Computing statistical solutions of a Mach 2000 astrophysical jet

The multi-dimensional compressible Euler equations admit non-unique entropy solutions in turbulent regimes, and extreme-Mach astrophysical flows are a natural setting in which this breakdown of deterministic well-posedness becomes computationally visible. We compute statistical solutions of a Mach~2000 astrophysical jet, defined as the pushforward of an initial probability measure through a vectorial lattice Boltzmann method, by Monte Carlo sampling with $M=1000$ realizations on grids of up to $12.8$ million cells. Under mesh refinement the individual realizations diverge pathwise, while the statistical solution converges: Wasserstein distances of the one- and two-point marginals, the ensemble mean, and the ensemble standard deviation all exhibit stable positive convergence rates. A spatially resolved analysis along the jet axis traces this dichotomy to the structure of the one-point laws, which are numerically Dirac in the undisturbed core, skewed in the sheared turbulent regions, and intermittent two-state mixtures at the random leading front. We conclude that the computed statistical solution is non-Dirac and remains stable in the extreme compressible regime, in which no strong solution is expected to exist.

==> figures/centerline_res1600_ck2_t0p0010.dat <==
# Centerline density (y=0) for res=1600, checkpoint=2, t=0.001000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
3.12500000e-04 5.01382952e+00 4.98923367e+00 2.96780757e-01 4.66033608e+00 5.32507980e+00 4.51614860e+00 5.46063496e+00
9.37500000e-04 5.01423248e+00 4.98925391e+00 2.96822007e-01 4.65990156e+00 5.32526699e+00 4.51497356e+00 5.46025743e+00
1.56250000e-03 5.01404673e+00 4.98923289e+00 2.96788727e-01 4.65918183e+00 5.32411940e+00 4.51508152e+00 5.45962338e+00
2.18750000e-03 5.01428094e+00 4.98924864e+00 2.96753413e-01 4.65933527e+00 5.32445179e+00 4.51567570e+00 5.46003374e+00
2.81250000e-03 5.01381655e+00 4.98925353e+00 2.96760453e-01 4.65942801e+00 5.32432276e+00 4.51525752e+00 5.46182088e+00
3.43750000e-03 5.01351895e+00 4.98924689e+00 2.96744223e-01 4.65920758e+00 5.32513320e+00 4.51633210e+00 5.46010364e+00
4.06250000e-03 5.01289835e+00 4.98925070e+00 2.96792631e-01 4.65989831e+00 5.32461973e+00 4.51589354e+00 5.46016412e+00
4.68750000e-03 5.01261156e+00 4.98922624e+00 2.96781632e-01 4.65933355e+00 5.32447320e+00 4.51521759e+00 5.46029879e+00
5.31250000e-03 5.01442763e+00 4.98921595e+00 2.96740317e-01 4.65825935e+00 5.32478782e+00 4.51591281e+00 5.46096007e+00
5.93750000e-03 5.01468795e+00 4.98930844e+00 2.96789553e-01 4.65942880e+00 5.32420761e+00 4.51583643e+00 5.46155808e+00
6.56250000e-03 5.01487652e+00 4.98926925e+00 2.96744630e-01 4.65931958e+00 5.32372982e+00 4.51352188e+00 5.46143557e+00
7.18750000e-03 5.01383561e+00 4.98920985e+00 2.96761595e-01 4.65935740e+00 5.32407757e+00 4.51549291e+00 5.46111752e+00
7.81250000e-03 5.01304465e+00 4.98924377e+00 2.96838087e-01 4.65982458e+00 5.32576406e+00 4.51613807e+00 5.46191424e+00
8.43750000e-03 5.01385235e+00 4.98921793e+00 2.96810024e-01 4.66032108e+00 5.32454192e+00 4.51392175e+00 5.46159772e+00
9.06250000e-03 5.01420339e+00 4.98919639e+00 2.96755212e-01 4.65898051e+00 5.32360273e+00 4.51735010e+00 5.46119927e+00
9.68750000e-03 5.01381208e+00 4.98921322e+00 2.96887719e-01 4.65941588e+00 5.32481700e+00 4.51537101e+00 5.46141976e+00
1.03125000e-02 5.01418178e+00 4.98919066e+00 2.96809268e-01 4.66041052e+00 5.32307785e+00 4.51622139e+00 5.45997855e+00
1.09375000e-02 5.01396654e+00 4.98928567e+00 2.96793928e-01 4.65824730e+00 5.32335310e+00 4.51618036e+00 5.45905466e+00
1.15625000e-02 5.01365326e+00 4.98923906e+00 2.96801846e-01 4.65934122e+00 5.32396819e+00 4.51426113e+00 5.46072431e+00
1.21875000e-02 5.01447322e+00 4.98920854e+00 2.96727493e-01 4.66048061e+00 5.32424670e+00 4.51694903e+00 5.46029718e+00
1.28125000e-02 5.01400510e+00 4.98931487e+00 2.96755390e-01 4.65901004e+00 5.32462413e+00 4.51592388e+00 5.46053921e+00
1.34375000e-02 5.01344456e+00 4.98914397e+00 2.96753596e-01 4.65962168e+00 5.32210246e+00 4.51470841e+00 5.46253063e+00
1.40625000e-02 5.01466331e+00 4.98915179e+00 2.96746451e-01 4.66019579e+00 5.32493856e+00 4.51691230e+00 5.46036208e+00
1.46875000e-02 5.01390512e+00 4.98926034e+00 2.96673277e-01 4.65853648e+00 5.32474381e+00 4.51575523e+00 5.45972499e+00
1.53125000e-02 5.01491059e+00 4.98917803e+00 2.96909055e-01 4.65950229e+00 5.32436102e+00 4.51544350e+00 5.46109074e+00
1.59375000e-02 5.01398713e+00 4.98921477e+00 2.96824672e-01 4.66018702e+00 5.32500215e+00 4.51649747e+00 5.46010207e+00
1.65625000e-02 5.01448667e+00 4.98932844e+00 2.96686031e-01 4.65956832e+00 5.32585454e+00 4.51673773e+00 5.46021161e+00
1.71875000e-02 5.01480650e+00 4.98913349e+00 2.96866339e-01 4.66048049e+00 5.32390941e+00 4.51513989e+00 5.46177946e+00
1.78125000e-02 5.01394992e+00 4.98926035e+00 2.96766244e-01 4.66011565e+00 5.32438573e+00 4.51582415e+00 5.46276266e+00
1.84375000e-02 5.01330011e+00 4.98931793e+00 2.96747878e-01 4.65868453e+00 5.32452495e+00 4.51652691e+00 5.46179731e+00
1.90625000e-02 5.01416818e+00 4.98909497e+00 2.96880894e-01 4.65986633e+00 5.32458672e+00 4.51512385e+00 5.46227873e+00
1.96875000e-02 5.01339175e+00 4.98928859e+00 2.96763600e-01 4.65975863e+00 5.32414148e+00 4.51582094e+00 5.46002456e+00
2.03125000e-02 5.01521540e+00 4.98922497e+00 2.96798070e-01 4.65892955e+00 5.32306922e+00 4.51554893e+00 5.46187724e+00
2.09375000e-02 5.01431121e+00 4.98916223e+00 2.96945431e-01 4.65933898e+00 5.32472944e+00 4.51588022e+00 5.46122446e+00
2.15625000e-02 5.01357446e+00 4.98937653e+00 2.96672456e-01 4.65940548e+00 5.32492916e+00 4.51606202e+00 5.46101043e+00
2.21875000e-02 5.01479269e+00 4.98925797e+00 2.96838990e-01 4.65892310e+00 5.32340058e+00 4.51481411e+00 5.46259767e+00
2.28125000e-02 5.01414657e+00 4.98916649e+00 2.96901233e-01 4.65978231e+00 5.32495819e+00 4.51550900e+00 5.46088576e+00
2.34375000e-02 5.01361117e+00 4.98937287e+00 2.96628921e-01 4.65892333e+00 5.32513588e+00 4.51632427e+00 5.45980547e+00
2.40625000e-02 5.01399181e+00 4.98922476e+00 2.96893031e-01 4.66030113e+00 5.32408234e+00 4.51604567e+00 5.46109372e+00
2.46875000e-02 5.01298679e+00 4.98920072e+00 2.96830793e-01 4.66107084e+00 5.32482120e+00 4.51789396e+00 5.45894960e+00
2.53125000e-02 5.01332965e+00 4.98934159e+00 2.96625653e-01 4.65856969e+00 5.32577086e+00 4.51643917e+00 5.45933909e+00
2.59375000e-02 5.01387031e+00 4.98921116e+00 2.96974947e-01 4.65990039e+00 5.32303427e+00 4.51604326e+00 5.46151794e+00
2.65625000e-02 5.01266377e+00 4.98915557e+00 2.96718494e-01 4.66037118e+00 5.32307220e+00 4.51624669e+00 5.45972036e+00
2.71875000e-02 5.01404872e+00 4.98929215e+00 2.96706915e-01 4.65710798e+00 5.32402555e+00 4.51467166e+00 5.46054470e+00
2.78125000e-02 5.01471999e+00 4.98921890e+00 2.96999314e-01 4.65960861e+00 5.32506568e+00 4.51465912e+00 5.46023406e+00
2.84375000e-02 5.01416277e+00 4.98916603e+00 2.96704870e-01 4.66070144e+00 5.32319854e+00 4.51613223e+00 5.46025868e+00
2.90625000e-02 5.01428257e+00 4.98927549e+00 2.96730504e-01 4.65761989e+00 5.32190436e+00 4.51605136e+00 5.45991226e+00
2.96875000e-02 5.01483995e+00 4.98919700e+00 2.96942429e-01 4.65932888e+00 5.32513471e+00 4.51551444e+00 5.46082578e+00
3.03125000e-02 5.01409870e+00 4.98924109e+00 2.96679193e-01 4.66039330e+00 5.32433995e+00 4.51605130e+00 5.46201035e+00
3.09375000e-02 5.01507180e+00 4.98921212e+00 2.96787447e-01 4.65871844e+00 5.32401763e+00 4.51566026e+00 5.46205029e+00
3.15625000e-02 5.01338684e+00 4.98912489e+00 2.96902788e-01 4.65928286e+00 5.32484219e+00 4.51692923e+00 5.46199306e+00
3.21875000e-02 5.01385128e+00 4.98929830e+00 2.96666799e-01 4.66101160e+00 5.32414206e+00 4.51539877e+00 5.46055787e+00
3.28125000e-02 5.01498465e+00 4.98919864e+00 2.96861392e-01 4.65972268e+00 5.32489161e+00 4.51484545e+00 5.46093126e+00
3.34375000e-02 5.01541986e+00 4.98907592e+00 2.96810946e-01 4.66032192e+00 5.32446203e+00 4.51734815e+00 5.46092235e+00
3.40625000e-02 5.01538827e+00 4.98933909e+00 2.96622030e-01 4.66068370e+00 5.32520325e+00 4.51491750e+00 5.45972086e+00
3.46875000e-02 5.01442125e+00 4.98919610e+00 2.96865984e-01 4.65899033e+00 5.32286610e+00 4.51510547e+00 5.46207738e+00
3.53125000e-02 5.01369550e+00 4.98914162e+00 2.96726683e-01 4.66028481e+00 5.32545211e+00 4.51703781e+00 5.46265132e+00
3.59375000e-02 5.01405606e+00 4.98939871e+00 2.96675700e-01 4.65986534e+00 5.32365238e+00 4.51613050e+00 5.45995487e+00
3.65625000e-02 5.01415796e+00 4.98919264e+00 2.96852607e-01 4.65821205e+00 5.32439379e+00 4.51475960e+00 5.46172485e+00
3.71875000e-02 5.01339023e+00 4.98912932e+00 2.96729078e-01 4.65994315e+00 5.32315877e+00 4.51545446e+00 5.46120155e+00
3.78125000e-02 5.01377472e+00 4.98935686e+00 2.96767472e-01 4.65860084e+00 5.32426053e+00 4.51522489e+00 5.46023963e+00
3.84375000e-02 5.01468565e+00 4.98918096e+00 2.96876984e-01 4.65847838e+00 5.32496943e+00 4.51598471e+00 5.46103774e+00
3.90625000e-02 5.01342028e+00 4.98915928e+00 2.96739302e-01 4.66009260e+00 5.32470380e+00 4.51547351e+00 5.46174920e+00
3.96875000e-02 5.01526888e+00 4.98934804e+00 2.96766286e-01 4.65752972e+00 5.32367608e+00 4.51479896e+00 5.46238388e+00
4.03125000e-02 5.01417605e+00 4.98911956e+00 2.96744907e-01 4.65868153e+00 5.32540176e+00 4.51638800e+00 5.46164471e+00
4.09375000e-02 5.01429630e+00 4.98919364e+00 2.96729821e-01 4.65971592e+00 5.32487100e+00 4.51571711e+00 5.46197494e+00
4.15625000e-02 5.01554404e+00 4.98929563e+00 2.96810384e-01 4.65933430e+00 5.32331546e+00 4.51515274e+00 5.46154986e+00
4.21875000e-02 5.01498763e+00 4.98905558e+00 2.96833127e-01 4.65955162e+00 5.32335273e+00 4.51580284e+00 5.46246104e+00
4.28125000e-02 5.01533590e+00 4.98934164e+00 2.96802123e-01 4.65954583e+00 5.32457716e+00 4.51589246e+00 5.45918863e+00
4.34375000e-02 5.01469676e+00 4.98922609e+00 2.96761136e-01 4.65788565e+00 5.32467440e+00 4.51506943e+00 5.46049064e+00
4.40625000e-02 5.01429904e+00 4.98905760e+00 2.96765558e-01 4.65964133e+00 5.32441756e+00 4.51645911e+00 5.46236576e+00
4.46875000e-02 5.01452202e+00 4.98935714e+00 2.96780444e-01 4.66032915e+00 5.32455859e+00 4.51382907e+00 5.45976683e+00
4.53125000e-02 5.01456356e+00 4.98921968e+00 2.96793336e-01 4.65969644e+00 5.32545693e+00 4.51705624e+00 5.46060720e+00
4.59375000e-02 5.01327913e+00 4.98902847e+00 2.96847835e-01 4.65952467e+00 5.32417809e+00 4.51761288e+00 5.45999390e+00
4.65625000e-02 5.01461167e+00 4.98946341e+00 2.96774541e-01 4.65968464e+00 5.32443335e+00 4.51599891e+00 5.45941566e+00
4.71875000e-02 5.01417534e+00 4.98923640e+00 2.96773061e-01 4.65978254e+00 5.32472236e+00 4.51678527e+00 5.46119790e+00
4.78125000e-02 5.01389748e+00 4.98916191e+00 2.96833211e-01 4.65851951e+00 5.32327342e+00 4.51573598e+00 5.46103543e+00
4.84375000e-02 5.01377655e+00 4.98940855e+00 2.96759616e-01 4.65925834e+00 5.32384658e+00 4.51519168e+00 5.46154954e+00
4.90625000e-02 5.01252499e+00 4.98915210e+00 2.96752406e-01 4.65919744e+00 5.32408563e+00 4.51723421e+00 5.46131424e+00
4.96875000e-02 5.01197164e+00 4.98914744e+00 2.96808152e-01 4.65841017e+00 5.32432051e+00 4.51583928e+00 5.46037675e+00
5.03125000e-02 5.01346106e+00 4.98929700e+00 2.96707808e-01 4.65983910e+00 5.32433715e+00 4.51558406e+00 5.46022384e+00
5.09375000e-02 5.01256837e+00 4.98906996e+00 2.96727150e-01 4.65792724e+00 5.32361434e+00 4.51592116e+00 5.46168936e+00
5.15625000e-02 5.01281521e+00 4.98932564e+00 2.96894206e-01 4.65919654e+00 5.32491368e+00 4.51470945e+00 5.46038699e+00
5.21875000e-02 5.01547812e+00 4.98934648e+00 2.96748232e-01 4.65865384e+00 5.32512499e+00 4.51473029e+00 5.45983730e+00
5.28125000e-02 5.01499742e+00 4.98902970e+00 2.96775753e-01 4.65792109e+00 5.32340363e+00 4.51644502e+00 5.46223375e+00
5.34375000e-02 5.01414623e+00 4.98941629e+00 2.96840688e-01 4.65980867e+00 5.32385978e+00 4.51415897e+00 5.45901427e+00
5.40625000e-02 5.01333734e+00 4.98928799e+00 2.96790259e-01 4.65821212e+00 5.32466774e+00 4.51404649e+00 5.45959803e+00
5.46875000e-02 5.01231215e+00 4.98903811e+00 2.96838441e-01 4.65938393e+00 5.32410584e+00 4.51791500e+00 5.46277768e+00
5.53125000e-02 5.01437503e+00 4.98942617e+00 2.96816703e-01 4.66037310e+00 5.32570269e+00 4.51321510e+00 5.45932253e+00
5.59375000e-02 5.01380252e+00 4.98919314e+00 2.96687186e-01 4.65863186e+00 5.32368149e+00 4.51438959e+00 5.45972759e+00
5.65625000e-02 5.01370770e+00 4.98906107e+00 2.96834719e-01 4.65876819e+00 5.32306446e+00 4.51809251e+00 5.46084575e+00
5.71875000e-02 5.01544414e+00 4.98938195e+00 2.96686691e-01 4.65994682e+00 5.32543368e+00 4.51286498e+00 5.46091695e+00
5.78125000e-02 5.01534243e+00 4.98913634e+00 2.96778658e-01 4.66016023e+00 5.32463760e+00 4.51601419e+00 5.46029561e+00
5.84375000e-02 5.01454423e+00 4.98903147e+00 2.96889739e-01 4.65898003e+00 5.32387280e+00 4.51613034e+00 5.46018420e+00
5.90625000e-02 5.01359898e+00 4.98924801e+00 2.96630832e-01 4.65872441e+00 5.32463451e+00 4.51291281e+00 5.46018583e+00
5.96875000e-02 5.01258952e+00 4.98921263e+00 2.96896175e-01 4.66007424e+00 5.32407020e+00 4.51667420e+00 5.46130792e+00
6.03125000e-02 5.01327023e+00 4.98936605e+00 2.96982632e-01 4.65965372e+00 5.32531134e+00 4.51606221e+00 5.45931900e+00
6.09375000e-02 5.01479033e+00 4.98932610e+00 2.96560721e-01 4.66030724e+00 5.32442883e+00 4.51239473e+00 5.46067197e+00
6.15625000e-02 5.01481151e+00 4.98900530e+00 2.96852802e-01 4.65958652e+00 5.32324750e+00 4.51738370e+00 5.46197152e+00
6.21875000e-02 5.01517336e+00 4.98922925e+00 2.96915028e-01 4.65966365e+00 5.32692999e+00 4.51662164e+00 5.45941628e+00
6.28125000e-02 5.01494882e+00 4.98927388e+00 2.96515212e-01 4.66053298e+00 5.32208512e+00 4.51401581e+00 5.45900640e+00
6.34375000e-02 5.01385848e+00 4.98900269e+00 2.96904138e-01 4.65981979e+00 5.32199542e+00 4.51665370e+00 5.46394602e+00
6.40625000e-02 5.01353085e+00 4.98932592e+00 2.96923974e-01 4.65877932e+00 5.32477950e+00 4.51687556e+00 5.45999301e+00
6.46875000e-02 5.01487008e+00 4.98921108e+00 2.96563294e-01 4.65944849e+00 5.32344481e+00 4.51418962e+00 5.46022157e+00
6.53125000e-02 5.01418415e+00 4.98906765e+00 2.96956851e-01 4.65901728e+00 5.32162493e+00 4.51590147e+00 5.46266380e+00
6.59375000e-02 5.01485171e+00 4.98940828e+00 2.96912973e-01 4.65860440e+00 5.32599871e+00 4.51718854e+00 5.46101242e+00
6.65625000e-02 5.01400184e+00 4.98925504e+00 2.96582557e-01 4.65938777e+00 5.32544126e+00 4.51488126e+00 5.45941704e+00
6.71875000e-02 5.01313999e+00 4.98913485e+00 2.96938723e-01 4.65911901e+00 5.32402015e+00 4.51619843e+00 5.46076782e+00
6.78125000e-02 5.01369772e+00 4.98936810e+00 2.96820531e-01 4.65849169e+00 5.32518968e+00 4.51590324e+00 5.45968684e+00
6.84375000e-02 5.01438944e+00 4.98923293e+00 2.96657676e-01 4.66044542e+00 5.32296649e+00 4.51576864e+00 5.46200268e+00
6.90625000e-02 5.01438999e+00 4.98924849e+00 2.96919613e-01 4.65953626e+00 5.32404245e+00 4.51434873e+00 5.46020683e+00
6.96875000e-02 5.01546414e+00 4.98929461e+00 2.96729471e-01 4.65937589e+00 5.32338327e+00 4.51556738e+00 5.46101829e+00
7.03125000e-02 5.01408595e+00 4.98919991e+00 2.96642404e-01 4.66078293e+00 5.32508806e+00 4.51697430e+00 5.46125473e+00
7.09375000e-02 5.01438153e+00 4.98928871e+00 2.96834798e-01 4.65940225e+00 5.32516363e+00 4.51599862e+00 5.46024528e+00
7.15625000e-02 5.01457834e+00 4.98923804e+00 2.96779944e-01 4.65981188e+00 5.32448568e+00 4.51669771e+00 5.46007275e+00
7.21875000e-02 5.01424769e+00 4.98921320e+00 2.96749770e-01 4.66053182e+00 5.32395140e+00 4.51636996e+00 5.46097148e+00
7.28125000e-02 5.01485765e+00 4.98934833e+00 2.96851652e-01 4.66015570e+00 5.32621842e+00 4.51778837e+00 5.46001694e+00
7.34375000e-02 5.01431231e+00 4.98920035e+00 2.96687690e-01 4.66021724e+00 5.31928852e+00 4.51658989e+00 5.45902033e+00
7.40625000e-02 5.01434732e+00 4.98917471e+00 2.96675888e-01 4.65884435e+00 5.32474381e+00 4.51641065e+00 5.46211611e+00
7.46875000e-02 5.01442864e+00 4.98928767e+00 2.96883399e-01 4.65809950e+00 5.32622230e+00 4.51595617e+00 5.45905727e+00
7.53125000e-02 5.01477717e+00 4.98913911e+00 2.96813821e-01 4.65914895e+00 5.32383557e+00 4.51494547e+00 5.46100929e+00
7.59375000e-02 5.01630852e+00 4.98915423e+00 2.96671164e-01 4.65884944e+00 5.32372507e+00 4.51689236e+00 5.45981075e+00
7.65625000e-02 5.01684266e+00 4.98925071e+00 2.96790304e-01 4.65763577e+00 5.32472746e+00 4.51607161e+00 5.46094317e+00
7.71875000e-02 5.01563759e+00 4.98905972e+00 2.96846682e-01 4.65950537e+00 5.32353815e+00 4.51496376e+00 5.46118102e+00
7.78125000e-02 5.01369997e+00 4.98913756e+00 2.96750431e-01 4.65705989e+00 5.32352082e+00 4.51600357e+00 5.46011022e+00
7.84375000e-02 5.01312065e+00 4.98927694e+00 2.96691187e-01 4.65833006e+00 5.32307700e+00 4.51537485e+00 5.45918414e+00
7.90625000e-02 5.01173055e+00 4.98919210e+00 2.96842718e-01 4.66098733e+00 5.32413429e+00 4.51556849e+00 5.46209501e+00
7.96875000e-02 5.01328587e+00 4.98938116e+00 2.96849545e-01 4.65922605e+00 5.32514505e+00 4.51695365e+00 5.46023811e+00
8.03125000e-02 5.01324835e+00 4.98927153e+00 2.96648002e-01 4.65902150e+00 5.32293765e+00 4.51874116e+00 5.46212242e+00
8.09375000e-02 5.01313275e+00 4.98902211e+00 2.96759323e-01 4.66143925e+00 5.32363278e+00 4.51433299e+00 5.46142419e+00
8.15625000e-02 5.01367777e+00 4.98923655e+00 2.96847306e-01 4.65878800e+00 5.32516146e+00 4.51753303e+00 5.46103735e+00
8.21875000e-02 5.01340564e+00 4.98932308e+00 2.96668450e-01 4.65821113e+00 5.32436676e+00 4.51643581e+00 5.46193036e+00
8.28125000e-02 5.01473841e+00 4.98917279e+00 2.96770643e-01 4.66048938e+00 5.32127808e+00 4.51524947e+00 5.46016413e+00
8.34375000e-02 5.01443587e+00 4.98935777e+00 2.96947703e-01 4.65785719e+00 5.32535394e+00 4.51728091e+00 5.45885656e+00
8.40625000e-02 5.01415256e+00 4.98925618e+00 2.96737645e-01 4.65990271e+00 5.32331535e+00 4.51499169e+00 5.45896395e+00
8.46875000e-02 5.01497059e+00 4.98918489e+00 2.96814850e-01 4.66098711e+00 5.32272689e+00 4.51521512e+00 5.45911617e+00
8.53125000e-02 5.01421352e+00 4.98924467e+00 2.96811989e-01 4.65647448e+00 5.32421425e+00 4.51686767e+00 5.45964972e+00
8.59375000e-02 5.01365800e+00 4.98913821e+00 2.96645880e-01 4.66006271e+00 5.32268359e+00 4.51453642e+00 5.46059652e+00
8.65625000e-02 5.01458334e+00 4.98924151e+00 2.96778624e-01 4.66135970e+00 5.32454709e+00 4.51591155e+00 5.46079557e+00
8.71875000e-02 5.01456349e+00 4.98926986e+00 2.96856508e-01 4.65631836e+00 5.32388059e+00 4.51625993e+00 5.46205089e+00
8.78125000e-02 5.01385065e+00 4.98920610e+00 2.96714864e-01 4.66064315e+00 5.32390768e+00 4.51685737e+00 5.46105631e+00
8.84375000e-02 5.01424563e+00 4.98936263e+00 2.96830077e-01 4.66026102e+00 5.32561604e+00 4.51629811e+00 5.45894191e+00
8.90625000e-02 5.01470243e+00 4.98920182e+00 2.96908471e-01 4.65544396e+00 5.32350815e+00 4.51713191e+00 5.46214760e+00
8.96875000e-02 5.01341637e+00 4.98906479e+00 2.96689684e-01 4.65930855e+00 5.32467326e+00 4.51597893e+00 5.45765222e+00
9.03125000e-02 5.01285305e+00 4.98931638e+00 2.96755807e-01 4.66004435e+00 5.32497509e+00 4.51613378e+00 5.45974526e+00
9.09375000e-02 5.01414444e+00 4.98913298e+00 2.96758463e-01 4.65444445e+00 5.32305234e+00 4.51610781e+00 5.45976912e+00
9.15625000e-02 5.01338886e+00 4.98901722e+00 2.96773097e-01 4.65954645e+00 5.32431996e+00 4.51622665e+00 5.46010837e+00
9.21875000e-02 5.01305219e+00 4.98936897e+00 2.96785482e-01 4.66005518e+00 5.32534273e+00 4.51656298e+00 5.46145643e+00
9.28125000e-02 5.01262437e+00 4.98911516e+00 2.96725716e-01 4.65627851e+00 5.32330281e+00 4.51532386e+00 5.46141033e+00
9.34375000e-02 5.01343109e+00 4.98914790e+00 2.96813304e-01 4.66058647e+00 5.32286568e+00 4.51494375e+00 5.45971387e+00
9.40625000e-02 5.01389597e+00 4.98951874e+00 2.96946061e-01 4.65938550e+00 5.32518658e+00 4.51731866e+00 5.46025386e+00
9.46875000e-02 5.01509661e+00 4.98909729e+00 2.96763539e-01 4.65657309e+00 5.32183460e+00 4.51548203e+00 5.45940557e+00
9.53125000e-02 5.01474864e+00 4.98908936e+00 2.96724149e-01 4.65960224e+00 5.32325913e+00 4.51381557e+00 5.46018092e+00
9.59375000e-02 5.01432073e+00 4.98943628e+00 2.96811288e-01 4.65761281e+00 5.32334701e+00 4.51702436e+00 5.45927637e+00
9.65625000e-02 5.01348392e+00 4.98896852e+00 2.96664759e-01 4.65890259e+00 5.32223351e+00 4.51457861e+00 5.46063068e+00
9.71875000e-02 5.01451423e+00 4.98909325e+00 2.96746211e-01 4.66054137e+00 5.32391522e+00 4.51442916e+00 5.46054930e+00
9.78125000e-02 5.01490472e+00 4.98939297e+00 2.96873462e-01 4.65729905e+00 5.32474470e+00 4.51673217e+00 5.46119701e+00
9.84375000e-02 5.01449505e+00 4.98906968e+00 2.96695766e-01 4.65940730e+00 5.32347990e+00 4.51610771e+00 5.45984287e+00
9.90625000e-02 5.01446522e+00 4.98918443e+00 2.96757926e-01 4.66144705e+00 5.32321900e+00 4.51692551e+00 5.46137730e+00
9.96875000e-02 5.01366425e+00 4.98926615e+00 2.96779922e-01 4.65731286e+00 5.32404632e+00 4.51833787e+00 5.45837970e+00
1.00312500e-01 5.01476565e+00 4.98918564e+00 2.96726709e-01 4.65998769e+00 5.32451739e+00 4.51604911e+00 5.45866298e+00
1.00937500e-01 5.01547364e+00 4.98945427e+00 2.96805077e-01 4.66006386e+00 5.32469004e+00 4.51602708e+00 5.46328117e+00
1.01562500e-01 5.01472337e+00 4.98917967e+00 2.96762927e-01 4.65855983e+00 5.32127305e+00 4.51671051e+00 5.46004049e+00
1.02187500e-01 5.01354799e+00 4.98909228e+00 2.96788362e-01 4.66060911e+00 5.32266097e+00 4.51240231e+00 5.46035986e+00
1.02812500e-01 5.01284022e+00 4.98944957e+00 2.96850357e-01 4.66065251e+00 5.32615123e+00 4.51622072e+00 5.46045692e+00
1.03437500e-01 5.01359340e+00 4.98922517e+00 2.96719137e-01 4.65865130e+00 5.32368230e+00 4.51692941e+00 5.46119638e+00
1.04062500e-01 5.01381229e+00 4.98914402e+00 2.96827489e-01 4.66052694e+00 5.32547029e+00 4.51174873e+00 5.45948949e+00
1.04687500e-01 5.01474711e+00 4.98938580e+00 2.96808544e-01 4.65837162e+00 5.32536268e+00 4.51653620e+00 5.46017206e+00
1.05312500e-01 5.01456399e+00 4.98912211e+00 2.96716601e-01 4.65860499e+00 5.31891288e+00 4.51862769e+00 5.45806098e+00
1.05937500e-01 5.01477331e+00 4.98918091e+00 2.96878310e-01 4.66009262e+00 5.32507625e+00 4.51299337e+00 5.45899688e+00
1.06562500e-01 5.01370642e+00 4.98931653e+00 2.96819132e-01 4.65758667e+00 5.32658756e+00 4.51733746e+00 5.46042614e+00
1.07187500e-01 5.01421661e+00 4.98897458e+00 2.96627351e-01 4.65829637e+00 5.32211375e+00 4.51766625e+00 5.46060301e+00
1.07812500e-01 5.01473433e+00 4.98915322e+00 2.96736063e-01 4.66071958e+00 5.32439004e+00 4.51442081e+00 5.46043703e+00
1.08437500e-01 5.01488974e+00 4.98926729e+00 2.96793481e-01 4.65931701e+00 5.32515304e+00 4.51585302e+00 5.46127446e+00
1.09062500e-01 5.01401302e+00 4.98915025e+00 2.96700485e-01 4.65813065e+00 5.32406938e+00 4.51702119e+00 5.45872979e+00
1.09687500e-01 5.01526939e+00 4.98942599e+00 2.96810736e-01 4.66099368e+00 5.32458853e+00 4.51413775e+00 5.45981537e+00
1.10312500e-01 5.01338384e+00 4.98926302e+00 2.96804652e-01 4.65859429e+00 5.32034800e+00 4.51664326e+00 5.46276184e+00
1.10937500e-01 5.01411735e+00 4.98909771e+00 2.96763922e-01 4.65980776e+00 5.32503564e+00 4.51444634e+00 5.45971433e+00
1.11562500e-01 5.01452079e+00 4.98954715e+00 2.96890332e-01 4.66095981e+00 5.32597537e+00 4.51477023e+00 5.46155610e+00
1.12187500e-01 5.01259611e+00 4.98925680e+00 2.96818961e-01 4.65769077e+00 5.32061317e+00 4.51680272e+00 5.46180873e+00
1.12812500e-01 5.01258964e+00 4.98895514e+00 2.96770487e-01 4.65857337e+00 5.32385520e+00 4.51604805e+00 5.45855851e+00
1.13437500e-01 5.01273095e+00 4.98940119e+00 2.96840608e-01 4.65964795e+00 5.32666462e+00 4.51513713e+00 5.46150114e+00
1.14062500e-01 5.01228071e+00 4.98919405e+00 2.96679579e-01 4.65674773e+00 5.32143311e+00 4.51738150e+00 5.45770772e+00
1.14687500e-01 5.01328861e+00 4.98905294e+00 2.96723703e-01 4.65817511e+00 5.32470351e+00 4.51438052e+00 5.45758755e+00
1.15312500e-01 5.01353336e+00 4.98938739e+00 2.96787312e-01 4.65923727e+00 5.32129995e+00 4.51516501e+00 5.45887177e+00
1.15937500e-01 5.01425271e+00 4.98913061e+00 2.96684367e-01 4.65741628e+00 5.32326248e+00 4.51801558e+00 5.46022247e+00
1.16562500e-01 5.01546349e+00 4.98911470e+00 2.96761017e-01 4.65963984e+00 5.32544478e+00 4.51525182e+00 5.46033069e+00
1.17187500e-01 5.01451114e+00 4.98944423e+00 2.96755145e-01 4.65960486e+00 5.32451325e+00 4.51414122e+00 5.46081651e+00
1.17812500e-01 5.01398439e+00 4.98922075e+00 2.96682897e-01 4.65921189e+00 5.32197521e+00 4.51810411e+00 5.46168164e+00
1.18437500e-01 5.01389645e+00 4.98936067e+00 2.96897699e-01 4.65851723e+00 5.32379121e+00 4.51535649e+00 5.45878991e+00
1.19062500e-01 5.01263413e+00 4.98934556e+00 2.96770406e-01 4.65867943e+00 5.32465352e+00 4.51469753e+00 5.46210064e+00
1.19687500e-01 5.01388141e+00 4.98884566e+00 2.96519929e-01 4.66046834e+00 5.32268992e+00 4.51901759e+00 5.46053192e+00
1.20312500e-01 5.01346988e+00 4.98919779e+00 2.96775701e-01 4.65987457e+00 5.32457376e+00 4.51470209e+00 5.45971808e+00
1.20937500e-01 5.01356890e+00 4.98944244e+00 2.96939200e-01 4.65899438e+00 5.32297185e+00 4.51418779e+00 5.46157363e+00
1.21562500e-01 5.01326567e+00 4.98900436e+00 2.96808263e-01 4.65972180e+00 5.32615122e+00 4.51857079e+00 5.46151258e+00
1.22187500e-01 5.01402307e+00 4.98921756e+00 2.96716662e-01 4.65994581e+00 5.32488923e+00 4.51559766e+00 5.46002998e+00
1.22812500e-01 5.01423193e+00 4.98939310e+00 2.96713316e-01 4.65965661e+00 5.32343073e+00 4.51705034e+00 5.46269203e+00
1.23437500e-01 5.01308613e+00 4.98904079e+00 2.96844980e-01 4.65912523e+00 5.32352447e+00 4.51727279e+00 5.45899685e+00
1.24062500e-01 5.01434803e+00 4.98930025e+00 2.96818110e-01 4.65893474e+00 5.32317015e+00 4.51397237e+00 5.45914139e+00
1.24687500e-01 5.01385041e+00 4.98926021e+00 2.96595207e-01 4.65961728e+00 5.32204249e+00 4.51684582e+00 5.46092504e+00
1.25312500e-01 5.01575660e+00 4.98906820e+00 2.96803191e-01 4.65987414e+00 5.32577275e+00 4.51695288e+00 5.45955654e+00
1.25937500e-01 5.01535546e+00 4.98939280e+00 2.97131999e-01 4.65987764e+00 5.32550615e+00 4.51530435e+00 5.46084144e+00
1.26562500e-01 5.01511161e+00 4.98916768e+00 2.96636534e-01 4.65945768e+00 5.32257480e+00 4.51774727e+00 5.46361673e+00
1.27187500e-01 5.01379259e+00 4.98907678e+00 2.96594551e-01 4.66008804e+00 5.32089684e+00 4.51700651e+00 5.45918060e+00
1.27812500e-01 5.01240316e+00 4.98940929e+00 2.96873860e-01 4.65693768e+00 5.32370191e+00 4.51415433e+00 5.45769235e+00
1.28437500e-01 5.01301606e+00 4.98907260e+00 2.96584058e-01 4.66030128e+00 5.32412747e+00 4.51714188e+00 5.46103139e+00
1.29062500e-01 5.01373304e+00 4.98914180e+00 2.96609502e-01 4.65995578e+00 5.32354366e+00 4.51667809e+00 5.45908108e+00
1.29687500e-01 5.01544807e+00 4.98939658e+00 2.96940920e-01 4.65935266e+00 5.32275165e+00 4.51626340e+00 5.45917675e+00
1.30312500e-01 5.01461625e+00 4.98913467e+00 2.96726099e-01 4.66048542e+00 5.32322791e+00 4.51721305e+00 5.46172922e+00
1.30937500e-01 5.01522102e+00 4.98927795e+00 2.96742723e-01 4.65995193e+00 5.32678715e+00 4.51536830e+00 5.46012896e+00
1.31562500e-01 5.01508467e+00 4.98926939e+00 2.96970476e-01 4.65815314e+00 5.32064028e+00 4.51604950e+00 5.46045305e+00
1.32187500e-01 5.01428898e+00 4.98913739e+00 2.96696285e-01 4.66098142e+00 5.32505277e+00 4.51644161e+00 5.46326480e+00
1.32812500e-01 5.01436431e+00 4.98955488e+00 2.96690554e-01 4.65921977e+00 5.32702844e+00 4.51572943e+00 5.45878613e+00
1.33437500e-01 5.01462177e+00 4.98930819e+00 2.96905360e-01 4.65801207e+00 5.32405843e+00 4.51631116e+00 5.46227969e+00
1.34062500e-01 5.01442818e+00 4.98895330e+00 2.96711503e-01 4.66145755e+00 5.32350955e+00 4.51623491e+00 5.46105249e+00
1.34687500e-01 5.01486905e+00 4.98947578e+00 2.96747311e-01 4.65917299e+00 5.32418690e+00 4.51626521e+00 5.46044786e+00
1.35312500e-01 5.01467371e+00 4.98940506e+00 2.96917508e-01 4.65846520e+00 5.32361914e+00 4.51744116e+00 5.46391463e+00
1.35937500e-01 5.01340891e+00 4.98896421e+00 2.96666713e-01 4.66062070e+00 5.32389966e+00 4.51684450e+00 5.45834294e+00
1.36562500e-01 5.01336058e+00 4.98943425e+00 2.96561641e-01 4.65989823e+00 5.32008221e+00 4.51486866e+00 5.45697095e+00
1.37187500e-01 5.01327254e+00 4.98918871e+00 2.96901397e-01 4.65708950e+00 5.32472972e+00 4.51644339e+00 5.46109235e+00
1.37812500e-01 5.01390139e+00 4.98905444e+00 2.96900966e-01 4.66007283e+00 5.32716772e+00 4.51632158e+00 5.45901072e+00
1.38437500e-01 5.01357123e+00 4.98950993e+00 2.96661835e-01 4.65923207e+00 5.32141581e+00 4.51552281e+00 5.45894425e+00
1.39062500e-01 5.01344419e+00 4.98903119e+00 2.96641970e-01 4.65890091e+00 5.32352519e+00 4.51719034e+00 5.46097984e+00
1.39687500e-01 5.01360791e+00 4.98890197e+00 2.96779119e-01 4.66048560e+00 5.32556448e+00 4.51618278e+00 5.46023492e+00
1.40312500e-01 5.01286081e+00 4.98948956e+00 2.96705688e-01 4.66009037e+00 5.32291675e+00 4.51522484e+00 5.46025248e+00
1.40937500e-01 5.01351917e+00 4.98921175e+00 2.96697832e-01 4.65827285e+00 5.32267855e+00 4.51684509e+00 5.45988640e+00
1.41562500e-01 5.01376122e+00 4.98914668e+00 2.96884196e-01 4.66039029e+00 5.32575652e+00 4.51561023e+00 5.45741589e+00
1.42187500e-01 5.01364268e+00 4.98951404e+00 2.96821868e-01 4.65896882e+00 5.32124692e+00 4.51607135e+00 5.46099294e+00
1.42812500e-01 5.01304455e+00 4.98923184e+00 2.96732776e-01 4.65678506e+00 5.32092472e+00 4.51806409e+00 5.45807298e+00
1.43437500e-01 5.01227057e+00 4.98916201e+00 2.96795223e-01 4.66093160e+00 5.32411530e+00 4.51546829e+00 5.45942986e+00
1.44062500e-01 5.01430469e+00 4.98922953e+00 2.96702063e-01 4.65931515e+00 5.32185966e+00 4.51562594e+00 5.46113417e+00
1.44687500e-01 5.01460993e+00 4.98901037e+00 2.96706163e-01 4.65729685e+00 5.32629946e+00 4.51806059e+00 5.46037779e+00
1.45312500e-01 5.01377531e+00 4.98934222e+00 2.96842803e-01 4.66001979e+00 5.32615836e+00 4.51389500e+00 5.46072931e+00
1.45937500e-01 5.01514182e+00 4.98942119e+00 2.96737787e-01 4.66027875e+00 5.32113329e+00 4.51717175e+00 5.46022530e+00
1.46562500e-01 5.01478951e+00 4.98903466e+00 2.96773398e-01 4.65831427e+00 5.32444849e+00 4.51863812e+00 5.45659436e+00
1.47187500e-01 5.01514503e+00 4.98925106e+00 2.96835221e-01 4.65960511e+00 5.32424620e+00 4.51435014e+00 5.45733313e+00
1.47812500e-01 5.01563630e+00 4.98933233e+00 2.96670997e-01 4.65892688e+00 5.32252010e+00 4.51641703e+00 5.46054934e+00
1.48437500e-01 5.01529975e+00 4.98900234e+00 2.96828400e-01 4.65808586e+00 5.32228589e+00 4.51750418e+00 5.46030065e+00
1.49062500e-01 5.01451508e+00 4.98929253e+00 2.96890802e-01 4.65975664e+00 5.32345736e+00 4.51493482e+00 5.46366113e+00
1.49687500e-01 5.01402512e+00 4.98938544e+00 2.96663662e-01 4.65941733e+00 5.32176525e+00 4.51572608e+00 5.46319735e+00
1.50312500e-01 5.01343240e+00 4.98902707e+00 2.96816985e-01 4.65702320e+00 5.32621520e+00 4.51791862e+00 5.45647693e+00
1.50937500e-01 5.01402901e+00 4.98933676e+00 2.96800670e-01 4.66038569e+00 5.31782016e+00 4.51243431e+00 5.46291824e+00
1.51562500e-01 5.01380682e+00 4.98933042e+00 2.96639812e-01 4.65964160e+00 5.32382211e+00 4.51365377e+00 5.45852583e+00
1.52187500e-01 5.01456001e+00 4.98904759e+00 2.96851491e-01 4.65872478e+00 5.32720384e+00 4.51759076e+00 5.45793827e+00
1.52812500e-01 5.01549725e+00 4.98928396e+00 2.96802806e-01 4.66071725e+00 5.32330931e+00 4.51433747e+00 5.45958149e+00
1.53437500e-01 5.01440067e+00 4.98925554e+00 2.96517320e-01 4.65875581e+00 5.32343797e+00 4.51607720e+00 5.45916972e+00
1.54062500e-01 5.01491741e+00 4.98904949e+00 2.96781452e-01 4.66021117e+00 5.32331079e+00 4.51671534e+00 5.45939353e+00
1.54687500e-01 5.01436324e+00 4.98927016e+00 2.96949541e-01 4.65995285e+00 5.31942678e+00 4.51628034e+00 5.46005977e+00
1.55312500e-01 5.01379922e+00 4.98933816e+00 2.96712667e-01 4.65881302e+00 5.32481086e+00 4.51541773e+00 5.45822636e+00
1.55937500e-01 5.01385290e+00 4.98924746e+00 2.96884620e-01 4.65917542e+00 5.32536300e+00 4.51496207e+00 5.45878388e+00
1.56562500e-01 5.01176115e+00 4.98908350e+00 2.96752248e-01 4.65959659e+00 5.32183803e+00 4.51668933e+00 5.46150081e+00
1.57187500e-01 5.01313072e+00 4.98911813e+00 2.96558279e-01 4.65906500e+00 5.32438286e+00 4.51625637e+00 5.46005941e+00
1.57812500e-01 5.01419240e+00 4.98934635e+00 2.96846550e-01 4.65873996e+00 5.32577422e+00 4.51651970e+00 5.45988528e+00
1.58437500e-01 5.01327259e+00 4.98910013e+00 2.96637114e-01 4.65925900e+00 5.32491111e+00 4.51643795e+00 5.46046211e+00
1.59062500e-01 5.01339998e+00 4.98902870e+00 2.96542385e-01 4.65833627e+00 5.32465249e+00 4.51542659e+00 5.45938351e+00
1.59687500e-01 5.01450821e+00 4.98937537e+00 2.96897575e-01 4.65917656e+00 5.32203182e+00 4.51583782e+00 5.46033656e+00
1.60312500e-01 5.01469173e+00 4.98934848e+00 2.96892594e-01 4.65963288e+00 5.32441960e+00 4.51671812e+00 5.45995969e+00
1.60937500e-01 5.01522008e+00 4.98926066e+00 2.96815348e-01 4.65775038e+00 5.32533107e+00 4.51447174e+00 5.46018306e+00
1.61562500e-01 5.01327039e+00 4.98921708e+00 2.96788519e-01 4.65906507e+00 5.32211828e+00 4.51750917e+00 5.46068322e+00
1.62187500e-01 5.01347726e+00 4.98918905e+00 2.96621498e-01 4.65972990e+00 5.32504876e+00 4.51831441e+00 5.45962143e+00
1.62812500e-01 5.01359175e+00 4.98928129e+00 2.96833197e-01 4.65850352e+00 5.32637791e+00 4.51522064e+00 5.45826791e+00
1.63437500e-01 5.01404245e+00 4.98929540e+00 2.96850719e-01 4.65970224e+00 5.32490418e+00 4.51622807e+00 5.46007053e+00
1.64062500e-01 5.01420748e+00 4.98916821e+00 2.96477804e-01 4.65902976e+00 5.32341204e+00 4.51666119e+00 5.45750306e+00
1.64687500e-01 5.01466833e+00 4.98917610e+00 2.96771855e-01 4.65965967e+00 5.32362996e+00 4.51400141e+00 5.46100842e+00
1.65312500e-01 5.01527020e+00 4.98921749e+00 2.96855867e-01 4.66041636e+00 5.32600302e+00 4.51483222e+00 5.46316083e+00
1.65937500e-01 5.01436307e+00 4.98927970e+00 2.96558028e-01 4.66002586e+00 5.32494915e+00 4.51627117e+00 5.46135815e+00
1.66562500e-01 5.01324491e+00 4.98932993e+00 2.96898638e-01 4.65937126e+00 5.32401318e+00 4.51351031e+00 5.45894752e+00
1.67187500e-01 5.01210108e+00 4.98921575e+00 2.96853149e-01 4.66102616e+00 5.32328318e+00 4.51397735e+00 5.46127075e+00
1.67812500e-01 5.01330461e+00 4.98925659e+00 2.96441354e-01 4.66035879e+00 5.32637853e+00 4.51819623e+00 5.45841025e+00
1.68437500e-01 5.01373166e+00 4.98935055e+00 2.96879265e-01 4.65859012e+00 5.32386009e+00 4.51459351e+00 5.46003244e+00
1.69062500e-01 5.01357617e+00 4.98915565e+00 2.96827893e-01 4.66092753e+00 5.31993277e+00 4.51516633e+00 5.46160358e+00
1.69687500e-01 5.01559830e+00 4.98926939e+00 2.96643570e-01 4.65825354e+00 5.32385576e+00 4.51542276e+00 5.45799436e+00
1.70312500e-01 5.01522322e+00 4.98936415e+00 2.96844329e-01 4.65928337e+00 5.32372684e+00 4.51600383e+00 5.46171168e+00
1.70937500e-01 5.01519821e+00 4.98909103e+00 2.96521294e-01 4.66089370e+00 5.32142786e+00 4.51673092e+00 5.45903877e+00
1.71562500e-01 5.01465965e+00 4.98924415e+00 2.96564956e-01 4.65907023e+00 5.32421815e+00 4.51589908e+00 5.46074575e+00
1.72187500e-01 5.01323363e+00 4.98934805e+00 2.97047097e-01 4.65961917e+00 5.32443057e+00 4.51564592e+00 5.46228394e+00
1.72812500e-01 5.01467987e+00 4.98921649e+00 2.96712724e-01 4.66062550e+00 5.32530652e+00 4.51547487e+00 5.45933887e+00
1.73437500e-01 5.01317606e+00 4.98922416e+00 2.96527616e-01 4.65823990e+00 5.32484698e+00 4.51711225e+00 5.45840349e+00
1.74062500e-01 5.01262722e+00 4.98923640e+00 2.96954609e-01 4.66087037e+00 5.31973908e+00 4.51728721e+00 5.46139818e+00
1.74687500e-01 5.01362135e+00 4.98920823e+00 2.96709233e-01 4.66081736e+00 5.32568767e+00 4.51431352e+00 5.45777414e+00
1.75312500e-01 5.01280950e+00 4.98922300e+00 2.96685827e-01 4.65859863e+00 5.32499725e+00 4.51585639e+00 5.45758149e+00
1.75937500e-01 5.01351752e+00 4.98904843e+00 2.96891842e-01 4.65986871e+00 5.32473699e+00 4.51657856e+00 5.46255240e+00
1.76562500e-01 5.01393957e+00 4.98920062e+00 2.96587509e-01 4.65988511e+00 5.32344924e+00 4.51580087e+00 5.45863070e+00
1.77187500e-01 5.01270850e+00 4.98942798e+00 2.96823900e-01 4.65804970e+00 5.32322409e+00 4.51600575e+00 5.45965937e+00
1.77812500e-01 5.01470340e+00 4.98912413e+00 2.97140486e-01 4.65991619e+00 5.32631470e+00 4.51740504e+00 5.46108245e+00
1.78437500e-01 5.01481199e+00 4.98932102e+00 2.96772800e-01 4.65858355e+00 5.32651561e+00 4.51570142e+00 5.46029818e+00
1.79062500e-01 5.01433575e+00 4.98940240e+00 2.96737480e-01 4.65778414e+00 5.32288622e+00 4.51396364e+00 5.46083655e+00
1.79687500e-01 5.01495738e+00 4.98898255e+00 2.96869351e-01 4.65978503e+00 5.32071146e+00 4.51667664e+00 5.45934648e+00
1.80312500e-01 5.01567011e+00 4.98924530e+00 2.96709180e-01 4.65686833e+00 5.32577017e+00 4.51640388e+00 5.46049160e+00
1.80937500e-01 5.01453180e+00 4.98938052e+00 2.96676432e-01 4.65721900e+00 5.32621436e+00 4.51420271e+00 5.45910732e+00
1.81562500e-01 5.01375538e+00 4.98898278e+00 2.96788816e-01 4.66049562e+00 5.32434738e+00 4.51601332e+00 5.46079487e+00
1.82187500e-01 5.01317292e+00 4.98928550e+00 2.96817176e-01 4.65841004e+00 5.32573007e+00 4.51632988e+00 5.45879477e+00
1.82812500e-01 5.01299627e+00 4.98939255e+00 2.96882050e-01 4.66002712e+00 5.32386758e+00 4.51467816e+00 5.46041260e+00
1.83437500e-01 5.01440510e+00 4.98921310e+00 2.96857186e-01 4.65994992e+00 5.32676972e+00 4.51688022e+00 5.45887277e+00
1.84062500e-01 5.01639199e+00 4.98947610e+00 2.96701132e-01 4.65662623e+00 5.32599765e+00 4.51793652e+00 5.45901764e+00
1.84687500e-01 5.01491290e+00 4.98928499e+00 2.96813602e-01 4.65810441e+00 5.32568292e+00 4.51528003e+00 5.46024256e+00
1.85312500e-01 5.01363076e+00 4.98911776e+00 2.96783050e-01 4.66146703e+00 5.32333762e+00 4.51651807e+00 5.46059120e+00
1.85937500e-01 5.01471068e+00 4.98940078e+00 2.96694896e-01 4.65793810e+00 5.32527242e+00 4.51804248e+00 5.46008526e+00
1.86562500e-01 5.01476750e+00 4.98916979e+00 2.96672018e-01 4.66031443e+00 5.32434629e+00 4.51582852e+00 5.46429733e+00
1.87187500e-01 5.01334771e+00 4.98902052e+00 2.96868320e-01 4.65897403e+00 5.32412243e+00 4.51487104e+00 5.45760313e+00
1.87812500e-01 5.01331999e+00 4.98940653e+00 2.96864409e-01 4.65738894e+00 5.32401763e+00 4.51751781e+00 5.45731833e+00
1.88437500e-01 5.01263053e+00 4.98935454e+00 2.96604333e-01 4.65788772e+00 5.32489100e+00 4.51572280e+00 5.46094748e+00
1.89062500e-01 5.01258993e+00 4.98925388e+00 2.96716728e-01 4.65991223e+00 5.32399576e+00 4.51498634e+00 5.45790574e+00
1.89687500e-01 5.01394014e+00 4.98934960e+00 2.96779713e-01 4.65815895e+00 5.32273140e+00 4.51813907e+00 5.45916114e+00
1.90312500e-01 5.01490281e+00 4.98924676e+00 2.96664491e-01 4.66019624e+00 5.32046598e+00 4.51315177e+00 5.45994078e+00
1.90937500e-01 5.01525306e+00 4.98917940e+00 2.96790950e-01 4.66126905e+00 5.32366447e+00 4.51427789e+00 5.45970705e+00
1.91562500e-01 5.01506248e+00 4.98934708e+00 2.96859733e-01 4.65852675e+00 5.32460381e+00 4.51794786e+00 5.46123361e+00
1.92187500e-01 5.01404683e+00 4.98935988e+00 2.96725227e-01 4.66026217e+00 5.32576774e+00 4.51759676e+00 5.46208127e+00
1.92812500e-01 5.01412197e+00 4.98928742e+00 2.96947157e-01 4.65788907e+00 5.32600339e+00 4.51504054e+00 5.45725628e+00
1.93437500e-01 5.01386916e+00 4.98923235e+00 2.96945771e-01 4.65811723e+00 5.32398438e+00 4.51849512e+00 5.46086417e+00
1.94062500e-01 5.01445136e+00 4.98914049e+00 2.96546661e-01 4.66009113e+00 5.32011691e+00 4.51797519e+00 5.46148651e+00
1.94687500e-01 5.01328406e+00 4.98916741e+00 2.96769166e-01 4.66065313e+00 5.32203323e+00 4.51605325e+00 5.46008896e+00
1.95312500e-01 5.01394530e+00 4.98914558e+00 2.96922072e-01 4.65818278e+00 5.32481784e+00 4.51625444e+00 5.46157467e+00
1.95937500e-01 5.01336265e+00 4.98914773e+00 2.96551569e-01 4.66149421e+00 5.32282916e+00 4.51793861e+00 5.45959853e+00
1.96562500e-01 5.01267490e+00 4.98924781e+00 2.96665980e-01 4.65960092e+00 5.32389932e+00 4.51488896e+00 5.45960708e+00
1.97187500e-01 5.01456059e+00 4.98927305e+00 2.96983561e-01 4.65598822e+00 5.32417186e+00 4.51746378e+00 5.45983934e+00
1.97812500e-01 5.01485320e+00 4.98943205e+00 2.96907530e-01 4.66042774e+00 5.32621874e+00 4.51831741e+00 5.46082432e+00
1.98437500e-01 5.01373117e+00 4.98939181e+00 2.96737644e-01 4.65578494e+00 5.32366987e+00 4.51461510e+00 5.46111655e+00
1.99062500e-01 5.01448248e+00 4.98893335e+00 2.96758087e-01 4.65785093e+00 5.32384904e+00 4.51618560e+00 5.45916030e+00
1.99687500e-01 5.01421567e+00 4.98924943e+00 2.96809264e-01 4.66015194e+00 5.32500286e+00 4.51721871e+00 5.45908067e+00
2.00312500e-01 5.01446576e+00 4.98960839e+00 2.96787812e-01 4.65791755e+00 5.32718404e+00 4.51451794e+00 5.45981659e+00
2.00937500e-01 5.01483703e+00 4.98919518e+00 2.96754883e-01 4.66008799e+00 5.32311151e+00 4.51721097e+00 5.46024053e+00
2.01562500e-01 5.01344233e+00 4.98920644e+00 2.96749155e-01 4.66079584e+00 5.32382903e+00 4.51685684e+00 5.45821206e+00
2.02187500e-01 5.01159887e+00 4.98940146e+00 2.96663419e-01 4.66009751e+00 5.32599151e+00 4.51585172e+00 5.46009390e+00
2.02812500e-01 5.01294247e+00 4.98905802e+00 2.96533085e-01 4.66043337e+00 5.32213641e+00 4.51458784e+00 5.46024888e+00
2.03437500e-01 5.01333321e+00 4.98917564e+00 2.96734266e-01 4.65902224e+00 5.32534529e+00 4.51888617e+00 5.45899428e+00
2.04062500e-01 5.01430485e+00 4.98949812e+00 2.96910924e-01 4.65909550e+00 5.32484638e+00 4.51562218e+00 5.46187392e+00
2.04687500e-01 5.01380572e+00 4.98913958e+00 2.96735264e-01 4.65995908e+00 5.32604063e+00 4.51670256e+00 5.46214410e+00
2.05312500e-01 5.01459085e+00 4.98912444e+00 2.96698698e-01 4.65959881e+00 5.32522510e+00 4.51442438e+00 5.45784640e+00
2.05937500e-01 5.01379246e+00 4.98935735e+00 2.96657176e-01 4.65766291e+00 5.32366182e+00 4.51803720e+00 5.46118781e+00
2.06562500e-01 5.01276374e+00 4.98915184e+00 2.96789353e-01 4.65816280e+00 5.32436214e+00 4.51611587e+00 5.45950344e+00
2.07187500e-01 5.01345547e+00 4.98924520e+00 2.96835510e-01 4.65756928e+00 5.32601745e+00 4.51558712e+00 5.45801459e+00
2.07812500e-01 5.01385317e+00 4.98926426e+00 2.96751577e-01 4.65932104e+00 5.32327439e+00 4.51513192e+00 5.46025392e+00
2.08437500e-01 5.01459718e+00 4.98927090e+00 2.96672276e-01 4.65942026e+00 5.32095827e+00 4.51777551e+00 5.45781247e+00
2.09062500e-01 5.01392243e+00 4.98944220e+00 2.96829304e-01 4.65741027e+00 5.32445601e+00 4.51798787e+00 5.45789107e+00
2.09687500e-01 5.01373180e+00 4.98900020e+00 2.96915109e-01 4.65707405e+00 5.32528286e+00 4.51702917e+00 5.46045688e+00
2.10312500e-01 5.01397863e+00 4.98901173e+00 2.96672602e-01 4.65913220e+00 5.32441310e+00 4.51727435e+00 5.45956038e+00
2.10937500e-01 5.01326447e+00 4.98956894e+00 2.96812492e-01 4.66012094e+00 5.32185916e+00 4.51677553e+00 5.46087823e+00
2.11562500e-01 5.01434684e+00 4.98933082e+00 2.96819419e-01 4.65907190e+00 5.32259871e+00 4.51635685e+00 5.46045676e+00
2.12187500e-01 5.01299932e+00 4.98903909e+00 2.96797982e-01 4.65995364e+00 5.32366769e+00 4.51810486e+00 5.46057724e+00
2.12812500e-01 5.01182616e+00 4.98928363e+00 2.96837250e-01 4.65837388e+00 5.32522051e+00 4.51621542e+00 5.45918771e+00
2.13437500e-01 5.01194065e+00 4.98916548e+00 2.96638908e-01 4.65897703e+00 5.32295578e+00 4.51694913e+00 5.46232834e+00
2.14062500e-01 5.01267277e+00 4.98903298e+00 2.96623846e-01 4.65875778e+00 5.32228393e+00 4.51624158e+00 5.45867262e+00
2.14687500e-01 5.01350568e+00 4.98927493e+00 2.96888247e-01 4.66076090e+00 5.32483775e+00 4.51805869e+00 5.46119220e+00
2.15312500e-01 5.01354701e+00 4.98911496e+00 2.96628014e-01 4.65988687e+00 5.32528793e+00 4.51447949e+00 5.46176659e+00
2.15937500e-01 5.01411073e+00 4.98921809e+00 2.96622723e-01 4.65897004e+00 5.32425324e+00 4.51461447e+00 5.45676440e+00
2.16562500e-01 5.01466926e+00 4.98937356e+00 2.96886578e-01 4.66086452e+00 5.32303659e+00 4.51632609e+00 5.45977689e+00
2.17187500e-01 5.01538186e+00 4.98895742e+00 2.96701238e-01 4.65981764e+00 5.32335068e+00 4.51694857e+00 5.45849981e+00
2.17812500e-01 5.01457745e+00 4.98896012e+00 2.96528682e-01 4.65785416e+00 5.32570132e+00 4.51586235e+00 5.45773194e+00
2.18437500e-01 5.01534142e+00 4.98936622e+00 2.96931438e-01 4.66140577e+00 5.32615729e+00 4.51713304e+00 5.46075389e+00
2.19062500e-01 5.01510619e+00 4.98932683e+00 2.96916643e-01 4.65984964e+00 5.32370272e+00 4.51591032e+00 5.45855985e+00
2.19687500e-01 5.01376816e+00 4.98925299e+00 2.96660404e-01 4.65668107e+00 5.32248181e+00 4.51416769e+00 5.45737140e+00
2.20312500e-01 5.01170861e+00 4.98919427e+00 2.96714834e-01 4.65909817e+00 5.32234931e+00 4.51520547e+00 5.45924018e+00
2.20937500e-01 5.00995346e+00 4.98915023e+00 2.96639393e-01 4.65863204e+00 5.32275645e+00 4.51795918e+00 5.46124232e+00
2.21562500e-01 5.00974003e+00 4.98924761e+00 2.96608228e-01 4.65815357e+00 5.32308062e+00 4.51668306e+00 5.45785206e+00
2.22187500e-01 5.01186514e+00 4.98915522e+00 2.96902709e-01 4.65850683e+00 5.32406776e+00 4.51371879e+00 5.45976868e+00
2.22812500e-01 5.01258783e+00 4.98927811e+00 2.96766062e-01 4.66157359e+00 5.32372390e+00 4.51925799e+00 5.45677385e+00
2.23437500e-01 5.01490456e+00 4.98954131e+00 2.96755357e-01 4.65917362e+00 5.32649683e+00 4.51630863e+00 5.45856732e+00
2.24062500e-01 5.01336859e+00 4.98921298e+00 2.97007000e-01 4.65717688e+00 5.32668431e+00 4.51502997e+00 5.46208863e+00
2.24687500e-01 5.01316645e+00 4.98902375e+00 2.96548806e-01 4.65998300e+00 5.32178039e+00 4.51691861e+00 5.45923508e+00
2.25312500e-01 5.01313493e+00 4.98943815e+00 2.96498312e-01 4.65927000e+00 5.32525256e+00 4.51827489e+00 5.46099509e+00
2.25937500e-01 5.01222131e+00 4.98929485e+00 2.96940881e-01 4.66024731e+00 5.32492840e+00 4.51477391e+00 5.46201983e+00
2.26562500e-01 5.01300389e+00 4.98908659e+00 2.96799363e-01 4.65905293e+00 5.32485376e+00 4.51483709e+00 5.45863642e+00
2.27187500e-01 5.01284235e+00 4.98939485e+00 2.96720521e-01 4.66154536e+00 5.32415276e+00 4.51843117e+00 5.45896746e+00
2.27812500e-01 5.01316985e+00 4.98932200e+00 2.96946839e-01 4.66126820e+00 5.32367427e+00 4.51626312e+00 5.46120938e+00
2.28437500e-01 5.01238008e+00 4.98920533e+00 2.96787726e-01 4.65821604e+00 5.32619947e+00 4.51184753e+00 5.45935977e+00
2.29062500e-01 5.01235392e+00 4.98946800e+00 2.96669523e-01 4.66010907e+00 5.32393855e+00 4.51587444e+00 5.45793946e+00
2.29687500e-01 5.01370971e+00 4.98909704e+00 2.96645662e-01 4.66052598e+00 5.32060881e+00 4.51740203e+00 5.46108390e+00
2.30312500e-01 5.01491986e+00 4.98892805e+00 2.96664612e-01 4.65860163e+00 5.32335258e+00 4.51450773e+00 5.45999543e+00
2.30937500e-01 5.01440353e+00 4.98940996e+00 2.96759863e-01 4.66071625e+00 5.32548163e+00 4.51431768e+00 5.45768835e+00
2.31562500e-01 5.01220021e+00 4.98917993e+00 2.96804493e-01 4.66043584e+00 5.32335794e+00 4.51770418e+00 5.45915859e+00
2.32187500e-01 5.01264041e+00 4.98905053e+00 2.96735371e-01 4.65574602e+00 5.32379642e+00 4.51568820e+00 5.45996416e+00
2.32812500e-01 5.01227441e+00 4.98943060e+00 2.96663107e-01 4.65901213e+00 5.32570619e+00 4.51424527e+00 5.45836763e+00
2.33437500e-01 5.01365306e+00 4.98911013e+00 2.96667957e-01 4.66065599e+00 5.32143794e+00 4.51722428e+00 5.45974574e+00
2.34062500e-01 5.01367664e+00 4.98899998e+00 2.96768795e-01 4.65867600e+00 5.32674432e+00 4.51660000e+00 5.45967545e+00
2.34687500e-01 5.01602445e+00 4.98947694e+00 2.96899745e-01 4.65787749e+00 5.32599615e+00 4.51247483e+00 5.46002823e+00
2.35312500e-01 5.01511557e+00 4.98926270e+00 2.96832454e-01 4.65898440e+00 5.32551495e+00 4.51633804e+00 5.46192094e+00
2.35937500e-01 5.01384898e+00 4.98910268e+00 2.96676215e-01 4.65782641e+00 5.32306062e+00 4.51690712e+00 5.45846815e+00
2.36562500e-01 5.01584945e+00 4.98943067e+00 2.96658400e-01 4.66285671e+00 5.32420925e+00 4.51516386e+00 5.45919114e+00
2.37187500e-01 5.01485548e+00 4.98920693e+00 2.96606574e-01 4.65946211e+00 5.32034418e+00 4.51486579e+00 5.46316156e+00
2.37812500e-01 5.01339049e+00 4.98902393e+00 2.96654299e-01 4.65942263e+00 5.32123435e+00 4.51846539e+00 5.45927144e+00
2.38437500e-01 5.01188842e+00 4.98937833e+00 2.96629991e-01 4.65981759e+00 5.32473359e+00 4.51680119e+00 5.45723620e+00
2.39062500e-01 5.01263376e+00 4.98920796e+00 2.96600088e-01 4.65854277e+00 5.32534640e+00 4.51474873e+00 5.45912765e+00
2.39687500e-01 5.01348333e+00 4.98907893e+00 2.96709685e-01 4.66008264e+00 5.32492040e+00 4.51825855e+00 5.45893624e+00
2.40312500e-01 5.01363940e+00 4.98940999e+00 2.96705418e-01 4.66135802e+00 5.32122374e+00 4.51429601e+00 5.46000986e+00
2.40937500e-01 5.01368617e+00 4.98931713e+00 2.96603037e-01 4.65799649e+00 5.32307162e+00 4.51674341e+00 5.45865039e+00
2.41562500e-01 5.01522661e+00 4.98916372e+00 2.96875091e-01 4.65941041e+00 5.32676117e+00 4.51586958e+00 5.45784739e+00
2.42187500e-01 5.01472020e+00 4.98925774e+00 2.96906058e-01 4.66103204e+00 5.32006044e+00 4.51508113e+00 5.45875158e+00
2.42812500e-01 5.01519986e+00 4.98906967e+00 2.96441581e-01 4.65867464e+00 5.31977459e+00 4.51724150e+00 5.46077421e+00
2.43437500e-01 5.01488017e+00 4.98910610e+00 2.96403110e-01 4.65905365e+00 5.32732683e+00 4.51481335e+00 5.45812384e+00
2.44062500e-01 5.01405527e+00 4.98932574e+00 2.96830652e-01 4.65998486e+00 5.32545196e+00 4.51546716e+00 5.45745011e+00
2.44687500e-01 5.01297652e+00 4.98914320e+00 2.96788499e-01 4.65718764e+00 5.32439320e+00 4.51521499e+00 5.46037607e+00
2.45312500e-01 5.01153417e+00 4.98919558e+00 2.96726875e-01 4.66021662e+00 5.32342246e+00 4.51694949e+00 5.45723183e+00
2.45937500e-01 5.01179129e+00 4.98937505e+00 2.96907598e-01 4.66106954e+00 5.32312773e+00 4.51554056e+00 5.45946556e+00
2.46562500e-01 5.01194706e+00 4.98928734e+00 2.96634802e-01 4.65871528e+00 5.32326260e+00 4.51867612e+00 5.46046283e+00
2.47187500e-01 5.01212408e+00 4.98925428e+00 2.96700024e-01 4.66020228e+00 5.32600686e+00 4.51290294e+00 5.45916837e+00
2.47812500e-01 5.01218069e+00 4.98910470e+00 2.96808044e-01 4.66058751e+00 5.32500264e+00 4.51748010e+00 5.46082280e+00
2.48437500e-01 5.01434687e+00 4.98932871e+00 2.96542163e-01 4.66104974e+00 5.32392217e+00 4.51674264e+00 5.46198953e+00
2.49062500e-01 5.01483470e+00 4.98953520e+00 2.96634948e-01 4.65894205e+00 5.32567979e+00 4.51435086e+00 5.45865828e+00
2.49687500e-01 5.01685485e+00 4.98917921e+00 2.96823547e-01 4.65942178e+00 5.32422668e+00 4.51567615e+00 5.45877389e+00
2.50312500e-01 5.01664855e+00 4.98901344e+00 2.96400875e-01 4.66052758e+00 5.32489465e+00 4.51750509e+00 5.45926805e+00
2.50937500e-01 5.01576679e+00 4.98922327e+00 2.96592111e-01 4.66037109e+00 5.32413457e+00 4.51482271e+00 5.45820597e+00
2.51562500e-01 5.01473848e+00 4.98914507e+00 2.96961915e-01 4.65852125e+00 5.32098583e+00 4.51451671e+00 5.45998953e+00
2.52187500e-01 5.01345867e+00 4.98914565e+00 2.96570931e-01 4.65876260e+00 5.32609356e+00 4.51927282e+00 5.46164539e+00
2.52812500e-01 5.01378631e+00 4.98934201e+00 2.96563368e-01 4.65975987e+00 5.32769356e+00 4.51555307e+00 5.45714172e+00
2.53437500e-01 5.01439654e+00 4.98914264e+00 2.96810685e-01 4.65851464e+00 5.31913305e+00 4.51483053e+00 5.45904054e+00
2.54062500e-01 5.01472969e+00 4.98913746e+00 2.96536694e-01 4.66206604e+00 5.32453926e+00 4.51717109e+00 5.45952054e+00
2.54687500e-01 5.01609076e+00 4.98930416e+00 2.96564547e-01 4.65813665e+00 5.32392261e+00 4.51707226e+00 5.45960149e+00
2.55312500e-01 5.01475030e+00 4.98924347e+00 2.96901703e-01 4.65753663e+00 5.32315836e+00 4.51646689e+00 5.46057604e+00
2.55937500e-01 5.01481991e+00 4.98924469e+00 2.96769331e-01 4.65865558e+00 5.32277020e+00 4.51778027e+00 5.46188270e+00
2.56562500e-01 5.01485483e+00 4.98943105e+00 2.96797799e-01 4.65967112e+00 5.32132657e+00 4.51601135e+00 5.46235864e+00
2.57187500e-01 5.01516675e+00 4.98935960e+00 2.96738416e-01 4.65952895e+00 5.32380159e+00 4.51932672e+00 5.46231431e+00
2.57812500e-01 5.01521694e+00 4.98915341e+00 2.96463097e-01 4.66047046e+00 5.32742811e+00 4.51724206e+00 5.46183258e+00
2.58437500e-01 5.01482513e+00 4.98910685e+00 2.96603268e-01 4.66002140e+00 5.32254117e+00 4.51639780e+00 5.45992694e+00
2.59062500e-01 5.01437896e+00 4.98902966e+00 2.96515073e-01 4.65811362e+00 5.32501931e+00 4.51781030e+00 5.45997454e+00
2.59687500e-01 5.01323417e+00 4.98919352e+00 2.96445555e-01 4.65980594e+00 5.32081897e+00 4.51568618e+00 5.46243399e+00
2.60312500e-01 5.01237718e+00 4.98949637e+00 2.97020076e-01 4.66044951e+00 5.32482673e+00 4.51359220e+00 5.46188588e+00
2.60937500e-01 5.01274849e+00 4.98946520e+00 2.96984880e-01 4.65958723e+00 5.32543904e+00 4.51658681e+00 5.46145833e+00
2.61562500e-01 5.01237259e+00 4.98942187e+00 2.96370445e-01 4.65854429e+00 5.32205825e+00 4.51792338e+00 5.45999628e+00
2.62187500e-01 5.01304749e+00 4.98920908e+00 2.96621923e-01 4.65751942e+00 5.31969802e+00 4.51267071e+00 5.45986662e+00
2.62812500e-01 5.01360398e+00 4.98905778e+00 2.96785031e-01 4.65899063e+00 5.32666671e+00 4.51726737e+00 5.46037953e+00
2.63437500e-01 5.01381068e+00 4.98938858e+00 2.96525750e-01 4.66016347e+00 5.32545682e+00 4.51938213e+00 5.46072354e+00
2.64062500e-01 5.01332403e+00 4.98935800e+00 2.96648163e-01 4.66094880e+00 5.32162283e+00 4.51318344e+00 5.45945984e+00
2.64687500e-01 5.01435167e+00 4.98903870e+00 2.96780891e-01 4.65901705e+00 5.32452673e+00 4.51443584e+00 5.46097667e+00
2.65312500e-01 5.01398621e+00 4.98928930e+00 2.96504493e-01 4.66118045e+00 5.32699439e+00 4.51595882e+00 5.46122522e+00
2.65937500e-01 5.01289188e+00 4.98938445e+00 2.96724111e-01 4.65984372e+00 5.32535216e+00 4.51469548e+00 5.45884879e+00
2.66562500e-01 5.01219881e+00 4.98902358e+00 2.96729431e-01 4.65471767e+00 5.32442234e+00 4.51699490e+00 5.45875932e+00
2.67187500e-01 5.01182803e+00 4.98910962e+00 2.96607104e-01 4.65766026e+00 5.32140492e+00 4.51680528e+00 5.45839438e+00
2.67812500e-01 5.01184937e+00 4.98933392e+00 2.96673526e-01 4.65782602e+00 5.32409070e+00 4.51827945e+00 5.45954644e+00
2.68437500e-01 5.01309174e+00 4.98943086e+00 2.96637116e-01 4.66014601e+00 5.32456954e+00 4.51723136e+00 5.45994966e+00
2.69062500e-01 5.01310319e+00 4.98945340e+00 2.96683388e-01 4.65811553e+00 5.32647113e+00 4.51458412e+00 5.46089504e+00
2.69687500e-01 5.01355936e+00 4.98897896e+00 2.96922356e-01 4.65971793e+00 5.32375191e+00 4.51525417e+00 5.45678765e+00
2.70312500e-01 5.01363439e+00 4.98898416e+00 2.96641144e-01 4.65464053e+00 5.32184292e+00 4.51745701e+00 5.46064288e+00
2.70937500e-01 5.01309704e+00 4.98948586e+00 2.96583453e-01 4.65802016e+00 5.32423304e+00 4.51607491e+00 5.46105059e+00
2.71562500e-01 5.01338139e+00 4.98909202e+00 2.96887716e-01 4.66011025e+00 5.32451598e+00 4.51718705e+00 5.45705510e+00
2.72187500e-01 5.01387544e+00 4.98897320e+00 2.96730873e-01 4.65846957e+00 5.32471386e+00 4.51842335e+00 5.45894209e+00
2.72812500e-01 5.01313683e+00 4.98945791e+00 2.96557759e-01 4.65952570e+00 5.32064780e+00 4.51405186e+00 5.46047479e+00
2.73437500e-01 5.01247121e+00 4.98916461e+00 2.96883474e-01 4.65875062e+00 5.32390737e+00 4.51576399e+00 5.45951607e+00
2.74062500e-01 5.01186608e+00 4.98897284e+00 2.96743509e-01 4.65564312e+00 5.32556328e+00 4.52011021e+00 5.45674679e+00
2.74687500e-01 5.01237035e+00 4.98947658e+00 2.96452279e-01 4.66145726e+00 5.32342534e+00 4.51553468e+00 5.45843898e+00
2.75312500e-01 5.01340403e+00 4.98921157e+00 2.96658895e-01 4.65902915e+00 5.32399011e+00 4.51638049e+00 5.46029640e+00
2.75937500e-01 5.01411046e+00 4.98917225e+00 2.96856290e-01 4.65663601e+00 5.32688405e+00 4.51681556e+00 5.45991748e+00
2.76562500e-01 5.01455153e+00 4.98952640e+00 2.96761643e-01 4.66106999e+00 5.32302992e+00 4.51635404e+00 5.46104530e+00
2.77187500e-01 5.01374198e+00 4.98910533e+00 2.96708846e-01 4.65975154e+00 5.32549357e+00 4.51671906e+00 5.45990745e+00
2.77812500e-01 5.01234146e+00 4.98910974e+00 2.96723183e-01 4.65596349e+00 5.32456037e+00 4.51583930e+00 5.45709926e+00
2.78437500e-01 5.01263778e+00 4.98949215e+00 2.96665190e-01 4.66033901e+00 5.32381753e+00 4.51382187e+00 5.46045177e+00
2.79062500e-01 5.01347581e+00 4.98903038e+00 2.96603720e-01 4.65758670e+00 5.32471571e+00 4.51789244e+00 5.46036280e+00
2.79687500e-01 5.01259937e+00 4.98902680e+00 2.96590294e-01 4.65596266e+00 5.32514282e+00 4.51481626e+00 5.45883125e+00
2.80312500e-01 5.01150019e+00 4.98956284e+00 2.96555155e-01 4.65927343e+00 5.31912864e+00 4.51388730e+00 5.46133453e+00
2.80937500e-01 5.01222407e+00 4.98918817e+00 2.96612831e-01 4.65699525e+00 5.32068580e+00 4.51676230e+00 5.46257275e+00
2.81562500e-01 5.01144051e+00 4.98912122e+00 2.96799285e-01 4.65849373e+00 5.32396636e+00 4.51771407e+00 5.46147548e+00
2.82187500e-01 5.01158309e+00 4.98948913e+00 2.96866308e-01 4.65939509e+00 5.31923929e+00 4.51266219e+00 5.45919142e+00
2.82812500e-01 5.01161228e+00 4.98921175e+00 2.96648166e-01 4.65550211e+00 5.32379818e+00 4.51539401e+00 5.45969113e+00
2.83437500e-01 5.01168283e+00 4.98908143e+00 2.96529366e-01 4.65809453e+00 5.32384510e+00 4.51872748e+00 5.45701007e+00
2.84062500e-01 5.01366557e+00 4.98945372e+00 2.96843531e-01 4.65847558e+00 5.32327498e+00 4.51274301e+00 5.46091279e+00
2.84687500e-01 5.01248651e+00 4.98925703e+00 2.96812942e-01 4.65880273e+00 5.32407213e+00 4.51660488e+00 5.45948893e+00
2.85312500e-01 5.01123521e+00 4.98916987e+00 2.96549395e-01 4.65747162e+00 5.32197586e+00 4.51843633e+00 5.45812982e+00
2.85937500e-01 5.01054728e+00 4.98943809e+00 2.96566267e-01 4.66017470e+00 5.32159770e+00 4.51138830e+00 5.46056234e+00
2.86562500e-01 5.00993480e+00 4.98928844e+00 2.96787790e-01 4.65886107e+00 5.32647803e+00 4.51349766e+00 5.46028241e+00
2.87187500e-01 5.01140329e+00 4.98936127e+00 2.96820513e-01 4.65992281e+00 5.32350687e+00 4.51937507e+00 5.45945315e+00
2.87812500e-01 5.01269519e+00 4.98943705e+00 2.96522468e-01 4.65788658e+00 5.32103267e+00 4.51844569e+00 5.46084056e+00
2.88437500e-01 5.01386835e+00 4.98900147e+00 2.96331535e-01 4.65690186e+00 5.32476715e+00 4.51342545e+00 5.46078770e+00
2.89062500e-01 5.01510931e+00 4.98901362e+00 2.96645468e-01 4.65639431e+00 5.32624422e+00 4.51472599e+00 5.45963543e+00
2.89687500e-01 5.01503957e+00 4.98928947e+00 2.96848342e-01 4.65938267e+00 5.32660555e+00 4.51734762e+00 5.45906971e+00
2.90312500e-01 5.01441255e+00 4.98923256e+00 2.96751816e-01 4.66123481e+00 5.32454242e+00 4.51568815e+00 5.46032324e+00
2.90937500e-01 5.01536319e+00 4.98952811e+00 2.96789032e-01 4.65735948e+00 5.32737067e+00 4.51581129e+00 5.46017871e+00
2.91562500e-01 5.01333303e+00 4.98956174e+00 2.96641960e-01 4.66090547e+00 5.32713428e+00 4.51422304e+00 5.45875621e+00
2.92187500e-01 5.01392742e+00 4.98907235e+00 2.96534391e-01 4.65914294e+00 5.32234137e+00 4.51557101e+00 5.46103542e+00
2.92812500e-01 5.01276267e+00 4.98927557e+00 2.96798581e-01 4.65730153e+00 5.32403660e+00 4.51308568e+00 5.45923311e+00
2.93437500e-01 5.01379569e+00 4.98938768e+00 2.96626138e-01 4.66086918e+00 5.32562462e+00 4.51743917e+00 5.45868608e+00
2.94062500e-01 5.01339181e+00 4.98902470e+00 2.96321608e-01 4.65927628e+00 5.32282927e+00 4.51838429e+00 5.45705434e+00
2.94687500e-01 5.01312226e+00 4.98908635e+00 2.96776295e-01 4.65573137e+00 5.32393630e+00 4.51282770e+00 5.45978678e+00
2.95312500e-01 5.01478287e+00 4.98934919e+00 2.97005070e-01 4.65958594e+00 5.32421731e+00 4.51301931e+00 5.45895004e+00
2.95937500e-01 5.01408348e+00 4.98904284e+00 2.96682960e-01 4.66013168e+00 5.32827762e+00 4.51699515e+00 5.45934730e+00
2.96562500e-01 5.01312181e+00 4.98907157e+00 2.96628213e-01 4.65882727e+00 5.32457349e+00 4.51658969e+00 5.46008186e+00
2.97187500e-01 5.01348028e+00 4.98932326e+00 2.96555197e-01 4.65998273e+00 5.32258333e+00 4.51262260e+00 5.45934133e+00
2.97812500e-01 5.01275683e+00 4.98901350e+00 2.96492935e-01 4.65856213e+00 5.32021728e+00 4.51625809e+00 5.45909377e+00
2.98437500e-01 5.01271292e+00 4.98919119e+00 2.96841388e-01 4.65776419e+00 5.32444751e+00 4.51756020e+00 5.46010139e+00
2.99062500e-01 5.01346460e+00 4.98957082e+00 2.96782662e-01 4.66040283e+00 5.32468702e+00 4.51384304e+00 5.45873305e+00
2.99687500e-01 5.01301578e+00 4.98910840e+00 2.96522155e-01 4.66122684e+00 5.32230937e+00 4.51442869e+00 5.45915351e+00
3.00312500e-01 5.01281564e+00 4.98897900e+00 2.96684098e-01 4.65711846e+00 5.32662007e+00 4.51871830e+00 5.46016669e+00
3.00937500e-01 5.01262116e+00 4.98938710e+00 2.96689453e-01 4.65885445e+00 5.32612515e+00 4.51861906e+00 5.46065327e+00
3.01562500e-01 5.01387562e+00 4.98931992e+00 2.96773995e-01 4.65976928e+00 5.32592984e+00 4.51191728e+00 5.45801576e+00
3.02187500e-01 5.01363722e+00 4.98922946e+00 2.96912868e-01 4.66046601e+00 5.32438426e+00 4.51545965e+00 5.45882239e+00
3.02812500e-01 5.01392108e+00 4.98923720e+00 2.96527104e-01 4.66082544e+00 5.32390903e+00 4.51850600e+00 5.45726333e+00
3.03437500e-01 5.01317686e+00 4.98916800e+00 2.96515937e-01 4.65887676e+00 5.32221210e+00 4.51435442e+00 5.45834343e+00
3.04062500e-01 5.01180373e+00 4.98925675e+00 2.97137504e-01 4.65559042e+00 5.32825976e+00 4.51440977e+00 5.45987918e+00
3.04687500e-01 5.01168395e+00 4.98938137e+00 2.96812524e-01 4.66031907e+00 5.32368974e+00 4.51776961e+00 5.45957859e+00
3.05312500e-01 5.01131419e+00 4.98923377e+00 2.96318810e-01 4.65915302e+00 5.32327075e+00 4.51382605e+00 5.45948184e+00
3.05937500e-01 5.01119219e+00 4.98896914e+00 2.96878661e-01 4.65799738e+00 5.32281865e+00 4.51248771e+00 5.45793999e+00
3.06562500e-01 5.01131936e+00 4.98896973e+00 2.96786878e-01 4.65996677e+00 5.32259922e+00 4.52026824e+00 5.45880337e+00
3.07187500e-01 5.01253046e+00 4.98930598e+00 2.96311872e-01 4.65908644e+00 5.32199894e+00 4.51639827e+00 5.45941603e+00
3.07812500e-01 5.01295453e+00 4.98938715e+00 2.96516605e-01 4.65985606e+00 5.32711453e+00 4.51323588e+00 5.45841692e+00
3.08437500e-01 5.01316472e+00 4.98921858e+00 2.96749054e-01 4.66047926e+00 5.32488751e+00 4.51745935e+00 5.45648146e+00
3.09062500e-01 5.01427256e+00 4.98926443e+00 2.96697473e-01 4.65777732e+00 5.32214981e+00 4.51993500e+00 5.45874696e+00
3.09687500e-01 5.01419669e+00 4.98948333e+00 2.97027038e-01 4.66010490e+00 5.32630317e+00 4.51116434e+00 5.45969274e+00
3.10312500e-01 5.01496247e+00 4.98950927e+00 2.96759834e-01 4.66132825e+00 5.32597052e+00 4.51524822e+00 5.45989409e+00
3.10937500e-01 5.01325956e+00 4.98902992e+00 2.96499880e-01 4.66017322e+00 5.32285303e+00 4.51835956e+00 5.45740717e+00
3.11562500e-01 5.01325338e+00 4.98904233e+00 2.96617892e-01 4.65647080e+00 5.32564843e+00 4.51375770e+00 5.46019262e+00
3.12187500e-01 5.01175707e+00 4.98935317e+00 2.96373857e-01 4.65908176e+00 5.32471744e+00 4.51325659e+00 5.45906067e+00
3.12812500e-01 5.01309579e+00 4.98930079e+00 2.96397817e-01 4.65740449e+00 5.32222846e+00 4.51830393e+00 5.45908185e+00
3.13437500e-01 5.01378703e+00 4.98927532e+00 2.96870769e-01 4.65909678e+00 5.32296210e+00 4.51292744e+00 5.46134306e+00
3.14062500e-01 5.01217212e+00 4.98931096e+00 2.96844089e-01 4.66027665e+00 5.32608882e+00 4.51627656e+00 5.45856318e+00
3.14687500e-01 5.01304546e+00 4.98916574e+00 2.96557127e-01 4.65715953e+00 5.32738045e+00 4.51596681e+00 5.45809838e+00
3.15312500e-01 5.01517776e+00 4.98929889e+00 2.96837716e-01 4.65871413e+00 5.32369699e+00 4.51732096e+00 5.46071694e+00
3.15937500e-01 5.01341380e+00 4.98933966e+00 2.96759422e-01 4.65994982e+00 5.31997104e+00 4.51958730e+00 5.45793609e+00
3.16562500e-01 5.01373686e+00 4.98921813e+00 2.96518407e-01 4.65815879e+00 5.32387304e+00 4.51536697e+00 5.46037891e+00
3.17187500e-01 5.01332388e+00 4.98922110e+00 2.96591150e-01 4.65820588e+00 5.32467384e+00 4.51557654e+00 5.45847201e+00
3.17812500e-01 5.01306571e+00 4.98930344e+00 2.96498496e-01 4.65691706e+00 5.32210976e+00 4.51665338e+00 5.45881970e+00
3.18437500e-01 5.01413538e+00 4.98908061e+00 2.96453677e-01 4.65826698e+00 5.32108709e+00 4.51531587e+00 5.45804285e+00
3.19062500e-01 5.01309645e+00 4.98907380e+00 2.96794929e-01 4.65899627e+00 5.32755496e+00 4.51712017e+00 5.45975181e+00
3.19687500e-01 5.01372320e+00 4.98945200e+00 2.96957591e-01 4.66073547e+00 5.32316637e+00 4.51644836e+00 5.46102257e+00
3.20312500e-01 5.01319334e+00 4.98945280e+00 2.96936216e-01 4.65798984e+00 5.32436391e+00 4.51368836e+00 5.45906504e+00
3.20937500e-01 5.01367287e+00 4.98928063e+00 2.96848298e-01 4.65952952e+00 5.32255893e+00 4.51618654e+00 5.46210492e+00
3.21562500e-01 5.01351826e+00 4.98934119e+00 2.96536211e-01 4.66006362e+00 5.32092066e+00 4.51836650e+00 5.46026207e+00
3.22187500e-01 5.01325528e+00 4.98911322e+00 2.96450667e-01 4.65877196e+00 5.32323457e+00 4.51303950e+00 5.45969449e+00
3.22812500e-01 5.01305687e+00 4.98912707e+00 2.96706124e-01 4.65942833e+00 5.32395710e+00 4.51501894e+00 5.45898544e+00
3.23437500e-01 5.01258306e+00 4.98937203e+00 2.96583768e-01 4.66085533e+00 5.32276347e+00 4.51868956e+00 5.46063066e+00
3.24062500e-01 5.01394262e+00 4.98944426e+00 2.96566526e-01 4.65906719e+00 5.32388350e+00 4.51604884e+00 5.45927016e+00
3.24687500e-01 5.01357935e+00 4.98927837e+00 2.96640318e-01 4.65960266e+00 5.32502985e+00 4.51836447e+00 5.45858986e+00
3.25312500e-01 5.01379665e+00 4.98916500e+00 2.96487701e-01 4.65978270e+00 5.32004495e+00 4.52009354e+00 5.45758481e+00
3.25937500e-01 5.01335369e+00 4.98934908e+00 2.96488990e-01 4.66065786e+00 5.32279988e+00 4.51696232e+00 5.46200074e+00
3.26562500e-01 5.01441783e+00 4.98920495e+00 2.96701864e-01 4.66053508e+00 5.32746524e+00 4.51427975e+00 5.46111311e+00
3.27187500e-01 5.01378836e+00 4.98914023e+00 2.96657607e-01 4.66050639e+00 5.32402561e+00 4.51612517e+00 5.46004765e+00
3.27812500e-01 5.01455733e+00 4.98947161e+00 2.96607854e-01 4.65870634e+00 5.32563943e+00 4.52094925e+00 5.45952150e+00
3.28437500e-01 5.01425341e+00 4.98943042e+00 2.96646023e-01 4.65844365e+00 5.32264720e+00 4.51756661e+00 5.45758627e+00
3.29062500e-01 5.01387901e+00 4.98911412e+00 2.96732855e-01 4.65874147e+00 5.32465456e+00 4.51564431e+00 5.45946138e+00
3.29687500e-01 5.01490279e+00 4.98919679e+00 2.96609260e-01 4.66015302e+00 5.32473968e+00 4.51743609e+00 5.46132451e+00
3.30312500e-01 5.01461816e+00 4.98913056e+00 2.96573036e-01 4.65805587e+00 5.32204520e+00 4.51670976e+00 5.45871064e+00
3.30937500e-01 5.01416110e+00 4.98877468e+00 2.96636458e-01 4.65930971e+00 5.31874828e+00 4.51741761e+00 5.45765624e+00
3.31562500e-01 5.01377620e+00 4.98932657e+00 2.96614738e-01 4.65970963e+00 5.32513048e+00 4.51619891e+00 5.45921335e+00
3.32187500e-01 5.01364298e+00 4.98971360e+00 2.96566254e-01 4.65990702e+00 5.32569147e+00 4.51638396e+00 5.45960494e+00
3.32812500e-01 5.01361616e+00 4.98931524e+00 2.96734022e-01 4.65838974e+00 5.32576811e+00 4.51698577e+00 5.45626156e+00
3.33437500e-01 5.01298268e+00 4.98907631e+00 2.96624175e-01 4.65897714e+00 5.32515223e+00 4.51448302e+00 5.45931513e+00
3.34062500e-01 5.01250812e+00 4.98938249e+00 2.96578216e-01 4.65844687e+00 5.32371371e+00 4.51498071e+00 5.45902842e+00
3.34687500e-01 5.01256667e+00 4.98931612e+00 2.96692486e-01 4.65781873e+00 5.32279092e+00 4.51882828e+00 5.46179692e+00
3.35312500e-01 5.01335180e+00 4.98916424e+00 2.96617985e-01 4.65887783e+00 5.32455678e+00 4.51237180e+00 5.45976786e+00
3.35937500e-01 5.01360217e+00 4.98938052e+00 2.96330009e-01 4.65878985e+00 5.32212542e+00 4.51746120e+00 5.45767284e+00
3.36562500e-01 5.01394130e+00 4.98914393e+00 2.96461081e-01 4.66167380e+00 5.32574432e+00 4.51885198e+00 5.45714175e+00
3.37187500e-01 5.01234927e+00 4.98907382e+00 2.96713037e-01 4.66039488e+00 5.32562856e+00 4.51425290e+00 5.45997531e+00
3.37812500e-01 5.01241421e+00 4.98916980e+00 2.96565627e-01 4.65954956e+00 5.32453299e+00 4.51607643e+00 5.45658718e+00
3.38437500e-01 5.01232366e+00 4.98925329e+00 2.96704138e-01 4.66022210e+00 5.32263892e+00 4.51957001e+00 5.45797676e+00
3.39062500e-01 5.01248658e+00 4.98920397e+00 2.96799195e-01 4.65851940e+00 5.32540695e+00 4.51697246e+00 5.45861904e+00
3.39687500e-01 5.01240151e+00 4.98924174e+00 2.96422799e-01 4.65790945e+00 5.32526936e+00 4.51551624e+00 5.45875019e+00
3.40312500e-01 5.01287581e+00 4.98923309e+00 2.96389655e-01 4.66039135e+00 5.32088750e+00 4.51730710e+00 5.46134532e+00
3.40937500e-01 5.01371541e+00 4.98922924e+00 2.96695448e-01 4.66067086e+00 5.32564617e+00 4.51521357e+00 5.45974270e+00
3.41562500e-01 5.01326733e+00 4.98931150e+00 2.96583880e-01 4.65998105e+00 5.32584885e+00 4.51608021e+00 5.45904874e+00
3.42187500e-01 5.01318827e+00 4.98920585e+00 2.96627052e-01 4.65961036e+00 5.32331032e+00 4.51480002e+00 5.45861490e+00
3.42812500e-01 5.01228237e+00 4.98912521e+00 2.96651304e-01 4.65888342e+00 5.32182767e+00 4.51847851e+00 5.45935497e+00
3.43437500e-01 5.01217671e+00 4.98941087e+00 2.96469380e-01 4.65928899e+00 5.32384233e+00 4.51826719e+00 5.46201883e+00
3.44062500e-01 5.01246676e+00 4.98936905e+00 2.96817255e-01 4.65967244e+00 5.32626591e+00 4.51885415e+00 5.46130882e+00
3.44687500e-01 5.01217147e+00 4.98930079e+00 2.96854891e-01 4.65783767e+00 5.32461756e+00 4.51419493e+00 5.45995474e+00
3.45312500e-01 5.01222241e+00 4.98939304e+00 2.96306106e-01 4.66015960e+00 5.32347206e+00 4.51758208e+00 5.46137710e+00
3.45937500e-01 5.01202430e+00 4.98919982e+00 2.96404343e-01 4.66144715e+00 5.32280926e+00 4.51614675e+00 5.46078681e+00
3.46562500e-01 5.01206579e+00 4.98905774e+00 2.96923507e-01 4.66017338e+00 5.32286606e+00 4.51364088e+00 5.46093255e+00
3.47187500e-01 5.01298550e+00 4.98912967e+00 2.96724418e-01 4.65785628e+00 5.32096265e+00 4.51588823e+00 5.46119949e+00
3.47812500e-01 5.01352303e+00 4.98901656e+00 2.96344743e-01 4.65911742e+00 5.32349704e+00 4.51724558e+00 5.45876867e+00
3.48437500e-01 5.01379615e+00 4.98908950e+00 2.96536231e-01 4.65987247e+00 5.32518910e+00 4.51560907e+00 5.45787176e+00
3.49062500e-01 5.01388228e+00 4.98946036e+00 2.96728411e-01 4.65892335e+00 5.32688772e+00 4.51506277e+00 5.46167021e+00
3.49687500e-01 5.01374352e+00 4.98935048e+00 2.96592339e-01 4.66099975e+00 5.32503245e+00 4.51557931e+00 5.45623830e+00
3.50312500e-01 5.01340155e+00 4.98923225e+00 2.96754820e-01 4.66057107e+00 5.32244548e+00 4.51390530e+00 5.45683966e+00
3.50937500e-01 5.01332738e+00 4.98928900e+00 2.96846340e-01 4.65681552e+00 5.32099976e+00 4.51311609e+00 5.45855710e+00
3.51562500e-01 5.01423622e+00 4.98902348e+00 2.96507395e-01 4.65934563e+00 5.31688213e+00 4.51391263e+00 5.45975565e+00
3.52187500e-01 5.01478003e+00 4.98902154e+00 2.96390049e-01 4.65854349e+00 5.32247767e+00 4.51510359e+00 5.45979552e+00
3.52812500e-01 5.01342836e+00 4.98913096e+00 2.96561070e-01 4.65752420e+00 5.32413911e+00 4.51427232e+00 5.45918914e+00
3.53437500e-01 5.01180281e+00 4.98921661e+00 2.96595426e-01 4.66039345e+00 5.32509547e+00 4.51451380e+00 5.45805710e+00
3.54062500e-01 5.01435588e+00 4.98922544e+00 2.96466430e-01 4.65801956e+00 5.32464009e+00 4.51677031e+00 5.45997028e+00
3.54687500e-01 5.01308927e+00 4.98928864e+00 2.96477942e-01 4.65743858e+00 5.32517288e+00 4.51673672e+00 5.45848796e+00
3.55312500e-01 5.01249126e+00 4.98926262e+00 2.96740299e-01 4.66002696e+00 5.32546435e+00 4.51931049e+00 5.46007062e+00
3.55937500e-01 5.01271837e+00 4.98924782e+00 2.96758690e-01 4.65688896e+00 5.32515390e+00 4.51758958e+00 5.45984543e+00
3.56562500e-01 5.01322299e+00 4.98908598e+00 2.96485220e-01 4.65980507e+00 5.31975289e+00 4.51306876e+00 5.45953622e+00
3.57187500e-01 5.01294075e+00 4.98921783e+00 2.96648044e-01 4.66168204e+00 5.32436845e+00 4.51741347e+00 5.46025023e+00
3.57812500e-01 5.01340660e+00 4.98953886e+00 2.96808477e-01 4.66003425e+00 5.32562511e+00 4.51589335e+00 5.45962246e+00
3.58437500e-01 5.01244283e+00 4.98924940e+00 2.96526833e-01 4.65669220e+00 5.32442856e+00 4.51319257e+00 5.45922547e+00
3.59062500e-01 5.01198093e+00 4.98896287e+00 2.96376253e-01 4.65847239e+00 5.32177596e+00 4.51687024e+00 5.45774528e+00
3.59687500e-01 5.01315372e+00 4.98926696e+00 2.96475977e-01 4.65991959e+00 5.32237920e+00 4.51653848e+00 5.45864474e+00
3.60312500e-01 5.01285486e+00 4.98934480e+00 2.96668310e-01 4.65853017e+00 5.32514466e+00 4.51755164e+00 5.45928080e+00
3.60937500e-01 5.01355242e+00 4.98897700e+00 2.96830198e-01 4.65617420e+00 5.32413965e+00 4.51460951e+00 5.45959775e+00
3.61562500e-01 5.01493896e+00 4.98917604e+00 2.96770319e-01 4.66043206e+00 5.32378602e+00 4.51609082e+00 5.46084033e+00
3.62187500e-01 5.01299721e+00 4.98950791e+00 2.96412532e-01 4.65923925e+00 5.32509818e+00 4.51546405e+00 5.46091714e+00
3.62812500e-01 5.01307950e+00 4.98890706e+00 2.96443554e-01 4.65724391e+00 5.32544773e+00 4.51855512e+00 5.46067162e+00
3.63437500e-01 5.01292428e+00 4.98881377e+00 2.96728920e-01 4.65940554e+00 5.32184659e+00 4.51631894e+00 5.45912134e+00
3.64062500e-01 5.01309186e+00 4.98930773e+00 2.96372593e-01 4.65941498e+00 5.32493992e+00 4.51795919e+00 5.45738069e+00
3.64687500e-01 5.01202566e+00 4.98944219e+00 2.96428642e-01 4.65822159e+00 5.32527164e+00 4.51881479e+00 5.46004413e+00
3.65312500e-01 5.01282180e+00 4.98925360e+00 2.97126786e-01 4.65927420e+00 5.32431325e+00 4.52021844e+00 5.45947661e+00
3.65937500e-01 5.01294631e+00 4.98896796e+00 2.96840157e-01 4.65996461e+00 5.32521770e+00 4.51548145e+00 5.46001696e+00
3.66562500e-01 5.01238550e+00 4.98912977e+00 2.96408270e-01 4.65820208e+00 5.32493826e+00 4.51369916e+00 5.46054231e+00
3.67187500e-01 5.01209507e+00 4.98939656e+00 2.96782781e-01 4.65807165e+00 5.32568725e+00 4.51957343e+00 5.46006461e+00
3.67812500e-01 5.01380300e+00 4.98909212e+00 2.96619784e-01 4.66035786e+00 5.32419317e+00 4.51725465e+00 5.46410254e+00
3.68437500e-01 5.01368935e+00 4.98892874e+00 2.96137149e-01 4.65443559e+00 5.32295977e+00 4.51357241e+00 5.46104377e+00
3.69062500e-01 5.01431439e+00 4.98935521e+00 2.96406229e-01 4.65809764e+00 5.32267102e+00 4.51609902e+00 5.45976567e+00
3.69687500e-01 5.01364085e+00 4.98941682e+00 2.96632522e-01 4.66056310e+00 5.32494409e+00 4.51998178e+00 5.45959976e+00
3.70312500e-01 5.01342700e+00 4.98905522e+00 2.96620302e-01 4.65944789e+00 5.32713991e+00 4.51419510e+00 5.46069571e+00
3.70937500e-01 5.01379315e+00 4.98934012e+00 2.96773657e-01 4.65766559e+00 5.32778080e+00 4.51426602e+00 5.46263014e+00
3.71562500e-01 5.01379531e+00 4.98926782e+00 2.96680842e-01 4.66117316e+00 5.32586119e+00 4.52056328e+00 5.45973789e+00
3.72187500e-01 5.01342765e+00 4.98874672e+00 2.96494073e-01 4.65920071e+00 5.32502961e+00 4.51499751e+00 5.45792384e+00
3.72812500e-01 5.01330408e+00 4.98918070e+00 2.96522147e-01 4.65498055e+00 5.31998767e+00 4.51195895e+00 5.45985015e+00
3.73437500e-01 5.01341732e+00 4.98944774e+00 2.96469961e-01 4.66029896e+00 5.32198932e+00 4.51834067e+00 5.46040104e+00
3.74062500e-01 5.01264240e+00 4.98893461e+00 2.96563800e-01 4.65759157e+00 5.32742017e+00 4.51909712e+00 5.45817282e+00
3.74687500e-01 5.01408215e+00 4.98899344e+00 2.96752397e-01 4.65741703e+00 5.32706490e+00 4.51152020e+00 5.46067264e+00
3.75312500e-01 5.01372070e+00 4.98967570e+00 2.96446683e-01 4.65854115e+00 5.32342503e+00 4.51559239e+00 5.46158067e+00
3.75937500e-01 5.01374575e+00 4.98937283e+00 2.96620121e-01 4.65845342e+00 5.32227591e+00 4.51807894e+00 5.46099505e+00
3.76562500e-01 5.01368965e+00 4.98889093e+00 2.96853182e-01 4.65759431e+00 5.32556343e+00 4.51303998e+00 5.46089009e+00
3.77187500e-01 5.01339177e+00 4.98932160e+00 2.96311449e-01 4.66227567e+00 5.32479996e+00 4.51345525e+00 5.45646875e+00
3.77812500e-01 5.01234198e+00 4.98926161e+00 2.96282125e-01 4.66038029e+00 5.32396024e+00 4.51791956e+00 5.45651816e+00
3.78437500e-01 5.01217971e+00 4.98875843e+00 2.96829402e-01 4.65765417e+00 5.32300989e+00 4.51788178e+00 5.45985749e+00
3.79062500e-01 5.01228636e+00 4.98919543e+00 2.96670763e-01 4.65913561e+00 5.32516317e+00 4.51418335e+00 5.45871258e+00
3.79687500e-01 5.01283543e+00 4.98959833e+00 2.96441248e-01 4.66020823e+00 5.32599657e+00 4.51658681e+00 5.45881172e+00
3.80312500e-01 5.01382608e+00 4.98919721e+00 2.96829539e-01 4.65709096e+00 5.32301902e+00 4.51531636e+00 5.46076660e+00
3.80937500e-01 5.01508149e+00 4.98899172e+00 2.96485231e-01 4.65929097e+00 5.32231301e+00 4.51253722e+00 5.45847978e+00
3.81562500e-01 5.01335904e+00 4.98933160e+00 2.96349305e-01 4.66113590e+00 5.32341121e+00 4.51751482e+00 5.46026081e+00
3.82187500e-01 5.01225499e+00 4.98936619e+00 2.96779365e-01 4.65596360e+00 5.32460387e+00 4.51973190e+00 5.45776341e+00
3.82812500e-01 5.01359934e+00 4.98911058e+00 2.96611826e-01 4.65911809e+00 5.32521779e+00 4.51684605e+00 5.45777871e+00
3.83437500e-01 5.01285090e+00 4.98913246e+00 2.96433262e-01 4.65855044e+00 5.32483644e+00 4.51761906e+00 5.46022900e+00
3.84062500e-01 5.01326538e+00 4.98923527e+00 2.96703643e-01 4.65717728e+00 5.32551344e+00 4.51683802e+00 5.45815918e+00
3.84687500e-01 5.01354056e+00 4.98929821e+00 2.96510859e-01 4.65654289e+00 5.32415701e+00 4.51527227e+00 5.45800130e+00
3.85312500e-01 5.01195809e+00 4.98928307e+00 2.96478444e-01 4.65982288e+00 5.32509480e+00 4.51754519e+00 5.45804572e+00
3.85937500e-01 5.01416981e+00 4.98910999e+00 2.96690156e-01 4.65676097e+00 5.32241271e+00 4.51591363e+00 5.45777106e+00
3.86562500e-01 5.01242189e+00 4.98923434e+00 2.96370170e-01 4.65702496e+00 5.32276387e+00 4.51832198e+00 5.45779963e+00
3.87187500e-01 5.01180071e+00 4.98939196e+00 2.96418093e-01 4.65867279e+00 5.32255409e+00 4.51714949e+00 5.45789245e+00
3.87812500e-01 5.01221711e+00 4.98940434e+00 2.96854434e-01 4.65740463e+00 5.32201629e+00 4.51702063e+00 5.45894897e+00
3.88437500e-01 5.01214353e+00 4.98951654e+00 2.96771419e-01 4.65950705e+00 5.32474728e+00 4.51629707e+00 5.46102220e+00
3.89062500e-01 5.01287728e+00 4.98938634e+00 2.96696947e-01 4.66010618e+00 5.32628080e+00 4.51682417e+00 5.45856912e+00
3.89687500e-01 5.01274794e+00 4.98904963e+00 2.96729591e-01 4.65876901e+00 5.32484763e+00 4.51652007e+00 5.45902328e+00
3.90312500e-01 5.01239977e+00 4.98920451e+00 2.96313102e-01 4.65979235e+00 5.32486779e+00 4.51860011e+00 5.46033577e+00
3.90937500e-01 5.01338904e+00 4.98944854e+00 2.96459437e-01 4.65850274e+00 5.32591218e+00 4.51933924e+00 5.46043714e+00
3.91562500e-01 5.01346518e+00 4.98917846e+00 2.96813642e-01 4.65809085e+00 5.32459582e+00 4.51888397e+00 5.46037209e+00
3.92187500e-01 5.01395511e+00 4.98918935e+00 2.96573621e-01 4.65814662e+00 5.31930216e+00 4.51468359e+00 5.45866131e+00
3.92812500e-01 5.01167260e+00 4.98950215e+00 2.96634589e-01 4.65859024e+00 5.32357014e+00 4.51698111e+00 5.46225363e+00
3.93437500e-01 5.01169530e+00 4.98929821e+00 2.97131088e-01 4.65831245e+00 5.32513869e+00 4.51514385e+00 5.46090229e+00
3.94062500e-01 5.01229668e+00 4.98906170e+00 2.96694093e-01 4.65996902e+00 5.32355290e+00 4.51454490e+00 5.45824595e+00
3.94687500e-01 5.01223889e+00 4.98914426e+00 2.96265888e-01 4.66047309e+00 5.32747222e+00 4.51687491e+00 5.45812955e+00
3.95312500e-01 5.01209476e+00 4.98913797e+00 2.96456471e-01 4.65913377e+00 5.32652471e+00 4.51500209e+00 5.45927711e+00
3.95937500e-01 5.01219260e+00 4.98919565e+00 2.96447148e-01 4.65963920e+00 5.32076245e+00 4.51762206e+00 5.45905174e+00
3.96562500e-01 5.01081672e+00 4.98907082e+00 2.96359153e-01 4.65861170e+00 5.32409754e+00 4.51699533e+00 5.45776677e+00
3.97187500e-01 5.01162193e+00 4.98907948e+00 2.96676868e-01 4.65869357e+00 5.32444578e+00 4.51682097e+00 5.45867258e+00
3.97812500e-01 5.01288131e+00 4.98946282e+00 2.97004711e-01 4.66027523e+00 5.32324839e+00 4.51440476e+00 5.45951091e+00
3.98437500e-01 5.01559943e+00 4.98939516e+00 2.96684248e-01 4.65993267e+00 5.32169024e+00 4.51959176e+00 5.46090632e+00
3.99062500e-01 5.01460687e+00 4.98909497e+00 2.96456764e-01 4.65651831e+00 5.32471224e+00 4.51735110e+00 5.45896614e+00
3.99687500e-01 5.01345382e+00 4.98924464e+00 2.96622909e-01 4.65714523e+00 5.32380819e+00 4.51578857e+00 5.45721221e+00
4.00312500e-01 5.01317412e+00 4.98933955e+00 2.96621643e-01 4.65929555e+00 5.32496487e+00 4.51793874e+00 5.45843387e+00
4.00937500e-01 5.01305288e+00 4.98905524e+00 2.96365667e-01 4.65837311e+00 5.32539875e+00 4.51644842e+00 5.46023984e+00
4.01562500e-01 5.01367562e+00 4.98929365e+00 2.96326286e-01 4.65526122e+00 5.32455226e+00 4.51319341e+00 5.45722822e+00
4.02187500e-01 5.01365099e+00 4.98924454e+00 2.96485623e-01 4.65816666e+00 5.32397819e+00 4.51608745e+00 5.45990908e+00
4.02812500e-01 5.01526971e+00 4.98905461e+00 2.96607853e-01 4.65811723e+00 5.32623455e+00 4.51740552e+00 5.45793822e+00
4.03437500e-01 5.01513677e+00 4.98932525e+00 2.96501106e-01 4.65810892e+00 5.32122170e+00 4.51528518e+00 5.45999684e+00
4.04062500e-01 5.01345532e+00 4.98930295e+00 2.96475191e-01 4.65927506e+00 5.32250590e+00 4.51543371e+00 5.45978506e+00
4.04687500e-01 5.01131806e+00 4.98904376e+00 2.96489721e-01 4.65967474e+00 5.32649222e+00 4.51680922e+00 5.45870829e+00
4.05312500e-01 5.01338676e+00 4.98906247e+00 2.96691417e-01 4.65703671e+00 5.32415499e+00 4.51424760e+00 5.45681447e+00
4.05937500e-01 5.01349995e+00 4.98928629e+00 2.96758333e-01 4.65764999e+00 5.32660415e+00 4.51803909e+00 5.45530866e+00
4.06562500e-01 5.01529456e+00 4.98939666e+00 2.96650532e-01 4.65879123e+00 5.32384824e+00 4.51475013e+00 5.45674197e+00
4.07187500e-01 5.01614510e+00 4.98929691e+00 2.96580097e-01 4.65864869e+00 5.32424034e+00 4.51301776e+00 5.46009791e+00
4.07812500e-01 5.01627505e+00 4.98910382e+00 2.96614967e-01 4.65781608e+00 5.32343979e+00 4.51261059e+00 5.46130989e+00
4.08437500e-01 5.01448667e+00 4.98905366e+00 2.96380602e-01 4.65966219e+00 5.32252894e+00 4.51764538e+00 5.45874921e+00
4.09062500e-01 5.01301229e+00 4.98933224e+00 2.96362237e-01 4.65729516e+00 5.32435351e+00 4.51858290e+00 5.45588604e+00
4.09687500e-01 5.01384092e+00 4.98934827e+00 2.96667226e-01 4.65719343e+00 5.32739557e+00 4.51650925e+00 5.45739022e+00
4.10312500e-01 5.01342231e+00 4.98932066e+00 2.96625386e-01 4.65805549e+00 5.32811299e+00 4.51605714e+00 5.46087392e+00
4.10937500e-01 5.01282827e+00 4.98940845e+00 2.96527885e-01 4.65927627e+00 5.32294260e+00 4.51583952e+00 5.46291994e+00
4.11562500e-01 5.01244455e+00 4.98904618e+00 2.96650167e-01 4.65892567e+00 5.32457597e+00 4.51496198e+00 5.46145290e+00
4.12187500e-01 5.01291625e+00 4.98891722e+00 2.96489513e-01 4.65850676e+00 5.31900983e+00 4.51940811e+00 5.45982366e+00
4.12812500e-01 5.01325567e+00 4.98919347e+00 2.96243028e-01 4.65806738e+00 5.32406834e+00 4.51371493e+00 5.45914616e+00
4.13437500e-01 5.01467181e+00 4.98911873e+00 2.96482465e-01 4.65722718e+00 5.32376150e+00 4.51520165e+00 5.45957646e+00
4.14062500e-01 5.01375327e+00 4.98905776e+00 2.96563557e-01 4.65889526e+00 5.32296540e+00 4.51541452e+00 5.45971725e+00
4.14687500e-01 5.01185793e+00 4.98943419e+00 2.96235336e-01 4.65766867e+00 5.32560359e+00 4.51740948e+00 5.45904061e+00
4.15312500e-01 5.01249642e+00 4.98939556e+00 2.96503630e-01 4.65837966e+00 5.32750908e+00 4.51617950e+00 5.45716243e+00
4.15937500e-01 5.01176003e+00 4.98915644e+00 2.96727963e-01 4.66071962e+00 5.32731510e+00 4.51737787e+00 5.45653529e+00
4.16562500e-01 5.01284823e+00 4.98945802e+00 2.96360538e-01 4.66024280e+00 5.32434924e+00 4.51817199e+00 5.46009342e+00
4.17187500e-01 5.01234593e+00 4.98919039e+00 2.96418211e-01 4.65687103e+00 5.31912075e+00 4.51748532e+00 5.45989920e+00
4.17812500e-01 5.01264538e+00 4.98882638e+00 2.96756839e-01 4.65874213e+00 5.32395110e+00 4.51583039e+00 5.46176661e+00
4.18437500e-01 5.01250080e+00 4.98934286e+00 2.96657924e-01 4.65947419e+00 5.32159306e+00 4.51378007e+00 5.46094161e+00
4.19062500e-01 5.01247978e+00 4.98947104e+00 2.96370594e-01 4.65744032e+00 5.32233975e+00 4.51690159e+00 5.46007939e+00
4.19687500e-01 5.01345638e+00 4.98913237e+00 2.96594596e-01 4.65958915e+00 5.32235660e+00 4.51609151e+00 5.46025721e+00
4.20312500e-01 5.01379486e+00 4.98930080e+00 2.96531769e-01 4.65868227e+00 5.32493932e+00 4.51020477e+00 5.45764016e+00
4.20937500e-01 5.01355957e+00 4.98920964e+00 2.96380631e-01 4.65552985e+00 5.32836640e+00 4.51403480e+00 5.45871734e+00
4.21562500e-01 5.01505459e+00 4.98908084e+00 2.96489155e-01 4.65930789e+00 5.32580758e+00 4.51904229e+00 5.45770426e+00
4.22187500e-01 5.01556690e+00 4.98938986e+00 2.96650739e-01 4.66026938e+00 5.32370252e+00 4.51510014e+00 5.46012171e+00
4.22812500e-01 5.01480699e+00 4.98931405e+00 2.96703610e-01 4.65692361e+00 5.31993815e+00 4.51403515e+00 5.45858535e+00
4.23437500e-01 5.01264113e+00 4.98892472e+00 2.96276198e-01 4.66089019e+00 5.32209227e+00 4.51780652e+00 5.45803656e+00
4.24062500e-01 5.01107787e+00 4.98907154e+00 2.96078776e-01 4.65955606e+00 5.32508911e+00 4.51968349e+00 5.45817914e+00
4.24687500e-01 5.01305344e+00 4.98927064e+00 2.96757682e-01 4.65727331e+00 5.32503440e+00 4.51710880e+00 5.46023820e+00
4.25312500e-01 5.01310014e+00 4.98927958e+00 2.96866807e-01 4.65947562e+00 5.32561367e+00 4.51962629e+00 5.46098250e+00
4.25937500e-01 5.01258105e+00 4.98960855e+00 2.96420790e-01 4.65851761e+00 5.32542167e+00 4.51936833e+00 5.46165913e+00
4.26562500e-01 5.01319230e+00 4.98945024e+00 2.96590319e-01 4.66038731e+00 5.32552352e+00 4.51641428e+00 5.46021898e+00
4.27187500e-01 5.01418731e+00 4.98902536e+00 2.96793246e-01 4.65773349e+00 5.32350704e+00 4.51256298e+00 5.46104206e+00
4.27812500e-01 5.01375202e+00 4.98913252e+00 2.96315614e-01 4.65993616e+00 5.31832211e+00 4.51780196e+00 5.45948662e+00
4.28437500e-01 5.01376262e+00 4.98914709e+00 2.96235468e-01 4.65795273e+00 5.32525554e+00 4.51821730e+00 5.45519248e+00
4.29062500e-01 5.01288100e+00 4.98904176e+00 2.96706624e-01 4.65934474e+00 5.32446400e+00 4.51500513e+00 5.46073590e+00
4.29687500e-01 5.01221241e+00 4.98913907e+00 2.96509918e-01 4.65915363e+00 5.32588287e+00 4.51700023e+00 5.46036818e+00
4.30312500e-01 5.01109744e+00 4.98928780e+00 2.96209728e-01 4.65780020e+00 5.32460467e+00 4.51917230e+00 5.45963257e+00
4.30937500e-01 5.01146872e+00 4.98900550e+00 2.96594563e-01 4.65733217e+00 5.32316648e+00 4.51647401e+00 5.45920721e+00
4.31562500e-01 5.01270604e+00 4.98889450e+00 2.96658620e-01 4.65787437e+00 5.32064074e+00 4.51579601e+00 5.45689613e+00
4.32187500e-01 5.01330867e+00 4.98944981e+00 2.96196252e-01 4.65927022e+00 5.32212259e+00 4.51444745e+00 5.45852431e+00
4.32812500e-01 5.01377114e+00 4.98967502e+00 2.96492360e-01 4.65916732e+00 5.32163242e+00 4.51433007e+00 5.46044540e+00
4.33437500e-01 5.01330893e+00 4.98920944e+00 2.96968566e-01 4.65781936e+00 5.32485838e+00 4.51768061e+00 5.45935865e+00
4.34062500e-01 5.01206719e+00 4.98892797e+00 2.96647491e-01 4.65841941e+00 5.32670445e+00 4.51745981e+00 5.46044536e+00
4.34687500e-01 5.01189364e+00 4.98910820e+00 2.96002598e-01 4.66019231e+00 5.32613571e+00 4.51354811e+00 5.46034769e+00
4.35312500e-01 5.01402385e+00 4.98895370e+00 2.96123922e-01 4.65774138e+00 5.32181382e+00 4.51924208e+00 5.46011942e+00
4.35937500e-01 5.01432222e+00 4.98898278e+00 2.96147796e-01 4.65763815e+00 5.32262317e+00 4.52093454e+00 5.45943675e+00
4.36562500e-01 5.01369199e+00 4.98925677e+00 2.96510088e-01 4.65747349e+00 5.32463064e+00 4.51479397e+00 5.45597028e+00
4.37187500e-01 5.01535590e+00 4.98931352e+00 2.96916717e-01 4.65877907e+00 5.32533398e+00 4.51225172e+00 5.45818307e+00
4.37812500e-01 5.01469569e+00 4.98929221e+00 2.96782915e-01 4.65944710e+00 5.32548450e+00 4.51994849e+00 5.45969526e+00
4.38437500e-01 5.01310259e+00 4.98936111e+00 2.96424751e-01 4.66097101e+00 5.32444216e+00 4.51937476e+00 5.45685130e+00
4.39062500e-01 5.01295266e+00 4.98935355e+00 2.96396074e-01 4.65678145e+00 5.32431738e+00 4.51575664e+00 5.45915623e+00
4.39687500e-01 5.01351795e+00 4.98918678e+00 2.96413290e-01 4.65775127e+00 5.32404884e+00 4.51832914e+00 5.46024004e+00
4.40312500e-01 5.01293291e+00 4.98899369e+00 2.96372011e-01 4.65964027e+00 5.32317943e+00 4.51807791e+00 5.45977638e+00
4.40937500e-01 5.01265199e+00 4.98901976e+00 2.96358840e-01 4.65933524e+00 5.32440623e+00 4.51098807e+00 5.45849949e+00
4.41562500e-01 5.01208469e+00 4.98932394e+00 2.96420864e-01 4.65875513e+00 5.32547144e+00 4.51656206e+00 5.45840107e+00
4.42187500e-01 5.01314156e+00 4.98932906e+00 2.96771258e-01 4.65828935e+00 5.32310037e+00 4.51768572e+00 5.45886244e+00
4.42812500e-01 5.01375755e+00 4.98897874e+00 2.96720156e-01 4.65856882e+00 5.32012231e+00 4.51260271e+00 5.45693170e+00
4.43437500e-01 5.01291476e+00 4.98900323e+00 2.96265241e-01 4.65876272e+00 5.32648163e+00 4.51680780e+00 5.45880956e+00
4.44062500e-01 5.01239954e+00 4.98915488e+00 2.96359524e-01 4.65935398e+00 5.32836360e+00 4.52041395e+00 5.45914973e+00
4.44687500e-01 5.01240092e+00 4.98907809e+00 2.96630752e-01 4.65756461e+00 5.32383566e+00 4.51723110e+00 5.45830111e+00
4.45312500e-01 5.01304550e+00 4.98902621e+00 2.96558133e-01 4.65930120e+00 5.32394845e+00 4.51434763e+00 5.45890497e+00
4.45937500e-01 5.01440184e+00 4.98925858e+00 2.96469753e-01 4.65859054e+00 5.32424133e+00 4.51781828e+00 5.45921949e+00
4.46562500e-01 5.01155612e+00 4.98922649e+00 2.96835178e-01 4.65645396e+00 5.32327325e+00 4.51478977e+00 5.45999599e+00
4.47187500e-01 5.01149340e+00 4.98904058e+00 2.96687050e-01 4.65913532e+00 5.31868497e+00 4.51305272e+00 5.45666568e+00
4.47812500e-01 5.01021961e+00 4.98918908e+00 2.96204242e-01 4.65647568e+00 5.32048888e+00 4.51642276e+00 5.45606798e+00
4.48437500e-01 5.00930094e+00 4.98919872e+00 2.96124592e-01 4.65863324e+00 5.32469704e+00 4.51606022e+00 5.45923438e+00
4.49062500e-01 5.01042946e+00 4.98919686e+00 2.96554778e-01 4.65860143e+00 5.32455686e+00 4.51670834e+00 5.46146209e+00
4.49687500e-01 5.01041312e+00 4.98932164e+00 2.96466442e-01 4.66005814e+00 5.32600669e+00 4.51787172e+00 5.45891341e+00
4.50312500e-01 5.01161692e+00 4.98912253e+00 2.96088327e-01 4.65898898e+00 5.32111818e+00 4.51641362e+00 5.46056325e+00
4.50937500e-01 5.01244965e+00 4.98887651e+00 2.96455287e-01 4.66066758e+00 5.32391363e+00 4.51867166e+00 5.45979125e+00
4.51562500e-01 5.01377475e+00 4.98900394e+00 2.96699574e-01 4.66036624e+00 5.32396497e+00 4.51680619e+00 5.45900684e+00
4.52187500e-01 5.01118707e+00 4.98915926e+00 2.96240827e-01 4.65833497e+00 5.32440978e+00 4.51940744e+00 5.45649884e+00
4.52812500e-01 5.01197153e+00 4.98910165e+00 2.96142274e-01 4.65789383e+00 5.32287638e+00 4.51784111e+00 5.45638617e+00
4.53437500e-01 5.01187002e+00 4.98922373e+00 2.96727993e-01 4.65944876e+00 5.32635110e+00 4.51677541e+00 5.45691394e+00
4.54062500e-01 5.01241357e+00 4.98943775e+00 2.96746045e-01 4.65612643e+00 5.32490616e+00 4.52022589e+00 5.46259829e+00
4.54687500e-01 5.01335632e+00 4.98954945e+00 2.96363963e-01 4.65755605e+00 5.32529758e+00 4.51784518e+00 5.46318321e+00
4.55312500e-01 5.01370034e+00 4.98912223e+00 2.96293397e-01 4.66037832e+00 5.32578796e+00 4.51510763e+00 5.45790789e+00
4.55937500e-01 5.01407448e+00 4.98886866e+00 2.96494652e-01 4.65857103e+00 5.32293853e+00 4.51390011e+00 5.45912174e+00
4.56562500e-01 5.01483243e+00 4.98926435e+00 2.96468134e-01 4.65833795e+00 5.31990323e+00 4.51981601e+00 5.45841975e+00
4.57187500e-01 5.01343864e+00 4.98931456e+00 2.96540180e-01 4.65842925e+00 5.32382445e+00 4.51825341e+00 5.45853032e+00
4.57812500e-01 5.01264926e+00 4.98902454e+00 2.96541228e-01 4.65664641e+00 5.32330907e+00 4.51542572e+00 5.45878994e+00
4.58437500e-01 5.01371345e+00 4.98913751e+00 2.96303803e-01 4.65860849e+00 5.32335081e+00 4.51438712e+00 5.45928249e+00
4.59062500e-01 5.01345368e+00 4.98931420e+00 2.96275686e-01 4.66130267e+00 5.32303311e+00 4.51838921e+00 5.45841369e+00
4.59687500e-01 5.01295084e+00 4.98924282e+00 2.96390217e-01 4.65630832e+00 5.32254678e+00 4.51861480e+00 5.45848740e+00
4.60312500e-01 5.01275183e+00 4.98919833e+00 2.96539709e-01 4.65777090e+00 5.32339645e+00 4.51438005e+00 5.45770171e+00
4.60937500e-01 5.01218337e+00 4.98934430e+00 2.96593536e-01 4.65825860e+00 5.32476956e+00 4.51794662e+00 5.45755546e+00
4.61562500e-01 5.01228810e+00 4.98917515e+00 2.96585279e-01 4.65922494e+00 5.32168172e+00 4.51953484e+00 5.45785972e+00
4.62187500e-01 5.01275088e+00 4.98890711e+00 2.96500633e-01 4.65720738e+00 5.32226453e+00 4.51763187e+00 5.46079796e+00
4.62812500e-01 5.01339601e+00 4.98898597e+00 2.96301870e-01 4.65948967e+00 5.32734739e+00 4.51219050e+00 5.46141296e+00
4.63437500e-01 5.01340749e+00 4.98910586e+00 2.96106502e-01 4.65953362e+00 5.32530825e+00 4.51653931e+00 5.45886601e+00
4.64062500e-01 5.01298316e+00 4.98919512e+00 2.96328747e-01 4.66036097e+00 5.32414221e+00 4.51793058e+00 5.45904097e+00
4.64687500e-01 5.01171497e+00 4.98916985e+00 2.96548591e-01 4.65878910e+00 5.32074381e+00 4.51559069e+00 5.45942622e+00
4.65312500e-01 5.01311234e+00 4.98924330e+00 2.96650105e-01 4.65771451e+00 5.32552834e+00 4.51559627e+00 5.46247048e+00
4.65937500e-01 5.01178059e+00 4.98941557e+00 2.96634524e-01 4.65856258e+00 5.32465555e+00 4.51899705e+00 5.45825322e+00
4.66562500e-01 5.01204021e+00 4.98934528e+00 2.96598196e-01 4.65869288e+00 5.32278090e+00 4.51503403e+00 5.45768512e+00
4.67187500e-01 5.01175069e+00 4.98918543e+00 2.96485332e-01 4.65758740e+00 5.32522076e+00 4.51583574e+00 5.45903545e+00
4.67812500e-01 5.01095425e+00 4.98904732e+00 2.96274382e-01 4.65496371e+00 5.32588678e+00 4.51634629e+00 5.45971337e+00
4.68437500e-01 5.01081406e+00 4.98925085e+00 2.96281942e-01 4.65904031e+00 5.32617043e+00 4.51664246e+00 5.45782739e+00
4.69062500e-01 5.01155634e+00 4.98922533e+00 2.96394480e-01 4.65864222e+00 5.32226518e+00 4.51751672e+00 5.45627526e+00
4.69687500e-01 5.01311156e+00 4.98899469e+00 2.96334316e-01 4.65836662e+00 5.31823252e+00 4.51455956e+00 5.45986731e+00
4.70312500e-01 5.01242058e+00 4.98916356e+00 2.96124399e-01 4.65836082e+00 5.31937104e+00 4.51764828e+00 5.46211696e+00
4.70937500e-01 5.01198307e+00 4.98936753e+00 2.96459281e-01 4.65837451e+00 5.32261554e+00 4.51463964e+00 5.46081162e+00
4.71562500e-01 5.01150858e+00 4.98924199e+00 2.96872545e-01 4.65757642e+00 5.32605065e+00 4.51452907e+00 5.45987732e+00
4.72187500e-01 5.01216790e+00 4.98911017e+00 2.96393013e-01 4.65852275e+00 5.32451531e+00 4.51816063e+00 5.46032539e+00
4.72812500e-01 5.01162146e+00 4.98926454e+00 2.96096129e-01 4.65979632e+00 5.32526357e+00 4.52009827e+00 5.46039742e+00
4.73437500e-01 5.01218158e+00 4.98926928e+00 2.96716985e-01 4.65729550e+00 5.32479161e+00 4.51770965e+00 5.45927809e+00
4.74062500e-01 5.01203556e+00 4.98909124e+00 2.96626251e-01 4.65727107e+00 5.32521041e+00 4.51679807e+00 5.45807477e+00
4.74687500e-01 5.01398554e+00 4.98910448e+00 2.96042155e-01 4.65942435e+00 5.32216588e+00 4.51688894e+00 5.45948985e+00
4.75312500e-01 5.01262419e+00 4.98934576e+00 2.96264081e-01 4.65947210e+00 5.31991507e+00 4.51904040e+00 5.45666823e+00
4.75937500e-01 5.01124050e+00 4.98925592e+00 2.96714825e-01 4.65552577e+00 5.32530785e+00 4.51614178e+00 5.46020355e+00
4.76562500e-01 5.01084877e+00 4.98909262e+00 2.96471806e-01 4.65903002e+00 5.32577043e+00 4.51687198e+00 5.46014560e+00
4.77187500e-01 5.01034902e+00 4.98926271e+00 2.96472051e-01 4.65784135e+00 5.32475255e+00 4.51959433e+00 5.46171756e+00
4.77812500e-01 5.01156815e+00 4.98925244e+00 2.96607326e-01 4.65512913e+00 5.32440596e+00 4.51713176e+00 5.45889278e+00
4.78437500e-01 5.01316346e+00 4.98903551e+00 2.96268993e-01 4.65716899e+00 5.32283604e+00 4.51290010e+00 5.45747432e+00
4.79062500e-01 5.01281725e+00 4.98926298e+00 2.96294804e-01 4.65921591e+00 5.32561095e+00 4.51643495e+00 5.45788220e+00
4.79687500e-01 5.01219804e+00 4.98953610e+00 2.96608075e-01 4.65651438e+00 5.32352043e+00 4.51924739e+00 5.45729663e+00
4.80312500e-01 5.01107436e+00 4.98914897e+00 2.96476589e-01 4.65904341e+00 5.32243310e+00 4.51479000e+00 5.45740083e+00
4.80937500e-01 5.01195580e+00 4.98893809e+00 2.96218186e-01 4.65982070e+00 5.31912068e+00 4.51552693e+00 5.45917905e+00
4.81562500e-01 5.01287184e+00 4.98926171e+00 2.96352704e-01 4.65683152e+00 5.32289364e+00 4.51621848e+00 5.45688054e+00
4.82187500e-01 5.01260856e+00 4.98907795e+00 2.96435034e-01 4.65633611e+00 5.32477329e+00 4.51752966e+00 5.45799362e+00
4.82812500e-01 5.01246932e+00 4.98895118e+00 2.96472906e-01 4.65751053e+00 5.32549301e+00 4.51358691e+00 5.45832598e+00
4.83437500e-01 5.01172282e+00 4.98927192e+00 2.96485510e-01 4.65641339e+00 5.32467813e+00 4.51458535e+00 5.46030487e+00
4.84062500e-01 5.01244033e+00 4.98929094e+00 2.96218331e-01 4.65621694e+00 5.32227432e+00 4.51829866e+00 5.45994377e+00
4.84687500e-01 5.01244739e+00 4.98930510e+00 2.96412855e-01 4.65908933e+00 5.32437723e+00 4.51593210e+00 5.45486170e+00
4.85312500e-01 5.01317177e+00 4.98955255e+00 2.96962966e-01 4.65750804e+00 5.32551284e+00 4.51679504e+00 5.45819330e+00
4.85937500e-01 5.01312569e+00 4.98924843e+00 2.96639240e-01 4.65786255e+00 5.32344882e+00 4.51593693e+00 5.45878368e+00
4.86562500e-01 5.01350891e+00 4.98864797e+00 2.96133866e-01 4.66090817e+00 5.32235660e+00 4.51339408e+00 5.45810107e+00
4.87187500e-01 5.01345245e+00 4.98908603e+00 2.96169048e-01 4.65888455e+00 5.32271681e+00 4.51400965e+00 5.45964347e+00
4.87812500e-01 5.01359319e+00 4.98944361e+00 2.96421677e-01 4.65664059e+00 5.32567594e+00 4.51662344e+00 5.45918106e+00
4.88437500e-01 5.01362634e+00 4.98920177e+00 2.96666069e-01 4.66035413e+00 5.32718390e+00 4.51713022e+00 5.45871908e+00
4.89062500e-01 5.01307986e+00 4.98927242e+00 2.96551776e-01 4.65825845e+00 5.32583920e+00 4.51593778e+00 5.46114333e+00
4.89687500e-01 5.01327731e+00 4.98927298e+00 2.96232493e-01 4.65762916e+00 5.32709035e+00 4.51542416e+00 5.46025327e+00
4.90312500e-01 5.01365515e+00 4.98903035e+00 2.96351683e-01 4.65610917e+00 5.32561186e+00 4.51435099e+00 5.45556714e+00
4.90937500e-01 5.01402966e+00 4.98900467e+00 2.96510276e-01 4.65767318e+00 5.32267521e+00 4.51614063e+00 5.45998214e+00
4.91562500e-01 5.01457530e+00 4.98931930e+00 2.96484922e-01 4.65643054e+00 5.32132667e+00 4.51905136e+00 5.46011634e+00
4.92187500e-01 5.01314768e+00 4.98930816e+00 2.96549289e-01 4.65931586e+00 5.32382864e+00 4.51690912e+00 5.45959442e+00
4.92812500e-01 5.01432310e+00 4.98912990e+00 2.96586546e-01 4.65834825e+00 5.32675371e+00 4.51471532e+00 5.45866686e+00
4.93437500e-01 5.01297483e+00 4.98916055e+00 2.96471327e-01 4.65689965e+00 5.32807994e+00 4.51692270e+00 5.45752670e+00
4.94062500e-01 5.01178920e+00 4.98928070e+00 2.96380680e-01 4.65885665e+00 5.32283549e+00 4.51679859e+00 5.45859931e+00
4.94687500e-01 5.01099271e+00 4.98932986e+00 2.96634022e-01 4.66048419e+00 5.32250558e+00 4.51380337e+00 5.45879529e+00
4.95312500e-01 5.01153530e+00 4.98936387e+00 2.96664355e-01 4.65679115e+00 5.32240273e+00 4.51782775e+00 5.46117039e+00
4.95937500e-01 5.01155276e+00 4.98917068e+00 2.96450760e-01 4.65907484e+00 5.32390957e+00 4.51536585e+00 5.45858677e+00
4.96562500e-01 5.01220087e+00 4.98891622e+00 2.96522393e-01 4.65956173e+00 5.32236250e+00 4.51533906e+00 5.45885053e+00
4.97187500e-01 5.01245189e+00 4.98901931e+00 2.96532283e-01 4.65715519e+00 5.32146137e+00 4.51690593e+00 5.46070935e+00
4.97812500e-01 5.01241671e+00 4.98913206e+00 2.96261790e-01 4.65729964e+00 5.32307665e+00 4.51683659e+00 5.45695460e+00
4.98437500e-01 5.00952936e+00 4.98910474e+00 2.96191045e-01 4.65761874e+00 5.32654803e+00 4.51367161e+00 5.45784112e+00
4.99062500e-01 5.01027799e+00 4.98911518e+00 2.96422100e-01 4.65828055e+00 5.32680042e+00 4.51294370e+00 5.45783144e+00
4.99687500e-01 5.01067664e+00 4.98947291e+00 2.96652774e-01 4.65847448e+00 5.32465494e+00 4.51923147e+00 5.45651984e+00
5.00312500e-01 5.01049758e+00 4.98968206e+00 2.96463996e-01 4.66060502e+00 5.32397648e+00 4.51903023e+00 5.45849636e+00
5.00937500e-01 5.01156762e+00 4.98922552e+00 2.96240154e-01 4.66031214e+00 5.32366416e+00 4.51658134e+00 5.46102261e+00
5.01562500e-01 5.01039811e+00 4.98879447e+00 2.96517134e-01 4.65804013e+00 5.32160140e+00 4.51159686e+00 5.45807066e+00
5.02187500e-01 5.01220189e+00 4.98902710e+00 2.96710180e-01 4.65757986e+00 5.32270607e+00 4.51322801e+00 5.46089393e+00
5.02812500e-01 5.01221151e+00 4.98926729e+00 2.96500057e-01 4.65801062e+00 5.32190719e+00 4.51987066e+00 5.45786710e+00
5.03437500e-01 5.01178847e+00 4.98909206e+00 2.96332235e-01 4.65739142e+00 5.32499238e+00 4.52017594e+00 5.45735756e+00
5.04062500e-01 5.01166987e+00 4.98926312e+00 2.96430360e-01 4.65797021e+00 5.32524210e+00 4.51678633e+00 5.45902264e+00
5.04687500e-01 5.01333843e+00 4.98934644e+00 2.96419480e-01 4.66049435e+00 5.32649775e+00 4.51699872e+00 5.45974273e+00
5.05312500e-01 5.01416711e+00 4.98922425e+00 2.96514155e-01 4.65777731e+00 5.32403785e+00 4.51598673e+00 5.45750607e+00
5.05937500e-01 5.01231082e+00 4.98925709e+00 2.96764756e-01 4.65684552e+00 5.32573962e+00 4.51558957e+00 5.45893233e+00
5.06562500e-01 5.01154437e+00 4.98923257e+00 2.96399446e-01 4.65896444e+00 5.32489148e+00 4.51750605e+00 5.46150985e+00
5.07187500e-01 5.01271537e+00 4.98901016e+00 2.96192068e-01 4.65604636e+00 5.32147897e+00 4.51695840e+00 5.46366819e+00
5.07812500e-01 5.01307814e+00 4.98905635e+00 2.96726278e-01 4.65670406e+00 5.32278204e+00 4.51443999e+00 5.45912331e+00
5.08437500e-01 5.01203290e+00 4.98929320e+00 2.96862094e-01 4.65803927e+00 5.32448038e+00 4.51537876e+00 5.46132949e+00
5.09062500e-01 5.01306483e+00 4.98924995e+00 2.96323486e-01 4.65868313e+00 5.31912354e+00 4.51544578e+00 5.46109169e+00
5.09687500e-01 5.01272103e+00 4.98911857e+00 2.96234763e-01 4.65723232e+00 5.32148879e+00 4.51622732e+00 5.45928797e+00
5.10312500e-01 5.01226709e+00 4.98926997e+00 2.96432371e-01 4.65698709e+00 5.32548202e+00 4.51598384e+00 5.45934068e+00
5.10937500e-01 5.01123975e+00 4.98928422e+00 2.96394084e-01 4.65977636e+00 5.32598383e+00 4.51365894e+00 5.45752372e+00
5.11562500e-01 5.01250515e+00 4.98920423e+00 2.96485557e-01 4.65781440e+00 5.32416277e+00 4.51340242e+00 5.45797385e+00
5.12187500e-01 5.01205589e+00 4.98928882e+00 2.96605814e-01 4.65901688e+00 5.32162837e+00 4.51638444e+00 5.46275926e+00
5.12812500e-01 5.01200778e+00 4.98937451e+00 2.96543722e-01 4.65895395e+00 5.32220723e+00 4.51766460e+00 5.46060050e+00
5.13437500e-01 5.01175094e+00 4.98919820e+00 2.96305412e-01 4.65916926e+00 5.32398038e+00 4.51910569e+00 5.46031053e+00
5.14062500e-01 5.01153519e+00 4.98918535e+00 2.96256791e-01 4.65986443e+00 5.32472622e+00 4.51683788e+00 5.45858427e+00
5.14687500e-01 5.01256297e+00 4.98940486e+00 2.96550669e-01 4.65999093e+00 5.32060264e+00 4.51465440e+00 5.45936245e+00
5.15312500e-01 5.01370025e+00 4.98929094e+00 2.96585157e-01 4.65953450e+00 5.32531729e+00 4.51933095e+00 5.45825660e+00
5.15937500e-01 5.01222352e+00 4.98907949e+00 2.96338964e-01 4.65831910e+00 5.32663007e+00 4.51855003e+00 5.45920705e+00
5.16562500e-01 5.01149271e+00 4.98934256e+00 2.96293204e-01 4.65722284e+00 5.32607863e+00 4.51618166e+00 5.45734770e+00
5.17187500e-01 5.01250714e+00 4.98937556e+00 2.96472329e-01 4.65710844e+00 5.32482831e+00 4.51559724e+00 5.45834681e+00
5.17812500e-01 5.01248624e+00 4.98920273e+00 2.96708003e-01 4.65733136e+00 5.31869098e+00 4.51892269e+00 5.46301878e+00
5.18437500e-01 5.01308446e+00 4.98907277e+00 2.96414280e-01 4.65767386e+00 5.31839925e+00 4.51618133e+00 5.46033475e+00
5.19062500e-01 5.01449434e+00 4.98907194e+00 2.96183544e-01 4.65621420e+00 5.32477281e+00 4.51454551e+00 5.45488806e+00
5.19687500e-01 5.01407392e+00 4.98917734e+00 2.96375934e-01 4.65821682e+00 5.32792302e+00 4.51483108e+00 5.45709120e+00
5.20312500e-01 5.01317961e+00 4.98922815e+00 2.96320509e-01 4.65820065e+00 5.32592826e+00 4.52043197e+00 5.45819886e+00
5.20937500e-01 5.01208100e+00 4.98935881e+00 2.96418458e-01 4.65960092e+00 5.32325189e+00 4.51260377e+00 5.45959003e+00
5.21562500e-01 5.01220365e+00 4.98918253e+00 2.96470732e-01 4.65775035e+00 5.32240233e+00 4.51453748e+00 5.45678469e+00
5.22187500e-01 5.01140141e+00 4.98901390e+00 2.96528919e-01 4.65983672e+00 5.32376372e+00 4.52140643e+00 5.45940754e+00
5.22812500e-01 5.01212668e+00 4.98903809e+00 2.96411353e-01 4.65860159e+00 5.31870709e+00 4.51917911e+00 5.46120026e+00
5.23437500e-01 5.01258929e+00 4.98923816e+00 2.96601427e-01 4.65827687e+00 5.32195424e+00 4.51478268e+00 5.46269256e+00
5.24062500e-01 5.01150404e+00 4.98926126e+00 2.96620368e-01 4.65829513e+00 5.32432471e+00 4.51423080e+00 5.45803375e+00
5.24687500e-01 5.01208914e+00 4.98920700e+00 2.96286278e-01 4.65753654e+00 5.32602833e+00 4.52031114e+00 5.45605663e+00
5.25312500e-01 5.01240997e+00 4.98922805e+00 2.96152108e-01 4.65726099e+00 5.32566523e+00 4.51682808e+00 5.45356823e+00
5.25937500e-01 5.01172976e+00 4.98945238e+00 2.96507957e-01 4.65946676e+00 5.32457673e+00 4.51428229e+00 5.45775501e+00
5.26562500e-01 5.01266406e+00 4.98954415e+00 2.96821517e-01 4.66077256e+00 5.32530559e+00 4.51810820e+00 5.46465098e+00
5.27187500e-01 5.01190070e+00 4.98912311e+00 2.96718209e-01 4.65760323e+00 5.32023413e+00 4.51867912e+00 5.46096247e+00
5.27812500e-01 5.01201339e+00 4.98896449e+00 2.96468520e-01 4.65998457e+00 5.31685232e+00 4.51420542e+00 5.45530922e+00
5.28437500e-01 5.01158103e+00 4.98912423e+00 2.96359532e-01 4.65742544e+00 5.32425249e+00 4.51570837e+00 5.45441546e+00
5.29062500e-01 5.01066586e+00 4.98925304e+00 2.96232085e-01 4.65850326e+00 5.32313742e+00 4.51928601e+00 5.45911904e+00
5.29687500e-01 5.01122733e+00 4.98916808e+00 2.96264859e-01 4.65953611e+00 5.32631581e+00 4.51731373e+00 5.46513278e+00
5.30312500e-01 5.01249584e+00 4.98915921e+00 2.96501307e-01 4.65841385e+00 5.32572340e+00 4.51586187e+00 5.45920887e+00
5.30937500e-01 5.01054093e+00 4.98913105e+00 2.96434042e-01 4.65402695e+00 5.32526611e+00 4.51414295e+00 5.46048793e+00
5.31562500e-01 5.01176476e+00 4.98922426e+00 2.96293383e-01 4.65888112e+00 5.32178094e+00 4.51909820e+00 5.45879058e+00
5.32187500e-01 5.01206786e+00 4.98930206e+00 2.96458406e-01 4.66053532e+00 5.31835092e+00 4.51377154e+00 5.45890212e+00
5.32812500e-01 5.01234218e+00 4.98928531e+00 2.96630792e-01 4.65680310e+00 5.32224551e+00 4.51793681e+00 5.45796492e+00
5.33437500e-01 5.01192451e+00 4.98912607e+00 2.96460569e-01 4.65565873e+00 5.32311132e+00 4.51885622e+00 5.45485797e+00
5.34062500e-01 5.01245658e+00 4.98907313e+00 2.96468731e-01 4.65881155e+00 5.32401644e+00 4.51569149e+00 5.45646909e+00
5.34687500e-01 5.01286895e+00 4.98921884e+00 2.96320362e-01 4.65793807e+00 5.32619645e+00 4.51260964e+00 5.46180087e+00
5.35312500e-01 5.01286237e+00 4.98930448e+00 2.96118676e-01 4.65511287e+00 5.32582595e+00 4.51729361e+00 5.45993148e+00
5.35937500e-01 5.01273172e+00 4.98922182e+00 2.96268371e-01 4.65967614e+00 5.32635084e+00 4.51957198e+00 5.45975028e+00
5.36562500e-01 5.01117709e+00 4.98916486e+00 2.96507013e-01 4.66241838e+00 5.32184691e+00 4.51450722e+00 5.45771099e+00
5.37187500e-01 5.01184666e+00 4.98933664e+00 2.96524735e-01 4.65790909e+00 5.32316165e+00 4.51378170e+00 5.45826038e+00
5.37812500e-01 5.01129316e+00 4.98934935e+00 2.96478775e-01 4.65624268e+00 5.32504599e+00 4.51548450e+00 5.46002184e+00
5.38437500e-01 5.01242686e+00 4.98905904e+00 2.96421394e-01 4.65879385e+00 5.32601980e+00 4.52048591e+00 5.45674415e+00
5.39062500e-01 5.01298698e+00 4.98924236e+00 2.96362533e-01 4.65808860e+00 5.32411884e+00 4.51673495e+00 5.45937508e+00
5.39687500e-01 5.01460136e+00 4.98923803e+00 2.96495877e-01 4.65987950e+00 5.32497796e+00 4.51087395e+00 5.46344030e+00
5.40312500e-01 5.01443582e+00 4.98903809e+00 2.96425289e-01 4.65761803e+00 5.31852242e+00 4.51602848e+00 5.45991568e+00
5.40937500e-01 5.01515714e+00 4.98927593e+00 2.96277227e-01 4.65849599e+00 5.32344836e+00 4.52068183e+00 5.45925229e+00
5.41562500e-01 5.01186757e+00 4.98939864e+00 2.96445573e-01 4.65888617e+00 5.32385894e+00 4.51795695e+00 5.45832089e+00
5.42187500e-01 5.01124000e+00 4.98900339e+00 2.96344664e-01 4.65879603e+00 5.32362339e+00 4.51824198e+00 5.45558211e+00
5.42812500e-01 5.01143293e+00 4.98888589e+00 2.96076463e-01 4.65686765e+00 5.32050412e+00 4.51788492e+00 5.45761397e+00
5.43437500e-01 5.01108732e+00 4.98924302e+00 2.96161115e-01 4.66039520e+00 5.32337743e+00 4.51717272e+00 5.45712894e+00
5.44062500e-01 5.01398752e+00 4.98938826e+00 2.96524152e-01 4.65864170e+00 5.32657724e+00 4.51784226e+00 5.46034987e+00
5.44687500e-01 5.01292251e+00 4.98912885e+00 2.96522044e-01 4.65717379e+00 5.32273557e+00 4.51800906e+00 5.45853812e+00
5.45312500e-01 5.01097142e+00 4.98917725e+00 2.96380582e-01 4.65864069e+00 5.32157797e+00 4.52030868e+00 5.46028276e+00
5.45937500e-01 5.01159559e+00 4.98926031e+00 2.96528720e-01 4.65842014e+00 5.32390972e+00 4.51714792e+00 5.45750848e+00
5.46562500e-01 5.01165655e+00 4.98933724e+00 2.96689320e-01 4.65931614e+00 5.32570188e+00 4.51694360e+00 5.45873143e+00
5.47187500e-01 5.01037318e+00 4.98937170e+00 2.96325972e-01 4.65741858e+00 5.32275012e+00 4.51330523e+00 5.45853693e+00
5.47812500e-01 5.01105383e+00 4.98911825e+00 2.96284132e-01 4.66067881e+00 5.32385575e+00 4.51696788e+00 5.45931119e+00
5.48437500e-01 5.01217315e+00 4.98880100e+00 2.96118722e-01 4.65912369e+00 5.32628537e+00 4.51914843e+00 5.45453151e+00
5.49062500e-01 5.01120023e+00 4.98913186e+00 2.95878879e-01 4.65940999e+00 5.32468983e+00 4.51720369e+00 5.45588640e+00
5.49687500e-01 5.00956339e+00 4.98937383e+00 2.96244127e-01 4.66171190e+00 5.32474056e+00 4.51814326e+00 5.45728298e+00
5.50312500e-01 5.01057744e+00 4.98915716e+00 2.96462653e-01 4.66012725e+00 5.32377625e+00 4.51809599e+00 5.45901362e+00
5.50937500e-01 5.01184250e+00 4.98913441e+00 2.96552600e-01 4.65862673e+00 5.32376221e+00 4.51928981e+00 5.45950916e+00
5.51562500e-01 5.01179054e+00 4.98933972e+00 2.96564185e-01 4.65736744e+00 5.31989549e+00 4.51489925e+00 5.45893982e+00
5.52187500e-01 5.01036653e+00 4.98938242e+00 2.96410314e-01 4.65830190e+00 5.32391538e+00 4.51546414e+00 5.46045301e+00
5.52812500e-01 5.01235239e+00 4.98925584e+00 2.96383058e-01 4.65836541e+00 5.32546717e+00 4.51598968e+00 5.46091072e+00
5.53437500e-01 5.01018853e+00 4.98906574e+00 2.96455088e-01 4.65842472e+00 5.32328688e+00 4.51770992e+00 5.45850941e+00
5.54062500e-01 5.01119204e+00 4.98895466e+00 2.96311833e-01 4.65726710e+00 5.32505916e+00 4.51955065e+00 5.45508656e+00
5.54687500e-01 5.01244805e+00 4.98916109e+00 2.96306507e-01 4.65856478e+00 5.32381864e+00 4.52010812e+00 5.45759292e+00
5.55312500e-01 5.01108866e+00 4.98945897e+00 2.96650334e-01 4.65760747e+00 5.32494920e+00 4.51599129e+00 5.45767060e+00
5.55937500e-01 5.01091551e+00 4.98937169e+00 2.96629910e-01 4.65799413e+00 5.32167155e+00 4.51608008e+00 5.45798264e+00
5.56562500e-01 5.01231566e+00 4.98912194e+00 2.96343796e-01 4.65691611e+00 5.32381268e+00 4.51495663e+00 5.45636258e+00
5.57187500e-01 5.01274493e+00 4.98890257e+00 2.96093276e-01 4.65810366e+00 5.32410224e+00 4.51864945e+00 5.45812920e+00
5.57812500e-01 5.01202834e+00 4.98892834e+00 2.96086401e-01 4.65807237e+00 5.32243921e+00 4.51957791e+00 5.45672007e+00
5.58437500e-01 5.01403890e+00 4.98931428e+00 2.96373406e-01 4.65837654e+00 5.32313589e+00 4.51810956e+00 5.45899261e+00
5.59062500e-01 5.01380097e+00 4.98947212e+00 2.96679561e-01 4.65967611e+00 5.32247407e+00 4.51545253e+00 5.45803181e+00
5.59687500e-01 5.01490395e+00 4.98919594e+00 2.96470514e-01 4.65873790e+00 5.32328782e+00 4.51467956e+00 5.45830034e+00
5.60312500e-01 5.01430841e+00 4.98886627e+00 2.96207336e-01 4.65690776e+00 5.32314526e+00 4.51586852e+00 5.46187752e+00
5.60937500e-01 5.01192450e+00 4.98910241e+00 2.96241476e-01 4.65841569e+00 5.32414803e+00 4.51484405e+00 5.45883822e+00
5.61562500e-01 5.01395671e+00 4.98937246e+00 2.96392737e-01 4.65915408e+00 5.32508921e+00 4.51591944e+00 5.45404622e+00
5.62187500e-01 5.01303212e+00 4.98921482e+00 2.96132423e-01 4.65845391e+00 5.32525511e+00 4.51568357e+00 5.45704598e+00
5.62812500e-01 5.01294383e+00 4.98918598e+00 2.95943727e-01 4.65886829e+00 5.32233539e+00 4.51661535e+00 5.46108392e+00
5.63437500e-01 5.01145972e+00 4.98966918e+00 2.95854329e-01 4.65958466e+00 5.32618209e+00 4.51799531e+00 5.45862743e+00
5.64062500e-01 5.01063597e+00 4.99019421e+00 2.95169083e-01 4.66022617e+00 5.32489047e+00 4.51901281e+00 5.45703295e+00
5.64687500e-01 5.01072408e+00 4.99081632e+00 2.93379619e-01 4.66114418e+00 5.32266523e+00 4.52608112e+00 5.45646580e+00
5.65312500e-01 5.01056645e+00 4.99391010e+00 2.90464144e-01 4.66447444e+00 5.32440808e+00 4.53502180e+00 5.46130614e+00
5.65937500e-01 5.01089231e+00 5.00327213e+00 3.08820752e-01 4.67896631e+00 5.32279681e+00 4.56557553e+00 5.46182911e+00
5.66562500e-01 5.01112200e+00 5.02830721e+00 4.54011792e-01 4.69445316e+00 5.32829172e+00 4.61155935e+00 5.46728914e+00
5.67187500e-01 5.01067150e+00 5.08232345e+00 7.01388681e-01 4.73117099e+00 5.34079650e+00 4.63966743e+00 5.49816575e+00
5.67812500e-01 5.01043513e+00 5.18939083e+00 1.06878437e+00 4.76463626e+00 5.37234443e+00 4.67251412e+00 5.54332908e+00
5.68437500e-01 5.01102725e+00 5.38456112e+00 1.59764468e+00 4.80279247e+00 5.39909873e+00 4.72495941e+00 6.72271304e+00
5.69062500e-01 5.01073468e+00 5.68230341e+00 2.28576652e+00 4.84710513e+00 5.44161742e+00 4.77358355e+00 1.08000607e+01
5.69687500e-01 5.01286646e+00 6.09269836e+00 3.03861681e+00 4.88796524e+00 5.50787204e+00 4.82053654e+00 1.52111558e+01
5.70312500e-01 5.01200394e+00 6.59271110e+00 3.70598057e+00 4.93477596e+00 6.57169293e+00 4.85912897e+00 1.74456426e+01
5.70937500e-01 5.01617714e+00 7.17810821e+00 4.32431903e+00 4.97914219e+00 1.05131334e+01 4.90456784e+00 1.81708703e+01
5.71562500e-01 5.01780926e+00 7.82889878e+00 4.87191812e+00 5.02682424e+00 1.55990060e+01 4.94628988e+00 1.86335470e+01
5.72187500e-01 5.02602230e+00 8.49486975e+00 5.34647484e+00 5.08386170e+00 1.74270555e+01 5.00972609e+00 1.88293815e+01
5.72812500e-01 5.03997448e+00 9.16288802e+00 5.72547545e+00 5.13377702e+00 1.81877595e+01 5.06027894e+00 1.90222765e+01
5.73437500e-01 5.10032722e+00 9.86491897e+00 5.99993189e+00 5.19111482e+00 1.86252403e+01 5.10497049e+00 1.91400132e+01
5.74062500e-01 5.30454734e+00 1.06442623e+01 6.21617025e+00 5.24669716e+00 1.88128623e+01 5.16554345e+00 1.93272583e+01
5.74687500e-01 5.45421170e+00 1.15020074e+01 6.39104576e+00 5.30436444e+00 1.90244913e+01 5.21481361e+00 1.95582802e+01
5.75312500e-01 6.90186464e+00 1.23135745e+01 6.52243597e+00 5.36224219e+00 1.92908015e+01 5.28246934e+00 1.98335672e+01
5.75937500e-01 9.91563486e+00 1.31063262e+01 6.46299751e+00 5.44453032e+00 1.94662273e+01 5.34245526e+00 1.99402459e+01
5.76562500e-01 1.63749827e+01 1.40003194e+01 6.34144216e+00 5.53232460e+00 1.96778402e+01 5.40860760e+00 2.01768422e+01
5.77187500e-01 2.01077742e+01 1.49406699e+01 6.09886867e+00 5.68256075e+00 1.98467664e+01 5.48984611e+00 2.03114494e+01
5.77812500e-01 2.01407375e+01 1.59454526e+01 5.66431577e+00 6.09587284e+00 2.00591021e+01 5.62354598e+00 2.05415507e+01
5.78437500e-01 2.01187731e+01 1.70051282e+01 5.05743241e+00 9.60274091e+00 2.02788334e+01 5.78193202e+00 2.08073287e+01
5.79062500e-01 2.01220915e+01 1.80451254e+01 4.18153962e+00 1.64272803e+01 2.05423088e+01 6.70353954e+00 2.10418866e+01
5.79687500e-01 2.01472957e+01 1.90372556e+01 2.94381164e+00 1.84990269e+01 2.07723646e+01 1.02456515e+01 2.13309379e+01
5.80312500e-01 2.01504427e+01 1.98310130e+01 1.57764994e+00 1.90291995e+01 2.10477158e+01 1.77764459e+01 2.15818075e+01
5.80937500e-01 2.01714428e+01 2.02177275e+01 9.47858524e-01 1.92573062e+01 2.12238595e+01 1.86800764e+01 2.18181900e+01
5.81562500e-01 2.02280823e+01 2.02819205e+01 9.54927377e-01 1.93269047e+01 2.13204312e+01 1.87423730e+01 2.19173120e+01
5.82187500e-01 2.03408726e+01 2.02949662e+01 9.32301125e-01 1.93444178e+01 2.13068526e+01 1.88143446e+01 2.18177926e+01
5.82812500e-01 2.03858528e+01 2.03147727e+01 9.24736699e-01 1.93984616e+01 2.13347478e+01 1.88840101e+01 2.17942570e+01
5.83437500e-01 2.04049017e+01 2.03350139e+01 9.22440671e-01 1.94220116e+01 2.13400020e+01 1.88913169e+01 2.17853999e+01
5.84062500e-01 2.03765314e+01 2.03468542e+01 9.24115784e-01 1.94259211e+01 2.13615630e+01 1.88106552e+01 2.18021726e+01
5.84687500e-01 2.03459545e+01 2.03501624e+01 9.34009917e-01 1.94280867e+01 2.13624288e+01 1.88131689e+01 2.18078074e+01
5.85312500e-01 2.03461863e+01 2.03476578e+01 9.51613853e-01 1.94069652e+01 2.13700727e+01 1.88037587e+01 2.18034826e+01
5.85937500e-01 2.03695715e+01 2.03412769e+01 9.68483933e-01 1.93842413e+01 2.13949988e+01 1.87000901e+01 2.17837976e+01
5.86562500e-01 2.04043774e+01 2.03302109e+01 9.84596786e-01 1.93466975e+01 2.14112586e+01 1.86689967e+01 2.17905642e+01
5.87187500e-01 2.04480689e+01 2.03125385e+01 1.00539858e+00 1.92930080e+01 2.14031363e+01 1.85914405e+01 2.17854118e+01
5.87812500e-01 2.04828395e+01 2.02884991e+01 1.03607778e+00 1.92448029e+01 2.13756695e+01 1.85059059e+01 2.17858962e+01
5.88437500e-01 2.05180561e+01 2.02538417e+01 1.08061706e+00 1.91718393e+01 2.13760048e+01 1.83797715e+01 2.17747307e+01
5.89062500e-01 2.05407484e+01 2.02061077e+01 1.13833619e+00 1.91133108e+01 2.13556920e+01 1.82353409e+01 2.17519870e+01
5.89687500e-01 2.05472330e+01 2.01466439e+01 1.21247974e+00 1.89971322e+01 2.13404228e+01 1.80486668e+01 2.17263980e+01
5.90312500e-01 2.05652039e+01 2.00789540e+01 1.29336276e+00 1.88885287e+01 2.13134413e+01 1.77625699e+01 2.16881637e+01
5.90937500e-01 2.05829277e+01 2.00070577e+01 1.36773789e+00 1.87494284e+01 2.12830675e+01 1.73785806e+01 2.16594691e+01
5.91562500e-01 2.05691451e+01 1.99308894e+01 1.44437920e+00 1.86254893e+01 2.12617392e+01 1.70531293e+01 2.16257462e+01
5.92187500e-01 2.05471063e+01 1.98488874e+01 1.52477468e+00 1.84717530e+01 2.12340630e+01 1.68432520e+01 2.15982464e+01
5.92812500e-01 2.05061612e+01 1.97616533e+01 1.60550396e+00 1.82850850e+01 2.12094744e+01 1.65791067e+01 2.15707397e+01
5.93437500e-01 2.04440244e+01 1.96607745e+01 1.70187035e+00 1.80846679e+01 2.11756738e+01 1.63195254e+01 2.15263968e+01
5.94062500e-01 2.03958206e+01 1.95454267e+01 1.81573866e+00 1.78124223e+01 2.11396112e+01 1.60728584e+01 2.14868608e+01
5.94687500e-01 2.03496529e+01 1.94250149e+01 1.92153749e+00 1.75465199e+01 2.11089615e+01 1.57978301e+01 2.14527535e+01
5.95312500e-01 2.02590667e+01 1.92976445e+01 2.03367193e+00 1.73258342e+01 2.10552201e+01 1.55467151e+01 2.14102269e+01
5.95937500e-01 2.01515691e+01 1.91561378e+01 2.17304357e+00 1.70476424e+01 2.10211737e+01 1.51903912e+01 2.13779592e+01
5.96562500e-01 2.00538747e+01 1.90080771e+01 2.31167780e+00 1.67697743e+01 2.09825787e+01 1.48989790e+01 2.13452302e+01
5.97187500e-01 1.99073434e+01 1.88579831e+01 2.42492021e+00 1.64840269e+01 2.09266025e+01 1.46635513e+01 2.13094459e+01
5.97812500e-01 1.97494610e+01 1.86992568e+01 2.53599058e+00 1.61792197e+01 2.08895802e+01 1.44042302e+01 2.12698995e+01
5.98437500e-01 1.96276518e+01 1.85305539e+01 2.66352254e+00 1.58859213e+01 2.08253404e+01 1.42525806e+01 2.12256223e+01
5.99062500e-01 1.94354587e+01 1.83551400e+01 2.80032563e+00 1.57190177e+01 2.07730689e+01 1.41117316e+01 2.11861794e+01
5.99687500e-01 1.93034513e+01 1.81693308e+01 2.93967165e+00 1.54656224e+01 2.07111701e+01 1.38246780e+01 2.11460060e+01
6.00312500e-01 1.91715646e+01 1.79724176e+01 3.08463571e+00 1.52478311e+01 2.06392621e+01 1.36002050e+01 2.10931785e+01
6.00937500e-01 1.90018025e+01 1.77685257e+01 3.23597992e+00 1.51041759e+01 2.05560246e+01 1.34327438e+01 2.10390081e+01
6.01562500e-01 1.88558895e+01 1.75548249e+01 3.39872359e+00 1.48903737e+01 2.04705767e+01 1.29125451e+01 2.09744623e+01
6.02187500e-01 1.87099655e+01 1.73382217e+01 3.55896598e+00 1.47675177e+01 2.03697964e+01 1.22020174e+01 2.09040142e+01
6.02812500e-01 1.84692065e+01 1.71216892e+01 3.69731252e+00 1.47135882e+01 2.02466001e+01 1.17585869e+01 2.08400689e+01
6.03437500e-01 1.81702529e+01 1.68885738e+01 3.83616728e+00 1.46093649e+01 2.01548405e+01 1.01299577e+01 2.07664037e+01
6.04062500e-01 1.79539175e+01 1.66485815e+01 3.98456411e+00 1.44841613e+01 2.00132888e+01 8.33961454e+00 2.06745091e+01
6.04687500e-01 1.76540035e+01 1.64046769e+01 4.12656995e+00 1.43178709e+01 1.98731500e+01 7.30509856e+00 2.05803287e+01
6.05312500e-01 1.74261448e+01 1.61476279e+01 4.27242263e+00 1.40467811e+01 1.97302296e+01 5.19659736e+00 2.04745343e+01
6.05937500e-01 1.72480194e+01 1.58775767e+01 4.43202850e+00 1.37716631e+01 1.95619792e+01 3.27872502e+00 2.03264735e+01
6.06562500e-01 1.69921527e+01 1.55892503e+01 4.60438005e+00 1.33412845e+01 1.93929450e+01 2.01485872e+00 2.02113091e+01
6.07187500e-01 1.67782028e+01 1.52900062e+01 4.77928446e+00 1.25422992e+01 1.92035905e+01 1.85114496e+00 2.00666413e+01
6.07812500e-01 1.66860901e+01 1.50014008e+01 4.93576975e+00 1.18538004e+01 1.90083115e+01 1.66880392e+00 1.99021383e+01
6.08437500e-01 1.64144644e+01 1.47071454e+01 5.08965960e+00 1.08470947e+01 1.87984669e+01 1.66023745e+00 1.97427670e+01
6.09062500e-01 1.61401780e+01 1.43860396e+01 5.26632234e+00 9.24627270e+00 1.86023810e+01 1.64194755e+00 1.95782811e+01
6.09687500e-01 1.60982209e+01 1.40654847e+01 5.42980536e+00 8.04898324e+00 1.84007745e+01 1.62956102e+00 1.93911184e+01
6.10312500e-01 1.60664554e+01 1.37507119e+01 5.56314595e+00 6.86888979e+00 1.81623617e+01 1.62265074e+00 1.91683294e+01
6.10937500e-01 1.60301266e+01 1.34180748e+01 5.71049158e+00 4.81350300e+00 1.79562546e+01 1.62067675e+00 1.89951536e+01
6.11562500e-01 1.60428442e+01 1.30787851e+01 5.87447075e+00 2.93030747e+00 1.77510291e+01 1.61697110e+00 1.87707161e+01
6.12187500e-01 1.58924924e+01 1.27398934e+01 6.01398094e+00 1.87301760e+00 1.75334878e+01 1.61633602e+00 1.85629156e+01
6.12812500e-01 1.57537801e+01 1.24036847e+01 6.13042156e+00 1.69463413e+00 1.73184245e+01 1.60620418e+00 1.83726200e+01
6.13437500e-01 1.56273326e+01 1.20669817e+01 6.23629486e+00 1.67279638e+00 1.71429895e+01 1.60663777e+00 1.81324213e+01
6.14062500e-01 1.50613465e+01 1.17068104e+01 6.33790156e+00 1.65262182e+00 1.70199467e+01 1.60780148e+00 1.79306123e+01
6.14687500e-01 1.47251812e+01 1.13309694e+01 6.45240784e+00 1.65405914e+00 1.69402086e+01 1.60251947e+00 1.77244590e+01
6.15312500e-01 1.47358327e+01 1.09597554e+01 6.56210535e+00 1.65008413e+00 1.68694432e+01 1.60095431e+00 1.75545131e+01
6.15937500e-01 1.42175081e+01 1.05690022e+01 6.65413403e+00 1.64810602e+00 1.68254112e+01 1.59762591e+00 1.73997192e+01
6.16562500e-01 1.37315913e+01 1.01817763e+01 6.73914698e+00 1.64666834e+00 1.68063380e+01 1.59931197e+00 1.72660925e+01
6.17187500e-01 1.36244816e+01 9.82061662e+00 6.79126567e+00 1.64705910e+00 1.67800092e+01 1.59480337e+00 1.71964507e+01
6.17812500e-01 1.29426560e+01 9.45793783e+00 6.80765555e+00 1.65210640e+00 1.67651981e+01 1.59654591e+00 1.71484614e+01
6.18437500e-01 1.18001507e+01 9.10058366e+00 6.81837542e+00 1.66019690e+00 1.67442996e+01 1.59646715e+00 1.71376907e+01
6.19062500e-01 9.58889742e+00 8.74267912e+00 6.79672978e+00 1.66616983e+00 1.66819772e+01 1.60185602e+00 1.71304039e+01
6.19687500e-01 5.48352726e+00 8.35561518e+00 6.74723895e+00 1.67205075e+00 1.66454859e+01 1.60809236e+00 1.71079783e+01
6.20312500e-01 2.30119035e+00 7.96706500e+00 6.70344002e+00 1.68200493e+00 1.66112705e+01 1.61918079e+00 1.71163045e+01
6.20937500e-01 1.55058096e+00 7.58825437e+00 6.62814002e+00 1.69451112e+00 1.64819275e+01 1.61858026e+00 1.71118347e+01
6.21562500e-01 1.56899977e+00 7.20185753e+00 6.52121863e+00 1.70885159e+00 1.63591308e+01 1.62046463e+00 1.70966453e+01
6.22187500e-01 1.61988549e+00 6.79893127e+00 6.39589154e+00 1.72902050e+00 1.61743039e+01 1.62442258e+00 1.70332424e+01
6.22812500e-01 1.65793907e+00 6.38633939e+00 6.22716552e+00 1.74821186e+00 1.59373996e+01 1.62416294e+00 1.70037901e+01
6.23437500e-01 1.68581926e+00 6.00300546e+00 6.04376444e+00 1.76427100e+00 1.53753070e+01 1.63050367e+00 1.69106536e+01
6.24062500e-01 1.74026943e+00 5.64401503e+00 5.82089381e+00 1.78375783e+00 1.47915692e+01 1.63595985e+00 1.68173794e+01
6.24687500e-01 1.76082969e+00 5.25161253e+00 5.53111182e+00 1.80342140e+00 1.39368835e+01 1.64045489e+00 1.67185841e+01
6.25312500e-01 1.78565029e+00 4.83536163e+00 5.20216685e+00 1.82868556e+00 1.23432884e+01 1.66688765e+00 1.65504624e+01
6.25937500e-01 1.88249676e+00 4.42109357e+00 4.82229924e+00 1.85129989e+00 1.07442648e+01 1.66715493e+00 1.60639161e+01
6.26562500e-01 1.96724545e+00 3.99676158e+00 4.39850204e+00 1.88691409e+00 8.71175636e+00 1.68136492e+00 1.55364571e+01
6.27187500e-01 1.98733749e+00 3.60303301e+00 3.97605313e+00 1.91451953e+00 4.37251640e+00 1.70106893e+00 1.49218371e+01
6.27812500e-01 1.98376620e+00 3.27120463e+00 3.54173279e+00 1.92696103e+00 2.04874859e+00 1.70765957e+00 1.35086150e+01
6.28437500e-01 1.97569725e+00 2.96687371e+00 3.04110506e+00 1.95924986e+00 2.04999372e+00 1.71958534e+00 1.13903703e+01
6.29062500e-01 1.98727226e+00 2.68904645e+00 2.52669137e+00 1.97624073e+00 2.05340748e+00 1.75694953e+00 8.96341949e+00
6.29687500e-01 2.01781961e+00 2.46161409e+00 2.00788126e+00 1.98716850e+00 2.05784611e+00 1.80603636e+00 4.61486995e+00
6.30312500e-01 2.04605498e+00 2.29106759e+00 1.49173485e+00 1.99548875e+00 2.06237646e+00 1.83262169e+00 2.07154407e+00
6.30937500e-01 2.04880855e+00 2.16883420e+00 9.79537176e-01 2.00182174e+00 2.06658146e+00 1.87740730e+00 2.07168818e+00
6.31562500e-01 2.04553211e+00 2.09280083e+00 5.35230793e-01 2.00977335e+00 2.07106476e+00 1.93156981e+00 2.07469776e+00
6.32187500e-01 2.05508419e+00 2.06223136e+00 2.43621271e-01 2.01914008e+00 2.07483682e+00 1.99169565e+00 2.07857255e+00
6.32812500e-01 2.06994619e+00 2.06006350e+00 6.89645037e-02 2.03329542e+00 2.07869558e+00 2.01145029e+00 2.08198835e+00
6.33437500e-01 2.07722213e+00 2.06688106e+00 2.55608064e-02 2.05317783e+00 2.08262851e+00 2.02592978e+00 2.08511270e+00
6.34062500e-01 2.07803661e+00 2.07437311e+00 1.72550834e-02 2.06372901e+00 2.08583519e+00 2.04044367e+00 2.08813883e+00
6.34687500e-01 2.08170486e+00 2.08044648e+00 1.16193655e-02 2.07115578e+00 2.08878012e+00 2.05298103e+00 2.09083354e+00
6.35312500e-01 2.08829519e+00 2.08535050e+00 8.60665433e-03 2.07721309e+00 2.09178430e+00 2.06835413e+00 2.09348348e+00
6.35937500e-01 2.09210910e+00 2.08956452e+00 6.45397335e-03 2.08460993e+00 2.09435032e+00 2.07682904e+00 2.09600990e+00
6.36562500e-01 2.09441432e+00 2.09325233e+00 4.57397638e-03 2.09003994e+00 2.09685181e+00 2.08461569e+00 2.09853223e+00
6.37187500e-01 2.09811679e+00 2.09632852e+00 3.29520985e-03 2.09363714e+00 2.09935103e+00 2.09041956e+00 2.10085242e+00
6.37812500e-01 2.10086108e+00 2.09887276e+00 2.90075918e-03 2.09602224e+00 2.10177229e+00 2.09383198e+00 2.10304309e+00
6.38437500e-01 2.10298071e+00 2.10106018e+00 3.00266557e-03 2.09804527e+00 2.10412242e+00 2.09585986e+00 2.10555526e+00
6.39062500e-01 2.10380565e+00 2.10284349e+00 3.43041983e-03 2.09920732e+00 2.10647079e+00 2.09707780e+00 2.10790156e+00
6.39687500e-01 2.10409033e+00 2.10430176e+00 3.73424118e-03 2.10043059e+00 2.10817483e+00 2.09778865e+00 2.10981205e+00
6.40312500e-01 2.10493313e+00 2.10552809e+00 4.06618621e-03 2.10126063e+00 2.10979890e+00 2.09866832e+00 2.11173866e+00
6.40937500e-01 2.10670948e+00 2.10658990e+00 4.34936239e-03 2.10179038e+00 2.11116659e+00 2.09954805e+00 2.11337454e+00
6.41562500e-01 2.10724596e+00 2.10749564e+00 4.61525840e-03 2.10271182e+00 2.11243370e+00 2.09996363e+00 2.11461144e+00
6.42187500e-01 2.10765973e+00 2.10818703e+00 4.91385663e-03 2.10287142e+00 2.11336959e+00 2.10028159e+00 2.11575386e+00
6.42812500e-01 2.10857516e+00 2.10874228e+00 5.14364458e-03 2.10317255e+00 2.11427312e+00 2.10043120e+00 2.11671944e+00
6.43437500e-01 2.10863207e+00 2.10913600e+00 5.44988715e-03 2.10304695e+00 2.11506226e+00 2.10027135e+00 2.11753767e+00
6.44062500e-01 2.10974020e+00 2.10939989e+00 5.67059386e-03 2.10296632e+00 2.11555756e+00 2.10012248e+00 2.11813036e+00
6.44687500e-01 2.10950826e+00 2.10953044e+00 5.87788319e-03 2.10313839e+00 2.11596902e+00 2.09990238e+00 2.11881632e+00
6.45312500e-01 2.10905190e+00 2.10947141e+00 6.07679530e-03 2.10272693e+00 2.11600952e+00 2.09952536e+00 2.11917396e+00
6.45937500e-01 2.10942700e+00 2.10932371e+00 6.20825754e-03 2.10256989e+00 2.11609048e+00 2.09935339e+00 2.11931843e+00
6.46562500e-01 2.10811301e+00 2.10905562e+00 6.38585815e-03 2.10217012e+00 2.11603976e+00 2.09879773e+00 2.11945082e+00
6.47187500e-01 2.10850446e+00 2.10876170e+00 6.45078849e-03 2.10198209e+00 2.11580488e+00 2.09843427e+00 2.11906743e+00
6.47812500e-01 2.10869747e+00 2.10837966e+00 6.52671823e-03 2.10136181e+00 2.11563510e+00 2.09781248e+00 2.11887419e+00
6.48437500e-01 2.10754097e+00 2.10792175e+00 6.57894686e-03 2.10100211e+00 2.11503535e+00 2.09713667e+00 2.11848648e+00
6.49062500e-01 2.10692541e+00 2.10741945e+00 6.55987917e-03 2.10062600e+00 2.11448507e+00 2.09676750e+00 2.11787686e+00
6.49687500e-01 2.10646218e+00 2.10680960e+00 6.63387634e-03 2.09972438e+00 2.11390017e+00 2.09596841e+00 2.11735197e+00
6.50312500e-01 2.10724987e+00 2.10616701e+00 6.64831460e-03 2.09921277e+00 2.11341815e+00 2.09535711e+00 2.11679724e+00
6.50937500e-01 2.10534759e+00 2.10536191e+00 6.67892975e-03 2.09829120e+00 2.11252052e+00 2.09441428e+00 2.11607800e+00
6.51562500e-01 2.10418390e+00 2.10451208e+00 6.72583515e-03 2.09723694e+00 2.11184682e+00 2.09361477e+00 2.11552295e+00
6.52187500e-01 2.10414376e+00 2.10359035e+00 6.81354721e-03 2.09636847e+00 2.11101687e+00 2.09242314e+00 2.11438158e+00
6.52812500e-01 2.10163162e+00 2.10250776e+00 6.80111741e-03 2.09494625e+00 2.10984127e+00 2.09141734e+00 2.11326398e+00
6.53437500e-01 2.10256122e+00 2.10148025e+00 6.83433900e-03 2.09412993e+00 2.10892657e+00 2.09059376e+00 2.11237403e+00
6.54062500e-01 2.10042716e+00 2.10033960e+00 6.89201791e-03 2.09271102e+00 2.10783548e+00 2.08921697e+00 2.11135320e+00
6.54687500e-01 2.10052076e+00 2.09920340e+00 6.81413497e-03 2.09171488e+00 2.10660673e+00 2.08825524e+00 2.11005401e+00
6.55312500e-01 2.09988016e+00 2.09805259e+00 6.85267439e-03 2.09060052e+00 2.10563824e+00 2.08696020e+00 2.10916993e+00
6.55937500e-01 2.09834903e+00 2.09686620e+00 6.79686553e-03 2.08938838e+00 2.10427479e+00 2.08603358e+00 2.10785660e+00
6.56562500e-01 2.09839397e+00 2.09570233e+00 6.74527714e-03 2.08847531e+00 2.10305809e+00 2.08484114e+00 2.10638480e+00
6.57187500e-01 2.09639280e+00 2.09439627e+00 6.77295009e-03 2.08694599e+00 2.10173887e+00 2.08302430e+00 2.10511693e+00
6.57812500e-01 2.09706608e+00 2.09314283e+00 6.65777611e-03 2.08578532e+00 2.10024262e+00 2.08250640e+00 2.10351613e+00
6.58437500e-01 2.09403961e+00 2.09186482e+00 6.70176611e-03 2.08450939e+00 2.09908930e+00 2.08066611e+00 2.10225792e+00
6.59062500e-01 2.09267858e+00 2.09045510e+00 6.68228913e-03 2.08299330e+00 2.09750818e+00 2.07933694e+00 2.10086214e+00
6.59687500e-01 2.09184437e+00 2.08908794e+00 6.69884488e-03 2.08167545e+00 2.09625113e+00 2.07806678e+00 2.09931364e+00
6.60312500e-01 2.09108516e+00 2.08756935e+00 6.79515021e-03 2.08002865e+00 2.09465756e+00 2.07636173e+00 2.09777402e+00
6.60937500e-01 2.09046074e+00 2.08608081e+00 6.75954796e-03 2.07858211e+00 2.09321829e+00 2.07488608e+00 2.09619045e+00
6.61562500e-01 2.08774308e+00 2.08443358e+00 6.86417998e-03 2.07675168e+00 2.09180977e+00 2.07292039e+00 2.09456129e+00
6.62187500e-01 2.08792152e+00 2.08275643e+00 6.82907578e-03 2.07506126e+00 2.09000454e+00 2.07179550e+00 2.09278872e+00
6.62812500e-01 2.08514295e+00 2.08099435e+00 6.86676093e-03 2.07353101e+00 2.08837089e+00 2.06959775e+00 2.09108562e+00
6.63437500e-01 2.08511264e+00 2.07905203e+00 6.81936627e-03 2.07136278e+00 2.08624409e+00 2.06780705e+00 2.08938060e+00
6.64062500e-01 2.08317584e+00 2.07719726e+00 6.72686732e-03 2.06994867e+00 2.08446391e+00 2.06603532e+00 2.08733390e+00
6.64687500e-01 2.07935410e+00 2.07512208e+00 6.78421990e-03 2.06750254e+00 2.08230910e+00 2.06386313e+00 2.08551060e+00
6.65312500e-01 2.07882937e+00 2.07310517e+00 6.60090363e-03 2.06587598e+00 2.08015203e+00 2.06251593e+00 2.08311170e+00
6.65937500e-01 2.07437522e+00 2.07100747e+00 6.62610357e-03 2.06379988e+00 2.07817225e+00 2.06021902e+00 2.08129273e+00
6.66562500e-01 2.07314633e+00 2.06885528e+00 6.59323354e-03 2.06134480e+00 2.07612659e+00 2.05829046e+00 2.07887235e+00
6.67187500e-01 2.07128873e+00 2.06683126e+00 6.52518687e-03 2.05972738e+00 2.07403558e+00 2.05653958e+00 2.07674686e+00
6.67812500e-01 2.07085907e+00 2.06451478e+00 6.53510834e-03 2.05709472e+00 2.07168419e+00 2.05421260e+00 2.07443827e+00
6.68437500e-01 2.06853263e+00 2.06244285e+00 6.45741343e-03 2.05510809e+00 2.06970681e+00 2.05244349e+00 2.07220081e+00
6.69062500e-01 2.06476507e+00 2.06020684e+00 6.47876857e-03 2.05292843e+00 2.06760867e+00 2.05006143e+00 2.07013749e+00
6.69687500e-01 2.06562130e+00 2.05791677e+00 6.30813885e-03 2.05090595e+00 2.06488645e+00 2.04804092e+00 2.06741460e+00
6.70312500e-01 2.06078070e+00 2.05580172e+00 6.26878026e-03 2.04894241e+00 2.06274910e+00 2.04606972e+00 2.06561610e+00
6.70937500e-01 2.05697686e+00 2.05332066e+00 6.07883903e-03 2.04649519e+00 2.05989258e+00 2.04339545e+00 2.06259012e+00
6.71562500e-01 2.05755267e+00 2.05112369e+00 5.88824199e-03 2.04479872e+00 2.05753152e+00 2.04194757e+00 2.05999231e+00
6.72187500e-01 2.04960922e+00 2.04867052e+00 5.93633518e-03 2.04241426e+00 2.05490757e+00 2.03856592e+00 2.05775832e+00
6.72812500e-01 2.04671024e+00 2.04622831e+00 5.55349455e-03 2.04037147e+00 2.05232484e+00 2.03699163e+00 2.05489839e+00
6.73437500e-01 2.04334603e+00 2.04374128e+00 5.63240950e-03 2.03811532e+00 2.05006844e+00 2.03449901e+00 2.05266113e+00
6.74062500e-01 2.04049604e+00 2.04099411e+00 5.44868254e-03 2.03517909e+00 2.04664994e+00 2.03173144e+00 2.04959346e+00
6.74687500e-01 2.03788996e+00 2.03855312e+00 5.31557402e-03 2.03304025e+00 2.04441828e+00 2.03012043e+00 2.04711558e+00
6.75312500e-01 2.03437078e+00 2.03552833e+00 5.56495104e-03 2.02975523e+00 2.04153003e+00 2.02627945e+00 2.04455951e+00
6.75937500e-01 2.03530960e+00 2.03277239e+00 5.31137846e-03 2.02712211e+00 2.03862256e+00 2.02434785e+00 2.04093409e+00
6.76562500e-01 2.02967721e+00 2.02990733e+00 5.62730938e-03 2.02437926e+00 2.03634963e+00 2.02052719e+00 2.03887879e+00
6.77187500e-01 2.03066858e+00 2.02668903e+00 5.60155276e-03 2.02054798e+00 2.03269436e+00 2.01770744e+00 2.03555949e+00
6.77812500e-01 2.02807375e+00 2.02405306e+00 5.71288165e-03 2.01820012e+00 2.03066688e+00 2.01532578e+00 2.03341075e+00
6.78437500e-01 2.02209761e+00 2.02060892e+00 5.97060887e-03 2.01408815e+00 2.02694796e+00 2.01049961e+00 2.03023898e+00
6.79062500e-01 2.02389771e+00 2.01785769e+00 5.59922327e-03 2.01180906e+00 2.02390733e+00 2.00915470e+00 2.02642252e+00
6.79687500e-01 2.01769675e+00 2.01480133e+00 6.09240979e-03 2.00868619e+00 2.02171641e+00 2.00470309e+00 2.02454348e+00
6.80312500e-01 2.01510112e+00 2.01164099e+00 5.57250398e-03 2.00523902e+00 2.01729298e+00 2.00255703e+00 2.02005298e+00
6.80937500e-01 2.01204827e+00 2.00870241e+00 6.48881388e-03 2.00265175e+00 2.01616262e+00 1.99760700e+00 2.01848541e+00
6.81562500e-01 2.00912657e+00 2.00358655e+00 7.73441510e-03 1.99307724e+00 2.01056406e+00 1.99005336e+00 2.01391699e+00
6.82187500e-01 2.00747061e+00 1.99126309e+00 3.28568463e-02 1.98699061e+00 2.00849604e+00 1.93492640e+00 2.01038152e+00
6.82812500e-01 1.99413736e+00 1.89218168e+00 2.29355970e-01 1.78007136e+00 2.00285954e+00 1.29321956e+00 2.00880219e+00
6.83437500e-01 1.98728700e+00 1.62974516e+00 4.93122991e-01 8.82196530e-01 1.99388154e+00 6.34500796e-01 1.99682776e+00
6.84062500e-01 1.73731091e+00 1.28292454e+00 5.97186804e-01 5.66453919e-01 1.97627472e+00 5.21360200e-01 1.99085059e+00
6.84687500e-01 8.25217456e-01 9.01014567e-01 4.74944370e-01 5.07245332e-01 1.57678375e+00 5.00040450e-01 1.85233451e+00
6.85312500e-01 5.55893783e-01 6.01908178e-01 1.73413606e-01 4.99785294e-01 7.00567556e-01 4.99264768e-01 1.01075909e+00
6.85937500e-01 5.04395231e-01 5.15586189e-01 2.95461865e-02 4.99539958e-01 5.31557498e-01 4.99209824e-01 5.85402203e-01
6.86562500e-01 4.99337382e-01 5.01367724e-01 4.19676482e-03 4.99456817e-01 5.01952768e-01 4.99206377e-01 5.11457436e-01
6.87187500e-01 5.00000718e-01 4.99935426e-01 3.16162111e-04 4.99669140e-01 5.00199778e-01 4.99283518e-01 5.00325094e-01
6.87812500e-01 4.99551050e-01 5.00024786e-01 1.72914216e-04 4.99855758e-01 5.00188640e-01 4.99735069e-01 5.00310570e-01
6.88437500e-01 5.00302629e-01 4.99993825e-01 1.61196838e-04 4.99846046e-01 5.00142664e-01 4.99731390e-01 5.00252270e-01
6.89062500e-01 5.00276661e-01 5.00002896e-01 1.59583054e-04 4.99846995e-01 5.00154674e-01 4.99752081e-01 5.00266167e-01
6.89687500e-01 5.00094717e-01 4.99998744e-01 1.58267143e-04 4.99841860e-01 5.00154463e-01 4.99740421e-01 5.00256732e-01
6.90312500e-01 4.99743306e-01 5.00001103e-01 1.67661969e-04 4.99835913e-01 5.00163240e-01 4.99718020e-01 5.00265454e-01
6.90937500e-01 5.00070935e-01 4.99998131e-01 1.48815590e-04 4.99853752e-01 5.00141332e-01 4.99749607e-01 5.00241552e-01
6.91562500e-01 5.00151487e-01 5.00002194e-01 1.59078865e-04 4.99848980e-01 5.00158605e-01 4.99730307e-01 5.00257240e-01
6.92187500e-01 5.00097735e-01 5.00001625e-01 1.63726558e-04 4.99836524e-01 5.00163940e-01 4.99746850e-01 5.00281555e-01
6.92812500e-01 4.99835590e-01 5.00001080e-01 1.63156073e-04 4.99835842e-01 5.00162476e-01 4.99734626e-01 5.00247438e-01
6.93437500e-01 4.99603892e-01 4.99998991e-01 1.59917330e-04 4.99844636e-01 5.00157210e-01 4.99732956e-01 5.00260340e-01
6.94062500e-01 5.00088834e-01 4.99998234e-01 1.57323673e-04 4.99849908e-01 5.00158147e-01 4.99737944e-01 5.00252237e-01
6.94687500e-01 5.00202479e-01 5.00004502e-01 1.53326195e-04 4.99856863e-01 5.00153892e-01 4.99752717e-01 5.00262895e-01
6.95312500e-01 5.00025623e-01 5.00003499e-01 1.55294531e-04 4.99847317e-01 5.00160656e-01 4.99753264e-01 5.00251163e-01
6.95937500e-01 4.99806438e-01 5.00000552e-01 1.52698416e-04 4.99843104e-01 5.00154140e-01 4.99747936e-01 5.00256432e-01
6.96562500e-01 4.99841758e-01 5.00003343e-01 1.55963453e-04 4.99843110e-01 5.00153492e-01 4.99752295e-01 5.00255421e-01
6.97187500e-01 5.00081614e-01 5.00003411e-01 1.47818142e-04 4.99853993e-01 5.00147235e-01 4.99769117e-01 5.00246536e-01
6.97812500e-01 5.00030115e-01 4.99997645e-01 1.53992105e-04 4.99840130e-01 5.00157383e-01 4.99752412e-01 5.00247258e-01
6.98437500e-01 4.99973354e-01 4.99999654e-01 1.57662296e-04 4.99841254e-01 5.00160286e-01 4.99733431e-01 5.00252962e-01
6.99062500e-01 5.00085062e-01 5.00003637e-01 1.52716315e-04 4.99848885e-01 5.00154075e-01 4.99743688e-01 5.00248243e-01
6.99687500e-01 5.00135945e-01 4.99998265e-01 1.58955855e-04 4.99842300e-01 5.00158018e-01 4.99737822e-01 5.00250765e-01
7.00312500e-01 4.99896755e-01 4.99989491e-01 1.53721735e-04 4.99833834e-01 5.00136981e-01 4.99735405e-01 5.00240663e-01
7.00937500e-01 4.99992418e-01 4.99993921e-01 1.53919647e-04 4.99843780e-01 5.00155119e-01 4.99730095e-01 5.00243985e-01
7.01562500e-01 5.00124778e-01 5.00003629e-01 1.46998200e-04 4.99857614e-01 5.00147626e-01 4.99767804e-01 5.00244383e-01
7.02187500e-01 4.99972027e-01 5.00002472e-01 1.47047797e-04 4.99858253e-01 5.00155380e-01 4.99759211e-01 5.00237065e-01
7.02812500e-01 4.99865521e-01 5.00008226e-01 1.46202567e-04 4.99860429e-01 5.00154595e-01 4.99770872e-01 5.00251065e-01
7.03437500e-01 5.00178107e-01 5.00005545e-01 1.50634887e-04 4.99856385e-01 5.00151632e-01 4.99765185e-01 5.00247820e-01
7.04062500e-01 5.00002346e-01 4.99989435e-01 1.53667854e-04 4.99845350e-01 5.00146587e-01 4.99735912e-01 5.00246540e-01
7.04687500e-01 4.99849234e-01 4.99994729e-01 1.54647206e-04 4.99830461e-01 5.00148720e-01 4.99736812e-01 5.00245563e-01
7.05312500e-01 5.00094724e-01 5.00006709e-01 1.50810411e-04 4.99846605e-01 5.00157262e-01 4.99755926e-01 5.00250401e-01
7.05937500e-01 5.00291330e-01 4.99998686e-01 1.59177361e-04 4.99839219e-01 5.00172518e-01 4.99748278e-01 5.00266510e-01
7.06562500e-01 4.99921481e-01 4.99991177e-01 1.46108333e-04 4.99846431e-01 5.00136572e-01 4.99743479e-01 5.00222636e-01
7.07187500e-01 4.99631996e-01 4.99997046e-01 1.46650573e-04 4.99852612e-01 5.00143786e-01 4.99755084e-01 5.00240542e-01
7.07812500e-01 5.00051436e-01 5.00001824e-01 1.43925409e-04 4.99852433e-01 5.00151151e-01 4.99768051e-01 5.00229847e-01
7.08437500e-01 5.00129928e-01 4.99998564e-01 1.45734214e-04 4.99850722e-01 5.00141851e-01 4.99763879e-01 5.00228108e-01
7.09062500e-01 4.99923107e-01 4.99997549e-01 1.43171999e-04 4.99848678e-01 5.00144147e-01 4.99757455e-01 5.00227276e-01
7.09687500e-01 5.00049836e-01 5.00008281e-01 1.49284062e-04 4.99855817e-01 5.00150692e-01 4.99769109e-01 5.00250202e-01
7.10312500e-01 5.00012656e-01 5.00003251e-01 1.47341511e-04 4.99853361e-01 5.00142542e-01 4.99764932e-01 5.00243840e-01
7.10937500e-01 4.99843296e-01 4.99994531e-01 1.48921240e-04 4.99843862e-01 5.00147153e-01 4.99770163e-01 5.00239910e-01
7.11562500e-01 5.00036725e-01 4.99999780e-01 1.47114057e-04 4.99842056e-01 5.00152278e-01 4.99754616e-01 5.00234013e-01
7.12187500e-01 5.00352442e-01 4.99999688e-01 1.44070838e-04 4.99847723e-01 5.00144693e-01 4.99764232e-01 5.00226953e-01
7.12812500e-01 5.00002322e-01 4.99995949e-01 1.44018783e-04 4.99852792e-01 5.00131954e-01 4.99765429e-01 5.00251557e-01
7.13437500e-01 4.99859419e-01 4.99998334e-01 1.43438168e-04 4.99847892e-01 5.00143733e-01 4.99762092e-01 5.00230819e-01
7.14062500e-01 5.00104137e-01 5.00001612e-01 1.43390309e-04 4.99856942e-01 5.00151207e-01 4.99758673e-01 5.00229644e-01
7.14687500e-01 5.00084221e-01 4.99998506e-01 1.43893560e-04 4.99849146e-01 5.00139001e-01 4.99762101e-01 5.00232544e-01
7.15312500e-01 4.99839786e-01 4.99999438e-01 1.44323167e-04 4.99846837e-01 5.00146938e-01 4.99773866e-01 5.00245134e-01
7.15937500e-01 5.00081458e-01 5.00013345e-01 1.46318718e-04 4.99864968e-01 5.00164608e-01 4.99782265e-01 5.00258483e-01
7.16562500e-01 5.00208109e-01 5.00003985e-01 1.47016283e-04 4.99853023e-01 5.00158585e-01 4.99752021e-01 5.00236281e-01
7.17187500e-01 4.99890045e-01 4.99994933e-01 1.47645612e-04 4.99839199e-01 5.00145842e-01 4.99758021e-01 5.00216693e-01
7.17812500e-01 4.99777315e-01 5.00002160e-01 1.46653088e-04 4.99848770e-01 5.00151266e-01 4.99765949e-01 5.00236094e-01
7.18437500e-01 5.00103821e-01 5.00001116e-01 1.39252793e-04 4.99862979e-01 5.00140861e-01 4.99783551e-01 5.00222034e-01
7.19062500e-01 5.00231301e-01 4.99997375e-01 1.43249834e-04 4.99846778e-01 5.00138395e-01 4.99779080e-01 5.00237269e-01
7.19687500e-01 4.99885626e-01 4.99996648e-01 1.40793388e-04 4.99849565e-01 5.00142923e-01 4.99772573e-01 5.00212562e-01
7.20312500e-01 5.00125936e-01 5.00003515e-01 1.41398132e-04 4.99859645e-01 5.00152213e-01 4.99774716e-01 5.00231180e-01
7.20937500e-01 5.00060963e-01 4.99998680e-01 1.40159898e-04 4.99850814e-01 5.00142862e-01 4.99767092e-01 5.00234318e-01
7.21562500e-01 4.99779630e-01 4.99998679e-01 1.42008919e-04 4.99855290e-01 5.00147444e-01 4.99775525e-01 5.00236832e-01
7.22187500e-01 4.99987488e-01 5.00003445e-01 1.47009058e-04 4.99849994e-01 5.00154493e-01 4.99776287e-01 5.00242781e-01
7.22812500e-01 5.00183686e-01 4.99998313e-01 1.39546527e-04 4.99851684e-01 5.00146680e-01 4.99772797e-01 5.00216882e-01
7.23437500e-01 4.99979725e-01 4.99992890e-01 1.41241042e-04 4.99848065e-01 5.00143675e-01 4.99760583e-01 5.00214243e-01
7.24062500e-01 4.99962056e-01 5.00001925e-01 1.39963091e-04 4.99850400e-01 5.00145315e-01 4.99768821e-01 5.00221279e-01
7.24687500e-01 5.00178067e-01 5.00011722e-01 1.41059177e-04 4.99864993e-01 5.00166021e-01 4.99787488e-01 5.00236188e-01
7.25312500e-01 5.00077913e-01 5.00003697e-01 1.41394101e-04 4.99856815e-01 5.00156779e-01 4.99779509e-01 5.00235205e-01
7.25937500e-01 4.99744758e-01 4.99994835e-01 1.40920779e-04 4.99848340e-01 5.00140501e-01 4.99773091e-01 5.00230872e-01
7.26562500e-01 4.99917059e-01 4.99999336e-01 1.40442866e-04 4.99851218e-01 5.00145709e-01 4.99779150e-01 5.00227466e-01
7.27187500e-01 5.00206320e-01 4.99995315e-01 1.42546357e-04 4.99845310e-01 5.00139871e-01 4.99761654e-01 5.00214754e-01
7.27812500e-01 4.99876231e-01 4.99994705e-01 1.39491056e-04 4.99846589e-01 5.00139264e-01 4.99774008e-01 5.00223343e-01
7.28437500e-01 4.99886918e-01 4.99997138e-01 1.44183782e-04 4.99851067e-01 5.00146730e-01 4.99767910e-01 5.00235516e-01
7.29062500e-01 5.00086022e-01 5.00002886e-01 1.38685890e-04 4.99863665e-01 5.00146841e-01 4.99769795e-01 5.00239963e-01
7.29687500e-01 4.99979919e-01 4.99999902e-01 1.47675634e-04 4.99843490e-01 5.00161024e-01 4.99761932e-01 5.00234620e-01
7.30312500e-01 4.99945234e-01 4.99997636e-01 1.39168604e-04 4.99860490e-01 5.00145098e-01 4.99761692e-01 5.00222476e-01
7.30937500e-01 4.99940598e-01 5.00006563e-01 1.39113173e-04 4.99858969e-01 5.00149021e-01 4.99782101e-01 5.00221734e-01
7.31562500e-01 5.00098586e-01 5.00003139e-01 1.37205206e-04 4.99865918e-01 5.00146428e-01 4.99781757e-01 5.00218145e-01
7.32187500e-01 4.99886269e-01 4.99994844e-01 1.37688963e-04 4.99848189e-01 5.00133752e-01 4.99773393e-01 5.00221526e-01
7.32812500e-01 4.99869865e-01 5.00001833e-01 1.34155181e-04 4.99864794e-01 5.00141141e-01 4.99776685e-01 5.00216858e-01
7.33437500e-01 5.00249770e-01 5.00002707e-01 1.41007622e-04 4.99858163e-01 5.00147605e-01 4.99767817e-01 5.00227817e-01
7.34062500e-01 5.00029798e-01 5.00000599e-01 1.38259268e-04 4.99853708e-01 5.00148058e-01 4.99777055e-01 5.00222494e-01
7.34687500e-01 4.99872566e-01 4.99999615e-01 1.43536091e-04 4.99853885e-01 5.00147766e-01 4.99777327e-01 5.00234760e-01
7.35312500e-01 4.99956129e-01 5.00007546e-01 1.39978304e-04 4.99858699e-01 5.00155574e-01 4.99787587e-01 5.00242592e-01
7.35937500e-01 5.00094298e-01 5.00000943e-01 1.39096361e-04 4.99859315e-01 5.00143643e-01 4.99777869e-01 5.00233779e-01
7.36562500e-01 5.00001673e-01 4.99992368e-01 1.40169119e-04 4.99841525e-01 5.00136011e-01 4.99775179e-01 5.00224003e-01
7.37187500e-01 4.99976765e-01 5.00002554e-01 1.38613217e-04 4.99857728e-01 5.00150284e-01 4.99786625e-01 5.00223730e-01
7.37812500e-01 5.00148325e-01 5.00001749e-01 1.40556183e-04 4.99864022e-01 5.00146250e-01 4.99771872e-01 5.00224342e-01
7.38437500e-01 4.99831785e-01 4.99992743e-01 1.38779532e-04 4.99849814e-01 5.00132173e-01 4.99759028e-01 5.00223619e-01
7.39062500e-01 4.99815472e-01 4.99998347e-01 1.45265233e-04 4.99849313e-01 5.00149071e-01 4.99760534e-01 5.00228498e-01
7.39687500e-01 5.00118898e-01 5.00004447e-01 1.42300617e-04 4.99859593e-01 5.00154761e-01 4.99772942e-01 5.00240359e-01
7.40312500e-01 5.00017829e-01 5.00002636e-01 1.39693485e-04 4.99857013e-01 5.00139690e-01 4.99773913e-01 5.00242497e-01
7.40937500e-01 4.99951158e-01 4.99998749e-01 1.43238528e-04 4.99842691e-01 5.00148545e-01 4.99764463e-01 5.00232229e-01
7.41562500e-01 5.00195458e-01 4.99998639e-01 1.40371383e-04 4.99854221e-01 5.00143842e-01 4.99768542e-01 5.00221439e-01
7.42187500e-01 5.00119082e-01 5.00001918e-01 1.41254621e-04 4.99855964e-01 5.00150238e-01 4.99776200e-01 5.00221995e-01
7.42812500e-01 4.99858062e-01 4.99994794e-01 1.36301310e-04 4.99855811e-01 5.00141841e-01 4.99775396e-01 5.00213127e-01
7.43437500e-01 4.99767248e-01 4.99995382e-01 1.38764865e-04 4.99852899e-01 5.00137235e-01 4.99770472e-01 5.00216398e-01
7.44062500e-01 5.00150168e-01 5.00007861e-01 1.37068173e-04 4.99863624e-01 5.00147551e-01 4.99788896e-01 5.00225169e-01
7.44687500e-01 5.00139269e-01 5.00000552e-01 1.39846472e-04 4.99857848e-01 5.00141456e-01 4.99774544e-01 5.00229274e-01
7.45312500e-01 4.99833331e-01 4.99998049e-01 1.40767971e-04 4.99847824e-01 5.00142875e-01 4.99776911e-01 5.00223226e-01
7.45937500e-01 5.00013293e-01 4.99999756e-01 1.37075671e-04 4.99856760e-01 5.00142150e-01 4.99793475e-01 5.00227079e-01
7.46562500e-01 5.00035967e-01 5.00002497e-01 1.42012283e-04 4.99855893e-01 5.00152101e-01 4.99771762e-01 5.00224789e-01
7.47187500e-01 4.99957971e-01 4.99999954e-01 1.43420690e-04 4.99848343e-01 5.00149943e-01 4.99772935e-01 5.00228097e-01
7.47812500e-01 5.00014390e-01 4.99999237e-01 1.37479988e-04 4.99860794e-01 5.00143717e-01 4.99777298e-01 5.00224325e-01
7.48437500e-01 5.00050538e-01 5.00002406e-01 1.38327031e-04 4.99858000e-01 5.00146249e-01 4.99772708e-01 5.00219919e-01
7.49062500e-01 4.99985129e-01 4.99995962e-01 1.41656518e-04 4.99851659e-01 5.00141898e-01 4.99761771e-01 5.00234597e-01
7.49687500e-01 4.99858309e-01 4.99999697e-01 1.38860278e-04 4.99849840e-01 5.00145035e-01 4.99781093e-01 5.00230025e-01
7.50312500e-01 5.00016984e-01 5.00005035e-01 1.38221779e-04 4.99855906e-01 5.00153852e-01 4.99781308e-01 5.00232085e-01
7.50937500e-01 4.99969817e-01 5.00000544e-01 1.43106752e-04 4.99849337e-01 5.00156575e-01 4.99774946e-01 5.00233810e-01
7.51562500e-01 4.99847866e-01 4.99994724e-01 1.39816952e-04 4.99847837e-01 5.00143724e-01 4.99776607e-01 5.00220987e-01
7.52187500e-01 5.00187535e-01 4.99997382e-01 1.41626109e-04 4.99848137e-01 5.00142309e-01 4.99770442e-01 5.00227765e-01
7.52812500e-01 5.00188981e-01 5.00005188e-01 1.42352124e-04 4.99865205e-01 5.00149829e-01 4.99773665e-01 5.00240069e-01
7.53437500e-01 4.99735095e-01 5.00005134e-01 1.36150729e-04 4.99870337e-01 5.00145556e-01 4.99796072e-01 5.00229429e-01
7.54062500e-01 4.99929871e-01 4.99999235e-01 1.39252490e-04 4.99852413e-01 5.00145432e-01 4.99773548e-01 5.00232007e-01
7.54687500e-01 5.00211854e-01 4.99998200e-01 1.34527418e-04 4.99851891e-01 5.00138906e-01 4.99787597e-01 5.00211858e-01
7.55312500e-01 5.00073329e-01 4.99999587e-01 1.38532361e-04 4.99848736e-01 5.00141646e-01 4.99774672e-01 5.00217065e-01
7.55937500e-01 4.99744277e-01 5.00001238e-01 1.33458538e-04 4.99863398e-01 5.00145985e-01 4.99785909e-01 5.00216223e-01
7.56562500e-01 5.00000362e-01 5.00004885e-01 1.38187778e-04 4.99863595e-01 5.00152649e-01 4.99775565e-01 5.00232130e-01
7.57187500e-01 5.00213477e-01 5.00004446e-01 1.36853717e-04 4.99859116e-01 5.00144206e-01 4.99780529e-01 5.00226613e-01
7.57812500e-01 4.99925018e-01 4.99993778e-01 1.36757258e-04 4.99845812e-01 5.00139376e-01 4.99777591e-01 5.00210751e-01
7.58437500e-01 5.00063990e-01 4.99991407e-01 1.36544747e-04 4.99851116e-01 5.00132091e-01 4.99772995e-01 5.00210402e-01
7.59062500e-01 5.00210495e-01 4.99999476e-01 1.36747776e-04 4.99853616e-01 5.00144177e-01 4.99780272e-01 5.00217754e-01
7.59687500e-01 4.99855965e-01 5.00007849e-01 1.36766325e-04 4.99866095e-01 5.00152992e-01 4.99786089e-01 5.00231701e-01
7.60312500e-01 4.99779557e-01 5.00005665e-01 1.39991798e-04 4.99856784e-01 5.00150056e-01 4.99780759e-01 5.00237837e-01
7.60937500e-01 5.00030960e-01 5.00002163e-01 1.34967798e-04 4.99855321e-01 5.00145226e-01 4.99779993e-01 5.00226190e-01
7.61562500e-01 4.99956790e-01 5.00001637e-01 1.28369226e-04 4.99864695e-01 5.00139439e-01 4.99781552e-01 5.00201277e-01
7.62187500e-01 4.99828703e-01 4.99998097e-01 1.32608038e-04 4.99863092e-01 5.00137930e-01 4.99780281e-01 5.00213248e-01
7.62812500e-01 5.00075185e-01 4.99997729e-01 1.35033010e-04 4.99857303e-01 5.00135627e-01 4.99779773e-01 5.00210580e-01
7.63437500e-01 5.00329092e-01 4.99999584e-01 1.38504245e-04 4.99847796e-01 5.00145375e-01 4.99770190e-01 5.00224549e-01
7.64062500e-01 4.99836745e-01 4.99998187e-01 1.38134823e-04 4.99849683e-01 5.00143976e-01 4.99783088e-01 5.00224330e-01
7.64687500e-01 4.99826447e-01 4.99996505e-01 1.34979912e-04 4.99852782e-01 5.00135298e-01 4.99773784e-01 5.00216821e-01
7.65312500e-01 5.00113005e-01 5.00000014e-01 1.33910865e-04 4.99862138e-01 5.00143384e-01 4.99788034e-01 5.00219159e-01
7.65937500e-01 5.00107821e-01 5.00003003e-01 1.34046757e-04 4.99865889e-01 5.00141945e-01 4.99786793e-01 5.00217367e-01
7.66562500e-01 4.99780763e-01 5.00003160e-01 1.32568362e-04 4.99864180e-01 5.00141229e-01 4.99796235e-01 5.00211983e-01
7.67187500e-01 4.99987652e-01 4.99996415e-01 1.31990244e-04 4.99859298e-01 5.00137766e-01 4.99787508e-01 5.00210113e-01
7.67812500e-01 5.00078229e-01 4.99996861e-01 1.29134958e-04 4.99865294e-01 5.00133578e-01 4.99785676e-01 5.00199474e-01
7.68437500e-01 4.99879185e-01 5.00002948e-01 1.32948370e-04 4.99864355e-01 5.00144187e-01 4.99791474e-01 5.00207567e-01
7.69062500e-01 4.99962492e-01 5.00000110e-01 1.26796249e-04 4.99863176e-01 5.00137442e-01 4.99802147e-01 5.00196696e-01
7.69687500e-01 5.00186287e-01 4.99999337e-01 1.32539725e-04 4.99854758e-01 5.00139464e-01 4.99777362e-01 5.00200797e-01
7.70312500e-01 4.99910464e-01 4.99997570e-01 1.28540872e-04 4.99865883e-01 5.00129364e-01 4.99789794e-01 5.00201871e-01
7.70937500e-01 4.99829059e-01 5.00001397e-01 1.33776392e-04 4.99863643e-01 5.00141000e-01 4.99788621e-01 5.00217086e-01
7.71562500e-01 4.99968733e-01 4.99999869e-01 1.29463891e-04 4.99857645e-01 5.00132601e-01 4.99797125e-01 5.00203237e-01
7.72187500e-01 5.00088586e-01 5.00001441e-01 1.32752362e-04 4.99862574e-01 5.00137068e-01 4.99775060e-01 5.00211987e-01
7.72812500e-01 4.99969144e-01 5.00007153e-01 1.29326634e-04 4.99870729e-01 5.00142131e-01 4.99808163e-01 5.00217493e-01
7.73437500e-01 5.00101781e-01 4.99996708e-01 1.31728795e-04 4.99860515e-01 5.00131943e-01 4.99788653e-01 5.00213807e-01
7.74062500e-01 5.00143199e-01 4.99996460e-01 1.33525292e-04 4.99858721e-01 5.00136650e-01 4.99776203e-01 5.00210121e-01
7.74687500e-01 5.00053327e-01 5.00003205e-01 1.33729647e-04 4.99864205e-01 5.00139948e-01 4.99777957e-01 5.00211274e-01
7.75312500e-01 5.00153179e-01 4.99998162e-01 1.35049593e-04 4.99858115e-01 5.00136892e-01 4.99774857e-01 5.00212930e-01
7.75937500e-01 5.00146775e-01 4.99997048e-01 1.33548573e-04 4.99853150e-01 5.00135814e-01 4.99782466e-01 5.00214832e-01
7.76562500e-01 5.00051852e-01 5.00002346e-01 1.33722093e-04 4.99866109e-01 5.00139436e-01 4.99783426e-01 5.00214892e-01
7.77187500e-01 4.99840077e-01 5.00003606e-01 1.35109529e-04 4.99861991e-01 5.00143756e-01 4.99786920e-01 5.00220691e-01
7.77812500e-01 4.99948543e-01 5.00000956e-01 1.31131444e-04 4.99862910e-01 5.00139765e-01 4.99786510e-01 5.00210872e-01
7.78437500e-01 5.00081800e-01 5.00000180e-01 1.33111760e-04 4.99861538e-01 5.00142657e-01 4.99784305e-01 5.00213148e-01
7.79062500e-01 4.99849261e-01 5.00001200e-01 1.30384015e-04 4.99863581e-01 5.00135652e-01 4.99786345e-01 5.00207083e-01
7.79687500e-01 4.99932751e-01 5.00000934e-01 1.33634916e-04 4.99865529e-01 5.00140629e-01 4.99788413e-01 5.00215783e-01
7.80312500e-01 5.00078548e-01 4.99995348e-01 1.33917896e-04 4.99855222e-01 5.00137660e-01 4.99783289e-01 5.00209351e-01
7.80937500e-01 4.99932552e-01 4.99998668e-01 1.32011613e-04 4.99857280e-01 5.00131897e-01 4.99782700e-01 5.00209531e-01
7.81562500e-01 5.00068851e-01 5.00004422e-01 1.35765606e-04 4.99866270e-01 5.00145669e-01 4.99783580e-01 5.00231309e-01
7.82187500e-01 5.00190940e-01 4.99997634e-01 1.31008370e-04 4.99861825e-01 5.00130642e-01 4.99790541e-01 5.00201357e-01
7.82812500e-01 5.00078909e-01 4.99999429e-01 1.34012480e-04 4.99861112e-01 5.00142189e-01 4.99783422e-01 5.00215106e-01
7.83437500e-01 4.99799236e-01 5.00001824e-01 1.30737340e-04 4.99868199e-01 5.00140677e-01 4.99799189e-01 5.00222340e-01
7.84062500e-01 4.99924911e-01 4.99998826e-01 1.31866841e-04 4.99857261e-01 5.00133257e-01 4.99780147e-01 5.00201321e-01
7.84687500e-01 5.00105057e-01 5.00000533e-01 1.32319933e-04 4.99867769e-01 5.00139882e-01 4.99784539e-01 5.00211085e-01
7.85312500e-01 4.99855628e-01 4.99999853e-01 1.36312803e-04 4.99856702e-01 5.00141823e-01 4.99777921e-01 5.00216048e-01
7.85937500e-01 5.00061106e-01 5.00001841e-01 1.32343445e-04 4.99861245e-01 5.00138028e-01 4.99785669e-01 5.00216017e-01
7.86562500e-01 5.00092497e-01 4.99998027e-01 1.37958718e-04 4.99858471e-01 5.00143948e-01 4.99774542e-01 5.00225976e-01
7.87187500e-01 4.99845696e-01 4.99998665e-01 1.34878948e-04 4.99858463e-01 5.00139262e-01 4.99783014e-01 5.00221708e-01
7.87812500e-01 4.99961238e-01 5.00004129e-01 1.32323766e-04 4.99866932e-01 5.00140942e-01 4.99786245e-01 5.00225859e-01
7.88437500e-01 5.00036025e-01 4.99996473e-01 1.37874060e-04 4.99850520e-01 5.00133283e-01 4.99780237e-01 5.00231747e-01
7.89062500e-01 5.00018471e-01 5.00001352e-01 1.34127065e-04 4.99866482e-01 5.00139948e-01 4.99778891e-01 5.00214937e-01
7.89687500e-01 4.99836485e-01 5.00005533e-01 1.39035059e-04 4.99863314e-01 5.00143568e-01 4.99775415e-01 5.00226144e-01
7.90312500e-01 4.99812927e-01 5.00003630e-01 1.36888965e-04 4.99859569e-01 5.00144328e-01 4.99775927e-01 5.00222570e-01
7.90937500e-01 5.00230500e-01 4.99998860e-01 1.36623853e-04 4.99862681e-01 5.00142304e-01 4.99766694e-01 5.00212328e-01
7.91562500e-01 4.99923772e-01 4.99995983e-01 1.38403105e-04 4.99860933e-01 5.00136202e-01 4.99777518e-01 5.00220624e-01
7.92187500e-01 4.99796298e-01 5.00001759e-01 1.34213806e-04 4.99862547e-01 5.00143122e-01 4.99791313e-01 5.00214152e-01
7.92812500e-01 5.00228512e-01 4.99999459e-01 1.35626562e-04 4.99858635e-01 5.00141262e-01 4.99789075e-01 5.00228765e-01
7.93437500e-01 4.99972996e-01 4.99995365e-01 1.32813483e-04 4.99859800e-01 5.00135648e-01 4.99773963e-01 5.00213613e-01
7.94062500e-01 5.00051518e-01 4.99999431e-01 1.42795317e-04 4.99852201e-01 5.00144194e-01 4.99754454e-01 5.00226703e-01
7.94687500e-01 5.00017943e-01 5.00004888e-01 1.36718785e-04 4.99873286e-01 5.00148382e-01 4.99786518e-01 5.00229426e-01
7.95312500e-01 4.99949055e-01 4.99999700e-01 1.44452641e-04 4.99856636e-01 5.00144347e-01 4.99762892e-01 5.00235634e-01
7.95937500e-01 4.99999934e-01 5.00003193e-01 1.39489915e-04 4.99862571e-01 5.00151302e-01 4.99780997e-01 5.00238001e-01
7.96562500e-01 4.99885507e-01 4.99997357e-01 1.40630432e-04 4.99854915e-01 5.00138622e-01 4.99770083e-01 5.00229719e-01
7.97187500e-01 5.00340958e-01 4.99998945e-01 1.35116365e-04 4.99868332e-01 5.00136981e-01 4.99775241e-01 5.00228114e-01
7.97812500e-01 5.00014340e-01 5.00001090e-01 1.35645252e-04 4.99863955e-01 5.00139112e-01 4.99782316e-01 5.00229917e-01
7.98437500e-01 4.99705411e-01 4.99998390e-01 1.38456004e-04 4.99856425e-01 5.00130714e-01 4.99772606e-01 5.00217863e-01
7.99062500e-01 5.00205577e-01 5.00004621e-01 1.39709346e-04 4.99859198e-01 5.00144708e-01 4.99783687e-01 5.00228190e-01
7.99687500e-01 5.00156962e-01 4.99992205e-01 1.44525318e-04 4.99848425e-01 5.00136966e-01 4.99759637e-01 5.00221236e-01
8.00312500e-01 4.99995302e-01 4.99999354e-01 1.42414743e-04 4.99857600e-01 5.00147145e-01 4.99765160e-01 5.00227514e-01
8.00937500e-01 4.99875852e-01 5.00004619e-01 1.41087119e-04 4.99866564e-01 5.00148726e-01 4.99783162e-01 5.00232475e-01
8.01562500e-01 5.00008858e-01 4.99996260e-01 1.42193539e-04 4.99855577e-01 5.00141079e-01 4.99764386e-01 5.00232240e-01
8.02187500e-01 4.99902366e-01 4.99998176e-01 1.39568403e-04 4.99857629e-01 5.00143658e-01 4.99779176e-01 5.00237677e-01
8.02812500e-01 4.99871838e-01 4.99998196e-01 1.44495032e-04 4.99848882e-01 5.00139438e-01 4.99759198e-01 5.00225760e-01
8.03437500e-01 5.00110948e-01 5.00004500e-01 1.43085399e-04 4.99856143e-01 5.00150988e-01 4.99768555e-01 5.00223966e-01
8.04062500e-01 4.99867370e-01 4.99998666e-01 1.38507236e-04 4.99864944e-01 5.00137753e-01 4.99772260e-01 5.00226439e-01
8.04687500e-01 4.99863636e-01 4.99995091e-01 1.40655614e-04 4.99857330e-01 5.00138971e-01 4.99760001e-01 5.00215696e-01
8.05312500e-01 5.00044322e-01 5.00007320e-01 1.47013867e-04 4.99862567e-01 5.00157805e-01 4.99767767e-01 5.00254121e-01
8.05937500e-01 5.00160203e-01 4.99996887e-01 1.42477632e-04 4.99853644e-01 5.00144580e-01 4.99761006e-01 5.00209984e-01
8.06562500e-01 5.00089294e-01 4.99993990e-01 1.43205733e-04 4.99847370e-01 5.00140542e-01 4.99764721e-01 5.00228453e-01
8.07187500e-01 4.99838297e-01 5.00003628e-01 1.41837417e-04 4.99857846e-01 5.00151509e-01 4.99768949e-01 5.00223689e-01
8.07812500e-01 5.00128580e-01 5.00001818e-01 1.36742121e-04 4.99868024e-01 5.00134153e-01 4.99769385e-01 5.00212376e-01
8.08437500e-01 5.00094977e-01 4.99997394e-01 1.39957957e-04 4.99862077e-01 5.00136559e-01 4.99766180e-01 5.00231078e-01
8.09062500e-01 4.99824952e-01 5.00000104e-01 1.39639355e-04 4.99866226e-01 5.00144181e-01 4.99781397e-01 5.00230193e-01
8.09687500e-01 5.00021250e-01 5.00008700e-01 1.44736445e-04 4.99862715e-01 5.00151308e-01 4.99768588e-01 5.00244672e-01
8.10312500e-01 5.00134687e-01 5.00000194e-01 1.43315623e-04 4.99862120e-01 5.00140394e-01 4.99758519e-01 5.00238474e-01
8.10937500e-01 4.99857452e-01 4.99995478e-01 1.42755751e-04 4.99851465e-01 5.00136619e-01 4.99771203e-01 5.00238794e-01
8.11562500e-01 4.99835647e-01 5.00001264e-01 1.43555344e-04 4.99853284e-01 5.00145622e-01 4.99772461e-01 5.00236167e-01
8.12187500e-01 5.00037131e-01 4.99998650e-01 1.41127699e-04 4.99851138e-01 5.00137401e-01 4.99771265e-01 5.00226100e-01
8.12812500e-01 5.00112837e-01 4.99996213e-01 1.44713138e-04 4.99846319e-01 5.00144803e-01 4.99767578e-01 5.00227383e-01
8.13437500e-01 4.99866656e-01 5.00005226e-01 1.47918612e-04 4.99859644e-01 5.00153991e-01 4.99770766e-01 5.00254101e-01
8.14062500e-01 5.00016321e-01 5.00006521e-01 1.44513794e-04 4.99861989e-01 5.00152849e-01 4.99778029e-01 5.00241506e-01
8.14687500e-01 5.00233932e-01 4.99994149e-01 1.44589240e-04 4.99849712e-01 5.00141478e-01 4.99761387e-01 5.00236876e-01
8.15312500e-01 4.99820867e-01 4.99998174e-01 1.47306774e-04 4.99852785e-01 5.00149882e-01 4.99758271e-01 5.00226802e-01
8.15937500e-01 4.99792791e-01 5.00001194e-01 1.41657885e-04 4.99862598e-01 5.00133788e-01 4.99772479e-01 5.00239695e-01
8.16562500e-01 5.00201218e-01 5.00001076e-01 1.45865865e-04 4.99859525e-01 5.00142933e-01 4.99762336e-01 5.00237406e-01
8.17187500e-01 5.00145254e-01 5.00001881e-01 1.44680166e-04 4.99854715e-01 5.00147198e-01 4.99769593e-01 5.00238595e-01
8.17812500e-01 4.99805497e-01 4.99993058e-01 1.45355883e-04 4.99848573e-01 5.00136504e-01 4.99758083e-01 5.00227843e-01
8.18437500e-01 4.99853164e-01 4.99997736e-01 1.48662410e-04 4.99852614e-01 5.00144122e-01 4.99754253e-01 5.00235265e-01
8.19062500e-01 5.00255669e-01 4.99998013e-01 1.48607266e-04 4.99859586e-01 5.00147019e-01 4.99761573e-01 5.00239481e-01
8.19687500e-01 4.99977075e-01 5.00002105e-01 1.49355034e-04 4.99857499e-01 5.00148019e-01 4.99756004e-01 5.00237862e-01
8.20312500e-01 4.99955367e-01 5.00007650e-01 1.47693960e-04 4.99862492e-01 5.00152019e-01 4.99768935e-01 5.00255397e-01
8.20937500e-01 5.00130463e-01 5.00000049e-01 1.45414582e-04 4.99851731e-01 5.00146829e-01 4.99757828e-01 5.00235954e-01
8.21562500e-01 4.99819860e-01 5.00002556e-01 1.47391873e-04 4.99853875e-01 5.00137916e-01 4.99762191e-01 5.00244844e-01
8.22187500e-01 4.99879523e-01 4.99996549e-01 1.44991922e-04 4.99857103e-01 5.00146217e-01 4.99758746e-01 5.00235936e-01
8.22812500e-01 5.00039907e-01 5.00002457e-01 1.51914640e-04 4.99850266e-01 5.00154198e-01 4.99756176e-01 5.00253814e-01
8.23437500e-01 5.00283782e-01 4.99993775e-01 1.43790318e-04 4.99859005e-01 5.00133067e-01 4.99765562e-01 5.00234005e-01
8.24062500e-01 4.99968929e-01 4.99996000e-01 1.48335564e-04 4.99847943e-01 5.00145282e-01 4.99759061e-01 5.00237303e-01
8.24687500e-01 4.99818783e-01 5.00007949e-01 1.47651269e-04 4.99863972e-01 5.00155885e-01 4.99776677e-01 5.00255381e-01
8.25312500e-01 5.00035145e-01 5.00000404e-01 1.48796085e-04 4.99852243e-01 5.00144478e-01 4.99752452e-01 5.00246988e-01
8.25937500e-01 4.99849835e-01 5.00001449e-01 1.50625937e-04 4.99847834e-01 5.00150956e-01 4.99748544e-01 5.00249428e-01
8.26562500e-01 5.00116064e-01 5.00003142e-01 1.45209756e-04 4.99859055e-01 5.00148769e-01 4.99771064e-01 5.00242045e-01
8.27187500e-01 5.00229632e-01 4.99993099e-01 1.50415117e-04 4.99855837e-01 5.00141894e-01 4.99744156e-01 5.00241037e-01
8.27812500e-01 5.00099071e-01 4.99999963e-01 1.47829589e-04 4.99849554e-01 5.00152617e-01 4.99764108e-01 5.00239805e-01
8.28437500e-01 4.99999050e-01 4.99998492e-01 1.43883504e-04 4.99859445e-01 5.00138540e-01 4.99769764e-01 5.00230042e-01
8.29062500e-01 4.99898657e-01 5.00000783e-01 1.43351708e-04 4.99855181e-01 5.00144419e-01 4.99767512e-01 5.00233475e-01
8.29687500e-01 5.00092747e-01 4.99997435e-01 1.43179668e-04 4.99850327e-01 5.00134162e-01 4.99764383e-01 5.00228992e-01
8.30312500e-01 4.99871878e-01 4.99996549e-01 1.45636129e-04 4.99854594e-01 5.00135798e-01 4.99751014e-01 5.00233155e-01
8.30937500e-01 4.99951676e-01 5.00003089e-01 1.45881857e-04 4.99859821e-01 5.00146607e-01 4.99751006e-01 5.00239940e-01
8.31562500e-01 5.00101441e-01 5.00001233e-01 1.41165149e-04 4.99861826e-01 5.00144361e-01 4.99771359e-01 5.00225887e-01
8.32187500e-01 4.99945770e-01 4.99995607e-01 1.46347902e-04 4.99847074e-01 5.00141906e-01 4.99757977e-01 5.00244022e-01
8.32812500e-01 4.99734014e-01 5.00000061e-01 1.41349440e-04 4.99857642e-01 5.00138317e-01 4.99768476e-01 5.00220749e-01
8.33437500e-01 5.00023542e-01 4.99999006e-01 1.48841906e-04 4.99859294e-01 5.00147574e-01 4.99755295e-01 5.00246853e-01
8.34062500e-01 5.00250497e-01 5.00004044e-01 1.48802518e-04 4.99853144e-01 5.00151463e-01 4.99762286e-01 5.00247098e-01
8.34687500e-01 4.99994846e-01 5.00003144e-01 1.43819464e-04 4.99864890e-01 5.00145708e-01 4.99757315e-01 5.00229484e-01
8.35312500e-01 4.99819474e-01 4.99998833e-01 1.38478209e-04 4.99867948e-01 5.00135977e-01 4.99778415e-01 5.00231560e-01
8.35937500e-01 5.00024512e-01 5.00001270e-01 1.40938482e-04 4.99864333e-01 5.00133018e-01 4.99772709e-01 5.00224451e-01
8.36562500e-01 5.00093188e-01 4.99997416e-01 1.36962977e-04 4.99858615e-01 5.00131436e-01 4.99779821e-01 5.00220360e-01
8.37187500e-01 4.99907559e-01 4.99997650e-01 1.48671784e-04 4.99848480e-01 5.00133966e-01 4.99756444e-01 5.00237131e-01
8.37812500e-01 5.00146492e-01 5.00004256e-01 1.45486886e-04 4.99862189e-01 5.00146664e-01 4.99772069e-01 5.00241103e-01
8.38437500e-01 5.00036464e-01 5.00000439e-01 1.38298718e-04 4.99858764e-01 5.00137882e-01 4.99778549e-01 5.00218199e-01
8.39062500e-01 4.99778723e-01 4.99998765e-01 1.38595607e-04 4.99861866e-01 5.00134293e-01 4.99772617e-01 5.00224453e-01
8.39687500e-01 4.99960875e-01 5.00001589e-01 1.39479644e-04 4.99862704e-01 5.00143085e-01 4.99772542e-01 5.00224085e-01
8.40312500e-01 5.00158374e-01 5.00001878e-01 1.40634112e-04 4.99864138e-01 5.00140262e-01 4.99767693e-01 5.00225747e-01
8.40937500e-01 5.00046928e-01 4.99999168e-01 1.48047177e-04 4.99846361e-01 5.00146908e-01 4.99753877e-01 5.00237631e-01
8.41562500e-01 5.00014323e-01 5.00002416e-01 1.39307475e-04 4.99856825e-01 5.00131589e-01 4.99771277e-01 5.00236145e-01
8.42187500e-01 4.99950865e-01 4.99998308e-01 1.51737774e-04 4.99848129e-01 5.00145414e-01 4.99748977e-01 5.00243441e-01
8.42812500e-01 5.00097502e-01 4.99999407e-01 1.39189932e-04 4.99861787e-01 5.00131770e-01 4.99770617e-01 5.00213416e-01
8.43437500e-01 4.99937785e-01 5.00001038e-01 1.46942978e-04 4.99854363e-01 5.00139225e-01 4.99772747e-01 5.00244233e-01
8.44062500e-01 4.99956755e-01 5.00000134e-01 1.42691043e-04 4.99863145e-01 5.00143092e-01 4.99759470e-01 5.00226130e-01
8.44687500e-01 5.00016802e-01 4.99997389e-01 1.40410013e-04 4.99853638e-01 5.00131935e-01 4.99765436e-01 5.00226127e-01
8.45312500e-01 5.00141928e-01 4.99996777e-01 1.49786719e-04 4.99843114e-01 5.00140795e-01 4.99757530e-01 5.00253558e-01
8.45937500e-01 4.99898217e-01 5.00005469e-01 1.40239647e-04 4.99873010e-01 5.00133258e-01 4.99774743e-01 5.00251311e-01
8.46562500e-01 4.99752112e-01 5.00003275e-01 1.40895482e-04 4.99857102e-01 5.00144883e-01 4.99775186e-01 5.00233635e-01
8.47187500e-01 5.00213468e-01 4.99999027e-01 1.39724331e-04 4.99864008e-01 5.00132612e-01 4.99765238e-01 5.00230469e-01
8.47812500e-01 5.00012382e-01 4.99997714e-01 1.43667829e-04 4.99852581e-01 5.00139860e-01 4.99766434e-01 5.00226594e-01
8.48437500e-01 4.99945951e-01 4.99998151e-01 1.43402030e-04 4.99858982e-01 5.00140412e-01 4.99763090e-01 5.00236981e-01
8.49062500e-01 5.00313026e-01 5.00005581e-01 1.44063819e-04 4.99859718e-01 5.00149401e-01 4.99772398e-01 5.00255039e-01
8.49687500e-01 4.99866897e-01 5.00003772e-01 1.44506826e-04 4.99862113e-01 5.00141880e-01 4.99761436e-01 5.00249923e-01
8.50312500e-01 4.99919294e-01 4.99995625e-01 1.37652517e-04 4.99859890e-01 5.00133012e-01 4.99750404e-01 5.00219234e-01
8.50937500e-01 5.00094909e-01 4.99996201e-01 1.43361060e-04 4.99860100e-01 5.00138387e-01 4.99757369e-01 5.00235345e-01
8.51562500e-01 5.00197373e-01 4.99997063e-01 1.50817601e-04 4.99853172e-01 5.00149762e-01 4.99752247e-01 5.00238115e-01
8.52187500e-01 4.99725837e-01 5.00008133e-01 1.42592077e-04 4.99868944e-01 5.00155065e-01 4.99777023e-01 5.00242593e-01
8.52812500e-01 4.99788412e-01 5.00000158e-01 1.43559186e-04 4.99852541e-01 5.00145051e-01 4.99770004e-01 5.00235877e-01
8.53437500e-01 5.00198201e-01 4.99999334e-01 1.42807639e-04 4.99853828e-01 5.00139883e-01 4.99767195e-01 5.00228772e-01
8.54062500e-01 4.99908804e-01 4.99996473e-01 1.42015461e-04 4.99854287e-01 5.00129646e-01 4.99761729e-01 5.00241516e-01
8.54687500e-01 4.99925215e-01 4.99997706e-01 1.38194430e-04 4.99863250e-01 5.00128450e-01 4.99766999e-01 5.00234500e-01
8.55312500e-01 5.00112709e-01 5.00006962e-01 1.44940542e-04 4.99866891e-01 5.00154148e-01 4.99780247e-01 5.00239997e-01
8.55937500e-01 4.99937037e-01 4.99995171e-01 1.42787562e-04 4.99857470e-01 5.00128937e-01 4.99771843e-01 5.00245598e-01
8.56562500e-01 5.00064527e-01 4.99996848e-01 1.38929774e-04 4.99863465e-01 5.00131876e-01 4.99773487e-01 5.00216324e-01
8.57187500e-01 4.99998998e-01 4.99998139e-01 1.40851628e-04 4.99859848e-01 5.00133445e-01 4.99758172e-01 5.00228068e-01
8.57812500e-01 5.00063482e-01 5.00004618e-01 1.39361511e-04 4.99866336e-01 5.00144238e-01 4.99776761e-01 5.00238311e-01
8.58437500e-01 4.99889117e-01 5.00004167e-01 1.50500223e-04 4.99861180e-01 5.00156331e-01 4.99752672e-01 5.00246466e-01
8.59062500e-01 5.00011732e-01 4.99996093e-01 1.39384710e-04 4.99856102e-01 5.00138484e-01 4.99771950e-01 5.00228187e-01
8.59687500e-01 5.00278132e-01 4.99996009e-01 1.45184242e-04 4.99856604e-01 5.00146185e-01 4.99775567e-01 5.00231921e-01
8.60312500e-01 4.99805937e-01 5.00002471e-01 1.42181390e-04 4.99857641e-01 5.00137680e-01 4.99782722e-01 5.00235484e-01
8.60937500e-01 4.99880835e-01 5.00001278e-01 1.40660813e-04 4.99853903e-01 5.00129860e-01 4.99767967e-01 5.00229735e-01
8.61562500e-01 4.99995691e-01 4.99999142e-01 1.38438924e-04 4.99864633e-01 5.00136383e-01 4.99769386e-01 5.00230136e-01
8.62187500e-01 4.99990639e-01 5.00004439e-01 1.48978299e-04 4.99851628e-01 5.00150151e-01 4.99769891e-01 5.00250765e-01
8.62812500e-01 5.00106280e-01 5.00002132e-01 1.47182468e-04 4.99854238e-01 5.00144391e-01 4.99759884e-01 5.00249058e-01
8.63437500e-01 5.00030918e-01 4.99999622e-01 1.43822971e-04 4.99858285e-01 5.00142081e-01 4.99767503e-01 5.00225613e-01
8.64062500e-01 5.00046178e-01 5.00000796e-01 1.51383408e-04 4.99855340e-01 5.00153070e-01 4.99744301e-01 5.00264983e-01
8.64687500e-01 4.99917688e-01 4.99998350e-01 1.39704969e-04 4.99865191e-01 5.00137870e-01 4.99768471e-01 5.00227925e-01
8.65312500e-01 4.99872981e-01 5.00002048e-01 1.42799030e-04 4.99858817e-01 5.00139017e-01 4.99773217e-01 5.00231321e-01
8.65937500e-01 5.00145407e-01 4.99999453e-01 1.39071933e-04 4.99859470e-01 5.00138436e-01 4.99764628e-01 5.00229177e-01
8.66562500e-01 5.00160567e-01 4.99994995e-01 1.37681263e-04 4.99864061e-01 5.00124526e-01 4.99767833e-01 5.00240245e-01
8.67187500e-01 4.99741600e-01 4.99999601e-01 1.36309595e-04 4.99863136e-01 5.00134838e-01 4.99784570e-01 5.00235448e-01
8.67812500e-01 4.99797313e-01 4.99997201e-01 1.40476518e-04 4.99854976e-01 5.00135168e-01 4.99772105e-01 5.00227716e-01
8.68437500e-01 5.00265687e-01 4.99999125e-01 1.38819152e-04 4.99860055e-01 5.00136954e-01 4.99779486e-01 5.00229340e-01
8.69062500e-01 5.00042700e-01 5.00002870e-01 1.44387089e-04 4.99864283e-01 5.00146105e-01 4.99757442e-01 5.00239507e-01
8.69687500e-01 4.99974297e-01 5.00002274e-01 1.39286418e-04 4.99861516e-01 5.00144080e-01 4.99774347e-01 5.00224172e-01
8.70312500e-01 5.00020811e-01 4.99998223e-01 1.42662586e-04 4.99860554e-01 5.00140964e-01 4.99758400e-01 5.00238676e-01
8.70937500e-01 4.99888465e-01 4.99998763e-01 1.38766944e-04 4.99868606e-01 5.00138079e-01 4.99777917e-01 5.00229475e-01
8.71562500e-01 4.99940689e-01 5.00001783e-01 1.44963107e-04 4.99858909e-01 5.00147915e-01 4.99760106e-01 5.00227153e-01
8.72187500e-01 5.00039637e-01 4.99996994e-01 1.42627952e-04 4.99857340e-01 5.00131358e-01 4.99750740e-01 5.00228291e-01
8.72812500e-01 5.00187589e-01 4.99998135e-01 1.43324473e-04 4.99850646e-01 5.00142544e-01 4.99770418e-01 5.00229089e-01
8.73437500e-01 5.00143511e-01 5.00010309e-01 1.47604414e-04 4.99863239e-01 5.00152727e-01 4.99779420e-01 5.00253046e-01
8.74062500e-01 4.99758464e-01 5.00000306e-01 1.44916382e-04 4.99864120e-01 5.00148734e-01 4.99765564e-01 5.00252745e-01
8.74687500e-01 4.99964436e-01 4.99996270e-01 1.39687887e-04 4.99859367e-01 5.00133023e-01 4.99769972e-01 5.00228736e-01
8.75312500e-01 5.00073514e-01 4.99997921e-01 1.42974744e-04 4.99851958e-01 5.00139478e-01 4.99762478e-01 5.00228676e-01
8.75937500e-01 4.99694220e-01 4.99994960e-01 1.41358240e-04 4.99855257e-01 5.00139432e-01 4.99765667e-01 5.00223276e-01
8.76562500e-01 5.00063878e-01 5.00001411e-01 1.49349596e-04 4.99856652e-01 5.00147239e-01 4.99757097e-01 5.00247678e-01
8.77187500e-01 5.00079383e-01 5.00005487e-01 1.44272317e-04 4.99865800e-01 5.00151684e-01 4.99762152e-01 5.00236833e-01
8.77812500e-01 5.00039564e-01 5.00005190e-01 1.46066804e-04 4.99868867e-01 5.00141973e-01 4.99763544e-01 5.00243678e-01
8.78437500e-01 5.00081886e-01 4.99994002e-01 1.43759115e-04 4.99852901e-01 5.00132828e-01 4.99764848e-01 5.00223744e-01
8.79062500e-01 5.00003588e-01 5.00001177e-01 1.41160205e-04 4.99858561e-01 5.00146035e-01 4.99766153e-01 5.00230525e-01
8.79687500e-01 4.99941156e-01 5.00003106e-01 1.45334310e-04 4.99857708e-01 5.00140490e-01 4.99751322e-01 5.00240997e-01
8.80312500e-01 4.99923764e-01 4.99995567e-01 1.46409226e-04 4.99850815e-01 5.00140329e-01 4.99763033e-01 5.00227991e-01
8.80937500e-01 4.99946125e-01 4.99999972e-01 1.37705425e-04 4.99864545e-01 5.00135065e-01 4.99781253e-01 5.00232421e-01
8.81562500e-01 5.00023568e-01 4.99998543e-01 1.48457722e-04 4.99851412e-01 5.00143776e-01 4.99764711e-01 5.00243727e-01
8.82187500e-01 5.00067509e-01 5.00003349e-01 1.34402630e-04 4.99872055e-01 5.00133108e-01 4.99786875e-01 5.00215993e-01
8.82812500e-01 4.99784013e-01 4.99996827e-01 1.45248185e-04 4.99854121e-01 5.00144358e-01 4.99761746e-01 5.00247561e-01
8.83437500e-01 5.00339264e-01 5.00000282e-01 1.41670226e-04 4.99863698e-01 5.00141339e-01 4.99761357e-01 5.00222062e-01
8.84062500e-01 5.00119238e-01 5.00006560e-01 1.45827027e-04 4.99855409e-01 5.00150735e-01 4.99775084e-01 5.00252820e-01
8.84687500e-01 4.99827893e-01 4.99999245e-01 1.42380102e-04 4.99860349e-01 5.00145499e-01 4.99761215e-01 5.00221092e-01
8.85312500e-01 5.00074069e-01 4.99993402e-01 1.40876389e-04 4.99857116e-01 5.00137080e-01 4.99770563e-01 5.00226781e-01
8.85937500e-01 4.99934472e-01 5.00005066e-01 1.36497272e-04 4.99865263e-01 5.00141700e-01 4.99780210e-01 5.00224692e-01
8.86562500e-01 5.00057135e-01 5.00004376e-01 1.45637515e-04 4.99861582e-01 5.00154568e-01 4.99765268e-01 5.00236741e-01
8.87187500e-01 4.99972722e-01 4.99998880e-01 1.37064687e-04 4.99865211e-01 5.00129090e-01 4.99783369e-01 5.00234343e-01
8.87812500e-01 5.00016645e-01 4.99997301e-01 1.45166101e-04 4.99852876e-01 5.00141760e-01 4.99763763e-01 5.00231220e-01
8.88437500e-01 5.00090520e-01 4.99995167e-01 1.40570977e-04 4.99856651e-01 5.00128235e-01 4.99765238e-01 5.00220164e-01
8.89062500e-01 4.99767898e-01 5.00003124e-01 1.42646477e-04 4.99867165e-01 5.00144129e-01 4.99771022e-01 5.00235783e-01
8.89687500e-01 5.00032813e-01 5.00002308e-01 1.40737015e-04 4.99869013e-01 5.00142384e-01 4.99773760e-01 5.00228558e-01
8.90312500e-01 4.99776385e-01 5.00001846e-01 1.39595016e-04 4.99857600e-01 5.00142559e-01 4.99776287e-01 5.00223705e-01
8.90937500e-01 5.00061115e-01 4.99996025e-01 1.34975474e-04 4.99863881e-01 5.00136444e-01 4.99780059e-01 5.00216153e-01
8.91562500e-01 5.00146802e-01 4.99994412e-01 1.35427232e-04 4.99862753e-01 5.00132409e-01 4.99774114e-01 5.00209158e-01
8.92187500e-01 5.00034806e-01 5.00003955e-01 1.38654034e-04 4.99866106e-01 5.00147193e-01 4.99787052e-01 5.00235095e-01
8.92812500e-01 5.00148021e-01 5.00001896e-01 1.43326101e-04 4.99857976e-01 5.00140510e-01 4.99760265e-01 5.00228535e-01
8.93437500e-01 4.99766772e-01 4.99999210e-01 1.40294156e-04 4.99863429e-01 5.00149955e-01 4.99774724e-01 5.00227530e-01
8.94062500e-01 5.00035209e-01 4.99999944e-01 1.35651234e-04 4.99860746e-01 5.00138484e-01 4.99773130e-01 5.00213812e-01
8.94687500e-01 5.00110786e-01 4.99996885e-01 1.44067572e-04 4.99855919e-01 5.00145627e-01 4.99768010e-01 5.00220840e-01
8.95312500e-01 4.99733942e-01 5.00000676e-01 1.35334941e-04 4.99870254e-01 5.00139286e-01 4.99776551e-01 5.00212821e-01
8.95937500e-01 5.00335943e-01 5.00005864e-01 1.40520495e-04 4.99872182e-01 5.00141084e-01 4.99775632e-01 5.00242363e-01
8.96562500e-01 5.00089132e-01 5.00000066e-01 1.40068749e-04 4.99862934e-01 5.00142177e-01 4.99772562e-01 5.00240915e-01
8.97187500e-01 4.99852005e-01 4.99998786e-01 1.40178207e-04 4.99867340e-01 5.00134383e-01 4.99758960e-01 5.00226037e-01
8.97812500e-01 5.00080734e-01 4.99989885e-01 1.37063734e-04 4.99856567e-01 5.00131830e-01 4.99771048e-01 5.00215541e-01
8.98437500e-01 4.99913304e-01 5.00000811e-01 1.39055530e-04 4.99880980e-01 5.00135315e-01 4.99757411e-01 5.00229134e-01
8.99062500e-01 5.00071791e-01 5.00010402e-01 1.40448515e-04 4.99873802e-01 5.00150164e-01 4.99774834e-01 5.00239554e-01
8.99687500e-01 4.99834004e-01 4.99997402e-01 1.40786946e-04 4.99866091e-01 5.00142780e-01 4.99778568e-01 5.00225599e-01
9.00312500e-01 5.00005282e-01 4.99997955e-01 1.34358541e-04 4.99865025e-01 5.00128070e-01 4.99781782e-01 5.00224336e-01
9.00937500e-01 5.00176559e-01 5.00004201e-01 1.40777237e-04 4.99867810e-01 5.00138400e-01 4.99775723e-01 5.00239049e-01
9.01562500e-01 4.99785035e-01 5.00000830e-01 1.37054558e-04 4.99866125e-01 5.00137676e-01 4.99784994e-01 5.00217953e-01
9.02187500e-01 4.99908841e-01 4.99997008e-01 1.39078053e-04 4.99854354e-01 5.00129677e-01 4.99770807e-01 5.00231156e-01
9.02812500e-01 5.00097496e-01 4.99998289e-01 1.38099808e-04 4.99858978e-01 5.00136805e-01 4.99775114e-01 5.00223704e-01
9.03437500e-01 5.00053410e-01 5.00004514e-01 1.39491148e-04 4.99867312e-01 5.00144780e-01 4.99783436e-01 5.00222995e-01
9.04062500e-01 4.99947769e-01 4.99995096e-01 1.33570445e-04 4.99864433e-01 5.00122646e-01 4.99784610e-01 5.00217712e-01
9.04687500e-01 5.00018789e-01 5.00003517e-01 1.34844786e-04 4.99871079e-01 5.00135349e-01 4.99788709e-01 5.00243526e-01
9.05312500e-01 5.00123626e-01 5.00004414e-01 1.41614887e-04 4.99874747e-01 5.00133272e-01 4.99774694e-01 5.00239037e-01
9.05937500e-01 5.00123017e-01 4.99994845e-01 1.40109500e-04 4.99851332e-01 5.00135280e-01 4.99768811e-01 5.00229534e-01
9.06562500e-01 4.99836973e-01 4.99999022e-01 1.36270384e-04 4.99863244e-01 5.00133551e-01 4.99772506e-01 5.00221834e-01
9.07187500e-01 5.00003659e-01 5.00000528e-01 1.38729262e-04 4.99866590e-01 5.00139000e-01 4.99782681e-01 5.00238314e-01
9.07812500e-01 4.99773009e-01 5.00003941e-01 1.36080449e-04 4.99867655e-01 5.00139930e-01 4.99784882e-01 5.00232511e-01
9.08437500e-01 5.00098637e-01 4.99995335e-01 1.36058771e-04 4.99860389e-01 5.00128672e-01 4.99774054e-01 5.00219483e-01
9.09062500e-01 5.00246170e-01 4.99997431e-01 1.32729552e-04 4.99864262e-01 5.00128783e-01 4.99773965e-01 5.00218453e-01
9.09687500e-01 4.99986525e-01 5.00007858e-01 1.35021540e-04 4.99868292e-01 5.00145067e-01 4.99790113e-01 5.00229391e-01
9.10312500e-01 4.99887797e-01 4.99994433e-01 1.33419479e-04 4.99862404e-01 5.00128559e-01 4.99770008e-01 5.00207092e-01
9.10937500e-01 4.99816575e-01 5.00002089e-01 1.33841739e-04 4.99861649e-01 5.00132859e-01 4.99781259e-01 5.00222380e-01
9.11562500e-01 5.00151069e-01 5.00004731e-01 1.37828904e-04 4.99874259e-01 5.00144092e-01 4.99782377e-01 5.00227844e-01
9.12187500e-01 5.00127968e-01 4.99994603e-01 1.38421929e-04 4.99854899e-01 5.00126984e-01 4.99761252e-01 5.00225814e-01
9.12812500e-01 4.99986480e-01 5.00001575e-01 1.37285963e-04 4.99873681e-01 5.00131212e-01 4.99777493e-01 5.00221302e-01
9.13437500e-01 5.00049530e-01 4.99996568e-01 1.34847918e-04 4.99861834e-01 5.00129056e-01 4.99786500e-01 5.00208112e-01
9.14062500e-01 4.99830678e-01 5.00006634e-01 1.40096097e-04 4.99865880e-01 5.00147588e-01 4.99771421e-01 5.00237228e-01
9.14687500e-01 4.99871409e-01 5.00000690e-01 1.31603591e-04 4.99869557e-01 5.00127023e-01 4.99788881e-01 5.00218945e-01
9.15312500e-01 5.00138656e-01 4.99991164e-01 1.34883690e-04 4.99860417e-01 5.00121348e-01 4.99777286e-01 5.00221432e-01
9.15937500e-01 5.00340160e-01 5.00004195e-01 1.38131778e-04 4.99872247e-01 5.00140215e-01 4.99787754e-01 5.00234446e-01
9.16562500e-01 4.99838618e-01 4.99995088e-01 1.34736792e-04 4.99855074e-01 5.00135985e-01 4.99773803e-01 5.00215893e-01
9.17187500e-01 4.99569627e-01 5.00002424e-01 1.37252211e-04 4.99868472e-01 5.00139909e-01 4.99786195e-01 5.00221867e-01
9.17812500e-01 5.00116674e-01 5.00006876e-01 1.39683610e-04 4.99863399e-01 5.00142161e-01 4.99779279e-01 5.00236655e-01
9.18437500e-01 5.00285059e-01 4.99998227e-01 1.38473408e-04 4.99867034e-01 5.00131952e-01 4.99759100e-01 5.00231471e-01
9.19062500e-01 5.00040045e-01 4.99999835e-01 1.33764761e-04 4.99866029e-01 5.00134116e-01 4.99781351e-01 5.00208783e-01
9.19687500e-01 5.00025262e-01 4.99994782e-01 1.31187299e-04 4.99859555e-01 5.00130137e-01 4.99782753e-01 5.00213673e-01
9.20312500e-01 4.99986641e-01 5.00003362e-01 1.40115295e-04 4.99857167e-01 5.00137344e-01 4.99782063e-01 5.00239738e-01
9.20937500e-01 4.99827657e-01 5.00002495e-01 1.39895425e-04 4.99861512e-01 5.00136438e-01 4.99776542e-01 5.00216255e-01
9.21562500e-01 4.99829526e-01 4.99997759e-01 1.36835841e-04 4.99863428e-01 5.00122329e-01 4.99770049e-01 5.00221820e-01
9.22187500e-01 5.00186982e-01 4.99995039e-01 1.30681093e-04 4.99860731e-01 5.00128573e-01 4.99783298e-01 5.00213336e-01
9.22812500e-01 5.00078911e-01 4.99999680e-01 1.33192472e-04 4.99874411e-01 5.00123107e-01 4.99777716e-01 5.00219945e-01
9.23437500e-01 4.99910063e-01 5.00011264e-01 1.31726561e-04 4.99876256e-01 5.00145187e-01 4.99796772e-01 5.00227335e-01
9.24062500e-01 5.00182791e-01 4.99997245e-01 1.38983036e-04 4.99858159e-01 5.00138681e-01 4.99758413e-01 5.00226514e-01
9.24687500e-01 4.99963960e-01 4.99996138e-01 1.35755838e-04 4.99863128e-01 5.00129875e-01 4.99777414e-01 5.00213505e-01
9.25312500e-01 4.99869281e-01 4.99997372e-01 1.35052946e-04 4.99863448e-01 5.00124869e-01 4.99768239e-01 5.00220112e-01
9.25937500e-01 5.00150732e-01 4.99998981e-01 1.34997201e-04 4.99873782e-01 5.00130740e-01 4.99786627e-01 5.00227506e-01
9.26562500e-01 4.99912896e-01 5.00006923e-01 1.39376278e-04 4.99871833e-01 5.00143180e-01 4.99792909e-01 5.00247101e-01
9.27187500e-01 4.99819797e-01 4.99997765e-01 1.32763741e-04 4.99858281e-01 5.00133241e-01 4.99782880e-01 5.00223908e-01
9.27812500e-01 5.00008957e-01 4.99998842e-01 1.39804590e-04 4.99858629e-01 5.00131268e-01 4.99768067e-01 5.00227006e-01
9.28437500e-01 5.00040844e-01 5.00000517e-01 1.30131481e-04 4.99870692e-01 5.00132545e-01 4.99794435e-01 5.00211111e-01
9.29062500e-01 5.00261501e-01 5.00006749e-01 1.36857394e-04 4.99871523e-01 5.00138816e-01 4.99776715e-01 5.00239576e-01
9.29687500e-01 5.00110263e-01 5.00003264e-01 1.33889646e-04 4.99875793e-01 5.00136906e-01 4.99779527e-01 5.00226339e-01
9.30312500e-01 4.99728690e-01 4.99995071e-01 1.36242167e-04 4.99864851e-01 5.00126412e-01 4.99771014e-01 5.00216412e-01
9.30937500e-01 4.99933612e-01 4.99999212e-01 1.37070972e-04 4.99874306e-01 5.00135700e-01 4.99772380e-01 5.00219236e-01
9.31562500e-01 4.99965470e-01 4.99994381e-01 1.35141470e-04 4.99859709e-01 5.00127850e-01 4.99774720e-01 5.00215135e-01
9.32187500e-01 5.00060315e-01 5.00001631e-01 1.35210232e-04 4.99868403e-01 5.00135168e-01 4.99776986e-01 5.00218201e-01
9.32812500e-01 5.00202113e-01 5.00001975e-01 1.39103062e-04 4.99867541e-01 5.00129857e-01 4.99765349e-01 5.00211436e-01
9.33437500e-01 4.99834277e-01 5.00001347e-01 1.34671732e-04 4.99867355e-01 5.00132743e-01 4.99792607e-01 5.00220847e-01
9.34062500e-01 4.99953278e-01 5.00000381e-01 1.37478033e-04 4.99868198e-01 5.00140927e-01 4.99764354e-01 5.00216777e-01
9.34687500e-01 4.99984576e-01 4.99994353e-01 1.37924651e-04 4.99859915e-01 5.00130626e-01 4.99765361e-01 5.00221314e-01
9.35312500e-01 5.00103760e-01 5.00006068e-01 1.37165130e-04 4.99860367e-01 5.00143247e-01 4.99793240e-01 5.00236607e-01
9.35937500e-01 5.00089147e-01 4.99993897e-01 1.37611892e-04 4.99865929e-01 5.00133445e-01 4.99766623e-01 5.00211913e-01
9.36562500e-01 4.99746646e-01 5.00001267e-01 1.31227441e-04 4.99873888e-01 5.00134517e-01 4.99780209e-01 5.00210575e-01
9.37187500e-01 5.00210584e-01 5.00004823e-01 1.37513770e-04 4.99875089e-01 5.00136454e-01 4.99795463e-01 5.00229062e-01
9.37812500e-01 5.00025019e-01 4.99997781e-01 1.37656646e-04 4.99860131e-01 5.00136195e-01 4.99780264e-01 5.00218190e-01
9.38437500e-01 4.99918011e-01 5.00005380e-01 1.36651096e-04 4.99875998e-01 5.00147331e-01 4.99792772e-01 5.00224666e-01
9.39062500e-01 5.00102985e-01 4.99991231e-01 1.33045558e-04 4.99860911e-01 5.00126663e-01 4.99781747e-01 5.00207968e-01
9.39687500e-01 4.99789967e-01 4.99998462e-01 1.34789471e-04 4.99865596e-01 5.00133403e-01 4.99777932e-01 5.00216515e-01
9.40312500e-01 5.00096502e-01 5.00001250e-01 1.36375497e-04 4.99865550e-01 5.00138527e-01 4.99775870e-01 5.00221291e-01
9.40937500e-01 4.99950342e-01 5.00000593e-01 1.35429089e-04 4.99866246e-01 5.00134545e-01 4.99780143e-01 5.00225837e-01
9.41562500e-01 5.00092913e-01 5.00004163e-01 1.31492261e-04 4.99875523e-01 5.00136365e-01 4.99787779e-01 5.00221507e-01
9.42187500e-01 5.00111477e-01 4.99993831e-01 1.36248400e-04 4.99869691e-01 5.00123170e-01 4.99770732e-01 5.00208598e-01
9.42812500e-01 4.99822551e-01 5.00006334e-01 1.31425334e-04 4.99873457e-01 5.00134614e-01 4.99795615e-01 5.00216157e-01
9.43437500e-01 4.99908238e-01 4.99995976e-01 1.38111627e-04 4.99859901e-01 5.00133314e-01 4.99770867e-01 5.00217704e-01
9.44062500e-01 5.00048598e-01 4.99997411e-01 1.31399254e-04 4.99871367e-01 5.00127447e-01 4.99773577e-01 5.00205446e-01
9.44687500e-01 4.99947357e-01 5.00010488e-01 1.31184461e-04 4.99884412e-01 5.00143170e-01 4.99793529e-01 5.00225393e-01
9.45312500e-01 5.00079692e-01 4.99991803e-01 1.30708818e-04 4.99871974e-01 5.00116495e-01 4.99788190e-01 5.00205037e-01
9.45937500e-01 5.00093900e-01 5.00000595e-01 1.36756504e-04 4.99864113e-01 5.00135393e-01 4.99779725e-01 5.00219004e-01
9.46562500e-01 4.99919226e-01 4.99996842e-01 1.28430705e-04 4.99872416e-01 5.00123667e-01 4.99786336e-01 5.00206379e-01
9.47187500e-01 4.99901882e-01 4.99998978e-01 1.36580692e-04 4.99868429e-01 5.00128652e-01 4.99763093e-01 5.00226064e-01
9.47812500e-01 5.00169794e-01 5.00008256e-01 1.36058466e-04 4.99868042e-01 5.00136873e-01 4.99789408e-01 5.00227140e-01
9.48437500e-01 4.99994456e-01 4.99990262e-01 1.32119720e-04 4.99861284e-01 5.00118883e-01 4.99769852e-01 5.00200343e-01
9.49062500e-01 4.99874963e-01 5.00006400e-01 1.32561192e-04 4.99876499e-01 5.00136869e-01 4.99787517e-01 5.00231838e-01
9.49687500e-01 5.00075575e-01 4.99994485e-01 1.30191053e-04 4.99867333e-01 5.00121146e-01 4.99772353e-01 5.00199839e-01
9.50312500e-01 4.99919333e-01 5.00001664e-01 1.29116743e-04 4.99880074e-01 5.00133536e-01 4.99786850e-01 5.00210419e-01
9.50937500e-01 4.99903665e-01 5.00009979e-01 1.28325647e-04 4.99885464e-01 5.00135998e-01 4.99794909e-01 5.00223517e-01
9.51562500e-01 5.00043167e-01 4.99993125e-01 1.30916554e-04 4.99863973e-01 5.00124751e-01 4.99770209e-01 5.00201516e-01
9.52187500e-01 5.00090283e-01 5.00002121e-01 1.34505219e-04 4.99867276e-01 5.00134886e-01 4.99781259e-01 5.00221418e-01
9.52812500e-01 5.00052966e-01 4.99990477e-01 1.26943959e-04 4.99863960e-01 5.00111325e-01 4.99778431e-01 5.00191746e-01
9.53437500e-01 4.99880776e-01 5.00000896e-01 1.33251508e-04 4.99869105e-01 5.00132331e-01 4.99776954e-01 5.00219305e-01
9.54062500e-01 4.99971169e-01 5.00005202e-01 1.30989954e-04 4.99874275e-01 5.00138477e-01 4.99804286e-01 5.00216052e-01
9.54687500e-01 5.00113207e-01 4.99990222e-01 1.32112346e-04 4.99857784e-01 5.00114924e-01 4.99774556e-01 5.00206990e-01
9.55312500e-01 4.99970303e-01 5.00009492e-01 1.31835078e-04 4.99879812e-01 5.00137460e-01 4.99791575e-01 5.00226438e-01
9.55937500e-01 4.99868550e-01 5.00003309e-01 1.31099942e-04 4.99876694e-01 5.00133242e-01 4.99787642e-01 5.00208089e-01
9.56562500e-01 5.00179411e-01 4.99995144e-01 1.27261239e-04 4.99870713e-01 5.00107767e-01 4.99785133e-01 5.00204896e-01
9.57187500e-01 4.99995304e-01 5.00002403e-01 1.33156216e-04 4.99872882e-01 5.00130004e-01 4.99782206e-01 5.00219189e-01
9.57812500e-01 4.99914651e-01 5.00001017e-01 1.28704267e-04 4.99873591e-01 5.00126916e-01 4.99783354e-01 5.00216364e-01
9.58437500e-01 5.00044867e-01 5.00003369e-01 1.30273576e-04 4.99872553e-01 5.00133745e-01 4.99790612e-01 5.00219731e-01
9.59062500e-01 5.00038110e-01 4.99995034e-01 1.32601970e-04 4.99867415e-01 5.00127455e-01 4.99781560e-01 5.00203577e-01
9.59687500e-01 4.99928967e-01 5.00006177e-01 1.31866809e-04 4.99876710e-01 5.00138050e-01 4.99791441e-01 5.00216991e-01
9.60312500e-01 4.99993111e-01 4.99998830e-01 1.37099430e-04 4.99862309e-01 5.00131064e-01 4.99780465e-01 5.00233112e-01
9.60937500e-01 5.00082971e-01 4.99993702e-01 1.27009459e-04 4.99871482e-01 5.00121087e-01 4.99790562e-01 5.00207668e-01
9.61562500e-01 5.00048011e-01 4.99999991e-01 1.34503700e-04 4.99867260e-01 5.00134258e-01 4.99783451e-01 5.00215138e-01
9.62187500e-01 4.99885620e-01 5.00000545e-01 1.28157223e-04 4.99875340e-01 5.00128296e-01 4.99784901e-01 5.00200838e-01
9.62812500e-01 5.00025481e-01 5.00003033e-01 1.27541296e-04 4.99874875e-01 5.00126491e-01 4.99793612e-01 5.00208062e-01
9.63437500e-01 5.00028703e-01 4.99994235e-01 1.27875917e-04 4.99863039e-01 5.00121848e-01 4.99788942e-01 5.00201869e-01
9.64062500e-01 4.99913512e-01 5.00002938e-01 1.27458308e-04 4.99884476e-01 5.00125791e-01 4.99787756e-01 5.00207000e-01
9.64687500e-01 5.00127594e-01 5.00005932e-01 1.29495159e-04 4.99887026e-01 5.00130497e-01 4.99801721e-01 5.00209766e-01
9.65312500e-01 4.99981971e-01 4.99993060e-01 1.29365292e-04 4.99864273e-01 5.00123322e-01 4.99786005e-01 5.00207633e-01
9.65937500e-01 4.99869472e-01 5.00005321e-01 1.32036209e-04 4.99874118e-01 5.00135070e-01 4.99795986e-01 5.00214753e-01
9.66562500e-01 5.00063261e-01 5.00001112e-01 1.26738851e-04 4.99871185e-01 5.00122874e-01 4.99783396e-01 5.00195089e-01
9.67187500e-01 4.99994748e-01 4.99993308e-01 1.24148861e-04 4.99875722e-01 5.00112388e-01 4.99791059e-01 5.00188546e-01
9.67812500e-01 5.00223572e-01 5.00000918e-01 1.25673201e-04 4.99877039e-01 5.00123905e-01 4.99804259e-01 5.00218014e-01
9.68437500e-01 4.99916731e-01 5.00001338e-01 1.25710498e-04 4.99878839e-01 5.00125626e-01 4.99795687e-01 5.00200125e-01
9.69062500e-01 4.99870935e-01 4.99999955e-01 1.25183433e-04 4.99875093e-01 5.00125183e-01 4.99791827e-01 5.00202628e-01
9.69687500e-01 5.00001540e-01 4.99994163e-01 1.30980719e-04 4.99862923e-01 5.00125230e-01 4.99785594e-01 5.00203303e-01
9.70312500e-01 4.99918463e-01 5.00000890e-01 1.27763495e-04 4.99879139e-01 5.00130763e-01 4.99803932e-01 5.00208463e-01
9.70937500e-01 5.00209045e-01 5.00003881e-01 1.26496563e-04 4.99878454e-01 5.00124059e-01 4.99801204e-01 5.00213243e-01
9.71562500e-01 5.00042800e-01 4.99998215e-01 1.25423109e-04 4.99870078e-01 5.00123651e-01 4.99797144e-01 5.00205654e-01
9.72187500e-01 4.99948815e-01 4.99998906e-01 1.35038568e-04 4.99867257e-01 5.00131915e-01 4.99781761e-01 5.00222530e-01
9.72812500e-01 4.99859051e-01 5.00004424e-01 1.29441302e-04 4.99879375e-01 5.00131322e-01 4.99787791e-01 5.00214926e-01
9.73437500e-01 5.00012712e-01 4.99998781e-01 1.30019560e-04 4.99868491e-01 5.00126097e-01 4.99785524e-01 5.00209495e-01
9.74062500e-01 5.00223800e-01 4.99994615e-01 1.31152458e-04 4.99863599e-01 5.00121811e-01 4.99790769e-01 5.00209565e-01
9.74687500e-01 4.99785823e-01 5.00005327e-01 1.27477027e-04 4.99875066e-01 5.00127070e-01 4.99807172e-01 5.00211838e-01
9.75312500e-01 4.99951821e-01 5.00003068e-01 1.27810093e-04 4.99876322e-01 5.00131759e-01 4.99793190e-01 5.00212861e-01
9.75937500e-01 5.00146905e-01 5.00001529e-01 1.30435251e-04 4.99870547e-01 5.00129239e-01 4.99788800e-01 5.00208433e-01
9.76562500e-01 5.00066167e-01 4.99997471e-01 1.26836579e-04 4.99866274e-01 5.00116210e-01 4.99791220e-01 5.00209867e-01
9.77187500e-01 4.99985375e-01 4.99995946e-01 1.29645389e-04 4.99865130e-01 5.00127185e-01 4.99784155e-01 5.00205836e-01
9.77812500e-01 4.99859038e-01 5.00003336e-01 1.31482804e-04 4.99870651e-01 5.00131835e-01 4.99792196e-01 5.00217987e-01
9.78437500e-01 5.00012943e-01 4.99993413e-01 1.31154708e-04 4.99865348e-01 5.00124816e-01 4.99783148e-01 5.00211549e-01
9.79062500e-01 5.00082395e-01 5.00009338e-01 1.26735117e-04 4.99887356e-01 5.00137240e-01 4.99813853e-01 5.00215738e-01
9.79687500e-01 5.00008443e-01 5.00003325e-01 1.25643024e-04 4.99874410e-01 5.00125687e-01 4.99785261e-01 5.00215460e-01
9.80312500e-01 5.00041385e-01 4.99992746e-01 1.27279250e-04 4.99867811e-01 5.00111954e-01 4.99781404e-01 5.00202838e-01
9.80937500e-01 4.99803666e-01 5.00002445e-01 1.26312869e-04 4.99875338e-01 5.00132535e-01 4.99797145e-01 5.00200595e-01
9.81562500e-01 4.99966725e-01 4.99995390e-01 1.28391388e-04 4.99871204e-01 5.00119752e-01 4.99789533e-01 5.00201415e-01
9.82187500e-01 5.00144963e-01 4.99999757e-01 1.27358805e-04 4.99865966e-01 5.00121379e-01 4.99792189e-01 5.00198722e-01
9.82812500e-01 5.00297562e-01 5.00000234e-01 1.24898413e-04 4.99882137e-01 5.00122700e-01 4.99791720e-01 5.00199668e-01
9.83437500e-01 4.99990560e-01 5.00003529e-01 1.24608418e-04 4.99876984e-01 5.00123149e-01 4.99798473e-01 5.00196284e-01
9.84062500e-01 4.99580593e-01 4.99999994e-01 1.33489109e-04 4.99868381e-01 5.00123399e-01 4.99787288e-01 5.00227122e-01
9.84687500e-01 5.00115171e-01 4.99995111e-01 1.21999116e-04 4.99875174e-01 5.00113832e-01 4.99794154e-01 5.00189602e-01
9.85312500e-01 5.00160923e-01 5.00004424e-01 1.30264765e-04 4.99875596e-01 5.00133200e-01 4.99801679e-01 5.00216232e-01
9.85937500e-01 5.00062023e-01 4.99998035e-01 1.24642531e-04 4.99872894e-01 5.00126539e-01 4.99797487e-01 5.00196065e-01
9.86562500e-01 5.00119097e-01 5.00002835e-01 1.22170397e-04 4.99882130e-01 5.00121689e-01 4.99800288e-01 5.00203888e-01
9.87187500e-01 4.99809725e-01 4.99997402e-01 1.26499610e-04 4.99873005e-01 5.00120029e-01 4.99788413e-01 5.00195474e-01
9.87812500e-01 4.99899052e-01 4.99999870e-01 1.27550216e-04 4.99868697e-01 5.00121853e-01 4.99786316e-01 5.00202757e-01
9.88437500e-01 5.00005842e-01 5.00004211e-01 1.28067542e-04 4.99876880e-01 5.00134735e-01 4.99789424e-01 5.00207295e-01
9.89062500e-01 5.00038596e-01 4.99987486e-01 1.24441574e-04 4.99862645e-01 5.00103779e-01 4.99784568e-01 5.00186799e-01
9.89687500e-01 5.00006492e-01 5.00013204e-01 1.30139561e-04 4.99885125e-01 5.00141786e-01 4.99802617e-01 5.00229604e-01
9.90312500e-01 4.99925456e-01 4.99999523e-01 1.23148131e-04 4.99878663e-01 5.00117175e-01 4.99798407e-01 5.00195344e-01
9.90937500e-01 5.00009702e-01 4.99992207e-01 1.22905573e-04 4.99867688e-01 5.00116365e-01 4.99795310e-01 5.00200795e-01
9.91562500e-01 5.00102807e-01 5.00010338e-01 1.21096633e-04 4.99888508e-01 5.00130314e-01 4.99812897e-01 5.00206395e-01
9.92187500e-01 4.99944532e-01 4.99997217e-01 1.23059695e-04 4.99874446e-01 5.00114754e-01 4.99799462e-01 5.00198694e-01
9.92812500e-01 5.00182414e-01 5.00003280e-01 1.24136453e-04 4.99877021e-01 5.00124482e-01 4.99804189e-01 5.00204760e-01
9.93437500e-01 4.99983707e-01 4.99995982e-01 1.28613795e-04 4.99861147e-01 5.00123968e-01 4.99783511e-01 5.00195858e-01
9.94062500e-01 4.99817750e-01 4.99996536e-01 1.28112896e-04 4.99865052e-01 5.00123067e-01 4.99797413e-01 5.00218622e-01
9.94687500e-01 4.99960741e-01 5.00005177e-01 1.28754828e-04 4.99877568e-01 5.00130448e-01 4.99785132e-01 5.00216288e-01
9.95312500e-01 5.00048398e-01 4.99990163e-01 1.26272449e-04 4.99864633e-01 5.00116644e-01 4.99789105e-01 5.00199384e-01
9.95937500e-01 5.00101771e-01 5.00010491e-01 1.30728861e-04 4.99882436e-01 5.00140632e-01 4.99802385e-01 5.00226521e-01
9.96562500e-01 4.99758250e-01 4.99998125e-01 1.19734808e-04 4.99881318e-01 5.00116290e-01 4.99798183e-01 5.00182623e-01
9.97187500e-01 5.00025879e-01 4.99994856e-01 1.25823790e-04 4.99876246e-01 5.00114070e-01 4.99797032e-01 5.00188655e-01
9.97812500e-01 5.00209189e-01 5.00004440e-01 1.22159450e-04 4.99882293e-01 5.00123327e-01 4.99803686e-01 5.00200549e-01
9.98437500e-01 4.99933785e-01 4.99998682e-01 1.25505656e-04 4.99876626e-01 5.00125855e-01 4.99791460e-01 5.00207793e-01
9.99062500e-01 4.99975284e-01 5.00003549e-01 1.25398761e-04 4.99887582e-01 5.00128756e-01 4.99791705e-01 5.00196670e-01
9.99687500e-01 4.99966633e-01 4.99990826e-01 1.21843896e-04 4.99867982e-01 5.00115322e-01 4.99799350e-01 5.00189248e-01
1.00031250e+00 5.00007404e-01 5.00003653e-01 1.22364372e-04 4.99880461e-01 5.00122720e-01 4.99805540e-01 5.00196718e-01
1.00093750e+00 5.00060628e-01 5.00003602e-01 1.18934975e-04 4.99892402e-01 5.00112232e-01 4.99810345e-01 5.00204897e-01
1.00156250e+00 5.00017120e-01 4.99994231e-01 1.23147889e-04 4.99871687e-01 5.00117418e-01 4.99796403e-01 5.00188983e-01
1.00218750e+00 5.00041475e-01 4.99998946e-01 1.25587493e-04 4.99876536e-01 5.00116906e-01 4.99796209e-01 5.00207037e-01
1.00281250e+00 4.99893642e-01 4.99999671e-01 1.22809039e-04 4.99876267e-01 5.00120409e-01 4.99796746e-01 5.00190207e-01
1.00343750e+00 5.00011603e-01 5.00006663e-01 1.29024428e-04 4.99885624e-01 5.00138415e-01 4.99800165e-01 5.00213686e-01
1.00406250e+00 5.00060316e-01 4.99998551e-01 1.24042507e-04 4.99881363e-01 5.00125648e-01 4.99798189e-01 5.00193736e-01
1.00468750e+00 4.99989417e-01 5.00002884e-01 1.25504549e-04 4.99879565e-01 5.00127134e-01 4.99797293e-01 5.00217016e-01
1.00531250e+00 4.99943112e-01 4.99997672e-01 1.15591022e-04 4.99887150e-01 5.00112011e-01 4.99807428e-01 5.00191968e-01
1.00593750e+00 4.99873040e-01 4.99989962e-01 1.19004046e-04 4.99876796e-01 5.00104964e-01 4.99806222e-01 5.00182336e-01
1.00656250e+00 5.00098461e-01 5.00011091e-01 1.21492485e-04 4.99893869e-01 5.00128558e-01 4.99811405e-01 5.00203125e-01
1.00718750e+00 4.99971342e-01 4.99994870e-01 1.22612579e-04 4.99871850e-01 5.00113957e-01 4.99798888e-01 5.00196300e-01
1.00781250e+00 4.99959358e-01 5.00001103e-01 1.21737648e-04 4.99875056e-01 5.00121259e-01 4.99807448e-01 5.00199700e-01
1.00843750e+00 5.00116602e-01 5.00000450e-01 1.19539749e-04 4.99878535e-01 5.00115872e-01 4.99810347e-01 5.00197132e-01
1.00906250e+00 4.99877612e-01 4.99996639e-01 1.20266898e-04 4.99870623e-01 5.00117129e-01 4.99800176e-01 5.00190158e-01
1.00968750e+00 4.99960695e-01 5.00008002e-01 1.19148482e-04 4.99893429e-01 5.00120247e-01 4.99810505e-01 5.00206503e-01
1.01031250e+00 5.00079613e-01 4.99995255e-01 1.25055782e-04 4.99866968e-01 5.00121367e-01 4.99784793e-01 5.00195539e-01
1.01093750e+00 5.00047326e-01 5.00002884e-01 1.19528953e-04 4.99882275e-01 5.00119128e-01 4.99808342e-01 5.00192816e-01
1.01156250e+00 5.00053494e-01 5.00000825e-01 1.24392303e-04 4.99882301e-01 5.00119641e-01 4.99803504e-01 5.00198951e-01
1.01218750e+00 4.99937510e-01 4.99996223e-01 1.23270642e-04 4.99877045e-01 5.00116380e-01 4.99799834e-01 5.00185140e-01
1.01281250e+00 5.00036828e-01 5.00003964e-01 1.19588424e-04 4.99883680e-01 5.00120841e-01 4.99807953e-01 5.00202456e-01
1.01343750e+00 4.99888068e-01 4.99997884e-01 1.19046481e-04 4.99876417e-01 5.00116914e-01 4.99803417e-01 5.00192130e-01
1.01406250e+00 4.99999142e-01 5.00001264e-01 1.22272366e-04 4.99879197e-01 5.00122326e-01 4.99802301e-01 5.00198101e-01
1.01468750e+00 5.00092165e-01 4.99997401e-01 1.15415060e-04 4.99880654e-01 5.00110529e-01 4.99812788e-01 5.00192403e-01
1.01531250e+00 4.99941956e-01 5.00001888e-01 1.19580847e-04 4.99886674e-01 5.00118246e-01 4.99815460e-01 5.00200541e-01
1.01593750e+00 4.99942535e-01 5.00005337e-01 1.19257840e-04 4.99895147e-01 5.00124905e-01 4.99808410e-01 5.00206188e-01
1.01656250e+00 5.00124940e-01 4.99991694e-01 1.21601197e-04 4.99872719e-01 5.00116504e-01 4.99795417e-01 5.00187655e-01
1.01718750e+00 5.00020557e-01 5.00002810e-01 1.23438534e-04 4.99879747e-01 5.00127285e-01 4.99801567e-01 5.00189860e-01
1.01781250e+00 4.99938588e-01 4.99999767e-01 1.25317811e-04 4.99878827e-01 5.00122359e-01 4.99794865e-01 5.00205753e-01
1.01843750e+00 5.00116755e-01 5.00001226e-01 1.20623333e-04 4.99884953e-01 5.00121331e-01 4.99799529e-01 5.00200575e-01
1.01906250e+00 4.99879764e-01 4.99997670e-01 1.20462941e-04 4.99883079e-01 5.00112609e-01 4.99797291e-01 5.00196234e-01
1.01968750e+00 5.00017710e-01 4.99995219e-01 1.24409832e-04 4.99872173e-01 5.00119551e-01 4.99797560e-01 5.00194054e-01
1.02031250e+00 5.00124613e-01 5.00008716e-01 1.16870926e-04 4.99887176e-01 5.00123136e-01 4.99827944e-01 5.00205566e-01
1.02093750e+00 4.99846977e-01 4.99992336e-01 1.18592857e-04 4.99880082e-01 5.00110028e-01 4.99800014e-01 5.00176137e-01
1.02156250e+00 5.00038355e-01 5.00004824e-01 1.18706477e-04 4.99880038e-01 5.00124334e-01 4.99799284e-01 5.00190524e-01
1.02218750e+00 4.99994850e-01 5.00004377e-01 1.19043063e-04 4.99897917e-01 5.00119344e-01 4.99817419e-01 5.00189193e-01
1.02281250e+00 4.99974585e-01 4.99989262e-01 1.15356020e-04 4.99876435e-01 5.00104679e-01 4.99811066e-01 5.00184305e-01
1.02343750e+00 5.00151160e-01 5.00004167e-01 1.21880009e-04 4.99882704e-01 5.00127779e-01 4.99803873e-01 5.00201114e-01
1.02406250e+00 4.99885583e-01 5.00000260e-01 1.16654727e-04 4.99885512e-01 5.00118995e-01 4.99810985e-01 5.00193087e-01
1.02468750e+00 4.99881837e-01 5.00003677e-01 1.20704074e-04 4.99881396e-01 5.00123933e-01 4.99812048e-01 5.00197134e-01
1.02531250e+00 5.00099287e-01 4.99999455e-01 1.21380933e-04 4.99876854e-01 5.00115691e-01 4.99809606e-01 5.00204571e-01
1.02593750e+00 5.00138863e-01 4.99989482e-01 1.18069306e-04 4.99877272e-01 5.00105978e-01 4.99803722e-01 5.00182501e-01
1.02656250e+00 4.99935294e-01 5.00008604e-01 1.14213501e-04 4.99894820e-01 5.00122526e-01 4.99824541e-01 5.00198177e-01
1.02718750e+00 5.00011159e-01 4.99997840e-01 1.16340545e-04 4.99880695e-01 5.00118704e-01 4.99809358e-01 5.00185486e-01
1.02781250e+00 5.00114523e-01 5.00000902e-01 1.18786222e-04 4.99881583e-01 5.00115681e-01 4.99816928e-01 5.00195400e-01
1.02843750e+00 4.99925749e-01 5.00003969e-01 1.20977957e-04 4.99891007e-01 5.00121677e-01 4.99812773e-01 5.00207303e-01
1.02906250e+00 4.99777761e-01 4.99997845e-01 1.13983363e-04 4.99886446e-01 5.00108293e-01 4.99819414e-01 5.00187738e-01
1.02968750e+00 4.99972297e-01 4.99997210e-01 1.18068440e-04 4.99878038e-01 5.00108042e-01 4.99800791e-01 5.00181737e-01
1.03031250e+00 5.00215092e-01 4.99999419e-01 1.16025315e-04 4.99883663e-01 5.00112573e-01 4.99814713e-01 5.00193695e-01
1.03093750e+00 4.99949424e-01 5.00011290e-01 1.17524190e-04 4.99892294e-01 5.00127662e-01 4.99823828e-01 5.00196503e-01
1.03156250e+00 4.99976112e-01 4.99989021e-01 1.17338197e-04 4.99871721e-01 5.00108869e-01 4.99801035e-01 5.00179792e-01
1.03218750e+00 5.00101556e-01 4.99997639e-01 1.16007656e-04 4.99877978e-01 5.00112940e-01 4.99813626e-01 5.00194574e-01
1.03281250e+00 4.99909799e-01 5.00010052e-01 1.20092358e-04 4.99897431e-01 5.00125506e-01 4.99804733e-01 5.00193154e-01
1.03343750e+00 4.99971375e-01 4.99992699e-01 1.21947306e-04 4.99869511e-01 5.00110629e-01 4.99790782e-01 5.00178112e-01
1.03406250e+00 5.00075980e-01 5.00001091e-01 1.17229392e-04 4.99884473e-01 5.00116584e-01 4.99807342e-01 5.00193436e-01
1.03468750e+00 5.00045832e-01 4.99997177e-01 1.18318161e-04 4.99881015e-01 5.00110516e-01 4.99808460e-01 5.00195115e-01
1.03531250e+00 4.99887883e-01 5.00007106e-01 1.18803117e-04 4.99880777e-01 5.00124690e-01 4.99818888e-01 5.00195100e-01
1.03593750e+00 5.00083523e-01 4.99998835e-01 1.18673043e-04 4.99884103e-01 5.00111201e-01 4.99809169e-01 5.00190731e-01
1.03656250e+00 5.00045606e-01 4.99997871e-01 1.14740992e-04 4.99878969e-01 5.00114155e-01 4.99807864e-01 5.00184326e-01
1.03718750e+00 4.99878019e-01 5.00002392e-01 1.13487602e-04 4.99886686e-01 5.00114285e-01 4.99812622e-01 5.00179624e-01
1.03781250e+00 4.99949474e-01 4.99991326e-01 1.19388825e-04 4.99878248e-01 5.00115934e-01 4.99789922e-01 5.00188026e-01
1.03843750e+00 5.00029456e-01 5.00004778e-01 1.16122827e-04 4.99893700e-01 5.00115095e-01 4.99814647e-01 5.00201767e-01
1.03906250e+00 5.00073939e-01 5.00003259e-01 1.17387989e-04 4.99881938e-01 5.00120427e-01 4.99808338e-01 5.00190208e-01
1.03968750e+00 4.99842389e-01 5.00003769e-01 1.15411736e-04 4.99884271e-01 5.00112914e-01 4.99816052e-01 5.00188425e-01
1.04031250e+00 4.99993369e-01 4.99997611e-01 1.15338276e-04 4.99883502e-01 5.00111881e-01 4.99809807e-01 5.00177937e-01
1.04093750e+00 5.00093118e-01 4.99995765e-01 1.17489640e-04 4.99886896e-01 5.00110531e-01 4.99807121e-01 5.00181022e-01
1.04156250e+00 4.99968201e-01 5.00001676e-01 1.12992274e-04 4.99890443e-01 5.00113613e-01 4.99818285e-01 5.00189231e-01
1.04218750e+00 5.00083517e-01 4.99992476e-01 1.15963434e-04 4.99871757e-01 5.00111977e-01 4.99805978e-01 5.00176788e-01
1.04281250e+00 5.00059330e-01 5.00006981e-01 1.13950346e-04 4.99891181e-01 5.00116440e-01 4.99819446e-01 5.00194786e-01
1.04343750e+00 4.99961664e-01 5.00001285e-01 1.13679629e-04 4.99887544e-01 5.00115390e-01 4.99814010e-01 5.00180801e-01
1.04406250e+00 4.99978627e-01 4.99995727e-01 1.13991807e-04 4.99879615e-01 5.00107293e-01 4.99804995e-01 5.00176175e-01
1.04468750e+00 5.00073091e-01 5.00001162e-01 1.15579946e-04 4.99882040e-01 5.00114226e-01 4.99815063e-01 5.00196116e-01
1.04531250e+00 4.99940802e-01 4.99995401e-01 1.14597700e-04 4.99883423e-01 5.00109472e-01 4.99806475e-01 5.00183506e-01
1.04593750e+00 4.99885578e-01 5.00011920e-01 1.12275504e-04 4.99903544e-01 5.00119392e-01 4.99821647e-01 5.00191808e-01
1.04656250e+00 5.00105726e-01 4.99992843e-01 1.12929754e-04 4.99874949e-01 5.00108640e-01 4.99812970e-01 5.00170238e-01
1.04718750e+00 4.99979667e-01 4.99995428e-01 1.14321201e-04 4.99886701e-01 5.00106140e-01 4.99813319e-01 5.00176784e-01
1.04781250e+00 5.00074277e-01 5.00004460e-01 1.16165967e-04 4.99892490e-01 5.00116451e-01 4.99817471e-01 5.00183196e-01
1.04843750e+00 4.99889103e-01 4.99991902e-01 1.15714840e-04 4.99877833e-01 5.00106631e-01 4.99807572e-01 5.00186988e-01
1.04906250e+00 4.99964825e-01 5.00009027e-01 1.09021861e-04 4.99898273e-01 5.00118145e-01 4.99835987e-01 5.00183218e-01
1.04968750e+00 5.00077517e-01 4.99998347e-01 1.16665060e-04 4.99882993e-01 5.00115403e-01 4.99816000e-01 5.00178867e-01
1.05031250e+00 4.99947620e-01 5.00001272e-01 1.13079561e-04 4.99890142e-01 5.00111102e-01 4.99810723e-01 5.00172258e-01
1.05093750e+00 5.00058318e-01 5.00001417e-01 1.13478088e-04 4.99887931e-01 5.00114440e-01 4.99825061e-01 5.00184537e-01
1.05156250e+00 5.00041403e-01 4.99993333e-01 1.13930973e-04 4.99882648e-01 5.00102764e-01 4.99803583e-01 5.00179054e-01
1.05218750e+00 4.99973894e-01 5.00011769e-01 1.11382920e-04 4.99899913e-01 5.00122980e-01 4.99830392e-01 5.00189753e-01
1.05281250e+00 4.99952421e-01 4.99997997e-01 1.12575303e-04 4.99883012e-01 5.00110290e-01 4.99818004e-01 5.00174441e-01
1.05343750e+00 5.00028683e-01 4.99997346e-01 1.12207856e-04 4.99886469e-01 5.00104666e-01 4.99816342e-01 5.00179967e-01
1.05406250e+00 4.99982800e-01 5.00000945e-01 1.12839659e-04 4.99886929e-01 5.00114607e-01 4.99811773e-01 5.00177115e-01
1.05468750e+00 4.99950152e-01 4.99995925e-01 1.12529747e-04 4.99884569e-01 5.00109145e-01 4.99817189e-01 5.00183761e-01
1.05531250e+00 5.00091532e-01 5.00003670e-01 1.09384680e-04 4.99898538e-01 5.00111027e-01 4.99821608e-01 5.00185040e-01
1.05593750e+00 5.00021614e-01 5.00003271e-01 1.10393314e-04 4.99889975e-01 5.00114216e-01 4.99821502e-01 5.00182123e-01
1.05656250e+00 4.99992818e-01 5.00003861e-01 1.05130057e-04 4.99896337e-01 5.00107276e-01 4.99831874e-01 5.00178165e-01
1.05718750e+00 4.99899725e-01 4.99991107e-01 1.10846657e-04 4.99879513e-01 5.00106105e-01 4.99812536e-01 5.00174585e-01
1.05781250e+00 5.00020815e-01 4.99999505e-01 1.10464872e-04 4.99887251e-01 5.00114026e-01 4.99818849e-01 5.00179007e-01
1.05843750e+00 5.00042034e-01 5.00001613e-01 1.06096351e-04 4.99891068e-01 5.00110509e-01 4.99820708e-01 5.00173277e-01
1.05906250e+00 4.99912808e-01 4.99995528e-01 1.11595702e-04 4.99890444e-01 5.00108458e-01 4.99804980e-01 5.00171470e-01
1.05968750e+00 5.00053482e-01 5.00005408e-01 1.12798539e-04 4.99889046e-01 5.00117389e-01 4.99822790e-01 5.00192686e-01
1.06031250e+00 5.00018639e-01 4.99998316e-01 1.16226771e-04 4.99880640e-01 5.00112385e-01 4.99816236e-01 5.00186592e-01
1.06093750e+00 4.99979824e-01 5.00003833e-01 1.09955717e-04 4.99899277e-01 5.00110781e-01 4.99819146e-01 5.00186005e-01
1.06156250e+00 4.99894160e-01 4.99998106e-01 1.11479682e-04 4.99884089e-01 5.00110844e-01 4.99823934e-01 5.00183300e-01
1.06218750e+00 5.00136927e-01 4.99998237e-01 1.09594512e-04 4.99885904e-01 5.00113475e-01 4.99817631e-01 5.00172797e-01
1.06281250e+00 4.99999371e-01 5.00006451e-01 1.09604641e-04 4.99896875e-01 5.00113416e-01 4.99833533e-01 5.00188890e-01
1.06343750e+00 4.99935518e-01 4.99991537e-01 1.10680966e-04 4.99882054e-01 5.00101785e-01 4.99810117e-01 5.00169787e-01
1.06406250e+00 5.00144757e-01 5.00001062e-01 1.11613998e-04 4.99889650e-01 5.00110414e-01 4.99821446e-01 5.00190449e-01
1.06468750e+00 4.99988190e-01 5.00002709e-01 1.08591939e-04 4.99892283e-01 5.00110411e-01 4.99822670e-01 5.00172316e-01
1.06531250e+00 4.99840513e-01 5.00000223e-01 1.06418472e-04 4.99896937e-01 5.00108857e-01 4.99826286e-01 5.00166982e-01
1.06593750e+00 5.00062738e-01 4.99999393e-01 1.13378735e-04 4.99885437e-01 5.00112095e-01 4.99813684e-01 5.00188202e-01
1.06656250e+00 5.00140286e-01 4.99994071e-01 1.09151204e-04 4.99887598e-01 5.00103692e-01 4.99813667e-01 5.00168253e-01
1.06718750e+00 4.99852117e-01 5.00005292e-01 1.07335913e-04 4.99900416e-01 5.00110240e-01 4.99833822e-01 5.00181441e-01
1.06781250e+00 4.99886601e-01 4.99997712e-01 1.11479284e-04 4.99887596e-01 5.00107294e-01 4.99816059e-01 5.00181287e-01
1.06843750e+00 5.00165576e-01 5.00002361e-01 1.06541054e-04 4.99896531e-01 5.00104762e-01 4.99827134e-01 5.00178660e-01
1.06906250e+00 4.99971102e-01 5.00001814e-01 1.09945717e-04 4.99894256e-01 5.00115536e-01 4.99830212e-01 5.00180296e-01
1.06968750e+00 5.00083377e-01 4.99993524e-01 1.05300804e-04 4.99888494e-01 5.00097942e-01 4.99825893e-01 5.00166684e-01
1.07031250e+00 5.00071472e-01 5.00000115e-01 1.12009928e-04 4.99887438e-01 5.00111614e-01 4.99828821e-01 5.00183225e-01
1.07093750e+00 4.99921212e-01 5.00001278e-01 1.08501012e-04 4.99891813e-01 5.00118288e-01 4.99819682e-01 5.00167541e-01
1.07156250e+00 4.99942126e-01 5.00007896e-01 1.07180328e-04 4.99898687e-01 5.00113700e-01 4.99833514e-01 5.00187399e-01
1.07218750e+00 4.99947132e-01 4.99997314e-01 1.11680269e-04 4.99884895e-01 5.00105719e-01 4.99803575e-01 5.00183672e-01
1.07281250e+00 5.00114993e-01 4.99997188e-01 1.09242706e-04 4.99890943e-01 5.00110618e-01 4.99811989e-01 5.00177474e-01
1.07343750e+00 5.00050105e-01 5.00002675e-01 1.06812859e-04 4.99896426e-01 5.00114739e-01 4.99820252e-01 5.00175518e-01
1.07406250e+00 4.99890497e-01 4.99994476e-01 1.09067083e-04 4.99891360e-01 5.00096642e-01 4.99820458e-01 5.00177922e-01
1.07468750e+00 5.00069632e-01 5.00005567e-01 1.05102335e-04 4.99902625e-01 5.00110623e-01 4.99839806e-01 5.00185790e-01
1.07531250e+00 5.00003484e-01 4.99999918e-01 1.13760722e-04 4.99886434e-01 5.00109649e-01 4.99818103e-01 5.00178551e-01
1.07593750e+00 4.99907842e-01 4.99999732e-01 1.08242771e-04 4.99885315e-01 5.00104728e-01 4.99820869e-01 5.00178026e-01
1.07656250e+00 5.00036051e-01 4.99997880e-01 1.12069807e-04 4.99885739e-01 5.00108863e-01 4.99820530e-01 5.00179508e-01
1.07718750e+00 4.99999960e-01 4.99996784e-01 1.00260875e-04 4.99896578e-01 5.00095957e-01 4.99840839e-01 5.00168047e-01
1.07781250e+00 4.99986173e-01 5.00006910e-01 1.05815587e-04 4.99899683e-01 5.00108460e-01 4.99830890e-01 5.00174304e-01
1.07843750e+00 5.00068591e-01 4.99996162e-01 1.06165410e-04 4.99887557e-01 5.00106102e-01 4.99822574e-01 5.00167751e-01
1.07906250e+00 5.00127022e-01 4.99998898e-01 1.07136654e-04 4.99893903e-01 5.00111115e-01 4.99829033e-01 5.00171181e-01
1.07968750e+00 4.99877741e-01 5.00000818e-01 1.06793029e-04 4.99888192e-01 5.00108499e-01 4.99824475e-01 5.00171992e-01
1.08031250e+00 4.99811846e-01 4.99996551e-01 1.07793583e-04 4.99890485e-01 5.00104005e-01 4.99819095e-01 5.00166023e-01
1.08093750e+00 5.00034342e-01 5.00000698e-01 1.11708579e-04 4.99887489e-01 5.00115205e-01 4.99823212e-01 5.00181423e-01
1.08156250e+00 5.00238873e-01 5.00003339e-01 1.08625039e-04 4.99892359e-01 5.00109424e-01 4.99830541e-01 5.00181235e-01
1.08218750e+00 4.99890211e-01 5.00001132e-01 1.04845908e-04 4.99899107e-01 5.00104437e-01 4.99829790e-01 5.00176161e-01
1.08281250e+00 4.99899736e-01 4.99993248e-01 1.07082718e-04 4.99887646e-01 5.00097298e-01 4.99821306e-01 5.00170025e-01
1.08343750e+00 5.00090942e-01 5.00000596e-01 1.02873409e-04 4.99899895e-01 5.00107309e-01 4.99834201e-01 5.00170076e-01
1.08406250e+00 4.99999997e-01 5.00005394e-01 1.02727249e-04 4.99899155e-01 5.00109491e-01 4.99836843e-01 5.00169793e-01
1.08468750e+00 4.99864654e-01 4.99996805e-01 1.04728223e-04 4.99889367e-01 5.00107847e-01 4.99832241e-01 5.00162240e-01
1.08531250e+00 5.00067870e-01 5.00002998e-01 1.10212627e-04 4.99890818e-01 5.00113734e-01 4.99828443e-01 5.00184972e-01
1.08593750e+00 5.00156710e-01 5.00000617e-01 1.04871703e-04 4.99893834e-01 5.00109350e-01 4.99836039e-01 5.00171853e-01
1.08656250e+00 4.99864336e-01 4.99994300e-01 1.02949762e-04 4.99891740e-01 5.00096435e-01 4.99829486e-01 5.00158485e-01
1.08718750e+00 4.99926401e-01 5.00005288e-01 1.00354595e-04 4.99904093e-01 5.00102480e-01 4.99845652e-01 5.00170488e-01
1.08781250e+00 5.00067353e-01 5.00003378e-01 1.05322304e-04 4.99897558e-01 5.00114076e-01 4.99828593e-01 5.00177739e-01
1.08843750e+00 5.00095100e-01 5.00000582e-01 1.04637080e-04 4.99896116e-01 5.00102852e-01 4.99831398e-01 5.00168301e-01
1.08906250e+00 4.99869283e-01 4.99996244e-01 1.04408671e-04 4.99892306e-01 5.00104115e-01 4.99827727e-01 5.00163773e-01
1.08968750e+00 5.00083388e-01 4.99993494e-01 1.04676749e-04 4.99886647e-01 5.00094666e-01 4.99815497e-01 5.00167451e-01
1.09031250e+00 5.00084441e-01 5.00007245e-01 1.08975998e-04 4.99899346e-01 5.00116800e-01 4.99823161e-01 5.00183845e-01
1.09093750e+00 4.99789372e-01 4.99997395e-01 1.09050764e-04 4.99884600e-01 5.00108962e-01 4.99825262e-01 5.00182370e-01
1.09156250e+00 5.00026414e-01 4.99999433e-01 1.09443412e-04 4.99891088e-01 5.00108303e-01 4.99812745e-01 5.00169694e-01
1.09218750e+00 5.00119028e-01 5.00002503e-01 1.07530098e-04 4.99897923e-01 5.00109264e-01 4.99828658e-01 5.00179540e-01
1.09281250e+00 4.99989999e-01 4.99999441e-01 1.07236346e-04 4.99889524e-01 5.00111531e-01 4.99831039e-01 5.00177566e-01
1.09343750e+00 4.99928595e-01 5.00001211e-01 1.04027719e-04 4.99892480e-01 5.00108432e-01 4.99840898e-01 5.00172227e-01
1.09406250e+00 4.99961704e-01 5.00000956e-01 1.09679735e-04 4.99889278e-01 5.00109374e-01 4.99819533e-01 5.00178175e-01
1.09468750e+00 5.00077849e-01 5.00002697e-01 1.07745317e-04 4.99895784e-01 5.00108989e-01 4.99827928e-01 5.00172518e-01
1.09531250e+00 4.99904875e-01 4.99993125e-01 1.07588880e-04 4.99879438e-01 5.00098944e-01 4.99819605e-01 5.00165962e-01
1.09593750e+00 4.99961860e-01 5.00001475e-01 1.06601797e-04 4.99893819e-01 5.00111412e-01 4.99829319e-01 5.00176645e-01
1.09656250e+00 5.00123410e-01 5.00003045e-01 1.06697014e-04 4.99894523e-01 5.00111446e-01 4.99832347e-01 5.00180327e-01
1.09718750e+00 4.99983654e-01 4.99996903e-01 1.03790454e-04 4.99891720e-01 5.00101335e-01 4.99834308e-01 5.00167947e-01
1.09781250e+00 4.99986161e-01 5.00002946e-01 1.08086628e-04 4.99893001e-01 5.00114611e-01 4.99834272e-01 5.00175678e-01
1.09843750e+00 5.00031709e-01 4.99993302e-01 1.06032399e-04 4.99893474e-01 5.00098676e-01 4.99805939e-01 5.00158140e-01
1.09906250e+00 5.00023804e-01 5.00004864e-01 1.07094327e-04 4.99899984e-01 5.00105888e-01 4.99823168e-01 5.00186162e-01
1.09968750e+00 4.99834963e-01 4.99999215e-01 1.00084841e-04 4.99892484e-01 5.00098987e-01 4.99832842e-01 5.00164259e-01
1.10031250e+00 5.00007013e-01 4.99998189e-01 1.03722127e-04 4.99893400e-01 5.00105409e-01 4.99835427e-01 5.00167676e-01
1.10093750e+00 5.00229740e-01 5.00009374e-01 1.04735989e-04 4.99902304e-01 5.00114540e-01 4.99833272e-01 5.00178217e-01
1.10156250e+00 4.99763985e-01 4.99993794e-01 1.05307181e-04 4.99891020e-01 5.00106601e-01 4.99822180e-01 5.00167883e-01
1.10218750e+00 4.99963568e-01 4.99995972e-01 1.04529844e-04 4.99888534e-01 5.00101505e-01 4.99836148e-01 5.00167587e-01
1.10281250e+00 5.00211072e-01 5.00003971e-01 1.02422282e-04 4.99901667e-01 5.00102375e-01 4.99830533e-01 5.00169943e-01
1.10343750e+00 4.99954913e-01 5.00002211e-01 1.08897459e-04 4.99890213e-01 5.00111329e-01 4.99817405e-01 5.00165300e-01
1.10406250e+00 4.99946332e-01 4.99995356e-01 1.03792977e-04 4.99888146e-01 5.00104876e-01 4.99832339e-01 5.00160346e-01
1.10468750e+00 4.99995447e-01 4.99998550e-01 1.07906247e-04 4.99896132e-01 5.00106424e-01 4.99817975e-01 5.00170505e-01
1.10531250e+00 5.00100832e-01 5.00005691e-01 1.06700713e-04 4.99896752e-01 5.00111761e-01 4.99835176e-01 5.00179254e-01
1.10593750e+00 4.99901879e-01 4.99997177e-01 1.06893133e-04 4.99887803e-01 5.00106524e-01 4.99821031e-01 5.00167263e-01
1.10656250e+00 4.99929713e-01 4.99999464e-01 1.05104135e-04 4.99894413e-01 5.00105840e-01 4.99831180e-01 5.00165384e-01
1.10718750e+00 5.00280503e-01 4.99999767e-01 1.07746076e-04 4.99883460e-01 5.00106549e-01 4.99823947e-01 5.00172494e-01
1.10781250e+00 4.99911619e-01 5.00001417e-01 1.03205849e-04 4.99893572e-01 5.00102539e-01 4.99838924e-01 5.00172958e-01
1.10843750e+00 4.99854565e-01 4.99999876e-01 9.85702719e-05 4.99902496e-01 5.00100697e-01 4.99837762e-01 5.00163580e-01
1.10906250e+00 5.00050854e-01 4.99996142e-01 1.05299628e-04 4.99888102e-01 5.00102281e-01 4.99826523e-01 5.00163449e-01
1.10968750e+00 5.00025919e-01 5.00006378e-01 1.07441767e-04 4.99902859e-01 5.00112791e-01 4.99833885e-01 5.00184983e-01
1.11031250e+00 5.00033052e-01 4.99995777e-01 1.02790053e-04 4.99897646e-01 5.00097632e-01 4.99829253e-01 5.00166232e-01
1.11093750e+00 4.99937613e-01 5.00000132e-01 1.11373689e-04 4.99885041e-01 5.00115968e-01 4.99816386e-01 5.00179916e-01
1.11156250e+00 5.00081123e-01 5.00005139e-01 1.06829426e-04 4.99900999e-01 5.00109677e-01 4.99828136e-01 5.00178553e-01
1.11218750e+00 4.99908674e-01 4.99996070e-01 1.06278506e-04 4.99890942e-01 5.00100494e-01 4.99812093e-01 5.00172327e-01
1.11281250e+00 4.99921091e-01 5.00003416e-01 1.06953263e-04 4.99894387e-01 5.00108396e-01 4.99827484e-01 5.00176822e-01
1.11343750e+00 5.00253828e-01 4.99997192e-01 1.04127506e-04 4.99891095e-01 5.00102297e-01 4.99828032e-01 5.00158708e-01
1.11406250e+00 4.99964502e-01 5.00002510e-01 1.03076038e-04 4.99900032e-01 5.00107524e-01 4.99837279e-01 5.00169835e-01
1.11468750e+00 4.99744456e-01 4.99997049e-01 1.02580592e-04 4.99893234e-01 5.00101414e-01 4.99830050e-01 5.00158282e-01
1.11531250e+00 5.00095149e-01 4.99992208e-01 1.07386039e-04 4.99885281e-01 5.00097993e-01 4.99819033e-01 5.00173520e-01
1.11593750e+00 5.00127414e-01 5.00011176e-01 1.04757861e-04 4.99903569e-01 5.00117831e-01 4.99850060e-01 5.00175575e-01
1.11656250e+00 4.99958512e-01 4.99996149e-01 1.08333291e-04 4.99887898e-01 5.00106336e-01 4.99816068e-01 5.00163474e-01
1.11718750e+00 5.00031770e-01 4.99999469e-01 1.04487111e-04 4.99894161e-01 5.00104372e-01 4.99833647e-01 5.00171459e-01
1.11781250e+00 5.00016210e-01 5.00004167e-01 1.06363170e-04 4.99899545e-01 5.00110394e-01 4.99827616e-01 5.00167156e-01
1.11843750e+00 4.99959785e-01 4.99995698e-01 1.06809988e-04 4.99888406e-01 5.00098855e-01 4.99821257e-01 5.00170411e-01
1.11906250e+00 4.99822679e-01 4.99999722e-01 1.03434250e-04 4.99895846e-01 5.00100501e-01 4.99833286e-01 5.00169840e-01
1.11968750e+00 5.00036759e-01 4.99996732e-01 1.08521171e-04 4.99886186e-01 5.00113241e-01 4.99817253e-01 5.00171146e-01
1.12031250e+00 5.00240442e-01 5.00004417e-01 1.07848859e-04 4.99898015e-01 5.00111445e-01 4.99830492e-01 5.00179365e-01
1.12093750e+00 4.99823349e-01 4.99999604e-01 1.08091990e-04 4.99891297e-01 5.00106592e-01 4.99831480e-01 5.00171003e-01
1.12156250e+00 4.99994106e-01 4.99996003e-01 1.03981491e-04 4.99889668e-01 5.00095858e-01 4.99822203e-01 5.00159517e-01
1.12218750e+00 5.00123351e-01 5.00003170e-01 1.10986221e-04 4.99894399e-01 5.00117033e-01 4.99816306e-01 5.00170302e-01
1.12281250e+00 4.99882238e-01 5.00001421e-01 1.05874350e-04 4.99889786e-01 5.00111829e-01 4.99830983e-01 5.00178270e-01
1.12343750e+00 4.99947977e-01 4.99996479e-01 1.03957704e-04 4.99893069e-01 5.00102288e-01 4.99829227e-01 5.00166971e-01
1.12406250e+00 5.00119500e-01 5.00000588e-01 1.07627842e-04 4.99892359e-01 5.00116958e-01 4.99825951e-01 5.00174159e-01
1.12468750e+00 4.99970057e-01 5.00010797e-01 1.08695717e-04 4.99904451e-01 5.00113455e-01 4.99835037e-01 5.00190052e-01
1.12531250e+00 4.99858796e-01 4.99991875e-01 1.05272447e-04 4.99888769e-01 5.00098282e-01 4.99820294e-01 5.00154108e-01
1.12593750e+00 5.00031290e-01 4.99993877e-01 1.05256759e-04 4.99889035e-01 5.00097916e-01 4.99820554e-01 5.00164046e-01
1.12656250e+00 5.00165765e-01 5.00010800e-01 1.08027542e-04 4.99901059e-01 5.00120876e-01 4.99834084e-01 5.00177844e-01
1.12718750e+00 5.00048437e-01 4.99991970e-01 1.03299540e-04 4.99890266e-01 5.00092891e-01 4.99822164e-01 5.00156506e-01
1.12781250e+00 4.99923324e-01 5.00003305e-01 1.03704519e-04 4.99898022e-01 5.00107554e-01 4.99835990e-01 5.00175836e-01
1.12843750e+00 4.99950222e-01 4.99998920e-01 1.02709709e-04 4.99893096e-01 5.00104213e-01 4.99831670e-01 5.00163255e-01
1.12906250e+00 5.00100134e-01 4.99999973e-01 1.05652078e-04 4.99892737e-01 5.00107443e-01 4.99828517e-01 5.00170615e-01
1.12968750e+00 4.99914507e-01 5.00004267e-01 1.01557016e-04 4.99903270e-01 5.00109433e-01 4.99840870e-01 5.00167556e-01
1.13031250e+00 4.99855834e-01 4.99994075e-01 1.03192371e-04 4.99889989e-01 5.00102603e-01 4.99827477e-01 5.00159853e-01
1.13093750e+00 5.00193504e-01 5.00002757e-01 1.03728343e-04 4.99894603e-01 5.00107816e-01 4.99839865e-01 5.00174782e-01
1.13156250e+00 4.99985760e-01 4.99997805e-01 1.03686881e-04 4.99892986e-01 5.00103584e-01 4.99830723e-01 5.00171342e-01
1.13218750e+00 4.99835740e-01 5.00000513e-01 1.05993209e-04 4.99897756e-01 5.00108327e-01 4.99830378e-01 5.00173995e-01
1.13281250e+00 5.00095181e-01 5.00001338e-01 1.04545822e-04 4.99899341e-01 5.00106333e-01 4.99841878e-01 5.00178714e-01
1.13343750e+00 4.99960253e-01 5.00001651e-01 1.01262672e-04 4.99899065e-01 5.00107513e-01 4.99839824e-01 5.00166128e-01
1.13406250e+00 4.99964004e-01 5.00001241e-01 9.82735571e-05 4.99899274e-01 5.00102030e-01 4.99840525e-01 5.00156642e-01
1.13468750e+00 5.00120968e-01 4.99992166e-01 1.01569232e-04 4.99886080e-01 5.00095903e-01 4.99830160e-01 5.00151673e-01
1.13531250e+00 5.00010743e-01 5.00007011e-01 1.00724884e-04 4.99903225e-01 5.00107894e-01 4.99839383e-01 5.00176723e-01
1.13593750e+00 5.00013409e-01 4.99997113e-01 1.03191069e-04 4.99890870e-01 5.00104225e-01 4.99827734e-01 5.00161264e-01
1.13656250e+00 4.99853677e-01 4.99999392e-01 1.01311633e-04 4.99894153e-01 5.00102696e-01 4.99840947e-01 5.00163292e-01
1.13718750e+00 5.00064522e-01 5.00002031e-01 1.02464988e-04 4.99903217e-01 5.00104109e-01 4.99842457e-01 5.00169989e-01
1.13781250e+00 5.00140343e-01 4.99994148e-01 1.04497951e-04 4.99892975e-01 5.00093704e-01 4.99814353e-01 5.00164824e-01
1.13843750e+00 4.99933209e-01 5.00007389e-01 1.03331060e-04 4.99905308e-01 5.00112663e-01 4.99842962e-01 5.00172949e-01
1.13906250e+00 4.99911012e-01 4.99992125e-01 1.01817124e-04 4.99893353e-01 5.00098928e-01 4.99831631e-01 5.00158060e-01
1.13968750e+00 5.00156074e-01 5.00002894e-01 1.03100506e-04 4.99898606e-01 5.00110311e-01 4.99840977e-01 5.00168229e-01
1.14031250e+00 4.99974073e-01 5.00001805e-01 1.01479280e-04 4.99897329e-01 5.00104506e-01 4.99836587e-01 5.00165660e-01
1.14093750e+00 4.99860443e-01 4.99995917e-01 1.00260840e-04 4.99888968e-01 5.00095960e-01 4.99836622e-01 5.00156744e-01
1.14156250e+00 5.00216116e-01 5.00006884e-01 9.89867739e-05 4.99907535e-01 5.00106192e-01 4.99839894e-01 5.00164389e-01
1.14218750e+00 4.99833692e-01 4.99995366e-01 1.00021928e-04 4.99894554e-01 5.00094574e-01 4.99833526e-01 5.00164221e-01
1.14281250e+00 4.99963120e-01 5.00000865e-01 1.00499886e-04 4.99899409e-01 5.00102600e-01 4.99836956e-01 5.00170364e-01
1.14343750e+00 5.00065594e-01 4.99996365e-01 1.03687570e-04 4.99890249e-01 5.00100970e-01 4.99824794e-01 5.00169677e-01
1.14406250e+00 4.99998555e-01 5.00000957e-01 1.04708543e-04 4.99890786e-01 5.00107707e-01 4.99839677e-01 5.00170437e-01
1.14468750e+00 5.00021069e-01 5.00004057e-01 1.03480996e-04 4.99898931e-01 5.00109056e-01 4.99834475e-01 5.00168675e-01
1.14531250e+00 4.99876345e-01 4.99996501e-01 1.00543178e-04 4.99892309e-01 5.00096686e-01 4.99830091e-01 5.00160065e-01
1.14593750e+00 5.00085854e-01 5.00000969e-01 1.00574208e-04 4.99898090e-01 5.00105116e-01 4.99841368e-01 5.00160983e-01
1.14656250e+00 5.00002515e-01 5.00000805e-01 9.66514172e-05 4.99902149e-01 5.00096886e-01 4.99837393e-01 5.00157068e-01
1.14718750e+00 4.99915766e-01 5.00000663e-01 9.69623197e-05 4.99898841e-01 5.00099251e-01 4.99847271e-01 5.00166488e-01
1.14781250e+00 5.00127502e-01 4.99998047e-01 9.91397620e-05 4.99901335e-01 5.00098807e-01 4.99830532e-01 5.00156418e-01
1.14843750e+00 5.00081119e-01 5.00002647e-01 9.59960023e-05 4.99906394e-01 5.00101765e-01 4.99841108e-01 5.00155595e-01
1.14906250e+00 4.99904715e-01 5.00002319e-01 9.71530415e-05 4.99902596e-01 5.00096946e-01 4.99837766e-01 5.00158019e-01
1.14968750e+00 4.99874853e-01 4.99995192e-01 9.68242804e-05 4.99896030e-01 5.00092981e-01 4.99838367e-01 5.00156099e-01
1.15031250e+00 5.00050651e-01 5.00002114e-01 1.04387909e-04 4.99898267e-01 5.00113182e-01 4.99833724e-01 5.00166030e-01
1.15093750e+00 5.00046367e-01 5.00000524e-01 9.79333120e-05 4.99899030e-01 5.00100848e-01 4.99844935e-01 5.00158995e-01
1.15156250e+00 4.99857487e-01 5.00003886e-01 1.02202368e-04 4.99900124e-01 5.00108458e-01 4.99837346e-01 5.00174506e-01
1.15218750e+00 5.00088372e-01 4.99997101e-01 1.01332459e-04 4.99891726e-01 5.00102957e-01 4.99837329e-01 5.00160703e-01
1.15281250e+00 5.00027584e-01 4.99997230e-01 1.01919332e-04 4.99896284e-01 5.00099037e-01 4.99833818e-01 5.00157995e-01
1.15343750e+00 4.99979384e-01 5.00005534e-01 1.01573108e-04 4.99900986e-01 5.00105872e-01 4.99840351e-01 5.00163789e-01
1.15406250e+00 5.00043221e-01 4.99993190e-01 9.45387199e-05 4.99899835e-01 5.00084161e-01 4.99840803e-01 5.00151479e-01
1.15468750e+00 5.00086211e-01 5.00001948e-01 1.00843586e-04 4.99897936e-01 5.00103805e-01 4.99838119e-01 5.00168525e-01
1.15531250e+00 4.99923593e-01 5.00000932e-01 1.02221296e-04 4.99899929e-01 5.00101554e-01 4.99839305e-01 5.00174626e-01
1.15593750e+00 4.99743863e-01 4.99998982e-01 1.04619198e-04 4.99889421e-01 5.00104735e-01 4.99825864e-01 5.00161589e-01
1.15656250e+00 5.00268919e-01 5.00004384e-01 1.03426757e-04 4.99898386e-01 5.00110662e-01 4.99838366e-01 5.00169757e-01
1.15718750e+00 4.99958410e-01 4.99998413e-01 1.00933567e-04 4.99896555e-01 5.00098393e-01 4.99846591e-01 5.00167068e-01
1.15781250e+00 4.99855803e-01 5.00002000e-01 1.01714229e-04 4.99895318e-01 5.00107771e-01 4.99841177e-01 5.00166985e-01
1.15843750e+00 5.00215718e-01 4.99994909e-01 9.97140982e-05 4.99895921e-01 5.00092908e-01 4.99826921e-01 5.00155006e-01
1.15906250e+00 4.99840767e-01 4.99997993e-01 1.02071398e-04 4.99890877e-01 5.00099351e-01 4.99837477e-01 5.00169119e-01
1.15968750e+00 5.00066557e-01 5.00002936e-01 1.00532696e-04 4.99902041e-01 5.00107163e-01 4.99838802e-01 5.00161824e-01
1.16031250e+00 4.99970468e-01 4.99999862e-01 1.01481472e-04 4.99898609e-01 5.00104106e-01 4.99830393e-01 5.00166016e-01
1.16093750e+00 5.00034125e-01 5.00001772e-01 1.02483926e-04 4.99896022e-01 5.00102589e-01 4.99838629e-01 5.00168908e-01
1.16156250e+00 5.00029750e-01 4.99999961e-01 9.70573148e-05 4.99901185e-01 5.00102578e-01 4.99841971e-01 5.00155224e-01
1.16218750e+00 4.99910938e-01 5.00000071e-01 1.03270520e-04 4.99897110e-01 5.00104405e-01 4.99838721e-01 5.00169019e-01
1.16281250e+00 5.00158776e-01 4.99998633e-01 9.86695282e-05 4.99895637e-01 5.00097584e-01 4.99840432e-01 5.00156007e-01
1.16343750e+00 5.00025178e-01 5.00001920e-01 1.00491330e-04 4.99902589e-01 5.00103247e-01 4.99838905e-01 5.00169890e-01
1.16406250e+00 4.99882854e-01 5.00001563e-01 1.00965177e-04 4.99894017e-01 5.00103758e-01 4.99845100e-01 5.00172276e-01
1.16468750e+00 4.99917979e-01 4.99997102e-01 9.68200791e-05 4.99892979e-01 5.00096427e-01 4.99845769e-01 5.00150583e-01
1.16531250e+00 5.00086343e-01 5.00002955e-01 9.92245577e-05 4.99900521e-01 5.00103768e-01 4.99846148e-01 5.00165421e-01
1.16593750e+00 5.00030730e-01 4.99999491e-01 9.69905401e-05 4.99897282e-01 5.00099645e-01 4.99845496e-01 5.00158119e-01
1.16656250e+00 4.99840011e-01 4.99999900e-01 1.03536174e-04 4.99893346e-01 5.00100951e-01 4.99837599e-01 5.00173846e-01
1.16718750e+00 5.00147322e-01 5.00003259e-01 1.01113083e-04 4.99899962e-01 5.00105865e-01 4.99839110e-01 5.00168608e-01
1.16781250e+00 5.00086873e-01 4.99992560e-01 1.00358511e-04 4.99886560e-01 5.00095874e-01 4.99827899e-01 5.00145979e-01
1.16843750e+00 4.99829687e-01 5.00002496e-01 9.92342559e-05 4.99900586e-01 5.00104045e-01 4.99835644e-01 5.00167849e-01
1.16906250e+00 4.99968335e-01 5.00004968e-01 9.93699276e-05 4.99903237e-01 5.00105979e-01 4.99849643e-01 5.00166695e-01
1.16968750e+00 5.00108708e-01 4.99999031e-01 1.00667607e-04 4.99893187e-01 5.00099142e-01 4.99834451e-01 5.00169009e-01
1.17031250e+00 5.00011921e-01 4.99997755e-01 9.61649038e-05 4.99899947e-01 5.00099328e-01 4.99840410e-01 5.00152910e-01
1.17093750e+00 5.00000649e-01 4.99998043e-01 1.00156744e-04 4.99895444e-01 5.00105304e-01 4.99839318e-01 5.00153502e-01
1.17156250e+00 4.99982892e-01 5.00001145e-01 9.64719672e-05 4.99904365e-01 5.00100159e-01 4.99851308e-01 5.00172476e-01
1.17218750e+00 4.99985349e-01 4.99996408e-01 9.84514202e-05 4.99898157e-01 5.00099067e-01 4.99841278e-01 5.00157412e-01
1.17281250e+00 4.99902651e-01 5.00003324e-01 9.65728871e-05 4.99902642e-01 5.00097000e-01 4.99853361e-01 5.00164153e-01
1.17343750e+00 5.00063538e-01 5.00003877e-01 9.54982173e-05 4.99909709e-01 5.00101540e-01 4.99849219e-01 5.00157037e-01
1.17406250e+00 5.00139776e-01 4.99996229e-01 9.84341939e-05 4.99894245e-01 5.00101994e-01 4.99835708e-01 5.00154320e-01
1.17468750e+00 4.99968630e-01 5.00002570e-01 9.71391265e-05 4.99903230e-01 5.00099666e-01 4.99846667e-01 5.00165419e-01
1.17531250e+00 5.00006398e-01 4.99997757e-01 9.59884110e-05 4.99902540e-01 5.00096425e-01 4.99835463e-01 5.00154274e-01
1.17593750e+00 5.00019319e-01 4.99998685e-01 9.81240191e-05 4.99891705e-01 5.00100176e-01 4.99841936e-01 5.00157838e-01
1.17656250e+00 4.99955682e-01 5.00003184e-01 9.73700028e-05 4.99905999e-01 5.00099349e-01 4.99841955e-01 5.00156181e-01
1.17718750e+00 4.99917818e-01 4.99999842e-01 9.92461754e-05 4.99898664e-01 5.00100084e-01 4.99840939e-01 5.00160649e-01
1.17781250e+00 5.00017075e-01 5.00000212e-01 9.87023655e-05 4.99897892e-01 5.00099286e-01 4.99848104e-01 5.00170134e-01
1.17843750e+00 5.00100326e-01 4.99997583e-01 9.87445653e-05 4.99894467e-01 5.00102552e-01 4.99839520e-01 5.00156063e-01
1.17906250e+00 4.99918623e-01 5.00000667e-01 9.60412741e-05 4.99901517e-01 5.00100172e-01 4.99851955e-01 5.00153740e-01
1.17968750e+00 5.00092502e-01 5.00001588e-01 9.92293659e-05 4.99900214e-01 5.00102756e-01 4.99831562e-01 5.00160014e-01
1.18031250e+00 5.00023083e-01 4.99997264e-01 1.00633856e-04 4.99892193e-01 5.00098293e-01 4.99839277e-01 5.00162534e-01
1.18093750e+00 4.99857817e-01 5.00001018e-01 9.71123604e-05 4.99905750e-01 5.00100997e-01 4.99842775e-01 5.00158216e-01
1.18156250e+00 5.00025526e-01 4.99999847e-01 1.00005538e-04 4.99901507e-01 5.00105540e-01 4.99840810e-01 5.00162878e-01
1.18218750e+00 5.00050743e-01 5.00004198e-01 9.92177692e-05 4.99901674e-01 5.00109360e-01 4.99842945e-01 5.00161330e-01
1.18281250e+00 4.99937980e-01 4.99997721e-01 9.72781903e-05 4.99899919e-01 5.00101183e-01 4.99837738e-01 5.00156252e-01
1.18343750e+00 4.99984268e-01 4.99998562e-01 9.88685303e-05 4.99901057e-01 5.00097157e-01 4.99834684e-01 5.00158475e-01
1.18406250e+00 5.00147867e-01 5.00005306e-01 9.94322317e-05 4.99900847e-01 5.00105087e-01 4.99846359e-01 5.00160298e-01
1.18468750e+00 5.00050724e-01 4.99991854e-01 9.85287977e-05 4.99884842e-01 5.00096280e-01 4.99837770e-01 5.00154290e-01
1.18531250e+00 4.99985784e-01 5.00003000e-01 9.90550534e-05 4.99903547e-01 5.00103092e-01 4.99842576e-01 5.00163776e-01
1.18593750e+00 4.99842055e-01 5.00002633e-01 1.01755894e-04 4.99897539e-01 5.00107971e-01 4.99837498e-01 5.00167224e-01
1.18656250e+00 5.00007271e-01 4.99997250e-01 9.93394029e-05 4.99894105e-01 5.00100947e-01 4.99832453e-01 5.00158872e-01
1.18718750e+00 5.00055282e-01 5.00003235e-01 9.84641652e-05 4.99900554e-01 5.00102705e-01 4.99843205e-01 5.00161927e-01
1.18781250e+00 4.99953102e-01 4.99996962e-01 9.96816177e-05 4.99894874e-01 5.00100892e-01 4.99828891e-01 5.00159719e-01
1.18843750e+00 5.00087241e-01 5.00001887e-01 1.01297309e-04 4.99892045e-01 5.00103867e-01 4.99838961e-01 5.00160939e-01
1.18906250e+00 4.99980414e-01 4.99996604e-01 9.86026163e-05 4.99898123e-01 5.00099054e-01 4.99843411e-01 5.00159151e-01
1.18968750e+00 4.99872336e-01 5.00001522e-01 1.01362501e-04 4.99902622e-01 5.00108796e-01 4.99835918e-01 5.00163653e-01
1.19031250e+00 5.00052710e-01 5.00001446e-01 9.68419754e-05 4.99900111e-01 5.00103663e-01 4.99844568e-01 5.00154170e-01
1.19093750e+00 5.00113877e-01 4.99992084e-01 9.82289356e-05 4.99892194e-01 5.00095624e-01 4.99829278e-01 5.00154090e-01
1.19156250e+00 5.00032927e-01 5.00003261e-01 9.82428952e-05 4.99902842e-01 5.00102009e-01 4.99844468e-01 5.00163473e-01
1.19218750e+00 4.99895737e-01 5.00004287e-01 9.72755122e-05 4.99901376e-01 5.00103482e-01 4.99842599e-01 5.00166241e-01
1.19281250e+00 4.99959793e-01 4.99998669e-01 9.40590970e-05 4.99900876e-01 5.00095466e-01 4.99849911e-01 5.00152901e-01
1.19343750e+00 5.00149733e-01 4.99997827e-01 9.61382141e-05 4.99897152e-01 5.00090727e-01 4.99842781e-01 5.00154245e-01
1.19406250e+00 4.99951953e-01 5.00001328e-01 9.81990119e-05 4.99897978e-01 5.00103222e-01 4.99845478e-01 5.00159903e-01
1.19468750e+00 4.99903017e-01 5.00004403e-01 1.00375435e-04 4.99900473e-01 5.00104666e-01 4.99847881e-01 5.00157630e-01
1.19531250e+00 5.00123052e-01 4.99993437e-01 9.90183076e-05 4.99891470e-01 5.00091170e-01 4.99829522e-01 5.00153750e-01
1.19593750e+00 4.99955837e-01 5.00003563e-01 9.78895449e-05 4.99905798e-01 5.00102487e-01 4.99843560e-01 5.00155846e-01
1.19656250e+00 4.99878894e-01 5.00002758e-01 9.91707169e-05 4.99899302e-01 5.00105593e-01 4.99838469e-01 5.00161239e-01
1.19718750e+00 5.00121671e-01 4.99996173e-01 9.82923108e-05 4.99894999e-01 5.00093524e-01 4.99839357e-01 5.00152647e-01
1.19781250e+00 5.00076989e-01 5.00001741e-01 1.02148785e-04 4.99896537e-01 5.00104123e-01 4.99841004e-01 5.00160341e-01
1.19843750e+00 4.99889584e-01 4.99995873e-01 1.01511673e-04 4.99892871e-01 5.00101495e-01 4.99829368e-01 5.00157741e-01
1.19906250e+00 5.00007576e-01 5.00006123e-01 1.01081587e-04 4.99901167e-01 5.00111514e-01 4.99845085e-01 5.00164374e-01
1.19968750e+00 5.00068877e-01 4.99997641e-01 9.93051169e-05 4.99892618e-01 5.00095334e-01 4.99838801e-01 5.00159512e-01
1.20031250e+00 5.00026684e-01 4.99997346e-01 9.97259116e-05 4.99893957e-01 5.00097808e-01 4.99835006e-01 5.00156491e-01
1.20093750e+00 4.99898547e-01 5.00004525e-01 9.89142511e-05 4.99905186e-01 5.00109152e-01 4.99839747e-01 5.00162916e-01
1.20156250e+00 5.00023829e-01 4.99997974e-01 9.94192067e-05 4.99897149e-01 5.00096816e-01 4.99843338e-01 5.00165488e-01
1.20218750e+00 5.00106003e-01 5.00002793e-01 9.94865559e-05 4.99906589e-01 5.00102714e-01 4.99844527e-01 5.00158863e-01
1.20281250e+00 4.99859100e-01 4.99995934e-01 9.72208479e-05 4.99896100e-01 5.00098720e-01 4.99839856e-01 5.00148481e-01
1.20343750e+00 4.99992839e-01 5.00003131e-01 9.59955762e-05 4.99905026e-01 5.00100015e-01 4.99846852e-01 5.00163103e-01
1.20406250e+00 5.00113896e-01 4.99997928e-01 9.51808414e-05 4.99902586e-01 5.00096435e-01 4.99841831e-01 5.00149931e-01
1.20468750e+00 4.99917141e-01 5.00000364e-01 9.63707559e-05 4.99901828e-01 5.00097204e-01 4.99844272e-01 5.00158627e-01
1.20531250e+00 4.99981677e-01 5.00003948e-01 9.82310491e-05 4.99906434e-01 5.00105173e-01 4.99845110e-01 5.00161172e-01
1.20593750e+00 5.00094325e-01 4.99992943e-01 9.93326216e-05 4.99892758e-01 5.00095188e-01 4.99829751e-01 5.00159393e-01
1.20656250e+00 5.00004963e-01 5.00002097e-01 1.00677898e-04 4.99897252e-01 5.00104850e-01 4.99831517e-01 5.00163395e-01
1.20718750e+00 4.99855657e-01 5.00001562e-01 1.01457261e-04 4.99899709e-01 5.00107155e-01 4.99829961e-01 5.00167752e-01
1.20781250e+00 5.00082183e-01 4.99999066e-01 9.45260147e-05 4.99901736e-01 5.00094370e-01 4.99846201e-01 5.00154334e-01
1.20843750e+00 5.00016336e-01 4.99996006e-01 1.01231114e-04 4.99895183e-01 5.00099133e-01 4.99834964e-01 5.00165442e-01
1.20906250e+00 4.99973907e-01 5.00004216e-01 9.96419268e-05 4.99902417e-01 5.00107029e-01 4.99841067e-01 5.00169226e-01
1.20968750e+00 5.00031709e-01 5.00006578e-01 9.73931103e-05 4.99903936e-01 5.00106530e-01 4.99848321e-01 5.00156826e-01
1.21031250e+00 5.00057688e-01 4.99993476e-01 9.87110535e-05 4.99897315e-01 5.00090778e-01 4.99834769e-01 5.00156562e-01
1.21093750e+00 5.00066838e-01 4.99998749e-01 9.73258971e-05 4.99901098e-01 5.00096812e-01 4.99840286e-01 5.00154010e-01
1.21156250e+00 4.99796201e-01 5.00000676e-01 9.59881108e-05 4.99899468e-01 5.00100588e-01 4.99843423e-01 5.00146660e-01
1.21218750e+00 5.00031743e-01 5.00000767e-01 1.00117401e-04 4.99899504e-01 5.00104786e-01 4.99834765e-01 5.00159877e-01
1.21281250e+00 5.00149941e-01 4.99999805e-01 9.72164071e-05 4.99896094e-01 5.00102589e-01 4.99843578e-01 5.00157144e-01
1.21343750e+00 4.99857047e-01 4.99995834e-01 9.74942019e-05 4.99899874e-01 5.00096294e-01 4.99833990e-01 5.00157946e-01
1.21406250e+00 5.00085735e-01 5.00008316e-01 9.50756528e-05 4.99907919e-01 5.00104353e-01 4.99854039e-01 5.00162467e-01
1.21468750e+00 5.00054478e-01 4.99993346e-01 9.74527559e-05 4.99890377e-01 5.00095384e-01 4.99830549e-01 5.00147053e-01
1.21531250e+00 4.99852080e-01 4.99997633e-01 9.86566281e-05 4.99896722e-01 5.00101593e-01 4.99845953e-01 5.00165673e-01
1.21593750e+00 5.00077674e-01 5.00006547e-01 9.79948514e-05 4.99900762e-01 5.00109713e-01 4.99848289e-01 5.00160492e-01
1.21656250e+00 4.99917957e-01 4.99997942e-01 9.76353080e-05 4.99899323e-01 5.00100344e-01 4.99832299e-01 5.00151652e-01
1.21718750e+00 5.00130235e-01 5.00002199e-01 9.78346385e-05 4.99903093e-01 5.00104473e-01 4.99843341e-01 5.00158603e-01
1.21781250e+00 5.00080572e-01 4.99993424e-01 9.22628079e-05 4.99901316e-01 5.00088672e-01 4.99839698e-01 5.00148412e-01
1.21843750e+00 4.99746621e-01 5.00004032e-01 9.80995078e-05 4.99904553e-01 5.00101443e-01 4.99841881e-01 5.00161929e-01
1.21906250e+00 5.00257994e-01 4.99997517e-01 9.66034402e-05 4.99898112e-01 5.00097169e-01 4.99840875e-01 5.00150602e-01
1.21968750e+00 4.99945892e-01 4.99997676e-01 9.66619441e-05 4.99900392e-01 5.00096702e-01 4.99836362e-01 5.00154303e-01
1.22031250e+00 4.99862489e-01 5.00008813e-01 9.84415083e-05 4.99905737e-01 5.00110508e-01 4.99850669e-01 5.00168529e-01
1.22093750e+00 5.00113198e-01 4.99994138e-01 9.62930707e-05 4.99893255e-01 5.00087430e-01 4.99836814e-01 5.00149970e-01
1.22156250e+00 4.99907845e-01 5.00002480e-01 9.70400935e-05 4.99903773e-01 5.00104271e-01 4.99843504e-01 5.00159435e-01
1.22218750e+00 5.00028639e-01 5.00001607e-01 8.98759205e-05 4.99909241e-01 5.00096287e-01 4.99856969e-01 5.00149645e-01
1.22281250e+00 4.99973017e-01 4.99997400e-01 9.73054820e-05 4.99896748e-01 5.00098066e-01 4.99843582e-01 5.00149906e-01
1.22343750e+00 5.00049743e-01 5.00000952e-01 9.48634783e-05 4.99902322e-01 5.00100560e-01 4.99845454e-01 5.00148465e-01
1.22406250e+00 5.00031945e-01 4.99996598e-01 9.61648374e-05 4.99900175e-01 5.00092355e-01 4.99841993e-01 5.00153073e-01
1.22468750e+00 4.99896015e-01 5.00006376e-01 9.52987198e-05 4.99911064e-01 5.00105699e-01 4.99845686e-01 5.00155299e-01
1.22531250e+00 5.00117950e-01 4.99993079e-01 9.33295078e-05 4.99898428e-01 5.00088541e-01 4.99841226e-01 5.00144642e-01
1.22593750e+00 4.99973432e-01 4.99997754e-01 9.91615784e-05 4.99894783e-01 5.00103023e-01 4.99834359e-01 5.00161100e-01
1.22656250e+00 4.99911742e-01 5.00005786e-01 9.47714270e-05 4.99908082e-01 5.00099870e-01 4.99848035e-01 5.00153037e-01
1.22718750e+00 5.00036165e-01 4.99999354e-01 9.19929905e-05 4.99905798e-01 5.00096569e-01 4.99853145e-01 5.00146307e-01
1.22781250e+00 5.00049476e-01 5.00002083e-01 9.58734593e-05 4.99900069e-01 5.00102200e-01 4.99848883e-01 5.00156096e-01
1.22843750e+00 5.00021617e-01 4.99994810e-01 9.26563454e-05 4.99900618e-01 5.00089907e-01 4.99841604e-01 5.00145230e-01
1.22906250e+00 4.99883459e-01 5.00005345e-01 9.30671972e-05 4.99908138e-01 5.00097983e-01 4.99856776e-01 5.00160369e-01
1.22968750e+00 5.00081226e-01 4.99998250e-01 9.47769530e-05 4.99900609e-01 5.00098692e-01 4.99841686e-01 5.00148782e-01
1.23031250e+00 4.99956765e-01 4.99996182e-01 9.50578001e-05 4.99899596e-01 5.00093357e-01 4.99842396e-01 5.00147095e-01
1.23093750e+00 4.99993326e-01 5.00008699e-01 9.82050417e-05 4.99904992e-01 5.00108302e-01 4.99842604e-01 5.00157267e-01
1.23156250e+00 5.00149948e-01 4.99993898e-01 9.82701312e-05 4.99893117e-01 5.00091695e-01 4.99840748e-01 5.00147025e-01
1.23218750e+00 4.99977509e-01 5.00000948e-01 9.62910464e-05 4.99899327e-01 5.00098130e-01 4.99843506e-01 5.00156975e-01
1.23281250e+00 4.99956446e-01 4.99997599e-01 9.83876988e-05 4.99894069e-01 5.00101482e-01 4.99840596e-01 5.00161826e-01
1.23343750e+00 4.99889695e-01 5.00002003e-01 9.40612204e-05 4.99903264e-01 5.00097479e-01 4.99848726e-01 5.00150617e-01
1.23406250e+00 5.00078769e-01 5.00003800e-01 9.24734860e-05 4.99905738e-01 5.00104484e-01 4.99855663e-01 5.00150180e-01
1.23468750e+00 5.00109813e-01 4.99994041e-01 9.64312753e-05 4.99892626e-01 5.00098111e-01 4.99840283e-01 5.00146837e-01
1.23531250e+00 4.99832343e-01 5.00006658e-01 9.46825883e-05 4.99908595e-01 5.00105536e-01 4.99854824e-01 5.00159643e-01
1.23593750e+00 5.00041417e-01 4.99994152e-01 9.62636147e-05 4.99894590e-01 5.00091215e-01 4.99842092e-01 5.00151435e-01
1.23656250e+00 5.00149636e-01 4.99998467e-01 9.62042164e-05 4.99902273e-01 5.00095277e-01 4.99844205e-01 5.00157839e-01
1.23718750e+00 4.99806648e-01 5.00007528e-01 9.44174815e-05 4.99912917e-01 5.00104430e-01 4.99848848e-01 5.00160996e-01
1.23781250e+00 4.99974960e-01 4.99995330e-01 9.30232892e-05 4.99901106e-01 5.00088826e-01 4.99844931e-01 5.00143670e-01
1.23843750e+00 5.00142155e-01 5.00000430e-01 9.58942096e-05 4.99899450e-01 5.00102985e-01 4.99838865e-01 5.00155152e-01
1.23906250e+00 5.00007061e-01 4.99999413e-01 9.36074647e-05 4.99903027e-01 5.00099158e-01 4.99846594e-01 5.00147696e-01
1.23968750e+00 4.99882618e-01 5.00002495e-01 9.58053750e-05 4.99899071e-01 5.00102059e-01 4.99846295e-01 5.00159081e-01
1.24031250e+00 4.99965900e-01 4.99998710e-01 9.81869553e-05 4.99891508e-01 5.00103154e-01 4.99842069e-01 5.00161180e-01
1.24093750e+00 5.00163296e-01 4.99997228e-01 9.51236060e-05 4.99900761e-01 5.00096138e-01 4.99847925e-01 5.00157698e-01
1.24156250e+00 4.99846087e-01 5.00004946e-01 9.66850381e-05 4.99906711e-01 5.00102966e-01 4.99849704e-01 5.00160066e-01
1.24218750e+00 4.99981505e-01 4.99999321e-01 9.60782702e-05 4.99903793e-01 5.00098524e-01 4.99847264e-01 5.00150060e-01
1.24281250e+00 5.00228576e-01 4.99998030e-01 9.71950918e-05 4.99895114e-01 5.00098868e-01 4.99840486e-01 5.00160262e-01
1.24343750e+00 4.99756415e-01 4.99999783e-01 9.23868267e-05 4.99904680e-01 5.00097753e-01 4.99848701e-01 5.00152146e-01
1.24406250e+00 4.99970589e-01 5.00000885e-01 9.19606821e-05 4.99907048e-01 5.00097697e-01 4.99845869e-01 5.00152803e-01
1.24468750e+00 5.00169140e-01 4.99999910e-01 9.31792843e-05 4.99900864e-01 5.00098975e-01 4.99848277e-01 5.00157039e-01
1.24531250e+00 5.00006987e-01 4.99999308e-01 9.53768575e-05 4.99899072e-01 5.00102840e-01 4.99850249e-01 5.00152370e-01
1.24593750e+00 5.00016963e-01 5.00004599e-01 9.33068262e-05 4.99909021e-01 5.00099489e-01 4.99850585e-01 5.00155717e-01
1.24656250e+00 4.99848770e-01 4.99997070e-01 9.72756537e-05 4.99897268e-01 5.00101115e-01 4.99841289e-01 5.00150394e-01
1.24718750e+00 5.00138911e-01 4.99997831e-01 9.45218797e-05 4.99903764e-01 5.00095442e-01 4.99842909e-01 5.00153745e-01
1.24781250e+00 5.00048184e-01 5.00004690e-01 9.12500145e-05 4.99907567e-01 5.00095613e-01 4.99860238e-01 5.00154771e-01
1.24843750e+00 4.99821788e-01 4.99996960e-01 9.01307468e-05 4.99903525e-01 5.00088247e-01 4.99846550e-01 5.00141527e-01
1.24906250e+00 5.00111136e-01 4.99998061e-01 9.22247215e-05 4.99907135e-01 5.00093024e-01 4.99848317e-01 5.00156410e-01
1.24968750e+00 5.00004066e-01 4.99999707e-01 9.07185580e-05 4.99904198e-01 5.00089637e-01 4.99850150e-01 5.00145641e-01
1.25031250e+00 4.99907822e-01 5.00005911e-01 9.29997942e-05 4.99904941e-01 5.00101164e-01 4.99859940e-01 5.00153083e-01
1.25093750e+00 5.00093094e-01 4.99996575e-01 9.30510050e-05 4.99895532e-01 5.00095111e-01 4.99853625e-01 5.00145762e-01
1.25156250e+00 5.00048167e-01 4.99995659e-01 9.49700066e-05 4.99896383e-01 5.00097670e-01 4.99848598e-01 5.00145097e-01
1.25218750e+00 4.99907333e-01 5.00005740e-01 9.59090499e-05 4.99909085e-01 5.00100700e-01 4.99846990e-01 5.00162441e-01
1.25281250e+00 4.99970780e-01 4.99998455e-01 9.69583948e-05 4.99895220e-01 5.00103489e-01 4.99842413e-01 5.00151509e-01
1.25343750e+00 5.00086452e-01 4.99998496e-01 9.56915196e-05 4.99897857e-01 5.00101199e-01 4.99850614e-01 5.00152965e-01
1.25406250e+00 4.99872185e-01 5.00003071e-01 9.61008293e-05 4.99903177e-01 5.00102924e-01 4.99850618e-01 5.00158384e-01
1.25468750e+00 4.99990822e-01 4.99999558e-01 9.25934656e-05 4.99903276e-01 5.00093802e-01 4.99849724e-01 5.00151942e-01
1.25531250e+00 5.00141277e-01 4.99995191e-01 9.48101031e-05 4.99896478e-01 5.00094834e-01 4.99843924e-01 5.00155906e-01
1.25593750e+00 4.99988588e-01 5.00000754e-01 9.42164541e-05 4.99902031e-01 5.00094893e-01 4.99848509e-01 5.00153296e-01
1.25656250e+00 4.99901198e-01 5.00005238e-01 9.56952760e-05 4.99906617e-01 5.00104884e-01 4.99853462e-01 5.00164693e-01
1.25718750e+00 4.99939994e-01 4.99999614e-01 8.95440467e-05 4.99906670e-01 5.00091457e-01 4.99863790e-01 5.00144215e-01
1.25781250e+00 5.00202614e-01 4.99995835e-01 9.39332414e-05 4.99898885e-01 5.00093806e-01 4.99845029e-01 5.00156914e-01
1.25843750e+00 5.00021438e-01 5.00000126e-01 9.34383724e-05 4.99904463e-01 5.00093083e-01 4.99848901e-01 5.00154353e-01
1.25906250e+00 4.99842161e-01 5.00005722e-01 9.38497532e-05 4.99912611e-01 5.00102777e-01 4.99853295e-01 5.00150232e-01
1.25968750e+00 5.00005050e-01 4.99996255e-01 9.34983764e-05 4.99900702e-01 5.00091319e-01 4.99846776e-01 5.00153279e-01
1.26031250e+00 5.00065225e-01 4.99998580e-01 9.38157179e-05 4.99903130e-01 5.00094603e-01 4.99850840e-01 5.00150962e-01
1.26093750e+00 4.99968514e-01 5.00006642e-01 9.16463128e-05 4.99913548e-01 5.00101716e-01 4.99860401e-01 5.00158205e-01
1.26156250e+00 5.00050362e-01 4.99996293e-01 9.56542955e-05 4.99899167e-01 5.00092959e-01 4.99847295e-01 5.00146156e-01
1.26218750e+00 5.00062018e-01 4.99998931e-01 9.19712613e-05 4.99905958e-01 5.00091852e-01 4.99848039e-01 5.00149061e-01
1.26281250e+00 4.99841351e-01 5.00002741e-01 9.52921605e-05 4.99900878e-01 5.00103639e-01 4.99850131e-01 5.00151315e-01
1.26343750e+00 5.00049369e-01 4.99998437e-01 9.23008832e-05 4.99904452e-01 5.00090975e-01 4.99849816e-01 5.00158700e-01
1.26406250e+00 5.00122359e-01 4.99996636e-01 9.49007245e-05 4.99902514e-01 5.00101864e-01 4.99848945e-01 5.00150106e-01
1.26468750e+00 4.99868828e-01 5.00000274e-01 9.45276733e-05 4.99903246e-01 5.00098942e-01 4.99853827e-01 5.00158506e-01
1.26531250e+00 5.00021730e-01 5.00007059e-01 9.14965233e-05 4.99915068e-01 5.00097927e-01 4.99857173e-01 5.00151734e-01
1.26593750e+00 5.00020017e-01 4.99996953e-01 9.32898997e-05 4.99901724e-01 5.00091078e-01 4.99851402e-01 5.00155156e-01
1.26656250e+00 4.99919889e-01 4.99997246e-01 9.34103632e-05 4.99898907e-01 5.00094575e-01 4.99851057e-01 5.00154828e-01
1.26718750e+00 5.00028146e-01 5.00001707e-01 9.70982507e-05 4.99904903e-01 5.00102968e-01 4.99844151e-01 5.00159503e-01
1.26781250e+00 5.00051840e-01 4.99997652e-01 9.44347919e-05 4.99899629e-01 5.00096472e-01 4.99848469e-01 5.00153297e-01
1.26843750e+00 4.99948437e-01 4.99999955e-01 8.86883942e-05 4.99906958e-01 5.00088460e-01 4.99850636e-01 5.00141780e-01
1.26906250e+00 5.00087827e-01 5.00001470e-01 9.40039302e-05 4.99907333e-01 5.00105114e-01 4.99843251e-01 5.00152745e-01
1.26968750e+00 4.99981236e-01 5.00002522e-01 9.33938463e-05 4.99905764e-01 5.00101095e-01 4.99848698e-01 5.00151963e-01
1.27031250e+00 4.99967414e-01 4.99996947e-01 9.15190715e-05 4.99903439e-01 5.00087447e-01 4.99848105e-01 5.00146856e-01
1.27093750e+00 5.00020504e-01 4.99998483e-01 9.17192126e-05 4.99905070e-01 5.00094658e-01 4.99853583e-01 5.00144144e-01
1.27156250e+00 4.99981299e-01 5.00005967e-01 9.33962064e-05 4.99909862e-01 5.00102242e-01 4.99855759e-01 5.00162323e-01
1.27218750e+00 4.99932559e-01 4.99997802e-01 9.31243199e-05 4.99897766e-01 5.00093975e-01 4.99841050e-01 5.00148702e-01
1.27281250e+00 5.00081152e-01 4.99994190e-01 9.53681078e-05 4.99893880e-01 5.00095334e-01 4.99825337e-01 5.00142951e-01
1.27343750e+00 5.00054376e-01 5.00002214e-01 9.31638648e-05 4.99903518e-01 5.00095498e-01 4.99851184e-01 5.00145791e-01
1.27406250e+00 4.99915042e-01 5.00005335e-01 9.17850153e-05 4.99908638e-01 5.00104457e-01 4.99862484e-01 5.00155279e-01
1.27468750e+00 5.00005538e-01 4.99999785e-01 8.92843845e-05 4.99906524e-01 5.00092729e-01 4.99854361e-01 5.00143337e-01
1.27531250e+00 5.00067371e-01 4.99995085e-01 9.41459345e-05 4.99897900e-01 5.00093121e-01 4.99844566e-01 5.00146063e-01
1.27593750e+00 5.00025676e-01 5.00006504e-01 9.19537084e-05 4.99911846e-01 5.00100602e-01 4.99855549e-01 5.00151562e-01
1.27656250e+00 4.99846612e-01 4.99998819e-01 9.23670215e-05 4.99902875e-01 5.00096691e-01 4.99849577e-01 5.00148805e-01
1.27718750e+00 5.00016752e-01 4.99992434e-01 9.42718053e-05 4.99898892e-01 5.00090899e-01 4.99842823e-01 5.00148560e-01
1.27781250e+00 5.00075208e-01 5.00005603e-01 9.28546285e-05 4.99909693e-01 5.00098628e-01 4.99852039e-01 5.00157806e-01
1.27843750e+00 4.99847615e-01 5.00001322e-01 9.06017637e-05 4.99905704e-01 5.00096171e-01 4.99851065e-01 5.00145344e-01
1.27906250e+00 5.00101289e-01 5.00000082e-01 9.23689562e-05 4.99903216e-01 5.00096370e-01 4.99854903e-01 5.00155269e-01
1.27968750e+00 5.00153401e-01 4.99995496e-01 9.67232280e-05 4.99895843e-01 5.00094651e-01 4.99839130e-01 5.00147237e-01
1.28031250e+00 4.99947803e-01 5.00000355e-01 9.16694851e-05 4.99901908e-01 5.00094221e-01 4.99853912e-01 5.00146974e-01
1.28093750e+00 4.99909589e-01 5.00004550e-01 9.49060271e-05 4.99908955e-01 5.00105363e-01 4.99854835e-01 5.00152683e-01
1.28156250e+00 4.99970893e-01 4.99996027e-01 9.37283160e-05 4.99900336e-01 5.00092615e-01 4.99841724e-01 5.00150865e-01
1.28218750e+00 5.00120934e-01 5.00003254e-01 9.58766403e-05 4.99907764e-01 5.00099410e-01 4.99844628e-01 5.00150468e-01
1.28281250e+00 4.99879486e-01 4.99998835e-01 9.45508037e-05 4.99896568e-01 5.00097891e-01 4.99848887e-01 5.00149506e-01
1.28343750e+00 5.00020205e-01 4.99997629e-01 9.00078424e-05 4.99905172e-01 5.00090660e-01 4.99850671e-01 5.00145014e-01
1.28406250e+00 5.00114360e-01 5.00001019e-01 9.44139521e-05 4.99904993e-01 5.00103777e-01 4.99846381e-01 5.00149559e-01
1.28468750e+00 4.99812775e-01 5.00000057e-01 9.15188633e-05 4.99902633e-01 5.00092734e-01 4.99852180e-01 5.00139023e-01
1.28531250e+00 4.99970087e-01 5.00001183e-01 9.08345233e-05 4.99905186e-01 5.00093646e-01 4.99850483e-01 5.00143967e-01
1.28593750e+00 5.00094865e-01 4.99997202e-01 9.16723381e-05 4.99901117e-01 5.00094980e-01 4.99845482e-01 5.00145995e-01
1.28656250e+00 5.00125838e-01 5.00004850e-01 9.23140412e-05 4.99909367e-01 5.00104524e-01 4.99857086e-01 5.00160723e-01
1.28718750e+00 4.99859930e-01 4.99999953e-01 9.53649241e-05 4.99900515e-01 5.00096313e-01 4.99848913e-01 5.00155594e-01
1.28781250e+00 5.00021218e-01 4.99991121e-01 9.33701384e-05 4.99894678e-01 5.00087263e-01 4.99841582e-01 5.00140753e-01
1.28843750e+00 5.00164335e-01 5.00006224e-01 9.40157727e-05 4.99906926e-01 5.00102806e-01 4.99848523e-01 5.00158922e-01
1.28906250e+00 4.99741215e-01 5.00001830e-01 9.34586690e-05 4.99902079e-01 5.00095792e-01 4.99850731e-01 5.00157953e-01
1.28968750e+00 5.00112379e-01 4.99999455e-01 9.35220207e-05 4.99902701e-01 5.00097209e-01 4.99846081e-01 5.00147354e-01
1.29031250e+00 5.00034877e-01 4.99995959e-01 9.35808535e-05 4.99900536e-01 5.00090783e-01 4.99845429e-01 5.00143165e-01
1.29093750e+00 4.99928102e-01 5.00005780e-01 9.28419700e-05 4.99910383e-01 5.00099727e-01 4.99857241e-01 5.00154418e-01
1.29156250e+00 5.00086780e-01 4.99999836e-01 9.43398501e-05 4.99904305e-01 5.00095235e-01 4.99846720e-01 5.00150940e-01
1.29218750e+00 4.99956717e-01 4.99992130e-01 9.13595087e-05 4.99900751e-01 5.00084860e-01 4.99845275e-01 5.00144680e-01
1.29281250e+00 5.00143096e-01 5.00006732e-01 9.18143448e-05 4.99907240e-01 5.00105935e-01 4.99862867e-01 5.00154109e-01
1.29343750e+00 4.99835731e-01 4.99997290e-01 9.08260735e-05 4.99901367e-01 5.00091163e-01 4.99854856e-01 5.00144341e-01
1.29406250e+00 4.99916563e-01 5.00000560e-01 9.39567632e-05 4.99904598e-01 5.00095116e-01 4.99852066e-01 5.00155038e-01
1.29468750e+00 5.00103113e-01 5.00002315e-01 9.10376250e-05 4.99907490e-01 5.00094994e-01 4.99852778e-01 5.00148309e-01
1.29531250e+00 4.99969896e-01 5.00000213e-01 9.29322309e-05 4.99907664e-01 5.00097184e-01 4.99849352e-01 5.00149003e-01
1.29593750e+00 5.00001849e-01 5.00003783e-01 9.53434945e-05 4.99907245e-01 5.00101156e-01 4.99851214e-01 5.00150587e-01
1.29656250e+00 5.00015407e-01 4.99992353e-01 9.41644981e-05 4.99892582e-01 5.00095619e-01 4.99841170e-01 5.00142911e-01
1.29718750e+00 5.00082574e-01 5.00001354e-01 9.34184023e-05 4.99902698e-01 5.00104481e-01 4.99845580e-01 5.00152571e-01
1.29781250e+00 4.99878733e-01 5.00004728e-01 9.44405038e-05 4.99902035e-01 5.00103331e-01 4.99849929e-01 5.00159260e-01
1.29843750e+00 4.99960025e-01 4.99996394e-01 9.25557698e-05 4.99898923e-01 5.00093291e-01 4.99850018e-01 5.00146805e-01
1.29906250e+00 5.00143254e-01 4.99998845e-01 9.18503853e-05 4.99902672e-01 5.00092897e-01 4.99855776e-01 5.00151021e-01
1.29968750e+00 4.99924870e-01 4.99998376e-01 9.05116891e-05 4.99900695e-01 5.00094750e-01 4.99850437e-01 5.00148930e-01
1.30031250e+00 4.99986808e-01 5.00001846e-01 9.00293627e-05 4.99910834e-01 5.00094321e-01 4.99853207e-01 5.00145751e-01
1.30093750e+00 5.00020539e-01 4.99997758e-01 9.44414006e-05 4.99900455e-01 5.00090414e-01 4.99848314e-01 5.00160770e-01
1.30156250e+00 4.99983806e-01 5.00001911e-01 9.08842487e-05 4.99903028e-01 5.00101429e-01 4.99851036e-01 5.00144378e-01
1.30218750e+00 4.99959924e-01 5.00005463e-01 9.30403891e-05 4.99908128e-01 5.00100865e-01 4.99855597e-01 5.00155684e-01
1.30281250e+00 5.00040573e-01 4.99993128e-01 9.11266971e-05 4.99896770e-01 5.00088589e-01 4.99846100e-01 5.00139780e-01
1.30343750e+00 5.00118678e-01 4.99999321e-01 9.20172685e-05 4.99901434e-01 5.00094409e-01 4.99851501e-01 5.00153967e-01
1.30406250e+00 4.99981693e-01 5.00002435e-01 9.13189337e-05 4.99907381e-01 5.00095989e-01 4.99850296e-01 5.00146011e-01
1.30468750e+00 4.99847971e-01 5.00000845e-01 9.30333778e-05 4.99903251e-01 5.00101502e-01 4.99856920e-01 5.00151863e-01
1.30531250e+00 5.00099744e-01 4.99996394e-01 9.13299198e-05 4.99899088e-01 5.00090081e-01 4.99849820e-01 5.00145472e-01
1.30593750e+00 5.00042633e-01 5.00002321e-01 9.12085887e-05 4.99903573e-01 5.00097605e-01 4.99854379e-01 5.00141888e-01
1.30656250e+00 4.99847866e-01 5.00002634e-01 9.23680291e-05 4.99899906e-01 5.00097411e-01 4.99853158e-01 5.00152670e-01
1.30718750e+00 5.00107786e-01 4.99993764e-01 9.24066119e-05 4.99897095e-01 5.00093169e-01 4.99843888e-01 5.00146547e-01
1.30781250e+00 5.00057279e-01 5.00007057e-01 9.37867331e-05 4.99902457e-01 5.00101937e-01 4.99856876e-01 5.00153844e-01
1.30843750e+00 4.99819549e-01 4.99999607e-01 9.46639018e-05 4.99899464e-01 5.00099911e-01 4.99844313e-01 5.00153695e-01
1.30906250e+00 5.00054380e-01 4.99997767e-01 9.43042799e-05 4.99896394e-01 5.00095881e-01 4.99847468e-01 5.00150704e-01
1.30968750e+00 5.00094865e-01 4.99996624e-01 9.21574872e-05 4.99899028e-01 5.00089692e-01 4.99852635e-01 5.00141895e-01
1.31031250e+00 4.99996861e-01 5.00000683e-01 9.11597783e-05 4.99903788e-01 5.00092248e-01 4.99849488e-01 5.00143859e-01
1.31093750e+00 4.99946501e-01 5.00008213e-01 9.05261835e-05 4.99910560e-01 5.00100858e-01 4.99858121e-01 5.00147731e-01
1.31156250e+00 4.99934318e-01 4.99990006e-01 8.74325825e-05 4.99900251e-01 5.00081180e-01 4.99851810e-01 5.00135090e-01
1.31218750e+00 5.00100744e-01 5.00001633e-01 9.02746783e-05 4.99903225e-01 5.00094225e-01 4.99850128e-01 5.00144844e-01
1.31281250e+00 4.99934848e-01 5.00007123e-01 9.09056765e-05 4.99912098e-01 5.00100902e-01 4.99858752e-01 5.00155616e-01
1.31343750e+00 4.99970834e-01 4.99993879e-01 9.20752951e-05 4.99897443e-01 5.00091313e-01 4.99845953e-01 5.00144122e-01
1.31406250e+00 5.00090089e-01 4.99999025e-01 9.12760652e-05 4.99902515e-01 5.00097262e-01 4.99853794e-01 5.00144124e-01
1.31468750e+00 4.99941392e-01 5.00004253e-01 9.57566937e-05 4.99905984e-01 5.00107856e-01 4.99848415e-01 5.00158256e-01
1.31531250e+00 4.99956748e-01 5.00005493e-01 8.66059648e-05 4.99914621e-01 5.00098560e-01 4.99860355e-01 5.00145177e-01
1.31593750e+00 5.00021197e-01 4.99988767e-01 9.33108417e-05 4.99889893e-01 5.00087157e-01 4.99840038e-01 5.00141680e-01
1.31656250e+00 5.00074507e-01 5.00000930e-01 9.12322670e-05 4.99903441e-01 5.00096775e-01 4.99853155e-01 5.00149311e-01
1.31718750e+00 4.99994865e-01 5.00010695e-01 9.13429306e-05 4.99917544e-01 5.00105946e-01 4.99866166e-01 5.00161414e-01
1.31781250e+00 4.99887217e-01 4.99987890e-01 9.12405161e-05 4.99892700e-01 5.00084898e-01 4.99844176e-01 5.00137438e-01
1.31843750e+00 5.00104654e-01 5.00001625e-01 8.84996647e-05 4.99907579e-01 5.00092153e-01 4.99855053e-01 5.00143439e-01
1.31906250e+00 4.99979235e-01 5.00005425e-01 9.24930783e-05 4.99906399e-01 5.00098160e-01 4.99851348e-01 5.00148528e-01
1.31968750e+00 4.99846748e-01 4.99997823e-01 9.10185615e-05 4.99908479e-01 5.00094384e-01 4.99850493e-01 5.00147359e-01
1.32031250e+00 5.00144398e-01 4.99994523e-01 9.27967869e-05 4.99898727e-01 5.00093166e-01 4.99852668e-01 5.00151803e-01
1.32093750e+00 5.00033645e-01 5.00001479e-01 9.34344137e-05 4.99902865e-01 5.00098622e-01 4.99851496e-01 5.00152782e-01
1.32156250e+00 4.99848565e-01 5.00010185e-01 8.93932674e-05 4.99919094e-01 5.00103922e-01 4.99866152e-01 5.00152267e-01
1.32218750e+00 5.00000424e-01 4.99988773e-01 9.10278238e-05 4.99894304e-01 5.00081472e-01 4.99844596e-01 5.00136701e-01
1.32281250e+00 5.00159658e-01 5.00002167e-01 8.90911080e-05 4.99909847e-01 5.00097939e-01 4.99861820e-01 5.00153405e-01
1.32343750e+00 4.99995004e-01 5.00005914e-01 9.12519647e-05 4.99912589e-01 5.00097864e-01 4.99849541e-01 5.00154930e-01
1.32406250e+00 4.99876229e-01 4.99993465e-01 9.11454349e-05 4.99899324e-01 5.00093664e-01 4.99853070e-01 5.00144568e-01
1.32468750e+00 5.00082378e-01 5.00000655e-01 9.11988790e-05 4.99905626e-01 5.00097094e-01 4.99860073e-01 5.00151966e-01
1.32531250e+00 5.00015170e-01 5.00000630e-01 9.28155063e-05 4.99899561e-01 5.00098577e-01 4.99854379e-01 5.00151659e-01
1.32593750e+00 4.99976912e-01 5.00006521e-01 8.93199991e-05 4.99915825e-01 5.00097657e-01 4.99857770e-01 5.00152283e-01
1.32656250e+00 4.99941795e-01 4.99992406e-01 9.38379297e-05 4.99895262e-01 5.00091270e-01 4.99841322e-01 5.00150541e-01
1.32718750e+00 5.00105927e-01 4.99997933e-01 8.87340372e-05 4.99904074e-01 5.00089737e-01 4.99857174e-01 5.00142276e-01
1.32781250e+00 5.00011973e-01 5.00008075e-01 9.01073546e-05 4.99912426e-01 5.00100583e-01 4.99860142e-01 5.00153252e-01
1.32843750e+00 4.99835082e-01 4.99990517e-01 9.02767738e-05 4.99897519e-01 5.00086694e-01 4.99845080e-01 5.00135632e-01
1.32906250e+00 5.00151671e-01 5.00002540e-01 8.73739274e-05 4.99908048e-01 5.00096700e-01 4.99861020e-01 5.00137061e-01
1.32968750e+00 4.99989363e-01 5.00007394e-01 9.01768096e-05 4.99911446e-01 5.00103772e-01 4.99859533e-01 5.00148365e-01
1.33031250e+00 4.99911774e-01 4.99998848e-01 9.16622745e-05 4.99900740e-01 5.00096415e-01 4.99851628e-01 5.00143571e-01
1.33093750e+00 5.00055992e-01 4.99995056e-01 9.12203815e-05 4.99900153e-01 5.00091939e-01 4.99858279e-01 5.00144603e-01
1.33156250e+00 5.00009114e-01 4.99998069e-01 9.16474117e-05 4.99898490e-01 5.00094864e-01 4.99847396e-01 5.00141357e-01
1.33218750e+00 4.99998870e-01 5.00005218e-01 9.01930777e-05 4.99906852e-01 5.00097898e-01 4.99849631e-01 5.00148930e-01
1.33281250e+00 4.99941507e-01 4.99997629e-01 9.01834037e-05 4.99903897e-01 5.00092081e-01 4.99851117e-01 5.00142875e-01
1.33343750e+00 5.00037014e-01 4.99996895e-01 8.69785727e-05 4.99904329e-01 5.00089305e-01 4.99855586e-01 5.00138576e-01
1.33406250e+00 5.00067319e-01 5.00006891e-01 8.98718329e-05 4.99905714e-01 5.00098294e-01 4.99862337e-01 5.00143484e-01
1.33468750e+00 4.99903054e-01 5.00000411e-01 8.89269843e-05 4.99903005e-01 5.00091984e-01 4.99856285e-01 5.00144805e-01
1.33531250e+00 5.00007633e-01 4.99991968e-01 8.91423215e-05 4.99900883e-01 5.00089399e-01 4.99851869e-01 5.00136011e-01
1.33593750e+00 5.00115841e-01 5.00000338e-01 9.27607918e-05 4.99901761e-01 5.00094721e-01 4.99848255e-01 5.00152357e-01
1.33656250e+00 4.99908423e-01 5.00009115e-01 9.09497424e-05 4.99908219e-01 5.00104119e-01 4.99856580e-01 5.00147913e-01
1.33718750e+00 4.99962352e-01 4.99995305e-01 9.03453106e-05 4.99900322e-01 5.00087802e-01 4.99849628e-01 5.00141568e-01
1.33781250e+00 5.00049851e-01 4.99995220e-01 8.92767322e-05 4.99901725e-01 5.00097074e-01 4.99855009e-01 5.00138253e-01
1.33843750e+00 5.00048761e-01 5.00004645e-01 8.98478725e-05 4.99908799e-01 5.00097637e-01 4.99853602e-01 5.00140749e-01
1.33906250e+00 4.99928367e-01 4.99999991e-01 9.17920194e-05 4.99902582e-01 5.00096137e-01 4.99851482e-01 5.00144024e-01
1.33968750e+00 5.00065696e-01 4.99999513e-01 8.73791618e-05 4.99909028e-01 5.00090121e-01 4.99858771e-01 5.00145290e-01
1.34031250e+00 5.00018878e-01 5.00000336e-01 9.27665003e-05 4.99898018e-01 5.00100568e-01 4.99847621e-01 5.00145912e-01
1.34093750e+00 4.99871267e-01 5.00000382e-01 8.98580062e-05 4.99899804e-01 5.00089158e-01 4.99845578e-01 5.00144222e-01
1.34156250e+00 5.00047524e-01 4.99997249e-01 9.22637567e-05 4.99899875e-01 5.00096328e-01 4.99845897e-01 5.00149864e-01
1.34218750e+00 5.00126317e-01 5.00001328e-01 8.92419119e-05 4.99905227e-01 5.00098632e-01 4.99857417e-01 5.00148497e-01
1.34281250e+00 4.99976194e-01 5.00007454e-01 9.04365666e-05 4.99912572e-01 5.00102665e-01 4.99864581e-01 5.00156845e-01
1.34343750e+00 4.99856232e-01 4.99995027e-01 9.04760539e-05 4.99897635e-01 5.00090316e-01 4.99850504e-01 5.00143624e-01
1.34406250e+00 5.00028008e-01 4.99992578e-01 8.73399659e-05 4.99901544e-01 5.00087595e-01 4.99856503e-01 5.00130511e-01
1.34468750e+00 5.00060810e-01 5.00005007e-01 8.92167856e-05 4.99912453e-01 5.00097536e-01 4.99860165e-01 5.00152846e-01
1.34531250e+00 4.99957526e-01 5.00004950e-01 8.95155609e-05 4.99908681e-01 5.00098387e-01 4.99861017e-01 5.00149439e-01
1.34593750e+00 4.99981508e-01 4.99995299e-01 8.92019791e-05 4.99899467e-01 5.00089488e-01 4.99854683e-01 5.00133089e-01
1.34656250e+00 5.00125294e-01 4.99998105e-01 8.57224476e-05 4.99910311e-01 5.00084533e-01 4.99858543e-01 5.00142200e-01
1.34718750e+00 4.99936759e-01 5.00006682e-01 9.07606944e-05 4.99908045e-01 5.00101085e-01 4.99859926e-01 5.00150390e-01
1.34781250e+00 4.99851384e-01 4.99996096e-01 9.01939280e-05 4.99899337e-01 5.00093634e-01 4.99851379e-01 5.00144050e-01
1.34843750e+00 5.00182340e-01 4.99996679e-01 8.84673494e-05 4.99907294e-01 5.00089746e-01 4.99854295e-01 5.00137915e-01
1.34906250e+00 4.99996807e-01 5.00005936e-01 9.02220920e-05 4.99910053e-01 5.00102405e-01 4.99858486e-01 5.00148586e-01
1.34968750e+00 4.99858726e-01 4.99998351e-01 9.09116537e-05 4.99902934e-01 5.00091593e-01 4.99852800e-01 5.00145293e-01
1.35031250e+00 5.00114234e-01 4.99994852e-01 9.12686392e-05 4.99898916e-01 5.00092732e-01 4.99846489e-01 5.00141603e-01
1.35093750e+00 4.99968825e-01 5.00002740e-01 9.26113737e-05 4.99905819e-01 5.00100061e-01 4.99856377e-01 5.00152799e-01
1.35156250e+00 4.99986552e-01 5.00006982e-01 9.05373135e-05 4.99912796e-01 5.00101945e-01 4.99855656e-01 5.00152253e-01
1.35218750e+00 5.00026175e-01 4.99995353e-01 9.02465970e-05 4.99902346e-01 5.00090543e-01 4.99847568e-01 5.00142996e-01
1.35281250e+00 5.00039207e-01 4.99994977e-01 9.02583700e-05 4.99899335e-01 5.00087354e-01 4.99849067e-01 5.00141519e-01
1.35343750e+00 4.99974874e-01 5.00006487e-01 8.85906786e-05 4.99913576e-01 5.00097836e-01 4.99859802e-01 5.00149679e-01
1.35406250e+00 4.99858688e-01 4.99998642e-01 8.88602712e-05 4.99902222e-01 5.00093112e-01 4.99858361e-01 5.00138669e-01
1.35468750e+00 5.00100858e-01 4.99995202e-01 8.87207021e-05 4.99901836e-01 5.00095007e-01 4.99862285e-01 5.00148414e-01
1.35531250e+00 5.00083793e-01 5.00004319e-01 9.03589783e-05 4.99912210e-01 5.00098665e-01 4.99859259e-01 5.00155137e-01
1.35593750e+00 4.99868417e-01 5.00002719e-01 8.90122218e-05 4.99908173e-01 5.00096192e-01 4.99858309e-01 5.00140169e-01
1.35656250e+00 4.99994069e-01 4.99996006e-01 9.01708974e-05 4.99901999e-01 5.00090472e-01 4.99849801e-01 5.00138940e-01
1.35718750e+00 5.00160807e-01 4.99999440e-01 9.03405550e-05 4.99905447e-01 5.00094792e-01 4.99849214e-01 5.00148676e-01
1.35781250e+00 4.99917237e-01 5.00006234e-01 9.36299540e-05 4.99908118e-01 5.00103589e-01 4.99852417e-01 5.00156582e-01
1.35843750e+00 4.99871455e-01 4.99998675e-01 9.20364656e-05 4.99899488e-01 5.00095818e-01 4.99849239e-01 5.00152197e-01
1.35906250e+00 5.00161329e-01 4.99994174e-01 9.00516463e-05 4.99901404e-01 5.00092775e-01 4.99852420e-01 5.00139649e-01
1.35968750e+00 5.00073527e-01 5.00001579e-01 9.33795866e-05 4.99903197e-01 5.00104822e-01 4.99851025e-01 5.00151084e-01
1.36031250e+00 4.99842633e-01 5.00002752e-01 8.90276891e-05 4.99906576e-01 5.00095465e-01 4.99858652e-01 5.00145984e-01
1.36093750e+00 5.00005570e-01 4.99996295e-01 9.00456081e-05 4.99900464e-01 5.00094467e-01 4.99851357e-01 5.00137675e-01
1.36156250e+00 5.00076586e-01 5.00000175e-01 8.85248125e-05 4.99903637e-01 5.00091209e-01 4.99854796e-01 5.00146011e-01
1.36218750e+00 4.99950004e-01 5.00005162e-01 9.17523521e-05 4.99908028e-01 5.00100091e-01 4.99859918e-01 5.00151881e-01
1.36281250e+00 5.00003006e-01 4.99998808e-01 9.00872020e-05 4.99900265e-01 5.00096387e-01 4.99855797e-01 5.00145671e-01
1.36343750e+00 5.00004259e-01 4.99998665e-01 8.88345086e-05 4.99905969e-01 5.00086671e-01 4.99851526e-01 5.00141295e-01
1.36406250e+00 5.00064680e-01 5.00002190e-01 9.10747943e-05 4.99905205e-01 5.00097204e-01 4.99855200e-01 5.00146762e-01
1.36468750e+00 4.99906117e-01 4.99998454e-01 8.73857554e-05 4.99905979e-01 5.00088483e-01 4.99855747e-01 5.00138757e-01
1.36531250e+00 4.99920644e-01 4.99996521e-01 8.74049159e-05 4.99903670e-01 5.00084854e-01 4.99856540e-01 5.00137406e-01
1.36593750e+00 5.00140086e-01 5.00003785e-01 9.07277380e-05 4.99909748e-01 5.00100170e-01 4.99859283e-01 5.00154006e-01
1.36656250e+00 4.99951236e-01 5.00001584e-01 8.76679587e-05 4.99910868e-01 5.00094453e-01 4.99862036e-01 5.00146626e-01
1.36718750e+00 4.99938486e-01 4.99997527e-01 8.85870507e-05 4.99908032e-01 5.00093914e-01 4.99854453e-01 5.00142296e-01
1.36781250e+00 5.00034844e-01 4.99997219e-01 8.77043527e-05 4.99905864e-01 5.00090758e-01 4.99851931e-01 5.00145496e-01
1.36843750e+00 5.00091232e-01 5.00004078e-01 8.98917502e-05 4.99907903e-01 5.00098951e-01 4.99853281e-01 5.00147208e-01
1.36906250e+00 4.99909413e-01 4.99998712e-01 8.72807031e-05 4.99908161e-01 5.00090727e-01 4.99859068e-01 5.00138325e-01
1.36968750e+00 4.99971907e-01 4.99997540e-01 8.91680062e-05 4.99908620e-01 5.00093176e-01 4.99853335e-01 5.00143054e-01
1.37031250e+00 5.00134652e-01 5.00003841e-01 8.64796648e-05 4.99915117e-01 5.00092132e-01 4.99864524e-01 5.00145044e-01
1.37093750e+00 4.99861812e-01 4.99997809e-01 8.71959844e-05 4.99905833e-01 5.00086281e-01 4.99855064e-01 5.00142968e-01
1.37156250e+00 5.00061788e-01 4.99997790e-01 8.86615329e-05 4.99908603e-01 5.00092710e-01 4.99856280e-01 5.00146332e-01
1.37218750e+00 5.00060751e-01 5.00001381e-01 8.71080526e-05 4.99908816e-01 5.00091048e-01 4.99860282e-01 5.00140382e-01
1.37281250e+00 4.99916696e-01 5.00000289e-01 8.99988468e-05 4.99902765e-01 5.00096644e-01 4.99852316e-01 5.00140389e-01
1.37343750e+00 5.00093315e-01 5.00002875e-01 8.68029347e-05 4.99909581e-01 5.00091599e-01 4.99861813e-01 5.00142688e-01
1.37406250e+00 4.99913492e-01 4.99998180e-01 9.01316559e-05 4.99902186e-01 5.00088291e-01 4.99853361e-01 5.00144129e-01
1.37468750e+00 5.00051963e-01 5.00002002e-01 9.11504116e-05 4.99908421e-01 5.00094206e-01 4.99854392e-01 5.00148394e-01
1.37531250e+00 5.00045992e-01 4.99999151e-01 8.82618869e-05 4.99904112e-01 5.00089930e-01 4.99859279e-01 5.00142346e-01
1.37593750e+00 4.99794625e-01 4.99998750e-01 8.87087080e-05 4.99907882e-01 5.00093320e-01 4.99855487e-01 5.00138422e-01
1.37656250e+00 5.00226319e-01 5.00003274e-01 8.87993531e-05 4.99904686e-01 5.00097861e-01 4.99863655e-01 5.00144690e-01
1.37718750e+00 4.99965261e-01 4.99998613e-01 8.57088409e-05 4.99908353e-01 5.00092731e-01 4.99861578e-01 5.00131033e-01
1.37781250e+00 4.99857863e-01 4.99998878e-01 8.84758305e-05 4.99904833e-01 5.00095715e-01 4.99859086e-01 5.00143956e-01
1.37843750e+00 5.00121971e-01 4.99997886e-01 8.94497758e-05 4.99901880e-01 5.00091997e-01 4.99851265e-01 5.00139319e-01
1.37906250e+00 5.00005085e-01 5.00002309e-01 8.93781379e-05 4.99905863e-01 5.00097588e-01 4.99857378e-01 5.00142387e-01
1.37968750e+00 4.99945746e-01 5.00000757e-01 9.15819296e-05 4.99908446e-01 5.00100925e-01 4.99857886e-01 5.00151414e-01
1.38031250e+00 4.99958201e-01 4.99997545e-01 9.06087084e-05 4.99902649e-01 5.00096741e-01 4.99858207e-01 5.00144792e-01
1.38093750e+00 5.00066201e-01 5.00003897e-01 9.25971984e-05 4.99909794e-01 5.00100909e-01 4.99850495e-01 5.00146863e-01
1.38156250e+00 5.00087322e-01 4.99998242e-01 9.07136146e-05 4.99900850e-01 5.00089138e-01 4.99846092e-01 5.00138782e-01
1.38218750e+00 4.99916071e-01 4.99998991e-01 8.97934287e-05 4.99908488e-01 5.00093002e-01 4.99854103e-01 5.00149656e-01
1.38281250e+00 4.99936059e-01 4.99997352e-01 8.67203526e-05 4.99905565e-01 5.00087483e-01 4.99856614e-01 5.00139837e-01
1.38343750e+00 5.00047547e-01 5.00003105e-01 8.79377033e-05 4.99910002e-01 5.00093555e-01 4.99858083e-01 5.00136930e-01
1.38406250e+00 5.00038989e-01 5.00002498e-01 8.85441312e-05 4.99906805e-01 5.00091658e-01 4.99854221e-01 5.00137451e-01
1.38468750e+00 4.99948239e-01 4.99993383e-01 8.65241296e-05 4.99903036e-01 5.00082682e-01 4.99852852e-01 5.00131757e-01
1.38531250e+00 4.99995189e-01 5.00003506e-01 9.01037649e-05 4.99908578e-01 5.00101448e-01 4.99860943e-01 5.00155272e-01
1.38593750e+00 5.00026935e-01 5.00000748e-01 8.76432867e-05 4.99909985e-01 5.00089041e-01 4.99860579e-01 5.00142219e-01
1.38656250e+00 4.99918616e-01 4.99998722e-01 9.13075237e-05 4.99903230e-01 5.00092881e-01 4.99849870e-01 5.00140260e-01
1.38718750e+00 5.00087673e-01 5.00002891e-01 8.86331720e-05 4.99908493e-01 5.00095886e-01 4.99855041e-01 5.00144475e-01
1.38781250e+00 5.00054115e-01 4.99997391e-01 8.95691558e-05 4.99902103e-01 5.00091095e-01 4.99853110e-01 5.00138479e-01
1.38843750e+00 4.99884576e-01 4.99999308e-01 8.68549435e-05 4.99908958e-01 5.00090105e-01 4.99854187e-01 5.00139335e-01
1.38906250e+00 5.00042137e-01 4.99999964e-01 8.70946520e-05 4.99906779e-01 5.00091366e-01 4.99858544e-01 5.00143039e-01
1.38968750e+00 5.00019827e-01 5.00001784e-01 8.65783190e-05 4.99913876e-01 5.00091322e-01 4.99861137e-01 5.00149724e-01
1.39031250e+00 4.99948807e-01 4.99998485e-01 8.60036109e-05 4.99911911e-01 5.00086319e-01 4.99858389e-01 5.00145932e-01
1.39093750e+00 5.00049276e-01 5.00002887e-01 8.84966748e-05 4.99910495e-01 5.00092274e-01 4.99860678e-01 5.00143902e-01
1.39156250e+00 4.99989885e-01 5.00000611e-01 8.63470552e-05 4.99909170e-01 5.00087175e-01 4.99863196e-01 5.00147816e-01
1.39218750e+00 5.00002070e-01 4.99993325e-01 8.93727201e-05 4.99898899e-01 5.00086595e-01 4.99850558e-01 5.00135604e-01
1.39281250e+00 4.99968725e-01 5.00000774e-01 8.77344983e-05 4.99909989e-01 5.00093877e-01 4.99849563e-01 5.00141716e-01
1.39343750e+00 4.99998361e-01 5.00003311e-01 8.73766711e-05 4.99914661e-01 5.00097469e-01 4.99863323e-01 5.00143205e-01
1.39406250e+00 5.00055778e-01 5.00003090e-01 8.99944181e-05 4.99909024e-01 5.00096085e-01 4.99860241e-01 5.00148538e-01
1.39468750e+00 4.99904602e-01 4.99996037e-01 8.63248639e-05 4.99901592e-01 5.00084556e-01 4.99859565e-01 5.00137191e-01
1.39531250e+00 5.00034019e-01 4.99997540e-01 8.86932845e-05 4.99902833e-01 5.00088925e-01 4.99857061e-01 5.00137842e-01
1.39593750e+00 5.00150062e-01 5.00005894e-01 8.80771812e-05 4.99912414e-01 5.00097868e-01 4.99865099e-01 5.00147963e-01
1.39656250e+00 4.99837282e-01 4.99994691e-01 8.81588652e-05 4.99899692e-01 5.00088176e-01 4.99856099e-01 5.00138997e-01
1.39718750e+00 5.00015665e-01 5.00003325e-01 9.00953666e-05 4.99911875e-01 5.00099248e-01 4.99851756e-01 5.00152502e-01
1.39781250e+00 5.00046049e-01 5.00002237e-01 8.88036453e-05 4.99908481e-01 5.00093065e-01 4.99861060e-01 5.00152056e-01
1.39843750e+00 4.99996803e-01 4.99995834e-01 8.95325285e-05 4.99902970e-01 5.00090889e-01 4.99856926e-01 5.00146439e-01
1.39906250e+00 4.99939965e-01 5.00002842e-01 8.94987227e-05 4.99909145e-01 5.00094711e-01 4.99853567e-01 5.00147610e-01
1.39968750e+00 5.00005671e-01 4.99996400e-01 8.74043612e-05 4.99900744e-01 5.00090316e-01 4.99852762e-01 5.00129330e-01
1.40031250e+00 5.00164763e-01 5.00003030e-01 8.81901559e-05 4.99906155e-01 5.00091905e-01 4.99860399e-01 5.00144758e-01
1.40093750e+00 4.99925174e-01 4.99995356e-01 8.73611593e-05 4.99907475e-01 5.00088385e-01 4.99856517e-01 5.00144558e-01
1.40156250e+00 4.99866828e-01 4.99998444e-01 8.75415145e-05 4.99902003e-01 5.00088994e-01 4.99853738e-01 5.00135928e-01
1.40218750e+00 5.00070000e-01 5.00008781e-01 8.58368033e-05 4.99918408e-01 5.00096414e-01 4.99861645e-01 5.00140485e-01
1.40281250e+00 5.00053714e-01 4.99993850e-01 8.83477512e-05 4.99898737e-01 5.00088181e-01 4.99851586e-01 5.00127627e-01
1.40343750e+00 4.99946772e-01 5.00001051e-01 8.62076135e-05 4.99905664e-01 5.00093311e-01 4.99862276e-01 5.00135422e-01
1.40406250e+00 5.00048369e-01 5.00002124e-01 8.56299869e-05 4.99910384e-01 5.00093037e-01 4.99861988e-01 5.00134824e-01
1.40468750e+00 5.00036325e-01 5.00000698e-01 8.84803658e-05 4.99908918e-01 5.00096698e-01 4.99861302e-01 5.00142213e-01
1.40531250e+00 4.99864537e-01 4.99996574e-01 8.82179658e-05 4.99906938e-01 5.00088038e-01 4.99855737e-01 5.00139397e-01
1.40593750e+00 5.00039709e-01 4.99999063e-01 8.52801140e-05 4.99909911e-01 5.00092323e-01 4.99867570e-01 5.00134038e-01
1.40656250e+00 5.00122729e-01 5.00006925e-01 8.95118916e-05 4.99911762e-01 5.00104290e-01 4.99869280e-01 5.00149947e-01
1.40718750e+00 4.99934033e-01 4.99995083e-01 8.49096912e-05 4.99903909e-01 5.00085123e-01 4.99860894e-01 5.00136033e-01
1.40781250e+00 5.00031305e-01 4.99998363e-01 8.73703168e-05 4.99903127e-01 5.00089927e-01 4.99855947e-01 5.00138454e-01
1.40843750e+00 4.99964434e-01 5.00002619e-01 8.47848495e-05 4.99911017e-01 5.00092723e-01 4.99863813e-01 5.00139229e-01
1.40906250e+00 5.00000758e-01 4.99999724e-01 8.81565643e-05 4.99910837e-01 5.00091778e-01 4.99852600e-01 5.00142006e-01
1.40968750e+00 5.00034351e-01 4.99998509e-01 8.86385668e-05 4.99906439e-01 5.00088868e-01 4.99858302e-01 5.00150402e-01
1.41031250e+00 4.99865809e-01 4.99998702e-01 8.94001149e-05 4.99905207e-01 5.00091996e-01 4.99848222e-01 5.00140229e-01
1.41093750e+00 5.00141108e-01 5.00005670e-01 8.69239466e-05 4.99913838e-01 5.00095144e-01 4.99861516e-01 5.00143516e-01
1.41156250e+00 4.99999712e-01 4.99998033e-01 8.87336702e-05 4.99904288e-01 5.00094611e-01 4.99862507e-01 5.00145115e-01
1.41218750e+00 4.99777477e-01 4.99995211e-01 8.51739721e-05 4.99902085e-01 5.00086299e-01 4.99857801e-01 5.00131614e-01
1.41281250e+00 5.00152654e-01 5.00003695e-01 8.53541978e-05 4.99913996e-01 5.00092317e-01 4.99862422e-01 5.00135493e-01
1.41343750e+00 4.99995475e-01 5.00001029e-01 8.51288947e-05 4.99912956e-01 5.00090930e-01 4.99860412e-01 5.00137474e-01
1.41406250e+00 4.99996422e-01 4.99998781e-01 8.48649559e-05 4.99908823e-01 5.00089890e-01 4.99862632e-01 5.00139323e-01
1.41468750e+00 4.99978769e-01 4.99999467e-01 8.80063812e-05 4.99904412e-01 5.00091214e-01 4.99855862e-01 5.00141531e-01
1.41531250e+00 5.00021944e-01 5.00002775e-01 8.86928442e-05 4.99909732e-01 5.00096899e-01 4.99858816e-01 5.00140179e-01
1.41593750e+00 5.00106892e-01 4.99997179e-01 9.12255377e-05 4.99896123e-01 5.00096702e-01 4.99850002e-01 5.00142101e-01
1.41656250e+00 4.99920451e-01 4.99999735e-01 8.71564051e-05 4.99908239e-01 5.00090883e-01 4.99859234e-01 5.00141506e-01
1.41718750e+00 4.99938619e-01 5.00005269e-01 8.68842586e-05 4.99915998e-01 5.00098915e-01 4.99866796e-01 5.00144657e-01
1.41781250e+00 5.00097322e-01 4.99995795e-01 8.56161054e-05 4.99903016e-01 5.00091954e-01 4.99861908e-01 5.00140103e-01
1.41843750e+00 4.99897949e-01 4.99997470e-01 8.46731106e-05 4.99906446e-01 5.00086612e-01 4.99866771e-01 5.00136330e-01
1.41906250e+00 5.00006824e-01 5.00004939e-01 8.64357821e-05 4.99912832e-01 5.00099931e-01 4.99860832e-01 5.00138629e-01
1.41968750e+00 5.00122421e-01 5.00000265e-01 8.60959707e-05 4.99907671e-01 5.00088925e-01 4.99857269e-01 5.00141430e-01
1.42031250e+00 4.99897509e-01 4.99997106e-01 8.64029906e-05 4.99904136e-01 5.00088666e-01 4.99862168e-01 5.00137059e-01
1.42093750e+00 4.99974048e-01 4.99997498e-01 8.83668311e-05 4.99905560e-01 5.00090029e-01 4.99848808e-01 5.00139896e-01
1.42156250e+00 5.00096649e-01 5.00001735e-01 8.58882913e-05 4.99912165e-01 5.00090603e-01 4.99856920e-01 5.00144193e-01
1.42218750e+00 4.99978244e-01 5.00001722e-01 8.37277149e-05 4.99910945e-01 5.00090505e-01 4.99872846e-01 5.00136674e-01
1.42281250e+00 4.99973869e-01 4.99997789e-01 8.66388433e-05 4.99907034e-01 5.00091384e-01 4.99860108e-01 5.00139775e-01
1.42343750e+00 4.99948640e-01 5.00002839e-01 8.40768160e-05 4.99912280e-01 5.00094588e-01 4.99857674e-01 5.00132592e-01
1.42406250e+00 5.00086085e-01 4.99999871e-01 8.39167525e-05 4.99909969e-01 5.00087471e-01 4.99858482e-01 5.00135863e-01
1.42468750e+00 4.99987649e-01 4.99995591e-01 8.41647233e-05 4.99907649e-01 5.00086127e-01 4.99863710e-01 5.00140291e-01
1.42531250e+00 4.99940371e-01 5.00003861e-01 8.28907149e-05 4.99915765e-01 5.00091579e-01 4.99869984e-01 5.00132740e-01
1.42593750e+00 5.00054280e-01 5.00002963e-01 8.67926729e-05 4.99913418e-01 5.00094161e-01 4.99859202e-01 5.00140829e-01
1.42656250e+00 4.99958197e-01 4.99997043e-01 8.50005433e-05 4.99908233e-01 5.00088386e-01 4.99859683e-01 5.00134409e-01
1.42718750e+00 5.00020185e-01 4.99997300e-01 8.85624395e-05 4.99904352e-01 5.00092298e-01 4.99847750e-01 5.00137809e-01
1.42781250e+00 4.99997468e-01 5.00004267e-01 8.67733400e-05 4.99912172e-01 5.00093626e-01 4.99855508e-01 5.00142561e-01
1.42843750e+00 4.99956460e-01 4.99999299e-01 8.48924933e-05 4.99908535e-01 5.00089535e-01 4.99864138e-01 5.00142338e-01
1.42906250e+00 5.00080898e-01 4.99995161e-01 8.65802219e-05 4.99904711e-01 5.00089742e-01 4.99859042e-01 5.00131998e-01
1.42968750e+00 4.99914410e-01 5.00004026e-01 8.65234317e-05 4.99909594e-01 5.00094040e-01 4.99856981e-01 5.00142168e-01
1.43031250e+00 5.00004632e-01 5.00004525e-01 8.71044112e-05 4.99910724e-01 5.00099315e-01 4.99873265e-01 5.00147942e-01
1.43093750e+00 5.00081497e-01 4.99990745e-01 8.84374353e-05 4.99898462e-01 5.00084069e-01 4.99853663e-01 5.00135192e-01
1.43156250e+00 4.99950706e-01 5.00001705e-01 8.70417412e-05 4.99911556e-01 5.00090140e-01 4.99857165e-01 5.00141700e-01
1.43218750e+00 4.99989983e-01 5.00007349e-01 8.68554976e-05 4.99919021e-01 5.00097918e-01 4.99861595e-01 5.00145748e-01
1.43281250e+00 5.00054229e-01 4.99995022e-01 8.72371657e-05 4.99901853e-01 5.00092810e-01 4.99852523e-01 5.00134012e-01
1.43343750e+00 4.99942262e-01 4.99995851e-01 8.64682485e-05 4.99905831e-01 5.00083569e-01 4.99856956e-01 5.00136615e-01
1.43406250e+00 5.00013932e-01 5.00004442e-01 8.89849849e-05 4.99909942e-01 5.00098062e-01 4.99863716e-01 5.00153020e-01
1.43468750e+00 5.00080425e-01 5.00004713e-01 8.75561016e-05 4.99915721e-01 5.00098449e-01 4.99864013e-01 5.00148297e-01
1.43531250e+00 4.99981844e-01 4.99993860e-01 8.73573825e-05 4.99904100e-01 5.00087413e-01 4.99856646e-01 5.00138733e-01
1.43593750e+00 4.99942852e-01 5.00001358e-01 8.73467848e-05 4.99909483e-01 5.00093769e-01 4.99858177e-01 5.00140886e-01
1.43656250e+00 5.00011097e-01 5.00004373e-01 8.59939013e-05 4.99911338e-01 5.00097948e-01 4.99866822e-01 5.00138435e-01
1.43718750e+00 5.00080267e-01 4.99996193e-01 8.58624468e-05 4.99905631e-01 5.00086951e-01 4.99861382e-01 5.00137654e-01
1.43781250e+00 4.99876494e-01 4.99997469e-01 8.72159833e-05 4.99904210e-01 5.00093623e-01 4.99859975e-01 5.00142675e-01
1.43843750e+00 4.99995682e-01 5.00004623e-01 8.53799918e-05 4.99916452e-01 5.00095026e-01 4.99865753e-01 5.00141832e-01
1.43906250e+00 5.00116828e-01 5.00001481e-01 8.45508644e-05 4.99913027e-01 5.00088496e-01 4.99861978e-01 5.00133307e-01
1.43968750e+00 4.99972234e-01 4.99992481e-01 8.94144068e-05 4.99895668e-01 5.00086498e-01 4.99848291e-01 5.00138411e-01
1.44031250e+00 4.99901797e-01 5.00003866e-01 8.96110146e-05 4.99906502e-01 5.00100665e-01 4.99854921e-01 5.00141943e-01
1.44093750e+00 5.00075810e-01 5.00002565e-01 8.44268611e-05 4.99913424e-01 5.00089446e-01 4.99867541e-01 5.00137681e-01
1.44156250e+00 5.00065048e-01 4.99994333e-01 8.59104954e-05 4.99899522e-01 5.00087477e-01 4.99857028e-01 5.00129414e-01
1.44218750e+00 4.99839455e-01 5.00000636e-01 8.58781047e-05 4.99912690e-01 5.00091658e-01 4.99864822e-01 5.00143641e-01
1.44281250e+00 5.00029368e-01 5.00003952e-01 8.60693633e-05 4.99909749e-01 5.00097280e-01 4.99866577e-01 5.00146733e-01
1.44343750e+00 5.00079470e-01 5.00002311e-01 8.29712696e-05 4.99912743e-01 5.00089412e-01 4.99873214e-01 5.00137614e-01
1.44406250e+00 4.99933053e-01 4.99994888e-01 8.71072344e-05 4.99907425e-01 5.00088693e-01 4.99856803e-01 5.00138360e-01
1.44468750e+00 5.00074021e-01 4.99999866e-01 8.74100569e-05 4.99906033e-01 5.00095201e-01 4.99861679e-01 5.00143941e-01
1.44531250e+00 4.99995096e-01 5.00004001e-01 8.60385224e-05 4.99912856e-01 5.00091522e-01 4.99863843e-01 5.00144449e-01
1.44593750e+00 5.00038771e-01 4.99994232e-01 8.74447928e-05 4.99901983e-01 5.00094235e-01 4.99859852e-01 5.00138379e-01
1.44656250e+00 4.99932618e-01 4.99997042e-01 8.61743119e-05 4.99906284e-01 5.00089245e-01 4.99864074e-01 5.00135849e-01
1.44718750e+00 4.99925579e-01 5.00008615e-01 8.80744217e-05 4.99913480e-01 5.00103533e-01 4.99865241e-01 5.00147713e-01
1.44781250e+00 5.00100503e-01 5.00002461e-01 8.74442295e-05 4.99908843e-01 5.00098606e-01 4.99863717e-01 5.00142170e-01
1.44843750e+00 4.99921801e-01 4.99993305e-01 8.74225962e-05 4.99901764e-01 5.00088007e-01 4.99854103e-01 5.00140338e-01
1.44906250e+00 5.00045151e-01 5.00001077e-01 8.91222813e-05 4.99906891e-01 5.00096485e-01 4.99855994e-01 5.00143643e-01
1.44968750e+00 4.99967784e-01 5.00004503e-01 8.74706038e-05 4.99910286e-01 5.00094703e-01 4.99863562e-01 5.00147277e-01
1.45031250e+00 5.00025467e-01 4.99994147e-01 8.67453592e-05 4.99907630e-01 5.00086671e-01 4.99852373e-01 5.00144496e-01
1.45093750e+00 4.99976980e-01 4.99999742e-01 8.85768903e-05 4.99901485e-01 5.00091864e-01 4.99857054e-01 5.00139753e-01
1.45156250e+00 4.99945477e-01 5.00006619e-01 8.55473723e-05 4.99914476e-01 5.00093848e-01 4.99862766e-01 5.00143565e-01
1.45218750e+00 5.00181746e-01 4.99995784e-01 8.79128266e-05 4.99904893e-01 5.00091943e-01 4.99855357e-01 5.00133870e-01
1.45281250e+00 5.00021521e-01 4.99995638e-01 8.62097858e-05 4.99908853e-01 5.00086589e-01 4.99859919e-01 5.00138754e-01
1.45343750e+00 4.99864090e-01 5.00004914e-01 8.52297391e-05 4.99916822e-01 5.00094112e-01 4.99870545e-01 5.00141879e-01
1.45406250e+00 5.00025627e-01 5.00001386e-01 8.59077317e-05 4.99909023e-01 5.00092610e-01 4.99857570e-01 5.00141325e-01
1.45468750e+00 5.00040856e-01 4.99997976e-01 8.76907450e-05 4.99904961e-01 5.00091955e-01 4.99857193e-01 5.00140738e-01
1.45531250e+00 4.99948644e-01 4.99997507e-01 8.73529388e-05 4.99905240e-01 5.00090908e-01 4.99858169e-01 5.00136346e-01
1.45593750e+00 4.99943794e-01 5.00007317e-01 8.60658623e-05 4.99916206e-01 5.00099680e-01 4.99866571e-01 5.00143919e-01
1.45656250e+00 5.00098073e-01 4.99999822e-01 8.75350798e-05 4.99906692e-01 5.00091038e-01 4.99856533e-01 5.00142876e-01
1.45718750e+00 4.99987593e-01 4.99990844e-01 8.75504274e-05 4.99902063e-01 5.00085001e-01 4.99850559e-01 5.00135740e-01
1.45781250e+00 4.99923892e-01 5.00009043e-01 8.55652688e-05 4.99919650e-01 5.00097316e-01 4.99866910e-01 5.00149433e-01
1.45843750e+00 5.00035896e-01 4.99995741e-01 8.75764845e-05 4.99902685e-01 5.00089031e-01 4.99853956e-01 5.00136592e-01
1.45906250e+00 5.00129019e-01 4.99993609e-01 8.88496242e-05 4.99898521e-01 5.00084785e-01 4.99845507e-01 5.00138178e-01
1.45968750e+00 4.99838302e-01 5.00009959e-01 8.52628968e-05 4.99917565e-01 5.00099378e-01 4.99877062e-01 5.00150779e-01
1.46031250e+00 4.99978507e-01 4.99997460e-01 8.62809682e-05 4.99909141e-01 5.00089802e-01 4.99850818e-01 5.00135984e-01
1.46093750e+00 5.00146448e-01 4.99997761e-01 8.60291011e-05 4.99909009e-01 5.00089820e-01 4.99863891e-01 5.00139688e-01
1.46156250e+00 4.99883900e-01 5.00000017e-01 8.74648061e-05 4.99907513e-01 5.00090827e-01 4.99863402e-01 5.00138154e-01
1.46218750e+00 4.99937023e-01 5.00002187e-01 8.64937261e-05 4.99905446e-01 5.00094840e-01 4.99860138e-01 5.00141165e-01
1.46281250e+00 5.00169292e-01 5.00000905e-01 8.92225191e-05 4.99905974e-01 5.00094053e-01 4.99850725e-01 5.00149769e-01
1.46343750e+00 4.99914618e-01 4.99992571e-01 8.66339370e-05 4.99901176e-01 5.00086151e-01 4.99853164e-01 5.00129658e-01
1.46406250e+00 5.00019898e-01 5.00007846e-01 8.65832587e-05 4.99916214e-01 5.00099269e-01 4.99869590e-01 5.00147590e-01
1.46468750e+00 5.00026382e-01 5.00001141e-01 8.73465365e-05 4.99909806e-01 5.00094089e-01 4.99863895e-01 5.00142937e-01
1.46531250e+00 4.99912009e-01 4.99994056e-01 8.50138106e-05 4.99905117e-01 5.00084629e-01 4.99858728e-01 5.00134990e-01
1.46593750e+00 5.00064361e-01 5.00002377e-01 8.92755762e-05 4.99909404e-01 5.00099864e-01 4.99858773e-01 5.00146800e-01
1.46656250e+00 4.99914210e-01 5.00002957e-01 8.56071043e-05 4.99914763e-01 5.00092881e-01 4.99866518e-01 5.00135220e-01
1.46718750e+00 5.00109070e-01 4.99999638e-01 8.97841818e-05 4.99902250e-01 5.00095017e-01 4.99855785e-01 5.00145219e-01
1.46781250e+00 5.00019236e-01 4.99994765e-01 8.53762779e-05 4.99905157e-01 5.00085118e-01 4.99861568e-01 5.00137238e-01
1.46843750e+00 4.99841929e-01 5.00004252e-01 8.86021884e-05 4.99906218e-01 5.00097419e-01 4.99861815e-01 5.00147035e-01
1.46906250e+00 5.00103342e-01 5.00001395e-01 8.68313127e-05 4.99906464e-01 5.00093451e-01 4.99862264e-01 5.00140198e-01
1.46968750e+00 5.00085176e-01 4.99994880e-01 8.59194460e-05 4.99905514e-01 5.00087936e-01 4.99859821e-01 5.00135894e-01
1.47031250e+00 4.99918622e-01 5.00001714e-01 8.72420355e-05 4.99908868e-01 5.00096164e-01 4.99860514e-01 5.00142750e-01
1.47093750e+00 4.99952487e-01 5.00004134e-01 8.41315488e-05 4.99913115e-01 5.00092528e-01 4.99858729e-01 5.00136739e-01
1.47156250e+00 5.00115934e-01 4.99999170e-01 8.55165693e-05 4.99907564e-01 5.00088350e-01 4.99864418e-01 5.00141695e-01
1.47218750e+00 5.00020829e-01 4.99993120e-01 8.65711042e-05 4.99902986e-01 5.00085005e-01 4.99852948e-01 5.00133029e-01
1.47281250e+00 4.99835233e-01 5.00005636e-01 8.75346100e-05 4.99913201e-01 5.00097934e-01 4.99867892e-01 5.00144930e-01
1.47343750e+00 5.00113016e-01 5.00002812e-01 8.73645262e-05 4.99909521e-01 5.00094276e-01 4.99862230e-01 5.00145212e-01
1.47406250e+00 5.00043905e-01 4.99991889e-01 8.69294899e-05 4.99898194e-01 5.00085935e-01 4.99858392e-01 5.00139239e-01
1.47468750e+00 4.99846687e-01 5.00005610e-01 8.76216729e-05 4.99910740e-01 5.00100758e-01 4.99858753e-01 5.00142515e-01
1.47531250e+00 5.00084520e-01 5.00001059e-01 8.70325982e-05 4.99904753e-01 5.00092646e-01 4.99859372e-01 5.00139034e-01
1.47593750e+00 5.00072444e-01 4.99994792e-01 8.80923176e-05 4.99899318e-01 5.00090574e-01 4.99855362e-01 5.00133734e-01
1.47656250e+00 4.99852041e-01 5.00000639e-01 8.36652270e-05 4.99913916e-01 5.00086568e-01 4.99867968e-01 5.00139510e-01
1.47718750e+00 4.99972396e-01 5.00004788e-01 8.78928373e-05 4.99909064e-01 5.00098717e-01 4.99858039e-01 5.00140262e-01
1.47781250e+00 5.00090444e-01 5.00001351e-01 8.40356046e-05 4.99914509e-01 5.00088721e-01 4.99864942e-01 5.00131859e-01
1.47843750e+00 5.00017950e-01 4.99991381e-01 8.96850307e-05 4.99896379e-01 5.00087491e-01 4.99848142e-01 5.00136852e-01
1.47906250e+00 4.99976951e-01 5.00005425e-01 8.55428904e-05 4.99915001e-01 5.00095130e-01 4.99863459e-01 5.00142155e-01
1.47968750e+00 4.99957463e-01 5.00004070e-01 8.84517198e-05 4.99908520e-01 5.00094442e-01 4.99859447e-01 5.00145531e-01
1.48031250e+00 5.00063227e-01 4.99992626e-01 8.92859026e-05 4.99898063e-01 5.00090307e-01 4.99852029e-01 5.00133840e-01
1.48093750e+00 5.00029430e-01 5.00001088e-01 8.90844691e-05 4.99909227e-01 5.00095836e-01 4.99860201e-01 5.00147259e-01
1.48156250e+00 4.99899478e-01 5.00002809e-01 8.29953920e-05 4.99908813e-01 5.00087686e-01 4.99873199e-01 5.00140141e-01
1.48218750e+00 5.00074466e-01 4.99999460e-01 8.83835256e-05 4.99906396e-01 5.00096689e-01 4.99854032e-01 5.00140258e-01
1.48281250e+00 5.00049962e-01 4.99994543e-01 8.56803080e-05 4.99903412e-01 5.00086930e-01 4.99859366e-01 5.00131471e-01
1.48343750e+00 4.99929510e-01 5.00006124e-01 8.39170899e-05 4.99917861e-01 5.00097848e-01 4.99868480e-01 5.00139998e-01
1.48406250e+00 5.00009058e-01 5.00003190e-01 8.70805229e-05 4.99910997e-01 5.00093746e-01 4.99867003e-01 5.00141320e-01
1.48468750e+00 4.99986078e-01 4.99991287e-01 8.62562360e-05 4.99899822e-01 5.00080280e-01 4.99850323e-01 5.00135604e-01
1.48531250e+00 5.00011484e-01 5.00002937e-01 8.78214170e-05 4.99908491e-01 5.00096806e-01 4.99856333e-01 5.00145716e-01
1.48593750e+00 4.99963472e-01 5.00004263e-01 8.74658479e-05 4.99913160e-01 5.00095731e-01 4.99856597e-01 5.00143708e-01
1.48656250e+00 5.00034045e-01 4.99997488e-01 8.70038593e-05 4.99907000e-01 5.00092418e-01 4.99859452e-01 5.00140052e-01
1.48718750e+00 5.00071313e-01 4.99996420e-01 8.74523281e-05 4.99903014e-01 5.00089574e-01 4.99850232e-01 5.00137302e-01
1.48781250e+00 4.99901696e-01 5.00003788e-01 8.56958949e-05 4.99916421e-01 5.00094524e-01 4.99872166e-01 5.00139853e-01
1.48843750e+00 5.00015186e-01 5.00001856e-01 8.64242860e-05 4.99909239e-01 5.00097031e-01 4.99864893e-01 5.00137496e-01
1.48906250e+00 5.00060213e-01 4.99992800e-01 8.35709738e-05 4.99907277e-01 5.00085207e-01 4.99861754e-01 5.00126177e-01
1.48968750e+00 4.99900688e-01 5.00005646e-01 8.70418795e-05 4.99912167e-01 5.00095644e-01 4.99859233e-01 5.00138211e-01
1.49031250e+00 5.00013310e-01 5.00002231e-01 8.61268145e-05 4.99910613e-01 5.00088453e-01 4.99856952e-01 5.00141264e-01
1.49093750e+00 5.00034034e-01 4.99994599e-01 8.55037504e-05 4.99907510e-01 5.00086005e-01 4.99856741e-01 5.00135025e-01
1.49156250e+00 4.99980915e-01 5.00000942e-01 8.76868758e-05 4.99907463e-01 5.00091301e-01 4.99863085e-01 5.00139566e-01
1.49218750e+00 4.99943746e-01 5.00001617e-01 8.86349120e-05 4.99909059e-01 5.00097476e-01 4.99860371e-01 5.00143538e-01
1.49281250e+00 5.00132477e-01 5.00003683e-01 8.75209267e-05 4.99911639e-01 5.00095273e-01 4.99860191e-01 5.00144225e-01
1.49343750e+00 5.00050610e-01 4.99992327e-01 8.36198464e-05 4.99902791e-01 5.00078446e-01 4.99856075e-01 5.00131981e-01
1.49406250e+00 4.99859413e-01 5.00000851e-01 8.76034026e-05 4.99906871e-01 5.00091543e-01 4.99856161e-01 5.00144458e-01
1.49468750e+00 4.99982419e-01 5.00008625e-01 8.48263710e-05 4.99920391e-01 5.00096101e-01 4.99870473e-01 5.00141416e-01
1.49531250e+00 5.00087950e-01 4.99994727e-01 8.87626486e-05 4.99899811e-01 5.00088952e-01 4.99850152e-01 5.00136013e-01
1.49593750e+00 4.99992898e-01 4.99998678e-01 8.55653857e-05 4.99907691e-01 5.00088272e-01 4.99862201e-01 5.00136445e-01
1.49656250e+00 4.99961989e-01 5.00003306e-01 8.58619766e-05 4.99911817e-01 5.00096354e-01 4.99865909e-01 5.00138260e-01
1.49718750e+00 5.00050516e-01 5.00000195e-01 8.99370861e-05 4.99901569e-01 5.00095142e-01 4.99861083e-01 5.00148147e-01
1.49781250e+00 4.99984974e-01 4.99994537e-01 8.41233353e-05 4.99904091e-01 5.00084791e-01 4.99859263e-01 5.00133456e-01
1.49843750e+00 5.00030863e-01 5.00004140e-01 8.67045974e-05 4.99913469e-01 5.00097578e-01 4.99863322e-01 5.00143349e-01
1.49906250e+00 4.99953873e-01 5.00004097e-01 8.44665887e-05 4.99909948e-01 5.00095245e-01 4.99865551e-01 5.00138072e-01
1.49968750e+00 5.00017510e-01 4.99992513e-01 8.56267934e-05 4.99905186e-01 5.00081373e-01 4.99854922e-01 5.00130831e-01
1.50031250e+00 5.00010996e-01 5.00002217e-01 8.67312482e-05 4.99909609e-01 5.00103096e-01 4.99864249e-01 5.00135202e-01
1.50093750e+00 4.99870559e-01 5.00003865e-01 8.65851645e-05 4.99912899e-01 5.00090498e-01 4.99868168e-01 5.00138979e-01
1.50156250e+00 5.00085619e-01 4.99998078e-01 8.83295439e-05 4.99903483e-01 5.00096864e-01 4.99858657e-01 5.00143258e-01
1.50218750e+00 5.00110071e-01 4.99994953e-01 8.76095251e-05 4.99905638e-01 5.00088681e-01 4.99858831e-01 5.00137875e-01
1.50281250e+00 4.99880314e-01 5.00001089e-01 8.52841518e-05 4.99912590e-01 5.00093601e-01 4.99860241e-01 5.00134079e-01
1.50343750e+00 4.99967650e-01 5.00006406e-01 8.57090082e-05 4.99917272e-01 5.00096644e-01 4.99869582e-01 5.00142944e-01
1.50406250e+00 5.00059886e-01 4.99992962e-01 8.65766539e-05 4.99904874e-01 5.00085808e-01 4.99857067e-01 5.00131953e-01
1.50468750e+00 5.00069684e-01 4.99999147e-01 8.52465640e-05 4.99910157e-01 5.00090702e-01 4.99855275e-01 5.00132347e-01
1.50531250e+00 4.99863447e-01 5.00006479e-01 8.49444479e-05 4.99915436e-01 5.00096788e-01 4.99864792e-01 5.00143016e-01
1.50593750e+00 4.99982034e-01 4.99995966e-01 8.71365055e-05 4.99902645e-01 5.00085926e-01 4.99855404e-01 5.00138060e-01
1.50656250e+00 5.00154489e-01 4.99997684e-01 8.79136799e-05 4.99904229e-01 5.00090740e-01 4.99859619e-01 5.00143169e-01
1.50718750e+00 4.99879538e-01 5.00002946e-01 8.40576965e-05 4.99912061e-01 5.00094648e-01 4.99864970e-01 5.00135528e-01
1.50781250e+00 4.99940819e-01 5.00001525e-01 8.44312032e-05 4.99912635e-01 5.00093978e-01 4.99866357e-01 5.00140063e-01
1.50843750e+00 5.00124137e-01 4.99995508e-01 8.60275568e-05 4.99904690e-01 5.00089334e-01 4.99851041e-01 5.00135797e-01
1.50906250e+00 4.99961669e-01 5.00002052e-01 8.36656881e-05 4.99916345e-01 5.00091348e-01 4.99864469e-01 5.00133194e-01
1.50968750e+00 4.99963447e-01 5.00003019e-01 8.64523087e-05 4.99914369e-01 5.00095197e-01 4.99857830e-01 5.00142907e-01
1.51031250e+00 5.00093370e-01 4.99997742e-01 8.49321967e-05 4.99903691e-01 5.00090063e-01 4.99856471e-01 5.00131516e-01
1.51093750e+00 4.99970340e-01 4.99999664e-01 8.51960052e-05 4.99909286e-01 5.00088891e-01 4.99863841e-01 5.00141938e-01
1.51156250e+00 4.99920641e-01 5.00001851e-01 8.51430643e-05 4.99912488e-01 5.00094400e-01 4.99860695e-01 5.00136971e-01
1.51218750e+00 5.00047612e-01 5.00001106e-01 8.40617211e-05 4.99913028e-01 5.00090133e-01 4.99863732e-01 5.00139203e-01
1.51281250e+00 5.00020999e-01 4.99995014e-01 8.60468914e-05 4.99905183e-01 5.00090662e-01 4.99863774e-01 5.00135980e-01
1.51343750e+00 4.99966479e-01 5.00000650e-01 8.34177968e-05 4.99914253e-01 5.00089045e-01 4.99866783e-01 5.00135989e-01
1.51406250e+00 5.00081870e-01 5.00003349e-01 8.63738733e-05 4.99911561e-01 5.00093280e-01 4.99865811e-01 5.00145548e-01
1.51468750e+00 4.99955145e-01 4.99995762e-01 8.30844402e-05 4.99908611e-01 5.00084665e-01 4.99860230e-01 5.00127334e-01
1.51531250e+00 4.99945754e-01 5.00002663e-01 8.32371367e-05 4.99916838e-01 5.00091533e-01 4.99865808e-01 5.00140539e-01
1.51593750e+00 5.00129428e-01 5.00005420e-01 8.57570979e-05 4.99912102e-01 5.00095706e-01 4.99858013e-01 5.00139172e-01
1.51656250e+00 4.99937318e-01 4.99996066e-01 8.48473639e-05 4.99907079e-01 5.00092766e-01 4.99864192e-01 5.00132942e-01
1.51718750e+00 4.99974230e-01 4.99994659e-01 8.37401244e-05 4.99907128e-01 5.00081179e-01 4.99864254e-01 5.00133526e-01
1.51781250e+00 5.00045272e-01 5.00005013e-01 8.25793203e-05 4.99915727e-01 5.00092020e-01 4.99872404e-01 5.00134956e-01
1.51843750e+00 4.99989007e-01 5.00002817e-01 8.43106687e-05 4.99915950e-01 5.00090793e-01 4.99856581e-01 5.00141011e-01
1.51906250e+00 4.99919263e-01 4.99993666e-01 8.57691884e-05 4.99899262e-01 5.00086545e-01 4.99855499e-01 5.00134416e-01
1.51968750e+00 5.00125756e-01 5.00002386e-01 8.80704219e-05 4.99910983e-01 5.00093590e-01 4.99860405e-01 5.00147845e-01
1.52031250e+00 5.00030409e-01 5.00002576e-01 8.65679138e-05 4.99909612e-01 5.00094938e-01 4.99864051e-01 5.00144232e-01
1.52093750e+00 4.99844083e-01 4.99994030e-01 8.57678955e-05 4.99902469e-01 5.00085783e-01 4.99855702e-01 5.00131932e-01
1.52156250e+00 5.00063823e-01 5.00001812e-01 8.62298376e-05 4.99907748e-01 5.00095961e-01 4.99859946e-01 5.00138702e-01
1.52218750e+00 5.00037435e-01 5.00001740e-01 8.34715528e-05 4.99913216e-01 5.00089988e-01 4.99869613e-01 5.00142268e-01
1.52281250e+00 4.99945053e-01 5.00000463e-01 8.39820471e-05 4.99911441e-01 5.00085836e-01 4.99867035e-01 5.00143007e-01
1.52343750e+00 5.00060460e-01 4.99996485e-01 8.47308568e-05 4.99906216e-01 5.00086725e-01 4.99857269e-01 5.00135624e-01
1.52406250e+00 4.99978760e-01 5.00002305e-01 8.43070384e-05 4.99916713e-01 5.00089017e-01 4.99870362e-01 5.00144704e-01
1.52468750e+00 4.99894534e-01 5.00004870e-01 8.65776287e-05 4.99916551e-01 5.00099005e-01 4.99858667e-01 5.00143990e-01
1.52531250e+00 5.00103986e-01 4.99994992e-01 8.65944797e-05 4.99900320e-01 5.00091893e-01 4.99856437e-01 5.00137214e-01
1.52593750e+00 5.00077092e-01 4.99999811e-01 8.36714614e-05 4.99909491e-01 5.00086825e-01 4.99862537e-01 5.00134517e-01
1.52656250e+00 4.99898589e-01 5.00002573e-01 9.06642523e-05 4.99903960e-01 5.00096469e-01 4.99853228e-01 5.00149850e-01
1.52718750e+00 4.99978011e-01 4.99998995e-01 8.49348742e-05 4.99908400e-01 5.00092220e-01 4.99864687e-01 5.00137632e-01
1.52781250e+00 5.00039574e-01 4.99998245e-01 8.89721451e-05 4.99905974e-01 5.00095912e-01 4.99857128e-01 5.00143191e-01
1.52843750e+00 4.99911610e-01 5.00002272e-01 8.34568235e-05 4.99912204e-01 5.00092653e-01 4.99868147e-01 5.00138805e-01
1.52906250e+00 5.00051677e-01 5.00002351e-01 8.41184843e-05 4.99915030e-01 5.00089068e-01 4.99862588e-01 5.00133857e-01
1.52968750e+00 5.00065978e-01 4.99996205e-01 8.85803536e-05 4.99903207e-01 5.00090769e-01 4.99856949e-01 5.00140628e-01
1.53031250e+00 4.99944059e-01 5.00001022e-01 8.42713759e-05 4.99912423e-01 5.00089564e-01 4.99867239e-01 5.00146324e-01
1.53093750e+00 5.00085793e-01 5.00001703e-01 8.44623953e-05 4.99914512e-01 5.00095014e-01 4.99863758e-01 5.00143654e-01
1.53156250e+00 4.99970173e-01 4.99999502e-01 8.46335092e-05 4.99911718e-01 5.00091055e-01 4.99861405e-01 5.00138494e-01
1.53218750e+00 4.99897647e-01 4.99999024e-01 8.38790275e-05 4.99910849e-01 5.00090842e-01 4.99863991e-01 5.00136007e-01
1.53281250e+00 5.00064814e-01 4.99999965e-01 8.50173129e-05 4.99909445e-01 5.00096412e-01 4.99871068e-01 5.00139663e-01
1.53343750e+00 5.00059392e-01 5.00001369e-01 8.29873159e-05 4.99913643e-01 5.00090736e-01 4.99869741e-01 5.00136265e-01
1.53406250e+00 4.99916134e-01 4.99999355e-01 8.59620809e-05 4.99906344e-01 5.00092384e-01 4.99863813e-01 5.00137280e-01
1.53468750e+00 5.00019661e-01 4.99998631e-01 8.64792834e-05 4.99903744e-01 5.00092009e-01 4.99861408e-01 5.00138364e-01
1.53531250e+00 4.99975301e-01 5.00000538e-01 8.52220978e-05 4.99910466e-01 5.00093974e-01 4.99863934e-01 5.00139740e-01
1.53593750e+00 4.99990294e-01 5.00000170e-01 8.58497681e-05 4.99909995e-01 5.00090319e-01 4.99865938e-01 5.00145563e-01
1.53656250e+00 5.00080955e-01 4.99998139e-01 8.66810784e-05 4.99905673e-01 5.00092930e-01 4.99855935e-01 5.00139456e-01
1.53718750e+00 4.99862492e-01 5.00002004e-01 8.70717661e-05 4.99911969e-01 5.00094958e-01 4.99860705e-01 5.00144345e-01
1.53781250e+00 5.00074605e-01 5.00001141e-01 8.43011050e-05 4.99912108e-01 5.00091500e-01 4.99867951e-01 5.00138592e-01
1.53843750e+00 5.00116004e-01 4.99997357e-01 8.76017785e-05 4.99908347e-01 5.00089479e-01 4.99854773e-01 5.00137954e-01
1.53906250e+00 4.99904163e-01 5.00000975e-01 8.67347783e-05 4.99905655e-01 5.00098296e-01 4.99861304e-01 5.00135292e-01
1.53968750e+00 4.99970642e-01 5.00002964e-01 8.62006348e-05 4.99909110e-01 5.00095319e-01 4.99862152e-01 5.00139154e-01
1.54031250e+00 4.99950264e-01 4.99997692e-01 8.71180465e-05 4.99903843e-01 5.00087563e-01 4.99855993e-01 5.00137966e-01
1.54093750e+00 5.00086203e-01 4.99997629e-01 8.50775107e-05 4.99906618e-01 5.00089120e-01 4.99859876e-01 5.00140268e-01
1.54156250e+00 4.99987728e-01 5.00004089e-01 8.33440133e-05 4.99916750e-01 5.00092109e-01 4.99865216e-01 5.00138051e-01
1.54218750e+00 4.99934823e-01 4.99998472e-01 8.73900570e-05 4.99907840e-01 5.00090698e-01 4.99850736e-01 5.00140782e-01
1.54281250e+00 5.00136885e-01 4.99997110e-01 8.49907354e-05 4.99909611e-01 5.00090324e-01 4.99862566e-01 5.00134513e-01
1.54343750e+00 4.99985925e-01 5.00003697e-01 8.39512785e-05 4.99914477e-01 5.00094973e-01 4.99864183e-01 5.00137977e-01
1.54406250e+00 4.99945695e-01 5.00002388e-01 8.73092550e-05 4.99910693e-01 5.00092613e-01 4.99861321e-01 5.00147845e-01
1.54468750e+00 4.99978340e-01 4.99994308e-01 8.57240329e-05 4.99902892e-01 5.00085306e-01 4.99856616e-01 5.00130809e-01
1.54531250e+00 4.99993795e-01 4.99999251e-01 8.26366097e-05 4.99915259e-01 5.00084760e-01 4.99861191e-01 5.00132882e-01
1.54593750e+00 5.00067129e-01 5.00006302e-01 8.88743302e-05 4.99910368e-01 5.00099602e-01 4.99860955e-01 5.00141990e-01
1.54656250e+00 4.99938770e-01 4.99996026e-01 8.67457754e-05 4.99906951e-01 5.00086287e-01 4.99856854e-01 5.00134923e-01
1.54718750e+00 5.00035177e-01 4.99998986e-01 8.75420055e-05 4.99906946e-01 5.00090276e-01 4.99863038e-01 5.00145573e-01
1.54781250e+00 5.00012009e-01 5.00003095e-01 8.78527067e-05 4.99908468e-01 5.00096666e-01 4.99865768e-01 5.00141714e-01
1.54843750e+00 4.99928089e-01 4.99997791e-01 8.93432080e-05 4.99899002e-01 5.00089371e-01 4.99852728e-01 5.00142145e-01
1.54906250e+00 4.99978033e-01 5.00001115e-01 8.79888117e-05 4.99908434e-01 5.00092405e-01 4.99862140e-01 5.00146445e-01
1.54968750e+00 5.00071704e-01 4.99998538e-01 8.45472286e-05 4.99907362e-01 5.00090723e-01 4.99862112e-01 5.00134238e-01
1.55031250e+00 5.00086686e-01 5.00000001e-01 8.54180968e-05 4.99908426e-01 5.00091676e-01 4.99861048e-01 5.00136780e-01
1.55093750e+00 4.99828362e-01 5.00003091e-01 8.63187307e-05 4.99912607e-01 5.00091006e-01 4.99861875e-01 5.00138253e-01
1.55156250e+00 4.99983311e-01 4.99995291e-01 8.46161511e-05 4.99903510e-01 5.00085587e-01 4.99857857e-01 5.00136517e-01
1.55218750e+00 5.00140893e-01 5.00001963e-01 8.52422175e-05 4.99914260e-01 5.00096332e-01 4.99865559e-01 5.00136373e-01
1.55281250e+00 4.99912807e-01 5.00000534e-01 8.71578594e-05 4.99905786e-01 5.00091077e-01 4.99858345e-01 5.00139446e-01
1.55343750e+00 4.99978379e-01 4.99997981e-01 8.64844239e-05 4.99905665e-01 5.00087705e-01 4.99857976e-01 5.00141999e-01
1.55406250e+00 5.00141241e-01 5.00002544e-01 8.82947440e-05 4.99910923e-01 5.00097674e-01 4.99854628e-01 5.00143764e-01
1.55468750e+00 4.99943251e-01 5.00000783e-01 8.65247291e-05 4.99904124e-01 5.00095446e-01 4.99862749e-01 5.00138940e-01
1.55531250e+00 4.99866342e-01 4.99999282e-01 8.62226269e-05 4.99907844e-01 5.00089292e-01 4.99861856e-01 5.00139649e-01
1.55593750e+00 5.00126042e-01 4.99998493e-01 8.69255451e-05 4.99911201e-01 5.00087602e-01 4.99855529e-01 5.00135952e-01
1.55656250e+00 5.00070721e-01 5.00002839e-01 8.85128847e-05 4.99908229e-01 5.00097477e-01 4.99859345e-01 5.00141238e-01
1.55718750e+00 4.99860490e-01 4.99998042e-01 8.53994291e-05 4.99906791e-01 5.00083433e-01 4.99862691e-01 5.00137309e-01
1.55781250e+00 5.00006333e-01 4.99999066e-01 8.76023547e-05 4.99907186e-01 5.00090943e-01 4.99854500e-01 5.00136909e-01
1.55843750e+00 5.00082860e-01 5.00002590e-01 8.69011932e-05 4.99911784e-01 5.00095806e-01 4.99861557e-01 5.00145575e-01
1.55906250e+00 4.99953613e-01 4.99998337e-01 8.75525661e-05 4.99909480e-01 5.00091958e-01 4.99857525e-01 5.00140628e-01
1.55968750e+00 4.99941764e-01 5.00001744e-01 8.74229733e-05 4.99907854e-01 5.00096233e-01 4.99864205e-01 5.00146169e-01
1.56031250e+00 5.00081314e-01 4.99999223e-01 8.61859232e-05 4.99905820e-01 5.00089179e-01 4.99859669e-01 5.00144254e-01
1.56093750e+00 5.00077729e-01 5.00002476e-01 8.55390650e-05 4.99912098e-01 5.00089091e-01 4.99864368e-01 5.00138683e-01
1.56156250e+00 4.99869677e-01 4.99995719e-01 8.63491941e-05 4.99906321e-01 5.00087130e-01 4.99857377e-01 5.00134867e-01
1.56218750e+00 4.99976378e-01 4.99999611e-01 8.13253508e-05 4.99916247e-01 5.00084728e-01 4.99865780e-01 5.00128948e-01
1.56281250e+00 5.00156914e-01 5.00004315e-01 8.70427350e-05 4.99914049e-01 5.00095923e-01 4.99868644e-01 5.00141474e-01
1.56343750e+00 4.99897389e-01 4.99995011e-01 8.30461498e-05 4.99905489e-01 5.00083335e-01 4.99867054e-01 5.00129322e-01
1.56406250e+00 4.99954344e-01 5.00003321e-01 8.57117735e-05 4.99909191e-01 5.00094752e-01 4.99866696e-01 5.00142739e-01
1.56468750e+00 5.00113598e-01 4.99999987e-01 8.49489288e-05 4.99914440e-01 5.00087347e-01 4.99859622e-01 5.00136753e-01
1.56531250e+00 4.99985417e-01 4.99998341e-01 8.41670545e-05 4.99907704e-01 5.00085796e-01 4.99868622e-01 5.00136972e-01
1.56593750e+00 4.99856937e-01 4.99998226e-01 8.70997616e-05 4.99904646e-01 5.00087337e-01 4.99856074e-01 5.00141225e-01
1.56656250e+00 5.00086995e-01 4.99998595e-01 8.66601896e-05 4.99902243e-01 5.00089756e-01 4.99860585e-01 5.00138044e-01
1.56718750e+00 5.00123038e-01 5.00007506e-01 8.75230048e-05 4.99916319e-01 5.00096512e-01 4.99859128e-01 5.00147542e-01
1.56781250e+00 4.99890762e-01 4.99997426e-01 8.59266148e-05 4.99905252e-01 5.00090691e-01 4.99858495e-01 5.00134446e-01
1.56843750e+00 4.99951601e-01 4.99997342e-01 8.74062875e-05 4.99905142e-01 5.00091358e-01 4.99858783e-01 5.00139647e-01
1.56906250e+00 5.00103062e-01 5.00001099e-01 8.70729029e-05 4.99903329e-01 5.00092852e-01 4.99863770e-01 5.00139403e-01
1.56968750e+00 4.99993848e-01 5.00000250e-01 8.72808729e-05 4.99908282e-01 5.00095979e-01 4.99860487e-01 5.00136911e-01
1.57031250e+00 4.99893948e-01 5.00000882e-01 8.64030601e-05 4.99909964e-01 5.00095320e-01 4.99860272e-01 5.00140547e-01
1.57093750e+00 5.00013390e-01 4.99997325e-01 8.29622232e-05 4.99910044e-01 5.00086785e-01 4.99865695e-01 5.00134015e-01
1.57156250e+00 5.00145697e-01 5.00004361e-01 8.84020286e-05 4.99909571e-01 5.00099471e-01 4.99861223e-01 5.00143243e-01
1.57218750e+00 4.99880022e-01 4.99997056e-01 8.53779779e-05 4.99908440e-01 5.00088423e-01 4.99856446e-01 5.00135972e-01
1.57281250e+00 4.99961297e-01 5.00000589e-01 8.49154541e-05 4.99911659e-01 5.00091009e-01 4.99862839e-01 5.00139483e-01
1.57343750e+00 5.00189869e-01 5.00000718e-01 8.65696611e-05 4.99907801e-01 5.00092732e-01 4.99853692e-01 5.00142724e-01
1.57406250e+00 4.99895834e-01 4.99996185e-01 8.56281103e-05 4.99902633e-01 5.00085821e-01 4.99862614e-01 5.00130398e-01
1.57468750e+00 4.99928277e-01 5.00003718e-01 8.80051674e-05 4.99909227e-01 5.00096372e-01 4.99858267e-01 5.00142865e-01
1.57531250e+00 5.00012040e-01 4.99999022e-01 8.56430707e-05 4.99908928e-01 5.00090394e-01 4.99858350e-01 5.00132889e-01
1.57593750e+00 5.00016428e-01 5.00003354e-01 8.62678347e-05 4.99912685e-01 5.00095035e-01 4.99863063e-01 5.00145030e-01
1.57656250e+00 5.00010531e-01 4.99997250e-01 8.62296015e-05 4.99907221e-01 5.00087065e-01 4.99861626e-01 5.00142506e-01
1.57718750e+00 4.99903477e-01 4.99997438e-01 8.62712585e-05 4.99907150e-01 5.00086324e-01 4.99855769e-01 5.00135601e-01
1.57781250e+00 5.00115029e-01 5.00003850e-01 8.74216382e-05 4.99909687e-01 5.00097853e-01 4.99857134e-01 5.00142981e-01
1.57843750e+00 5.00086300e-01 4.99997110e-01 8.62285299e-05 4.99907258e-01 5.00084481e-01 4.99852870e-01 5.00138598e-01
1.57906250e+00 4.99822691e-01 5.00002377e-01 8.64988395e-05 4.99908554e-01 5.00092653e-01 4.99862598e-01 5.00142114e-01
1.57968750e+00 5.00119127e-01 4.99999510e-01 8.63737589e-05 4.99906008e-01 5.00089474e-01 4.99863750e-01 5.00139180e-01
1.58031250e+00 4.99979915e-01 4.99998399e-01 8.71189857e-05 4.99906638e-01 5.00092324e-01 4.99855533e-01 5.00133753e-01
1.58093750e+00 4.99846895e-01 5.00000605e-01 8.73977472e-05 4.99907683e-01 5.00091146e-01 4.99856872e-01 5.00140091e-01
1.58156250e+00 5.00169011e-01 4.99998146e-01 8.68731495e-05 4.99905754e-01 5.00091118e-01 4.99855870e-01 5.00140625e-01
1.58218750e+00 5.00023756e-01 5.00003991e-01 8.82526600e-05 4.99914425e-01 5.00096510e-01 4.99862194e-01 5.00151593e-01
1.58281250e+00 4.99953456e-01 4.99995483e-01 8.51717164e-05 4.99908288e-01 5.00086168e-01 4.99859400e-01 5.00135814e-01
1.58343750e+00 5.00031042e-01 5.00002313e-01 8.46809091e-05 4.99911332e-01 5.00091138e-01 4.99870242e-01 5.00140070e-01
1.58406250e+00 4.99869632e-01 5.00004661e-01 8.28895992e-05 4.99919570e-01 5.00092580e-01 4.99870656e-01 5.00143790e-01
1.58468750e+00 5.00024426e-01 4.99993490e-01 8.34347732e-05 4.99904125e-01 5.00081474e-01 4.99862243e-01 5.00126506e-01
1.58531250e+00 5.00097592e-01 5.00001911e-01 8.47161399e-05 4.99910353e-01 5.00088965e-01 4.99860833e-01 5.00138050e-01
1.58593750e+00 4.99987573e-01 5.00002058e-01 8.30123645e-05 4.99913774e-01 5.00088231e-01 4.99865959e-01 5.00134895e-01
1.58656250e+00 5.00102178e-01 4.99999302e-01 8.79932192e-05 4.99906115e-01 5.00091585e-01 4.99860421e-01 5.00143103e-01
1.58718750e+00 4.99785435e-01 4.99997519e-01 8.60619109e-05 4.99903163e-01 5.00091914e-01 4.99854514e-01 5.00133779e-01
1.58781250e+00 4.99987809e-01 5.00003026e-01 8.49353336e-05 4.99915932e-01 5.00097367e-01 4.99865074e-01 5.00140364e-01
1.58843750e+00 5.00190273e-01 5.00000918e-01 8.60688845e-05 4.99913400e-01 5.00092026e-01 4.99863193e-01 5.00146102e-01
1.58906250e+00 4.99896242e-01 4.99995105e-01 8.58006411e-05 4.99903773e-01 5.00086629e-01 4.99851620e-01 5.00133425e-01
1.58968750e+00 4.99991553e-01 5.00002958e-01 8.45319584e-05 4.99910455e-01 5.00091999e-01 4.99865542e-01 5.00137210e-01
1.59031250e+00 5.00028512e-01 4.99999689e-01 8.38408500e-05 4.99911990e-01 5.00088545e-01 4.99868107e-01 5.00136458e-01
1.59093750e+00 4.99977912e-01 5.00000882e-01 8.95421347e-05 4.99905136e-01 5.00101002e-01 4.99861450e-01 5.00143078e-01
1.59156250e+00 4.99983070e-01 5.00000245e-01 8.50889633e-05 4.99909411e-01 5.00089966e-01 4.99869876e-01 5.00139243e-01
1.59218750e+00 4.99930316e-01 5.00000774e-01 8.55880715e-05 4.99909058e-01 5.00093612e-01 4.99861103e-01 5.00142328e-01
1.59281250e+00 5.00117974e-01 5.00004787e-01 8.81042725e-05 4.99912934e-01 5.00097257e-01 4.99860181e-01 5.00142766e-01
1.59343750e+00 5.00056906e-01 4.99990459e-01 8.51992878e-05 4.99900498e-01 5.00078472e-01 4.99855947e-01 5.00132940e-01
1.59406250e+00 4.99861780e-01 5.00001296e-01 8.52993934e-05 4.99907614e-01 5.00095780e-01 4.99866870e-01 5.00137243e-01
1.59468750e+00 5.00032430e-01 5.00006516e-01 8.52359447e-05 4.99918764e-01 5.00090271e-01 4.99871782e-01 5.00150015e-01
1.59531250e+00 5.00100065e-01 4.99994478e-01 8.62918519e-05 4.99900772e-01 5.00085964e-01 4.99860580e-01 5.00133798e-01
1.59593750e+00 4.99931972e-01 4.99999582e-01 8.61813998e-05 4.99909164e-01 5.00091327e-01 4.99856623e-01 5.00135703e-01
1.59656250e+00 4.99934699e-01 5.00002588e-01 8.88770844e-05 4.99906998e-01 5.00099345e-01 4.99860180e-01 5.00144623e-01
1.59718750e+00 5.00099145e-01 5.00001147e-01 8.70318472e-05 4.99905134e-01 5.00096291e-01 4.99859634e-01 5.00140499e-01
1.59781250e+00 5.00032423e-01 4.99995910e-01 8.91650355e-05 4.99898055e-01 5.00089206e-01 4.99852652e-01 5.00139317e-01
1.59843750e+00 4.99878120e-01 5.00000634e-01 8.94270818e-05 4.99905463e-01 5.00095789e-01 4.99850355e-01 5.00142879e-01
1.59906250e+00 4.99997322e-01 5.00001226e-01 8.52133386e-05 4.99908376e-01 5.00091038e-01 4.99863982e-01 5.00143858e-01
1.59968750e+00 5.00107471e-01 4.99997470e-01 8.72109086e-05 4.99904264e-01 5.00090423e-01 4.99858538e-01 5.00141523e-01
1.60031250e+00 4.99992458e-01 5.00003153e-01 8.50902628e-05 4.99909927e-01 5.00091466e-01 4.99861509e-01 5.00142676e-01
1.60093750e+00 4.99867212e-01 4.99998572e-01 8.47249943e-05 4.99911278e-01 5.00086037e-01 4.99857627e-01 5.00139083e-01
1.60156250e+00 5.00069367e-01 4.99999389e-01 8.41983004e-05 4.99908905e-01 5.00088716e-01 4.99860591e-01 5.00136332e-01
1.60218750e+00 5.00068749e-01 4.99999726e-01 8.61043686e-05 4.99908050e-01 5.00091531e-01 4.99856280e-01 5.00140910e-01
1.60281250e+00 4.99877954e-01 5.00001347e-01 8.64924651e-05 4.99912887e-01 5.00091840e-01 4.99857761e-01 5.00139654e-01
1.60343750e+00 5.00037389e-01 5.00000351e-01 8.38752174e-05 4.99908821e-01 5.00088565e-01 4.99863901e-01 5.00135751e-01
1.60406250e+00 5.00056457e-01 4.99998927e-01 8.87475694e-05 4.99905168e-01 5.00093084e-01 4.99852730e-01 5.00142587e-01
1.60468750e+00 4.99998197e-01 5.00000772e-01 8.39573858e-05 4.99910712e-01 5.00087864e-01 4.99865965e-01 5.00135911e-01
1.60531250e+00 4.99977210e-01 4.99998377e-01 8.55287313e-05 4.99909149e-01 5.00088298e-01 4.99860745e-01 5.00134015e-01
1.60593750e+00 4.99953416e-01 4.99999537e-01 8.56034447e-05 4.99905933e-01 5.00091727e-01 4.99860858e-01 5.00138763e-01
1.60656250e+00 5.00063191e-01 5.00002290e-01 8.59612350e-05 4.99908663e-01 5.00094482e-01 4.99870372e-01 5.00142476e-01
1.60718750e+00 4.99941610e-01 5.00000762e-01 8.64491511e-05 4.99908698e-01 5.00092131e-01 4.99858974e-01 5.00143037e-01
1.60781250e+00 5.00025750e-01 4.99998178e-01 8.63379828e-05 4.99900659e-01 5.00091631e-01 4.99860415e-01 5.00137484e-01
1.60843750e+00 5.00087204e-01 4.99997843e-01 8.68288171e-05 4.99905880e-01 5.00090601e-01 4.99858721e-01 5.00136365e-01
1.60906250e+00 4.99976327e-01 5.00004799e-01 8.77799575e-05 4.99912675e-01 5.00099286e-01 4.99859378e-01 5.00149331e-01
1.60968750e+00 4.99918273e-01 5.00001130e-01 8.57928440e-05 4.99911996e-01 5.00096197e-01 4.99861983e-01 5.00139504e-01
1.61031250e+00 4.99969352e-01 4.99997385e-01 8.41670564e-05 4.99906875e-01 5.00088854e-01 4.99856589e-01 5.00131679e-01
1.61093750e+00 5.00173111e-01 4.99998870e-01 8.53442424e-05 4.99904077e-01 5.00088174e-01 4.99861355e-01 5.00133326e-01
1.61156250e+00 4.99892128e-01 4.99999629e-01 8.41832735e-05 4.99907265e-01 5.00086088e-01 4.99868425e-01 5.00138759e-01
1.61218750e+00 4.99919876e-01 5.00004036e-01 8.52883576e-05 4.99913069e-01 5.00092907e-01 4.99866331e-01 5.00138425e-01
1.61281250e+00 5.00120678e-01 4.99999219e-01 8.33468697e-05 4.99908065e-01 5.00085823e-01 4.99863477e-01 5.00134682e-01
1.61343750e+00 4.99986243e-01 4.99997334e-01 8.43498611e-05 4.99907434e-01 5.00085416e-01 4.99862420e-01 5.00129465e-01
1.61406250e+00 4.99891399e-01 4.99998674e-01 8.22749904e-05 4.99912212e-01 5.00082710e-01 4.99862456e-01 5.00131965e-01
1.61468750e+00 5.00097310e-01 5.00003939e-01 8.33417053e-05 4.99917779e-01 5.00091247e-01 4.99870303e-01 5.00139758e-01
1.61531250e+00 5.00064089e-01 4.99999320e-01 8.28617992e-05 4.99915462e-01 5.00090067e-01 4.99871129e-01 5.00138332e-01
1.61593750e+00 4.99882243e-01 4.99994625e-01 8.54435377e-05 4.99900655e-01 5.00082875e-01 4.99853845e-01 5.00135562e-01
1.61656250e+00 5.00005703e-01 5.00005335e-01 8.31118914e-05 4.99914704e-01 5.00095145e-01 4.99864708e-01 5.00140549e-01
1.61718750e+00 5.00109547e-01 5.00000205e-01 8.37285027e-05 4.99909989e-01 5.00090550e-01 4.99867180e-01 5.00135022e-01
1.61781250e+00 4.99911773e-01 4.99996149e-01 8.40578980e-05 4.99906708e-01 5.00085973e-01 4.99862633e-01 5.00133757e-01
1.61843750e+00 4.99944394e-01 5.00001219e-01 7.93583031e-05 4.99919333e-01 5.00084260e-01 4.99872774e-01 5.00131464e-01
1.61906250e+00 5.00064031e-01 5.00001255e-01 8.57659340e-05 4.99906663e-01 5.00093256e-01 4.99863683e-01 5.00136816e-01
1.61968750e+00 5.00052197e-01 4.99999044e-01 8.40787483e-05 4.99909430e-01 5.00090209e-01 4.99864919e-01 5.00141290e-01
1.62031250e+00 4.99909002e-01 5.00001522e-01 8.25296064e-05 4.99913470e-01 5.00089973e-01 4.99871650e-01 5.00136445e-01
1.62093750e+00 5.00014685e-01 5.00003171e-01 8.72899183e-05 4.99908881e-01 5.00098319e-01 4.99864458e-01 5.00144116e-01
1.62156250e+00 5.00078499e-01 4.99994069e-01 8.43831723e-05 4.99902800e-01 5.00080911e-01 4.99858666e-01 5.00128947e-01
1.62218750e+00 4.99990063e-01 4.99999863e-01 8.61271949e-05 4.99912231e-01 5.00093038e-01 4.99862527e-01 5.00139172e-01
1.62281250e+00 4.99966817e-01 5.00004588e-01 8.58158895e-05 4.99914294e-01 5.00096110e-01 4.99867038e-01 5.00148566e-01
1.62343750e+00 4.99948095e-01 4.99997431e-01 8.56371898e-05 4.99908524e-01 5.00089723e-01 4.99863954e-01 5.00133184e-01
1.62406250e+00 5.00083182e-01 4.99998804e-01 8.48022841e-05 4.99911195e-01 5.00090922e-01 4.99859098e-01 5.00133571e-01
1.62468750e+00 4.99975395e-01 5.00003375e-01 8.36673192e-05 4.99914415e-01 5.00089090e-01 4.99863907e-01 5.00140958e-01
1.62531250e+00 4.99913979e-01 4.99997460e-01 8.46454347e-05 4.99906686e-01 5.00086537e-01 4.99865623e-01 5.00139649e-01
1.62593750e+00 5.00141862e-01 4.99998805e-01 8.46229193e-05 4.99909611e-01 5.00084386e-01 4.99863942e-01 5.00134735e-01
1.62656250e+00 4.99930530e-01 5.00004607e-01 8.43385573e-05 4.99913856e-01 5.00090925e-01 4.99869720e-01 5.00138424e-01
1.62718750e+00 4.99904796e-01 4.99997756e-01 8.44419403e-05 4.99910196e-01 5.00092322e-01 4.99871873e-01 5.00131544e-01
1.62781250e+00 5.00100228e-01 4.99998882e-01 8.52156899e-05 4.99909938e-01 5.00094326e-01 4.99864938e-01 5.00134372e-01
1.62843750e+00 5.00066619e-01 5.00000534e-01 8.38310059e-05 4.99909968e-01 5.00089334e-01 4.99863618e-01 5.00131317e-01
1.62906250e+00 4.99942516e-01 5.00002013e-01 8.31096315e-05 4.99914273e-01 5.00090687e-01 4.99866507e-01 5.00135476e-01
1.62968750e+00 4.99951247e-01 4.99998651e-01 8.51007219e-05 4.99906930e-01 5.00089501e-01 4.99861457e-01 5.00138588e-01
1.63031250e+00 5.00042510e-01 4.99995842e-01 8.35152376e-05 4.99906359e-01 5.00085883e-01 4.99858654e-01 5.00127926e-01
1.63093750e+00 5.00056117e-01 5.00005325e-01 8.38912095e-05 4.99917317e-01 5.00092060e-01 4.99866271e-01 5.00143187e-01
1.63156250e+00 4.99907373e-01 4.99997288e-01 8.76773334e-05 4.99906094e-01 5.00089378e-01 4.99859520e-01 5.00140263e-01
1.63218750e+00 5.00013773e-01 4.99999543e-01 8.39831367e-05 4.99914198e-01 5.00089309e-01 4.99862236e-01 5.00136231e-01
1.63281250e+00 5.00122752e-01 5.00002988e-01 8.61727378e-05 4.99911561e-01 5.00098994e-01 4.99863525e-01 5.00141473e-01
1.63343750e+00 4.99819089e-01 4.99996792e-01 8.87516852e-05 4.99898195e-01 5.00087722e-01 4.99858666e-01 5.00134658e-01
1.63406250e+00 4.99995028e-01 5.00004560e-01 8.55669842e-05 4.99913708e-01 5.00099198e-01 4.99874912e-01 5.00141514e-01
1.63468750e+00 5.00199760e-01 4.99995915e-01 8.19396974e-05 4.99908644e-01 5.00083661e-01 4.99867605e-01 5.00130146e-01
1.63531250e+00 4.99901647e-01 4.99998476e-01 8.35588950e-05 4.99907340e-01 5.00089025e-01 4.99859731e-01 5.00132828e-01
1.63593750e+00 4.99900341e-01 5.00004687e-01 8.41849892e-05 4.99913129e-01 5.00093806e-01 4.99869880e-01 5.00138378e-01
1.63656250e+00 5.00099990e-01 4.99998494e-01 8.44789111e-05 4.99912677e-01 5.00088677e-01 4.99863328e-01 5.00132986e-01
1.63718750e+00 5.00040897e-01 4.99998755e-01 8.74617283e-05 4.99904299e-01 5.00091491e-01 4.99863329e-01 5.00142703e-01
1.63781250e+00 4.99876680e-01 5.00000265e-01 8.58202035e-05 4.99908930e-01 5.00092078e-01 4.99863870e-01 5.00139258e-01
1.63843750e+00 5.00045425e-01 5.00000569e-01 8.25953040e-05 4.99911350e-01 5.00089789e-01 4.99869873e-01 5.00138638e-01
1.63906250e+00 5.00094797e-01 4.99999266e-01 8.45404467e-05 4.99908165e-01 5.00089894e-01 4.99865172e-01 5.00140486e-01
1.63968750e+00 4.99909854e-01 5.00003045e-01 8.13058569e-05 4.99917063e-01 5.00092179e-01 4.99871759e-01 5.00132414e-01
1.64031250e+00 4.99976126e-01 4.99997580e-01 8.27939877e-05 4.99908558e-01 5.00086100e-01 4.99868591e-01 5.00130018e-01
1.64093750e+00 5.00093427e-01 4.99998634e-01 8.36739215e-05 4.99911896e-01 5.00090380e-01 4.99862887e-01 5.00135479e-01
1.64156250e+00 4.99977737e-01 5.00004978e-01 8.19165390e-05 4.99916392e-01 5.00092923e-01 4.99872401e-01 5.00136231e-01
1.64218750e+00 4.99910727e-01 4.99997369e-01 8.42345086e-05 4.99910840e-01 5.00086876e-01 4.99858280e-01 5.00130956e-01
1.64281250e+00 5.00067374e-01 5.00000102e-01 8.67959045e-05 4.99908502e-01 5.00090411e-01 4.99859726e-01 5.00146981e-01
1.64343750e+00 5.00072067e-01 4.99998322e-01 8.50882994e-05 4.99905762e-01 5.00087900e-01 4.99860554e-01 5.00134924e-01
1.64406250e+00 4.99806841e-01 5.00001505e-01 8.41815833e-05 4.99911184e-01 5.00092330e-01 4.99864201e-01 5.00138425e-01
1.64468750e+00 5.00015044e-01 5.00002818e-01 8.48126064e-05 4.99912463e-01 5.00094219e-01 4.99865170e-01 5.00142667e-01
1.64531250e+00 5.00166020e-01 4.99995755e-01 8.33319750e-05 4.99907981e-01 5.00084543e-01 4.99857817e-01 5.00130583e-01
1.64593750e+00 4.99973868e-01 5.00001556e-01 8.30034557e-05 4.99912766e-01 5.00087219e-01 4.99870781e-01 5.00142293e-01
1.64656250e+00 4.99902493e-01 4.99998187e-01 8.19789852e-05 4.99913056e-01 5.00084260e-01 4.99861826e-01 5.00134613e-01
1.64718750e+00 5.00010083e-01 5.00000783e-01 8.46853479e-05 4.99912488e-01 5.00090683e-01 4.99864350e-01 5.00137822e-01
1.64781250e+00 5.00140604e-01 5.00000148e-01 8.69923317e-05 4.99904824e-01 5.00096542e-01 4.99859867e-01 5.00137933e-01
1.64843750e+00 4.99896391e-01 4.99999586e-01 8.32687700e-05 4.99908926e-01 5.00090637e-01 4.99872292e-01 5.00134098e-01
1.64906250e+00 4.99896307e-01 5.00002992e-01 8.21887186e-05 4.99912644e-01 5.00085220e-01 4.99871823e-01 5.00136090e-01
1.64968750e+00 5.00199984e-01 4.99996557e-01 8.45243501e-05 4.99906792e-01 5.00085610e-01 4.99862420e-01 5.00133408e-01
1.65031250e+00 4.99905003e-01 5.00002061e-01 8.07599907e-05 4.99915512e-01 5.00087285e-01 4.99873309e-01 5.00128009e-01
1.65093750e+00 4.99940245e-01 4.99999433e-01 8.49985917e-05 4.99911314e-01 5.00089924e-01 4.99859753e-01 5.00137025e-01
1.65156250e+00 5.00142806e-01 4.99999711e-01 8.34346560e-05 4.99909467e-01 5.00088516e-01 4.99858637e-01 5.00129330e-01
1.65218750e+00 4.99950018e-01 5.00001470e-01 8.38392045e-05 4.99907561e-01 5.00088366e-01 4.99867790e-01 5.00129298e-01
1.65281250e+00 4.99894059e-01 4.99998509e-01 8.58459176e-05 4.99906807e-01 5.00092182e-01 4.99863688e-01 5.00137364e-01
1.65343750e+00 5.00110729e-01 5.00000569e-01 8.38490604e-05 4.99910998e-01 5.00092495e-01 4.99862046e-01 5.00134566e-01
1.65406250e+00 5.00063983e-01 4.99996551e-01 8.46128941e-05 4.99903254e-01 5.00088488e-01 4.99864882e-01 5.00132443e-01
1.65468750e+00 4.99891877e-01 5.00004740e-01 8.27866259e-05 4.99914148e-01 5.00093860e-01 4.99869000e-01 5.00138142e-01
1.65531250e+00 4.99993571e-01 4.99998411e-01 8.63471495e-05 4.99907365e-01 5.00094757e-01 4.99861689e-01 5.00139585e-01
1.65593750e+00 5.00014085e-01 4.99997908e-01 8.24285162e-05 4.99910730e-01 5.00085001e-01 4.99863726e-01 5.00134894e-01
1.65656250e+00 5.00049283e-01 5.00003911e-01 8.26535651e-05 4.99917216e-01 5.00087339e-01 4.99868628e-01 5.00139950e-01
1.65718750e+00 4.99983646e-01 4.99996686e-01 8.40461652e-05 4.99905983e-01 5.00083207e-01 4.99859938e-01 5.00134068e-01
1.65781250e+00 4.99973029e-01 5.00002777e-01 8.17745062e-05 4.99918510e-01 5.00090241e-01 4.99863580e-01 5.00138464e-01
1.65843750e+00 5.00065209e-01 4.99998166e-01 8.58718005e-05 4.99907616e-01 5.00088214e-01 4.99863971e-01 5.00131561e-01
1.65906250e+00 4.99915987e-01 4.99998782e-01 8.09460498e-05 4.99913525e-01 5.00081763e-01 4.99867295e-01 5.00134305e-01
1.65968750e+00 5.00005455e-01 5.00005393e-01 8.28263029e-05 4.99920247e-01 5.00091783e-01 4.99868263e-01 5.00136767e-01
1.66031250e+00 4.99999003e-01 4.99996629e-01 8.35007861e-05 4.99906158e-01 5.00084136e-01 4.99860018e-01 5.00134042e-01
1.66093750e+00 5.00027001e-01 4.99999021e-01 8.10667305e-05 4.99911875e-01 5.00080404e-01 4.99866964e-01 5.00129666e-01
1.66156250e+00 5.00045828e-01 4.99999132e-01 8.38094193e-05 4.99906740e-01 5.00087495e-01 4.99861227e-01 5.00133875e-01
1.66218750e+00 4.99892590e-01 5.00001096e-01 8.16913476e-05 4.99916260e-01 5.00086454e-01 4.99866743e-01 5.00136737e-01
1.66281250e+00 5.00012689e-01 5.00001813e-01 8.39117655e-05 4.99912366e-01 5.00089369e-01 4.99864011e-01 5.00131397e-01
1.66343750e+00 5.00102305e-01 4.99996625e-01 8.08750273e-05 4.99908164e-01 5.00083590e-01 4.99870442e-01 5.00127163e-01
1.66406250e+00 4.99890890e-01 5.00001152e-01 8.29321248e-05 4.99911067e-01 5.00092460e-01 4.99867894e-01 5.00137905e-01
1.66468750e+00 4.99964950e-01 5.00000716e-01 8.41351834e-05 4.99910402e-01 5.00092875e-01 4.99866198e-01 5.00134648e-01
1.66531250e+00 5.00120991e-01 5.00000856e-01 8.27988524e-05 4.99912194e-01 5.00084868e-01 4.99871050e-01 5.00138987e-01
1.66593750e+00 4.99929070e-01 4.99999961e-01 8.34878593e-05 4.99910262e-01 5.00086324e-01 4.99865233e-01 5.00134971e-01
1.66656250e+00 4.99991820e-01 4.99998659e-01 8.21605907e-05 4.99914009e-01 5.00084385e-01 4.99868770e-01 5.00136016e-01
1.66718750e+00 5.00089229e-01 4.99997321e-01 8.42109549e-05 4.99905371e-01 5.00089249e-01 4.99864317e-01 5.00131933e-01
1.66781250e+00 4.99951997e-01 5.00002224e-01 8.09029831e-05 4.99917137e-01 5.00093134e-01 4.99869912e-01 5.00132350e-01
1.66843750e+00 4.99959653e-01 5.00005527e-01 8.42261326e-05 4.99914754e-01 5.00094094e-01 4.99866470e-01 5.00149916e-01
1.66906250e+00 5.00047869e-01 4.99995102e-01 8.18839874e-05 4.99907373e-01 5.00080881e-01 4.99861570e-01 5.00124510e-01
1.66968750e+00 5.00032381e-01 5.00000298e-01 8.06290325e-05 4.99914824e-01 5.00083642e-01 4.99870809e-01 5.00133977e-01
1.67031250e+00 4.99867925e-01 5.00000013e-01 8.16226899e-05 4.99911795e-01 5.00090159e-01 4.99868456e-01 5.00131516e-01
1.67093750e+00 5.00015758e-01 4.99997218e-01 8.13621264e-05 4.99911335e-01 5.00083700e-01 4.99866793e-01 5.00125607e-01
1.67156250e+00 5.00162982e-01 5.00004774e-01 8.12634265e-05 4.99920143e-01 5.00091616e-01 4.99873600e-01 5.00135978e-01
1.67218750e+00 4.99903619e-01 4.99999561e-01 8.33044664e-05 4.99910908e-01 5.00088859e-01 4.99862690e-01 5.00128370e-01
1.67281250e+00 4.99907846e-01 5.00000703e-01 8.34459220e-05 4.99910017e-01 5.00087571e-01 4.99866916e-01 5.00133912e-01
1.67343750e+00 5.00056881e-01 4.99997032e-01 8.37764086e-05 4.99904503e-01 5.00083010e-01 4.99859443e-01 5.00131212e-01
1.67406250e+00 5.00112447e-01 5.00000486e-01 8.36415157e-05 4.99908320e-01 5.00090434e-01 4.99863871e-01 5.00136417e-01
1.67468750e+00 4.99940569e-01 5.00004533e-01 8.43138534e-05 4.99911815e-01 5.00094570e-01 4.99867029e-01 5.00134934e-01
1.67531250e+00 4.99895102e-01 4.99994101e-01 8.43756546e-05 4.99905020e-01 5.00086490e-01 4.99858146e-01 5.00127196e-01
1.67593750e+00 5.00093641e-01 5.00000519e-01 8.28037577e-05 4.99909136e-01 5.00082980e-01 4.99869345e-01 5.00136785e-01
1.67656250e+00 5.00012938e-01 5.00004244e-01 8.52274657e-05 4.99914782e-01 5.00098251e-01 4.99867103e-01 5.00143384e-01
1.67718750e+00 4.99914293e-01 4.99996677e-01 8.22744169e-05 4.99912242e-01 5.00077895e-01 4.99867321e-01 5.00134621e-01
1.67781250e+00 5.00083635e-01 5.00001138e-01 8.51668068e-05 4.99908324e-01 5.00089939e-01 4.99860622e-01 5.00138641e-01
1.67843750e+00 5.00044177e-01 5.00001876e-01 8.38089469e-05 4.99915188e-01 5.00088619e-01 4.99864604e-01 5.00135124e-01
1.67906250e+00 4.99868587e-01 4.99996529e-01 8.27919355e-05 4.99910180e-01 5.00085795e-01 4.99868566e-01 5.00134948e-01
1.67968750e+00 5.00011388e-01 4.99999767e-01 8.41252589e-05 4.99907748e-01 5.00091486e-01 4.99864871e-01 5.00140076e-01
1.68031250e+00 5.00068757e-01 5.00003201e-01 8.50199355e-05 4.99909171e-01 5.00092804e-01 4.99865800e-01 5.00138459e-01
1.68093750e+00 5.00062949e-01 4.99999371e-01 8.37194469e-05 4.99912216e-01 5.00086753e-01 4.99864062e-01 5.00133233e-01
1.68156250e+00 4.99922679e-01 4.99999719e-01 8.07728491e-05 4.99913758e-01 5.00086584e-01 4.99869783e-01 5.00127452e-01
1.68218750e+00 4.99959742e-01 4.99997748e-01 8.71285657e-05 4.99905482e-01 5.00094359e-01 4.99860196e-01 5.00139653e-01
1.68281250e+00 5.00135827e-01 5.00002161e-01 8.20265106e-05 4.99916372e-01 5.00087171e-01 4.99866942e-01 5.00135323e-01
1.68343750e+00 4.99929789e-01 5.00004237e-01 8.36296908e-05 4.99914084e-01 5.00090730e-01 4.99871342e-01 5.00137496e-01
1.68406250e+00 4.99888859e-01 4.99995118e-01 8.47730222e-05 4.99906441e-01 5.00087564e-01 4.99861239e-01 5.00135065e-01
1.68468750e+00 5.00146416e-01 4.99998511e-01 8.39792875e-05 4.99907505e-01 5.00092353e-01 4.99859809e-01 5.00131565e-01
1.68531250e+00 4.99976421e-01 5.00000750e-01 8.26931762e-05 4.99912942e-01 5.00081040e-01 4.99863943e-01 5.00130503e-01
1.68593750e+00 4.99869903e-01 4.99999731e-01 8.36645434e-05 4.99907206e-01 5.00088097e-01 4.99868496e-01 5.00138009e-01
1.68656250e+00 5.00081460e-01 5.00001640e-01 8.12285972e-05 4.99910294e-01 5.00088303e-01 4.99874486e-01 5.00134358e-01
1.68718750e+00 5.00064874e-01 5.00000502e-01 8.06254662e-05 4.99914664e-01 5.00087670e-01 4.99864196e-01 5.00124585e-01
1.68781250e+00 4.99960510e-01 4.99999863e-01 8.26913278e-05 4.99909352e-01 5.00088086e-01 4.99866181e-01 5.00131731e-01
1.68843750e+00 4.99942849e-01 4.99996241e-01 8.04384877e-05 4.99908295e-01 5.00083390e-01 4.99873723e-01 5.00127572e-01
1.68906250e+00 5.00061407e-01 5.00001516e-01 8.21539656e-05 4.99910069e-01 5.00086044e-01 4.99870860e-01 5.00135570e-01
1.68968750e+00 5.00032304e-01 5.00004001e-01 8.19228332e-05 4.99914672e-01 5.00090054e-01 4.99868882e-01 5.00137920e-01
1.69031250e+00 4.99915292e-01 4.99995322e-01 8.05797318e-05 4.99910761e-01 5.00082563e-01 4.99862693e-01 5.00124370e-01
1.69093750e+00 5.00045968e-01 5.00000558e-01 8.04600174e-05 4.99915941e-01 5.00087917e-01 4.99872875e-01 5.00127394e-01
1.69156250e+00 5.00010742e-01 5.00001984e-01 8.05931599e-05 4.99912978e-01 5.00085423e-01 4.99872912e-01 5.00131554e-01
1.69218750e+00 4.99917216e-01 4.99998181e-01 7.96836621e-05 4.99916770e-01 5.00081366e-01 4.99871134e-01 5.00130874e-01
1.69281250e+00 5.00033690e-01 5.00001070e-01 8.28231378e-05 4.99912964e-01 5.00085874e-01 4.99867654e-01 5.00135699e-01
1.69343750e+00 5.00106398e-01 5.00001748e-01 7.91227573e-05 4.99919682e-01 5.00086673e-01 4.99871966e-01 5.00130488e-01
1.69406250e+00 4.99953830e-01 4.99996530e-01 8.27007115e-05 4.99906604e-01 5.00083646e-01 4.99863779e-01 5.00133702e-01
1.69468750e+00 4.99913366e-01 5.00001240e-01 7.94990929e-05 4.99915411e-01 5.00088452e-01 4.99868976e-01 5.00130470e-01
1.69531250e+00 5.00114715e-01 5.00000034e-01 8.04211237e-05 4.99914764e-01 5.00090657e-01 4.99874585e-01 5.00131832e-01
1.69593750e+00 4.99952867e-01 4.99999343e-01 7.94089065e-05 4.99914375e-01 5.00086432e-01 4.99874476e-01 5.00130344e-01
1.69656250e+00 4.99900848e-01 5.00001915e-01 8.22433855e-05 4.99911876e-01 5.00087718e-01 4.99870809e-01 5.00133272e-01
1.69718750e+00 5.00129717e-01 4.99998851e-01 8.26661163e-05 4.99912764e-01 5.00088907e-01 4.99869872e-01 5.00128244e-01
1.69781250e+00 4.99976735e-01 4.99999337e-01 8.20416671e-05 4.99911329e-01 5.00084298e-01 4.99863719e-01 5.00132479e-01
1.69843750e+00 4.99949161e-01 5.00001559e-01 8.34730200e-05 4.99913064e-01 5.00087555e-01 4.99869232e-01 5.00134624e-01
1.69906250e+00 5.00003367e-01 4.99997223e-01 8.18878460e-05 4.99910205e-01 5.00084558e-01 4.99873088e-01 5.00130798e-01
1.69968750e+00 5.00068469e-01 5.00000546e-01 8.13799535e-05 4.99913419e-01 5.00088542e-01 4.99870791e-01 5.00134716e-01
1.70031250e+00 5.00035195e-01 5.00004872e-01 8.08314597e-05 4.99917696e-01 5.00090328e-01 4.99873449e-01 5.00134467e-01
1.70093750e+00 4.99859268e-01 4.99996995e-01 8.04065190e-05 4.99907883e-01 5.00084435e-01 4.99867114e-01 5.00126078e-01
1.70156250e+00 5.00059573e-01 4.99997445e-01 8.04507263e-05 4.99912877e-01 5.00082657e-01 4.99872706e-01 5.00131179e-01
1.70218750e+00 5.00076002e-01 5.00004634e-01 8.36336318e-05 4.99918884e-01 5.00095617e-01 4.99871723e-01 5.00139481e-01
1.70281250e+00 4.99918080e-01 4.99999464e-01 7.89298400e-05 4.99918008e-01 5.00082331e-01 4.99874345e-01 5.00127806e-01
1.70343750e+00 4.99971155e-01 4.99997574e-01 8.45134692e-05 4.99907452e-01 5.00087782e-01 4.99861339e-01 5.00133681e-01
1.70406250e+00 4.99998222e-01 5.00000598e-01 8.46423266e-05 4.99912003e-01 5.00092210e-01 4.99864335e-01 5.00135281e-01
1.70468750e+00 5.00107183e-01 5.00001658e-01 8.12070712e-05 4.99915481e-01 5.00090725e-01 4.99870210e-01 5.00132068e-01
1.70531250e+00 4.99959905e-01 5.00002212e-01 8.44221412e-05 4.99910570e-01 5.00092492e-01 4.99863871e-01 5.00141518e-01
1.70593750e+00 4.99934323e-01 4.99993875e-01 8.27262917e-05 4.99906437e-01 5.00084097e-01 4.99861028e-01 5.00128937e-01
1.70656250e+00 5.00139724e-01 5.00000917e-01 8.02433336e-05 4.99915639e-01 5.00084113e-01 4.99870795e-01 5.00132330e-01
1.70718750e+00 4.99919857e-01 5.00004379e-01 8.26811949e-05 4.99917565e-01 5.00094763e-01 4.99874296e-01 5.00142857e-01
1.70781250e+00 4.99909307e-01 4.99995581e-01 8.32562040e-05 4.99908183e-01 5.00082450e-01 4.99854610e-01 5.00130984e-01
1.70843750e+00 5.00090237e-01 5.00000293e-01 8.05856998e-05 4.99912962e-01 5.00085555e-01 4.99868485e-01 5.00128428e-01
1.70906250e+00 5.00108039e-01 5.00004862e-01 8.18637089e-05 4.99918306e-01 5.00089449e-01 4.99869179e-01 5.00137706e-01
1.70968750e+00 4.99848827e-01 4.99997908e-01 8.01891948e-05 4.99911255e-01 5.00080783e-01 4.99873182e-01 5.00127830e-01
1.71031250e+00 4.99930537e-01 4.99997876e-01 8.13211529e-05 4.99916984e-01 5.00084782e-01 4.99858768e-01 5.00128005e-01
1.71093750e+00 5.00136154e-01 5.00003366e-01 8.05565223e-05 4.99917194e-01 5.00089466e-01 4.99872451e-01 5.00132570e-01
1.71156250e+00 4.99915961e-01 4.99997000e-01 8.01458006e-05 4.99911128e-01 5.00084296e-01 4.99866993e-01 5.00125229e-01
1.71218750e+00 5.00024438e-01 4.99998355e-01 7.95598874e-05 4.99916182e-01 5.00082195e-01 4.99866203e-01 5.00129730e-01
1.71281250e+00 5.00143333e-01 5.00004114e-01 8.37757482e-05 4.99918634e-01 5.00094432e-01 4.99866229e-01 5.00135479e-01
1.71343750e+00 4.99822391e-01 4.99996452e-01 8.07065192e-05 4.99911870e-01 5.00083008e-01 4.99863926e-01 5.00123106e-01
1.71406250e+00 4.99965364e-01 4.99999314e-01 8.21529618e-05 4.99910390e-01 5.00089647e-01 4.99862879e-01 5.00126879e-01
1.71468750e+00 5.00167708e-01 5.00002943e-01 8.37648847e-05 4.99910560e-01 5.00095562e-01 4.99870102e-01 5.00137517e-01
1.71531250e+00 4.99988554e-01 5.00000409e-01 7.86014839e-05 4.99920474e-01 5.00083324e-01 4.99878072e-01 5.00125354e-01
1.71593750e+00 4.99890179e-01 4.99999914e-01 8.15093398e-05 4.99915363e-01 5.00084109e-01 4.99860919e-01 5.00128935e-01
1.71656250e+00 5.00056135e-01 4.99999586e-01 7.90531887e-05 4.99915893e-01 5.00082344e-01 4.99871750e-01 5.00127490e-01
1.71718750e+00 5.00068661e-01 4.99999349e-01 7.89039934e-05 4.99914404e-01 5.00080336e-01 4.99870282e-01 5.00121689e-01
1.71781250e+00 4.99864830e-01 4.99997650e-01 8.24542479e-05 4.99908297e-01 5.00087621e-01 4.99864091e-01 5.00128922e-01
1.71843750e+00 4.99999610e-01 5.00002380e-01 7.99723526e-05 4.99916349e-01 5.00086720e-01 4.99872611e-01 5.00132473e-01
1.71906250e+00 5.00111775e-01 4.99999245e-01 8.23157225e-05 4.99912989e-01 5.00088532e-01 4.99868233e-01 5.00128483e-01
1.71968750e+00 5.00013833e-01 5.00000772e-01 8.05181289e-05 4.99913356e-01 5.00083741e-01 4.99869726e-01 5.00131472e-01
1.72031250e+00 4.99900569e-01 5.00003627e-01 8.07653463e-05 4.99918873e-01 5.00091215e-01 4.99870883e-01 5.00134367e-01
1.72093750e+00 4.99985704e-01 4.99993983e-01 8.06680086e-05 4.99909583e-01 5.00082598e-01 4.99864639e-01 5.00123178e-01
1.72156250e+00 5.00078473e-01 5.00001221e-01 8.05257303e-05 4.99915685e-01 5.00088720e-01 4.99871470e-01 5.00127009e-01
1.72218750e+00 4.99978624e-01 5.00005474e-01 8.23494444e-05 4.99918803e-01 5.00094020e-01 4.99864513e-01 5.00134641e-01
1.72281250e+00 4.99929479e-01 4.99996864e-01 8.12757168e-05 4.99907277e-01 5.00083286e-01 4.99869197e-01 5.00128129e-01
1.72343750e+00 5.00047465e-01 4.99997115e-01 8.06569958e-05 4.99915263e-01 5.00084043e-01 4.99870655e-01 5.00129504e-01
1.72406250e+00 5.00028883e-01 5.00001040e-01 8.34520308e-05 4.99909712e-01 5.00088851e-01 4.99865912e-01 5.00134010e-01
1.72468750e+00 4.99968808e-01 5.00001463e-01 8.44222037e-05 4.99910607e-01 5.00090611e-01 4.99860654e-01 5.00137027e-01
1.72531250e+00 4.99987739e-01 4.99999106e-01 8.24315152e-05 4.99912015e-01 5.00084937e-01 4.99869826e-01 5.00131308e-01
1.72593750e+00 4.99980683e-01 5.00002498e-01 7.97656487e-05 4.99920116e-01 5.00085101e-01 4.99871320e-01 5.00133227e-01
1.72656250e+00 5.00050646e-01 4.99999547e-01 8.66743047e-05 4.99904449e-01 5.00089584e-01 4.99858806e-01 5.00143415e-01
1.72718750e+00 4.99988117e-01 4.99995238e-01 7.99807147e-05 4.99910261e-01 5.00079422e-01 4.99867405e-01 5.00126599e-01
1.72781250e+00 4.99926014e-01 4.99999148e-01 8.23353296e-05 4.99910358e-01 5.00084871e-01 4.99866538e-01 5.00129885e-01
1.72843750e+00 5.00096845e-01 5.00005877e-01 8.23107436e-05 4.99921241e-01 5.00092650e-01 4.99872741e-01 5.00141662e-01
1.72906250e+00 5.00042350e-01 5.00000309e-01 8.07436566e-05 4.99912547e-01 5.00086863e-01 4.99870144e-01 5.00134057e-01
1.72968750e+00 4.99870804e-01 4.99994838e-01 8.39917398e-05 4.99903496e-01 5.00086477e-01 4.99860183e-01 5.00132397e-01
1.73031250e+00 5.00033651e-01 5.00001310e-01 8.31541027e-05 4.99910381e-01 5.00086735e-01 4.99866085e-01 5.00140606e-01
1.73093750e+00 5.00130315e-01 5.00000130e-01 8.32952411e-05 4.99908471e-01 5.00089227e-01 4.99864777e-01 5.00138049e-01
1.73156250e+00 4.99897702e-01 4.99999344e-01 8.07111220e-05 4.99912800e-01 5.00087921e-01 4.99871822e-01 5.00131121e-01
1.73218750e+00 4.99941716e-01 5.00004039e-01 8.22983108e-05 4.99915136e-01 5.00092843e-01 4.99868073e-01 5.00138114e-01
1.73281250e+00 5.00102056e-01 4.99999464e-01 8.23041617e-05 4.99915939e-01 5.00087306e-01 4.99860554e-01 5.00135567e-01
1.73343750e+00 4.99926515e-01 5.00000531e-01 7.95766423e-05 4.99915096e-01 5.00084310e-01 4.99868978e-01 5.00128559e-01
1.73406250e+00 4.99982634e-01 4.99995247e-01 8.09297164e-05 4.99910830e-01 5.00080600e-01 4.99862512e-01 5.00122656e-01
1.73468750e+00 5.00146504e-01 5.00001061e-01 8.23004761e-05 4.99916473e-01 5.00093392e-01 4.99868170e-01 5.00131280e-01
1.73531250e+00 4.99951271e-01 5.00007863e-01 8.25893456e-05 4.99920510e-01 5.00097859e-01 4.99875722e-01 5.00141875e-01
1.73593750e+00 4.99861742e-01 4.99994308e-01 8.35549171e-05 4.99903041e-01 5.00084054e-01 4.99860073e-01 5.00133213e-01
1.73656250e+00 5.00089060e-01 4.99996061e-01 8.01599444e-05 4.99913512e-01 5.00079755e-01 4.99862950e-01 5.00129238e-01
1.73718750e+00 5.00045918e-01 5.00004059e-01 8.17455426e-05 4.99916485e-01 5.00091915e-01 4.99872618e-01 5.00136966e-01
1.73781250e+00 4.99937498e-01 5.00001166e-01 8.09681206e-05 4.99915165e-01 5.00084704e-01 4.99875510e-01 5.00135948e-01
1.73843750e+00 4.99998809e-01 4.99998738e-01 8.08310802e-05 4.99914496e-01 5.00080874e-01 4.99866737e-01 5.00136715e-01
1.73906250e+00 5.00054672e-01 4.99999529e-01 8.14341172e-05 4.99914587e-01 5.00081881e-01 4.99863508e-01 5.00133562e-01
1.73968750e+00 5.00011051e-01 5.00000437e-01 8.17294265e-05 4.99912796e-01 5.00086306e-01 4.99866656e-01 5.00127091e-01
1.74031250e+00 4.99883918e-01 4.99998819e-01 8.34564738e-05 4.99911444e-01 5.00088030e-01 4.99863620e-01 5.00134606e-01
1.74093750e+00 5.00067871e-01 5.00000354e-01 8.07311761e-05 4.99914163e-01 5.00085068e-01 4.99871156e-01 5.00128309e-01
1.74156250e+00 5.00089280e-01 5.00000731e-01 8.28832570e-05 4.99911372e-01 5.00089327e-01 4.99864251e-01 5.00130577e-01
1.74218750e+00 4.99914826e-01 5.00001152e-01 8.02083965e-05 4.99917611e-01 5.00087424e-01 4.99874777e-01 5.00135694e-01
1.74281250e+00 4.99912349e-01 4.99998236e-01 8.15779795e-05 4.99912279e-01 5.00085503e-01 4.99864556e-01 5.00131219e-01
1.74343750e+00 5.00123616e-01 4.99998743e-01 8.07854475e-05 4.99914854e-01 5.00085145e-01 4.99868506e-01 5.00132512e-01
1.74406250e+00 5.00061299e-01 5.00002262e-01 8.07439491e-05 4.99912819e-01 5.00086992e-01 4.99870153e-01 5.00135504e-01
1.74468750e+00 4.99811840e-01 4.99999531e-01 8.13957419e-05 4.99912060e-01 5.00088180e-01 4.99868651e-01 5.00132989e-01
1.74531250e+00 5.00072189e-01 5.00001317e-01 8.37899186e-05 4.99909432e-01 5.00088203e-01 4.99866444e-01 5.00143984e-01
1.74593750e+00 5.00079447e-01 5.00000271e-01 8.09451253e-05 4.99912541e-01 5.00083941e-01 4.99865974e-01 5.00132280e-01
1.74656250e+00 4.99846994e-01 4.99995327e-01 8.03947975e-05 4.99909741e-01 5.00078806e-01 4.99865994e-01 5.00125218e-01
1.74718750e+00 5.00061566e-01 5.00002056e-01 8.06724778e-05 4.99916959e-01 5.00086564e-01 4.99868846e-01 5.00134622e-01
1.74781250e+00 5.00137590e-01 5.00002539e-01 8.24218595e-05 4.99913635e-01 5.00090392e-01 4.99870458e-01 5.00135731e-01
1.74843750e+00 4.99925875e-01 4.99996457e-01 8.08786684e-05 4.99911579e-01 5.00085058e-01 4.99869217e-01 5.00126196e-01
1.74906250e+00 4.99895436e-01 5.00003174e-01 8.12997408e-05 4.99918708e-01 5.00092261e-01 4.99876938e-01 5.00140069e-01
1.74968750e+00 5.00131215e-01 4.99998689e-01 8.03811335e-05 4.99914151e-01 5.00081861e-01 4.99873437e-01 5.00134557e-01
1.75031250e+00 5.00036822e-01 4.99997594e-01 8.15838947e-05 4.99910737e-01 5.00091500e-01 4.99865492e-01 5.00135783e-01
1.75093750e+00 4.99859961e-01 5.00002680e-01 7.85003343e-05 4.99921241e-01 5.00083497e-01 4.99875065e-01 5.00129222e-01
1.75156250e+00 5.00059253e-01 5.00000209e-01 7.99982589e-05 4.99916043e-01 5.00084621e-01 4.99872684e-01 5.00129088e-01
1.75218750e+00 5.00064669e-01 4.99999905e-01 8.03072395e-05 4.99916914e-01 5.00083757e-01 4.99869460e-01 5.00131642e-01
1.75281250e+00 4.99905633e-01 5.00000746e-01 8.21679350e-05 4.99913635e-01 5.00088922e-01 4.99863566e-01 5.00134687e-01
1.75343750e+00 4.99950809e-01 5.00000836e-01 7.96428453e-05 4.99916507e-01 5.00084569e-01 4.99874291e-01 5.00130500e-01
1.75406250e+00 5.00109981e-01 4.99997589e-01 8.47589530e-05 4.99906342e-01 5.00086466e-01 4.99864741e-01 5.00134224e-01
1.75468750e+00 5.00036666e-01 5.00002854e-01 7.89708551e-05 4.99919796e-01 5.00086179e-01 4.99876578e-01 5.00131883e-01
1.75531250e+00 4.99847890e-01 4.99999044e-01 8.21279735e-05 4.99916008e-01 5.00084927e-01 4.99862752e-01 5.00128066e-01
1.75593750e+00 5.00051458e-01 4.99996312e-01 8.02455587e-05 4.99911363e-01 5.00080813e-01 4.99864329e-01 5.00123932e-01
1.75656250e+00 5.00114249e-01 5.00002503e-01 8.04249486e-05 4.99912419e-01 5.00083716e-01 4.99871159e-01 5.00132826e-01
1.75718750e+00 4.99871344e-01 5.00002060e-01 8.06415654e-05 4.99914012e-01 5.00092573e-01 4.99872715e-01 5.00133759e-01
1.75781250e+00 4.99924075e-01 4.99998687e-01 8.08847980e-05 4.99916215e-01 5.00087298e-01 4.99869405e-01 5.00131356e-01
1.75843750e+00 5.00100945e-01 4.99997182e-01 8.23603093e-05 4.99906627e-01 5.00084960e-01 4.99864344e-01 5.00131035e-01
1.75906250e+00 5.00012144e-01 5.00001609e-01 7.86096806e-05 4.99918132e-01 5.00084213e-01 4.99879084e-01 5.00133343e-01
1.75968750e+00 4.99975022e-01 5.00000751e-01 8.02000444e-05 4.99913907e-01 5.00086858e-01 4.99869656e-01 5.00132169e-01
1.76031250e+00 4.99982026e-01 4.99999565e-01 8.16169045e-05 4.99911720e-01 5.00088583e-01 4.99864510e-01 5.00127409e-01
1.76093750e+00 5.00089251e-01 5.00001010e-01 7.85556425e-05 4.99917923e-01 5.00086680e-01 4.99872656e-01 5.00132809e-01
1.76156250e+00 4.99992644e-01 4.99999577e-01 8.06798290e-05 4.99914063e-01 5.00082673e-01 4.99870286e-01 5.00130438e-01
1.76218750e+00 4.99884740e-01 4.99999067e-01 8.21073267e-05 4.99910901e-01 5.00088179e-01 4.99863683e-01 5.00130108e-01
1.76281250e+00 5.00097554e-01 4.99999856e-01 8.02324189e-05 4.99913886e-01 5.00083661e-01 4.99867023e-01 5.00133324e-01
1.76343750e+00 4.99996241e-01 5.00001033e-01 8.18450959e-05 4.99910768e-01 5.00089763e-01 4.99864118e-01 5.00131315e-01
1.76406250e+00 4.99947841e-01 5.00000809e-01 8.05383033e-05 4.99912881e-01 5.00085903e-01 4.99873523e-01 5.00133510e-01
1.76468750e+00 5.00017596e-01 4.99996746e-01 8.23822489e-05 4.99905730e-01 5.00087315e-01 4.99867849e-01 5.00134074e-01
1.76531250e+00 5.00028196e-01 5.00001435e-01 8.14821621e-05 4.99915488e-01 5.00087828e-01 4.99869041e-01 5.00133022e-01
1.76593750e+00 5.00020473e-01 5.00003871e-01 8.15744725e-05 4.99915589e-01 5.00091128e-01 4.99872852e-01 5.00132557e-01
1.76656250e+00 4.99960884e-01 4.99996595e-01 8.12336057e-05 4.99911323e-01 5.00083298e-01 4.99865966e-01 5.00130884e-01
1.76718750e+00 5.00020880e-01 4.99999323e-01 8.15290051e-05 4.99908999e-01 5.00087793e-01 4.99866389e-01 5.00129892e-01
1.76781250e+00 4.99984729e-01 5.00001148e-01 7.74025527e-05 4.99921458e-01 5.00081034e-01 4.99876483e-01 5.00126497e-01
1.76843750e+00 5.00035946e-01 5.00000355e-01 7.77080181e-05 4.99915175e-01 5.00082338e-01 4.99875526e-01 5.00127549e-01
1.76906250e+00 4.99995825e-01 4.99997646e-01 8.08301409e-05 4.99911867e-01 5.00082453e-01 4.99864562e-01 5.00132007e-01
1.76968750e+00 4.99986129e-01 5.00001901e-01 7.59731593e-05 4.99925639e-01 5.00081679e-01 4.99879427e-01 5.00125770e-01
1.77031250e+00 5.00016148e-01 5.00003725e-01 7.67106092e-05 4.99920393e-01 5.00085570e-01 4.99878227e-01 5.00127680e-01
1.77093750e+00 4.99947591e-01 4.99997331e-01 8.00019268e-05 4.99913579e-01 5.00082450e-01 4.99867822e-01 5.00125840e-01
1.77156250e+00 4.99990608e-01 4.99997935e-01 7.82661608e-05 4.99914660e-01 5.00081490e-01 4.99868547e-01 5.00124342e-01
1.77218750e+00 5.00011496e-01 5.00001133e-01 8.19635100e-05 4.99913256e-01 5.00092177e-01 4.99869067e-01 5.00130930e-01
1.77281250e+00 5.00046998e-01 5.00000545e-01 8.07830382e-05 4.99913627e-01 5.00087041e-01 4.99870282e-01 5.00131249e-01
1.77343750e+00 4.99974333e-01 5.00001974e-01 8.11406594e-05 4.99915956e-01 5.00086415e-01 4.99865911e-01 5.00130974e-01
1.77406250e+00 4.99947451e-01 4.99998679e-01 8.13809196e-05 4.99910497e-01 5.00083669e-01 4.99865238e-01 5.00132958e-01
1.77468750e+00 5.00069513e-01 4.99998481e-01 8.03497897e-05 4.99912546e-01 5.00083237e-01 4.99869223e-01 5.00130181e-01
1.77531250e+00 4.99982598e-01 5.00001104e-01 8.33144630e-05 4.99914133e-01 5.00093095e-01 4.99868563e-01 5.00139241e-01
1.77593750e+00 4.99984825e-01 4.99999605e-01 7.90766582e-05 4.99916428e-01 5.00085371e-01 4.99868955e-01 5.00126691e-01
1.77656250e+00 5.00065468e-01 4.99999905e-01 7.94255666e-05 4.99914416e-01 5.00086468e-01 4.99871085e-01 5.00129026e-01
1.77718750e+00 4.99922678e-01 5.00000503e-01 8.02424292e-05 4.99917140e-01 5.00083533e-01 4.99865289e-01 5.00131856e-01
1.77781250e+00 5.00011499e-01 4.99998222e-01 8.11259781e-05 4.99909564e-01 5.00085365e-01 4.99865199e-01 5.00133211e-01
1.77843750e+00 5.00070796e-01 4.99999144e-01 8.09187912e-05 4.99912619e-01 5.00084980e-01 4.99865254e-01 5.00126439e-01
1.77906250e+00 4.99914664e-01 5.00002899e-01 8.27793877e-05 4.99915272e-01 5.00090699e-01 4.99868852e-01 5.00133622e-01
1.77968750e+00 5.00036217e-01 4.99998536e-01 7.99742579e-05 4.99911505e-01 5.00081434e-01 4.99869927e-01 5.00127152e-01
1.78031250e+00 5.00005151e-01 4.99998111e-01 8.15145030e-05 4.99911467e-01 5.00085301e-01 4.99866118e-01 5.00135179e-01
1.78093750e+00 5.00021368e-01 5.00003700e-01 8.09735973e-05 4.99916539e-01 5.00090307e-01 4.99874034e-01 5.00136261e-01
1.78156250e+00 4.99930585e-01 4.99999152e-01 8.13162028e-05 4.99913388e-01 5.00084671e-01 4.99861654e-01 5.00130318e-01
1.78218750e+00 4.99945445e-01 4.99999661e-01 8.09616556e-05 4.99914330e-01 5.00084696e-01 4.99870160e-01 5.00133801e-01
1.78281250e+00 5.00167031e-01 5.00000904e-01 8.17221110e-05 4.99911051e-01 5.00088739e-01 4.99869208e-01 5.00129928e-01
1.78343750e+00 4.99946625e-01 5.00001178e-01 8.02811856e-05 4.99915083e-01 5.00087002e-01 4.99873765e-01 5.00134222e-01
1.78406250e+00 4.99887222e-01 4.99996525e-01 8.06601483e-05 4.99909201e-01 5.00080574e-01 4.99864411e-01 5.00127002e-01
1.78468750e+00 5.00140131e-01 4.99999543e-01 8.02216803e-05 4.99912885e-01 5.00083861e-01 4.99866223e-01 5.00128536e-01
1.78531250e+00 4.99944539e-01 5.00005005e-01 7.83282771e-05 4.99919437e-01 5.00088141e-01 4.99877349e-01 5.00129255e-01
1.78593750e+00 4.99941113e-01 4.99996658e-01 8.07488900e-05 4.99911987e-01 5.00085752e-01 4.99867890e-01 5.00132645e-01
1.78656250e+00 5.00022809e-01 4.99995814e-01 8.20433599e-05 4.99906193e-01 5.00082559e-01 4.99869552e-01 5.00132856e-01
1.78718750e+00 5.00084453e-01 5.00005730e-01 8.07286141e-05 4.99919674e-01 5.00091899e-01 4.99868804e-01 5.00132988e-01
1.78781250e+00 4.99970591e-01 5.00000191e-01 7.99663758e-05 4.99917768e-01 5.00084531e-01 4.99868051e-01 5.00131935e-01
1.78843750e+00 4.99926817e-01 4.99994227e-01 7.90112856e-05 4.99911782e-01 5.00076951e-01 4.99864128e-01 5.00120847e-01
1.78906250e+00 5.00136797e-01 5.00003894e-01 8.20963952e-05 4.99915872e-01 5.00091933e-01 4.99873468e-01 5.00135013e-01
1.78968750e+00 4.99961011e-01 5.00002500e-01 7.83158903e-05 4.99920482e-01 5.00087080e-01 4.99870641e-01 5.00126906e-01
1.79031250e+00 4.99893502e-01 4.99996174e-01 7.89078911e-05 4.99912639e-01 5.00080755e-01 4.99867964e-01 5.00126537e-01
1.79093750e+00 4.99992505e-01 4.99999504e-01 8.19876931e-05 4.99911258e-01 5.00090002e-01 4.99866941e-01 5.00132956e-01
1.79156250e+00 5.00115752e-01 5.00002604e-01 7.86448733e-05 4.99922513e-01 5.00088134e-01 4.99874296e-01 5.00131011e-01
1.79218750e+00 4.99948845e-01 5.00000898e-01 7.96884801e-05 4.99914862e-01 5.00088456e-01 4.99873959e-01 5.00128297e-01
1.79281250e+00 4.99970532e-01 4.99997984e-01 8.07181996e-05 4.99914122e-01 5.00085817e-01 4.99869421e-01 5.00127463e-01
1.79343750e+00 5.00067502e-01 4.99998979e-01 7.83867461e-05 4.99912139e-01 5.00083948e-01 4.99871413e-01 5.00124306e-01
1.79406250e+00 4.99934173e-01 5.00003632e-01 8.10794041e-05 4.99919004e-01 5.00089405e-01 4.99871459e-01 5.00134252e-01
1.79468750e+00 4.99998711e-01 5.00001311e-01 7.90668791e-05 4.99916497e-01 5.00085056e-01 4.99873733e-01 5.00128966e-01
1.79531250e+00 5.00069958e-01 4.99993324e-01 7.95734494e-05 4.99909656e-01 5.00078853e-01 4.99865077e-01 5.00124879e-01
1.79593750e+00 5.00035571e-01 5.00002492e-01 8.00176762e-05 4.99916592e-01 5.00086054e-01 4.99873124e-01 5.00132431e-01
1.79656250e+00 4.99945876e-01 5.00004121e-01 7.95819549e-05 4.99921608e-01 5.00087431e-01 4.99875778e-01 5.00137201e-01
1.79718750e+00 4.99931667e-01 4.99993373e-01 8.00142581e-05 4.99905254e-01 5.00077200e-01 4.99860908e-01 5.00124876e-01
1.79781250e+00 5.00040335e-01 5.00001644e-01 7.86267672e-05 4.99920783e-01 5.00085521e-01 4.99872328e-01 5.00129458e-01
1.79843750e+00 5.00012999e-01 5.00005158e-01 7.94995773e-05 4.99920115e-01 5.00091870e-01 4.99873112e-01 5.00129124e-01
1.79906250e+00 4.99978464e-01 4.99997273e-01 8.01077065e-05 4.99916692e-01 5.00080125e-01 4.99866907e-01 5.00127049e-01
1.79968750e+00 5.00021447e-01 4.99996600e-01 7.85909939e-05 4.99913953e-01 5.00080291e-01 4.99873093e-01 5.00128894e-01
1.80031250e+00 4.99994769e-01 5.00003406e-01 7.61840027e-05 4.99922910e-01 5.00080257e-01 4.99879337e-01 5.00124020e-01
1.80093750e+00 5.00017286e-01 5.00001201e-01 7.85051869e-05 4.99919077e-01 5.00084349e-01 4.99872530e-01 5.00127424e-01
1.80156250e+00 4.99990708e-01 4.99995658e-01 7.73360723e-05 4.99911826e-01 5.00079468e-01 4.99868521e-01 5.00122110e-01
1.80218750e+00 5.00035592e-01 5.00002974e-01 7.64017515e-05 4.99923479e-01 5.00081610e-01 4.99874311e-01 5.00128039e-01
1.80281250e+00 5.00047642e-01 5.00003731e-01 7.66487140e-05 4.99921383e-01 5.00087125e-01 4.99873576e-01 5.00126404e-01
1.80343750e+00 4.99840102e-01 4.99995484e-01 7.52798559e-05 4.99911101e-01 5.00074093e-01 4.99875124e-01 5.00121014e-01
1.80406250e+00 4.99995037e-01 4.99997595e-01 7.93292579e-05 4.99911605e-01 5.00080769e-01 4.99866849e-01 5.00124556e-01
1.80468750e+00 5.00147644e-01 5.00003682e-01 7.89098260e-05 4.99916444e-01 5.00087210e-01 4.99874016e-01 5.00131411e-01
1.80531250e+00 4.99914081e-01 5.00002079e-01 7.91804471e-05 4.99915540e-01 5.00086783e-01 4.99872076e-01 5.00134015e-01
1.80593750e+00 4.99926527e-01 4.99996437e-01 8.03544540e-05 4.99912555e-01 5.00082730e-01 4.99870335e-01 5.00131551e-01
1.80656250e+00 5.00143162e-01 4.99998492e-01 8.07573759e-05 4.99912642e-01 5.00084537e-01 4.99863331e-01 5.00125066e-01
1.80718750e+00 4.99995804e-01 5.00003381e-01 8.07881613e-05 4.99916434e-01 5.00088725e-01 4.99871574e-01 5.00135025e-01
1.80781250e+00 4.99845333e-01 4.99997349e-01 7.98944012e-05 4.99910106e-01 5.00081744e-01 4.99871858e-01 5.00128130e-01
1.80843750e+00 5.00063852e-01 4.99999744e-01 8.24458838e-05 4.99910200e-01 5.00086965e-01 4.99862399e-01 5.00131889e-01
1.80906250e+00 5.00164609e-01 5.00002830e-01 8.13019422e-05 4.99912907e-01 5.00085660e-01 4.99869105e-01 5.00134670e-01
1.80968750e+00 4.99844654e-01 5.00001345e-01 7.91497965e-05 4.99915884e-01 5.00086264e-01 4.99870456e-01 5.00129169e-01
1.81031250e+00 4.99939110e-01 4.99997182e-01 8.17574969e-05 4.99911581e-01 5.00085208e-01 4.99870963e-01 5.00135558e-01
1.81093750e+00 5.00143902e-01 4.99997193e-01 7.83330704e-05 4.99911800e-01 5.00081681e-01 4.99871127e-01 5.00122487e-01
1.81156250e+00 4.99982204e-01 5.00006785e-01 8.08942078e-05 4.99921309e-01 5.00091655e-01 4.99869267e-01 5.00133928e-01
1.81218750e+00 4.99955666e-01 4.99997283e-01 7.77239309e-05 4.99914383e-01 5.00083281e-01 4.99873524e-01 5.00125999e-01
1.81281250e+00 5.00022197e-01 4.99997593e-01 8.13091718e-05 4.99911683e-01 5.00084770e-01 4.99869494e-01 5.00129118e-01
1.81343750e+00 5.00051557e-01 5.00002865e-01 7.90721878e-05 4.99918236e-01 5.00088246e-01 4.99876773e-01 5.00133255e-01
1.81406250e+00 4.99971068e-01 4.99997441e-01 8.00311236e-05 4.99913610e-01 5.00080419e-01 4.99869289e-01 5.00132179e-01
1.81468750e+00 4.99928149e-01 5.00000880e-01 8.10721559e-05 4.99910498e-01 5.00086335e-01 4.99870096e-01 5.00134793e-01
1.81531250e+00 5.00046908e-01 5.00001312e-01 8.01782264e-05 4.99914222e-01 5.00084540e-01 4.99865222e-01 5.00125470e-01
1.81593750e+00 5.00055391e-01 5.00000432e-01 8.06482041e-05 4.99916403e-01 5.00086901e-01 4.99866257e-01 5.00134406e-01
1.81656250e+00 4.99940807e-01 4.99996679e-01 8.04539018e-05 4.99913132e-01 5.00084851e-01 4.99872141e-01 5.00135078e-01
1.81718750e+00 4.99987934e-01 4.99999167e-01 8.00349757e-05 4.99916554e-01 5.00084816e-01 4.99868533e-01 5.00129467e-01
1.81781250e+00 5.00092870e-01 5.00006627e-01 7.76376832e-05 4.99923294e-01 5.00085932e-01 4.99879459e-01 5.00129513e-01
1.81843750e+00 4.99852371e-01 4.99999220e-01 7.95896283e-05 4.99915352e-01 5.00083678e-01 4.99867950e-01 5.00123552e-01
1.81906250e+00 4.99990833e-01 4.99993966e-01 7.87090754e-05 4.99914439e-01 5.00080598e-01 4.99871695e-01 5.00128985e-01
1.81968750e+00 5.00135888e-01 5.00002349e-01 7.79334284e-05 4.99917712e-01 5.00084216e-01 4.99877727e-01 5.00129992e-01
1.82031250e+00 4.99922140e-01 5.00002370e-01 8.04617789e-05 4.99917756e-01 5.00090560e-01 4.99868409e-01 5.00125186e-01
1.82093750e+00 4.99925670e-01 4.99995821e-01 7.85682852e-05 4.99911536e-01 5.00079900e-01 4.99869212e-01 5.00123192e-01
1.82156250e+00 5.00164231e-01 5.00001824e-01 7.69049314e-05 4.99920492e-01 5.00087280e-01 4.99878684e-01 5.00127603e-01
1.82218750e+00 4.99946696e-01 5.00002546e-01 7.76259607e-05 4.99918999e-01 5.00084476e-01 4.99881232e-01 5.00124264e-01
1.82281250e+00 4.99849668e-01 4.99996874e-01 7.98569718e-05 4.99909634e-01 5.00081759e-01 4.99863819e-01 5.00125344e-01
1.82343750e+00 5.00201186e-01 4.99999248e-01 7.60214166e-05 4.99918007e-01 5.00077940e-01 4.99877990e-01 5.00123298e-01
1.82406250e+00 4.99964778e-01 5.00001529e-01 7.90203566e-05 4.99916912e-01 5.00081426e-01 4.99872521e-01 5.00129348e-01
1.82468750e+00 4.99941023e-01 5.00003773e-01 8.17314292e-05 4.99917301e-01 5.00092582e-01 4.99877105e-01 5.00141674e-01
1.82531250e+00 5.00037704e-01 4.99996561e-01 7.61165371e-05 4.99917541e-01 5.00079281e-01 4.99878027e-01 5.00126509e-01
1.82593750e+00 4.99919405e-01 4.99996699e-01 7.90575186e-05 4.99910016e-01 5.00081955e-01 4.99870459e-01 5.00123285e-01
1.82656250e+00 5.00049731e-01 5.00007114e-01 7.95328868e-05 4.99919675e-01 5.00088192e-01 4.99877583e-01 5.00131911e-01
1.82718750e+00 4.99969174e-01 4.99999089e-01 7.74380269e-05 4.99917775e-01 5.00080025e-01 4.99866756e-01 5.00121851e-01
1.82781250e+00 5.00070199e-01 4.99994325e-01 7.85765389e-05 4.99912871e-01 5.00073239e-01 4.99869053e-01 5.00122245e-01
1.82843750e+00 5.00055265e-01 5.00002014e-01 7.92503411e-05 4.99917011e-01 5.00087364e-01 4.99873891e-01 5.00128952e-01
1.82906250e+00 4.99865684e-01 5.00001855e-01 7.75216507e-05 4.99919636e-01 5.00082204e-01 4.99876136e-01 5.00124052e-01
1.82968750e+00 5.00005588e-01 4.99997978e-01 8.09588235e-05 4.99913547e-01 5.00082472e-01 4.99864865e-01 5.00130613e-01
1.83031250e+00 5.00079151e-01 5.00000652e-01 7.98370061e-05 4.99917616e-01 5.00084114e-01 4.99873418e-01 5.00128884e-01
1.83093750e+00 5.00089431e-01 5.00002635e-01 7.72876396e-05 4.99919370e-01 5.00083584e-01 4.99878911e-01 5.00132322e-01
1.83156250e+00 4.99869449e-01 4.99997053e-01 7.70116840e-05 4.99914876e-01 5.00078938e-01 4.99876717e-01 5.00126469e-01
1.83218750e+00 4.99957621e-01 5.00000209e-01 7.93267847e-05 4.99915414e-01 5.00086307e-01 4.99875263e-01 5.00132174e-01
1.83281250e+00 5.00148684e-01 5.00001846e-01 7.76626854e-05 4.99921611e-01 5.00083762e-01 4.99879465e-01 5.00128483e-01
1.83343750e+00 4.99922920e-01 5.00000747e-01 7.92312536e-05 4.99913599e-01 5.00084031e-01 4.99872996e-01 5.00126579e-01
1.83406250e+00 4.99945222e-01 4.99999233e-01 7.98979651e-05 4.99914026e-01 5.00085278e-01 4.99875046e-01 5.00126673e-01
1.83468750e+00 5.00111063e-01 4.99997471e-01 7.99248322e-05 4.99911962e-01 5.00083619e-01 4.99868511e-01 5.00127991e-01
1.83531250e+00 4.99945561e-01 5.00003390e-01 8.04414416e-05 4.99915214e-01 5.00092081e-01 4.99869464e-01 5.00129184e-01
1.83593750e+00 4.99926215e-01 4.99998858e-01 7.90122085e-05 4.99910185e-01 5.00084091e-01 4.99871909e-01 5.00126368e-01
1.83656250e+00 5.00106631e-01 4.99999401e-01 7.91523593e-05 4.99913997e-01 5.00084492e-01 4.99870994e-01 5.00127139e-01
1.83718750e+00 5.00000712e-01 5.00001043e-01 7.97810822e-05 4.99916145e-01 5.00086862e-01 4.99865680e-01 5.00125634e-01
1.83781250e+00 4.99883680e-01 4.99997169e-01 7.93298410e-05 4.99915463e-01 5.00082501e-01 4.99869023e-01 5.00121699e-01
1.83843750e+00 5.00044226e-01 5.00003096e-01 7.80646877e-05 4.99922677e-01 5.00090572e-01 4.99877141e-01 5.00128806e-01
1.83906250e+00 5.00052256e-01 4.99997586e-01 8.01474377e-05 4.99911606e-01 5.00084839e-01 4.99871325e-01 5.00127761e-01
1.83968750e+00 5.00008186e-01 4.99999700e-01 7.82015042e-05 4.99912937e-01 5.00084105e-01 4.99877237e-01 5.00123511e-01
1.84031250e+00 4.99956540e-01 5.00000160e-01 7.92621293e-05 4.99916905e-01 5.00084569e-01 4.99873109e-01 5.00126012e-01
1.84093750e+00 4.99957655e-01 4.99999399e-01 7.76775034e-05 4.99918477e-01 5.00078853e-01 4.99873546e-01 5.00127145e-01
1.84156250e+00 5.00058416e-01 5.00002564e-01 7.87029506e-05 4.99918224e-01 5.00085669e-01 4.99874947e-01 5.00132571e-01
1.84218750e+00 4.99999342e-01 4.99996080e-01 7.91913492e-05 4.99910347e-01 5.00079600e-01 4.99867425e-01 5.00128396e-01
1.84281250e+00 4.99922050e-01 5.00003918e-01 7.93366639e-05 4.99920548e-01 5.00089060e-01 4.99871196e-01 5.00134482e-01
1.84343750e+00 5.00060131e-01 4.99999947e-01 7.79188227e-05 4.99916366e-01 5.00082883e-01 4.99876705e-01 5.00124954e-01
1.84406250e+00 5.00041032e-01 4.99996039e-01 8.07303078e-05 4.99907742e-01 5.00082573e-01 4.99863766e-01 5.00122390e-01
1.84468750e+00 4.99880747e-01 5.00003766e-01 7.83729305e-05 4.99917812e-01 5.00088330e-01 4.99874617e-01 5.00124603e-01
1.84531250e+00 5.00035678e-01 4.99997636e-01 7.90268916e-05 4.99913681e-01 5.00083744e-01 4.99872875e-01 5.00125562e-01
1.84593750e+00 5.00079686e-01 5.00001660e-01 7.93678772e-05 4.99912792e-01 5.00086935e-01 4.99869981e-01 5.00129297e-01
1.84656250e+00 4.99961496e-01 4.99998813e-01 7.71178095e-05 4.99921099e-01 5.00079581e-01 4.99872051e-01 5.00124482e-01
1.84718750e+00 5.00007270e-01 4.99998769e-01 8.17391867e-05 4.99914488e-01 5.00087540e-01 4.99868178e-01 5.00127982e-01
1.84781250e+00 5.00029209e-01 5.00004227e-01 7.75501163e-05 4.99921005e-01 5.00085115e-01 4.99875872e-01 5.00133398e-01
1.84843750e+00 4.99942691e-01 4.99998005e-01 7.76991937e-05 4.99916082e-01 5.00078734e-01 4.99868200e-01 5.00122151e-01
1.84906250e+00 4.99973794e-01 4.99997602e-01 7.89003308e-05 4.99912052e-01 5.00079927e-01 4.99872863e-01 5.00130298e-01
1.84968750e+00 5.00120345e-01 5.00002368e-01 7.39318804e-05 4.99922839e-01 5.00081257e-01 4.99882794e-01 5.00122843e-01
1.85031250e+00 4.99930007e-01 5.00002441e-01 7.83523036e-05 4.99918633e-01 5.00085548e-01 4.99876748e-01 5.00132432e-01
1.85093750e+00 4.99992884e-01 4.99995674e-01 7.90976460e-05 4.99911334e-01 5.00079432e-01 4.99868368e-01 5.00122957e-01
1.85156250e+00 5.00008453e-01 5.00000810e-01 7.73049559e-05 4.99917899e-01 5.00079082e-01 4.99875804e-01 5.00125902e-01
1.85218750e+00 4.99965049e-01 5.00001666e-01 8.08252975e-05 4.99914867e-01 5.00087128e-01 4.99864389e-01 5.00128606e-01
1.85281250e+00 5.00055489e-01 4.99996735e-01 7.70557605e-05 4.99914965e-01 5.00072622e-01 4.99869687e-01 5.00120342e-01
1.85343750e+00 4.99984107e-01 5.00003718e-01 7.92206799e-05 4.99917785e-01 5.00091993e-01 4.99879218e-01 5.00132977e-01
1.85406250e+00 4.99994878e-01 4.99998698e-01 7.78400957e-05 4.99916850e-01 5.00078188e-01 4.99872201e-01 5.00128271e-01
1.85468750e+00 5.00027713e-01 5.00001300e-01 7.71420931e-05 4.99924128e-01 5.00084400e-01 4.99875019e-01 5.00127435e-01
1.85531250e+00 4.99979386e-01 5.00000676e-01 7.94390692e-05 4.99918110e-01 5.00086647e-01 4.99874400e-01 5.00133299e-01
1.85593750e+00 4.99926116e-01 4.99996085e-01 7.83127181e-05 4.99909519e-01 5.00080803e-01 4.99865549e-01 5.00121299e-01
1.85656250e+00 5.00079525e-01 5.00003605e-01 7.35939570e-05 4.99926755e-01 5.00081560e-01 4.99883807e-01 5.00122713e-01
1.85718750e+00 5.00036857e-01 5.00000080e-01 8.05532794e-05 4.99913710e-01 5.00085858e-01 4.99869025e-01 5.00136627e-01
1.85781250e+00 4.99885475e-01 4.99995592e-01 7.81329069e-05 4.99913949e-01 5.00082297e-01 4.99874017e-01 5.00124062e-01
1.85843750e+00 5.00059286e-01 5.00003498e-01 7.69393604e-05 4.99924117e-01 5.00083569e-01 4.99874429e-01 5.00124196e-01
1.85906250e+00 5.00106762e-01 5.00002418e-01 8.06134179e-05 4.99921951e-01 5.00089580e-01 4.99865438e-01 5.00136835e-01
1.85968750e+00 4.99850712e-01 4.99995727e-01 7.72969976e-05 4.99913280e-01 5.00078899e-01 4.99873090e-01 5.00123721e-01
1.86031250e+00 4.99973278e-01 5.00000104e-01 7.70842800e-05 4.99916718e-01 5.00085980e-01 4.99873442e-01 5.00125119e-01
1.86093750e+00 5.00148449e-01 5.00002352e-01 7.80349423e-05 4.99920622e-01 5.00081887e-01 4.99875591e-01 5.00134451e-01
1.86156250e+00 4.99935524e-01 4.99997370e-01 7.99236626e-05 4.99911783e-01 5.00084243e-01 4.99866355e-01 5.00123469e-01
1.86218750e+00 4.99914052e-01 5.00003364e-01 7.76431520e-05 4.99920567e-01 5.00089413e-01 4.99871813e-01 5.00128143e-01
1.86281250e+00 5.00094426e-01 5.00001655e-01 7.80981498e-05 4.99920564e-01 5.00084174e-01 4.99876787e-01 5.00128127e-01
1.86343750e+00 4.99996447e-01 4.99997008e-01 7.94124213e-05 4.99914330e-01 5.00082509e-01 4.99867218e-01 5.00129165e-01
1.86406250e+00 4.99918931e-01 5.00000543e-01 7.78592927e-05 4.99916810e-01 5.00084226e-01 4.99873150e-01 5.00128586e-01
1.86468750e+00 5.00117238e-01 5.00000214e-01 7.86926297e-05 4.99912789e-01 5.00080957e-01 4.99868462e-01 5.00124368e-01
1.86531250e+00 5.00040021e-01 4.99999694e-01 7.92943487e-05 4.99916653e-01 5.00085128e-01 4.99871087e-01 5.00127761e-01
1.86593750e+00 4.99986957e-01 4.99999240e-01 7.82445756e-05 4.99915493e-01 5.00083871e-01 4.99872204e-01 5.00126691e-01
1.86656250e+00 4.99927234e-01 5.00000755e-01 7.88397416e-05 4.99918948e-01 5.00084056e-01 4.99874041e-01 5.00130130e-01
1.86718750e+00 4.99943172e-01 4.99999052e-01 7.74589567e-05 4.99917047e-01 5.00080969e-01 4.99871184e-01 5.00124912e-01
1.86781250e+00 5.00078049e-01 4.99997754e-01 7.77213707e-05 4.99914324e-01 5.00080837e-01 4.99877341e-01 5.00119337e-01
1.86843750e+00 5.00016215e-01 5.00004814e-01 7.72403516e-05 4.99922146e-01 5.00087832e-01 4.99878046e-01 5.00129413e-01
1.86906250e+00 4.99892944e-01 4.99998883e-01 7.71060045e-05 4.99915141e-01 5.00080208e-01 4.99875316e-01 5.00122820e-01
1.86968750e+00 5.00013217e-01 4.99997389e-01 7.81447964e-05 4.99912823e-01 5.00080530e-01 4.99873879e-01 5.00126394e-01
1.87031250e+00 5.00151376e-01 5.00003834e-01 7.66038667e-05 4.99923013e-01 5.00085097e-01 4.99878749e-01 5.00128662e-01
1.87093750e+00 4.99849838e-01 4.99997897e-01 7.78634972e-05 4.99913177e-01 5.00081729e-01 4.99873720e-01 5.00123521e-01
1.87156250e+00 4.99978143e-01 5.00000172e-01 7.78779669e-05 4.99917039e-01 5.00084639e-01 4.99872419e-01 5.00124042e-01
1.87218750e+00 5.00137335e-01 5.00001127e-01 7.72698515e-05 4.99920478e-01 5.00081809e-01 4.99871742e-01 5.00127061e-01
1.87281250e+00 4.99868662e-01 4.99996963e-01 7.84295410e-05 4.99917020e-01 5.00081842e-01 4.99867114e-01 5.00121137e-01
1.87343750e+00 5.00032487e-01 5.00000019e-01 7.80219984e-05 4.99920369e-01 5.00083231e-01 4.99876143e-01 5.00132233e-01
1.87406250e+00 5.00099889e-01 5.00001232e-01 7.81428183e-05 4.99914720e-01 5.00082279e-01 4.99875106e-01 5.00125781e-01
1.87468750e+00 4.99925481e-01 4.99999151e-01 7.77953267e-05 4.99917604e-01 5.00085377e-01 4.99878360e-01 5.00121171e-01
1.87531250e+00 4.99906919e-01 5.00001673e-01 7.79337504e-05 4.99918299e-01 5.00081602e-01 4.99873816e-01 5.00129903e-01
1.87593750e+00 5.00133616e-01 5.00001979e-01 7.82840551e-05 4.99921146e-01 5.00083027e-01 4.99871975e-01 5.00128456e-01
1.87656250e+00 4.99992880e-01 4.99997486e-01 7.61263714e-05 4.99917430e-01 5.00080468e-01 4.99878583e-01 5.00119919e-01
1.87718750e+00 4.99911678e-01 5.00000750e-01 7.72578458e-05 4.99919345e-01 5.00079597e-01 4.99874748e-01 5.00125734e-01
1.87781250e+00 5.00108425e-01 4.99999210e-01 7.91014290e-05 4.99915220e-01 5.00085197e-01 4.99873835e-01 5.00129029e-01
1.87843750e+00 4.99952546e-01 5.00000214e-01 7.64355372e-05 4.99918061e-01 5.00081905e-01 4.99882573e-01 5.00123821e-01
1.87906250e+00 4.99938470e-01 5.00000595e-01 7.78517301e-05 4.99919096e-01 5.00086241e-01 4.99882064e-01 5.00126542e-01
1.87968750e+00 5.00027905e-01 4.99997893e-01 7.50593580e-05 4.99918714e-01 5.00075415e-01 4.99869405e-01 5.00120421e-01
1.88031250e+00 5.00045128e-01 5.00001022e-01 7.54999699e-05 4.99921117e-01 5.00078812e-01 4.99874964e-01 5.00121117e-01
1.88093750e+00 5.00082426e-01 4.99999562e-01 7.38199631e-05 4.99922787e-01 5.00075436e-01 4.99885015e-01 5.00126162e-01
1.88156250e+00 4.99900920e-01 5.00001100e-01 7.42860456e-05 4.99923315e-01 5.00080815e-01 4.99882056e-01 5.00122186e-01
1.88218750e+00 4.99918325e-01 5.00002001e-01 7.64508528e-05 4.99922412e-01 5.00088841e-01 4.99872735e-01 5.00126779e-01
1.88281250e+00 5.00153380e-01 4.99995292e-01 7.24714652e-05 4.99920000e-01 5.00071508e-01 4.99880041e-01 5.00119913e-01
1.88343750e+00 4.99953437e-01 5.00002284e-01 7.83568710e-05 4.99923107e-01 5.00088269e-01 4.99865190e-01 5.00130459e-01
1.88406250e+00 4.99910714e-01 5.00002355e-01 7.53655205e-05 4.99924717e-01 5.00086099e-01 4.99875596e-01 5.00121295e-01
1.88468750e+00 5.00046880e-01 4.99995913e-01 7.65867099e-05 4.99916501e-01 5.00076331e-01 4.99878951e-01 5.00124673e-01
1.88531250e+00 5.00057624e-01 4.99999714e-01 7.75233264e-05 4.99916229e-01 5.00080595e-01 4.99874972e-01 5.00126881e-01
1.88593750e+00 4.99939692e-01 5.00004040e-01 7.57815808e-05 4.99922933e-01 5.00085755e-01 4.99885064e-01 5.00130256e-01
1.88656250e+00 4.99984350e-01 5.00000102e-01 7.99195540e-05 4.99912447e-01 5.00082580e-01 4.99870004e-01 5.00131684e-01
1.88718750e+00 5.00130878e-01 4.99998519e-01 7.70329653e-05 4.99914253e-01 5.00077927e-01 4.99873635e-01 5.00126168e-01
1.88781250e+00 4.99925700e-01 4.99999908e-01 7.92459840e-05 4.99914442e-01 5.00082097e-01 4.99873245e-01 5.00126645e-01
1.88843750e+00 4.99951864e-01 5.00000736e-01 7.75901179e-05 4.99920367e-01 5.00085200e-01 4.99877539e-01 5.00127737e-01
1.88906250e+00 5.00046476e-01 4.99999395e-01 8.02216770e-05 4.99913022e-01 5.00086316e-01 4.99869373e-01 5.00122813e-01
1.88968750e+00 5.00024975e-01 4.99998039e-01 7.90296282e-05 4.99915537e-01 5.00083777e-01 4.99870540e-01 5.00123080e-01
1.89031250e+00 4.99939750e-01 5.00001640e-01 7.84408944e-05 4.99923361e-01 5.00088488e-01 4.99871023e-01 5.00127478e-01
1.89093750e+00 4.99945197e-01 4.99998256e-01 8.03600530e-05 4.99909382e-01 5.00085177e-01 4.99868273e-01 5.00127963e-01
1.89156250e+00 5.00154018e-01 5.00000974e-01 7.89412975e-05 4.99918647e-01 5.00086304e-01 4.99867213e-01 5.00130419e-01
1.89218750e+00 4.99999556e-01 5.00000441e-01 8.00368804e-05 4.99914617e-01 5.00090694e-01 4.99867603e-01 5.00126727e-01
1.89281250e+00 4.99890721e-01 4.99997511e-01 8.08843307e-05 4.99911604e-01 5.00081796e-01 4.99869522e-01 5.00126702e-01
1.89343750e+00 5.00061750e-01 5.00004566e-01 8.05026502e-05 4.99918819e-01 5.00093617e-01 4.99875722e-01 5.00130326e-01
1.89406250e+00 5.00003476e-01 5.00000313e-01 7.85939138e-05 4.99916981e-01 5.00084935e-01 4.99876077e-01 5.00132063e-01
1.89468750e+00 4.99992695e-01 4.99998288e-01 7.88064811e-05 4.99916887e-01 5.00081543e-01 4.99868001e-01 5.00125248e-01
1.89531250e+00 4.99885368e-01 4.99999345e-01 7.89809207e-05 4.99912718e-01 5.00082284e-01 4.99869372e-01 5.00129895e-01
1.89593750e+00 5.00092616e-01 5.00000474e-01 7.70435435e-05 4.99918912e-01 5.00079793e-01 4.99868904e-01 5.00123095e-01
1.89656250e+00 5.00112236e-01 5.00000576e-01 8.02466075e-05 4.99916051e-01 5.00090960e-01 4.99877694e-01 5.00130986e-01
1.89718750e+00 4.99826746e-01 4.99998917e-01 7.75834648e-05 4.99916165e-01 5.00080945e-01 4.99871736e-01 5.00123627e-01
1.89781250e+00 5.00031400e-01 5.00001942e-01 7.75698273e-05 4.99919844e-01 5.00088594e-01 4.99879486e-01 5.00131331e-01
1.89843750e+00 5.00062432e-01 4.99996593e-01 7.80146047e-05 4.99913459e-01 5.00077870e-01 4.99866715e-01 5.00126076e-01
1.89906250e+00 4.99930543e-01 5.00001300e-01 7.52270162e-05 4.99923023e-01 5.00078970e-01 4.99877376e-01 5.00126454e-01
1.89968750e+00 4.99958306e-01 5.00000855e-01 7.76415858e-05 4.99918532e-01 5.00080440e-01 4.99875364e-01 5.00126964e-01
1.90031250e+00 5.00123838e-01 4.99997442e-01 7.58562428e-05 4.99913755e-01 5.00078855e-01 4.99874085e-01 5.00117196e-01
1.90093750e+00 4.99999848e-01 5.00003043e-01 7.73392713e-05 4.99919451e-01 5.00086532e-01 4.99876984e-01 5.00128558e-01
1.90156250e+00 4.99832125e-01 4.99998126e-01 7.63941001e-05 4.99918372e-01 5.00078680e-01 4.99872956e-01 5.00121105e-01
1.90218750e+00 5.00153102e-01 5.00000203e-01 7.78899004e-05 4.99917746e-01 5.00083495e-01 4.99871917e-01 5.00125869e-01
1.90281250e+00 5.00022447e-01 5.00001016e-01 7.85294076e-05 4.99913082e-01 5.00082811e-01 4.99873012e-01 5.00127876e-01
1.90343750e+00 4.99881848e-01 4.99997925e-01 7.44860616e-05 4.99917935e-01 5.00076606e-01 4.99881153e-01 5.00116896e-01
1.90406250e+00 5.00066339e-01 5.00001176e-01 7.86139891e-05 4.99921899e-01 5.00086093e-01 4.99875498e-01 5.00132249e-01
1.90468750e+00 4.99998341e-01 4.99999825e-01 7.48960266e-05 4.99922007e-01 5.00078944e-01 4.99881606e-01 5.00126875e-01
1.90531250e+00 4.99938595e-01 5.00003429e-01 7.59072677e-05 4.99923067e-01 5.00084379e-01 4.99879587e-01 5.00128282e-01
1.90593750e+00 5.00031630e-01 4.99998362e-01 7.74061194e-05 4.99913387e-01 5.00080023e-01 4.99875894e-01 5.00124778e-01
1.90656250e+00 5.00087852e-01 4.99998445e-01 7.95372412e-05 4.99916412e-01 5.00080099e-01 4.99873160e-01 5.00130421e-01
1.90718750e+00 4.99992515e-01 4.99999953e-01 7.90699105e-05 4.99916990e-01 5.00088598e-01 4.99869956e-01 5.00129757e-01
1.90781250e+00 4.99925248e-01 5.00000002e-01 7.77700880e-05 4.99916432e-01 5.00079882e-01 4.99874870e-01 5.00124572e-01
1.90843750e+00 5.00002203e-01 5.00004029e-01 7.87104604e-05 4.99918746e-01 5.00090304e-01 4.99876108e-01 5.00131111e-01
1.90906250e+00 5.00052226e-01 4.99994728e-01 7.97241205e-05 4.99911498e-01 5.00082162e-01 4.99867294e-01 5.00129626e-01
1.90968750e+00 5.00000630e-01 5.00000455e-01 7.52762862e-05 4.99922962e-01 5.00078958e-01 4.99879530e-01 5.00122841e-01
1.91031250e+00 4.99921637e-01 5.00002033e-01 7.75737886e-05 4.99917619e-01 5.00089048e-01 4.99871532e-01 5.00117764e-01
1.91093750e+00 5.00027032e-01 4.99998529e-01 7.89063632e-05 4.99915171e-01 5.00083564e-01 4.99871385e-01 5.00127818e-01
1.91156250e+00 5.00074424e-01 5.00001604e-01 7.85610157e-05 4.99917148e-01 5.00082989e-01 4.99869328e-01 5.00126080e-01
1.91218750e+00 4.99921955e-01 4.99997644e-01 7.74791553e-05 4.99913369e-01 5.00080791e-01 4.99866685e-01 5.00121988e-01
1.91281250e+00 4.99965441e-01 5.00002789e-01 7.87170659e-05 4.99916055e-01 5.00086522e-01 4.99877448e-01 5.00131236e-01
1.91343750e+00 5.00109903e-01 4.99997065e-01 7.96388255e-05 4.99912235e-01 5.00080280e-01 4.99867906e-01 5.00126769e-01
1.91406250e+00 4.99976796e-01 4.99998825e-01 7.84417552e-05 4.99915931e-01 5.00083535e-01 4.99874131e-01 5.00129246e-01
1.91468750e+00 4.99905706e-01 5.00004337e-01 8.14509438e-05 4.99917381e-01 5.00094120e-01 4.99873736e-01 5.00129887e-01
1.91531250e+00 5.00102361e-01 5.00000146e-01 7.82118122e-05 4.99918017e-01 5.00084357e-01 4.99871417e-01 5.00127745e-01
1.91593750e+00 5.00011427e-01 4.99998478e-01 7.80170592e-05 4.99914291e-01 5.00082353e-01 4.99872973e-01 5.00123269e-01
1.91656250e+00 4.99885125e-01 4.99996372e-01 7.73310286e-05 4.99916027e-01 5.00079160e-01 4.99872295e-01 5.00127615e-01
1.91718750e+00 5.00024733e-01 5.00006704e-01 7.95833331e-05 4.99919960e-01 5.00092469e-01 4.99873044e-01 5.00133453e-01
1.91781250e+00 5.00120975e-01 4.99998360e-01 8.05008735e-05 4.99909862e-01 5.00085493e-01 4.99870498e-01 5.00125402e-01
1.91843750e+00 4.99927539e-01 4.99994164e-01 7.80927116e-05 4.99911921e-01 5.00077446e-01 4.99868493e-01 5.00125980e-01
1.91906250e+00 4.99924514e-01 5.00005179e-01 8.16509601e-05 4.99916681e-01 5.00091956e-01 4.99875741e-01 5.00139841e-01
1.91968750e+00 5.00148261e-01 5.00000347e-01 7.89944213e-05 4.99915472e-01 5.00083451e-01 4.99871931e-01 5.00130503e-01
1.92031250e+00 4.99974762e-01 4.99998112e-01 7.99883999e-05 4.99910490e-01 5.00086672e-01 4.99873078e-01 5.00133183e-01
1.92093750e+00 4.99931443e-01 4.99999258e-01 7.90109436e-05 4.99915882e-01 5.00082376e-01 4.99869993e-01 5.00122163e-01
1.92156250e+00 5.00004028e-01 5.00003201e-01 7.90747074e-05 4.99916245e-01 5.00088904e-01 4.99876448e-01 5.00127471e-01
1.92218750e+00 5.00034773e-01 4.99999503e-01 7.89206967e-05 4.99916633e-01 5.00083791e-01 4.99869775e-01 5.00128967e-01
1.92281250e+00 5.00057457e-01 4.99996942e-01 7.90565528e-05 4.99910481e-01 5.00081738e-01 4.99873670e-01 5.00125838e-01
1.92343750e+00 4.99886525e-01 5.00004248e-01 7.94963976e-05 4.99920642e-01 5.00088933e-01 4.99871293e-01 5.00128477e-01
1.92406250e+00 5.00020227e-01 4.99997590e-01 7.68946267e-05 4.99915628e-01 5.00078515e-01 4.99871095e-01 5.00124744e-01
1.92468750e+00 5.00082402e-01 4.99998114e-01 7.66983034e-05 4.99914828e-01 5.00080516e-01 4.99873183e-01 5.00126183e-01
1.92531250e+00 4.99943970e-01 5.00003872e-01 7.64920149e-05 4.99922324e-01 5.00085744e-01 4.99879536e-01 5.00125454e-01
1.92593750e+00 4.99921285e-01 5.00000485e-01 7.67975481e-05 4.99915348e-01 5.00081865e-01 4.99872232e-01 5.00124222e-01
1.92656250e+00 5.00014002e-01 4.99998209e-01 7.67963370e-05 4.99920407e-01 5.00078040e-01 4.99868922e-01 5.00121077e-01
1.92718750e+00 5.00088099e-01 4.99999636e-01 7.92953003e-05 4.99916749e-01 5.00084901e-01 4.99877661e-01 5.00133423e-01
1.92781250e+00 4.99918028e-01 5.00001452e-01 7.61840599e-05 4.99921593e-01 5.00077183e-01 4.99873786e-01 5.00131019e-01
1.92843750e+00 5.00012348e-01 4.99997681e-01 7.81671312e-05 4.99912523e-01 5.00080565e-01 4.99867801e-01 5.00122205e-01
1.92906250e+00 5.00060607e-01 5.00000039e-01 7.57781215e-05 4.99917055e-01 5.00082075e-01 4.99882301e-01 5.00121243e-01
1.92968750e+00 4.99957256e-01 4.99999789e-01 7.72752086e-05 4.99918890e-01 5.00085424e-01 4.99877052e-01 5.00129752e-01
1.93031250e+00 4.99959294e-01 5.00000382e-01 7.61457948e-05 4.99921560e-01 5.00083873e-01 4.99878790e-01 5.00118511e-01
1.93093750e+00 5.00089078e-01 5.00002123e-01 7.49872405e-05 4.99919209e-01 5.00079978e-01 4.99876998e-01 5.00121863e-01
1.93156250e+00 4.99970112e-01 4.99997601e-01 7.76406327e-05 4.99916447e-01 5.00079997e-01 4.99871215e-01 5.00127511e-01
1.93218750e+00 4.99968858e-01 4.99999213e-01 7.37247148e-05 4.99920326e-01 5.00074667e-01 4.99880076e-01 5.00117639e-01
1.93281250e+00 5.00081258e-01 5.00000261e-01 7.61728150e-05 4.99923319e-01 5.00081530e-01 4.99875519e-01 5.00123885e-01
1.93343750e+00 4.99947916e-01 5.00000285e-01 7.68132729e-05 4.99917398e-01 5.00083478e-01 4.99876734e-01 5.00131863e-01
1.93406250e+00 4.99931506e-01 5.00000201e-01 7.62895824e-05 4.99918750e-01 5.00078018e-01 4.99876526e-01 5.00124997e-01
1.93468750e+00 5.00057449e-01 5.00001288e-01 7.41719680e-05 4.99920881e-01 5.00080369e-01 4.99875774e-01 5.00117057e-01
1.93531250e+00 5.00051402e-01 5.00000483e-01 7.90303864e-05 4.99915176e-01 5.00084338e-01 4.99871605e-01 5.00130435e-01
1.93593750e+00 4.99911638e-01 4.99995775e-01 7.37978312e-05 4.99918340e-01 5.00073778e-01 4.99874239e-01 5.00116391e-01
1.93656250e+00 5.00003890e-01 5.00002784e-01 7.98661760e-05 4.99917175e-01 5.00083465e-01 4.99869121e-01 5.00138663e-01
1.93718750e+00 5.00089569e-01 5.00003014e-01 7.74856148e-05 4.99921536e-01 5.00085040e-01 4.99879793e-01 5.00130442e-01
1.93781250e+00 4.99961239e-01 4.99994418e-01 7.61757357e-05 4.99911861e-01 5.00072974e-01 4.99868807e-01 5.00121019e-01
1.93843750e+00 4.99926377e-01 5.00003921e-01 8.02819945e-05 4.99920908e-01 5.00091316e-01 4.99874181e-01 5.00136102e-01
1.93906250e+00 5.00013363e-01 4.99998874e-01 7.71407641e-05 4.99917179e-01 5.00081141e-01 4.99873044e-01 5.00123871e-01
1.93968750e+00 5.00118313e-01 4.99998376e-01 7.82487827e-05 4.99914458e-01 5.00080429e-01 4.99871864e-01 5.00124723e-01
1.94031250e+00 4.99984077e-01 5.00003338e-01 7.74316178e-05 4.99923308e-01 5.00086232e-01 4.99879177e-01 5.00126845e-01
1.94093750e+00 4.99873571e-01 4.99998288e-01 7.79549077e-05 4.99917056e-01 5.00085904e-01 4.99870973e-01 5.00127071e-01
1.94156250e+00 5.00063841e-01 4.99999927e-01 7.59177918e-05 4.99919280e-01 5.00082982e-01 4.99877101e-01 5.00120536e-01
1.94218750e+00 5.00063957e-01 5.00001036e-01 7.74402951e-05 4.99917354e-01 5.00084100e-01 4.99874978e-01 5.00123030e-01
1.94281250e+00 4.99942019e-01 5.00000385e-01 7.66275869e-05 4.99920868e-01 5.00080949e-01 4.99873994e-01 5.00127841e-01
1.94343750e+00 4.99928499e-01 4.99997989e-01 7.88218341e-05 4.99912936e-01 5.00080396e-01 4.99869879e-01 5.00129274e-01
1.94406250e+00 5.00118535e-01 5.00003050e-01 7.80639594e-05 4.99921931e-01 5.00085582e-01 4.99873954e-01 5.00134878e-01
1.94468750e+00 5.00031134e-01 4.99999580e-01 7.70580126e-05 4.99918913e-01 5.00078117e-01 4.99872961e-01 5.00134202e-01
1.94531250e+00 4.99840272e-01 4.99995286e-01 7.67015160e-05 4.99913276e-01 5.00077140e-01 4.99869531e-01 5.00125431e-01
1.94593750e+00 5.00077330e-01 5.00003970e-01 7.68310416e-05 4.99922590e-01 5.00082084e-01 4.99880573e-01 5.00128726e-01
1.94656250e+00 5.00087278e-01 5.00000442e-01 7.82137479e-05 4.99918851e-01 5.00083308e-01 4.99876091e-01 5.00126301e-01
1.94718750e+00 4.99911344e-01 4.99996658e-01 7.55067415e-05 4.99915847e-01 5.00078541e-01 4.99875701e-01 5.00116562e-01
1.94781250e+00 4.99953918e-01 5.00000413e-01 7.87140686e-05 4.99915485e-01 5.00080250e-01 4.99869053e-01 5.00127642e-01
1.94843750e+00 5.00094834e-01 5.00002158e-01 7.60644361e-05 4.99921466e-01 5.00084796e-01 4.99876057e-01 5.00124110e-01
1.94906250e+00 5.00040840e-01 4.99999548e-01 7.95696403e-05 4.99913065e-01 5.00083178e-01 4.99872678e-01 5.00129838e-01
1.94968750e+00 4.99840836e-01 4.99996835e-01 7.85654155e-05 4.99914037e-01 5.00078875e-01 4.99870152e-01 5.00124606e-01
1.95031250e+00 5.00042370e-01 5.00003863e-01 7.94307324e-05 4.99917437e-01 5.00089150e-01 4.99874033e-01 5.00131028e-01
1.95093750e+00 5.00088899e-01 5.00002089e-01 7.80138121e-05 4.99917395e-01 5.00085464e-01 4.99879678e-01 5.00128968e-01
1.95156250e+00 4.99932904e-01 4.99994209e-01 7.69796024e-05 4.99912859e-01 5.00079968e-01 4.99877299e-01 5.00120813e-01
1.95218750e+00 4.99939513e-01 4.99998725e-01 7.84876612e-05 4.99918729e-01 5.00082409e-01 4.99868555e-01 5.00125293e-01
1.95281250e+00 5.00148802e-01 5.00007074e-01 7.67180955e-05 4.99927526e-01 5.00087651e-01 4.99878225e-01 5.00127825e-01
1.95343750e+00 4.99977622e-01 4.99998015e-01 7.59281928e-05 4.99917198e-01 5.00077492e-01 4.99875916e-01 5.00123155e-01
1.95406250e+00 4.99840147e-01 4.99995644e-01 7.65664545e-05 4.99913098e-01 5.00076079e-01 4.99870863e-01 5.00120159e-01
1.95468750e+00 5.00153988e-01 5.00005366e-01 7.83151348e-05 4.99920798e-01 5.00084702e-01 4.99873180e-01 5.00127367e-01
1.95531250e+00 5.00042971e-01 5.00000557e-01 7.33963741e-05 4.99923448e-01 5.00077529e-01 4.99877264e-01 5.00115394e-01
1.95593750e+00 4.99886987e-01 4.99995358e-01 7.75520121e-05 4.99913292e-01 5.00074896e-01 4.99869974e-01 5.00124586e-01
1.95656250e+00 4.99987147e-01 5.00001318e-01 7.59546298e-05 4.99920849e-01 5.00083619e-01 4.99877919e-01 5.00122071e-01
1.95718750e+00 5.00133671e-01 5.00004637e-01 7.35471077e-05 4.99929012e-01 5.00080120e-01 4.99884548e-01 5.00127464e-01
1.95781250e+00 4.99934278e-01 4.99995833e-01 7.53894109e-05 4.99918301e-01 5.00074009e-01 4.99875525e-01 5.00120786e-01
1.95843750e+00 4.99921772e-01 4.99998061e-01 7.39653777e-05 4.99921761e-01 5.00075388e-01 4.99877269e-01 5.00115163e-01
1.95906250e+00 5.00136416e-01 5.00006296e-01 7.45671483e-05 4.99928903e-01 5.00083288e-01 4.99881608e-01 5.00133064e-01
1.95968750e+00 5.00004638e-01 4.99997448e-01 7.58183979e-05 4.99915907e-01 5.00082129e-01 4.99878792e-01 5.00119728e-01
1.96031250e+00 4.99854644e-01 4.99995356e-01 7.69435841e-05 4.99914275e-01 5.00076573e-01 4.99868344e-01 5.00121691e-01
1.96093750e+00 5.00014373e-01 5.00002925e-01 7.41581061e-05 4.99925893e-01 5.00081175e-01 4.99879761e-01 5.00126677e-01
1.96156250e+00 5.00153304e-01 5.00003617e-01 7.72225553e-05 4.99918544e-01 5.00083643e-01 4.99876439e-01 5.00127504e-01
1.96218750e+00 4.99855589e-01 4.99995613e-01 7.66161984e-05 4.99915338e-01 5.00076189e-01 4.99872646e-01 5.00120321e-01
1.96281250e+00 4.99945750e-01 5.00001081e-01 7.44989792e-05 4.99923409e-01 5.00081772e-01 4.99885566e-01 5.00122912e-01
1.96343750e+00 5.00151251e-01 5.00002870e-01 7.53970755e-05 4.99923840e-01 5.00084039e-01 4.99879271e-01 5.00128098e-01
1.96406250e+00 4.99988362e-01 4.99997549e-01 7.31712681e-05 4.99919350e-01 5.00075260e-01 4.99879781e-01 5.00118132e-01
1.96468750e+00 4.99888570e-01 4.99998137e-01 7.71305574e-05 4.99917714e-01 5.00079781e-01 4.99876367e-01 5.00123882e-01
1.96531250e+00 5.00024372e-01 4.99999852e-01 7.60592339e-05 4.99918001e-01 5.00079890e-01 4.99877309e-01 5.00121458e-01
1.96593750e+00 5.00085040e-01 5.00005206e-01 7.85181348e-05 4.99922172e-01 5.00087381e-01 4.99876278e-01 5.00133702e-01
1.96656250e+00 4.99890627e-01 4.99996036e-01 7.53723101e-05 4.99915638e-01 5.00077485e-01 4.99879361e-01 5.00122062e-01
1.96718750e+00 4.99974138e-01 4.99997292e-01 7.72003722e-05 4.99915093e-01 5.00081520e-01 4.99873255e-01 5.00123751e-01
1.96781250e+00 5.00113401e-01 5.00006323e-01 7.66994223e-05 4.99922520e-01 5.00088787e-01 4.99882035e-01 5.00126909e-01
1.96843750e+00 5.00015634e-01 4.99996086e-01 7.53007426e-05 4.99915547e-01 5.00071484e-01 4.99874227e-01 5.00123167e-01
1.96906250e+00 4.99921904e-01 4.99997109e-01 7.95536610e-05 4.99909490e-01 5.00085063e-01 4.99872052e-01 5.00125192e-01
1.96968750e+00 4.99994605e-01 5.00003761e-01 7.76537399e-05 4.99925365e-01 5.00082898e-01 4.99871471e-01 5.00132252e-01
1.97031250e+00 5.00080599e-01 4.99999753e-01 7.90381953e-05 4.99912825e-01 5.00083320e-01 4.99871732e-01 5.00127699e-01
1.97093750e+00 5.00007342e-01 4.99999502e-01 7.97844037e-05 4.99915490e-01 5.00087235e-01 4.99869943e-01 5.00128165e-01
1.97156250e+00 4.99869230e-01 5.00000122e-01 7.77600022e-05 4.99915982e-01 5.00080858e-01 4.99878117e-01 5.00127443e-01
1.97218750e+00 5.00080143e-01 5.00001311e-01 7.82834514e-05 4.99916982e-01 5.00083110e-01 4.99868621e-01 5.00124966e-01
1.97281250e+00 5.00076429e-01 4.99997127e-01 7.78071081e-05 4.99912014e-01 5.00082466e-01 4.99872790e-01 5.00121623e-01
1.97343750e+00 4.99911950e-01 4.99999369e-01 7.85016752e-05 4.99917256e-01 5.00084821e-01 4.99870337e-01 5.00124318e-01
1.97406250e+00 4.99936758e-01 5.00004191e-01 7.74704092e-05 4.99920658e-01 5.00085173e-01 4.99882022e-01 5.00132475e-01
1.97468750e+00 5.00084188e-01 5.00001685e-01 7.99551858e-05 4.99915232e-01 5.00087200e-01 4.99872800e-01 5.00131158e-01
1.97531250e+00 5.00067960e-01 4.99995426e-01 7.75060437e-05 4.99915067e-01 5.00077862e-01 4.99870647e-01 5.00122747e-01
1.97593750e+00 4.99947996e-01 4.99998028e-01 7.74033250e-05 4.99915693e-01 5.00082663e-01 4.99873757e-01 5.00125675e-01
1.97656250e+00 4.99940520e-01 5.00006751e-01 7.69626240e-05 4.99926646e-01 5.00089202e-01 4.99879276e-01 5.00132700e-01
1.97718750e+00 5.00005008e-01 4.99996934e-01 7.59737510e-05 4.99913875e-01 5.00077400e-01 4.99871383e-01 5.00116763e-01
1.97781250e+00 5.00075243e-01 4.99997832e-01 7.61796000e-05 4.99916099e-01 5.00078961e-01 4.99877336e-01 5.00122945e-01
1.97843750e+00 4.99955303e-01 5.00003651e-01 7.55205656e-05 4.99924876e-01 5.00082865e-01 4.99878130e-01 5.00123700e-01
1.97906250e+00 4.99945371e-01 4.99998865e-01 7.70877412e-05 4.99915177e-01 5.00082111e-01 4.99875180e-01 5.00123510e-01
1.97968750e+00 5.00136159e-01 5.00000234e-01 7.74676539e-05 4.99919673e-01 5.00084688e-01 4.99877280e-01 5.00129275e-01
1.98031250e+00 4.99901605e-01 4.99998147e-01 7.57378058e-05 4.99918460e-01 5.00078852e-01 4.99880894e-01 5.00123329e-01
1.98093750e+00 4.99904588e-01 5.00001236e-01 7.78872794e-05 4.99916090e-01 5.00079888e-01 4.99872955e-01 5.00120714e-01
1.98156250e+00 5.00194383e-01 4.99998934e-01 7.64106511e-05 4.99917120e-01 5.00079776e-01 4.99875303e-01 5.00123344e-01
1.98218750e+00 4.99936331e-01 4.99999169e-01 7.28955932e-05 4.99924250e-01 5.00075014e-01 4.99879246e-01 5.00120016e-01
1.98281250e+00 4.99939202e-01 5.00003166e-01 7.54439143e-05 4.99919539e-01 5.00084651e-01 4.99883355e-01 5.00123987e-01
1.98343750e+00 5.00040833e-01 4.99997001e-01 7.53166982e-05 4.99918961e-01 5.00075750e-01 4.99876513e-01 5.00114658e-01
1.98406250e+00 5.00070190e-01 5.00003790e-01 7.24985794e-05 4.99929343e-01 5.00078330e-01 4.99884205e-01 5.00123891e-01
1.98468750e+00 4.99883285e-01 4.99998808e-01 7.79972615e-05 4.99917923e-01 5.00081455e-01 4.99873798e-01 5.00129149e-01
1.98531250e+00 4.99999659e-01 4.99997311e-01 7.25837316e-05 4.99925441e-01 5.00070926e-01 4.99876741e-01 5.00114219e-01
1.98593750e+00 5.00165629e-01 5.00002855e-01 7.43275691e-05 4.99924585e-01 5.00078744e-01 4.99883539e-01 5.00123054e-01
1.98656250e+00 4.99853835e-01 4.99998739e-01 7.80671073e-05 4.99914932e-01 5.00079368e-01 4.99869852e-01 5.00123851e-01
1.98718750e+00 4.99981861e-01 5.00001175e-01 7.23759500e-05 4.99926456e-01 5.00075792e-01 4.99887345e-01 5.00123149e-01
1.98781250e+00 5.00089619e-01 4.99999720e-01 7.68098008e-05 4.99919734e-01 5.00078444e-01 4.99874777e-01 5.00128844e-01
1.98843750e+00 4.99989401e-01 4.99999599e-01 7.33395379e-05 4.99923033e-01 5.00076376e-01 4.99878901e-01 5.00118095e-01
1.98906250e+00 4.99956562e-01 4.99999023e-01 7.45069151e-05 4.99920748e-01 5.00078072e-01 4.99875032e-01 5.00121647e-01
1.98968750e+00 5.00028733e-01 5.00000555e-01 7.27813816e-05 4.99921645e-01 5.00079796e-01 4.99881555e-01 5.00120458e-01
1.99031250e+00 5.00034272e-01 5.00002101e-01 7.52796088e-05 4.99925317e-01 5.00082993e-01 4.99882555e-01 5.00127047e-01
1.99093750e+00 4.99902181e-01 4.99996244e-01 7.55011108e-05 4.99915005e-01 5.00073963e-01 4.99876084e-01 5.00119981e-01
1.99156250e+00 4.99990994e-01 5.00002559e-01 7.40381731e-05 4.99924941e-01 5.00084510e-01 4.99875492e-01 5.00123593e-01
1.99218750e+00 5.00139623e-01 5.00001579e-01 7.51392904e-05 4.99919837e-01 5.00082657e-01 4.99883861e-01 5.00123071e-01
1.99281250e+00 4.99987767e-01 4.99996947e-01 7.46823248e-05 4.99919239e-01 5.00074930e-01 4.99874523e-01 5.00123867e-01
1.99343750e+00 4.99824799e-01 4.99999316e-01 7.77526416e-05 4.99918174e-01 5.00082961e-01 4.99873257e-01 5.00124623e-01
1.99406250e+00 5.00050071e-01 5.00002322e-01 7.60906892e-05 4.99923401e-01 5.00082384e-01 4.99875248e-01 5.00123846e-01
1.99468750e+00 5.00139079e-01 5.00000827e-01 7.78156728e-05 4.99917893e-01 5.00085865e-01 4.99873047e-01 5.00125988e-01
1.99531250e+00 4.99879144e-01 4.99994346e-01 7.63833705e-05 4.99915459e-01 5.00080286e-01 4.99874422e-01 5.00118164e-01
1.99593750e+00 4.99971286e-01 5.00004530e-01 7.50542475e-05 4.99921388e-01 5.00085824e-01 4.99879421e-01 5.00121683e-01
1.99656250e+00 5.00094359e-01 5.00003848e-01 7.79993799e-05 4.99920584e-01 5.00089116e-01 4.99875939e-01 5.00133012e-01
1.99718750e+00 5.00019909e-01 4.99993459e-01 7.43930235e-05 4.99914661e-01 5.00073564e-01 4.99876647e-01 5.00117440e-01
1.99781250e+00 4.99922360e-01 5.00001041e-01 7.99025582e-05 4.99916966e-01 5.00087551e-01 4.99868709e-01 5.00131590e-01
1.99843750e+00 5.00001324e-01 5.00003493e-01 7.72207126e-05 4.99919594e-01 5.00084080e-01 4.99878825e-01 5.00130769e-01
1.99906250e+00 5.00082721e-01 4.99999898e-01 7.93457986e-05 4.99911406e-01 5.00082704e-01 4.99866877e-01 5.00125354e-01
1.99968750e+00 4.99895976e-01 4.99995159e-01 7.63587582e-05 4.99913227e-01 5.00075146e-01 4.99866749e-01 5.00123379e-01
2.00031250e+00 4.99974414e-01 5.00000878e-01 7.92283311e-05 4.99916275e-01 5.00086753e-01 4.99868174e-01 5.00121115e-01
2.00093750e+00 5.00115430e-01 5.00006668e-01 7.63919687e-05 4.99921487e-01 5.00086313e-01 4.99883290e-01 5.00131200e-01
2.00156250e+00 5.00041969e-01 4.99994585e-01 7.86646764e-05 4.99913929e-01 5.00079605e-01 4.99870720e-01 5.00127046e-01
2.00218750e+00 4.99857001e-01 4.99993959e-01 7.82967720e-05 4.99910187e-01 5.00072586e-01 4.99867229e-01 5.00124679e-01
2.00281250e+00 4.99979175e-01 5.00009228e-01 7.58957719e-05 4.99927258e-01 5.00089955e-01 4.99882095e-01 5.00129889e-01
2.00343750e+00 5.00157295e-01 5.00002812e-01 7.67851903e-05 4.99919801e-01 5.00084686e-01 4.99883166e-01 5.00126073e-01
2.00406250e+00 4.99874255e-01 4.99990142e-01 7.52109841e-05 4.99910271e-01 5.00071847e-01 4.99865680e-01 5.00113461e-01
2.00468750e+00 5.00012082e-01 5.00001425e-01 7.56693245e-05 4.99923498e-01 5.00081883e-01 4.99876644e-01 5.00129851e-01
2.00531250e+00 5.00061254e-01 5.00005588e-01 7.71134575e-05 4.99923304e-01 5.00087345e-01 4.99881507e-01 5.00132121e-01
2.00593750e+00 4.99905985e-01 4.99997050e-01 7.78404629e-05 4.99912203e-01 5.00079930e-01 4.99872540e-01 5.00125626e-01
2.00656250e+00 5.00069280e-01 4.99998324e-01 7.62145480e-05 4.99914682e-01 5.00077657e-01 4.99873582e-01 5.00117795e-01
2.00718750e+00 4.99983301e-01 5.00002135e-01 7.69507330e-05 4.99919438e-01 5.00079686e-01 4.99876083e-01 5.00124761e-01
2.00781250e+00 4.99969352e-01 5.00001769e-01 7.40668842e-05 4.99922991e-01 5.00079434e-01 4.99879079e-01 5.00120927e-01
2.00843750e+00 5.00084323e-01 4.99996813e-01 7.67319123e-05 4.99914428e-01 5.00079834e-01 4.99877314e-01 5.00122669e-01
2.00906250e+00 4.99950026e-01 4.99998890e-01 7.08960187e-05 4.99923815e-01 5.00074331e-01 4.99885212e-01 5.00115085e-01
2.00968750e+00 5.00011388e-01 5.00003483e-01 7.48520265e-05 4.99926571e-01 5.00081130e-01 4.99874643e-01 5.00123364e-01
2.01031250e+00 5.00013270e-01 4.99996829e-01 7.28981403e-05 4.99922675e-01 5.00073471e-01 4.99877357e-01 5.00119310e-01
2.01093750e+00 4.99931634e-01 5.00000848e-01 7.11374139e-05 4.99922646e-01 5.00074233e-01 4.99889847e-01 5.00113603e-01
2.01156250e+00 5.00039804e-01 5.00003331e-01 7.47435638e-05 4.99923699e-01 5.00079896e-01 4.99882558e-01 5.00123702e-01
2.01218750e+00 4.99985146e-01 4.99996782e-01 7.22971064e-05 4.99923166e-01 5.00073639e-01 4.99883215e-01 5.00116845e-01
2.01281250e+00 5.00000563e-01 5.00000219e-01 7.36220401e-05 4.99922989e-01 5.00078104e-01 4.99879387e-01 5.00119292e-01
2.01343750e+00 5.00097638e-01 5.00001744e-01 7.08676949e-05 4.99926423e-01 5.00074529e-01 4.99886081e-01 5.00120135e-01
2.01406250e+00 4.99916590e-01 4.99998634e-01 7.50844294e-05 4.99920744e-01 5.00078468e-01 4.99874925e-01 5.00125581e-01
2.01468750e+00 5.00006381e-01 4.99999154e-01 7.23861207e-05 4.99925005e-01 5.00077965e-01 4.99878111e-01 5.00116581e-01
2.01531250e+00 5.00084547e-01 5.00002533e-01 7.41757385e-05 4.99924114e-01 5.00080484e-01 4.99877258e-01 5.00128666e-01
2.01593750e+00 4.99904573e-01 5.00000434e-01 7.21664496e-05 4.99924640e-01 5.00073688e-01 4.99883096e-01 5.00121166e-01
2.01656250e+00 5.00006930e-01 4.99997021e-01 7.10208677e-05 4.99920917e-01 5.00072569e-01 4.99874919e-01 5.00107973e-01
2.01718750e+00 5.00042674e-01 5.00000520e-01 7.22904660e-05 4.99924555e-01 5.00074347e-01 4.99885017e-01 5.00120450e-01
2.01781250e+00 4.99906380e-01 5.00003502e-01 7.05343912e-05 4.99927100e-01 5.00080123e-01 4.99885978e-01 5.00117048e-01
2.01843750e+00 5.00097881e-01 5.00000625e-01 7.30123825e-05 4.99925687e-01 5.00075880e-01 4.99879534e-01 5.00117973e-01
2.01906250e+00 5.00040205e-01 4.99996253e-01 7.11389445e-05 4.99921332e-01 5.00072243e-01 4.99882039e-01 5.00114546e-01
2.01968750e+00 4.99852918e-01 4.99998764e-01 7.31332617e-05 4.99922272e-01 5.00077175e-01 4.99882634e-01 5.00118119e-01
2.02031250e+00 5.00107700e-01 5.00004182e-01 7.36502993e-05 4.99929421e-01 5.00081865e-01 4.99885295e-01 5.00122809e-01
2.02093750e+00 5.00059795e-01 5.00000064e-01 7.21756206e-05 4.99925684e-01 5.00075244e-01 4.99878040e-01 5.00115673e-01
2.02156250e+00 4.99861853e-01 4.99996572e-01 7.46897393e-05 4.99917287e-01 5.00073986e-01 4.99876010e-01 5.00123369e-01
2.02218750e+00 4.99992652e-01 5.00000955e-01 7.18098540e-05 4.99923733e-01 5.00076858e-01 4.99882313e-01 5.00115880e-01
2.02281250e+00 5.00061954e-01 5.00003894e-01 7.57379513e-05 4.99927638e-01 5.00084890e-01 4.99873310e-01 5.00122448e-01
2.02343750e+00 5.00022116e-01 4.99996459e-01 7.45858495e-05 4.99918157e-01 5.00078225e-01 4.99881218e-01 5.00119271e-01
2.02406250e+00 4.99897614e-01 4.99994995e-01 7.67155740e-05 4.99912598e-01 5.00079906e-01 4.99871226e-01 5.00121534e-01
2.02468750e+00 5.00015032e-01 5.00007760e-01 7.56640584e-05 4.99923931e-01 5.00086707e-01 4.99883136e-01 5.00125849e-01
2.02531250e+00 5.00142402e-01 4.99999959e-01 7.50540700e-05 4.99922416e-01 5.00079844e-01 4.99878369e-01 5.00120627e-01
2.02593750e+00 4.99900925e-01 4.99991106e-01 7.81945011e-05 4.99909923e-01 5.00075687e-01 4.99871044e-01 5.00125228e-01
2.02656250e+00 4.99977274e-01 5.00005645e-01 7.69196509e-05 4.99924635e-01 5.00090345e-01 4.99877014e-01 5.00125975e-01
2.02718750e+00 5.00066438e-01 5.00004660e-01 7.85620119e-05 4.99919020e-01 5.00088090e-01 4.99870460e-01 5.00126247e-01
2.02781250e+00 4.99977913e-01 4.99995520e-01 7.80026876e-05 4.99913098e-01 5.00078430e-01 4.99874297e-01 5.00124109e-01
2.02843750e+00 4.99971019e-01 4.99995964e-01 7.89839792e-05 4.99911084e-01 5.00081889e-01 4.99874521e-01 5.00126406e-01
2.02906250e+00 4.99980335e-01 5.00001809e-01 7.93908285e-05 4.99916931e-01 5.00086109e-01 4.99869511e-01 5.00126231e-01
2.02968750e+00 5.00084987e-01 5.00005577e-01 7.92446932e-05 4.99917737e-01 5.00090277e-01 4.99877985e-01 5.00130537e-01
2.03031250e+00 4.99983393e-01 4.99996955e-01 8.13573048e-05 4.99908935e-01 5.00087477e-01 4.99869441e-01 5.00129951e-01
2.03093750e+00 4.99888788e-01 4.99997121e-01 7.92045153e-05 4.99912305e-01 5.00084115e-01 4.99868597e-01 5.00123103e-01
2.03156250e+00 5.00075313e-01 5.00004124e-01 8.07815303e-05 4.99918449e-01 5.00094982e-01 4.99869685e-01 5.00131464e-01
2.03218750e+00 5.00035117e-01 4.99999673e-01 7.82496844e-05 4.99916412e-01 5.00082210e-01 4.99873887e-01 5.00131826e-01
2.03281250e+00 4.99971710e-01 4.99996555e-01 7.83589285e-05 4.99911031e-01 5.00083421e-01 4.99875879e-01 5.00123798e-01
2.03343750e+00 4.99995175e-01 5.00002339e-01 7.66243623e-05 4.99919749e-01 5.00080564e-01 4.99876295e-01 5.00124096e-01
2.03406250e+00 4.99951685e-01 5.00001894e-01 7.64260711e-05 4.99922138e-01 5.00082873e-01 4.99876003e-01 5.00125421e-01
2.03468750e+00 5.00058417e-01 4.99998032e-01 7.58348262e-05 4.99920960e-01 5.00079660e-01 4.99878058e-01 5.00120896e-01
2.03531250e+00 4.99981780e-01 4.99998874e-01 7.54453897e-05 4.99919477e-01 5.00081616e-01 4.99878970e-01 5.00123921e-01
2.03593750e+00 4.99998918e-01 5.00002876e-01 7.66207369e-05 4.99921440e-01 5.00085893e-01 4.99881880e-01 5.00123990e-01
2.03656250e+00 5.00047327e-01 4.99999593e-01 7.35256818e-05 4.99922704e-01 5.00073784e-01 4.99879721e-01 5.00117119e-01
2.03718750e+00 4.99973075e-01 4.99997956e-01 7.68673635e-05 4.99915235e-01 5.00082231e-01 4.99877260e-01 5.00123055e-01
2.03781250e+00 4.99945039e-01 4.99998988e-01 7.17012880e-05 4.99923623e-01 5.00077663e-01 4.99879157e-01 5.00113628e-01
2.03843750e+00 5.00057883e-01 5.00001168e-01 7.43975211e-05 4.99922317e-01 5.00079591e-01 4.99876983e-01 5.00124122e-01
2.03906250e+00 5.00080788e-01 5.00003137e-01 7.41868750e-05 4.99924158e-01 5.00082461e-01 4.99881325e-01 5.00124016e-01
2.03968750e+00 4.99830520e-01 4.99997003e-01 7.15878967e-05 4.99920004e-01 5.00071244e-01 4.99881656e-01 5.00112549e-01
2.04031250e+00 5.00022304e-01 5.00000314e-01 7.40872814e-05 4.99920485e-01 5.00080131e-01 4.99875844e-01 5.00124208e-01
2.04093750e+00 5.00150524e-01 5.00000574e-01 7.14597122e-05 4.99928469e-01 5.00073136e-01 4.99880076e-01 5.00119383e-01
2.04156250e+00 4.99873110e-01 4.99997594e-01 7.31973786e-05 4.99919192e-01 5.00074090e-01 4.99878834e-01 5.00121524e-01
2.04218750e+00 5.00010661e-01 5.00002205e-01 7.08590010e-05 4.99930941e-01 5.00076213e-01 4.99883874e-01 5.00115826e-01
2.04281250e+00 5.00059433e-01 5.00002669e-01 7.17217984e-05 4.99927572e-01 5.00076128e-01 4.99886650e-01 5.00119869e-01
2.04343750e+00 4.99975944e-01 4.99996570e-01 7.09224138e-05 4.99926610e-01 5.00069284e-01 4.99878105e-01 5.00109947e-01
2.04406250e+00 4.99971341e-01 4.99995380e-01 7.26897897e-05 4.99919018e-01 5.00070835e-01 4.99874048e-01 5.00117291e-01
2.04468750e+00 5.00059759e-01 5.00006219e-01 6.79328980e-05 4.99938299e-01 5.00077424e-01 4.99894211e-01 5.00118663e-01
2.04531250e+00 5.00001280e-01 5.00001713e-01 7.22410496e-05 4.99926223e-01 5.00077802e-01 4.99881345e-01 5.00120521e-01
2.04593750e+00 4.99880756e-01 4.99992653e-01 7.00370029e-05 4.99918455e-01 5.00066961e-01 4.99880240e-01 5.00106892e-01
2.04656250e+00 5.00027991e-01 5.00005101e-01 7.04397865e-05 4.99934121e-01 5.00076792e-01 4.99887668e-01 5.00118773e-01
2.04718750e+00 5.00094678e-01 5.00002036e-01 7.06610079e-05 4.99927032e-01 5.00081089e-01 4.99879973e-01 5.00111692e-01
2.04781250e+00 4.99921943e-01 4.99994112e-01 7.11354820e-05 4.99916902e-01 5.00063971e-01 4.99879346e-01 5.00112346e-01
2.04843750e+00 4.99963328e-01 5.00002025e-01 7.19132464e-05 4.99929641e-01 5.00074909e-01 4.99878756e-01 5.00120131e-01
2.04906250e+00 5.00111765e-01 5.00005685e-01 7.26150583e-05 4.99931286e-01 5.00082910e-01 4.99882240e-01 5.00119427e-01
2.04968750e+00 4.99988729e-01 4.99996010e-01 7.34750494e-05 4.99918979e-01 5.00075742e-01 4.99879240e-01 5.00117179e-01
2.05031250e+00 4.99911373e-01 4.99994465e-01 7.54191095e-05 4.99915556e-01 5.00072472e-01 4.99871890e-01 5.00119583e-01
2.05093750e+00 4.99989139e-01 5.00007009e-01 7.62292924e-05 4.99927281e-01 5.00088963e-01 4.99883719e-01 5.00129928e-01
2.05156250e+00 5.00064064e-01 5.00003366e-01 7.40080206e-05 4.99924181e-01 5.00079200e-01 4.99878066e-01 5.00121327e-01
2.05218750e+00 5.00022172e-01 4.99993572e-01 7.80812706e-05 4.99909450e-01 5.00077290e-01 4.99869494e-01 5.00124086e-01
2.05281250e+00 4.99984358e-01 4.99997422e-01 7.44207378e-05 4.99919725e-01 5.00076585e-01 4.99879831e-01 5.00120956e-01
2.05343750e+00 5.00052693e-01 5.00007184e-01 7.64156953e-05 4.99924086e-01 5.00089441e-01 4.99886705e-01 5.00130457e-01
2.05406250e+00 4.99979000e-01 5.00000363e-01 7.78457750e-05 4.99917857e-01 5.00085573e-01 4.99881099e-01 5.00126356e-01
2.05468750e+00 4.99980001e-01 4.99992090e-01 7.68822554e-05 4.99908164e-01 5.00076188e-01 4.99870368e-01 5.00119676e-01
2.05531250e+00 4.99988126e-01 5.00005586e-01 7.87606355e-05 4.99921067e-01 5.00090886e-01 4.99875619e-01 5.00127101e-01
2.05593750e+00 4.99946030e-01 5.00002520e-01 7.82509852e-05 4.99916065e-01 5.00086421e-01 4.99880581e-01 5.00129649e-01
2.05656250e+00 5.00083721e-01 4.99994104e-01 7.95920147e-05 4.99907241e-01 5.00080057e-01 4.99867506e-01 5.00121174e-01
2.05718750e+00 4.99991125e-01 5.00000207e-01 7.89780923e-05 4.99917774e-01 5.00086998e-01 4.99871394e-01 5.00126225e-01
2.05781250e+00 4.99892639e-01 5.00003898e-01 8.13004201e-05 4.99911714e-01 5.00094610e-01 4.99873189e-01 5.00125722e-01
2.05843750e+00 5.00084824e-01 5.00001684e-01 7.72526683e-05 4.99915724e-01 5.00087339e-01 4.99879116e-01 5.00128576e-01
2.05906250e+00 5.00051887e-01 4.99992981e-01 8.11862913e-05 4.99906529e-01 5.00083205e-01 4.99869664e-01 5.00130926e-01
2.05968750e+00 4.99884400e-01 5.00001305e-01 7.88421484e-05 4.99917482e-01 5.00086558e-01 4.99872793e-01 5.00131188e-01
2.06031250e+00 5.00017352e-01 5.00005483e-01 7.83297898e-05 4.99920881e-01 5.00088109e-01 4.99872993e-01 5.00125150e-01
2.06093750e+00 5.00098973e-01 4.99997283e-01 7.85120607e-05 4.99911851e-01 5.00082978e-01 4.99866163e-01 5.00121475e-01
2.06156250e+00 4.99941044e-01 4.99997728e-01 7.77549999e-05 4.99913551e-01 5.00080728e-01 4.99874094e-01 5.00127818e-01
2.06218750e+00 4.99939927e-01 4.99998484e-01 7.82712387e-05 4.99916452e-01 5.00087213e-01 4.99870683e-01 5.00120441e-01
2.06281250e+00 5.00099039e-01 5.00003714e-01 7.62917054e-05 4.99920638e-01 5.00086828e-01 4.99878228e-01 5.00126518e-01
2.06343750e+00 4.99954969e-01 4.99999843e-01 7.84712497e-05 4.99916296e-01 5.00084675e-01 4.99871123e-01 5.00129148e-01
2.06406250e+00 4.99949175e-01 4.99994940e-01 7.48110689e-05 4.99913226e-01 5.00075359e-01 4.99872803e-01 5.00118476e-01
2.06468750e+00 5.00066738e-01 5.00004288e-01 7.60597673e-05 4.99923943e-01 5.00086341e-01 4.99877872e-01 5.00128744e-01
2.06531250e+00 5.00004569e-01 5.00001213e-01 7.60131300e-05 4.99922334e-01 5.00080862e-01 4.99876764e-01 5.00126186e-01
2.06593750e+00 5.00005489e-01 4.99997169e-01 7.59738139e-05 4.99915356e-01 5.00079973e-01 4.99877963e-01 5.00122227e-01
2.06656250e+00 4.99962052e-01 5.00003196e-01 7.30466405e-05 4.99927274e-01 5.00080823e-01 4.99881401e-01 5.00120538e-01
2.06718750e+00 4.99970681e-01 5.00000549e-01 7.46710020e-05 4.99917539e-01 5.00075956e-01 4.99878814e-01 5.00117055e-01
2.06781250e+00 5.00078344e-01 4.99995448e-01 7.46076793e-05 4.99916174e-01 5.00077647e-01 4.99877299e-01 5.00123038e-01
2.06843750e+00 4.99967574e-01 4.99999945e-01 7.11355122e-05 4.99927817e-01 5.00076539e-01 4.99883555e-01 5.00117211e-01
2.06906250e+00 4.99944987e-01 5.00005915e-01 7.16720853e-05 4.99929485e-01 5.00081421e-01 4.99892959e-01 5.00123492e-01
2.06968750e+00 5.00052112e-01 4.99998525e-01 7.08945235e-05 4.99927483e-01 5.00071059e-01 4.99878380e-01 5.00113426e-01
2.07031250e+00 5.00042052e-01 4.99996472e-01 6.98552529e-05 4.99922312e-01 5.00069444e-01 4.99885905e-01 5.00113332e-01
2.07093750e+00 4.99978553e-01 5.00001174e-01 7.13752830e-05 4.99925594e-01 5.00075391e-01 4.99883524e-01 5.00114477e-01
2.07156250e+00 4.99937314e-01 5.00001009e-01 6.95547172e-05 4.99926494e-01 5.00073482e-01 4.99882966e-01 5.00111827e-01
2.07218750e+00 5.00059535e-01 5.00000902e-01 7.04288837e-05 4.99926400e-01 5.00071740e-01 4.99881952e-01 5.00115899e-01
2.07281250e+00 4.99911362e-01 4.99997337e-01 7.23882469e-05 4.99924075e-01 5.00074317e-01 4.99874067e-01 5.00117763e-01
2.07343750e+00 5.00033151e-01 5.00004239e-01 7.06392033e-05 4.99930633e-01 5.00077559e-01 4.99892091e-01 5.00124500e-01
2.07406250e+00 5.00160058e-01 4.99998216e-01 7.21470499e-05 4.99919659e-01 5.00077048e-01 4.99886941e-01 5.00113590e-01
2.07468750e+00 4.99861656e-01 4.99995934e-01 7.05186476e-05 4.99923367e-01 5.00069845e-01 4.99882472e-01 5.00112701e-01
2.07531250e+00 4.99960625e-01 5.00006382e-01 7.20331606e-05 4.99928289e-01 5.00081350e-01 4.99888833e-01 5.00122585e-01
2.07593750e+00 5.00138850e-01 4.99996994e-01 7.16747313e-05 4.99924780e-01 5.00073379e-01 4.99879660e-01 5.00116289e-01
2.07656250e+00 4.99934659e-01 4.99999349e-01 7.33240699e-05 4.99920424e-01 5.00075793e-01 4.99878394e-01 5.00118978e-01
2.07718750e+00 4.99913465e-01 5.00002920e-01 7.40352408e-05 4.99923643e-01 5.00084322e-01 4.99882461e-01 5.00119993e-01
2.07781250e+00 5.00085732e-01 4.99997744e-01 7.28467366e-05 4.99920930e-01 5.00073253e-01 4.99880653e-01 5.00116803e-01
2.07843750e+00 5.00029549e-01 4.99999658e-01 7.46204938e-05 4.99921605e-01 5.00080850e-01 4.99880079e-01 5.00125429e-01
2.07906250e+00 4.99896662e-01 4.99997710e-01 7.54892198e-05 4.99916808e-01 5.00080434e-01 4.99875224e-01 5.00121735e-01
2.07968750e+00 5.00032920e-01 5.00002641e-01 7.53912953e-05 4.99919931e-01 5.00082869e-01 4.99877014e-01 5.00123652e-01
2.08031250e+00 5.00062641e-01 5.00000969e-01 7.78302411e-05 4.99920025e-01 5.00083048e-01 4.99871691e-01 5.00126117e-01
2.08093750e+00 4.99982657e-01 4.99999455e-01 7.73082491e-05 4.99917948e-01 5.00087369e-01 4.99876055e-01 5.00125207e-01
2.08156250e+00 4.99961632e-01 4.99999785e-01 7.68247318e-05 4.99919869e-01 5.00085015e-01 4.99873441e-01 5.00125719e-01
2.08218750e+00 4.99982698e-01 4.99999407e-01 8.02537508e-05 4.99910708e-01 5.00086353e-01 4.99874629e-01 5.00130791e-01
2.08281250e+00 5.00096840e-01 5.00002323e-01 7.67457011e-05 4.99917766e-01 5.00083385e-01 4.99874923e-01 5.00127357e-01
2.08343750e+00 4.99980688e-01 4.99995113e-01 7.93139571e-05 4.99907314e-01 5.00081762e-01 4.99871249e-01 5.00129204e-01
2.08406250e+00 4.99878175e-01 5.00002479e-01 7.82049079e-05 4.99917104e-01 5.00091142e-01 4.99877588e-01 5.00126973e-01
2.08468750e+00 5.00086394e-01 5.00004501e-01 7.85546204e-05 4.99918978e-01 5.00088553e-01 4.99876375e-01 5.00132696e-01
2.08531250e+00 5.00014772e-01 4.99993545e-01 7.83368670e-05 4.99909524e-01 5.00079065e-01 4.99864396e-01 5.00120821e-01
2.08593750e+00 4.99944704e-01 5.00001527e-01 7.97406599e-05 4.99912672e-01 5.00091247e-01 4.99874196e-01 5.00127559e-01
2.08656250e+00 5.00073514e-01 5.00002538e-01 8.01808697e-05 4.99912898e-01 5.00091268e-01 4.99869806e-01 5.00127604e-01
2.08718750e+00 5.00006274e-01 4.99999077e-01 7.85648792e-05 4.99912698e-01 5.00083570e-01 4.99873022e-01 5.00126168e-01
2.08781250e+00 4.99967375e-01 4.99998805e-01 7.93256267e-05 4.99908963e-01 5.00086497e-01 4.99876328e-01 5.00128062e-01
2.08843750e+00 4.99954684e-01 5.00001715e-01 7.94007294e-05 4.99918058e-01 5.00089384e-01 4.99876468e-01 5.00130214e-01
2.08906250e+00 5.00076555e-01 5.00000082e-01 8.04884308e-05 4.99913991e-01 5.00089185e-01 4.99870839e-01 5.00129507e-01
2.08968750e+00 5.00030094e-01 4.99997522e-01 7.55182454e-05 4.99918961e-01 5.00077924e-01 4.99872561e-01 5.00122348e-01
2.09031250e+00 4.99892887e-01 5.00001319e-01 8.12317593e-05 4.99910022e-01 5.00090345e-01 4.99868869e-01 5.00127815e-01
2.09093750e+00 4.99975523e-01 4.99998595e-01 7.68374772e-05 4.99912997e-01 5.00077140e-01 4.99863558e-01 5.00116612e-01
2.09156250e+00 5.00070366e-01 5.00000993e-01 7.72517243e-05 4.99918001e-01 5.00083392e-01 4.99877807e-01 5.00128483e-01
2.09218750e+00 5.00045679e-01 5.00000786e-01 7.88559037e-05 4.99916569e-01 5.00086433e-01 4.99875020e-01 5.00128802e-01
2.09281250e+00 4.99909651e-01 4.99998886e-01 7.42517668e-05 4.99920884e-01 5.00076390e-01 4.99877308e-01 5.00123308e-01
2.09343750e+00 5.00007147e-01 5.00002985e-01 7.73108021e-05 4.99921449e-01 5.00083193e-01 4.99877132e-01 5.00129134e-01
2.09406250e+00 5.00082905e-01 4.99994927e-01 7.20731941e-05 4.99919365e-01 5.00072949e-01 4.99877271e-01 5.00114429e-01
2.09468750e+00 4.99919021e-01 4.99997904e-01 7.43669537e-05 4.99918687e-01 5.00080123e-01 4.99880976e-01 5.00119310e-01
2.09531250e+00 4.99991498e-01 5.00005261e-01 7.16645748e-05 4.99930418e-01 5.00078294e-01 4.99887711e-01 5.00121561e-01
2.09593750e+00 5.00095181e-01 5.00000103e-01 7.08179274e-05 4.99926395e-01 5.00074477e-01 4.99882854e-01 5.00119245e-01
2.09656250e+00 4.99934487e-01 4.99997901e-01 7.28935950e-05 4.99923153e-01 5.00080796e-01 4.99881993e-01 5.00119788e-01
2.09718750e+00 4.99947594e-01 4.99998272e-01 6.91194274e-05 4.99927380e-01 5.00068529e-01 4.99885283e-01 5.00113101e-01
2.09781250e+00 5.00076913e-01 5.00004529e-01 7.24998477e-05 4.99928673e-01 5.00077690e-01 4.99887947e-01 5.00123502e-01
2.09843750e+00 4.99955013e-01 4.99997707e-01 6.97484476e-05 4.99923052e-01 5.00068858e-01 4.99883021e-01 5.00111551e-01
2.09906250e+00 5.00030612e-01 4.99997047e-01 6.96304263e-05 4.99921606e-01 5.00071641e-01 4.99885213e-01 5.00112086e-01
2.09968750e+00 5.00007719e-01 5.00004897e-01 7.10761345e-05 4.99929938e-01 5.00080350e-01 4.99885990e-01 5.00123490e-01
2.10031250e+00 4.99917558e-01 4.99999466e-01 6.80443936e-05 4.99928913e-01 5.00072068e-01 4.99888077e-01 5.00111309e-01
2.10093750e+00 5.00072021e-01 4.99996459e-01 7.08177217e-05 4.99920769e-01 5.00068633e-01 4.99877852e-01 5.00112564e-01
2.10156250e+00 4.99999202e-01 4.99999743e-01 6.87170161e-05 4.99928637e-01 5.00070856e-01 4.99882263e-01 5.00113860e-01
2.10218750e+00 4.99992659e-01 5.00006118e-01 7.02242014e-05 4.99934376e-01 5.00077427e-01 4.99886882e-01 5.00121143e-01
2.10281250e+00 5.00019081e-01 4.99997707e-01 6.92022114e-05 4.99924887e-01 5.00068681e-01 4.99887999e-01 5.00113362e-01
2.10343750e+00 4.99935231e-01 4.99994349e-01 7.12478140e-05 4.99918209e-01 5.00068108e-01 4.99880043e-01 5.00114626e-01
2.10406250e+00 5.00066983e-01 5.00006405e-01 7.08826582e-05 4.99932692e-01 5.00081851e-01 4.99883128e-01 5.00117626e-01
2.10468750e+00 5.00068070e-01 5.00001111e-01 7.13828017e-05 4.99924346e-01 5.00076160e-01 4.99881654e-01 5.00112161e-01
2.10531250e+00 4.99908550e-01 4.99996950e-01 7.18765659e-05 4.99922685e-01 5.00073461e-01 4.99878457e-01 5.00116136e-01
2.10593750e+00 4.99933109e-01 5.00000274e-01 7.29984915e-05 4.99923042e-01 5.00076652e-01 4.99885839e-01 5.00121374e-01
2.10656250e+00 5.00072549e-01 5.00000691e-01 7.38088864e-05 4.99921457e-01 5.00078828e-01 4.99880561e-01 5.00118276e-01
2.10718750e+00 5.00063013e-01 5.00000936e-01 7.38642731e-05 4.99924510e-01 5.00078197e-01 4.99883099e-01 5.00121465e-01
2.10781250e+00 4.99857799e-01 4.99996767e-01 7.89911903e-05 4.99910618e-01 5.00083639e-01 4.99874147e-01 5.00124147e-01
2.10843750e+00 5.00000244e-01 5.00002302e-01 7.41658996e-05 4.99919749e-01 5.00081593e-01 4.99883042e-01 5.00122326e-01
2.10906250e+00 5.00105673e-01 5.00001207e-01 7.92337279e-05 4.99917403e-01 5.00088632e-01 4.99876383e-01 5.00129816e-01
2.10968750e+00 5.00003258e-01 4.99995736e-01 7.93017073e-05 4.99909189e-01 5.00087085e-01 4.99871178e-01 5.00122577e-01
2.11031250e+00 4.99930316e-01 5.00001342e-01 7.84904947e-05 4.99917276e-01 5.00086342e-01 4.99871566e-01 5.00126319e-01
2.11093750e+00 4.99985363e-01 5.00002568e-01 7.97179433e-05 4.99913365e-01 5.00088185e-01 4.99879000e-01 5.00130121e-01
2.11156250e+00 5.00136851e-01 5.00001228e-01 8.00277261e-05 4.99910478e-01 5.00093309e-01 4.99870496e-01 5.00128221e-01
2.11218750e+00 4.99939245e-01 4.99997514e-01 8.25021913e-05 4.99909057e-01 5.00086523e-01 4.99865838e-01 5.00134238e-01
2.11281250e+00 4.99883272e-01 4.99998657e-01 7.85228465e-05 4.99912704e-01 5.00085520e-01 4.99872719e-01 5.00122385e-01
2.11343750e+00 5.00116140e-01 5.00002240e-01 8.22348961e-05 4.99913373e-01 5.00094968e-01 4.99870800e-01 5.00136213e-01
2.11406250e+00 5.00074193e-01 4.99997883e-01 8.13718482e-05 4.99905329e-01 5.00087977e-01 4.99871964e-01 5.00126226e-01
2.11468750e+00 4.99864473e-01 5.00001433e-01 8.07682362e-05 4.99912506e-01 5.00091818e-01 4.99875587e-01 5.00126232e-01
2.11531250e+00 4.99975601e-01 5.00000062e-01 8.28849133e-05 4.99908318e-01 5.00090946e-01 4.99867934e-01 5.00130397e-01
2.11593750e+00 5.00154156e-01 5.00000760e-01 8.24692661e-05 4.99907754e-01 5.00091854e-01 4.99871118e-01 5.00131609e-01
2.11656250e+00 4.99946147e-01 4.99997167e-01 8.12223082e-05 4.99911654e-01 5.00086837e-01 4.99864884e-01 5.00126458e-01
2.11718750e+00 4.99842054e-01 4.99999472e-01 7.96876649e-05 4.99912817e-01 5.00086406e-01 4.99869918e-01 5.00129150e-01
2.11781250e+00 5.00140456e-01 5.00006721e-01 7.88818471e-05 4.99923148e-01 5.00092217e-01 4.99876669e-01 5.00134730e-01
2.11843750e+00 5.00062809e-01 4.99994703e-01 7.67880220e-05 4.99911561e-01 5.00074814e-01 4.99867182e-01 5.00123251e-01
2.11906250e+00 4.99885625e-01 4.99998252e-01 7.83950099e-05 4.99914068e-01 5.00084216e-01 4.99874643e-01 5.00128836e-01
2.11968750e+00 5.00006093e-01 5.00003696e-01 7.63177068e-05 4.99921533e-01 5.00084022e-01 4.99876494e-01 5.00124512e-01
2.12031250e+00 5.00057655e-01 5.00000560e-01 7.70226454e-05 4.99919893e-01 5.00084648e-01 4.99871191e-01 5.00121951e-01
2.12093750e+00 4.99978907e-01 4.99998536e-01 7.68049029e-05 4.99912969e-01 5.00081799e-01 4.99876744e-01 5.00123621e-01
2.12156250e+00 4.99941626e-01 4.99997429e-01 7.37808822e-05 4.99918764e-01 5.00076252e-01 4.99873867e-01 5.00113573e-01
2.12218750e+00 5.00031981e-01 5.00003778e-01 7.60253231e-05 4.99920299e-01 5.00087883e-01 4.99882089e-01 5.00125232e-01
2.12281250e+00 5.00004734e-01 4.99998426e-01 7.48449172e-05 4.99916763e-01 5.00076496e-01 4.99876534e-01 5.00121268e-01
2.12343750e+00 4.99964413e-01 4.99999122e-01 7.44106475e-05 4.99921746e-01 5.00075575e-01 4.99874596e-01 5.00120446e-01
2.12406250e+00 5.00023754e-01 5.00001937e-01 7.41110397e-05 4.99924041e-01 5.00078607e-01 4.99876734e-01 5.00120738e-01
2.12468750e+00 5.00018357e-01 4.99999205e-01 7.32347329e-05 4.99922285e-01 5.00078075e-01 4.99876131e-01 5.00116028e-01
2.12531250e+00 4.99999410e-01 5.00001404e-01 7.54684234e-05 4.99920187e-01 5.00078766e-01 4.99869883e-01 5.00128676e-01
2.12593750e+00 4.99991967e-01 4.99997611e-01 7.07451837e-05 4.99926447e-01 5.00072818e-01 4.99879382e-01 5.00112115e-01
2.12656250e+00 5.00035894e-01 5.00001159e-01 7.21869131e-05 4.99924230e-01 5.00076745e-01 4.99883053e-01 5.00117241e-01
2.12718750e+00 4.99978906e-01 5.00000615e-01 7.14807581e-05 4.99927909e-01 5.00075178e-01 4.99884021e-01 5.00120279e-01
2.12781250e+00 4.99932267e-01 4.99998632e-01 6.81039593e-05 4.99930143e-01 5.00069653e-01 4.99882092e-01 5.00109599e-01
2.12843750e+00 4.99985661e-01 5.00001147e-01 7.23032405e-05 4.99925487e-01 5.00078238e-01 4.99881671e-01 5.00118127e-01
2.12906250e+00 5.00119724e-01 4.99998139e-01 7.16052594e-05 4.99921314e-01 5.00074300e-01 4.99881898e-01 5.00114842e-01
2.12968750e+00 4.99992509e-01 5.00001456e-01 7.32403467e-05 4.99923672e-01 5.00080092e-01 4.99880293e-01 5.00117695e-01
2.13031250e+00 4.99846801e-01 4.99997828e-01 7.13610119e-05 4.99924055e-01 5.00074563e-01 4.99884198e-01 5.00116144e-01
2.13093750e+00 5.00108291e-01 5.00002187e-01 7.53645529e-05 4.99922563e-01 5.00082969e-01 4.99878724e-01 5.00125109e-01
2.13156250e+00 5.00046010e-01 4.99999524e-01 7.26119733e-05 4.99919996e-01 5.00077033e-01 4.99879970e-01 5.00120658e-01
2.13218750e+00 4.99882517e-01 4.99996224e-01 7.34635416e-05 4.99921173e-01 5.00076789e-01 4.99875331e-01 5.00112578e-01
2.13281250e+00 5.00073824e-01 5.00005683e-01 7.36596955e-05 4.99926483e-01 5.00084315e-01 4.99885522e-01 5.00122441e-01
2.13343750e+00 5.00037701e-01 4.99997405e-01 7.32614807e-05 4.99919428e-01 5.00071230e-01 4.99875782e-01 5.00118179e-01
2.13406250e+00 4.99915211e-01 4.99998558e-01 7.33200412e-05 4.99917637e-01 5.00074889e-01 4.99879760e-01 5.00120549e-01
2.13468750e+00 4.99964037e-01 5.00002511e-01 7.51134726e-05 4.99923508e-01 5.00080909e-01 4.99882701e-01 5.00125596e-01
2.13531250e+00 5.00084200e-01 5.00001301e-01 7.80393330e-05 4.99917999e-01 5.00084319e-01 4.99873580e-01 5.00130260e-01
2.13593750e+00 5.00080724e-01 4.99999396e-01 7.39090976e-05 4.99919064e-01 5.00074670e-01 4.99877528e-01 5.00120697e-01
2.13656250e+00 4.99903671e-01 4.99995809e-01 7.64192159e-05 4.99912847e-01 5.00078872e-01 4.99874039e-01 5.00118562e-01
2.13718750e+00 4.99933723e-01 5.00005440e-01 7.74723130e-05 4.99917136e-01 5.00086931e-01 4.99876152e-01 5.00127555e-01
2.13781250e+00 5.00152623e-01 4.99999454e-01 7.63583802e-05 4.99916379e-01 5.00079889e-01 4.99873492e-01 5.00121112e-01
2.13843750e+00 4.99972732e-01 4.99996351e-01 7.97310601e-05 4.99910246e-01 5.00087923e-01 4.99874584e-01 5.00131033e-01
2.13906250e+00 4.99899819e-01 5.00002284e-01 7.90469055e-05 4.99911846e-01 5.00085897e-01 4.99876177e-01 5.00130557e-01
2.13968750e+00 5.00040199e-01 4.99999930e-01 8.05180489e-05 4.99910077e-01 5.00084588e-01 4.99871143e-01 5.00126708e-01
2.14031250e+00 5.00100893e-01 5.00002037e-01 8.20350277e-05 4.99911034e-01 5.00091639e-01 4.99873025e-01 5.00135859e-01
2.14093750e+00 4.99929758e-01 4.99995380e-01 8.17463639e-05 4.99905522e-01 5.00086348e-01 4.99868409e-01 5.00128522e-01
2.14156250e+00 4.99950865e-01 5.00002052e-01 8.14838235e-05 4.99909267e-01 5.00092252e-01 4.99873028e-01 5.00135255e-01
2.14218750e+00 5.00131562e-01 5.00003067e-01 8.41416181e-05 4.99912142e-01 5.00095003e-01 4.99867804e-01 5.00137179e-01
2.14281250e+00 4.99944904e-01 4.99996702e-01 8.06862520e-05 4.99909544e-01 5.00088548e-01 4.99867832e-01 5.00127293e-01
2.14343750e+00 4.99893445e-01 5.00000509e-01 8.10813380e-05 4.99911590e-01 5.00091628e-01 4.99872999e-01 5.00125814e-01
2.14406250e+00 5.00096825e-01 5.00000649e-01 8.24402545e-05 4.99907846e-01 5.00091988e-01 4.99864598e-01 5.00127507e-01
2.14468750e+00 4.99988988e-01 5.00001360e-01 8.14469627e-05 4.99911227e-01 5.00092330e-01 4.99869724e-01 5.00128238e-01
2.14531250e+00 5.00015567e-01 4.99997491e-01 8.15484368e-05 4.99905851e-01 5.00087212e-01 4.99868850e-01 5.00126419e-01
2.14593750e+00 4.99991575e-01 4.99998293e-01 8.10076042e-05 4.99912077e-01 5.00085572e-01 4.99869553e-01 5.00130788e-01
2.14656250e+00 4.99936261e-01 5.00003616e-01 8.20967386e-05 4.99914426e-01 5.00094645e-01 4.99871689e-01 5.00134955e-01
2.14718750e+00 5.00036842e-01 4.99997729e-01 8.07385560e-05 4.99908273e-01 5.00085221e-01 4.99863156e-01 5.00122284e-01
2.14781250e+00 5.00050600e-01 5.00000330e-01 8.17475779e-05 4.99909087e-01 5.00090099e-01 4.99873622e-01 5.00133969e-01
2.14843750e+00 5.00015771e-01 4.99999675e-01 7.97644303e-05 4.99911321e-01 5.00085322e-01 4.99874939e-01 5.00129985e-01
2.14906250e+00 4.99892805e-01 5.00001483e-01 7.89312884e-05 4.99914347e-01 5.00088526e-01 4.99873671e-01 5.00126986e-01
2.14968750e+00 5.00074677e-01 5.00002829e-01 7.99862948e-05 4.99915141e-01 5.00090026e-01 4.99869206e-01 5.00129777e-01
2.15031250e+00 5.00046630e-01 4.99994950e-01 7.81105220e-05 4.99910560e-01 5.00081941e-01 4.99871020e-01 5.00120816e-01
2.15093750e+00 4.99841796e-01 5.00001006e-01 7.63880472e-05 4.99919670e-01 5.00083923e-01 4.99877892e-01 5.00125829e-01
2.15156250e+00 5.00097259e-01 5.00002505e-01 7.62852354e-05 4.99920862e-01 5.00086111e-01 4.99880817e-01 5.00122923e-01
2.15218750e+00 5.00041502e-01 4.99998668e-01 7.50313304e-05 4.99920179e-01 5.00079952e-01 4.99878319e-01 5.00118762e-01
2.15281250e+00 4.99903374e-01 4.99997309e-01 7.32617315e-05 4.99916543e-01 5.00075404e-01 4.99880021e-01 5.00115256e-01
2.15343750e+00 5.00010598e-01 5.00000521e-01 7.37400212e-05 4.99922550e-01 5.00083115e-01 4.99881144e-01 5.00119365e-01
2.15406250e+00 5.00048137e-01 5.00004804e-01 7.40566589e-05 4.99920708e-01 5.00084689e-01 4.99881307e-01 5.00122743e-01
2.15468750e+00 4.99972930e-01 4.99994967e-01 7.12884284e-05 4.99920405e-01 5.00068476e-01 4.99879261e-01 5.00115294e-01
2.15531250e+00 4.99965790e-01 4.99999198e-01 7.22892433e-05 4.99926141e-01 5.00074059e-01 4.99884073e-01 5.00124741e-01
2.15593750e+00 5.00079841e-01 5.00006474e-01 7.37005396e-05 4.99928873e-01 5.00084396e-01 4.99884774e-01 5.00125839e-01
2.15656250e+00 4.99937094e-01 4.99997870e-01 7.20889806e-05 4.99922848e-01 5.00070380e-01 4.99878049e-01 5.00122758e-01
2.15718750e+00 4.99959563e-01 4.99995590e-01 7.41188065e-05 4.99918392e-01 5.00073097e-01 4.99876337e-01 5.00122773e-01
2.15781250e+00 5.00104255e-01 5.00000726e-01 7.13050656e-05 4.99927587e-01 5.00075099e-01 4.99878590e-01 5.00116382e-01
2.15843750e+00 4.99978386e-01 5.00006006e-01 7.18444265e-05 4.99931538e-01 5.00081613e-01 4.99886453e-01 5.00121315e-01
2.15906250e+00 4.99899246e-01 4.99995895e-01 7.19259062e-05 4.99919660e-01 5.00071419e-01 4.99875183e-01 5.00111090e-01
2.15968750e+00 5.00066005e-01 4.99997942e-01 6.95088622e-05 4.99924714e-01 5.00072746e-01 4.99887608e-01 5.00110964e-01
2.16031250e+00 5.00086027e-01 5.00004890e-01 7.18004547e-05 4.99930827e-01 5.00080492e-01 4.99882089e-01 5.00126165e-01
2.16093750e+00 4.99896635e-01 4.99997642e-01 7.23078087e-05 4.99922213e-01 5.00075676e-01 4.99880733e-01 5.00114831e-01
2.16156250e+00 4.99958210e-01 5.00001662e-01 7.22743942e-05 4.99925971e-01 5.00072896e-01 4.99881998e-01 5.00120487e-01
2.16218750e+00 5.00150755e-01 4.99997184e-01 7.32271090e-05 4.99915394e-01 5.00075762e-01 4.99881100e-01 5.00119288e-01
2.16281250e+00 5.00006520e-01 4.99999701e-01 7.26967078e-05 4.99925221e-01 5.00078681e-01 4.99881870e-01 5.00119081e-01
2.16343750e+00 4.99818346e-01 5.00002060e-01 7.51932142e-05 4.99921962e-01 5.00083384e-01 4.99879922e-01 5.00126990e-01
2.16406250e+00 5.00091289e-01 4.99996897e-01 7.29764958e-05 4.99919502e-01 5.00076706e-01 4.99876681e-01 5.00113242e-01
2.16468750e+00 5.00137999e-01 5.00003179e-01 7.51921064e-05 4.99921892e-01 5.00081400e-01 4.99876556e-01 5.00119539e-01
2.16531250e+00 4.99853182e-01 4.99997256e-01 7.62248265e-05 4.99918625e-01 5.00080842e-01 4.99872478e-01 5.00126955e-01
2.16593750e+00 4.99947704e-01 5.00001099e-01 7.48191969e-05 4.99918924e-01 5.00082360e-01 4.99879906e-01 5.00122936e-01
2.16656250e+00 5.00105648e-01 5.00002446e-01 7.80706847e-05 4.99918415e-01 5.00086353e-01 4.99879924e-01 5.00131947e-01
2.16718750e+00 5.00016905e-01 4.99996743e-01 8.02561646e-05 4.99908249e-01 5.00081793e-01 4.99870677e-01 5.00129373e-01
2.16781250e+00 4.99916242e-01 5.00002716e-01 7.80340552e-05 4.99917924e-01 5.00087443e-01 4.99874926e-01 5.00127205e-01
2.16843750e+00 4.99990319e-01 4.99999350e-01 8.02929123e-05 4.99908703e-01 5.00087902e-01 4.99869181e-01 5.00123860e-01
2.16906250e+00 5.00093676e-01 5.00001223e-01 8.14693083e-05 4.99911148e-01 5.00090142e-01 4.99870496e-01 5.00128874e-01
2.16968750e+00 4.99993298e-01 4.99996862e-01 8.11042256e-05 4.99908884e-01 5.00086933e-01 4.99872767e-01 5.00129733e-01
2.17031250e+00 4.99904026e-01 4.99998101e-01 7.95235866e-05 4.99912982e-01 5.00083082e-01 4.99874387e-01 5.00129164e-01
2.17093750e+00 5.00046177e-01 5.00005108e-01 8.26957853e-05 4.99911463e-01 5.00098561e-01 4.99874712e-01 5.00128116e-01
2.17156250e+00 5.00083532e-01 4.99998128e-01 8.31799940e-05 4.99906159e-01 5.00090821e-01 4.99863271e-01 5.00128788e-01
2.17218750e+00 4.99953394e-01 4.99999385e-01 8.16619158e-05 4.99909541e-01 5.00089175e-01 4.99871462e-01 5.00131483e-01
2.17281250e+00 4.99918867e-01 4.99998960e-01 8.27287624e-05 4.99906129e-01 5.00089060e-01 4.99866549e-01 5.00130172e-01
2.17343750e+00 5.00010531e-01 5.00004686e-01 8.18983592e-05 4.99915041e-01 5.00092355e-01 4.99872383e-01 5.00132526e-01
2.17406250e+00 5.00106759e-01 4.99998648e-01 8.10066824e-05 4.99911919e-01 5.00085977e-01 4.99869438e-01 5.00130623e-01
2.17468750e+00 4.99966009e-01 4.99993285e-01 8.14799774e-05 4.99907779e-01 5.00084746e-01 4.99867575e-01 5.00120887e-01
2.17531250e+00 4.99883167e-01 5.00005561e-01 8.07395943e-05 4.99915017e-01 5.00097549e-01 4.99874601e-01 5.00135871e-01
2.17593750e+00 5.00073362e-01 5.00002125e-01 8.02955158e-05 4.99910703e-01 5.00090015e-01 4.99872721e-01 5.00128206e-01
2.17656250e+00 5.00065099e-01 4.99997188e-01 8.04663415e-05 4.99909664e-01 5.00087771e-01 4.99870111e-01 5.00129395e-01
2.17718750e+00 4.99955255e-01 4.99996871e-01 7.96684607e-05 4.99912238e-01 5.00083664e-01 4.99867835e-01 5.00127166e-01
2.17781250e+00 4.99916658e-01 5.00004351e-01 8.02493718e-05 4.99916847e-01 5.00090408e-01 4.99870841e-01 5.00129560e-01
2.17843750e+00 5.00041760e-01 5.00003707e-01 7.99979166e-05 4.99914162e-01 5.00086840e-01 4.99874318e-01 5.00132125e-01
2.17906250e+00 5.00070067e-01 4.99990530e-01 7.88421989e-05 4.99906071e-01 5.00076553e-01 4.99861775e-01 5.00122211e-01
2.17968750e+00 4.99953965e-01 5.00003584e-01 7.91855595e-05 4.99919859e-01 5.00090638e-01 4.99878342e-01 5.00131503e-01
2.18031250e+00 5.00010399e-01 5.00004243e-01 7.69296084e-05 4.99919459e-01 5.00086722e-01 4.99876017e-01 5.00126822e-01
2.18093750e+00 5.00018237e-01 4.99996679e-01 7.76851761e-05 4.99913865e-01 5.00078926e-01 4.99870721e-01 5.00122533e-01
2.18156250e+00 4.99995025e-01 5.00000183e-01 7.63147768e-05 4.99915662e-01 5.00080345e-01 4.99878906e-01 5.00127989e-01
2.18218750e+00 4.99998171e-01 4.99997971e-01 7.62077038e-05 4.99913934e-01 5.00080093e-01 4.99875773e-01 5.00118577e-01
2.18281250e+00 4.99978927e-01 5.00005588e-01 7.61015500e-05 4.99924431e-01 5.00085700e-01 4.99884018e-01 5.00132827e-01
2.18343750e+00 4.99976723e-01 4.99996575e-01 7.59791479e-05 4.99914680e-01 5.00077445e-01 4.99876949e-01 5.00118225e-01
2.18406250e+00 5.00050275e-01 4.99995106e-01 7.25820854e-05 4.99917371e-01 5.00073553e-01 4.99879065e-01 5.00118697e-01
2.18468750e+00 4.99960702e-01 5.00005693e-01 7.44419008e-05 4.99926692e-01 5.00082971e-01 4.99880625e-01 5.00127895e-01
2.18531250e+00 4.99971498e-01 5.00002346e-01 7.22765439e-05 4.99927940e-01 5.00076986e-01 4.99872358e-01 5.00118634e-01
2.18593750e+00 5.00047783e-01 4.99998140e-01 7.08510645e-05 4.99921259e-01 5.00070800e-01 4.99882675e-01 5.00115213e-01
2.18656250e+00 5.00024834e-01 4.99995133e-01 6.97985012e-05 4.99923941e-01 5.00065085e-01 4.99875536e-01 5.00116540e-01
2.18718750e+00 5.00005235e-01 5.00004979e-01 7.08124066e-05 4.99931096e-01 5.00077290e-01 4.99890359e-01 5.00117382e-01
2.18781250e+00 4.99897960e-01 5.00000256e-01 7.23794216e-05 4.99924009e-01 5.00077530e-01 4.99883419e-01 5.00124038e-01
2.18843750e+00 5.00078236e-01 4.99995363e-01 7.10344084e-05 4.99922807e-01 5.00067331e-01 4.99879485e-01 5.00115587e-01
2.18906250e+00 5.00070898e-01 5.00004774e-01 7.22408530e-05 4.99926388e-01 5.00082059e-01 4.99882536e-01 5.00121218e-01
2.18968750e+00 4.99898606e-01 4.99998591e-01 7.46213556e-05 4.99917949e-01 5.00076281e-01 4.99872532e-01 5.00121998e-01
2.19031250e+00 4.99965473e-01 5.00000912e-01 7.43943995e-05 4.99920805e-01 5.00080269e-01 4.99878678e-01 5.00122155e-01
2.19093750e+00 5.00092938e-01 4.99998282e-01 7.05212231e-05 4.99925971e-01 5.00074624e-01 4.99882434e-01 5.00116634e-01
2.19156250e+00 5.00041872e-01 4.99998473e-01 7.70780663e-05 4.99915893e-01 5.00080626e-01 4.99873284e-01 5.00126577e-01
2.19218750e+00 4.99904743e-01 5.00001589e-01 7.44450945e-05 4.99920686e-01 5.00079263e-01 4.99878205e-01 5.00123913e-01
2.19281250e+00 4.99946986e-01 4.99997660e-01 7.29279632e-05 4.99921637e-01 5.00077823e-01 4.99874975e-01 5.00114492e-01
2.19343750e+00 5.00133884e-01 5.00003886e-01 7.67221121e-05 4.99921555e-01 5.00086111e-01 4.99878167e-01 5.00126563e-01
2.19406250e+00 5.00026585e-01 4.99998427e-01 7.59301294e-05 4.99917199e-01 5.00078086e-01 4.99875473e-01 5.00125199e-01
2.19468750e+00 4.99823225e-01 4.99999749e-01 7.57954479e-05 4.99919005e-01 5.00078748e-01 4.99869908e-01 5.00117518e-01
2.19531250e+00 5.00046558e-01 5.00001652e-01 7.91493093e-05 4.99911532e-01 5.00089156e-01 4.99875724e-01 5.00132012e-01
2.19593750e+00 5.00098411e-01 4.99998457e-01 7.90821992e-05 4.99914135e-01 5.00082589e-01 4.99867638e-01 5.00126216e-01
2.19656250e+00 4.99941995e-01 5.00000817e-01 8.03703234e-05 4.99914934e-01 5.00091013e-01 4.99874857e-01 5.00132259e-01
2.19718750e+00 4.99949739e-01 4.99997831e-01 8.15282705e-05 4.99907576e-01 5.00091027e-01 4.99870410e-01 5.00125750e-01
2.19781250e+00 5.00054929e-01 5.00004912e-01 8.11744168e-05 4.99915958e-01 5.00092030e-01 4.99877188e-01 5.00136371e-01
2.19843750e+00 5.00120150e-01 4.99997372e-01 8.17086110e-05 4.99906196e-01 5.00087915e-01 4.99872351e-01 5.00127014e-01
2.19906250e+00 4.99897536e-01 4.99995789e-01 8.08113951e-05 4.99907586e-01 5.00085946e-01 4.99863802e-01 5.00125635e-01
2.19968750e+00 4.99936532e-01 5.00004863e-01 8.34604967e-05 4.99906195e-01 5.00095868e-01 4.99873652e-01 5.00137545e-01
2.20031250e+00 5.00068648e-01 5.00000379e-01 7.91856622e-05 4.99912925e-01 5.00086663e-01 4.99870555e-01 5.00126754e-01
2.20093750e+00 5.00048620e-01 4.99999231e-01 8.47664548e-05 4.99904301e-01 5.00095567e-01 4.99869843e-01 5.00135612e-01
2.20156250e+00 4.99945291e-01 4.99997672e-01 8.15676731e-05 4.99909311e-01 5.00086167e-01 4.99869771e-01 5.00128679e-01
2.20218750e+00 4.99888194e-01 5.00002096e-01 8.43727226e-05 4.99907803e-01 5.00098625e-01 4.99868949e-01 5.00134158e-01
2.20281250e+00 5.00112904e-01 5.00001694e-01 8.21022261e-05 4.99912128e-01 5.00091860e-01 4.99869916e-01 5.00134932e-01
2.20343750e+00 5.00076531e-01 4.99996033e-01 8.25791403e-05 4.99904586e-01 5.00087777e-01 4.99861904e-01 5.00126415e-01
2.20406250e+00 4.99844952e-01 5.00002807e-01 8.15198031e-05 4.99915901e-01 5.00091174e-01 4.99873843e-01 5.00135740e-01
2.20468750e+00 4.99984576e-01 4.99997888e-01 8.15142680e-05 4.99905741e-01 5.00089253e-01 4.99863776e-01 5.00129698e-01
2.20531250e+00 5.00120866e-01 5.00001869e-01 8.02477932e-05 4.99916203e-01 5.00090965e-01 4.99870022e-01 5.00128825e-01
2.20593750e+00 4.99946589e-01 4.99999941e-01 8.03245912e-05 4.99912556e-01 5.00090990e-01 4.99872002e-01 5.00129822e-01
2.20656250e+00 4.99963087e-01 4.99995754e-01 7.90061528e-05 4.99910557e-01 5.00082230e-01 4.99867316e-01 5.00125074e-01
2.20718750e+00 5.00081105e-01 5.00007110e-01 7.98654912e-05 4.99921072e-01 5.00092746e-01 4.99877418e-01 5.00139200e-01
2.20781250e+00 5.00024983e-01 4.99995788e-01 7.87615721e-05 4.99907131e-01 5.00082251e-01 4.99872981e-01 5.00124765e-01
2.20843750e+00 4.99909784e-01 4.99997730e-01 7.69173467e-05 4.99915379e-01 5.00083404e-01 4.99878486e-01 5.00124646e-01
2.20906250e+00 4.99958370e-01 5.00004095e-01 7.58890894e-05 4.99920363e-01 5.00084185e-01 4.99881078e-01 5.00123066e-01
2.20968750e+00 5.00056279e-01 4.99999388e-01 7.59424402e-05 4.99920286e-01 5.00079738e-01 4.99869991e-01 5.00118464e-01
2.21031250e+00 5.00032598e-01 4.99998768e-01 7.43945857e-05 4.99917106e-01 5.00074453e-01 4.99878906e-01 5.00119745e-01
2.21093750e+00 4.99979977e-01 4.99995582e-01 7.54638660e-05 4.99914555e-01 5.00076958e-01 4.99875292e-01 5.00116044e-01
2.21156250e+00 5.00007113e-01 5.00006893e-01 7.47301553e-05 4.99927842e-01 5.00086450e-01 4.99887807e-01 5.00126003e-01
2.21218750e+00 4.99934707e-01 4.99999751e-01 7.59220939e-05 4.99918378e-01 5.00081588e-01 4.99882478e-01 5.00125300e-01
2.21281250e+00 5.00029937e-01 4.99995827e-01 7.13783334e-05 4.99924045e-01 5.00070637e-01 4.99876788e-01 5.00119816e-01
2.21343750e+00 5.00112188e-01 5.00001999e-01 7.31868253e-05 4.99921202e-01 5.00081366e-01 4.99879976e-01 5.00121124e-01
2.21406250e+00 4.99937573e-01 4.99997703e-01 7.29998669e-05 4.99922201e-01 5.00074982e-01 4.99878258e-01 5.00112517e-01
2.21468750e+00 4.99975852e-01 5.00004407e-01 7.15244768e-05 4.99932996e-01 5.00081206e-01 4.99885023e-01 5.00122191e-01
2.21531250e+00 5.00045431e-01 4.99996841e-01 7.23870766e-05 4.99916036e-01 5.00073937e-01 4.99877428e-01 5.00109687e-01
2.21593750e+00 4.99980466e-01 5.00000132e-01 7.24339002e-05 4.99925540e-01 5.00078337e-01 4.99880820e-01 5.00122066e-01
2.21656250e+00 4.99955143e-01 5.00005303e-01 7.43131466e-05 4.99923385e-01 5.00081270e-01 4.99884805e-01 5.00126497e-01
2.21718750e+00 4.99946014e-01 4.99995810e-01 7.15753987e-05 4.99921689e-01 5.00069536e-01 4.99871545e-01 5.00111716e-01
2.21781250e+00 5.00129483e-01 5.00000958e-01 7.18026946e-05 4.99925590e-01 5.00075201e-01 4.99884394e-01 5.00116485e-01
2.21843750e+00 4.99986252e-01 4.99999422e-01 7.33911538e-05 4.99916709e-01 5.00075267e-01 4.99881381e-01 5.00116434e-01
2.21906250e+00 4.99882377e-01 5.00002316e-01 7.27760244e-05 4.99925681e-01 5.00077330e-01 4.99883422e-01 5.00122271e-01
2.21968750e+00 5.00025890e-01 4.99999344e-01 7.33177116e-05 4.99922045e-01 5.00076750e-01 4.99876457e-01 5.00119478e-01
2.22031250e+00 5.00097203e-01 4.99997393e-01 7.53306894e-05 4.99912624e-01 5.00079325e-01 4.99873250e-01 5.00116553e-01
2.22093750e+00 5.00006895e-01 5.00002146e-01 7.47462574e-05 4.99920030e-01 5.00082044e-01 4.99880605e-01 5.00124548e-01
2.22156250e+00 4.99870507e-01 4.99997809e-01 7.82447665e-05 4.99915984e-01 5.00081645e-01 4.99870452e-01 5.00127042e-01
2.22218750e+00 5.00017414e-01 5.00003918e-01 7.82376594e-05 4.99921543e-01 5.00088905e-01 4.99880008e-01 5.00131246e-01
2.22281250e+00 5.00139521e-01 4.99996242e-01 7.67546781e-05 4.99914402e-01 5.00081229e-01 4.99874598e-01 5.00124493e-01
2.22343750e+00 4.99956570e-01 4.99999252e-01 8.07356969e-05 4.99911516e-01 5.00087893e-01 4.99867978e-01 5.00129080e-01
2.22406250e+00 4.99886790e-01 5.00001814e-01 8.02709159e-05 4.99910390e-01 5.00084787e-01 4.99872784e-01 5.00127987e-01
2.22468750e+00 5.00066226e-01 4.99998254e-01 8.13504398e-05 4.99912889e-01 5.00085342e-01 4.99866693e-01 5.00127513e-01
2.22531250e+00 5.00087467e-01 5.00003592e-01 8.40394006e-05 4.99910583e-01 5.00098973e-01 4.99873531e-01 5.00141411e-01
2.22593750e+00 4.99972263e-01 4.99994389e-01 8.09940795e-05 4.99907639e-01 5.00084479e-01 4.99870329e-01 5.00131813e-01
2.22656250e+00 4.99912621e-01 5.00002916e-01 8.32108092e-05 4.99912252e-01 5.00093157e-01 4.99869964e-01 5.00138124e-01
2.22718750e+00 5.00047748e-01 5.00003492e-01 8.11145075e-05 4.99912761e-01 5.00091635e-01 4.99876251e-01 5.00133063e-01
2.22781250e+00 5.00036393e-01 4.99994416e-01 8.42766956e-05 4.99896123e-01 5.00085107e-01 4.99859246e-01 5.00128737e-01
2.22843750e+00 4.99931779e-01 5.00001145e-01 8.11246731e-05 4.99910715e-01 5.00088931e-01 4.99872942e-01 5.00132267e-01
2.22906250e+00 4.99972193e-01 5.00002123e-01 8.43309247e-05 4.99907697e-01 5.00094021e-01 4.99868353e-01 5.00138153e-01
2.22968750e+00 5.00058228e-01 5.00002469e-01 8.21704141e-05 4.99910665e-01 5.00093167e-01 4.99871934e-01 5.00130093e-01
2.23031250e+00 5.00028201e-01 4.99994058e-01 8.35104223e-05 4.99906071e-01 5.00089354e-01 4.99869070e-01 5.00132968e-01
2.23093750e+00 4.99912004e-01 5.00001703e-01 8.37700363e-05 4.99907042e-01 5.00094017e-01 4.99869126e-01 5.00132463e-01
2.23156250e+00 4.99982201e-01 5.00005991e-01 8.28052444e-05 4.99914313e-01 5.00096619e-01 4.99872631e-01 5.00138332e-01
2.23218750e+00 5.00162532e-01 4.99994649e-01 8.41439871e-05 4.99901630e-01 5.00086853e-01 4.99858502e-01 5.00127727e-01
2.23281250e+00 4.99930113e-01 5.00001537e-01 8.08513382e-05 4.99910234e-01 5.00091463e-01 4.99873752e-01 5.00127793e-01
2.23343750e+00 4.99856387e-01 4.99998884e-01 8.17108431e-05 4.99909039e-01 5.00086158e-01 4.99862613e-01 5.00129778e-01
2.23406250e+00 5.00161951e-01 5.00000510e-01 8.05933757e-05 4.99911167e-01 5.00088736e-01 4.99874710e-01 5.00130339e-01
2.23468750e+00 5.00013765e-01 5.00001790e-01 8.04107077e-05 4.99915432e-01 5.00091653e-01 4.99872056e-01 5.00128588e-01
2.23531250e+00 4.99881517e-01 4.99994809e-01 8.08680154e-05 4.99904940e-01 5.00080631e-01 4.99867062e-01 5.00126424e-01
2.23593750e+00 5.00022140e-01 5.00005539e-01 8.03568505e-05 4.99920029e-01 5.00095574e-01 4.99872495e-01 5.00131244e-01
2.23656250e+00 5.00070059e-01 4.99998591e-01 8.06730863e-05 4.99912255e-01 5.00084240e-01 4.99865108e-01 5.00129835e-01
2.23718750e+00 4.99955155e-01 4.99998358e-01 7.77628968e-05 4.99914773e-01 5.00084129e-01 4.99878088e-01 5.00122436e-01
2.23781250e+00 4.99980863e-01 4.99999764e-01 7.81549789e-05 4.99915221e-01 5.00082764e-01 4.99876476e-01 5.00126433e-01
2.23843750e+00 5.00083168e-01 4.99998146e-01 7.69221466e-05 4.99912893e-01 5.00077184e-01 4.99874370e-01 5.00120767e-01
2.23906250e+00 4.99982522e-01 5.00005692e-01 7.97125234e-05 4.99919875e-01 5.00090872e-01 4.99880481e-01 5.00135101e-01
2.23968750e+00 4.99916085e-01 4.99993803e-01 7.68104014e-05 4.99910825e-01 5.00073630e-01 4.99864178e-01 5.00115468e-01
2.24031250e+00 5.00062006e-01 5.00001698e-01 7.66706473e-05 4.99918956e-01 5.00084138e-01 4.99880736e-01 5.00130293e-01
2.24093750e+00 5.00005229e-01 5.00002089e-01 7.54286111e-05 4.99919563e-01 5.00079768e-01 4.99883158e-01 5.00123451e-01
2.24156250e+00 4.99905830e-01 4.99996864e-01 7.39704913e-05 4.99919107e-01 5.00074518e-01 4.99870839e-01 5.00115233e-01
2.24218750e+00 5.00133868e-01 5.00003575e-01 7.42607525e-05 4.99927837e-01 5.00080194e-01 4.99878707e-01 5.00124623e-01
2.24281250e+00 5.00014166e-01 4.99997117e-01 7.35055837e-05 4.99917304e-01 5.00076822e-01 4.99874667e-01 5.00116894e-01
2.24343750e+00 4.99855541e-01 5.00000880e-01 7.48206755e-05 4.99919532e-01 5.00079521e-01 4.99878675e-01 5.00123094e-01
2.24406250e+00 5.00056186e-01 5.00001112e-01 7.33827382e-05 4.99924261e-01 5.00079184e-01 4.99877940e-01 5.00118199e-01
2.24468750e+00 5.00095045e-01 5.00001518e-01 7.37117039e-05 4.99923627e-01 5.00082203e-01 4.99882316e-01 5.00121079e-01
2.24531250e+00 4.99942405e-01 4.99998115e-01 7.42511362e-05 4.99922537e-01 5.00077651e-01 4.99872377e-01 5.00115598e-01
2.24593750e+00 4.99895829e-01 4.99998662e-01 7.50259479e-05 4.99916388e-01 5.00078783e-01 4.99878692e-01 5.00121173e-01
2.24656250e+00 5.00059641e-01 5.00005501e-01 7.49798449e-05 4.99928286e-01 5.00086781e-01 4.99879043e-01 5.00127341e-01
2.24718750e+00 5.00107335e-01 4.99994515e-01 7.48939532e-05 4.99915076e-01 5.00076044e-01 4.99876430e-01 5.00113595e-01
2.24781250e+00 4.99904815e-01 4.99999629e-01 7.76988071e-05 4.99918059e-01 5.00080091e-01 4.99874733e-01 5.00128824e-01
2.24843750e+00 4.99978182e-01 5.00005117e-01 7.49594907e-05 4.99921719e-01 5.00081041e-01 4.99881981e-01 5.00128141e-01
2.24906250e+00 5.00017154e-01 4.99997185e-01 7.69034792e-05 4.99915465e-01 5.00081102e-01 4.99871866e-01 5.00119908e-01
2.24968750e+00 5.00091648e-01 4.99999132e-01 7.84975446e-05 4.99916496e-01 5.00086062e-01 4.99875200e-01 5.00129441e-01
2.25031250e+00 4.99956308e-01 5.00000661e-01 7.91990703e-05 4.99915751e-01 5.00085371e-01 4.99872981e-01 5.00127534e-01
2.25093750e+00 4.99876788e-01 5.00002470e-01 7.86615614e-05 4.99916614e-01 5.00090703e-01 4.99879122e-01 5.00128450e-01
2.25156250e+00 5.00073366e-01 4.99996679e-01 7.85215814e-05 4.99913516e-01 5.00083768e-01 4.99872308e-01 5.00123623e-01
2.25218750e+00 5.00131934e-01 4.99999906e-01 7.95968846e-05 4.99914783e-01 5.00084301e-01 4.99869562e-01 5.00125846e-01
2.25281250e+00 4.99859705e-01 5.00003203e-01 7.98349321e-05 4.99916865e-01 5.00091845e-01 4.99874866e-01 5.00130313e-01
2.25343750e+00 4.99973902e-01 4.99995120e-01 8.15374262e-05 4.99904533e-01 5.00084761e-01 4.99870410e-01 5.00129286e-01
2.25406250e+00 5.00137042e-01 5.00003689e-01 8.14307596e-05 4.99914749e-01 5.00093121e-01 4.99874764e-01 5.00136061e-01
2.25468750e+00 4.99907286e-01 4.99997894e-01 8.28698365e-05 4.99905360e-01 5.00086959e-01 4.99865140e-01 5.00132807e-01
2.25531250e+00 4.99963733e-01 4.99998767e-01 8.24214901e-05 4.99907612e-01 5.00088698e-01 4.99865854e-01 5.00134093e-01
2.25593750e+00 5.00044811e-01 5.00003128e-01 8.35309359e-05 4.99909510e-01 5.00097785e-01 4.99869550e-01 5.00132055e-01
2.25656250e+00 5.00032787e-01 4.99996868e-01 8.28992655e-05 4.99904160e-01 5.00084856e-01 4.99866143e-01 5.00133007e-01
2.25718750e+00 4.99976138e-01 5.00003784e-01 8.23502398e-05 4.99908415e-01 5.00096967e-01 4.99876161e-01 5.00135146e-01
2.25781250e+00 4.99937303e-01 4.99995898e-01 8.17882402e-05 4.99905565e-01 5.00085072e-01 4.99865563e-01 5.00123133e-01
2.25843750e+00 5.00055230e-01 5.00001615e-01 8.31492973e-05 4.99910896e-01 5.00092061e-01 4.99867381e-01 5.00134227e-01
2.25906250e+00 5.00030557e-01 5.00001742e-01 8.18125751e-05 4.99912850e-01 5.00092932e-01 4.99873957e-01 5.00133216e-01
2.25968750e+00 5.00010506e-01 4.99997175e-01 8.23452825e-05 4.99904980e-01 5.00088214e-01 4.99867466e-01 5.00130841e-01
2.26031250e+00 4.99942405e-01 5.00004307e-01 8.22684994e-05 4.99914759e-01 5.00092972e-01 4.99872812e-01 5.00143149e-01
2.26093750e+00 4.99943626e-01 4.99995179e-01 8.37740715e-05 4.99902962e-01 5.00084288e-01 4.99862421e-01 5.00128845e-01
2.26156250e+00 5.00145765e-01 5.00002891e-01 8.12643145e-05 4.99909929e-01 5.00092505e-01 4.99871777e-01 5.00133255e-01
2.26218750e+00 4.99996175e-01 5.00000392e-01 8.08151289e-05 4.99909109e-01 5.00088060e-01 4.99870979e-01 5.00131006e-01
2.26281250e+00 4.99856722e-01 4.99997742e-01 7.92844788e-05 4.99911456e-01 5.00086143e-01 4.99870835e-01 5.00127911e-01
2.26343750e+00 5.00110846e-01 5.00004255e-01 7.93817213e-05 4.99920392e-01 5.00094831e-01 4.99872806e-01 5.00131477e-01
2.26406250e+00 5.00043031e-01 4.99995684e-01 7.90713422e-05 4.99910460e-01 5.00081813e-01 4.99865306e-01 5.00124378e-01
2.26468750e+00 4.99909551e-01 5.00002310e-01 7.89679497e-05 4.99915746e-01 5.00089362e-01 4.99878334e-01 5.00130276e-01
2.26531250e+00 4.99970154e-01 4.99998832e-01 7.88899299e-05 4.99910770e-01 5.00083615e-01 4.99868899e-01 5.00122624e-01
2.26593750e+00 5.00022021e-01 5.00001280e-01 7.90872676e-05 4.99915322e-01 5.00086176e-01 4.99873517e-01 5.00131809e-01
2.26656250e+00 5.00054151e-01 5.00000120e-01 7.60253350e-05 4.99918913e-01 5.00081396e-01 4.99875815e-01 5.00125702e-01
2.26718750e+00 4.99944396e-01 4.99997656e-01 7.82267483e-05 4.99910892e-01 5.00080767e-01 4.99870243e-01 5.00129254e-01
2.26781250e+00 5.00007731e-01 5.00003063e-01 7.77608803e-05 4.99922171e-01 5.00088693e-01 4.99877664e-01 5.00130505e-01
2.26843750e+00 5.00039076e-01 4.99995493e-01 7.46824610e-05 4.99914660e-01 5.00073156e-01 4.99873655e-01 5.00117105e-01
2.26906250e+00 4.99933885e-01 5.00005675e-01 7.46639428e-05 4.99926795e-01 5.00084968e-01 4.99886558e-01 5.00126802e-01
2.26968750e+00 5.00061126e-01 5.00000698e-01 7.48589506e-05 4.99923843e-01 5.00077159e-01 4.99875396e-01 5.00120903e-01
2.27031250e+00 5.00043831e-01 4.99994773e-01 7.25574182e-05 4.99917442e-01 5.00070116e-01 4.99876106e-01 5.00113180e-01
2.27093750e+00 4.99871134e-01 5.00004036e-01 7.17369128e-05 4.99929256e-01 5.00078037e-01 4.99884844e-01 5.00123826e-01
2.27156250e+00 5.00057561e-01 4.99997039e-01 7.36461387e-05 4.99918380e-01 5.00073125e-01 4.99876506e-01 5.00115914e-01
2.27218750e+00 5.00052399e-01 5.00005221e-01 7.15162974e-05 4.99930325e-01 5.00083189e-01 4.99883898e-01 5.00121359e-01
2.27281250e+00 4.99888445e-01 4.99995459e-01 7.57764026e-05 4.99912204e-01 5.00072572e-01 4.99875328e-01 5.00121130e-01
2.27343750e+00 5.00028445e-01 4.99999458e-01 7.58405583e-05 4.99916581e-01 5.00079476e-01 4.99873050e-01 5.00121548e-01
2.27406250e+00 5.00093938e-01 5.00004032e-01 7.65959724e-05 4.99923816e-01 5.00083853e-01 4.99877536e-01 5.00126724e-01
2.27468750e+00 4.99978370e-01 4.99994380e-01 7.66790294e-05 4.99910627e-01 5.00074394e-01 4.99869317e-01 5.00117544e-01
2.27531250e+00 4.99934322e-01 5.00003889e-01 7.71083240e-05 4.99920662e-01 5.00085388e-01 4.99873646e-01 5.00128193e-01
2.27593750e+00 4.99990929e-01 4.99996527e-01 7.72082409e-05 4.99911709e-01 5.00077787e-01 4.99869393e-01 5.00124997e-01
2.27656250e+00 5.00105348e-01 5.00003825e-01 7.64266012e-05 4.99924550e-01 5.00088660e-01 4.99882244e-01 5.00128484e-01
2.27718750e+00 4.99937715e-01 4.99998533e-01 7.81804985e-05 4.99916033e-01 5.00082413e-01 4.99872346e-01 5.00125881e-01
2.27781250e+00 4.99919317e-01 4.99997037e-01 7.85896001e-05 4.99908045e-01 5.00084341e-01 4.99871010e-01 5.00117249e-01
2.27843750e+00 5.00061234e-01 5.00005984e-01 7.78083278e-05 4.99920099e-01 5.00089949e-01 4.99880753e-01 5.00131853e-01
2.27906250e+00 5.00082336e-01 4.99995810e-01 8.19848592e-05 4.99906973e-01 5.00089205e-01 4.99863481e-01 5.00122406e-01
2.27968750e+00 4.99974492e-01 5.00000869e-01 7.79184268e-05 4.99918283e-01 5.00088183e-01 4.99875652e-01 5.00128537e-01
2.28031250e+00 4.99875388e-01 4.99999256e-01 8.16745994e-05 4.99908458e-01 5.00091488e-01 4.99874759e-01 5.00129019e-01
2.28093750e+00 5.00046198e-01 4.99999788e-01 7.94209949e-05 4.99913364e-01 5.00082990e-01 4.99872524e-01 5.00128050e-01
2.28156250e+00 5.00114639e-01 5.00001222e-01 8.26401716e-05 4.99910850e-01 5.00093510e-01 4.99870381e-01 5.00134723e-01
2.28218750e+00 4.99908052e-01 4.99999788e-01 8.00356938e-05 4.99913970e-01 5.00093596e-01 4.99869796e-01 5.00129166e-01
2.28281250e+00 4.99905525e-01 5.00000531e-01 8.19480652e-05 4.99908773e-01 5.00092600e-01 4.99873816e-01 5.00128730e-01
2.28343750e+00 5.00186926e-01 4.99998098e-01 8.35992377e-05 4.99900911e-01 5.00090946e-01 4.99865366e-01 5.00129525e-01
2.28406250e+00 4.99960039e-01 5.00001932e-01 8.53244229e-05 4.99908519e-01 5.00100370e-01 4.99870597e-01 5.00135283e-01
2.28468750e+00 4.99905267e-01 5.00000447e-01 8.27353672e-05 4.99908056e-01 5.00094392e-01 4.99873015e-01 5.00133163e-01
2.28531250e+00 5.00037041e-01 4.99997162e-01 8.59752074e-05 4.99900080e-01 5.00092250e-01 4.99864191e-01 5.00134244e-01
2.28593750e+00 5.00076567e-01 5.00000225e-01 8.47200730e-05 4.99906069e-01 5.00094960e-01 4.99867237e-01 5.00132155e-01
2.28656250e+00 4.99988749e-01 5.00002167e-01 8.28224374e-05 4.99911043e-01 5.00093739e-01 4.99870097e-01 5.00131288e-01
2.28718750e+00 4.99873076e-01 5.00000892e-01 8.24751188e-05 4.99911033e-01 5.00092556e-01 4.99870416e-01 5.00131372e-01
2.28781250e+00 5.00092985e-01 4.99997830e-01 8.14841152e-05 4.99910969e-01 5.00087092e-01 4.99869452e-01 5.00130067e-01
2.28843750e+00 5.00020124e-01 4.99998828e-01 8.40547648e-05 4.99903212e-01 5.00087909e-01 4.99861580e-01 5.00133138e-01
2.28906250e+00 4.99870333e-01 5.00004695e-01 8.18596735e-05 4.99914840e-01 5.00092815e-01 4.99872674e-01 5.00133764e-01
2.28968750e+00 5.00178355e-01 4.99995470e-01 8.27869617e-05 4.99905031e-01 5.00085956e-01 4.99866188e-01 5.00128215e-01
2.29031250e+00 4.99937328e-01 5.00000738e-01 8.33257205e-05 4.99905992e-01 5.00092612e-01 4.99871015e-01 5.00136114e-01
2.29093750e+00 4.99917229e-01 5.00001865e-01 8.22198405e-05 4.99908343e-01 5.00092633e-01 4.99866106e-01 5.00129809e-01
2.29156250e+00 5.00146943e-01 4.99998557e-01 8.09449963e-05 4.99908292e-01 5.00089409e-01 4.99870856e-01 5.00122368e-01
2.29218750e+00 4.99868236e-01 5.00000950e-01 8.02776509e-05 4.99912702e-01 5.00086356e-01 4.99868234e-01 5.00124578e-01
2.29281250e+00 5.00001701e-01 4.99996057e-01 8.01322571e-05 4.99908679e-01 5.00083722e-01 4.99866700e-01 5.00124575e-01
2.29343750e+00 5.00101188e-01 5.00005350e-01 7.91815076e-05 4.99920459e-01 5.00092231e-01 4.99877944e-01 5.00136111e-01
2.29406250e+00 4.99934441e-01 4.99999585e-01 7.89815897e-05 4.99913254e-01 5.00087132e-01 4.99874648e-01 5.00126237e-01
2.29468750e+00 5.00011875e-01 4.99996317e-01 7.96394977e-05 4.99910864e-01 5.00080393e-01 4.99866986e-01 5.00128253e-01
2.29531250e+00 4.99990866e-01 5.00001979e-01 7.78931044e-05 4.99918328e-01 5.00086307e-01 4.99877492e-01 5.00127953e-01
2.29593750e+00 5.00030433e-01 4.99997832e-01 7.75170103e-05 4.99912491e-01 5.00083927e-01 4.99871429e-01 5.00123109e-01
2.29656250e+00 5.00007347e-01 5.00005104e-01 7.68181354e-05 4.99923155e-01 5.00087130e-01 4.99880977e-01 5.00126390e-01
2.29718750e+00 4.99907332e-01 4.99996117e-01 7.66558954e-05 4.99912718e-01 5.00076898e-01 4.99874923e-01 5.00121824e-01
2.29781250e+00 5.00087571e-01 4.99997927e-01 7.57552312e-05 4.99917985e-01 5.00077673e-01 4.99875234e-01 5.00119699e-01
2.29843750e+00 4.99990403e-01 5.00004597e-01 7.44965550e-05 4.99922664e-01 5.00087651e-01 4.99888643e-01 5.00126948e-01
2.29906250e+00 4.99922768e-01 4.99996059e-01 8.03369976e-05 4.99907562e-01 5.00083250e-01 4.99870483e-01 5.00123887e-01
2.29968750e+00 5.00170793e-01 5.00004883e-01 7.55914500e-05 4.99925267e-01 5.00084441e-01 4.99878739e-01 5.00123870e-01
2.30031250e+00 4.99844746e-01 4.99995900e-01 7.60558700e-05 4.99909748e-01 5.00078023e-01 4.99868254e-01 5.00120205e-01
2.30093750e+00 4.99968702e-01 4.99998734e-01 7.72401788e-05 4.99917062e-01 5.00083883e-01 4.99874310e-01 5.00122871e-01
2.30156250e+00 5.00137470e-01 5.00004918e-01 7.55047735e-05 4.99925246e-01 5.00084968e-01 4.99880580e-01 5.00127642e-01
2.30218750e+00 4.99909609e-01 4.99995583e-01 7.42983198e-05 4.99917106e-01 5.00073556e-01 4.99876948e-01 5.00118652e-01
2.30281250e+00 5.00003578e-01 5.00001154e-01 7.70346237e-05 4.99916537e-01 5.00083512e-01 4.99879465e-01 5.00127089e-01
2.30343750e+00 4.99999742e-01 5.00000416e-01 7.57109076e-05 4.99919083e-01 5.00083587e-01 4.99878358e-01 5.00122263e-01
2.30406250e+00 5.00025782e-01 5.00001729e-01 7.79679044e-05 4.99918601e-01 5.00084038e-01 4.99875123e-01 5.00131253e-01
2.30468750e+00 5.00015515e-01 4.99998416e-01 7.65901671e-05 4.99916915e-01 5.00083728e-01 4.99872592e-01 5.00121171e-01
2.30531250e+00 4.99899919e-01 4.99997853e-01 7.90906822e-05 4.99912383e-01 5.00085693e-01 4.99868191e-01 5.00123395e-01
2.30593750e+00 5.00130613e-01 5.00002584e-01 7.78457439e-05 4.99919692e-01 5.00088237e-01 4.99880453e-01 5.00129918e-01
2.30656250e+00 4.99992012e-01 4.99998346e-01 7.93205287e-05 4.99907063e-01 5.00085296e-01 4.99872530e-01 5.00122741e-01
2.30718750e+00 4.99857864e-01 5.00001441e-01 7.85414866e-05 4.99914273e-01 5.00086785e-01 4.99877946e-01 5.00129026e-01
2.30781250e+00 5.00156445e-01 4.99998504e-01 8.09979024e-05 4.99908464e-01 5.00085180e-01 4.99865207e-01 5.00128826e-01
2.30843750e+00 5.00018943e-01 5.00001388e-01 8.17369572e-05 4.99913206e-01 5.00091536e-01 4.99875085e-01 5.00134657e-01
2.30906250e+00 4.99898134e-01 5.00000450e-01 8.30944822e-05 4.99910671e-01 5.00093289e-01 4.99866797e-01 5.00133130e-01
2.30968750e+00 5.00050001e-01 4.99996557e-01 8.33404077e-05 4.99903548e-01 5.00083661e-01 4.99866720e-01 5.00126247e-01
2.31031250e+00 4.99975948e-01 5.00002808e-01 8.39080938e-05 4.99907710e-01 5.00100647e-01 4.99875704e-01 5.00131974e-01
2.31093750e+00 5.00042649e-01 4.99996513e-01 8.29813009e-05 4.99904996e-01 5.00088051e-01 4.99868132e-01 5.00129592e-01
2.31156250e+00 4.99972662e-01 5.00006786e-01 8.31649748e-05 4.99916553e-01 5.00100403e-01 4.99874541e-01 5.00135450e-01
2.31218750e+00 4.99921795e-01 4.99999095e-01 8.42958445e-05 4.99905082e-01 5.00091364e-01 4.99865122e-01 5.00135362e-01
2.31281250e+00 5.00116699e-01 4.99992559e-01 8.57465515e-05 4.99898322e-01 5.00087408e-01 4.99859542e-01 5.00129890e-01
2.31343750e+00 4.99969025e-01 5.00005384e-01 8.44637260e-05 4.99912331e-01 5.00097662e-01 4.99876742e-01 5.00140186e-01
2.31406250e+00 4.99984392e-01 5.00000469e-01 8.59909418e-05 4.99902783e-01 5.00096845e-01 4.99867278e-01 5.00135312e-01
2.31468750e+00 4.99996334e-01 5.00000412e-01 8.75104947e-05 4.99902573e-01 5.00099087e-01 4.99872776e-01 5.00138604e-01
2.31531250e+00 5.00005102e-01 4.99996337e-01 8.44090141e-05 4.99901566e-01 5.00088551e-01 4.99862399e-01 5.00126260e-01
2.31593750e+00 5.00091742e-01 5.00001059e-01 8.62583501e-05 4.99904297e-01 5.00096291e-01 4.99861243e-01 5.00131077e-01
2.31656250e+00 4.99924389e-01 5.00006476e-01 8.21690789e-05 4.99915227e-01 5.00097199e-01 4.99874063e-01 5.00135343e-01
2.31718750e+00 4.99885903e-01 4.99992049e-01 8.53047670e-05 4.99897664e-01 5.00085657e-01 4.99859365e-01 5.00127954e-01
2.31781250e+00 5.00159432e-01 5.00003132e-01 8.16768313e-05 4.99912343e-01 5.00091721e-01 4.99873068e-01 5.00134452e-01
2.31843750e+00 4.99959646e-01 4.99999509e-01 8.18083636e-05 4.99906205e-01 5.00087573e-01 4.99869629e-01 5.00128985e-01
2.31906250e+00 4.99926323e-01 5.00001092e-01 8.41452723e-05 4.99907002e-01 5.00094181e-01 4.99871428e-01 5.00136896e-01
2.31968750e+00 5.00099247e-01 5.00001179e-01 8.33506409e-05 4.99911719e-01 5.00097089e-01 4.99871111e-01 5.00131407e-01
2.32031250e+00 4.99970769e-01 4.99993343e-01 8.24581609e-05 4.99900621e-01 5.00085268e-01 4.99862162e-01 5.00122992e-01
2.32093750e+00 4.99980971e-01 5.00008681e-01 8.27261157e-05 4.99915530e-01 5.00101537e-01 4.99880641e-01 5.00137526e-01
2.32156250e+00 4.99985618e-01 4.99997736e-01 8.35224754e-05 4.99904325e-01 5.00088895e-01 4.99862506e-01 5.00129859e-01
2.32218750e+00 4.99975739e-01 4.99995907e-01 8.01043039e-05 4.99909092e-01 5.00084826e-01 4.99874912e-01 5.00129997e-01
2.32281250e+00 5.00093554e-01 5.00002158e-01 8.19583922e-05 4.99911540e-01 5.00094785e-01 4.99872791e-01 5.00128363e-01
2.32343750e+00 4.99931260e-01 5.00001058e-01 8.07851839e-05 4.99913331e-01 5.00089541e-01 4.99867811e-01 5.00127617e-01
2.32406250e+00 5.00024778e-01 5.00000389e-01 8.36382422e-05 4.99909386e-01 5.00089957e-01 4.99864994e-01 5.00133512e-01
2.32468750e+00 4.99996993e-01 4.99997303e-01 8.24363980e-05 4.99909180e-01 5.00089279e-01 4.99866740e-01 5.00130177e-01
2.32531250e+00 4.99939749e-01 5.00003192e-01 8.00477850e-05 4.99920869e-01 5.00093896e-01 4.99876431e-01 5.00134733e-01
2.32593750e+00 5.00156688e-01 4.99997830e-01 8.08776323e-05 4.99907799e-01 5.00082498e-01 4.99869319e-01 5.00128145e-01
2.32656250e+00 4.99861945e-01 5.00003821e-01 7.85334780e-05 4.99920319e-01 5.00088821e-01 4.99877085e-01 5.00129536e-01
2.32718750e+00 4.99948806e-01 4.99998340e-01 7.70476329e-05 4.99920000e-01 5.00084313e-01 4.99873741e-01 5.00124721e-01
2.32781250e+00 5.00196526e-01 4.99994009e-01 7.80207541e-05 4.99912489e-01 5.00079879e-01 4.99871313e-01 5.00123875e-01
2.32843750e+00 4.99889215e-01 5.00007656e-01 7.98498310e-05 4.99919494e-01 5.00089453e-01 4.99876584e-01 5.00130913e-01
2.32906250e+00 4.99959516e-01 4.99997761e-01 7.77815836e-05 4.99913378e-01 5.00081256e-01 4.99874208e-01 5.00122395e-01
2.32968750e+00 5.00048952e-01 5.00000616e-01 8.15086622e-05 4.99913440e-01 5.00090544e-01 4.99872557e-01 5.00130059e-01
2.33031250e+00 4.99986437e-01 4.99996312e-01 7.85234109e-05 4.99912561e-01 5.00080857e-01 4.99868455e-01 5.00124316e-01
2.33093750e+00 5.00017020e-01 5.00001693e-01 7.73577709e-05 4.99918786e-01 5.00083488e-01 4.99876922e-01 5.00129427e-01
2.33156250e+00 4.99966648e-01 5.00006809e-01 7.92155921e-05 4.99921542e-01 5.00092601e-01 4.99873421e-01 5.00129629e-01
2.33218750e+00 4.99939364e-01 4.99990624e-01 7.90909223e-05 4.99908509e-01 5.00076588e-01 4.99864597e-01 5.00122255e-01
2.33281250e+00 5.00102196e-01 5.00003354e-01 8.02292305e-05 4.99915491e-01 5.00087971e-01 4.99873686e-01 5.00133020e-01
2.33343750e+00 4.99991101e-01 5.00001643e-01 8.15400108e-05 4.99912926e-01 5.00087991e-01 4.99870500e-01 5.00131087e-01
2.33406250e+00 4.99955418e-01 4.99997536e-01 8.22950506e-05 4.99906877e-01 5.00089455e-01 4.99864492e-01 5.00127813e-01
2.33468750e+00 4.99991176e-01 5.00004076e-01 8.08767599e-05 4.99914796e-01 5.00093924e-01 4.99876150e-01 5.00132692e-01
2.33531250e+00 4.99997572e-01 4.99993239e-01 8.25110322e-05 4.99905105e-01 5.00081381e-01 4.99859065e-01 5.00123582e-01
2.33593750e+00 5.00112621e-01 5.00004420e-01 8.28141940e-05 4.99913437e-01 5.00094616e-01 4.99870462e-01 5.00136618e-01
2.33656250e+00 4.99901956e-01 5.00001240e-01 8.15089949e-05 4.99914229e-01 5.00088179e-01 4.99869653e-01 5.00130706e-01
2.33718750e+00 4.99931262e-01 4.99997745e-01 8.30000469e-05 4.99908322e-01 5.00084897e-01 4.99864974e-01 5.00125090e-01
2.33781250e+00 5.00138391e-01 4.99999991e-01 8.29452693e-05 4.99908794e-01 5.00091732e-01 4.99870016e-01 5.00128471e-01
2.33843750e+00 4.99975516e-01 4.99999754e-01 8.30503983e-05 4.99905349e-01 5.00088926e-01 4.99869187e-01 5.00131906e-01
2.33906250e+00 4.99972056e-01 5.00004974e-01 8.33087456e-05 4.99914435e-01 5.00099444e-01 4.99871560e-01 5.00134679e-01
2.33968750e+00 4.99958600e-01 4.99994038e-01 8.54544758e-05 4.99903771e-01 5.00091854e-01 4.99861388e-01 5.00134412e-01
2.34031250e+00 5.00075764e-01 5.00000098e-01 8.34083174e-05 4.99910098e-01 5.00091842e-01 4.99869669e-01 5.00130590e-01
2.34093750e+00 5.00076005e-01 5.00003388e-01 8.40162008e-05 4.99912737e-01 5.00094363e-01 4.99864464e-01 5.00135758e-01
2.34156250e+00 4.99862055e-01 4.99999030e-01 8.41758553e-05 4.99907478e-01 5.00090841e-01 4.99860486e-01 5.00130761e-01
2.34218750e+00 4.99968880e-01 4.99998406e-01 8.31798563e-05 4.99909239e-01 5.00090310e-01 4.99869042e-01 5.00131549e-01
2.34281250e+00 5.00152965e-01 4.99997407e-01 8.27552943e-05 4.99906844e-01 5.00085419e-01 4.99864577e-01 5.00126500e-01
2.34343750e+00 4.99894719e-01 5.00008099e-01 8.50514951e-05 4.99913309e-01 5.00104141e-01 4.99869817e-01 5.00137895e-01
2.34406250e+00 4.99982353e-01 4.99994621e-01 8.72845727e-05 4.99900347e-01 5.00093130e-01 4.99855521e-01 5.00132425e-01
2.34468750e+00 5.00041090e-01 4.99996969e-01 8.52761779e-05 4.99902817e-01 5.00092386e-01 4.99863727e-01 5.00135066e-01
2.34531250e+00 4.99981602e-01 5.00002062e-01 8.79530577e-05 4.99905642e-01 5.00101958e-01 4.99868215e-01 5.00138759e-01
2.34593750e+00 5.00081535e-01 5.00000425e-01 8.58811955e-05 4.99905668e-01 5.00096786e-01 4.99864018e-01 5.00141689e-01
2.34656250e+00 4.99881932e-01 5.00004365e-01 8.61256366e-05 4.99907527e-01 5.00095738e-01 4.99867579e-01 5.00142515e-01
2.34718750e+00 4.99964184e-01 4.99990339e-01 8.35668811e-05 4.99897729e-01 5.00083196e-01 4.99857216e-01 5.00123789e-01
2.34781250e+00 5.00184252e-01 5.00004019e-01 8.58389489e-05 4.99905691e-01 5.00097228e-01 4.99865336e-01 5.00132931e-01
2.34843750e+00 4.99890317e-01 5.00005351e-01 8.24711686e-05 4.99914697e-01 5.00091515e-01 4.99872833e-01 5.00134410e-01
2.34906250e+00 4.99994892e-01 4.99993652e-01 8.51358451e-05 4.99899209e-01 5.00089313e-01 4.99860765e-01 5.00131233e-01
2.34968750e+00 5.00018621e-01 5.00004003e-01 8.41528527e-05 4.99914709e-01 5.00099158e-01 4.99867566e-01 5.00136129e-01
2.35031250e+00 4.99957775e-01 4.99996550e-01 8.54291351e-05 4.99906504e-01 5.00090694e-01 4.99854970e-01 5.00130300e-01
2.35093750e+00 5.00154586e-01 5.00003910e-01 8.45156275e-05 4.99914026e-01 5.00091958e-01 4.99863759e-01 5.00135788e-01
2.35156250e+00 4.99855446e-01 4.99999946e-01 8.18753838e-05 4.99910193e-01 5.00087046e-01 4.99864657e-01 5.00127690e-01
2.35218750e+00 4.99992481e-01 4.99993448e-01 8.18657504e-05 4.99906631e-01 5.00081226e-01 4.99860626e-01 5.00126923e-01
2.35281250e+00 5.00176327e-01 5.00007541e-01 8.30893515e-05 4.99921361e-01 5.00096134e-01 4.99870782e-01 5.00140751e-01
2.35343750e+00 4.99824901e-01 4.99999338e-01 8.19899422e-05 4.99910326e-01 5.00085610e-01 4.99862772e-01 5.00125936e-01
2.35406250e+00 5.00011828e-01 4.99999622e-01 7.97430615e-05 4.99913201e-01 5.00087560e-01 4.99873441e-01 5.00127497e-01
2.35468750e+00 5.00074006e-01 4.99997980e-01 8.23072307e-05 4.99911461e-01 5.00086537e-01 4.99868996e-01 5.00136064e-01
2.35531250e+00 4.99979957e-01 5.00000014e-01 8.30265535e-05 4.99911101e-01 5.00090040e-01 4.99862984e-01 5.00130427e-01
2.35593750e+00 5.00021031e-01 5.00005045e-01 8.09805282e-05 4.99918021e-01 5.00091815e-01 4.99872119e-01 5.00133687e-01
2.35656250e+00 4.99910424e-01 4.99995198e-01 8.15654885e-05 4.99906346e-01 5.00084524e-01 4.99865440e-01 5.00122585e-01
2.35718750e+00 4.99996461e-01 4.99997814e-01 8.11350433e-05 4.99910344e-01 5.00083435e-01 4.99868945e-01 5.00132458e-01
2.35781250e+00 5.00102920e-01 5.00002966e-01 8.33807167e-05 4.99910761e-01 5.00091465e-01 4.99865390e-01 5.00133546e-01
2.35843750e+00 4.99959822e-01 5.00003519e-01 7.99481928e-05 4.99918782e-01 5.00090735e-01 4.99870985e-01 5.00130174e-01
2.35906250e+00 4.99982097e-01 4.99995654e-01 8.24033088e-05 4.99906992e-01 5.00084627e-01 4.99866763e-01 5.00131049e-01
2.35968750e+00 5.00000847e-01 4.99998098e-01 8.41464141e-05 4.99909091e-01 5.00087000e-01 4.99862358e-01 5.00132351e-01
2.36031250e+00 5.00013445e-01 5.00002732e-01 8.05948062e-05 4.99918737e-01 5.00091871e-01 4.99873098e-01 5.00132859e-01
2.36093750e+00 5.00038352e-01 4.99998295e-01 8.13166301e-05 4.99912531e-01 5.00086669e-01 4.99869380e-01 5.00130837e-01
2.36156250e+00 4.99892612e-01 5.00002860e-01 8.18004220e-05 4.99917322e-01 5.00088197e-01 4.99873518e-01 5.00137382e-01
2.36218750e+00 4.99994912e-01 4.99995211e-01 8.18844704e-05 4.99906270e-01 5.00082996e-01 4.99863632e-01 5.00127728e-01
2.36281250e+00 5.00153076e-01 5.00000580e-01 8.04395148e-05 4.99908999e-01 5.00084810e-01 4.99868071e-01 5.00128095e-01
2.36343750e+00 4.99904116e-01 5.00006729e-01 8.34337081e-05 4.99914565e-01 5.00099577e-01 4.99875246e-01 5.00138242e-01
2.36406250e+00 4.99976284e-01 4.99993780e-01 8.26498602e-05 4.99908155e-01 5.00086070e-01 4.99861365e-01 5.00129758e-01
2.36468750e+00 5.00024258e-01 5.00003370e-01 8.34372999e-05 4.99910824e-01 5.00092998e-01 4.99872197e-01 5.00141056e-01
2.36531250e+00 5.00020726e-01 4.99999933e-01 8.16206084e-05 4.99912377e-01 5.00091249e-01 4.99868891e-01 5.00128528e-01
2.36593750e+00 5.00070101e-01 4.99997106e-01 8.33562333e-05 4.99908625e-01 5.00087183e-01 4.99857534e-01 5.00132313e-01
2.36656250e+00 4.99860947e-01 5.00005482e-01 8.08039386e-05 4.99915774e-01 5.00091278e-01 4.99871120e-01 5.00133500e-01
2.36718750e+00 4.99989637e-01 4.99993238e-01 8.41144096e-05 4.99899629e-01 5.00083595e-01 4.99855401e-01 5.00128799e-01
2.36781250e+00 5.00159948e-01 5.00001239e-01 8.23466572e-05 4.99913148e-01 5.00090000e-01 4.99865879e-01 5.00127984e-01
2.36843750e+00 4.99866181e-01 5.00003565e-01 8.57833665e-05 4.99907074e-01 5.00096015e-01 4.99865953e-01 5.00140991e-01
2.36906250e+00 4.99983270e-01 4.99998768e-01 8.59186999e-05 4.99908328e-01 5.00092792e-01 4.99865466e-01 5.00139213e-01
2.36968750e+00 5.00103992e-01 5.00000392e-01 8.43911359e-05 4.99906601e-01 5.00090633e-01 4.99867048e-01 5.00132869e-01
2.37031250e+00 4.99946243e-01 4.99996798e-01 8.88180681e-05 4.99898650e-01 5.00093936e-01 4.99856347e-01 5.00141663e-01
2.37093750e+00 5.00029583e-01 5.00007012e-01 8.77231383e-05 4.99911301e-01 5.00103762e-01 4.99863380e-01 5.00146671e-01
2.37156250e+00 4.99922359e-01 4.99996493e-01 8.59456264e-05 4.99907694e-01 5.00090972e-01 4.99859837e-01 5.00135568e-01
2.37218750e+00 5.00007920e-01 4.99994440e-01 8.66311071e-05 4.99903821e-01 5.00091057e-01 4.99862757e-01 5.00137305e-01
2.37281250e+00 5.00161050e-01 5.00005593e-01 8.69761532e-05 4.99912794e-01 5.00098902e-01 4.99867868e-01 5.00146244e-01
2.37343750e+00 4.99826850e-01 5.00001235e-01 8.69526727e-05 4.99908629e-01 5.00094981e-01 4.99864143e-01 5.00140587e-01
2.37406250e+00 5.00018834e-01 4.99997472e-01 8.39747947e-05 4.99909661e-01 5.00089742e-01 4.99863038e-01 5.00135864e-01
2.37468750e+00 5.00092370e-01 4.99996588e-01 8.63655294e-05 4.99900029e-01 5.00089061e-01 4.99854791e-01 5.00127375e-01
2.37531250e+00 4.99881049e-01 5.00005547e-01 8.55517068e-05 4.99910351e-01 5.00094167e-01 4.99864690e-01 5.00143167e-01
2.37593750e+00 5.00071537e-01 4.99998491e-01 8.51101756e-05 4.99908723e-01 5.00090280e-01 4.99862966e-01 5.00132914e-01
2.37656250e+00 4.99985056e-01 4.99998529e-01 8.32564005e-05 4.99907743e-01 5.00089210e-01 4.99863456e-01 5.00132398e-01
2.37718750e+00 4.99972615e-01 5.00000860e-01 8.49198180e-05 4.99912393e-01 5.00095302e-01 4.99863864e-01 5.00140664e-01
2.37781250e+00 5.00104333e-01 4.99997532e-01 8.33939053e-05 4.99906558e-01 5.00084291e-01 4.99862168e-01 5.00129046e-01
2.37843750e+00 4.99882477e-01 5.00005400e-01 8.34860720e-05 4.99914991e-01 5.00095062e-01 4.99866434e-01 5.00141093e-01
2.37906250e+00 4.99984159e-01 4.99993620e-01 8.49480063e-05 4.99903158e-01 5.00085791e-01 4.99855930e-01 5.00133181e-01
2.37968750e+00 5.00167599e-01 5.00002834e-01 8.73441870e-05 4.99907639e-01 5.00098462e-01 4.99866299e-01 5.00141962e-01
2.38031250e+00 4.99882228e-01 5.00003334e-01 8.31534076e-05 4.99913407e-01 5.00090601e-01 4.99867100e-01 5.00135312e-01
2.38093750e+00 5.00005989e-01 4.99997115e-01 8.54646112e-05 4.99901684e-01 5.00088970e-01 4.99862007e-01 5.00130857e-01
2.38156250e+00 5.00026647e-01 5.00004825e-01 8.35200240e-05 4.99916279e-01 5.00091424e-01 4.99868385e-01 5.00143336e-01
2.38218750e+00 4.99966685e-01 4.99991992e-01 8.48694145e-05 4.99902533e-01 5.00083260e-01 4.99862443e-01 5.00128041e-01
2.38281250e+00 5.00103297e-01 5.00007489e-01 8.33169860e-05 4.99921938e-01 5.00098569e-01 4.99872162e-01 5.00142711e-01
2.38343750e+00 4.99847029e-01 5.00000409e-01 8.24857964e-05 4.99910139e-01 5.00087617e-01 4.99864751e-01 5.00133623e-01
2.38406250e+00 5.00020698e-01 4.99990587e-01 8.51072532e-05 4.99894926e-01 5.00083038e-01 4.99855676e-01 5.00126849e-01
2.38468750e+00 5.00147642e-01 5.00009197e-01 8.52275307e-05 4.99915984e-01 5.00097071e-01 4.99873320e-01 5.00146513e-01
2.38531250e+00 4.99818870e-01 4.99997370e-01 8.23692171e-05 4.99909669e-01 5.00086834e-01 4.99861284e-01 5.00125507e-01
2.38593750e+00 5.00062311e-01 4.99998124e-01 8.43876710e-05 4.99910592e-01 5.00089587e-01 4.99864555e-01 5.00136285e-01
2.38656250e+00 5.00101864e-01 4.99997899e-01 8.21224182e-05 4.99910187e-01 5.00083359e-01 4.99862877e-01 5.00133524e-01
2.38718750e+00 4.99832009e-01 4.99999050e-01 8.28778787e-05 4.99910386e-01 5.00087484e-01 4.99862144e-01 5.00128931e-01
2.38781250e+00 5.00121192e-01 5.00003819e-01 8.05489470e-05 4.99918273e-01 5.00092815e-01 4.99869726e-01 5.00133035e-01
2.38843750e+00 4.99951696e-01 4.99996886e-01 8.35518276e-05 4.99908172e-01 5.00086977e-01 4.99866152e-01 5.00132618e-01
2.38906250e+00 4.99967007e-01 5.00001689e-01 8.25293380e-05 4.99917514e-01 5.00087412e-01 4.99869901e-01 5.00136518e-01
2.38968750e+00 5.00097678e-01 4.99998454e-01 8.23223291e-05 4.99909099e-01 5.00085429e-01 4.99857136e-01 5.00125457e-01
2.39031250e+00 4.99843602e-01 5.00002925e-01 8.40645227e-05 4.99913967e-01 5.00092625e-01 4.99867004e-01 5.00139211e-01
2.39093750e+00 5.00105199e-01 4.99999591e-01 8.40438100e-05 4.99909565e-01 5.00093560e-01 4.99862161e-01 5.00134076e-01
2.39156250e+00 5.00036618e-01 4.99999254e-01 8.15535092e-05 4.99909101e-01 5.00085146e-01 4.99864525e-01 5.00129810e-01
2.39218750e+00 4.99855779e-01 5.00003891e-01 8.35778525e-05 4.99912953e-01 5.00091176e-01 4.99869451e-01 5.00139502e-01
2.39281250e+00 5.00147683e-01 4.99995009e-01 8.18059026e-05 4.99908273e-01 5.00081944e-01 4.99860873e-01 5.00130335e-01
2.39343750e+00 4.99973239e-01 5.00003824e-01 8.38119139e-05 4.99914669e-01 5.00092110e-01 4.99869819e-01 5.00143882e-01
2.39406250e+00 4.99894958e-01 4.99996909e-01 8.27931943e-05 4.99907015e-01 5.00089299e-01 4.99869023e-01 5.00128833e-01
2.39468750e+00 5.00137868e-01 4.99999952e-01 8.44842428e-05 4.99912522e-01 5.00086901e-01 4.99853886e-01 5.00132365e-01
2.39531250e+00 4.99918151e-01 5.00004755e-01 8.39493272e-05 4.99914746e-01 5.00095395e-01 4.99863294e-01 5.00138139e-01
2.39593750e+00 5.00023989e-01 4.99993862e-01 8.40180393e-05 4.99899648e-01 5.00085269e-01 4.99858812e-01 5.00127992e-01
2.39656250e+00 5.00063898e-01 5.00005058e-01 8.16047004e-05 4.99918591e-01 5.00095346e-01 4.99874649e-01 5.00136403e-01
2.39718750e+00 4.99839800e-01 4.99994364e-01 8.50896778e-05 4.99900732e-01 5.00086510e-01 4.99853788e-01 5.00126432e-01
2.39781250e+00 5.00169625e-01 5.00002212e-01 8.41460039e-05 4.99911996e-01 5.00092529e-01 4.99865644e-01 5.00137935e-01
2.39843750e+00 4.99986829e-01 5.00005070e-01 8.29990073e-05 4.99915853e-01 5.00096984e-01 4.99867640e-01 5.00138951e-01
2.39906250e+00 4.99830711e-01 4.99991424e-01 8.41387835e-05 4.99902195e-01 5.00081176e-01 4.99854166e-01 5.00129197e-01
2.39968750e+00 5.00184116e-01 5.00005950e-01 8.47618891e-05 4.99912491e-01 5.00095321e-01 4.99865135e-01 5.00138363e-01
2.40031250e+00 4.99907799e-01 4.99997147e-01 8.61862585e-05 4.99901486e-01 5.00089688e-01 4.99855986e-01 5.00133130e-01
2.40093750e+00 4.99997525e-01 5.00001564e-01 8.41882039e-05 4.99911000e-01 5.00088190e-01 4.99864165e-01 5.00134594e-01
2.40156250e+00 5.00092422e-01 5.00001566e-01 8.69129456e-05 4.99907405e-01 5.00098803e-01 4.99864012e-01 5.00139612e-01
2.40218750e+00 4.99852505e-01 4.99995100e-01 8.52884866e-05 4.99907258e-01 5.00084241e-01 4.99854759e-01 5.00134591e-01
2.40281250e+00 5.00160806e-01 5.00007171e-01 8.30306118e-05 4.99916653e-01 5.00098607e-01 4.99869263e-01 5.00139144e-01
2.40343750e+00 4.99993707e-01 4.99998112e-01 8.26006479e-05 4.99907458e-01 5.00086268e-01 4.99860287e-01 5.00134284e-01
2.40406250e+00 4.99836244e-01 4.99997297e-01 8.63210856e-05 4.99908634e-01 5.00095061e-01 4.99862758e-01 5.00136182e-01
2.40468750e+00 5.00164695e-01 4.99999697e-01 8.45119873e-05 4.99907792e-01 5.00089589e-01 4.99864352e-01 5.00132811e-01
2.40531250e+00 4.99939780e-01 5.00001993e-01 8.55255300e-05 4.99908493e-01 5.00096484e-01 4.99862558e-01 5.00139729e-01
2.40593750e+00 4.99943788e-01 4.99998219e-01 8.48173529e-05 4.99909779e-01 5.00089500e-01 4.99866938e-01 5.00135866e-01
2.40656250e+00 5.00070434e-01 4.99998312e-01 8.78800900e-05 4.99902298e-01 5.00095726e-01 4.99858492e-01 5.00138952e-01
2.40718750e+00 4.99914642e-01 5.00003234e-01 8.49195726e-05 4.99914567e-01 5.00095849e-01 4.99862724e-01 5.00136711e-01
2.40781250e+00 5.00125592e-01 4.99993648e-01 8.35568982e-05 4.99900967e-01 5.00084398e-01 4.99859777e-01 5.00122192e-01
2.40843750e+00 5.00016803e-01 5.00007758e-01 8.42622185e-05 4.99915356e-01 5.00096283e-01 4.99868550e-01 5.00140462e-01
2.40906250e+00 4.99819073e-01 4.99998099e-01 8.43417046e-05 4.99910745e-01 5.00087765e-01 4.99862592e-01 5.00140208e-01
2.40968750e+00 5.00119882e-01 4.99994603e-01 8.40976806e-05 4.99906070e-01 5.00085309e-01 4.99858311e-01 5.00131231e-01
2.41031250e+00 5.00026149e-01 5.00009561e-01 8.29030232e-05 4.99918846e-01 5.00097968e-01 4.99874440e-01 5.00141827e-01
2.41093750e+00 4.99892582e-01 4.99993261e-01 8.48061213e-05 4.99904992e-01 5.00084463e-01 4.99862468e-01 5.00130644e-01
2.41156250e+00 5.00084938e-01 5.00001864e-01 8.49523525e-05 4.99909234e-01 5.00090387e-01 4.99860278e-01 5.00137700e-01
2.41218750e+00 4.99941092e-01 5.00000484e-01 8.34857183e-05 4.99908419e-01 5.00089337e-01 4.99869418e-01 5.00138430e-01
2.41281250e+00 5.00082473e-01 4.99996858e-01 8.32161108e-05 4.99909003e-01 5.00084675e-01 4.99858115e-01 5.00129501e-01
2.41343750e+00 5.00002317e-01 5.00006256e-01 8.58107597e-05 4.99915798e-01 5.00093830e-01 4.99863032e-01 5.00149597e-01
2.41406250e+00 4.99839816e-01 4.99994170e-01 8.43898684e-05 4.99904788e-01 5.00083724e-01 4.99856534e-01 5.00129412e-01
2.41468750e+00 5.00161037e-01 5.00000999e-01 8.20699645e-05 4.99911322e-01 5.00087158e-01 4.99870803e-01 5.00135020e-01
2.41531250e+00 4.99982340e-01 5.00002017e-01 8.31498000e-05 4.99915117e-01 5.00090801e-01 4.99867901e-01 5.00135353e-01
2.41593750e+00 4.99853817e-01 4.99998958e-01 8.27663407e-05 4.99916634e-01 5.00087231e-01 4.99860341e-01 5.00136043e-01
2.41656250e+00 5.00168335e-01 5.00000022e-01 8.12857125e-05 4.99916526e-01 5.00091582e-01 4.99872120e-01 5.00131134e-01
2.41718750e+00 4.99945080e-01 4.99997942e-01 7.93322015e-05 4.99914174e-01 5.00077427e-01 4.99868321e-01 5.00130520e-01
2.41781250e+00 4.99981862e-01 5.00004861e-01 8.16593603e-05 4.99920229e-01 5.00090210e-01 4.99871430e-01 5.00139340e-01
2.41843750e+00 5.00045885e-01 4.99997249e-01 8.25190883e-05 4.99908185e-01 5.00086159e-01 4.99862747e-01 5.00133483e-01
2.41906250e+00 4.99916937e-01 4.99997887e-01 8.18830404e-05 4.99909556e-01 5.00084155e-01 4.99865904e-01 5.00134404e-01
2.41968750e+00 5.00082538e-01 5.00001186e-01 8.13008137e-05 4.99912161e-01 5.00087117e-01 4.99872122e-01 5.00138702e-01
2.42031250e+00 5.00029876e-01 5.00003365e-01 8.42566970e-05 4.99912464e-01 5.00094796e-01 4.99862477e-01 5.00142600e-01
2.42093750e+00 4.99871297e-01 4.99998806e-01 8.02795145e-05 4.99916605e-01 5.00084525e-01 4.99869902e-01 5.00130858e-01
2.42156250e+00 5.00106326e-01 4.99993648e-01 7.97834534e-05 4.99910905e-01 5.00080302e-01 4.99866400e-01 5.00124305e-01
2.42218750e+00 4.99963480e-01 5.00009028e-01 8.24172220e-05 4.99921316e-01 5.00095527e-01 4.99873216e-01 5.00145027e-01
2.42281250e+00 4.99934368e-01 4.99997556e-01 8.14442556e-05 4.99909374e-01 5.00084863e-01 4.99870433e-01 5.00128861e-01
2.42343750e+00 5.00157754e-01 4.99999039e-01 8.03174155e-05 4.99912626e-01 5.00082055e-01 4.99865845e-01 5.00129549e-01
2.42406250e+00 4.99846821e-01 5.00003186e-01 8.32091661e-05 4.99910969e-01 5.00089723e-01 4.99871634e-01 5.00140470e-01
2.42468750e+00 5.00037504e-01 4.99995340e-01 8.31504098e-05 4.99907952e-01 5.00085271e-01 4.99859524e-01 5.00123590e-01
2.42531250e+00 5.00114896e-01 5.00006092e-01 8.16101329e-05 4.99917614e-01 5.00094474e-01 4.99875178e-01 5.00136447e-01
2.42593750e+00 4.99853437e-01 4.99993262e-01 8.25165607e-05 4.99905018e-01 5.00080226e-01 4.99858532e-01 5.00130162e-01
2.42656250e+00 5.00055586e-01 4.99998590e-01 8.15647587e-05 4.99911148e-01 5.00085500e-01 4.99867882e-01 5.00131568e-01
2.42718750e+00 5.00018542e-01 5.00006083e-01 8.43790957e-05 4.99915827e-01 5.00100068e-01 4.99868308e-01 5.00141137e-01
2.42781250e+00 4.99945657e-01 4.99994975e-01 8.33810579e-05 4.99903967e-01 5.00089707e-01 4.99866636e-01 5.00127762e-01
2.42843750e+00 5.00103018e-01 5.00004238e-01 8.23446354e-05 4.99916124e-01 5.00089743e-01 4.99869542e-01 5.00137932e-01
2.42906250e+00 4.99882318e-01 4.99999250e-01 8.49575809e-05 4.99907528e-01 5.00094276e-01 4.99864973e-01 5.00132112e-01
2.42968750e+00 4.99973147e-01 5.00000361e-01 8.30711986e-05 4.99910174e-01 5.00087746e-01 4.99868107e-01 5.00136473e-01
2.43031250e+00 5.00166762e-01 5.00001523e-01 8.21160487e-05 4.99912150e-01 5.00087664e-01 4.99869329e-01 5.00133990e-01
2.43093750e+00 4.99811677e-01 4.99997345e-01 8.43756505e-05 4.99907141e-01 5.00089514e-01 4.99862106e-01 5.00132431e-01
2.43156250e+00 5.00086402e-01 5.00002528e-01 8.07604434e-05 4.99916498e-01 5.00091038e-01 4.99872988e-01 5.00130067e-01
2.43218750e+00 5.00113726e-01 4.99996537e-01 8.33525126e-05 4.99907862e-01 5.00089447e-01 4.99866263e-01 5.00133780e-01
2.43281250e+00 4.99836054e-01 5.00001209e-01 8.21269432e-05 4.99914487e-01 5.00091402e-01 4.99873356e-01 5.00134296e-01
2.43343750e+00 5.00130678e-01 5.00000419e-01 8.27022244e-05 4.99914127e-01 5.00087592e-01 4.99865835e-01 5.00133008e-01
2.43406250e+00 4.99914374e-01 4.99998933e-01 7.96688692e-05 4.99909303e-01 5.00085761e-01 4.99873038e-01 5.00126509e-01
2.43468750e+00 4.99954819e-01 4.99998869e-01 8.32933521e-05 4.99908426e-01 5.00088025e-01 4.99861498e-01 5.00129297e-01
2.43531250e+00 5.00158068e-01 4.99998267e-01 8.01429818e-05 4.99916127e-01 5.00083604e-01 4.99863429e-01 5.00127355e-01
2.43593750e+00 4.99823000e-01 5.00005136e-01 8.33922650e-05 4.99913850e-01 5.00094764e-01 4.99872178e-01 5.00138510e-01
2.43656250e+00 5.00023079e-01 4.99994529e-01 8.06892737e-05 4.99909292e-01 5.00082786e-01 4.99864957e-01 5.00127730e-01
2.43718750e+00 5.00096394e-01 4.99999291e-01 8.13230814e-05 4.99916296e-01 5.00085720e-01 4.99871341e-01 5.00130493e-01
2.43781250e+00 4.99895555e-01 5.00001613e-01 8.05005281e-05 4.99916402e-01 5.00085009e-01 4.99869389e-01 5.00132015e-01
2.43843750e+00 5.00104188e-01 4.99997916e-01 8.02786841e-05 4.99909466e-01 5.00085556e-01 4.99867822e-01 5.00127283e-01
2.43906250e+00 4.99958020e-01 5.00006146e-01 7.68579136e-05 4.99924620e-01 5.00088588e-01 4.99881574e-01 5.00131415e-01
2.43968750e+00 4.99914214e-01 4.99994415e-01 8.00802979e-05 4.99913084e-01 5.00076312e-01 4.99866430e-01 5.00123157e-01
2.44031250e+00 5.00176892e-01 5.00004443e-01 8.02456061e-05 4.99919823e-01 5.00090294e-01 4.99872063e-01 5.00132588e-01
2.44093750e+00 4.99897518e-01 5.00004060e-01 7.49525164e-05 4.99925598e-01 5.00083175e-01 4.99881168e-01 5.00130531e-01
2.44156250e+00 4.99938258e-01 4.99994291e-01 7.78787344e-05 4.99910902e-01 5.00079875e-01 4.99867250e-01 5.00126798e-01
2.44218750e+00 5.00152781e-01 5.00003159e-01 7.80228450e-05 4.99924444e-01 5.00085978e-01 4.99870727e-01 5.00125573e-01
2.44281250e+00 4.99849321e-01 4.99996390e-01 8.16308962e-05 4.99906843e-01 5.00086032e-01 4.99864597e-01 5.00132535e-01
2.44343750e+00 5.00078440e-01 5.00002261e-01 7.39447918e-05 4.99924872e-01 5.00081972e-01 4.99882875e-01 5.00120862e-01
2.44406250e+00 5.00046164e-01 4.99999921e-01 7.93579428e-05 4.99913563e-01 5.00083336e-01 4.99873889e-01 5.00134373e-01
2.44468750e+00 4.99822554e-01 4.99994820e-01 7.97209400e-05 4.99911603e-01 5.00081080e-01 4.99868379e-01 5.00123461e-01
2.44531250e+00 5.00179729e-01 5.00003844e-01 7.63223421e-05 4.99922781e-01 5.00086112e-01 4.99879800e-01 5.00125086e-01
2.44593750e+00 4.99968596e-01 5.00001201e-01 7.65214330e-05 4.99919009e-01 5.00080995e-01 4.99873168e-01 5.00125022e-01
2.44656250e+00 4.99873822e-01 4.99997178e-01 7.95448747e-05 4.99913511e-01 5.00077629e-01 4.99870482e-01 5.00125966e-01
2.44718750e+00 5.00150325e-01 4.99993903e-01 7.72892674e-05 4.99912165e-01 5.00078247e-01 4.99871701e-01 5.00121254e-01
2.44781250e+00 4.99932745e-01 5.00004869e-01 7.74016190e-05 4.99919986e-01 5.00090792e-01 4.99880838e-01 5.00125915e-01
2.44843750e+00 5.00020468e-01 5.00004887e-01 7.52425943e-05 4.99928122e-01 5.00083244e-01 4.99883251e-01 5.00125048e-01
2.44906250e+00 5.00078175e-01 4.99995509e-01 8.05445430e-05 4.99907720e-01 5.00084183e-01 4.99864658e-01 5.00125512e-01
2.44968750e+00 4.99815238e-01 4.99999417e-01 7.75739990e-05 4.99918912e-01 5.00084737e-01 4.99876541e-01 5.00129318e-01
2.45031250e+00 5.00120918e-01 5.00001638e-01 7.84528147e-05 4.99915244e-01 5.00087359e-01 4.99872969e-01 5.00124716e-01
2.45093750e+00 5.00085682e-01 5.00003848e-01 7.86934929e-05 4.99920649e-01 5.00083821e-01 4.99873909e-01 5.00129440e-01
2.45156250e+00 4.99799423e-01 4.99996286e-01 8.05019435e-05 4.99913789e-01 5.00081228e-01 4.99864382e-01 5.00132321e-01
2.45218750e+00 5.00121547e-01 4.99999370e-01 7.69363173e-05 4.99914571e-01 5.00083234e-01 4.99875518e-01 5.00121817e-01
2.45281250e+00 5.00013248e-01 5.00005991e-01 7.67229917e-05 4.99920771e-01 5.00087822e-01 4.99880292e-01 5.00126127e-01
2.45343750e+00 4.99909490e-01 4.99995374e-01 7.72071756e-05 4.99911663e-01 5.00076022e-01 4.99873526e-01 5.00122157e-01
2.45406250e+00 5.00138161e-01 5.00003455e-01 8.19902654e-05 4.99914294e-01 5.00093505e-01 4.99872291e-01 5.00137976e-01
2.45468750e+00 4.99834688e-01 4.99999510e-01 7.54395600e-05 4.99918023e-01 5.00083663e-01 4.99879180e-01 5.00121571e-01
2.45531250e+00 5.00054735e-01 4.99996293e-01 8.15993649e-05 4.99908310e-01 5.00086270e-01 4.99867165e-01 5.00125766e-01
2.45593750e+00 5.00144571e-01 5.00003031e-01 7.79835741e-05 4.99918633e-01 5.00083150e-01 4.99874976e-01 5.00120884e-01
2.45656250e+00 4.99774242e-01 4.99998415e-01 8.24659096e-05 4.99903471e-01 5.00087515e-01 4.99863565e-01 5.00123970e-01
2.45718750e+00 5.00118924e-01 5.00001491e-01 7.48781266e-05 4.99918925e-01 5.00085317e-01 4.99881198e-01 5.00117397e-01
2.45781250e+00 5.00022214e-01 4.99999497e-01 8.27471361e-05 4.99907790e-01 5.00089261e-01 4.99868593e-01 5.00133213e-01
2.45843750e+00 4.99868341e-01 4.99999177e-01 7.67267805e-05 4.99914522e-01 5.00080722e-01 4.99874874e-01 5.00121930e-01
2.45906250e+00 5.00140962e-01 5.00000457e-01 8.17090434e-05 4.99911747e-01 5.00093991e-01 4.99865679e-01 5.00128581e-01
2.45968750e+00 4.99933363e-01 4.99997418e-01 7.43045445e-05 4.99919641e-01 5.00078895e-01 4.99879920e-01 5.00117847e-01
2.46031250e+00 4.99979162e-01 5.00003254e-01 8.26081511e-05 4.99914088e-01 5.00093288e-01 4.99877439e-01 5.00136596e-01
2.46093750e+00 5.00151844e-01 5.00000233e-01 7.59948642e-05 4.99917550e-01 5.00084386e-01 4.99879866e-01 5.00117776e-01
2.46156250e+00 4.99858766e-01 4.99997686e-01 8.04671820e-05 4.99906440e-01 5.00086539e-01 4.99869732e-01 5.00125449e-01
2.46218750e+00 5.00002954e-01 5.00000498e-01 7.77195328e-05 4.99922065e-01 5.00085177e-01 4.99878793e-01 5.00128096e-01
2.46281250e+00 5.00111517e-01 5.00000563e-01 8.05106594e-05 4.99910570e-01 5.00086606e-01 4.99876762e-01 5.00126609e-01
2.46343750e+00 4.99869420e-01 5.00002396e-01 7.67617449e-05 4.99916133e-01 5.00084945e-01 4.99879478e-01 5.00123913e-01
2.46406250e+00 5.00050228e-01 4.99998214e-01 7.71378694e-05 4.99914216e-01 5.00083368e-01 4.99875156e-01 5.00122741e-01
2.46468750e+00 4.99985438e-01 5.00001769e-01 7.65289130e-05 4.99921434e-01 5.00085143e-01 4.99881400e-01 5.00127739e-01
2.46531250e+00 4.99964392e-01 4.99997084e-01 7.91907481e-05 4.99914701e-01 5.00079993e-01 4.99868995e-01 5.00127653e-01
2.46593750e+00 5.00136750e-01 5.00000570e-01 7.49978084e-05 4.99920437e-01 5.00082164e-01 4.99880097e-01 5.00120565e-01
2.46656250e+00 4.99906252e-01 5.00003577e-01 7.71999026e-05 4.99920629e-01 5.00086324e-01 4.99878868e-01 5.00125634e-01
2.46718750e+00 4.99955159e-01 4.99993915e-01 7.82066952e-05 4.99910249e-01 5.00077999e-01 4.99872329e-01 5.00118221e-01
2.46781250e+00 5.00120206e-01 5.00002377e-01 7.61168311e-05 4.99920195e-01 5.00082946e-01 4.99882113e-01 5.00122685e-01
2.46843750e+00 4.99924024e-01 5.00002229e-01 7.55282129e-05 4.99919809e-01 5.00083746e-01 4.99874335e-01 5.00124111e-01
2.46906250e+00 5.00006152e-01 5.00000134e-01 7.66706637e-05 4.99916749e-01 5.00082414e-01 4.99874671e-01 5.00120401e-01
2.46968750e+00 5.00024107e-01 4.99997286e-01 7.71994808e-05 4.99915833e-01 5.00079874e-01 4.99870760e-01 5.00121834e-01
2.47031250e+00 4.99934216e-01 4.99996854e-01 7.24582114e-05 4.99917724e-01 5.00074172e-01 4.99877639e-01 5.00115286e-01
2.47093750e+00 5.00110902e-01 5.00006300e-01 7.73922492e-05 4.99922144e-01 5.00092140e-01 4.99882817e-01 5.00129657e-01
2.47156250e+00 4.99955594e-01 4.99998321e-01 7.51534598e-05 4.99917104e-01 5.00080801e-01 4.99880949e-01 5.00116159e-01
2.47218750e+00 4.99880823e-01 4.99998528e-01 7.66901596e-05 4.99916258e-01 5.00082615e-01 4.99875994e-01 5.00123782e-01
2.47281250e+00 5.00176368e-01 5.00002555e-01 7.11337661e-05 4.99924737e-01 5.00079011e-01 4.99886763e-01 5.00117391e-01
2.47343750e+00 4.99928717e-01 4.99998992e-01 7.82673174e-05 4.99911371e-01 5.00083584e-01 4.99876650e-01 5.00124784e-01
2.47406250e+00 4.99947873e-01 4.99999984e-01 7.13149680e-05 4.99927563e-01 5.00078280e-01 4.99884512e-01 5.00115655e-01
2.47468750e+00 5.00094033e-01 4.99998841e-01 7.75004776e-05 4.99913025e-01 5.00086463e-01 4.99872439e-01 5.00122889e-01
2.47531250e+00 4.99899784e-01 5.00000460e-01 7.02815250e-05 4.99924945e-01 5.00074845e-01 4.99887718e-01 5.00116927e-01
2.47593750e+00 5.00098720e-01 5.00001662e-01 7.78368329e-05 4.99916223e-01 5.00084560e-01 4.99874083e-01 5.00126073e-01
2.47656250e+00 5.00027115e-01 4.99999905e-01 7.47868531e-05 4.99918234e-01 5.00081203e-01 4.99884611e-01 5.00119276e-01
2.47718750e+00 4.99850056e-01 4.99997869e-01 7.48424699e-05 4.99917865e-01 5.00079574e-01 4.99877622e-01 5.00121986e-01
2.47781250e+00 5.00097511e-01 4.99998905e-01 7.24585789e-05 4.99918814e-01 5.00077330e-01 4.99883733e-01 5.00113092e-01
2.47843750e+00 4.99982928e-01 5.00003478e-01 8.12033926e-05 4.99911294e-01 5.00088333e-01 4.99869791e-01 5.00129054e-01
2.47906250e+00 4.99912641e-01 4.99995836e-01 7.11034645e-05 4.99921855e-01 5.00073079e-01 4.99879237e-01 5.00110987e-01
2.47968750e+00 5.00090780e-01 5.00000433e-01 7.88050729e-05 4.99917228e-01 5.00090796e-01 4.99878181e-01 5.00125885e-01
2.48031250e+00 4.99943282e-01 5.00005130e-01 7.33761194e-05 4.99926341e-01 5.00085219e-01 4.99883755e-01 5.00121566e-01
2.48093750e+00 5.00039708e-01 4.99999553e-01 8.17492949e-05 4.99912782e-01 5.00089115e-01 4.99867797e-01 5.00127695e-01
2.48156250e+00 5.00108187e-01 5.00000076e-01 7.00495489e-05 4.99926331e-01 5.00077002e-01 4.99886709e-01 5.00115732e-01
2.48218750e+00 4.99833567e-01 4.99996131e-01 8.17976545e-05 4.99904087e-01 5.00087569e-01 4.99866499e-01 5.00122631e-01
2.48281250e+00 5.00073930e-01 5.00001507e-01 7.66843096e-05 4.99917367e-01 5.00084223e-01 4.99879054e-01 5.00120204e-01
2.48343750e+00 5.00096236e-01 5.00004384e-01 8.25379786e-05 4.99913525e-01 5.00096302e-01 4.99869094e-01 5.00129445e-01
2.48406250e+00 4.99838540e-01 4.99997959e-01 6.99767100e-05 4.99923315e-01 5.00076811e-01 4.99889237e-01 5.00110677e-01
2.48468750e+00 5.00078895e-01 4.99999750e-01 8.39843177e-05 4.99906585e-01 5.00090836e-01 4.99870118e-01 5.00136372e-01
2.48531250e+00 4.99963942e-01 4.99998255e-01 7.39662274e-05 4.99920432e-01 5.00076875e-01 4.99883050e-01 5.00119346e-01
2.48593750e+00 4.99976277e-01 5.00001300e-01 8.05645385e-05 4.99912380e-01 5.00089904e-01 4.99874407e-01 5.00125609e-01
2.48656250e+00 5.00112958e-01 5.00001311e-01 7.24764014e-05 4.99919841e-01 5.00081927e-01 4.99887173e-01 5.00112591e-01
2.48718750e+00 4.99878409e-01 4.99997130e-01 8.36170618e-05 4.99903155e-01 5.00089769e-01 4.99863093e-01 5.00131233e-01
2.48781250e+00 4.99995854e-01 5.00005328e-01 7.57627905e-05 4.99924686e-01 5.00088291e-01 4.99881726e-01 5.00123073e-01
2.48843750e+00 5.00111556e-01 4.99995632e-01 7.85419416e-05 4.99906141e-01 5.00082997e-01 4.99870223e-01 5.00115588e-01
2.48906250e+00 4.99936968e-01 5.00004700e-01 7.50432922e-05 4.99921910e-01 5.00088529e-01 4.99891899e-01 5.00123274e-01
2.48968750e+00 5.00010712e-01 5.00000899e-01 8.45013405e-05 4.99907355e-01 5.00092540e-01 4.99870385e-01 5.00136260e-01
2.49031250e+00 5.00040371e-01 5.00006046e-01 7.24747331e-05 4.99929086e-01 5.00085440e-01 4.99891190e-01 5.00123701e-01
2.49093750e+00 4.99931984e-01 5.00002702e-01 7.74715796e-05 4.99916398e-01 5.00090182e-01 4.99881255e-01 5.00127885e-01
2.49156250e+00 5.00072920e-01 4.99990452e-01 7.76028711e-05 4.99906217e-01 5.00075033e-01 4.99869087e-01 5.00112740e-01
2.49218750e+00 4.99956556e-01 4.99998693e-01 8.15636392e-05 4.99908890e-01 5.00087184e-01 4.99869289e-01 5.00125982e-01
2.49281250e+00 4.99888760e-01 4.99995443e-01 7.41999578e-05 4.99913128e-01 5.00079390e-01 4.99882934e-01 5.00114795e-01
2.49343750e+00 5.00159416e-01 5.00007663e-01 7.93993052e-05 4.99920083e-01 5.00094542e-01 4.99880718e-01 5.00137238e-01
2.49406250e+00 4.99932898e-01 4.99991971e-01 8.05100522e-05 4.99901656e-01 5.00079736e-01 4.99866189e-01 5.00117725e-01
2.49468750e+00 4.99967965e-01 4.99993171e-01 7.61519222e-05 4.99909896e-01 5.00076700e-01 4.99870561e-01 5.00111323e-01
2.49531250e+00 5.00046808e-01 5.00010189e-01 7.23534660e-05 4.99930189e-01 5.00090184e-01 4.99896232e-01 5.00125898e-01
2.49593750e+00 4.99916969e-01 5.00003506e-01 7.54192265e-05 4.99921727e-01 5.00086532e-01 4.99886777e-01 5.00121401e-01
2.49656250e+00 5.00084833e-01 4.99996109e-01 7.74873038e-05 4.99911462e-01 5.00077744e-01 4.99873315e-01 5.00121610e-01
2.49718750e+00 5.00045868e-01 4.99993828e-01 7.15320737e-05 4.99914881e-01 5.00071991e-01 4.99880914e-01 5.00112340e-01
2.49781250e+00 4.99881501e-01 4.99999848e-01 7.52277282e-05 4.99919464e-01 5.00083157e-01 4.99876279e-01 5.00115713e-01
2.49843750e+00 5.00114426e-01 5.00001984e-01 7.38376950e-05 4.99924810e-01 5.00081734e-01 4.99888458e-01 5.00119337e-01
2.49906250e+00 5.00021771e-01 5.00003457e-01 8.41258775e-05 4.99911419e-01 5.00096239e-01 4.99870482e-01 5.00137517e-01
2.49968750e+00 4.99921274e-01 5.00007028e-01 6.69114305e-05 4.99933225e-01 5.00077669e-01 4.99902405e-01 5.00115947e-01


==> figures/centerline_res1600_ck4_t0p0020.dat <==
# Centerline density (y=0) for res=1600, checkpoint=4, t=0.002000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
3.12500000e-04 5.01368955e+00 4.98921657e+00 2.96789211e-01 4.65988382e+00 5.32497040e+00 4.51520655e+00 5.46088091e+00
9.37500000e-04 5.01405284e+00 4.98918651e+00 2.96800351e-01 4.65946927e+00 5.32518578e+00 4.51587922e+00 5.46054270e+00
1.56250000e-03 5.01474963e+00 4.98924821e+00 2.96702510e-01 4.65980482e+00 5.32464284e+00 4.51509830e+00 5.46010367e+00
2.18750000e-03 5.01484748e+00 4.98919496e+00 2.96760208e-01 4.65932890e+00 5.32348055e+00 4.51305973e+00 5.46288229e+00
2.81250000e-03 5.01587194e+00 4.98915198e+00 2.96807398e-01 4.65865018e+00 5.32433571e+00 4.51623195e+00 5.46082622e+00
3.43750000e-03 5.01580856e+00 4.98931699e+00 2.96653527e-01 4.66016784e+00 5.32330610e+00 4.51513895e+00 5.46100738e+00
4.06250000e-03 5.01392662e+00 4.98920289e+00 2.96880841e-01 4.65975754e+00 5.32319459e+00 4.51404459e+00 5.46307741e+00
4.68750000e-03 5.01384075e+00 4.98924253e+00 2.96850726e-01 4.65857451e+00 5.32512898e+00 4.51537529e+00 5.46094365e+00
5.31250000e-03 5.01458267e+00 4.98938735e+00 2.96745109e-01 4.65999972e+00 5.32354929e+00 4.51537713e+00 5.45950144e+00
5.93750000e-03 5.01385073e+00 4.98909145e+00 2.96924166e-01 4.65919671e+00 5.32446968e+00 4.51409810e+00 5.46233935e+00
6.56250000e-03 5.01504333e+00 4.98922921e+00 2.96814513e-01 4.65953162e+00 5.32498948e+00 4.51628756e+00 5.46091682e+00
7.18750000e-03 5.01374884e+00 4.98930546e+00 2.96686429e-01 4.66072442e+00 5.32314106e+00 4.51624303e+00 5.46102749e+00
7.81250000e-03 5.01337929e+00 4.98899176e+00 2.96813403e-01 4.65909575e+00 5.32368931e+00 4.51648823e+00 5.46151057e+00
8.43750000e-03 5.01350925e+00 4.98938485e+00 2.96703689e-01 4.65987778e+00 5.32456734e+00 4.51590585e+00 5.46159237e+00
9.06250000e-03 5.01209596e+00 4.98925438e+00 2.96809402e-01 4.66039007e+00 5.32342704e+00 4.51390944e+00 5.46222724e+00
9.68750000e-03 5.01230662e+00 4.98902440e+00 2.96838549e-01 4.65867771e+00 5.32350647e+00 4.51665978e+00 5.46216539e+00
1.03125000e-02 5.01356592e+00 4.98948078e+00 2.96773293e-01 4.66036509e+00 5.32325489e+00 4.51541220e+00 5.46119346e+00
1.09375000e-02 5.01372786e+00 4.98921040e+00 2.96836632e-01 4.66013710e+00 5.32408736e+00 4.51481289e+00 5.46130743e+00
1.15625000e-02 5.01439349e+00 4.98903159e+00 2.96906763e-01 4.65798019e+00 5.32516860e+00 4.51548006e+00 5.46191433e+00
1.21875000e-02 5.01523308e+00 4.98950628e+00 2.96776594e-01 4.66231714e+00 5.32455123e+00 4.51578921e+00 5.46126370e+00
1.28125000e-02 5.01320102e+00 4.98909901e+00 2.96834709e-01 4.65992605e+00 5.32408920e+00 4.51464542e+00 5.46189388e+00
1.34375000e-02 5.01323210e+00 4.98907544e+00 2.96956827e-01 4.65788480e+00 5.32445945e+00 4.51567609e+00 5.46197478e+00
1.40625000e-02 5.01489958e+00 4.98945009e+00 2.96700518e-01 4.66155149e+00 5.32253778e+00 4.51479053e+00 5.46102441e+00
1.46875000e-02 5.01343481e+00 4.98903784e+00 2.96694765e-01 4.66013754e+00 5.32405612e+00 4.51487676e+00 5.46062057e+00
1.53125000e-02 5.01547345e+00 4.98922841e+00 2.96876128e-01 4.65866895e+00 5.32444823e+00 4.51605524e+00 5.46040970e+00
1.59375000e-02 5.01568301e+00 4.98949924e+00 2.96821274e-01 4.65917202e+00 5.32424709e+00 4.51480364e+00 5.46106119e+00
1.65625000e-02 5.01490003e+00 4.98902517e+00 2.96800194e-01 4.66074784e+00 5.32492790e+00 4.51357802e+00 5.45982499e+00
1.71875000e-02 5.01561396e+00 4.98916209e+00 2.96761811e-01 4.65945335e+00 5.32485967e+00 4.51620419e+00 5.46295617e+00
1.78125000e-02 5.01488778e+00 4.98939549e+00 2.96770415e-01 4.65945568e+00 5.32418628e+00 4.51506417e+00 5.46192438e+00
1.84375000e-02 5.01511050e+00 4.98899900e+00 2.96883403e-01 4.65888031e+00 5.32562213e+00 4.51508065e+00 5.46085616e+00
1.90625000e-02 5.01411294e+00 4.98932301e+00 2.96739718e-01 4.65916261e+00 5.32399387e+00 4.51625431e+00 5.45950559e+00
1.96875000e-02 5.01294082e+00 4.98941566e+00 2.96785562e-01 4.65977805e+00 5.32528923e+00 4.51536480e+00 5.45982836e+00
2.03125000e-02 5.01402180e+00 4.98905544e+00 2.96933277e-01 4.65773282e+00 5.32657326e+00 4.51361937e+00 5.46129255e+00
2.09375000e-02 5.01349475e+00 4.98933171e+00 2.96753874e-01 4.66088324e+00 5.32307192e+00 4.51481642e+00 5.46204304e+00
2.15625000e-02 5.01439349e+00 4.98930160e+00 2.96741422e-01 4.65982396e+00 5.32361799e+00 4.51667840e+00 5.46192866e+00
2.21875000e-02 5.01553670e+00 4.98908521e+00 2.96900350e-01 4.65781941e+00 5.32578672e+00 4.51510616e+00 5.46036833e+00
2.28125000e-02 5.01493079e+00 4.98936661e+00 2.96687291e-01 4.66022578e+00 5.32243374e+00 4.51511936e+00 5.46084494e+00
2.34375000e-02 5.01394565e+00 4.98920005e+00 2.96847418e-01 4.66029208e+00 5.32457368e+00 4.51650927e+00 5.46060761e+00
2.40625000e-02 5.01485456e+00 4.98915481e+00 2.96995983e-01 4.65850374e+00 5.32548041e+00 4.51545295e+00 5.45933836e+00
2.46875000e-02 5.01426314e+00 4.98935571e+00 2.96654347e-01 4.66029104e+00 5.32282920e+00 4.51362470e+00 5.46239181e+00
2.53125000e-02 5.01448144e+00 4.98913235e+00 2.96852199e-01 4.66003008e+00 5.32325451e+00 4.51490426e+00 5.46278383e+00
2.59375000e-02 5.01386555e+00 4.98919555e+00 2.96954330e-01 4.65916894e+00 5.32444798e+00 4.51630761e+00 5.46171547e+00
2.65625000e-02 5.01322324e+00 4.98932309e+00 2.96595580e-01 4.66048257e+00 5.32496432e+00 4.51477362e+00 5.46136619e+00
2.71875000e-02 5.01437975e+00 4.98906835e+00 2.96805351e-01 4.66003568e+00 5.32401659e+00 4.51533142e+00 5.46045442e+00
2.78125000e-02 5.01560842e+00 4.98934847e+00 2.96907636e-01 4.65988579e+00 5.32331516e+00 4.51795710e+00 5.46149006e+00
2.84375000e-02 5.01381924e+00 4.98926533e+00 2.96698112e-01 4.65984506e+00 5.32383248e+00 4.51560790e+00 5.46071597e+00
2.90625000e-02 5.01450339e+00 4.98905802e+00 2.96784896e-01 4.65895450e+00 5.32380210e+00 4.51523050e+00 5.45920638e+00
2.96875000e-02 5.01521210e+00 4.98946072e+00 2.96786869e-01 4.66042756e+00 5.32421393e+00 4.51597130e+00 5.46032977e+00
3.03125000e-02 5.01324792e+00 4.98923928e+00 2.96860952e-01 4.65842328e+00 5.32424243e+00 4.51395330e+00 5.46188657e+00
3.09375000e-02 5.01583965e+00 4.98905179e+00 2.96934714e-01 4.65792205e+00 5.32478851e+00 4.51578670e+00 5.45990894e+00
3.15625000e-02 5.01589867e+00 4.98932321e+00 2.96674369e-01 4.66098010e+00 5.32358516e+00 4.51653393e+00 5.45914364e+00
3.21875000e-02 5.01542559e+00 4.98918633e+00 2.96850426e-01 4.66050093e+00 5.32378758e+00 4.51432766e+00 5.46236408e+00
3.28125000e-02 5.01555287e+00 4.98914110e+00 2.96964424e-01 4.65810616e+00 5.32612592e+00 4.51511152e+00 5.46027588e+00
3.34375000e-02 5.01420937e+00 4.98932343e+00 2.96668840e-01 4.66090390e+00 5.32238420e+00 4.51557867e+00 5.46049779e+00
3.40625000e-02 5.01405792e+00 4.98912012e+00 2.96828334e-01 4.66041161e+00 5.32381793e+00 4.51506059e+00 5.46176701e+00
3.46875000e-02 5.01555132e+00 4.98912373e+00 2.96868051e-01 4.65909102e+00 5.32495278e+00 4.51660081e+00 5.45982320e+00
3.53125000e-02 5.01295893e+00 4.98927773e+00 2.96706265e-01 4.66019408e+00 5.32421444e+00 4.51557773e+00 5.46049123e+00
3.59375000e-02 5.01462121e+00 4.98920878e+00 2.96950901e-01 4.65950798e+00 5.32315020e+00 4.51605114e+00 5.46290975e+00
3.65625000e-02 5.01386491e+00 4.98923229e+00 2.96860728e-01 4.65964285e+00 5.32377338e+00 4.51588229e+00 5.46058151e+00
3.71875000e-02 5.01278284e+00 4.98937402e+00 2.96817212e-01 4.65981422e+00 5.32420781e+00 4.51535402e+00 5.46068099e+00
3.78125000e-02 5.01379311e+00 4.98921687e+00 2.96892713e-01 4.65986955e+00 5.32402904e+00 4.51600810e+00 5.46005539e+00
3.84375000e-02 5.01440382e+00 4.98918839e+00 2.96681787e-01 4.66077064e+00 5.32386597e+00 4.51663275e+00 5.46116704e+00
3.90625000e-02 5.01325701e+00 4.98920135e+00 2.96786863e-01 4.65833857e+00 5.32505229e+00 4.51560116e+00 5.46066870e+00
3.96875000e-02 5.01481570e+00 4.98920452e+00 2.96848686e-01 4.65867260e+00 5.32510808e+00 4.51584786e+00 5.46112879e+00
4.03125000e-02 5.01305065e+00 4.98923100e+00 2.96770056e-01 4.65992605e+00 5.32296745e+00 4.51630447e+00 5.46184774e+00
4.09375000e-02 5.01366130e+00 4.98923861e+00 2.96820598e-01 4.66099865e+00 5.32179984e+00 4.51272680e+00 5.46004261e+00
4.15625000e-02 5.01413817e+00 4.98910758e+00 2.96828230e-01 4.65827446e+00 5.32512077e+00 4.51520205e+00 5.45880959e+00
4.21875000e-02 5.01276070e+00 4.98921959e+00 2.96711845e-01 4.65971723e+00 5.32429898e+00 4.51651154e+00 5.46200227e+00
4.28125000e-02 5.01384996e+00 4.98919087e+00 2.96861984e-01 4.66070150e+00 5.32308053e+00 4.51206629e+00 5.46162811e+00
4.34375000e-02 5.01477853e+00 4.98921662e+00 2.96830701e-01 4.65919424e+00 5.32492970e+00 4.51667953e+00 5.46048585e+00
4.40625000e-02 5.01312698e+00 4.98936574e+00 2.96741403e-01 4.66088640e+00 5.32300539e+00 4.51499465e+00 5.45973156e+00
4.46875000e-02 5.01427620e+00 4.98919829e+00 2.96858052e-01 4.66108585e+00 5.32203329e+00 4.51439352e+00 5.46087320e+00
4.53125000e-02 5.01301661e+00 4.98921008e+00 2.96824274e-01 4.65896339e+00 5.32563287e+00 4.51559512e+00 5.45872384e+00
4.59375000e-02 5.01279573e+00 4.98923887e+00 2.96792885e-01 4.66044219e+00 5.32343426e+00 4.51430095e+00 5.45914871e+00
4.65625000e-02 5.01379357e+00 4.98919758e+00 2.96787430e-01 4.65971749e+00 5.32460942e+00 4.51504721e+00 5.46021150e+00
4.71875000e-02 5.01361123e+00 4.98933108e+00 2.96806279e-01 4.66058511e+00 5.32456023e+00 4.51610289e+00 5.46177420e+00
4.78125000e-02 5.01288984e+00 4.98926171e+00 2.96842162e-01 4.66137981e+00 5.32442906e+00 4.51431330e+00 5.46172410e+00
4.84375000e-02 5.01443094e+00 4.98904051e+00 2.96735167e-01 4.66047615e+00 5.32386934e+00 4.51613872e+00 5.45846895e+00
4.90625000e-02 5.01238195e+00 4.98927267e+00 2.96677049e-01 4.65992162e+00 5.32401071e+00 4.51672526e+00 5.45731571e+00
4.96875000e-02 5.01269136e+00 4.98934593e+00 2.96830702e-01 4.65955544e+00 5.32741124e+00 4.51362123e+00 5.46206849e+00
5.03125000e-02 5.01382772e+00 4.98922106e+00 2.96859232e-01 4.65949623e+00 5.32409078e+00 4.51586344e+00 5.46049627e+00
5.09375000e-02 5.01303782e+00 4.98926615e+00 2.96730836e-01 4.66048756e+00 5.32470744e+00 4.51523089e+00 5.46029001e+00
5.15625000e-02 5.01503728e+00 4.98919860e+00 2.96731873e-01 4.66041554e+00 5.32410535e+00 4.51278793e+00 5.46220410e+00
5.21875000e-02 5.01562654e+00 4.98917490e+00 2.96754273e-01 4.65885718e+00 5.32485724e+00 4.51696483e+00 5.45992277e+00
5.28125000e-02 5.01356834e+00 4.98931858e+00 2.96822310e-01 4.66028255e+00 5.32308364e+00 4.51511546e+00 5.45989306e+00
5.34375000e-02 5.01617710e+00 4.98916850e+00 2.96767762e-01 4.66064157e+00 5.32507843e+00 4.51285073e+00 5.46255431e+00
5.40625000e-02 5.01350136e+00 4.98912800e+00 2.96731769e-01 4.65830205e+00 5.32511916e+00 4.51506980e+00 5.45911642e+00
5.46875000e-02 5.01348212e+00 4.98941161e+00 2.96880701e-01 4.65942605e+00 5.32214224e+00 4.51420543e+00 5.45939189e+00
5.53125000e-02 5.01545039e+00 4.98923074e+00 2.96885015e-01 4.66044390e+00 5.32524396e+00 4.51394935e+00 5.46216218e+00
5.59375000e-02 5.01477586e+00 4.98910330e+00 2.96703468e-01 4.65953482e+00 5.32488413e+00 4.51569580e+00 5.45791737e+00
5.65625000e-02 5.01386000e+00 4.98936689e+00 2.96811280e-01 4.65810725e+00 5.32196182e+00 4.51636463e+00 5.46012319e+00
5.71875000e-02 5.01536954e+00 4.98917116e+00 2.96803726e-01 4.66026032e+00 5.32279897e+00 4.51612658e+00 5.46378111e+00
5.78125000e-02 5.01351342e+00 4.98907788e+00 2.96811390e-01 4.66019260e+00 5.32558240e+00 4.51518657e+00 5.45932126e+00
5.84375000e-02 5.01413544e+00 4.98923094e+00 2.96834715e-01 4.66106342e+00 5.32252441e+00 4.51527271e+00 5.46117050e+00
5.90625000e-02 5.01631139e+00 4.98914496e+00 2.96633392e-01 4.65949074e+00 5.32361062e+00 4.51627884e+00 5.46295938e+00
5.96875000e-02 5.01341035e+00 4.98916475e+00 2.96753240e-01 4.66083775e+00 5.32551582e+00 4.51608951e+00 5.45863454e+00
6.03125000e-02 5.01486887e+00 4.98931544e+00 2.96876257e-01 4.66162632e+00 5.32267879e+00 4.51412974e+00 5.46070286e+00
6.09375000e-02 5.01446600e+00 4.98925336e+00 2.96756791e-01 4.65570564e+00 5.32312848e+00 4.51701207e+00 5.46098685e+00
6.15625000e-02 5.01220253e+00 4.98922295e+00 2.96720239e-01 4.65856823e+00 5.32387841e+00 4.51564755e+00 5.45989472e+00
6.21875000e-02 5.01482842e+00 4.98922868e+00 2.96789656e-01 4.66073456e+00 5.32357613e+00 4.51432131e+00 5.46151377e+00
6.28125000e-02 5.01444394e+00 4.98920842e+00 2.96720129e-01 4.65621075e+00 5.32469619e+00 4.51747863e+00 5.45941994e+00
6.34375000e-02 5.01401328e+00 4.98922462e+00 2.96850250e-01 4.65920112e+00 5.32379865e+00 4.51473822e+00 5.46236125e+00
6.40625000e-02 5.01545990e+00 4.98919423e+00 2.96943640e-01 4.66077279e+00 5.32567051e+00 4.51279735e+00 5.46010180e+00
6.46875000e-02 5.01387760e+00 4.98915106e+00 2.96782396e-01 4.65857765e+00 5.32416559e+00 4.51775622e+00 5.45913153e+00
6.53125000e-02 5.01432989e+00 4.98928187e+00 2.96865144e-01 4.66089446e+00 5.32196130e+00 4.51468428e+00 5.46209797e+00
6.59375000e-02 5.01441732e+00 4.98925057e+00 2.96863443e-01 4.66003138e+00 5.32497903e+00 4.51458634e+00 5.46176760e+00
6.65625000e-02 5.01426472e+00 4.98912360e+00 2.96775953e-01 4.65954445e+00 5.32449981e+00 4.51708495e+00 5.46071221e+00
6.71875000e-02 5.01378443e+00 4.98922585e+00 2.96785435e-01 4.66031109e+00 5.32168332e+00 4.51403911e+00 5.46143147e+00
6.78125000e-02 5.01439422e+00 4.98924050e+00 2.96741339e-01 4.65873079e+00 5.32190295e+00 4.51675300e+00 5.45835441e+00
6.84375000e-02 5.01319919e+00 4.98926839e+00 2.96753772e-01 4.65952219e+00 5.32550954e+00 4.51688805e+00 5.45886992e+00
6.90625000e-02 5.01416732e+00 4.98926208e+00 2.96858139e-01 4.66043104e+00 5.32313519e+00 4.51230925e+00 5.46077904e+00
6.96875000e-02 5.01489257e+00 4.98916043e+00 2.96677932e-01 4.65810679e+00 5.32254158e+00 4.51680697e+00 5.46323463e+00
7.03125000e-02 5.01394060e+00 4.98923013e+00 2.96627831e-01 4.66048546e+00 5.32494984e+00 4.51637643e+00 5.46038160e+00
7.09375000e-02 5.01398744e+00 4.98921596e+00 2.96870490e-01 4.66043503e+00 5.32458459e+00 4.51284571e+00 5.45683116e+00
7.15625000e-02 5.01348442e+00 4.98909823e+00 2.96660736e-01 4.65713515e+00 5.32297780e+00 4.51596262e+00 5.46163286e+00
7.21875000e-02 5.01456902e+00 4.98924150e+00 2.96724447e-01 4.65975876e+00 5.32606055e+00 4.51528902e+00 5.46209486e+00
7.28125000e-02 5.01519957e+00 4.98937858e+00 2.97082091e-01 4.66071017e+00 5.32466129e+00 4.51344843e+00 5.45886167e+00
7.34375000e-02 5.01345436e+00 4.98909272e+00 2.96611106e-01 4.65825926e+00 5.32550269e+00 4.51777260e+00 5.45979035e+00
7.40625000e-02 5.01573967e+00 4.98918171e+00 2.96729744e-01 4.65939314e+00 5.32353931e+00 4.51533943e+00 5.46085325e+00
7.46875000e-02 5.01458911e+00 4.98935866e+00 2.97125611e-01 4.65996639e+00 5.32609283e+00 4.51344664e+00 5.46195685e+00
7.53125000e-02 5.01308066e+00 4.98923614e+00 2.96668479e-01 4.65831464e+00 5.32466177e+00 4.51579219e+00 5.46020579e+00
7.59375000e-02 5.01444238e+00 4.98929961e+00 2.96744581e-01 4.65937073e+00 5.32365203e+00 4.51573571e+00 5.46016832e+00
7.65625000e-02 5.01381972e+00 4.98924444e+00 2.96909422e-01 4.65973229e+00 5.32216681e+00 4.51557099e+00 5.46107138e+00
7.71875000e-02 5.01317461e+00 4.98913324e+00 2.96479288e-01 4.66033622e+00 5.32358987e+00 4.51837105e+00 5.46043093e+00
7.78125000e-02 5.01340489e+00 4.98924758e+00 2.96744613e-01 4.66025333e+00 5.32469223e+00 4.51505036e+00 5.46135433e+00
7.84375000e-02 5.01233662e+00 4.98922072e+00 2.96941000e-01 4.65966643e+00 5.32591109e+00 4.51599420e+00 5.46111227e+00
7.90625000e-02 5.01283250e+00 4.98922779e+00 2.96649256e-01 4.66054450e+00 5.32226532e+00 4.51673891e+00 5.45796680e+00
7.96875000e-02 5.01475779e+00 4.98916349e+00 2.96816118e-01 4.66061539e+00 5.32334333e+00 4.51543056e+00 5.45822438e+00
8.03125000e-02 5.01367903e+00 4.98914371e+00 2.96854607e-01 4.65818299e+00 5.32635105e+00 4.51659095e+00 5.46048804e+00
8.09375000e-02 5.01488683e+00 4.98916017e+00 2.96624000e-01 4.65977558e+00 5.32444581e+00 4.51699968e+00 5.46113811e+00
8.15625000e-02 5.01591029e+00 4.98908297e+00 2.96949120e-01 4.65917829e+00 5.32473023e+00 4.51430993e+00 5.46004875e+00
8.21875000e-02 5.01463540e+00 4.98933206e+00 2.96758667e-01 4.65802765e+00 5.32662145e+00 4.51672577e+00 5.46070819e+00
8.28125000e-02 5.01372810e+00 4.98925939e+00 2.96636317e-01 4.65921198e+00 5.32403611e+00 4.51699417e+00 5.45916336e+00
8.34375000e-02 5.01372311e+00 4.98899655e+00 2.97027921e-01 4.65982099e+00 5.32530839e+00 4.51311882e+00 5.46319842e+00
8.40625000e-02 5.01304379e+00 4.98929608e+00 2.96740620e-01 4.65793603e+00 5.32485217e+00 4.51715331e+00 5.46032266e+00
8.46875000e-02 5.01506839e+00 4.98927286e+00 2.96577952e-01 4.65938909e+00 5.32318306e+00 4.51615167e+00 5.45856983e+00
8.53125000e-02 5.01366661e+00 4.98903034e+00 2.96906668e-01 4.65922725e+00 5.32493567e+00 4.51449294e+00 5.46158110e+00
8.59375000e-02 5.01537183e+00 4.98932520e+00 2.96675311e-01 4.65991972e+00 5.32481923e+00 4.51772686e+00 5.45949033e+00
8.65625000e-02 5.01495870e+00 4.98935497e+00 2.96491149e-01 4.65858749e+00 5.32361951e+00 4.51526448e+00 5.45829761e+00
8.71875000e-02 5.01473340e+00 4.98900572e+00 2.96861016e-01 4.65868928e+00 5.32394752e+00 4.51508937e+00 5.45977951e+00
8.78125000e-02 5.01508386e+00 4.98928618e+00 2.96787539e-01 4.66048968e+00 5.32590061e+00 4.51650119e+00 5.46220458e+00
8.84375000e-02 5.01534606e+00 4.98920851e+00 2.96591838e-01 4.65917130e+00 5.32071140e+00 4.51525800e+00 5.46157754e+00
8.90625000e-02 5.01271013e+00 4.98903010e+00 2.96959042e-01 4.65829355e+00 5.32521110e+00 4.51575924e+00 5.46107342e+00
8.96875000e-02 5.01394994e+00 4.98927813e+00 2.96820184e-01 4.65999963e+00 5.32456834e+00 4.51582540e+00 5.46113691e+00
9.03125000e-02 5.01261079e+00 4.98927716e+00 2.96574446e-01 4.66000496e+00 5.32341497e+00 4.51516588e+00 5.46136704e+00
9.09375000e-02 5.01240785e+00 4.98906125e+00 2.96817014e-01 4.65872763e+00 5.32530109e+00 4.51449085e+00 5.46239132e+00
9.15625000e-02 5.01492089e+00 4.98925420e+00 2.96801075e-01 4.65971028e+00 5.32344036e+00 4.51552740e+00 5.46061869e+00
9.21875000e-02 5.01403025e+00 4.98913582e+00 2.96759446e-01 4.65943140e+00 5.32374875e+00 4.51598076e+00 5.46183499e+00
9.28125000e-02 5.01346027e+00 4.98904776e+00 2.96815704e-01 4.65923713e+00 5.32295783e+00 4.51610530e+00 5.45957971e+00
9.34375000e-02 5.01484093e+00 4.98925366e+00 2.96750212e-01 4.66023855e+00 5.32404791e+00 4.51587761e+00 5.45911367e+00
9.40625000e-02 5.01303634e+00 4.98913811e+00 2.96790445e-01 4.65967947e+00 5.32502160e+00 4.51472147e+00 5.46047913e+00
9.46875000e-02 5.01477752e+00 4.98924157e+00 2.96824209e-01 4.65905199e+00 5.32490887e+00 4.51678101e+00 5.46226299e+00
9.53125000e-02 5.01451135e+00 4.98934681e+00 2.96672865e-01 4.65972031e+00 5.32381723e+00 4.51781821e+00 5.46000855e+00
9.59375000e-02 5.01381516e+00 4.98907531e+00 2.96752176e-01 4.65941681e+00 5.32471698e+00 4.51403091e+00 5.46178595e+00
9.65625000e-02 5.01420558e+00 4.98924866e+00 2.96860411e-01 4.65884812e+00 5.32403827e+00 4.51719853e+00 5.46030930e+00
9.71875000e-02 5.01327582e+00 4.98932790e+00 2.96667938e-01 4.66046922e+00 5.32365785e+00 4.51698007e+00 5.46018176e+00
9.78125000e-02 5.01373008e+00 4.98899968e+00 2.96721067e-01 4.65888571e+00 5.32531687e+00 4.51462599e+00 5.45834551e+00
9.84375000e-02 5.01628550e+00 4.98923475e+00 2.96778872e-01 4.65935464e+00 5.32456739e+00 4.51589107e+00 5.45956566e+00
9.90625000e-02 5.01506827e+00 4.98931543e+00 2.96704304e-01 4.66087256e+00 5.32296651e+00 4.51576261e+00 5.45796171e+00
9.96875000e-02 5.01506797e+00 4.98913160e+00 2.96875133e-01 4.65887081e+00 5.32498733e+00 4.51392477e+00 5.46029565e+00
1.00312500e-01 5.01523610e+00 4.98930665e+00 2.96800756e-01 4.65856088e+00 5.32342513e+00 4.51610631e+00 5.46345818e+00
1.00937500e-01 5.01379197e+00 4.98931300e+00 2.96786412e-01 4.65978171e+00 5.32185124e+00 4.51641844e+00 5.46134833e+00
1.01562500e-01 5.01383795e+00 4.98909164e+00 2.96854554e-01 4.66061714e+00 5.32309629e+00 4.51495043e+00 5.46073114e+00
1.02187500e-01 5.01553030e+00 4.98929623e+00 2.96786291e-01 4.65866285e+00 5.32337233e+00 4.51648757e+00 5.46079993e+00
1.02812500e-01 5.01498056e+00 4.98924818e+00 2.96794784e-01 4.65963416e+00 5.32338183e+00 4.51631876e+00 5.46057446e+00
1.03437500e-01 5.01547380e+00 4.98906696e+00 2.96762865e-01 4.66022032e+00 5.32312436e+00 4.51394949e+00 5.45963600e+00
1.04062500e-01 5.01411074e+00 4.98910927e+00 2.96725510e-01 4.65903920e+00 5.32380356e+00 4.51698398e+00 5.46132707e+00
1.04687500e-01 5.01420264e+00 4.98907424e+00 2.96719371e-01 4.66065389e+00 5.32296266e+00 4.51702491e+00 5.46057514e+00
1.05312500e-01 5.01423320e+00 4.98918662e+00 2.96623053e-01 4.65957927e+00 5.32465761e+00 4.51340176e+00 5.46027242e+00
1.05937500e-01 5.01334362e+00 4.98923656e+00 2.96709065e-01 4.65918278e+00 5.32313909e+00 4.51659036e+00 5.46125182e+00
1.06562500e-01 5.01500491e+00 4.98915344e+00 2.96905005e-01 4.65982249e+00 5.32497624e+00 4.51727826e+00 5.46193579e+00
1.07187500e-01 5.01374513e+00 4.98923245e+00 2.96828009e-01 4.65798205e+00 5.32546332e+00 4.51277215e+00 5.45937768e+00
1.07812500e-01 5.01441543e+00 4.98923906e+00 2.96821144e-01 4.66098851e+00 5.32264481e+00 4.51726927e+00 5.46385010e+00
1.08437500e-01 5.01524771e+00 4.98922374e+00 2.96832922e-01 4.66051770e+00 5.32647392e+00 4.51676942e+00 5.46162425e+00
1.09062500e-01 5.01298417e+00 4.98928069e+00 2.96721276e-01 4.65817095e+00 5.32566211e+00 4.51731102e+00 5.46017894e+00
1.09687500e-01 5.01389447e+00 4.98915415e+00 2.96788526e-01 4.66056341e+00 5.32179816e+00 4.51688162e+00 5.46058184e+00
1.10312500e-01 5.01563213e+00 4.98920759e+00 2.96948183e-01 4.65954692e+00 5.32643283e+00 4.51582797e+00 5.46034985e+00
1.10937500e-01 5.01377244e+00 4.98924175e+00 2.96745097e-01 4.65875632e+00 5.32691369e+00 4.51598664e+00 5.45794179e+00
1.11562500e-01 5.01444826e+00 4.98914661e+00 2.96601880e-01 4.65930958e+00 5.32111925e+00 4.51837761e+00 5.46095204e+00
1.12187500e-01 5.01492597e+00 4.98919014e+00 2.96713705e-01 4.65977061e+00 5.32484237e+00 4.51616040e+00 5.45879540e+00
1.12812500e-01 5.01312716e+00 4.98921350e+00 2.96792313e-01 4.65928239e+00 5.32394707e+00 4.51506697e+00 5.45858367e+00
1.13437500e-01 5.01287083e+00 4.98909329e+00 2.96740861e-01 4.65909165e+00 5.32137226e+00 4.51571872e+00 5.46167622e+00
1.14062500e-01 5.01368149e+00 4.98919250e+00 2.96710080e-01 4.66032861e+00 5.32596318e+00 4.51628986e+00 5.46144783e+00
1.14687500e-01 5.01243885e+00 4.98926029e+00 2.96695960e-01 4.65956843e+00 5.32632633e+00 4.51526656e+00 5.45901875e+00
1.15312500e-01 5.01346605e+00 4.98907498e+00 2.96826915e-01 4.65780230e+00 5.32127313e+00 4.51659271e+00 5.46111430e+00
1.15937500e-01 5.01449734e+00 4.98919188e+00 2.96761469e-01 4.65950927e+00 5.32514886e+00 4.51595812e+00 5.46223065e+00
1.16562500e-01 5.01372791e+00 4.98928766e+00 2.96730725e-01 4.66039314e+00 5.32279309e+00 4.51753427e+00 5.45993103e+00
1.17187500e-01 5.01347903e+00 4.98925799e+00 2.96928074e-01 4.65908536e+00 5.32317061e+00 4.51682201e+00 5.46016340e+00
1.17812500e-01 5.01294383e+00 4.98944570e+00 2.96831589e-01 4.65833763e+00 5.32342551e+00 4.51437239e+00 5.46245621e+00
1.18437500e-01 5.01269740e+00 4.98940207e+00 2.96740379e-01 4.65994484e+00 5.32451675e+00 4.51697677e+00 5.45924442e+00
1.19062500e-01 5.01324356e+00 4.98917306e+00 2.96769229e-01 4.66090862e+00 5.32508772e+00 4.51604466e+00 5.45622723e+00
1.19687500e-01 5.01208796e+00 4.98927875e+00 2.96651884e-01 4.65886315e+00 5.32606978e+00 4.51309507e+00 5.45931630e+00
1.20312500e-01 5.01392105e+00 4.98920080e+00 2.96688989e-01 4.66007220e+00 5.32364034e+00 4.51712266e+00 5.46043158e+00
1.20937500e-01 5.01296898e+00 4.98917867e+00 2.96820795e-01 4.65958546e+00 5.32640527e+00 4.51710331e+00 5.45995650e+00
1.21562500e-01 5.01255195e+00 4.98929394e+00 2.96782213e-01 4.65892947e+00 5.32368191e+00 4.51510212e+00 5.45991032e+00
1.22187500e-01 5.01436993e+00 4.98908131e+00 2.96666327e-01 4.66126629e+00 5.32242322e+00 4.51560389e+00 5.46003673e+00
1.22812500e-01 5.01504326e+00 4.98900964e+00 2.96621143e-01 4.66000794e+00 5.32347336e+00 4.51571528e+00 5.46235934e+00
1.23437500e-01 5.01610457e+00 4.98922818e+00 2.96694830e-01 4.65931443e+00 5.32472316e+00 4.51496270e+00 5.46095442e+00
1.24062500e-01 5.01669369e+00 4.98919536e+00 2.96763000e-01 4.66126403e+00 5.32072812e+00 4.51630594e+00 5.46096776e+00
1.24687500e-01 5.01348939e+00 4.98903914e+00 2.96636156e-01 4.65940904e+00 5.32516800e+00 4.51481133e+00 5.45915329e+00
1.25312500e-01 5.01330032e+00 4.98922686e+00 2.96779246e-01 4.65815323e+00 5.32497292e+00 4.51478105e+00 5.46109134e+00
1.25937500e-01 5.01394190e+00 4.98933086e+00 2.96978630e-01 4.66053870e+00 5.32180419e+00 4.51677170e+00 5.45906671e+00
1.26562500e-01 5.01293001e+00 4.98928989e+00 2.96629249e-01 4.65952872e+00 5.32465008e+00 4.51514577e+00 5.45914405e+00
1.27187500e-01 5.01492830e+00 4.98915523e+00 2.96704179e-01 4.65782769e+00 5.32536033e+00 4.51590585e+00 5.45965762e+00
1.27812500e-01 5.01477535e+00 4.98915868e+00 2.96848626e-01 4.66010894e+00 5.32196890e+00 4.51729870e+00 5.45995084e+00
1.28437500e-01 5.01234687e+00 4.98920104e+00 2.96641201e-01 4.65938368e+00 5.32654347e+00 4.51530052e+00 5.46109061e+00
1.29062500e-01 5.01392392e+00 4.98912549e+00 2.96739912e-01 4.65858996e+00 5.32408758e+00 4.51602288e+00 5.45921528e+00
1.29687500e-01 5.01323076e+00 4.98926558e+00 2.96961687e-01 4.65945609e+00 5.32256614e+00 4.51732242e+00 5.45959014e+00
1.30312500e-01 5.01302090e+00 4.98923082e+00 2.96606491e-01 4.65988194e+00 5.32368187e+00 4.51519482e+00 5.46115964e+00
1.30937500e-01 5.01539951e+00 4.98921125e+00 2.96825849e-01 4.66051355e+00 5.32420012e+00 4.51612086e+00 5.46247870e+00
1.31562500e-01 5.01468049e+00 4.98926076e+00 2.96995700e-01 4.66012126e+00 5.32252020e+00 4.51450282e+00 5.45928878e+00
1.32187500e-01 5.01479079e+00 4.98922595e+00 2.96514841e-01 4.65929067e+00 5.32384180e+00 4.51434715e+00 5.45731341e+00
1.32812500e-01 5.01514556e+00 4.98919279e+00 2.96641335e-01 4.66085814e+00 5.32281401e+00 4.51531494e+00 5.45825197e+00
1.33437500e-01 5.01292114e+00 4.98919635e+00 2.96868423e-01 4.66064459e+00 5.32269314e+00 4.51601703e+00 5.45863302e+00
1.34062500e-01 5.01284810e+00 4.98926368e+00 2.96602703e-01 4.65941332e+00 5.32441384e+00 4.51658667e+00 5.45928201e+00
1.34687500e-01 5.01219869e+00 4.98932726e+00 2.96940662e-01 4.66040992e+00 5.32404770e+00 4.51485378e+00 5.45976580e+00
1.35312500e-01 5.01300770e+00 4.98912583e+00 2.96941123e-01 4.65978050e+00 5.32257135e+00 4.51660178e+00 5.46028799e+00
1.35937500e-01 5.01311901e+00 4.98911912e+00 2.96566124e-01 4.65904373e+00 5.32673394e+00 4.51672659e+00 5.46044605e+00
1.36562500e-01 5.01303676e+00 4.98923171e+00 2.96787757e-01 4.66003644e+00 5.32313349e+00 4.51415594e+00 5.45972278e+00
1.37187500e-01 5.01317837e+00 4.98922179e+00 2.96796587e-01 4.66027524e+00 5.32024798e+00 4.51505532e+00 5.46103115e+00
1.37812500e-01 5.01355992e+00 4.98920986e+00 2.96682871e-01 4.65754593e+00 5.32483345e+00 4.51622325e+00 5.46053906e+00
1.38437500e-01 5.01251796e+00 4.98918185e+00 2.96829592e-01 4.65895586e+00 5.32037577e+00 4.51691363e+00 5.45924760e+00
1.39062500e-01 5.01305402e+00 4.98914019e+00 2.96631287e-01 4.65940242e+00 5.32385998e+00 4.51438105e+00 5.45914607e+00
1.39687500e-01 5.01268741e+00 4.98922485e+00 2.96713571e-01 4.65942296e+00 5.32487976e+00 4.51592720e+00 5.46171564e+00
1.40312500e-01 5.01233815e+00 4.98927215e+00 2.96948280e-01 4.65903503e+00 5.32511463e+00 4.51586009e+00 5.45689790e+00
1.40937500e-01 5.01484739e+00 4.98919440e+00 2.96666600e-01 4.66017629e+00 5.32360026e+00 4.51414962e+00 5.45918507e+00
1.41562500e-01 5.01470289e+00 4.98913742e+00 2.96742917e-01 4.65882598e+00 5.32476750e+00 4.51591692e+00 5.45965725e+00
1.42187500e-01 5.01400654e+00 4.98923744e+00 2.97051056e-01 4.65850448e+00 5.32288964e+00 4.51578492e+00 5.46007946e+00
1.42812500e-01 5.01544744e+00 4.98919756e+00 2.96498017e-01 4.66099889e+00 5.32534413e+00 4.51599481e+00 5.46162907e+00
1.43437500e-01 5.01294948e+00 4.98907930e+00 2.96719218e-01 4.66048840e+00 5.32384387e+00 4.51699747e+00 5.46113796e+00
1.44062500e-01 5.01387588e+00 4.98923007e+00 2.97074080e-01 4.65918681e+00 5.32299902e+00 4.51563973e+00 5.45811588e+00
1.44687500e-01 5.01382139e+00 4.98917713e+00 2.96621460e-01 4.66114194e+00 5.32363474e+00 4.51571936e+00 5.45974597e+00
1.45312500e-01 5.01368158e+00 4.98920519e+00 2.96846889e-01 4.66081850e+00 5.32088881e+00 4.51710041e+00 5.45993789e+00
1.45937500e-01 5.01468225e+00 4.98934326e+00 2.96954369e-01 4.65931409e+00 5.32425815e+00 4.51799655e+00 5.46098258e+00
1.46562500e-01 5.01567512e+00 4.98928724e+00 2.96633363e-01 4.66083944e+00 5.32708331e+00 4.51562837e+00 5.46015262e+00
1.47187500e-01 5.01428181e+00 4.98915273e+00 2.96869531e-01 4.65836953e+00 5.32266180e+00 4.51325656e+00 5.45832575e+00
1.47812500e-01 5.01304626e+00 4.98922518e+00 2.96856276e-01 4.65898733e+00 5.32320624e+00 4.51675973e+00 5.45852158e+00
1.48437500e-01 5.01473768e+00 4.98924092e+00 2.96666688e-01 4.65908527e+00 5.32357336e+00 4.51652020e+00 5.46088865e+00
1.49062500e-01 5.01265381e+00 4.98923424e+00 2.96994335e-01 4.66024186e+00 5.32276966e+00 4.51433389e+00 5.45889191e+00
1.49687500e-01 5.01422077e+00 4.98923111e+00 2.96641446e-01 4.65954782e+00 5.32392591e+00 4.51490710e+00 5.46150324e+00
1.50312500e-01 5.01415015e+00 4.98912761e+00 2.96516193e-01 4.65927619e+00 5.32360176e+00 4.51638219e+00 5.45971977e+00
1.50937500e-01 5.01372472e+00 4.98905882e+00 2.96867784e-01 4.65910411e+00 5.32110634e+00 4.51320690e+00 5.45845594e+00
1.51562500e-01 5.01418762e+00 4.98931302e+00 2.96712292e-01 4.65938474e+00 5.32608331e+00 4.51569376e+00 5.45851838e+00
1.52187500e-01 5.01334048e+00 4.98923250e+00 2.96719600e-01 4.66060527e+00 5.32483381e+00 4.51712474e+00 5.46175021e+00
1.52812500e-01 5.01328894e+00 4.98911682e+00 2.97008674e-01 4.65789940e+00 5.32099936e+00 4.51339861e+00 5.46010450e+00
1.53437500e-01 5.01508674e+00 4.98915522e+00 2.96785217e-01 4.65953883e+00 5.32618734e+00 4.51486833e+00 5.45831827e+00
1.54062500e-01 5.01364995e+00 4.98908765e+00 2.96776131e-01 4.65997952e+00 5.32363952e+00 4.51685853e+00 5.45916720e+00
1.54687500e-01 5.01432222e+00 4.98911560e+00 2.96845979e-01 4.65802988e+00 5.32087393e+00 4.51196351e+00 5.45682490e+00
1.55312500e-01 5.01561993e+00 4.98937080e+00 2.96717410e-01 4.66072137e+00 5.32573350e+00 4.51492601e+00 5.45945644e+00
1.55937500e-01 5.01341633e+00 4.98914923e+00 2.96656018e-01 4.66082484e+00 5.32237223e+00 4.51732583e+00 5.45937751e+00
1.56562500e-01 5.01407216e+00 4.98907734e+00 2.96634906e-01 4.65929881e+00 5.32131280e+00 4.51299384e+00 5.46077523e+00
1.57187500e-01 5.01378766e+00 4.98947447e+00 2.96804546e-01 4.66007621e+00 5.32750566e+00 4.51646525e+00 5.45865739e+00
1.57812500e-01 5.01281568e+00 4.98928307e+00 2.96831457e-01 4.66016676e+00 5.32262217e+00 4.51681206e+00 5.46110273e+00
1.58437500e-01 5.01393923e+00 4.98909662e+00 2.96695454e-01 4.65835389e+00 5.32078496e+00 4.51392565e+00 5.46177306e+00
1.59062500e-01 5.01244677e+00 4.98932665e+00 2.96837267e-01 4.65898464e+00 5.32745378e+00 4.51717657e+00 5.46265558e+00
1.59687500e-01 5.01281868e+00 4.98915135e+00 2.96759121e-01 4.65825324e+00 5.32420612e+00 4.51614001e+00 5.45841553e+00
1.60312500e-01 5.01534307e+00 4.98919629e+00 2.96591181e-01 4.65927318e+00 5.32639005e+00 4.51393547e+00 5.45664754e+00
1.60937500e-01 5.01422496e+00 4.98926461e+00 2.96919613e-01 4.66055040e+00 5.32561498e+00 4.51683625e+00 5.45957254e+00
1.61562500e-01 5.01422259e+00 4.98926676e+00 2.97064532e-01 4.66002304e+00 5.32379490e+00 4.51537626e+00 5.45918417e+00
1.62187500e-01 5.01424144e+00 4.98914662e+00 2.96609098e-01 4.66097804e+00 5.32405994e+00 4.51569967e+00 5.45931562e+00
1.62812500e-01 5.01307146e+00 4.98913080e+00 2.96774876e-01 4.65874183e+00 5.32528840e+00 4.51523049e+00 5.45910952e+00
1.63437500e-01 5.01370675e+00 4.98930482e+00 2.96921022e-01 4.65754471e+00 5.32220910e+00 4.51678768e+00 5.46131230e+00
1.64062500e-01 5.01446922e+00 4.98903590e+00 2.96499548e-01 4.65918859e+00 5.32292666e+00 4.51616110e+00 5.45768107e+00
1.64687500e-01 5.01319727e+00 4.98901240e+00 2.96598044e-01 4.66094221e+00 5.32322899e+00 4.51741980e+00 5.45602332e+00
1.65312500e-01 5.01324687e+00 4.98939392e+00 2.96766006e-01 4.65934553e+00 5.32095769e+00 4.51487079e+00 5.46137038e+00
1.65937500e-01 5.01322508e+00 4.98925227e+00 2.96635161e-01 4.66035134e+00 5.32582386e+00 4.51819413e+00 5.45872537e+00
1.66562500e-01 5.01214070e+00 4.98906019e+00 2.96802326e-01 4.66067782e+00 5.32308354e+00 4.51769957e+00 5.45864156e+00
1.67187500e-01 5.01379696e+00 4.98930441e+00 2.96821095e-01 4.65916392e+00 5.32447753e+00 4.51571625e+00 5.46378726e+00
1.67812500e-01 5.01294439e+00 4.98912227e+00 2.96691022e-01 4.65976658e+00 5.32781698e+00 4.51656461e+00 5.46368862e+00
1.68437500e-01 5.01417019e+00 4.98900201e+00 2.96850689e-01 4.65969187e+00 5.32406101e+00 4.51397934e+00 5.45785949e+00
1.69062500e-01 5.01463550e+00 4.98933111e+00 2.96695339e-01 4.65909261e+00 5.32386429e+00 4.51320881e+00 5.45920287e+00
1.69687500e-01 5.01221616e+00 4.98931800e+00 2.96706906e-01 4.65929034e+00 5.32444013e+00 4.51627004e+00 5.46004593e+00
1.70312500e-01 5.01286270e+00 4.98913172e+00 2.97028165e-01 4.66072217e+00 5.32294423e+00 4.51367739e+00 5.45885177e+00
1.70937500e-01 5.01412324e+00 4.98937411e+00 2.96821145e-01 4.66043425e+00 5.32365966e+00 4.51658044e+00 5.46185514e+00
1.71562500e-01 5.01365795e+00 4.98933964e+00 2.96485068e-01 4.65878428e+00 5.32352722e+00 4.51862487e+00 5.46082374e+00
1.72187500e-01 5.01397533e+00 4.98908480e+00 2.96874988e-01 4.65917896e+00 5.32317748e+00 4.51495094e+00 5.46037665e+00
1.72812500e-01 5.01317013e+00 4.98908573e+00 2.96761517e-01 4.65936025e+00 5.32474811e+00 4.51404492e+00 5.45798223e+00
1.73437500e-01 5.01239624e+00 4.98912375e+00 2.96365033e-01 4.65879974e+00 5.32476982e+00 4.51775648e+00 5.46116204e+00
1.74062500e-01 5.01365723e+00 4.98932589e+00 2.96736778e-01 4.65987554e+00 5.32230978e+00 4.51529129e+00 5.46167687e+00
1.74687500e-01 5.01393527e+00 4.98924930e+00 2.96998212e-01 4.66058418e+00 5.32549794e+00 4.51436588e+00 5.45976302e+00
1.75312500e-01 5.01349287e+00 4.98915281e+00 2.96883719e-01 4.65988982e+00 5.32286030e+00 4.51714715e+00 5.46165352e+00
1.75937500e-01 5.01457168e+00 4.98943434e+00 2.96872742e-01 4.66055598e+00 5.32214716e+00 4.51439766e+00 5.45937795e+00
1.76562500e-01 5.01432255e+00 4.98932676e+00 2.96810555e-01 4.65973982e+00 5.32418179e+00 4.51442074e+00 5.45828702e+00
1.77187500e-01 5.01478696e+00 4.98905469e+00 2.96823065e-01 4.65917577e+00 5.32169127e+00 4.51739471e+00 5.46117060e+00
1.77812500e-01 5.01623721e+00 4.98928899e+00 2.96738459e-01 4.66071804e+00 5.32310736e+00 4.51356430e+00 5.45893816e+00
1.78437500e-01 5.01453713e+00 4.98936348e+00 2.96725824e-01 4.65992518e+00 5.32472070e+00 4.51776854e+00 5.46046507e+00
1.79062500e-01 5.01472242e+00 4.98905264e+00 2.96837863e-01 4.65956783e+00 5.32423974e+00 4.51755735e+00 5.46160251e+00
1.79687500e-01 5.01448544e+00 4.98916399e+00 2.96610135e-01 4.66145379e+00 5.32313670e+00 4.51396945e+00 5.46130214e+00
1.80312500e-01 5.01370576e+00 4.98916052e+00 2.96637228e-01 4.65913951e+00 5.32361753e+00 4.51802598e+00 5.45942781e+00
1.80937500e-01 5.01530817e+00 4.98907122e+00 2.96815930e-01 4.65832136e+00 5.32244044e+00 4.51715840e+00 5.46047234e+00
1.81562500e-01 5.01584366e+00 4.98936506e+00 2.96747800e-01 4.66031185e+00 5.32236733e+00 4.51364419e+00 5.46008088e+00
1.82187500e-01 5.01403649e+00 4.98930895e+00 2.96755406e-01 4.65641419e+00 5.32332119e+00 4.51672578e+00 5.45755651e+00
1.82812500e-01 5.01604667e+00 4.98921738e+00 2.96943858e-01 4.66025160e+00 5.32358389e+00 4.51473136e+00 5.46070262e+00
1.83437500e-01 5.01520368e+00 4.98930398e+00 2.96828153e-01 4.66062922e+00 5.32628244e+00 4.51418140e+00 5.45907234e+00
1.84062500e-01 5.01380755e+00 4.98916693e+00 2.96761496e-01 4.66004376e+00 5.32595030e+00 4.51702132e+00 5.45959618e+00
1.84687500e-01 5.01435111e+00 4.98926801e+00 2.96844968e-01 4.66095787e+00 5.32155011e+00 4.51554081e+00 5.45998436e+00
1.85312500e-01 5.01223663e+00 4.98928810e+00 2.96652225e-01 4.65955336e+00 5.32457362e+00 4.51672421e+00 5.45865139e+00
1.85937500e-01 5.01315242e+00 4.98904469e+00 2.96712604e-01 4.65771948e+00 5.32754268e+00 4.51732066e+00 5.45740857e+00
1.86562500e-01 5.01311635e+00 4.98918772e+00 2.96738908e-01 4.66003378e+00 5.32401173e+00 4.51614073e+00 5.46011948e+00
1.87187500e-01 5.01335918e+00 4.98927444e+00 2.96829932e-01 4.66025885e+00 5.32182827e+00 4.51602101e+00 5.45884205e+00
1.87812500e-01 5.01268731e+00 4.98897960e+00 2.96849867e-01 4.65877607e+00 5.32169728e+00 4.51677937e+00 5.45727220e+00
1.88437500e-01 5.01339393e+00 4.98915058e+00 2.96616106e-01 4.66057946e+00 5.32329907e+00 4.51651123e+00 5.46113874e+00
1.89062500e-01 5.01179203e+00 4.98935547e+00 2.96817447e-01 4.65960638e+00 5.32294670e+00 4.51579656e+00 5.46134102e+00
1.89687500e-01 5.01415105e+00 4.98911684e+00 2.96925961e-01 4.65833738e+00 5.32356189e+00 4.51740860e+00 5.45805395e+00
1.90312500e-01 5.01509303e+00 4.98931111e+00 2.96674181e-01 4.66148915e+00 5.32420514e+00 4.51583270e+00 5.46024299e+00
1.90937500e-01 5.01235414e+00 4.98928490e+00 2.96729668e-01 4.66051196e+00 5.32687713e+00 4.51597782e+00 5.46010429e+00
1.91562500e-01 5.01395820e+00 4.98886772e+00 2.96802551e-01 4.66047689e+00 5.32244964e+00 4.51587894e+00 5.46020916e+00
1.92187500e-01 5.01154305e+00 4.98917557e+00 2.96562695e-01 4.66006476e+00 5.32521382e+00 4.51664947e+00 5.45990376e+00
1.92812500e-01 5.01203248e+00 4.98930717e+00 2.96631563e-01 4.66011609e+00 5.32471263e+00 4.51727277e+00 5.45878070e+00
1.93437500e-01 5.01383786e+00 4.98918620e+00 2.96878072e-01 4.66024116e+00 5.32292685e+00 4.51631308e+00 5.45752994e+00
1.94062500e-01 5.01386072e+00 4.98925998e+00 2.96854322e-01 4.65953910e+00 5.32303667e+00 4.51545792e+00 5.45891832e+00
1.94687500e-01 5.01159050e+00 4.98932843e+00 2.96938647e-01 4.66122062e+00 5.32367428e+00 4.51726922e+00 5.45923687e+00
1.95312500e-01 5.01264359e+00 4.98924499e+00 2.96988123e-01 4.66148372e+00 5.32567110e+00 4.51387223e+00 5.45842291e+00
1.95937500e-01 5.01242274e+00 4.98919359e+00 2.96623433e-01 4.65867841e+00 5.32487923e+00 4.51614904e+00 5.45960902e+00
1.96562500e-01 5.01306176e+00 4.98926446e+00 2.96788809e-01 4.65926527e+00 5.32170995e+00 4.51692446e+00 5.46016913e+00
1.97187500e-01 5.01335698e+00 4.98932054e+00 2.97071208e-01 4.65968795e+00 5.32166137e+00 4.51172125e+00 5.46305460e+00
1.97812500e-01 5.01479655e+00 4.98923264e+00 2.96662307e-01 4.65863296e+00 5.32710762e+00 4.51630701e+00 5.45801958e+00
1.98437500e-01 5.01443488e+00 4.98905722e+00 2.96702890e-01 4.66035583e+00 5.32544194e+00 4.51768748e+00 5.46052880e+00
1.99062500e-01 5.01315842e+00 4.98908213e+00 2.96824591e-01 4.65956359e+00 5.32410376e+00 4.51721878e+00 5.45875963e+00
1.99687500e-01 5.01230883e+00 4.98920984e+00 2.96549074e-01 4.65825121e+00 5.32640026e+00 4.51771485e+00 5.45986576e+00
2.00312500e-01 5.01164765e+00 4.98912345e+00 2.96737032e-01 4.66054758e+00 5.32632194e+00 4.51664572e+00 5.46066815e+00
2.00937500e-01 5.01142437e+00 4.98918903e+00 2.96914146e-01 4.66020103e+00 5.32452369e+00 4.51564900e+00 5.46088750e+00
2.01562500e-01 5.01057579e+00 4.98959431e+00 2.96680361e-01 4.65980450e+00 5.31947249e+00 4.51737734e+00 5.45716753e+00
2.02187500e-01 5.01259746e+00 4.98932333e+00 2.96842844e-01 4.66069677e+00 5.32307965e+00 4.51793192e+00 5.45815813e+00
2.02812500e-01 5.01432002e+00 4.98901985e+00 2.97005457e-01 4.66032596e+00 5.32605461e+00 4.51410684e+00 5.46247336e+00
2.03437500e-01 5.01589944e+00 4.98922973e+00 2.96819426e-01 4.65919333e+00 5.32266672e+00 4.51438215e+00 5.46045550e+00
2.04062500e-01 5.01536315e+00 4.98918719e+00 2.96895689e-01 4.66011884e+00 5.32148499e+00 4.51747270e+00 5.45656247e+00
2.04687500e-01 5.01446536e+00 4.98908625e+00 2.96756120e-01 4.65854305e+00 5.32438623e+00 4.51558236e+00 5.45932846e+00
2.05312500e-01 5.01407153e+00 4.98922155e+00 2.96561315e-01 4.65797311e+00 5.32302473e+00 4.51725500e+00 5.45836261e+00
2.05937500e-01 5.01530527e+00 4.98908950e+00 2.96758613e-01 4.66031411e+00 5.32247914e+00 4.51665398e+00 5.45782743e+00
2.06562500e-01 5.01493281e+00 4.98915044e+00 2.96828427e-01 4.65918235e+00 5.32516823e+00 4.51423392e+00 5.45945813e+00
2.07187500e-01 5.01512733e+00 4.98946345e+00 2.96860888e-01 4.65921426e+00 5.32322537e+00 4.51755461e+00 5.45890269e+00
2.07812500e-01 5.01457409e+00 4.98935440e+00 2.96889394e-01 4.65963727e+00 5.32494886e+00 4.51512536e+00 5.46125134e+00
2.08437500e-01 5.01370596e+00 4.98904194e+00 2.96504286e-01 4.65906072e+00 5.32397686e+00 4.51406614e+00 5.46202828e+00
2.09062500e-01 5.01366238e+00 4.98922249e+00 2.96783480e-01 4.65975949e+00 5.32125983e+00 4.51866500e+00 5.46119543e+00
2.09687500e-01 5.01293924e+00 4.98931690e+00 2.96989384e-01 4.65910312e+00 5.32531398e+00 4.51688121e+00 5.45784117e+00
2.10312500e-01 5.01078432e+00 4.98902840e+00 2.96615753e-01 4.65930689e+00 5.32528697e+00 4.51548238e+00 5.45500618e+00
2.10937500e-01 5.01297958e+00 4.98922617e+00 2.96734247e-01 4.66017886e+00 5.32182285e+00 4.51420468e+00 5.45760069e+00
2.11562500e-01 5.01346620e+00 4.98936337e+00 2.96930920e-01 4.65979017e+00 5.32468710e+00 4.51762140e+00 5.46119827e+00
2.12187500e-01 5.01294450e+00 4.98912421e+00 2.96602936e-01 4.65945195e+00 5.32546455e+00 4.51802446e+00 5.45715173e+00
2.12812500e-01 5.01480182e+00 4.98911839e+00 2.96685515e-01 4.66006232e+00 5.32441539e+00 4.51609964e+00 5.45929933e+00
2.13437500e-01 5.01433092e+00 4.98911893e+00 2.96696616e-01 4.65930457e+00 5.32550630e+00 4.51613271e+00 5.45845724e+00
2.14062500e-01 5.01306798e+00 4.98914586e+00 2.96598301e-01 4.65906124e+00 5.32064933e+00 4.51508621e+00 5.46360943e+00
2.14687500e-01 5.01501490e+00 4.98915715e+00 2.96896110e-01 4.65874538e+00 5.32113966e+00 4.51488845e+00 5.46309492e+00
2.15312500e-01 5.01608483e+00 4.98922061e+00 2.97029207e-01 4.65945824e+00 5.32220292e+00 4.51474973e+00 5.45993999e+00
2.15937500e-01 5.01207019e+00 4.98932697e+00 2.96835505e-01 4.65977784e+00 5.32638969e+00 4.51455170e+00 5.45852207e+00
2.16562500e-01 5.01409953e+00 4.98916173e+00 2.96681602e-01 4.66024047e+00 5.32313974e+00 4.51345434e+00 5.45775226e+00
2.17187500e-01 5.01407365e+00 4.98905857e+00 2.96613869e-01 4.65934594e+00 5.32708549e+00 4.51405103e+00 5.45844562e+00
2.17812500e-01 5.01401452e+00 4.98935349e+00 2.96785560e-01 4.66039908e+00 5.32388552e+00 4.51629976e+00 5.46033981e+00
2.18437500e-01 5.01421948e+00 4.98960048e+00 2.97025151e-01 4.65996957e+00 5.32444481e+00 4.51584587e+00 5.45954743e+00
2.19062500e-01 5.01345167e+00 4.98937209e+00 2.96802434e-01 4.65904421e+00 5.32555384e+00 4.51445134e+00 5.45647460e+00
2.19687500e-01 5.01342018e+00 4.98915659e+00 2.96754732e-01 4.65913106e+00 5.32465488e+00 4.51499214e+00 5.45765155e+00
2.20312500e-01 5.01398121e+00 4.98919439e+00 2.96760442e-01 4.65935478e+00 5.32272437e+00 4.51470961e+00 5.45990122e+00
2.20937500e-01 5.01409302e+00 4.98911369e+00 2.96491088e-01 4.65918360e+00 5.32408073e+00 4.51771180e+00 5.45819132e+00
2.21562500e-01 5.01556281e+00 4.98911492e+00 2.96584883e-01 4.65917135e+00 5.32428457e+00 4.51806815e+00 5.45948698e+00
2.22187500e-01 5.01510926e+00 4.98921945e+00 2.96656155e-01 4.65973027e+00 5.32362037e+00 4.51631127e+00 5.46090834e+00
2.22812500e-01 5.01396381e+00 4.98909869e+00 2.96733484e-01 4.66061031e+00 5.32616081e+00 4.51385796e+00 5.45977992e+00
2.23437500e-01 5.01367238e+00 4.98904407e+00 2.96837408e-01 4.66095735e+00 5.32579706e+00 4.51571783e+00 5.46145621e+00
2.24062500e-01 5.01348368e+00 4.98933446e+00 2.96838956e-01 4.65831076e+00 5.32470771e+00 4.51397158e+00 5.46211068e+00
2.24687500e-01 5.01344737e+00 4.98923446e+00 2.96823431e-01 4.65965534e+00 5.32063455e+00 4.51633578e+00 5.46101881e+00
2.25312500e-01 5.01401687e+00 4.98916862e+00 2.96905996e-01 4.65898672e+00 5.32335333e+00 4.51681010e+00 5.45707034e+00
2.25937500e-01 5.01443664e+00 4.98940789e+00 2.96706120e-01 4.65739698e+00 5.32472266e+00 4.51417411e+00 5.45647036e+00
2.26562500e-01 5.01168500e+00 4.98941083e+00 2.96674345e-01 4.65827506e+00 5.32250354e+00 4.51586125e+00 5.45951252e+00
2.27187500e-01 5.01355276e+00 4.98924941e+00 2.96843710e-01 4.66020473e+00 5.32610584e+00 4.51646255e+00 5.45805264e+00
2.27812500e-01 5.01332487e+00 4.98916664e+00 2.96710158e-01 4.65816028e+00 5.32622725e+00 4.51441571e+00 5.45627623e+00
2.28437500e-01 5.01278891e+00 4.98909419e+00 2.96735307e-01 4.65999507e+00 5.32671040e+00 4.51728060e+00 5.45885367e+00
2.29062500e-01 5.01517737e+00 4.98918388e+00 2.96735036e-01 4.65964431e+00 5.32367862e+00 4.51867267e+00 5.46156089e+00
2.29687500e-01 5.01248355e+00 4.98917549e+00 2.96603254e-01 4.65864992e+00 5.32423169e+00 4.51646831e+00 5.46005366e+00
2.30312500e-01 5.01389193e+00 4.98910770e+00 2.96743336e-01 4.66141302e+00 5.32462903e+00 4.51738991e+00 5.45674772e+00
2.30937500e-01 5.01474076e+00 4.98906424e+00 2.96879364e-01 4.66080044e+00 5.32540647e+00 4.51613630e+00 5.46112271e+00
2.31562500e-01 5.01216956e+00 4.98921254e+00 2.96703546e-01 4.65784408e+00 5.32629602e+00 4.51641781e+00 5.46083095e+00
2.32187500e-01 5.01296317e+00 4.98930694e+00 2.96676662e-01 4.66038905e+00 5.32173806e+00 4.51709869e+00 5.46031899e+00
2.32812500e-01 5.01553760e+00 4.98930059e+00 2.96738817e-01 4.66143934e+00 5.31973946e+00 4.51921729e+00 5.45841046e+00
2.33437500e-01 5.01432599e+00 4.98923873e+00 2.96761798e-01 4.65796923e+00 5.32419127e+00 4.51592149e+00 5.45860103e+00
2.34062500e-01 5.01297420e+00 4.98927227e+00 2.96881857e-01 4.66171185e+00 5.32496203e+00 4.51689046e+00 5.45879011e+00
2.34687500e-01 5.01453518e+00 4.98921048e+00 2.96870436e-01 4.66125168e+00 5.32373187e+00 4.51526353e+00 5.45832834e+00
2.35312500e-01 5.01200009e+00 4.98903619e+00 2.96719052e-01 4.65720613e+00 5.32625359e+00 4.51387977e+00 5.45958919e+00
2.35937500e-01 5.01233352e+00 4.98911596e+00 2.96814590e-01 4.66038293e+00 5.32277381e+00 4.51835772e+00 5.46173871e+00
2.36562500e-01 5.01197419e+00 4.98918480e+00 2.96861980e-01 4.65986154e+00 5.32324515e+00 4.51732944e+00 5.46012418e+00
2.37187500e-01 5.01253239e+00 4.98915826e+00 2.96863681e-01 4.65737711e+00 5.32696198e+00 4.51673200e+00 5.46018928e+00
2.37812500e-01 5.01473987e+00 4.98935330e+00 2.96763557e-01 4.66010623e+00 5.32417148e+00 4.51596601e+00 5.46223193e+00
2.38437500e-01 5.01401003e+00 4.98921095e+00 2.96763100e-01 4.65999371e+00 5.32456270e+00 4.51791947e+00 5.45961583e+00
2.39062500e-01 5.01474626e+00 4.98901742e+00 2.96702032e-01 4.65773787e+00 5.32519635e+00 4.51613837e+00 5.46033616e+00
2.39687500e-01 5.01506438e+00 4.98912295e+00 2.96451163e-01 4.65843809e+00 5.32542912e+00 4.51476209e+00 5.46091806e+00
2.40312500e-01 5.01256756e+00 4.98933784e+00 2.96771956e-01 4.66011934e+00 5.32487398e+00 4.51355141e+00 5.45843753e+00
2.40937500e-01 5.01195866e+00 4.98939674e+00 2.97018223e-01 4.65769009e+00 5.32367556e+00 4.51592168e+00 5.45793157e+00
2.41562500e-01 5.01411453e+00 4.98929464e+00 2.96703679e-01 4.65891164e+00 5.32182806e+00 4.51799007e+00 5.45919184e+00
2.42187500e-01 5.01234271e+00 4.98913908e+00 2.96463280e-01 4.65992946e+00 5.32516941e+00 4.51470218e+00 5.46114841e+00
2.42812500e-01 5.01306884e+00 4.98920583e+00 2.96706009e-01 4.65834156e+00 5.32510499e+00 4.51748635e+00 5.45988620e+00
2.43437500e-01 5.01404903e+00 4.98927762e+00 2.96677856e-01 4.65949545e+00 5.32460554e+00 4.51827724e+00 5.45861052e+00
2.44062500e-01 5.01309828e+00 4.98909204e+00 2.96472034e-01 4.65950988e+00 5.32378272e+00 4.51727438e+00 5.45718671e+00
2.44687500e-01 5.01404694e+00 4.98925170e+00 2.96957136e-01 4.66007045e+00 5.32246183e+00 4.51465536e+00 5.46177304e+00
2.45312500e-01 5.01298600e+00 4.98934369e+00 2.97114704e-01 4.66009021e+00 5.32293734e+00 4.51743507e+00 5.46161708e+00
2.45937500e-01 5.01173064e+00 4.98910914e+00 2.96801729e-01 4.65868663e+00 5.32844306e+00 4.51788518e+00 5.46159914e+00
2.46562500e-01 5.01172968e+00 4.98913642e+00 2.96750649e-01 4.66068312e+00 5.32536543e+00 4.51583333e+00 5.45791538e+00
2.47187500e-01 5.01231549e+00 4.98913229e+00 2.96623516e-01 4.65973697e+00 5.32290431e+00 4.51557296e+00 5.45740605e+00
2.47812500e-01 5.01204228e+00 4.98901333e+00 2.96586276e-01 4.65892384e+00 5.31959474e+00 4.51582303e+00 5.45457163e+00
2.48437500e-01 5.01369779e+00 4.98919294e+00 2.96882951e-01 4.66110881e+00 5.32026196e+00 4.51720547e+00 5.45979900e+00
2.49062500e-01 5.01316951e+00 4.98925634e+00 2.96775901e-01 4.65971866e+00 5.32388049e+00 4.51727967e+00 5.46089010e+00
2.49687500e-01 5.01272763e+00 4.98928945e+00 2.96675854e-01 4.65929806e+00 5.32632323e+00 4.51305641e+00 5.45956959e+00
2.50312500e-01 5.01377943e+00 4.98941130e+00 2.96959656e-01 4.66225733e+00 5.31986929e+00 4.51372939e+00 5.45948099e+00
2.50937500e-01 5.01296493e+00 4.98925699e+00 2.96805633e-01 4.65999612e+00 5.31990184e+00 4.51634198e+00 5.46033928e+00
2.51562500e-01 5.01316888e+00 4.98899401e+00 2.96473223e-01 4.65861074e+00 5.32461967e+00 4.51569642e+00 5.46079798e+00
2.52187500e-01 5.01420197e+00 4.98937457e+00 2.96787725e-01 4.66226263e+00 5.32129343e+00 4.51666202e+00 5.45881359e+00
2.52812500e-01 5.01282419e+00 4.98909792e+00 2.96756440e-01 4.66065326e+00 5.32148238e+00 4.51812171e+00 5.46081471e+00
2.53437500e-01 5.01336422e+00 4.98894393e+00 2.96524574e-01 4.65989911e+00 5.32510526e+00 4.51697034e+00 5.46057084e+00
2.54062500e-01 5.01352606e+00 4.98945905e+00 2.96766192e-01 4.66132420e+00 5.32522171e+00 4.51643169e+00 5.45915966e+00
2.54687500e-01 5.01261674e+00 4.98937250e+00 2.96897681e-01 4.66080564e+00 5.32514758e+00 4.51452974e+00 5.45926337e+00
2.55312500e-01 5.01413477e+00 4.98907422e+00 2.96782486e-01 4.65915881e+00 5.32895859e+00 4.51413443e+00 5.45790575e+00
2.55937500e-01 5.01321511e+00 4.98928860e+00 2.96798743e-01 4.66120338e+00 5.32584129e+00 4.51673562e+00 5.45645390e+00
2.56562500e-01 5.01277899e+00 4.98908701e+00 2.96576240e-01 4.65963848e+00 5.32609638e+00 4.51592164e+00 5.45826619e+00
2.57187500e-01 5.01463191e+00 4.98903733e+00 2.96728281e-01 4.65838373e+00 5.32482604e+00 4.51573426e+00 5.45973752e+00
2.57812500e-01 5.01323953e+00 4.98923807e+00 2.96734869e-01 4.66136064e+00 5.32393318e+00 4.51476161e+00 5.46028655e+00
2.58437500e-01 5.01288546e+00 4.98918879e+00 2.96491951e-01 4.65915401e+00 5.32404507e+00 4.51726096e+00 5.45929642e+00
2.59062500e-01 5.01231959e+00 4.98919731e+00 2.96792336e-01 4.65908600e+00 5.32409629e+00 4.51420251e+00 5.46018537e+00
2.59687500e-01 5.01263076e+00 4.98912356e+00 2.96996969e-01 4.65942056e+00 5.32352242e+00 4.51651887e+00 5.46191923e+00
2.60312500e-01 5.01271374e+00 4.98911310e+00 2.96588637e-01 4.65837189e+00 5.32254163e+00 4.51622015e+00 5.46246751e+00
2.60937500e-01 5.01479606e+00 4.98938422e+00 2.96742396e-01 4.65927599e+00 5.32292802e+00 4.51279435e+00 5.45724651e+00
2.61562500e-01 5.01357405e+00 4.98925308e+00 2.97028183e-01 4.65851477e+00 5.32341372e+00 4.51847612e+00 5.45858972e+00
2.62187500e-01 5.01244426e+00 4.98906607e+00 2.96736193e-01 4.65736903e+00 5.32596558e+00 4.51665393e+00 5.45886013e+00
2.62812500e-01 5.01304961e+00 4.98930057e+00 2.96584614e-01 4.65836631e+00 5.32219821e+00 4.51466485e+00 5.46018596e+00
2.63437500e-01 5.01276201e+00 4.98914983e+00 2.96950603e-01 4.65948621e+00 5.32243202e+00 4.51895487e+00 5.46243398e+00
2.64062500e-01 5.01320785e+00 4.98903640e+00 2.96958040e-01 4.65818573e+00 5.32789686e+00 4.51501920e+00 5.46011752e+00
2.64687500e-01 5.01384715e+00 4.98928739e+00 2.96574741e-01 4.65935866e+00 5.32667283e+00 4.51594696e+00 5.45713694e+00
2.65312500e-01 5.01312071e+00 4.98919053e+00 2.96540591e-01 4.65844485e+00 5.32330047e+00 4.51669470e+00 5.45925194e+00
2.65937500e-01 5.01301963e+00 4.98902954e+00 2.96894948e-01 4.65923921e+00 5.32430605e+00 4.51626223e+00 5.46278290e+00
2.66562500e-01 5.01210601e+00 4.98941202e+00 2.96759690e-01 4.66083545e+00 5.32266965e+00 4.51759959e+00 5.46268142e+00
2.67187500e-01 5.01216215e+00 4.98940174e+00 2.96721236e-01 4.65813241e+00 5.32356417e+00 4.51813368e+00 5.45971991e+00
2.67812500e-01 5.01365425e+00 4.98908820e+00 2.96852276e-01 4.65967249e+00 5.32389960e+00 4.51464072e+00 5.46129321e+00
2.68437500e-01 5.01317353e+00 4.98893896e+00 2.96658306e-01 4.66035935e+00 5.32129800e+00 4.51657570e+00 5.45925874e+00
2.69062500e-01 5.01338720e+00 4.98897662e+00 2.96525901e-01 4.65894254e+00 5.32112277e+00 4.51672334e+00 5.46013432e+00
2.69687500e-01 5.01405883e+00 4.98924512e+00 2.96906648e-01 4.65881164e+00 5.32512631e+00 4.51776595e+00 5.45987776e+00
2.70312500e-01 5.01339319e+00 4.98941519e+00 2.96821279e-01 4.65922980e+00 5.32355699e+00 4.51511959e+00 5.45835979e+00
2.70937500e-01 5.01429717e+00 4.98921046e+00 2.96592380e-01 4.65923107e+00 5.32263754e+00 4.51586331e+00 5.45991761e+00
2.71562500e-01 5.01273035e+00 4.98945943e+00 2.96840246e-01 4.65753775e+00 5.32436271e+00 4.51622588e+00 5.45953109e+00
2.72187500e-01 5.01434349e+00 4.98939810e+00 2.96774714e-01 4.65977624e+00 5.32479188e+00 4.51641358e+00 5.45911250e+00
2.72812500e-01 5.01429479e+00 4.98899273e+00 2.96498166e-01 4.65969572e+00 5.32436603e+00 4.51765889e+00 5.46025762e+00
2.73437500e-01 5.01346092e+00 4.98931340e+00 2.96825814e-01 4.65859175e+00 5.32808329e+00 4.51368938e+00 5.46040786e+00
2.74062500e-01 5.01191144e+00 4.98947419e+00 2.96987651e-01 4.65846673e+00 5.32535584e+00 4.51418910e+00 5.46095481e+00
2.74687500e-01 5.01166372e+00 4.98901824e+00 2.96719521e-01 4.65972764e+00 5.32134944e+00 4.51668604e+00 5.46128395e+00
2.75312500e-01 5.01098932e+00 4.98910021e+00 2.96539235e-01 4.66077175e+00 5.32145901e+00 4.51712667e+00 5.45913514e+00
2.75937500e-01 5.01214216e+00 4.98930641e+00 2.96831697e-01 4.66157619e+00 5.32319938e+00 4.51483829e+00 5.45464292e+00
2.76562500e-01 5.01270788e+00 4.98920548e+00 2.96663916e-01 4.65876300e+00 5.32258715e+00 4.51852399e+00 5.46097941e+00
2.77187500e-01 5.01183924e+00 4.98927070e+00 2.96758762e-01 4.66013073e+00 5.32517324e+00 4.51773312e+00 5.46112981e+00
2.77812500e-01 5.01317449e+00 4.98916143e+00 2.96956007e-01 4.66039203e+00 5.32336828e+00 4.51261615e+00 5.46182862e+00
2.78437500e-01 5.01460951e+00 4.98885334e+00 2.96735672e-01 4.65889811e+00 5.32346600e+00 4.51636668e+00 5.46130452e+00
2.79062500e-01 5.01340690e+00 4.98936603e+00 2.96706863e-01 4.65986590e+00 5.32431372e+00 4.51501983e+00 5.45975625e+00
2.79687500e-01 5.01390102e+00 4.98944832e+00 2.96820178e-01 4.66114164e+00 5.32038272e+00 4.51366105e+00 5.46025833e+00
2.80312500e-01 5.01319070e+00 4.98899940e+00 2.96728861e-01 4.65952768e+00 5.32526465e+00 4.51826796e+00 5.45978276e+00
2.80937500e-01 5.01148756e+00 4.98936960e+00 2.96881104e-01 4.65928649e+00 5.32583953e+00 4.51654442e+00 5.46143141e+00
2.81562500e-01 5.01299340e+00 4.98953983e+00 2.96934863e-01 4.65968680e+00 5.32454593e+00 4.51279048e+00 5.45864344e+00
2.82187500e-01 5.01473088e+00 4.98916277e+00 2.96936736e-01 4.65808057e+00 5.32437270e+00 4.51577021e+00 5.46230300e+00
2.82812500e-01 5.01610174e+00 4.98937193e+00 2.96774278e-01 4.65901712e+00 5.32381418e+00 4.51686221e+00 5.46016016e+00
2.83437500e-01 5.01610141e+00 4.98913406e+00 2.96495651e-01 4.66051242e+00 5.32223725e+00 4.51374961e+00 5.45965613e+00
2.84062500e-01 5.01402587e+00 4.98885382e+00 2.96718481e-01 4.65807954e+00 5.32321087e+00 4.51463181e+00 5.45829537e+00
2.84687500e-01 5.01317987e+00 4.98923854e+00 2.96927544e-01 4.65997329e+00 5.32373315e+00 4.51613284e+00 5.45807698e+00
2.85312500e-01 5.01421382e+00 4.98912944e+00 2.96615123e-01 4.66208436e+00 5.32270059e+00 4.51430303e+00 5.45646177e+00
2.85937500e-01 5.01303310e+00 4.98929289e+00 2.96667618e-01 4.65889594e+00 5.32765279e+00 4.51367122e+00 5.45695525e+00
2.86562500e-01 5.01432787e+00 4.98968632e+00 2.96895560e-01 4.66057970e+00 5.32676934e+00 4.51697143e+00 5.45994170e+00
2.87187500e-01 5.01482622e+00 4.98934166e+00 2.96681204e-01 4.65881500e+00 5.32253770e+00 4.51434532e+00 5.46034625e+00
2.87812500e-01 5.01422338e+00 4.98896662e+00 2.96716858e-01 4.65847109e+00 5.32331564e+00 4.51418739e+00 5.46100858e+00
2.88437500e-01 5.01287558e+00 4.98922360e+00 2.96856974e-01 4.66021365e+00 5.32344707e+00 4.51666408e+00 5.45767388e+00
2.89062500e-01 5.01450273e+00 4.98920895e+00 2.96566867e-01 4.65886925e+00 5.32401688e+00 4.51413440e+00 5.45890449e+00
2.89687500e-01 5.01255706e+00 4.98908819e+00 2.96558581e-01 4.65813815e+00 5.32148874e+00 4.51806400e+00 5.45890405e+00
2.90312500e-01 5.01152027e+00 4.98919561e+00 2.96817233e-01 4.65910339e+00 5.32230839e+00 4.51773026e+00 5.46127042e+00
2.90937500e-01 5.01197939e+00 4.98930298e+00 2.96838993e-01 4.65911753e+00 5.32510733e+00 4.51504492e+00 5.46092128e+00
2.91562500e-01 5.01120900e+00 4.98928272e+00 2.96772373e-01 4.65922711e+00 5.32386706e+00 4.51772911e+00 5.45927220e+00
2.92187500e-01 5.01145733e+00 4.98926760e+00 2.96870935e-01 4.65955814e+00 5.32769533e+00 4.51936148e+00 5.45914889e+00
2.92812500e-01 5.01302546e+00 4.98923522e+00 2.96863810e-01 4.65823053e+00 5.32608561e+00 4.51322905e+00 5.45843047e+00
2.93437500e-01 5.01332649e+00 4.98920953e+00 2.96567694e-01 4.65750563e+00 5.32326555e+00 4.51968306e+00 5.45869218e+00
2.94062500e-01 5.01414013e+00 4.98908725e+00 2.96610680e-01 4.65862701e+00 5.32404220e+00 4.51762697e+00 5.46244879e+00
2.94687500e-01 5.01442910e+00 4.98908997e+00 2.96921272e-01 4.65857444e+00 5.32700339e+00 4.51237848e+00 5.46047225e+00
2.95312500e-01 5.01368758e+00 4.98937212e+00 2.96698640e-01 4.65941991e+00 5.32476626e+00 4.51535697e+00 5.45929696e+00
2.95937500e-01 5.01211339e+00 4.98939634e+00 2.96468046e-01 4.65904363e+00 5.32419071e+00 4.51632066e+00 5.45825118e+00
2.96562500e-01 5.01297822e+00 4.98921498e+00 2.96569358e-01 4.65682215e+00 5.32223789e+00 4.51495783e+00 5.45916079e+00
2.97187500e-01 5.01201683e+00 4.98929744e+00 2.96677821e-01 4.65881695e+00 5.32420824e+00 4.51396217e+00 5.45968714e+00
2.97812500e-01 5.01276375e+00 4.98931156e+00 2.96800776e-01 4.65931594e+00 5.32182111e+00 4.51534506e+00 5.46347240e+00
2.98437500e-01 5.01305534e+00 4.98921752e+00 2.96731307e-01 4.65734424e+00 5.32543542e+00 4.51753947e+00 5.45920100e+00
2.99062500e-01 5.01386011e+00 4.98927355e+00 2.96556092e-01 4.65940849e+00 5.32563984e+00 4.51461657e+00 5.45884783e+00
2.99687500e-01 5.01331068e+00 4.98929898e+00 2.96672563e-01 4.66025706e+00 5.32438920e+00 4.51555006e+00 5.46208464e+00
3.00312500e-01 5.01409235e+00 4.98903441e+00 2.96861368e-01 4.65701342e+00 5.32164652e+00 4.51167186e+00 5.46137858e+00
3.00937500e-01 5.01363164e+00 4.98912929e+00 2.96689066e-01 4.65758658e+00 5.31999948e+00 4.51555555e+00 5.46034762e+00
3.01562500e-01 5.01392345e+00 4.98939437e+00 2.96826898e-01 4.66063777e+00 5.32003544e+00 4.51411636e+00 5.45837561e+00
3.02187500e-01 5.01278806e+00 4.98928006e+00 2.96720991e-01 4.65998096e+00 5.32481444e+00 4.51402560e+00 5.45769436e+00
3.02812500e-01 5.01155508e+00 4.98908970e+00 2.96448949e-01 4.65752839e+00 5.32603168e+00 4.51809885e+00 5.45792370e+00
3.03437500e-01 5.01380665e+00 4.98913564e+00 2.96741513e-01 4.65983326e+00 5.32312880e+00 4.51757649e+00 5.46001985e+00
3.04062500e-01 5.01377040e+00 4.98921262e+00 2.96815562e-01 4.65999678e+00 5.32335705e+00 4.51657027e+00 5.46141982e+00
3.04687500e-01 5.01138933e+00 4.98921687e+00 2.96624731e-01 4.65937860e+00 5.32033128e+00 4.51450115e+00 5.45825011e+00
3.05312500e-01 5.01324052e+00 4.98929362e+00 2.96713792e-01 4.65979391e+00 5.31916503e+00 4.51451016e+00 5.45951102e+00
3.05937500e-01 5.01092972e+00 4.98930963e+00 2.96813568e-01 4.65874259e+00 5.32406393e+00 4.51732346e+00 5.45798806e+00
3.06562500e-01 5.01082280e+00 4.98921195e+00 2.96607749e-01 4.65835494e+00 5.32450419e+00 4.51613527e+00 5.45820439e+00
3.07187500e-01 5.01215035e+00 4.98930305e+00 2.96606077e-01 4.65906706e+00 5.32426074e+00 4.51655131e+00 5.45888824e+00
3.07812500e-01 5.01086317e+00 4.98900894e+00 2.96728403e-01 4.65994888e+00 5.32664519e+00 4.51684833e+00 5.45787820e+00
3.08437500e-01 5.01351193e+00 4.98897545e+00 2.96821855e-01 4.65942866e+00 5.32751624e+00 4.51652406e+00 5.46168648e+00
3.09062500e-01 5.01529057e+00 4.98938820e+00 2.96792481e-01 4.65820925e+00 5.32486228e+00 4.51708989e+00 5.45949644e+00
3.09687500e-01 5.01321177e+00 4.98917988e+00 2.96816544e-01 4.65894036e+00 5.32775658e+00 4.51719352e+00 5.46218329e+00
3.10312500e-01 5.01335654e+00 4.98909426e+00 2.96868468e-01 4.65955192e+00 5.32632483e+00 4.51265629e+00 5.46038077e+00
3.10937500e-01 5.01283709e+00 4.98944580e+00 2.96635702e-01 4.65989409e+00 5.31857782e+00 4.51358665e+00 5.46121069e+00
3.11562500e-01 5.01246836e+00 4.98934823e+00 2.96715278e-01 4.66015940e+00 5.32477211e+00 4.51916858e+00 5.45970159e+00
3.12187500e-01 5.01372523e+00 4.98901435e+00 2.96713925e-01 4.65818838e+00 5.32275210e+00 4.51461005e+00 5.45963480e+00
3.12812500e-01 5.01385166e+00 4.98928388e+00 2.96405975e-01 4.65925533e+00 5.32249246e+00 4.51486356e+00 5.45943236e+00
3.13437500e-01 5.01311544e+00 4.98928736e+00 2.96490952e-01 4.65952812e+00 5.32323668e+00 4.51943605e+00 5.45724778e+00
3.14062500e-01 5.01528266e+00 4.98894707e+00 2.96902797e-01 4.65841204e+00 5.32673615e+00 4.51495724e+00 5.45806168e+00
3.14687500e-01 5.01267530e+00 4.98923964e+00 2.96720150e-01 4.65967953e+00 5.32363050e+00 4.51598939e+00 5.45839307e+00
3.15312500e-01 5.01260594e+00 4.98949702e+00 2.96628421e-01 4.65929671e+00 5.32346283e+00 4.51759889e+00 5.46165301e+00
3.15937500e-01 5.01413070e+00 4.98910654e+00 2.96759781e-01 4.65941846e+00 5.32384329e+00 4.51435619e+00 5.45907618e+00
3.16562500e-01 5.01198696e+00 4.98923470e+00 2.96671284e-01 4.65864214e+00 5.32333954e+00 4.51697896e+00 5.46132435e+00
3.17187500e-01 5.01236336e+00 4.98924463e+00 2.96742091e-01 4.65935710e+00 5.32449719e+00 4.51537969e+00 5.45770881e+00
3.17812500e-01 5.01423476e+00 4.98897938e+00 2.96798878e-01 4.65915585e+00 5.32622741e+00 4.51279928e+00 5.45990111e+00
3.18437500e-01 5.01276693e+00 4.98925676e+00 2.96764118e-01 4.65967386e+00 5.32478795e+00 4.51582967e+00 5.45900854e+00
3.19062500e-01 5.01397226e+00 4.98950902e+00 2.96925893e-01 4.65795811e+00 5.32442962e+00 4.52003963e+00 5.45726152e+00
3.19687500e-01 5.01284766e+00 4.98946838e+00 2.96839470e-01 4.65855039e+00 5.32281948e+00 4.51329505e+00 5.45921351e+00
3.20312500e-01 5.01119792e+00 4.98936102e+00 2.96578627e-01 4.66004030e+00 5.31869719e+00 4.51952100e+00 5.46100152e+00
3.20937500e-01 5.01324567e+00 4.98906467e+00 2.96518473e-01 4.65854249e+00 5.32140038e+00 4.51906678e+00 5.45844261e+00
3.21562500e-01 5.01334218e+00 4.98882503e+00 2.96336432e-01 4.65889944e+00 5.32473903e+00 4.51420767e+00 5.45815650e+00
3.22187500e-01 5.01329554e+00 4.98932271e+00 2.96505307e-01 4.66064377e+00 5.32239982e+00 4.51605794e+00 5.45757398e+00
3.22812500e-01 5.01492119e+00 4.98947396e+00 2.96993660e-01 4.65745365e+00 5.32492916e+00 4.51938784e+00 5.45950530e+00
3.23437500e-01 5.01402732e+00 4.98917154e+00 2.96940527e-01 4.65758210e+00 5.32347132e+00 4.51640334e+00 5.45975220e+00
3.24062500e-01 5.01282847e+00 4.98921138e+00 2.96582394e-01 4.65864686e+00 5.32514541e+00 4.51610211e+00 5.46458929e+00
3.24687500e-01 5.01310001e+00 4.98924956e+00 2.96719416e-01 4.65754536e+00 5.32542796e+00 4.51896036e+00 5.46098097e+00
3.25312500e-01 5.01151921e+00 4.98912204e+00 2.96584208e-01 4.65804233e+00 5.32739800e+00 4.51594028e+00 5.45673063e+00
3.25937500e-01 5.01358667e+00 4.98936640e+00 2.96583316e-01 4.65990555e+00 5.32677154e+00 4.52015360e+00 5.45955863e+00
3.26562500e-01 5.01267744e+00 4.98934729e+00 2.96935964e-01 4.65848671e+00 5.32741483e+00 4.51542710e+00 5.45774072e+00
3.27187500e-01 5.01305227e+00 4.98904307e+00 2.96771073e-01 4.65803691e+00 5.32402305e+00 4.51302534e+00 5.45939747e+00
3.27812500e-01 5.01420895e+00 4.98910076e+00 2.96372553e-01 4.65819681e+00 5.32396574e+00 4.51735440e+00 5.46118002e+00
3.28437500e-01 5.01112813e+00 4.98893827e+00 2.96443911e-01 4.65901858e+00 5.32117212e+00 4.51617677e+00 5.45906299e+00
3.29062500e-01 5.01212882e+00 4.98894043e+00 2.96563983e-01 4.65967055e+00 5.32412270e+00 4.51317560e+00 5.46090366e+00
3.29687500e-01 5.01345367e+00 4.98945582e+00 2.96768524e-01 4.65806511e+00 5.32408557e+00 4.51942928e+00 5.46225043e+00
3.30312500e-01 5.01196852e+00 4.98927562e+00 2.96513712e-01 4.65903771e+00 5.32553731e+00 4.51468190e+00 5.46072314e+00
3.30937500e-01 5.01320969e+00 4.98898603e+00 2.96470335e-01 4.65960503e+00 5.32584533e+00 4.51391895e+00 5.46049819e+00
3.31562500e-01 5.01297433e+00 4.98918977e+00 2.97048461e-01 4.65883739e+00 5.32164523e+00 4.51542743e+00 5.45939170e+00
3.32187500e-01 5.01072274e+00 4.98928990e+00 2.97020300e-01 4.65901495e+00 5.32432281e+00 4.51794239e+00 5.45612175e+00
3.32812500e-01 5.01174095e+00 4.98908933e+00 2.96635075e-01 4.66047247e+00 5.32252365e+00 4.51649519e+00 5.46094851e+00
3.33437500e-01 5.01287040e+00 4.98923955e+00 2.96760887e-01 4.65762731e+00 5.32306080e+00 4.51626021e+00 5.46187870e+00
3.34062500e-01 5.01254703e+00 4.98912171e+00 2.96731502e-01 4.66060425e+00 5.32622034e+00 4.51717584e+00 5.45720064e+00
3.34687500e-01 5.01450627e+00 4.98913517e+00 2.96450945e-01 4.65914695e+00 5.32508324e+00 4.51521409e+00 5.45637766e+00
3.35312500e-01 5.01416012e+00 4.98927291e+00 2.96661881e-01 4.65705189e+00 5.32557741e+00 4.51741119e+00 5.45586930e+00
3.35937500e-01 5.01454759e+00 4.98900049e+00 2.96971737e-01 4.65946668e+00 5.32465975e+00 4.51750157e+00 5.45829348e+00
3.36562500e-01 5.01473098e+00 4.98930758e+00 2.96699031e-01 4.65937774e+00 5.32274169e+00 4.51476088e+00 5.45980992e+00
3.37187500e-01 5.01338270e+00 4.98935964e+00 2.96465386e-01 4.65826840e+00 5.32149119e+00 4.51593698e+00 5.46022628e+00
3.37812500e-01 5.01323571e+00 4.98871219e+00 2.96650116e-01 4.65836167e+00 5.32211536e+00 4.51566786e+00 5.46089855e+00
3.38437500e-01 5.01390572e+00 4.98908473e+00 2.96721555e-01 4.65967031e+00 5.32108634e+00 4.51371966e+00 5.46200559e+00
3.39062500e-01 5.01326514e+00 4.98958243e+00 2.96558451e-01 4.65685345e+00 5.32090087e+00 4.51585629e+00 5.46098622e+00
3.39687500e-01 5.01357939e+00 4.98897364e+00 2.96499916e-01 4.65679300e+00 5.32339992e+00 4.51576513e+00 5.45996506e+00
3.40312500e-01 5.01268373e+00 4.98911228e+00 2.96895380e-01 4.65778070e+00 5.32416117e+00 4.51418486e+00 5.46117061e+00
3.40937500e-01 5.01178570e+00 4.98958290e+00 2.96839242e-01 4.65830859e+00 5.32166302e+00 4.51580475e+00 5.45976387e+00
3.41562500e-01 5.01343843e+00 4.98909987e+00 2.96581828e-01 4.65857982e+00 5.32575492e+00 4.51627750e+00 5.45934385e+00
3.42187500e-01 5.01290201e+00 4.98916458e+00 2.96706684e-01 4.65756584e+00 5.32476595e+00 4.51393677e+00 5.45885623e+00
3.42812500e-01 5.01160029e+00 4.98947466e+00 2.96757650e-01 4.65848991e+00 5.32364936e+00 4.51377629e+00 5.46107592e+00
3.43437500e-01 5.01308687e+00 4.98919746e+00 2.96521053e-01 4.65864802e+00 5.32272999e+00 4.51600522e+00 5.45675539e+00
3.44062500e-01 5.01346122e+00 4.98909756e+00 2.96645894e-01 4.65984314e+00 5.32701596e+00 4.51626637e+00 5.45822976e+00
3.44687500e-01 5.01355122e+00 4.98909852e+00 2.96786180e-01 4.65857215e+00 5.32646287e+00 4.51505464e+00 5.45978823e+00
3.45312500e-01 5.01384139e+00 4.98926071e+00 2.96666585e-01 4.65926651e+00 5.32504687e+00 4.51307871e+00 5.46073898e+00
3.45937500e-01 5.01209033e+00 4.98948416e+00 2.96620373e-01 4.66018733e+00 5.32417406e+00 4.51473439e+00 5.45771659e+00
3.46562500e-01 5.01266605e+00 4.98931608e+00 2.96773157e-01 4.65877704e+00 5.32466310e+00 4.51808513e+00 5.45904215e+00
3.47187500e-01 5.01398939e+00 4.98927936e+00 2.96873898e-01 4.65897177e+00 5.32273304e+00 4.51248273e+00 5.46136383e+00
3.47812500e-01 5.01401634e+00 4.98938008e+00 2.96843218e-01 4.66022388e+00 5.32102099e+00 4.51471818e+00 5.46073361e+00
3.48437500e-01 5.01505059e+00 4.98921653e+00 2.96664592e-01 4.66128025e+00 5.32173080e+00 4.51822882e+00 5.46118399e+00
3.49062500e-01 5.01428687e+00 4.98914165e+00 2.96572438e-01 4.65807779e+00 5.32591456e+00 4.51594725e+00 5.46096118e+00
3.49687500e-01 5.01317801e+00 4.98925438e+00 2.96514470e-01 4.65816977e+00 5.32445955e+00 4.51452662e+00 5.45866877e+00
3.50312500e-01 5.01389537e+00 4.98913776e+00 2.96519246e-01 4.66164197e+00 5.32427769e+00 4.51580191e+00 5.45852859e+00
3.50937500e-01 5.01343377e+00 4.98900701e+00 2.96630397e-01 4.65819604e+00 5.32297702e+00 4.51727467e+00 5.45913634e+00
3.51562500e-01 5.01211514e+00 4.98900631e+00 2.96676338e-01 4.65761414e+00 5.32245748e+00 4.51697799e+00 5.45998101e+00
3.52187500e-01 5.01156071e+00 4.98901511e+00 2.96831386e-01 4.65969717e+00 5.32361381e+00 4.51301020e+00 5.45993300e+00
3.52812500e-01 5.01162137e+00 4.98926518e+00 2.96809774e-01 4.65942335e+00 5.32307903e+00 4.51234435e+00 5.46029427e+00
3.53437500e-01 5.01084152e+00 4.98954404e+00 2.96643053e-01 4.65894256e+00 5.32852506e+00 4.51770264e+00 5.46058916e+00
3.54062500e-01 5.01261463e+00 4.98922026e+00 2.97091126e-01 4.65853356e+00 5.32542467e+00 4.51757393e+00 5.45970662e+00
3.54687500e-01 5.01250364e+00 4.98915307e+00 2.96991573e-01 4.65883957e+00 5.32606720e+00 4.51607896e+00 5.45778189e+00
3.55312500e-01 5.01306342e+00 4.98941842e+00 2.96388972e-01 4.65883540e+00 5.32398275e+00 4.51667575e+00 5.45970115e+00
3.55937500e-01 5.01365142e+00 4.98899297e+00 2.96724063e-01 4.65881611e+00 5.32461883e+00 4.51808993e+00 5.46134485e+00
3.56562500e-01 5.01413111e+00 4.98906611e+00 2.96942216e-01 4.66017364e+00 5.32365042e+00 4.51666480e+00 5.45896697e+00
3.57187500e-01 5.01326413e+00 4.98953154e+00 2.96423288e-01 4.65741115e+00 5.32222123e+00 4.51554201e+00 5.45949084e+00
3.57812500e-01 5.01212910e+00 4.98931439e+00 2.96609918e-01 4.65877773e+00 5.32252598e+00 4.51615459e+00 5.46048411e+00
3.58437500e-01 5.01225289e+00 4.98905147e+00 2.97096153e-01 4.65899898e+00 5.32375565e+00 4.51517052e+00 5.45983441e+00
3.59062500e-01 5.01297710e+00 4.98932510e+00 2.96652228e-01 4.65809227e+00 5.32653225e+00 4.51642624e+00 5.45914009e+00
3.59687500e-01 5.01304538e+00 4.98899797e+00 2.96439088e-01 4.65888623e+00 5.32422740e+00 4.51730097e+00 5.45811089e+00
3.60312500e-01 5.01293668e+00 4.98877253e+00 2.96668482e-01 4.65973803e+00 5.32095842e+00 4.51553560e+00 5.45794317e+00
3.60937500e-01 5.01225350e+00 4.98899709e+00 2.96461349e-01 4.65816100e+00 5.32272969e+00 4.51734928e+00 5.45778624e+00
3.61562500e-01 5.01212619e+00 4.98909646e+00 2.96455708e-01 4.65911159e+00 5.32676144e+00 4.51761903e+00 5.46035125e+00
3.62187500e-01 5.01421058e+00 4.98926028e+00 2.96794976e-01 4.65731224e+00 5.32684283e+00 4.51375418e+00 5.45695911e+00
3.62812500e-01 5.01332975e+00 4.98957671e+00 2.96865977e-01 4.66131559e+00 5.32623652e+00 4.51548312e+00 5.45696288e+00
3.63437500e-01 5.01227430e+00 4.98936787e+00 2.96721592e-01 4.65920433e+00 5.32621674e+00 4.51447840e+00 5.46023713e+00
3.64062500e-01 5.01297174e+00 4.98897619e+00 2.96664194e-01 4.65756146e+00 5.32348531e+00 4.51923013e+00 5.45935225e+00
3.64687500e-01 5.01275307e+00 4.98908775e+00 2.96412546e-01 4.66052133e+00 5.31740641e+00 4.51490733e+00 5.46081327e+00
3.65312500e-01 5.01105952e+00 4.98931575e+00 2.96501883e-01 4.66102671e+00 5.32072768e+00 4.51504481e+00 5.45948501e+00
3.65937500e-01 5.01213123e+00 4.98934675e+00 2.96842278e-01 4.65825832e+00 5.32509950e+00 4.51516263e+00 5.45960310e+00
3.66562500e-01 5.01195921e+00 4.98936429e+00 2.96943570e-01 4.66081888e+00 5.32579855e+00 4.51613206e+00 5.46123483e+00
3.67187500e-01 5.01205178e+00 4.98918502e+00 2.96605763e-01 4.65828320e+00 5.32425762e+00 4.51667599e+00 5.46036568e+00
3.67812500e-01 5.01229595e+00 4.98898716e+00 2.96400169e-01 4.65544896e+00 5.32178625e+00 4.51425461e+00 5.45853291e+00
3.68437500e-01 5.01183259e+00 4.98936267e+00 2.96721133e-01 4.65997293e+00 5.32268049e+00 4.51679990e+00 5.45670578e+00
3.69062500e-01 5.01241339e+00 4.98944841e+00 2.96639429e-01 4.66168688e+00 5.32119715e+00 4.51516924e+00 5.45782200e+00
3.69687500e-01 5.01236981e+00 4.98918670e+00 2.96861466e-01 4.65761240e+00 5.32468463e+00 4.51605517e+00 5.45723822e+00
3.70312500e-01 5.01225297e+00 4.98921234e+00 2.97148766e-01 4.65831937e+00 5.32520281e+00 4.51892945e+00 5.46501558e+00
3.70937500e-01 5.01120549e+00 4.98920939e+00 2.96582249e-01 4.66028308e+00 5.32441343e+00 4.51592666e+00 5.46057801e+00
3.71562500e-01 5.01185696e+00 4.98909127e+00 2.96011247e-01 4.65705203e+00 5.32222835e+00 4.51519477e+00 5.45947719e+00
3.72187500e-01 5.01217648e+00 4.98908304e+00 2.96547640e-01 4.65778785e+00 5.32234355e+00 4.51430738e+00 5.46036500e+00
3.72812500e-01 5.01385248e+00 4.98922568e+00 2.96825195e-01 4.65905057e+00 5.31763255e+00 4.51475131e+00 5.46007073e+00
3.73437500e-01 5.01339824e+00 4.98942307e+00 2.96717843e-01 4.65860588e+00 5.32332192e+00 4.51795665e+00 5.45936187e+00
3.74062500e-01 5.01331230e+00 4.98933379e+00 2.96721778e-01 4.65896314e+00 5.32701626e+00 4.51573861e+00 5.45832486e+00
3.74687500e-01 5.01346868e+00 4.98904032e+00 2.96486293e-01 4.65953482e+00 5.32538779e+00 4.51325545e+00 5.45690123e+00
3.75312500e-01 5.01388135e+00 4.98921384e+00 2.96611480e-01 4.65835943e+00 5.32619321e+00 4.51397282e+00 5.45946067e+00
3.75937500e-01 5.01240983e+00 4.98933283e+00 2.96959893e-01 4.65891319e+00 5.32363921e+00 4.51719333e+00 5.46451661e+00
3.76562500e-01 5.01335769e+00 4.98925056e+00 2.96754332e-01 4.65977609e+00 5.32447333e+00 4.51547333e+00 5.46134913e+00
3.77187500e-01 5.01269924e+00 4.98920227e+00 2.96531571e-01 4.65986998e+00 5.32274662e+00 4.51564996e+00 5.46046273e+00
3.77812500e-01 5.01160225e+00 4.98928543e+00 2.96614481e-01 4.66072339e+00 5.32271511e+00 4.51637073e+00 5.45726965e+00
3.78437500e-01 5.01315966e+00 4.98910558e+00 2.96393087e-01 4.65922599e+00 5.32240824e+00 4.51713709e+00 5.45673318e+00
3.79062500e-01 5.01339013e+00 4.98914577e+00 2.96473537e-01 4.65779687e+00 5.32251795e+00 4.51644290e+00 5.45840908e+00
3.79687500e-01 5.01394578e+00 4.98955550e+00 2.97044227e-01 4.65954066e+00 5.32596626e+00 4.51533935e+00 5.46118321e+00
3.80312500e-01 5.01182220e+00 4.98938604e+00 2.96918883e-01 4.65735768e+00 5.32226118e+00 4.51246674e+00 5.45870843e+00
3.80937500e-01 5.01345777e+00 4.98906670e+00 2.96515187e-01 4.65798950e+00 5.32434612e+00 4.51869574e+00 5.45879602e+00
3.81562500e-01 5.01424550e+00 4.98924217e+00 2.96739697e-01 4.65929373e+00 5.32542373e+00 4.51705269e+00 5.45823979e+00
3.82187500e-01 5.01315616e+00 4.98932401e+00 2.96740932e-01 4.65786735e+00 5.32494341e+00 4.51462150e+00 5.45892283e+00
3.82812500e-01 5.01260679e+00 4.98926610e+00 2.96479892e-01 4.65876485e+00 5.32520661e+00 4.51777335e+00 5.46083416e+00
3.83437500e-01 5.01181390e+00 4.98925760e+00 2.96599725e-01 4.65951363e+00 5.32603069e+00 4.51740492e+00 5.45806287e+00
3.84062500e-01 5.01195011e+00 4.98897449e+00 2.96736829e-01 4.65880488e+00 5.32221942e+00 4.51433205e+00 5.45734463e+00
3.84687500e-01 5.01188409e+00 4.98918502e+00 2.96795434e-01 4.65569515e+00 5.32287880e+00 4.51666297e+00 5.45709970e+00
3.85312500e-01 5.01268113e+00 4.98955348e+00 2.96726157e-01 4.65910387e+00 5.32542184e+00 4.51805503e+00 5.45997624e+00
3.85937500e-01 5.01239777e+00 4.98937845e+00 2.96614797e-01 4.65810036e+00 5.32533585e+00 4.51315393e+00 5.45704363e+00
3.86562500e-01 5.01173609e+00 4.98904770e+00 2.96476256e-01 4.65817207e+00 5.32578160e+00 4.51285956e+00 5.46291371e+00
3.87187500e-01 5.01374237e+00 4.98921171e+00 2.96520033e-01 4.65930988e+00 5.32546103e+00 4.51793409e+00 5.46185092e+00
3.87812500e-01 5.01295720e+00 4.98937509e+00 2.96821817e-01 4.65864388e+00 5.32580978e+00 4.51574789e+00 5.46050284e+00
3.88437500e-01 5.01063118e+00 4.98932528e+00 2.96716872e-01 4.65831309e+00 5.32283607e+00 4.51261584e+00 5.45985731e+00
3.89062500e-01 5.01355029e+00 4.98944582e+00 2.96701677e-01 4.65916996e+00 5.31516966e+00 4.51542801e+00 5.45744537e+00
3.89687500e-01 5.01193516e+00 4.98936321e+00 2.96801452e-01 4.65779852e+00 5.32016872e+00 4.51682825e+00 5.45765446e+00
3.90312500e-01 5.01078008e+00 4.98937307e+00 2.96743766e-01 4.65663405e+00 5.32498414e+00 4.51440355e+00 5.46458488e+00
3.90937500e-01 5.01294592e+00 4.98925512e+00 2.96595395e-01 4.65943939e+00 5.32599819e+00 4.51576468e+00 5.45872045e+00
3.91562500e-01 5.01147075e+00 4.98899017e+00 2.96489754e-01 4.65958505e+00 5.32616003e+00 4.51706742e+00 5.46119205e+00
3.92187500e-01 5.01244862e+00 4.98902426e+00 2.96421485e-01 4.65651576e+00 5.32439723e+00 4.51842960e+00 5.45870466e+00
3.92812500e-01 5.01327500e+00 4.98906035e+00 2.96584341e-01 4.65846109e+00 5.32148577e+00 4.51552254e+00 5.45880992e+00
3.93437500e-01 5.01210207e+00 4.98908395e+00 2.96628774e-01 4.65858562e+00 5.32565126e+00 4.51804386e+00 5.45696748e+00
3.94062500e-01 5.01353794e+00 4.98940311e+00 2.96466426e-01 4.65730432e+00 5.32516627e+00 4.51734848e+00 5.46051919e+00
3.94687500e-01 5.01582969e+00 4.98942420e+00 2.96675548e-01 4.65963686e+00 5.32502369e+00 4.51512991e+00 5.46136183e+00
3.95312500e-01 5.01426972e+00 4.98915567e+00 2.96786691e-01 4.65780751e+00 5.32487613e+00 4.51663513e+00 5.46186465e+00
3.95937500e-01 5.01328665e+00 4.98932520e+00 2.96452101e-01 4.66144248e+00 5.31976923e+00 4.51425219e+00 5.45861423e+00
3.96562500e-01 5.01208648e+00 4.98913673e+00 2.96327025e-01 4.65979947e+00 5.32266369e+00 4.51901619e+00 5.45829277e+00
3.97187500e-01 5.00994951e+00 4.98891738e+00 2.96663833e-01 4.65681546e+00 5.32401592e+00 4.51454271e+00 5.45834796e+00
3.97812500e-01 5.01120883e+00 4.98929437e+00 2.96992952e-01 4.65987796e+00 5.31957089e+00 4.51875456e+00 5.46012673e+00
3.98437500e-01 5.01080871e+00 4.98958840e+00 2.96958049e-01 4.66035733e+00 5.32385450e+00 4.51587203e+00 5.46066699e+00
3.99062500e-01 5.01109808e+00 4.98925784e+00 2.96870554e-01 4.65739649e+00 5.32572029e+00 4.51241615e+00 5.46161317e+00
3.99687500e-01 5.01270144e+00 4.98902976e+00 2.96729798e-01 4.65694856e+00 5.32423685e+00 4.51371421e+00 5.46086459e+00
4.00312500e-01 5.01282383e+00 4.98897724e+00 2.96339415e-01 4.65913799e+00 5.32557236e+00 4.51325027e+00 5.45896241e+00
4.00937500e-01 5.01216727e+00 4.98894196e+00 2.96353086e-01 4.65698486e+00 5.32400487e+00 4.51436217e+00 5.46272956e+00
4.01562500e-01 5.01222085e+00 4.98909774e+00 2.96932245e-01 4.65719034e+00 5.32242117e+00 4.51604074e+00 5.45979558e+00
4.02187500e-01 5.01184928e+00 4.98935121e+00 2.96779526e-01 4.65949312e+00 5.32581446e+00 4.51660401e+00 5.45927581e+00
4.02812500e-01 5.01255707e+00 4.98937075e+00 2.96413864e-01 4.65755951e+00 5.32421420e+00 4.51263720e+00 5.45922048e+00
4.03437500e-01 5.01294632e+00 4.98935293e+00 2.96992024e-01 4.65847641e+00 5.32400176e+00 4.51428030e+00 5.46227966e+00
4.04062500e-01 5.01369798e+00 4.98907164e+00 2.96903649e-01 4.65835540e+00 5.32204839e+00 4.51340322e+00 5.45944161e+00
4.04687500e-01 5.01305586e+00 4.98926294e+00 2.96308302e-01 4.65847884e+00 5.31797638e+00 4.51514154e+00 5.46102910e+00
4.05312500e-01 5.01264562e+00 4.98935095e+00 2.96488268e-01 4.65728977e+00 5.32132679e+00 4.51606133e+00 5.45912595e+00
4.05937500e-01 5.01314787e+00 4.98886655e+00 2.96835045e-01 4.65902310e+00 5.32532923e+00 4.51533515e+00 5.45893331e+00
4.06562500e-01 5.01380309e+00 4.98911641e+00 2.96866194e-01 4.65791254e+00 5.32466245e+00 4.51524159e+00 5.46115521e+00
4.07187500e-01 5.01362852e+00 4.98945618e+00 2.96847126e-01 4.65861673e+00 5.32235272e+00 4.51524431e+00 5.46046528e+00
4.07812500e-01 5.01300060e+00 4.98917062e+00 2.96490051e-01 4.65878125e+00 5.32383047e+00 4.51360860e+00 5.46109902e+00
4.08437500e-01 5.01305041e+00 4.98913726e+00 2.96572003e-01 4.65850910e+00 5.32568853e+00 4.51825410e+00 5.45869688e+00
4.09062500e-01 5.01306102e+00 4.98931708e+00 2.96827546e-01 4.65838459e+00 5.32544532e+00 4.51613726e+00 5.45868562e+00
4.09687500e-01 5.01253745e+00 4.98903559e+00 2.96459724e-01 4.65856021e+00 5.32613012e+00 4.51408077e+00 5.45778279e+00
4.10312500e-01 5.01278214e+00 4.98917994e+00 2.96406597e-01 4.65788777e+00 5.32613270e+00 4.51508448e+00 5.46368659e+00
4.10937500e-01 5.01313324e+00 4.98957344e+00 2.96819842e-01 4.65895786e+00 5.32534931e+00 4.51539015e+00 5.46262458e+00
4.11562500e-01 5.01275460e+00 4.98941288e+00 2.96718658e-01 4.65905466e+00 5.32492099e+00 4.51548622e+00 5.46149776e+00
4.12187500e-01 5.01454357e+00 4.98924839e+00 2.96655474e-01 4.65915784e+00 5.32329991e+00 4.51933466e+00 5.45822546e+00
4.12812500e-01 5.01349172e+00 4.98934658e+00 2.96918511e-01 4.65977102e+00 5.32625471e+00 4.51789936e+00 5.45989131e+00
4.13437500e-01 5.01392247e+00 4.98911353e+00 2.96542299e-01 4.66063240e+00 5.32380924e+00 4.51282636e+00 5.46160664e+00
4.14062500e-01 5.01383711e+00 4.98900565e+00 2.96555537e-01 4.65877786e+00 5.31642333e+00 4.51301164e+00 5.46073291e+00
4.14687500e-01 5.01186200e+00 4.98930056e+00 2.96978124e-01 4.65842074e+00 5.32537077e+00 4.51542841e+00 5.45623547e+00
4.15312500e-01 5.01193349e+00 4.98928137e+00 2.96478275e-01 4.65917791e+00 5.32476471e+00 4.51513336e+00 5.45807970e+00
4.15937500e-01 5.01216856e+00 4.98926735e+00 2.96136529e-01 4.65871949e+00 5.32151151e+00 4.51803734e+00 5.45793934e+00
4.16562500e-01 5.01269861e+00 4.98916714e+00 2.96644086e-01 4.65796013e+00 5.32583556e+00 4.51242426e+00 5.45854691e+00
4.17187500e-01 5.01197701e+00 4.98913719e+00 2.96762668e-01 4.65974372e+00 5.32422914e+00 4.51607119e+00 5.45926187e+00
4.17812500e-01 5.01211619e+00 4.98937213e+00 2.96536582e-01 4.65916515e+00 5.32290699e+00 4.51497712e+00 5.46170661e+00
4.18437500e-01 5.01326888e+00 4.98942130e+00 2.96900858e-01 4.65916636e+00 5.32814057e+00 4.51873298e+00 5.45896116e+00
4.19062500e-01 5.01226744e+00 4.98925662e+00 2.96839252e-01 4.65884272e+00 5.32768681e+00 4.51639531e+00 5.45909472e+00
4.19687500e-01 5.01216750e+00 4.98911565e+00 2.96307072e-01 4.65982267e+00 5.32182150e+00 4.51597614e+00 5.45880656e+00
4.20312500e-01 5.01286372e+00 4.98915736e+00 2.96555381e-01 4.65867827e+00 5.32464178e+00 4.51461063e+00 5.45742998e+00
4.20937500e-01 5.01201879e+00 4.98925029e+00 2.96862246e-01 4.65726631e+00 5.32053666e+00 4.51809247e+00 5.45767860e+00
4.21562500e-01 5.01225529e+00 4.98928477e+00 2.96801365e-01 4.65905497e+00 5.32239574e+00 4.51822009e+00 5.45720643e+00
4.22187500e-01 5.01467978e+00 4.98917379e+00 2.96578148e-01 4.66118040e+00 5.32551596e+00 4.51214218e+00 5.45816223e+00
4.22812500e-01 5.01320301e+00 4.98921275e+00 2.96718738e-01 4.65691962e+00 5.32471415e+00 4.51247930e+00 5.46406211e+00
4.23437500e-01 5.01326775e+00 4.98950401e+00 2.96859887e-01 4.65832539e+00 5.32468341e+00 4.51860839e+00 5.46145968e+00
4.24062500e-01 5.01352515e+00 4.98945781e+00 2.96368881e-01 4.65849666e+00 5.32735420e+00 4.51343817e+00 5.45658130e+00
4.24687500e-01 5.01298513e+00 4.98895712e+00 2.96250425e-01 4.65878440e+00 5.32441383e+00 4.51332271e+00 5.45801256e+00
4.25312500e-01 5.01173422e+00 4.98887885e+00 2.96658911e-01 4.65911950e+00 5.31956085e+00 4.51870181e+00 5.45789297e+00
4.25937500e-01 5.01290610e+00 4.98934099e+00 2.96651685e-01 4.65711408e+00 5.32171365e+00 4.51618679e+00 5.45783514e+00
4.26562500e-01 5.01241132e+00 4.98947783e+00 2.96606222e-01 4.65862727e+00 5.32351536e+00 4.51492551e+00 5.45870065e+00
4.27187500e-01 5.01153435e+00 4.98941521e+00 2.96870348e-01 4.65942063e+00 5.32590222e+00 4.51722957e+00 5.45751251e+00
4.27812500e-01 5.01153887e+00 4.98940694e+00 2.96708362e-01 4.65838496e+00 5.32568302e+00 4.51957898e+00 5.45958326e+00
4.28437500e-01 5.01472576e+00 4.98918563e+00 2.96333367e-01 4.65912370e+00 5.32246850e+00 4.51468954e+00 5.45869177e+00
4.29062500e-01 5.01273604e+00 4.98872064e+00 2.96619105e-01 4.65983835e+00 5.31647564e+00 4.51603958e+00 5.45882922e+00
4.29687500e-01 5.01182879e+00 4.98912586e+00 2.96715591e-01 4.65736517e+00 5.32467699e+00 4.51559072e+00 5.45826416e+00
4.30312500e-01 5.01140526e+00 4.98952458e+00 2.96691910e-01 4.65948466e+00 5.32728011e+00 4.51664767e+00 5.45845890e+00
4.30937500e-01 5.01299150e+00 4.98947343e+00 2.96951321e-01 4.66203069e+00 5.32533221e+00 4.51823864e+00 5.45751046e+00
4.31562500e-01 5.01269882e+00 4.98942216e+00 2.96800839e-01 4.65866401e+00 5.32458814e+00 4.51684008e+00 5.46149409e+00
4.32187500e-01 5.01329636e+00 4.98910569e+00 2.96419243e-01 4.65855012e+00 5.32297939e+00 4.51411773e+00 5.46109749e+00
4.32812500e-01 5.01218741e+00 4.98892937e+00 2.96320926e-01 4.65897065e+00 5.31926100e+00 4.51651048e+00 5.45961600e+00
4.33437500e-01 5.01224514e+00 4.98907715e+00 2.96386441e-01 4.65967235e+00 5.32248013e+00 4.51836057e+00 5.45740745e+00
4.34062500e-01 5.01083318e+00 4.98904320e+00 2.96593328e-01 4.65748357e+00 5.32473936e+00 4.51457918e+00 5.45747342e+00
4.34687500e-01 5.01164180e+00 4.98914099e+00 2.96915994e-01 4.65901540e+00 5.32302331e+00 4.51211112e+00 5.45860280e+00
4.35312500e-01 5.01318193e+00 4.98957967e+00 2.96882181e-01 4.65870247e+00 5.32545517e+00 4.51613864e+00 5.45926487e+00
4.35937500e-01 5.01335708e+00 4.98940553e+00 2.96736786e-01 4.66111245e+00 5.32400279e+00 4.51766367e+00 5.45786728e+00
4.36562500e-01 5.01437034e+00 4.98905985e+00 2.96720507e-01 4.65817266e+00 5.31836721e+00 4.51385021e+00 5.45998991e+00
4.37187500e-01 5.01439874e+00 4.98907570e+00 2.96718964e-01 4.65548930e+00 5.32351480e+00 4.51272977e+00 5.45914192e+00
4.37812500e-01 5.01335162e+00 4.98918581e+00 2.96302001e-01 4.65889798e+00 5.32662834e+00 4.51723955e+00 5.45674571e+00
4.38437500e-01 5.01443903e+00 4.98923793e+00 2.96336162e-01 4.65985746e+00 5.32549357e+00 4.51865391e+00 5.45933252e+00
4.39062500e-01 5.01269736e+00 4.98920617e+00 2.96747957e-01 4.65691690e+00 5.32652924e+00 4.51204310e+00 5.45794174e+00
4.39687500e-01 5.01164971e+00 4.98917993e+00 2.96752503e-01 4.65920231e+00 5.32624556e+00 4.51769283e+00 5.45749988e+00
4.40312500e-01 5.01241549e+00 4.98926383e+00 2.96585733e-01 4.65946724e+00 5.32155200e+00 4.51852023e+00 5.45807980e+00
4.40937500e-01 5.01149359e+00 4.98913065e+00 2.96620657e-01 4.65665881e+00 5.31974989e+00 4.51294945e+00 5.46013095e+00
4.41562500e-01 5.01332389e+00 4.98899383e+00 2.96554161e-01 4.65915806e+00 5.32065439e+00 4.51458211e+00 5.45934266e+00
4.42187500e-01 5.01438104e+00 4.98907077e+00 2.96536868e-01 4.65836101e+00 5.32640515e+00 4.51759658e+00 5.45825531e+00
4.42812500e-01 5.01471757e+00 4.98932117e+00 2.96683196e-01 4.65643499e+00 5.32659954e+00 4.51675160e+00 5.45744837e+00
4.43437500e-01 5.01371870e+00 4.98938443e+00 2.96526983e-01 4.65885626e+00 5.32448335e+00 4.51511085e+00 5.45872743e+00
4.44062500e-01 5.01331390e+00 4.98951412e+00 2.96667096e-01 4.65910613e+00 5.31999250e+00 4.51464698e+00 5.45807374e+00
4.44687500e-01 5.01172179e+00 4.98932299e+00 2.97102253e-01 4.65685880e+00 5.32347992e+00 4.51261696e+00 5.46058700e+00
4.45312500e-01 5.01159517e+00 4.98906653e+00 2.96614504e-01 4.65909632e+00 5.32591247e+00 4.51262925e+00 5.45828165e+00
4.45937500e-01 5.01196947e+00 4.98911274e+00 2.96156326e-01 4.65803940e+00 5.32257351e+00 4.51947238e+00 5.45434991e+00
4.46562500e-01 5.01185738e+00 4.98900402e+00 2.96602709e-01 4.65727892e+00 5.32433680e+00 4.51912986e+00 5.45967821e+00
4.47187500e-01 5.01137130e+00 4.98899183e+00 2.96663616e-01 4.65984762e+00 5.32235068e+00 4.51457572e+00 5.45910474e+00
4.47812500e-01 5.01047301e+00 4.98940233e+00 2.96135555e-01 4.65914906e+00 5.31716011e+00 4.51477052e+00 5.45971248e+00
4.48437500e-01 5.01099043e+00 4.98925241e+00 2.96421054e-01 4.65708657e+00 5.32078388e+00 4.51395210e+00 5.45964090e+00
4.49062500e-01 5.01148760e+00 4.98909462e+00 2.96628951e-01 4.65876337e+00 5.32450949e+00 4.52083795e+00 5.45966281e+00
4.49687500e-01 5.01093572e+00 4.98961058e+00 2.96495770e-01 4.65785383e+00 5.32513921e+00 4.51771680e+00 5.46325749e+00
4.50312500e-01 5.01078212e+00 4.98940491e+00 2.96946276e-01 4.65789907e+00 5.32280979e+00 4.51453209e+00 5.46071676e+00
4.50937500e-01 5.01256005e+00 4.98890649e+00 2.96913409e-01 4.65687620e+00 5.31850807e+00 4.51380875e+00 5.45882800e+00
4.51562500e-01 5.01150196e+00 4.98949643e+00 2.96371292e-01 4.65844320e+00 5.31891571e+00 4.51824723e+00 5.45697052e+00
4.52187500e-01 5.01247528e+00 4.98934502e+00 2.96307910e-01 4.65961247e+00 5.32356933e+00 4.51756884e+00 5.46210872e+00
4.52812500e-01 5.01299757e+00 4.98877390e+00 2.96552783e-01 4.65797107e+00 5.32294646e+00 4.51847102e+00 5.45846060e+00
4.53437500e-01 5.01311464e+00 4.98917060e+00 2.96527904e-01 4.65925697e+00 5.32423481e+00 4.51613983e+00 5.45947020e+00
4.54062500e-01 5.01414188e+00 4.98956676e+00 2.96519935e-01 4.65599401e+00 5.32653700e+00 4.51590715e+00 5.45922751e+00
4.54687500e-01 5.01475741e+00 4.98940965e+00 2.96587378e-01 4.65642557e+00 5.32689178e+00 4.51793915e+00 5.45778471e+00
4.55312500e-01 5.01316154e+00 4.98944538e+00 2.96842156e-01 4.65939563e+00 5.32646555e+00 4.51571271e+00 5.45899161e+00
4.55937500e-01 5.01369920e+00 4.98950027e+00 2.96692694e-01 4.65737890e+00 5.32409268e+00 4.51613116e+00 5.46008100e+00
4.56562500e-01 5.01284274e+00 4.98933039e+00 2.96538991e-01 4.65760097e+00 5.32562999e+00 4.51334513e+00 5.45999886e+00
4.57187500e-01 5.01230534e+00 4.98912973e+00 2.96652341e-01 4.65968411e+00 5.32197625e+00 4.51172322e+00 5.45992107e+00
4.57812500e-01 5.01286016e+00 4.98901727e+00 2.96504473e-01 4.65894736e+00 5.32196761e+00 4.51578676e+00 5.45878777e+00
4.58437500e-01 5.01202539e+00 4.98900844e+00 2.96425850e-01 4.65789998e+00 5.32318932e+00 4.51751327e+00 5.46016303e+00
4.59062500e-01 5.01314025e+00 4.98903454e+00 2.96512223e-01 4.65700482e+00 5.32211452e+00 4.51163542e+00 5.45939316e+00
4.59687500e-01 5.01265387e+00 4.98929547e+00 2.96641468e-01 4.65807712e+00 5.32293983e+00 4.51477766e+00 5.45676788e+00
4.60312500e-01 5.01262596e+00 4.98934493e+00 2.96673315e-01 4.65857014e+00 5.32561847e+00 4.51824169e+00 5.45640065e+00
4.60937500e-01 5.01253327e+00 4.98908281e+00 2.97048976e-01 4.65764232e+00 5.32528258e+00 4.51634745e+00 5.45822773e+00
4.61562500e-01 5.01117844e+00 4.98911661e+00 2.96966355e-01 4.65673375e+00 5.32007079e+00 4.51324909e+00 5.45960188e+00
4.62187500e-01 5.01103128e+00 4.98933703e+00 2.96322597e-01 4.65678908e+00 5.32238180e+00 4.51676871e+00 5.45799482e+00
4.62812500e-01 5.01171182e+00 4.98916219e+00 2.96321901e-01 4.65666704e+00 5.32187789e+00 4.52027523e+00 5.45552093e+00
4.63437500e-01 5.01131146e+00 4.98890176e+00 2.96726653e-01 4.65888579e+00 5.32522194e+00 4.51777301e+00 5.45777105e+00
4.64062500e-01 5.01113392e+00 4.98932701e+00 2.96565362e-01 4.65860098e+00 5.32689098e+00 4.51913649e+00 5.45909952e+00
4.64687500e-01 5.01043603e+00 4.98958274e+00 2.96486277e-01 4.65812666e+00 5.32582491e+00 4.51784067e+00 5.46219690e+00
4.65312500e-01 5.01150759e+00 4.98912140e+00 2.96747319e-01 4.65648474e+00 5.32274188e+00 4.51429587e+00 5.46202861e+00
4.65937500e-01 5.01244589e+00 4.98898151e+00 2.96628833e-01 4.65810400e+00 5.32316627e+00 4.51644785e+00 5.45648943e+00
4.66562500e-01 5.01283582e+00 4.98947446e+00 2.96363350e-01 4.65763299e+00 5.32512980e+00 4.51624214e+00 5.45649891e+00
4.67187500e-01 5.01212044e+00 4.98950347e+00 2.96563654e-01 4.65737334e+00 5.32577328e+00 4.51225662e+00 5.45788787e+00
4.67812500e-01 5.01193901e+00 4.98930460e+00 2.96971146e-01 4.66038296e+00 5.32622296e+00 4.51767328e+00 5.45742553e+00
4.68437500e-01 5.01172090e+00 4.98902475e+00 2.96824245e-01 4.65785792e+00 5.32119738e+00 4.51872618e+00 5.45676003e+00
4.69062500e-01 5.01311258e+00 4.98900722e+00 2.96428220e-01 4.65508131e+00 5.32395406e+00 4.51567273e+00 5.45768945e+00
4.69687500e-01 5.01169165e+00 4.98898926e+00 2.96437890e-01 4.65860322e+00 5.32420987e+00 4.51397026e+00 5.45836035e+00
4.70312500e-01 5.01174416e+00 4.98912948e+00 2.96544368e-01 4.65820577e+00 5.32732578e+00 4.51742452e+00 5.46064320e+00
4.70937500e-01 5.01330709e+00 4.98953542e+00 2.96653667e-01 4.65661227e+00 5.32582881e+00 4.51435807e+00 5.45951343e+00
4.71562500e-01 5.01249870e+00 4.98943800e+00 2.96694760e-01 4.65826108e+00 5.32576390e+00 4.51396321e+00 5.46173564e+00
4.72187500e-01 5.01286577e+00 4.98895140e+00 2.96698734e-01 4.65804347e+00 5.32522978e+00 4.51612395e+00 5.46075152e+00
4.72812500e-01 5.01419178e+00 4.98905640e+00 2.96522607e-01 4.65817606e+00 5.32377967e+00 4.51968125e+00 5.45845523e+00
4.73437500e-01 5.01285488e+00 4.98929451e+00 2.96423065e-01 4.65925099e+00 5.32479231e+00 4.51392373e+00 5.45831424e+00
4.74062500e-01 5.01203087e+00 4.98918389e+00 2.96490444e-01 4.66130028e+00 5.32604794e+00 4.51313371e+00 5.45683430e+00
4.74687500e-01 5.01226059e+00 4.98917294e+00 2.96671979e-01 4.65852559e+00 5.32326947e+00 4.51922630e+00 5.45646837e+00
4.75312500e-01 5.01342875e+00 4.98941167e+00 2.96521120e-01 4.65916834e+00 5.32533556e+00 4.52000285e+00 5.45855562e+00
4.75937500e-01 5.01286479e+00 4.98936934e+00 2.96505677e-01 4.65902640e+00 5.32227693e+00 4.51631927e+00 5.45729732e+00
4.76562500e-01 5.01314191e+00 4.98946446e+00 2.96771516e-01 4.65751223e+00 5.32705077e+00 4.51521405e+00 5.45722815e+00
4.77187500e-01 5.01136152e+00 4.98933403e+00 2.96605240e-01 4.66011998e+00 5.32718331e+00 4.51763848e+00 5.45906135e+00
4.77812500e-01 5.01392613e+00 4.98882666e+00 2.96493910e-01 4.65870844e+00 5.32486191e+00 4.52158352e+00 5.45855491e+00
4.78437500e-01 5.01607039e+00 4.98869826e+00 2.96455949e-01 4.65837467e+00 5.31872422e+00 4.51275513e+00 5.45891972e+00
4.79062500e-01 5.01588853e+00 4.98924729e+00 2.96489464e-01 4.65714478e+00 5.32503876e+00 4.51437181e+00 5.45926029e+00
4.79687500e-01 5.01599120e+00 4.98963814e+00 2.96683764e-01 4.65892412e+00 5.32368900e+00 4.51766404e+00 5.45922499e+00
4.80312500e-01 5.01579119e+00 4.98936573e+00 2.96783338e-01 4.65799817e+00 5.32331034e+00 4.51565034e+00 5.45633525e+00
4.80937500e-01 5.01396721e+00 4.98907377e+00 2.96444242e-01 4.65711575e+00 5.32458969e+00 4.51380821e+00 5.45515342e+00
4.81562500e-01 5.01342599e+00 4.98898143e+00 2.96187321e-01 4.65844629e+00 5.32280088e+00 4.51539160e+00 5.45883191e+00
4.82187500e-01 5.01342046e+00 4.98913597e+00 2.96565541e-01 4.65765713e+00 5.32538687e+00 4.51727172e+00 5.46077524e+00
4.82812500e-01 5.01205162e+00 4.98938083e+00 2.96876235e-01 4.65735033e+00 5.32273660e+00 4.51681445e+00 5.46085636e+00
4.83437500e-01 5.01277356e+00 4.98941335e+00 2.96518283e-01 4.65802330e+00 5.31994841e+00 4.51632481e+00 5.45878113e+00
4.84062500e-01 5.01322138e+00 4.98920477e+00 2.96399559e-01 4.65720877e+00 5.32327046e+00 4.51838863e+00 5.45878553e+00
4.84687500e-01 5.01434354e+00 4.98909416e+00 2.96610915e-01 4.65680666e+00 5.32575593e+00 4.51687306e+00 5.45901339e+00
4.85312500e-01 5.01493015e+00 4.98934796e+00 2.96603057e-01 4.66073309e+00 5.32842550e+00 4.51598580e+00 5.45778290e+00
4.85937500e-01 5.01441775e+00 4.98936055e+00 2.96709589e-01 4.65832764e+00 5.32537963e+00 4.51875358e+00 5.45967310e+00
4.86562500e-01 5.01290355e+00 4.98894109e+00 2.96716973e-01 4.65680118e+00 5.31951273e+00 4.51483359e+00 5.45963523e+00
4.87187500e-01 5.01290383e+00 4.98902946e+00 2.96335125e-01 4.65962008e+00 5.32227078e+00 4.51417216e+00 5.46077560e+00
4.87812500e-01 5.01302077e+00 4.98914881e+00 2.96134172e-01 4.65975267e+00 5.32538766e+00 4.51913700e+00 5.45574499e+00
4.88437500e-01 5.01181692e+00 4.98903163e+00 2.96417568e-01 4.65835630e+00 5.32238457e+00 4.51533812e+00 5.45923032e+00
4.89062500e-01 5.00997267e+00 4.98928840e+00 2.96922606e-01 4.65865512e+00 5.32004969e+00 4.51426050e+00 5.45865304e+00
4.89687500e-01 5.01019986e+00 4.98953108e+00 2.96933211e-01 4.65947237e+00 5.32531396e+00 4.51730968e+00 5.45949742e+00
4.90312500e-01 5.01075501e+00 4.98931308e+00 2.96679871e-01 4.66096183e+00 5.32534766e+00 4.51984238e+00 5.46217122e+00
4.90937500e-01 5.01194346e+00 4.98917671e+00 2.96492108e-01 4.66004381e+00 5.32582507e+00 4.51484054e+00 5.45516888e+00
4.91562500e-01 5.01263689e+00 4.98912351e+00 2.96487511e-01 4.65684814e+00 5.32465391e+00 4.51435266e+00 5.45507505e+00
4.92187500e-01 5.01141878e+00 4.98906592e+00 2.96554030e-01 4.65489456e+00 5.32345804e+00 4.51526514e+00 5.45467871e+00
4.92812500e-01 5.01203726e+00 4.98931933e+00 2.96638454e-01 4.66070880e+00 5.32293716e+00 4.51533320e+00 5.45730367e+00
4.93437500e-01 5.01360939e+00 4.98938654e+00 2.96587567e-01 4.65712388e+00 5.32446756e+00 4.51314337e+00 5.45952457e+00
4.94062500e-01 5.01292316e+00 4.98932386e+00 2.96512442e-01 4.65657060e+00 5.32465529e+00 4.51739225e+00 5.46283688e+00
4.94687500e-01 5.01490457e+00 4.98915611e+00 2.96623317e-01 4.65878054e+00 5.32571703e+00 4.51980336e+00 5.45892413e+00
4.95312500e-01 5.01379892e+00 4.98914761e+00 2.96701971e-01 4.65895797e+00 5.32111906e+00 4.51431478e+00 5.45730773e+00
4.95937500e-01 5.01361685e+00 4.98927464e+00 2.96695374e-01 4.65678715e+00 5.31608537e+00 4.51199611e+00 5.45726298e+00
4.96562500e-01 5.01380008e+00 4.98938037e+00 2.96590351e-01 4.66060326e+00 5.31590328e+00 4.51817193e+00 5.45809706e+00
4.97187500e-01 5.01405538e+00 4.98921172e+00 2.96470079e-01 4.65885218e+00 5.32428495e+00 4.51961641e+00 5.45877524e+00
4.97812500e-01 5.01346333e+00 4.98898821e+00 2.96322702e-01 4.65804275e+00 5.32338515e+00 4.51640331e+00 5.45762272e+00
4.98437500e-01 5.01318310e+00 4.98915699e+00 2.96392454e-01 4.66046527e+00 5.32477978e+00 4.51716281e+00 5.46327304e+00
4.99062500e-01 5.01253479e+00 4.98942524e+00 2.96606240e-01 4.65888753e+00 5.32238145e+00 4.51587680e+00 5.45964951e+00
4.99687500e-01 5.01343111e+00 4.98916177e+00 2.96587652e-01 4.65845627e+00 5.32250509e+00 4.51614611e+00 5.45926482e+00
5.00312500e-01 5.01115311e+00 4.98917341e+00 2.96562843e-01 4.66001018e+00 5.32218412e+00 4.51504346e+00 5.45438345e+00
5.00937500e-01 5.01267560e+00 4.98942082e+00 2.96627686e-01 4.65867469e+00 5.32634072e+00 4.51791603e+00 5.45807696e+00
5.01562500e-01 5.01238166e+00 4.98922666e+00 2.96788896e-01 4.65660350e+00 5.32824471e+00 4.51876860e+00 5.45839208e+00
5.02187500e-01 5.01240608e+00 4.98909012e+00 2.96889451e-01 4.65886294e+00 5.32770770e+00 4.51605470e+00 5.46027352e+00
5.02812500e-01 5.01220130e+00 4.98906478e+00 2.96466284e-01 4.65971038e+00 5.32216265e+00 4.51576859e+00 5.46198716e+00
5.03437500e-01 5.01216526e+00 4.98901999e+00 2.96303279e-01 4.65851398e+00 5.31916393e+00 4.51884077e+00 5.45732690e+00
5.04062500e-01 5.01176208e+00 4.98922621e+00 2.96607359e-01 4.66022491e+00 5.32272196e+00 4.51818035e+00 5.45790656e+00
5.04687500e-01 5.01152894e+00 4.98937219e+00 2.96912824e-01 4.65897739e+00 5.32458002e+00 4.51566808e+00 5.45785820e+00
5.05312500e-01 5.01068661e+00 4.98935224e+00 2.96777403e-01 4.65899215e+00 5.32074847e+00 4.51441463e+00 5.45737638e+00
5.05937500e-01 5.01282356e+00 4.98929463e+00 2.96231665e-01 4.65839162e+00 5.32140886e+00 4.51717897e+00 5.45597745e+00
5.06562500e-01 5.01143942e+00 4.98905106e+00 2.96260768e-01 4.65873013e+00 5.32452464e+00 4.51715969e+00 5.45961962e+00
5.07187500e-01 5.01077049e+00 4.98880014e+00 2.96898442e-01 4.65727990e+00 5.32422749e+00 4.51727296e+00 5.46064580e+00
5.07812500e-01 5.01190865e+00 4.98916862e+00 2.97234704e-01 4.65617279e+00 5.32367343e+00 4.51627931e+00 5.46076001e+00
5.08437500e-01 5.01174449e+00 4.98964350e+00 2.96856101e-01 4.65899754e+00 5.32456479e+00 4.51425060e+00 5.45881515e+00
5.09062500e-01 5.01274914e+00 4.98933415e+00 2.96241155e-01 4.65767761e+00 5.32248917e+00 4.51434979e+00 5.45382859e+00
5.09687500e-01 5.01270270e+00 4.98899460e+00 2.96159449e-01 4.65846870e+00 5.32090599e+00 4.51735237e+00 5.45888798e+00
5.10312500e-01 5.01311238e+00 4.98917117e+00 2.96498868e-01 4.65882457e+00 5.32128977e+00 4.51666528e+00 5.46102319e+00
5.10937500e-01 5.01179141e+00 4.98925850e+00 2.96688447e-01 4.66071773e+00 5.32392571e+00 4.51521948e+00 5.46209015e+00
5.11562500e-01 5.01074880e+00 4.98920212e+00 2.96616966e-01 4.65915023e+00 5.32649967e+00 4.51591143e+00 5.45553414e+00
5.12187500e-01 5.01082549e+00 4.98935840e+00 2.96682213e-01 4.65672816e+00 5.32565129e+00 4.51706065e+00 5.45623034e+00
5.12812500e-01 5.01144740e+00 4.98947543e+00 2.96550395e-01 4.65876006e+00 5.32453163e+00 4.51758973e+00 5.45857449e+00
5.13437500e-01 5.01028791e+00 4.98945998e+00 2.96558431e-01 4.65945732e+00 5.32032116e+00 4.51798581e+00 5.45823545e+00
5.14062500e-01 5.01195563e+00 4.98931683e+00 2.96674903e-01 4.65803950e+00 5.32466967e+00 4.51818456e+00 5.46006120e+00
5.14687500e-01 5.01219335e+00 4.98895276e+00 2.96401106e-01 4.65720726e+00 5.32229079e+00 4.51349373e+00 5.46037595e+00
5.15312500e-01 5.01224225e+00 4.98903568e+00 2.96236264e-01 4.65862981e+00 5.32164744e+00 4.51551730e+00 5.46026336e+00
5.15937500e-01 5.01238368e+00 4.98935831e+00 2.96610161e-01 4.65774612e+00 5.32242890e+00 4.51730309e+00 5.45775954e+00
5.16562500e-01 5.01345045e+00 4.98936606e+00 2.96639157e-01 4.65561831e+00 5.32463685e+00 4.51767798e+00 5.45681916e+00
5.17187500e-01 5.01407380e+00 4.98950456e+00 2.96619230e-01 4.65705052e+00 5.32703277e+00 4.51974384e+00 5.45566548e+00
5.17812500e-01 5.01302052e+00 4.98948969e+00 2.96668360e-01 4.65990834e+00 5.32590560e+00 4.51532138e+00 5.45517654e+00
5.18437500e-01 5.01062182e+00 4.98912181e+00 2.96363399e-01 4.65662900e+00 5.32290255e+00 4.51551777e+00 5.45516775e+00
5.19062500e-01 5.01100359e+00 4.98902420e+00 2.96328000e-01 4.65577663e+00 5.32273995e+00 4.51702528e+00 5.45908376e+00
5.19687500e-01 5.00962504e+00 4.98919456e+00 2.96689446e-01 4.65909564e+00 5.32445904e+00 4.51603540e+00 5.45909754e+00
5.20312500e-01 5.01015934e+00 4.98921286e+00 2.96562599e-01 4.66065095e+00 5.32226693e+00 4.51686045e+00 5.45991967e+00
5.20937500e-01 5.01017157e+00 4.98925355e+00 2.96420929e-01 4.65732735e+00 5.32687252e+00 4.52005596e+00 5.45965475e+00
5.21562500e-01 5.01101443e+00 4.98916627e+00 2.96857681e-01 4.65751064e+00 5.32261709e+00 4.51500827e+00 5.45804680e+00
5.22187500e-01 5.01219684e+00 4.98922781e+00 2.96953902e-01 4.65922465e+00 5.32504602e+00 4.51552557e+00 5.45849854e+00
5.22812500e-01 5.01150886e+00 4.98956453e+00 2.96645241e-01 4.66005470e+00 5.32698632e+00 4.51413391e+00 5.45675772e+00
5.23437500e-01 5.00936455e+00 4.98950961e+00 2.96531958e-01 4.66006500e+00 5.32449257e+00 4.51995815e+00 5.46033295e+00
5.24062500e-01 5.00989472e+00 4.98911402e+00 2.96389829e-01 4.65787104e+00 5.32484883e+00 4.51685319e+00 5.45778261e+00
5.24687500e-01 5.01229350e+00 4.98881578e+00 2.96167986e-01 4.65757807e+00 5.32186783e+00 4.51613772e+00 5.45671754e+00
5.25312500e-01 5.01406896e+00 4.98892365e+00 2.96311899e-01 4.65894884e+00 5.31881589e+00 4.51813548e+00 5.45674366e+00
5.25937500e-01 5.01433515e+00 4.98906161e+00 2.96812495e-01 4.65871479e+00 5.32373556e+00 4.51795484e+00 5.46363094e+00
5.26562500e-01 5.01412226e+00 4.98920833e+00 2.96821599e-01 4.65874428e+00 5.32459110e+00 4.51572413e+00 5.45930510e+00
5.27187500e-01 5.01407677e+00 4.98935551e+00 2.96342512e-01 4.65958353e+00 5.32263839e+00 4.51614194e+00 5.45958283e+00
5.27812500e-01 5.01466357e+00 4.98934379e+00 2.96327847e-01 4.66026796e+00 5.32443409e+00 4.51558019e+00 5.45673020e+00
5.28437500e-01 5.01236902e+00 4.98917454e+00 2.96745986e-01 4.65783911e+00 5.32688347e+00 4.51688030e+00 5.45570461e+00
5.29062500e-01 5.01272576e+00 4.98933153e+00 2.96849627e-01 4.65815824e+00 5.32590150e+00 4.51544987e+00 5.45841620e+00
5.29687500e-01 5.01169082e+00 4.98926236e+00 2.96599193e-01 4.65837554e+00 5.32217759e+00 4.51535164e+00 5.45932771e+00
5.30312500e-01 5.01253825e+00 4.98909315e+00 2.96505025e-01 4.65789717e+00 5.32188374e+00 4.51197862e+00 5.45808759e+00
5.30937500e-01 5.01304949e+00 4.98923875e+00 2.96383092e-01 4.66043840e+00 5.32085006e+00 4.51684702e+00 5.46133488e+00
5.31562500e-01 5.01178580e+00 4.98935399e+00 2.96554248e-01 4.65906000e+00 5.32378939e+00 4.51741925e+00 5.45857883e+00
5.32187500e-01 5.01141624e+00 4.98924290e+00 2.96635808e-01 4.65914521e+00 5.32378863e+00 4.51487540e+00 5.45793531e+00
5.32812500e-01 5.01073822e+00 4.98922456e+00 2.96490903e-01 4.65848714e+00 5.32500012e+00 4.51285477e+00 5.45610334e+00
5.33437500e-01 5.01104833e+00 4.98934682e+00 2.96393499e-01 4.65841240e+00 5.32536915e+00 4.51415577e+00 5.45680394e+00
5.34062500e-01 5.01149261e+00 4.98930151e+00 2.96596083e-01 4.65767841e+00 5.32345942e+00 4.51774102e+00 5.45619035e+00
5.34687500e-01 5.01099890e+00 4.98940535e+00 2.96761469e-01 4.65821374e+00 5.32704323e+00 4.51440034e+00 5.46023393e+00
5.35312500e-01 5.00940374e+00 4.98928965e+00 2.96831803e-01 4.65823221e+00 5.32352790e+00 4.51757104e+00 5.45920049e+00
5.35937500e-01 5.00991653e+00 4.98900501e+00 2.96919588e-01 4.65888256e+00 5.32327219e+00 4.51301131e+00 5.45820041e+00
5.36562500e-01 5.01154537e+00 4.98911098e+00 2.96278467e-01 4.65731845e+00 5.32378132e+00 4.51650843e+00 5.45671172e+00
5.37187500e-01 5.01082678e+00 4.98928101e+00 2.96008468e-01 4.65864170e+00 5.32220906e+00 4.51954154e+00 5.46079446e+00
5.37812500e-01 5.01038071e+00 4.98920107e+00 2.96508342e-01 4.65631746e+00 5.32411969e+00 4.51733129e+00 5.46082971e+00
5.38437500e-01 5.01032757e+00 4.98939559e+00 2.96807108e-01 4.65872200e+00 5.32752087e+00 4.51526054e+00 5.45774441e+00
5.39062500e-01 5.01064785e+00 4.98953059e+00 2.96698869e-01 4.65837367e+00 5.32294843e+00 4.51453641e+00 5.45599483e+00
5.39687500e-01 5.01159718e+00 4.98921355e+00 2.96830202e-01 4.65632502e+00 5.32358720e+00 4.51746971e+00 5.45798362e+00
5.40312500e-01 5.01281985e+00 4.98912745e+00 2.96433239e-01 4.65770315e+00 5.32799818e+00 4.51392101e+00 5.46101730e+00
5.40937500e-01 5.01341515e+00 4.98933466e+00 2.96246666e-01 4.65952613e+00 5.32560747e+00 4.51601380e+00 5.45928376e+00
5.41562500e-01 5.01392123e+00 4.98932837e+00 2.96927399e-01 4.65604737e+00 5.32631186e+00 4.51909142e+00 5.45656230e+00
5.42187500e-01 5.01275814e+00 4.98922071e+00 2.96881579e-01 4.65639058e+00 5.32196072e+00 4.51957832e+00 5.45545544e+00
5.42812500e-01 5.01445799e+00 4.98913105e+00 2.96344163e-01 4.65992865e+00 5.32375713e+00 4.51636613e+00 5.45848200e+00
5.43437500e-01 5.01347378e+00 4.98914038e+00 2.96402567e-01 4.65760572e+00 5.32481555e+00 4.51451456e+00 5.46075060e+00
5.44062500e-01 5.01266602e+00 4.98907494e+00 2.96488702e-01 4.65909821e+00 5.32028457e+00 4.51621732e+00 5.45743043e+00
5.44687500e-01 5.01256208e+00 4.98928633e+00 2.96506149e-01 4.66077483e+00 5.32144523e+00 4.51820795e+00 5.45540697e+00
5.45312500e-01 5.01306536e+00 4.98941518e+00 2.96692491e-01 4.65536957e+00 5.32337235e+00 4.51718201e+00 5.45707719e+00
5.45937500e-01 5.01161114e+00 4.98923697e+00 2.96633997e-01 4.65827093e+00 5.32339068e+00 4.51671909e+00 5.45719969e+00
5.46562500e-01 5.01077177e+00 4.98917202e+00 2.96431118e-01 4.66032006e+00 5.32434687e+00 4.51701485e+00 5.46013055e+00
5.47187500e-01 5.01122741e+00 4.98896685e+00 2.96502666e-01 4.65726641e+00 5.32092503e+00 4.51954138e+00 5.46073155e+00
5.47812500e-01 5.01069984e+00 4.98902490e+00 2.96626766e-01 4.65755457e+00 5.32309786e+00 4.51687923e+00 5.45953423e+00
5.48437500e-01 5.01220944e+00 4.98942024e+00 2.96626338e-01 4.66041186e+00 5.32408139e+00 4.51561891e+00 5.45502079e+00
5.49062500e-01 5.01419210e+00 4.98942453e+00 2.96665266e-01 4.65704209e+00 5.32260805e+00 4.51458868e+00 5.45555013e+00
5.49687500e-01 5.01390417e+00 4.98944222e+00 2.96628375e-01 4.65885502e+00 5.32831615e+00 4.51600605e+00 5.45631608e+00
5.50312500e-01 5.01430383e+00 4.98964222e+00 2.96543587e-01 4.66020815e+00 5.32594878e+00 4.51785049e+00 5.45577538e+00
5.50937500e-01 5.01350046e+00 4.98934717e+00 2.96689707e-01 4.65771500e+00 5.32272993e+00 4.51640660e+00 5.45524614e+00
5.51562500e-01 5.01295962e+00 4.98887998e+00 2.96677608e-01 4.65723444e+00 5.32321150e+00 4.51771838e+00 5.45576720e+00
5.52187500e-01 5.01389395e+00 4.98881364e+00 2.96192592e-01 4.65866723e+00 5.32068793e+00 4.51698290e+00 5.45644081e+00
5.52812500e-01 5.01472002e+00 4.98907571e+00 2.96097111e-01 4.66019629e+00 5.32169349e+00 4.51472774e+00 5.45836547e+00
5.53437500e-01 5.01350005e+00 4.98935609e+00 2.96620459e-01 4.65915301e+00 5.32216348e+00 4.51266745e+00 5.45761066e+00
5.54062500e-01 5.01252903e+00 4.98938525e+00 2.96667078e-01 4.65945124e+00 5.32619763e+00 4.51672375e+00 5.45711573e+00
5.54687500e-01 5.01114451e+00 4.98939633e+00 2.96327323e-01 4.65746958e+00 5.32698477e+00 4.51837545e+00 5.45692602e+00
5.55312500e-01 5.01072262e+00 4.98912552e+00 2.96442221e-01 4.65894309e+00 5.32616798e+00 4.51772027e+00 5.45406306e+00
5.55937500e-01 5.01219930e+00 4.98879650e+00 2.96474298e-01 4.65983871e+00 5.31970506e+00 4.51496896e+00 5.45806797e+00
5.56562500e-01 5.01229470e+00 4.98919809e+00 2.96360999e-01 4.65680594e+00 5.32279951e+00 4.51651593e+00 5.46018780e+00
5.57187500e-01 5.01271472e+00 4.98929332e+00 2.96510577e-01 4.65862196e+00 5.32426429e+00 4.51854831e+00 5.46413838e+00
5.57812500e-01 5.01297282e+00 4.98907802e+00 2.96872740e-01 4.66041134e+00 5.32592495e+00 4.51725732e+00 5.45916980e+00
5.58437500e-01 5.01382827e+00 4.98929479e+00 2.96490818e-01 4.65940236e+00 5.32729384e+00 4.51948578e+00 5.45557934e+00
5.59062500e-01 5.01548611e+00 4.98951126e+00 2.96069955e-01 4.65658608e+00 5.32408011e+00 4.51449131e+00 5.45755705e+00
5.59687500e-01 5.01378577e+00 4.98933362e+00 2.96558923e-01 4.65948892e+00 5.31973243e+00 4.51684817e+00 5.45606565e+00
5.60312500e-01 5.01512946e+00 4.98927474e+00 2.96683470e-01 4.65789102e+00 5.32541115e+00 4.51248484e+00 5.45656358e+00
5.60937500e-01 5.01463695e+00 4.98927220e+00 2.96341648e-01 4.66016656e+00 5.32087804e+00 4.51596342e+00 5.45993550e+00
5.61562500e-01 5.01142998e+00 4.98928522e+00 2.96565754e-01 4.65781827e+00 5.32681786e+00 4.51859184e+00 5.45980996e+00
5.62187500e-01 5.01245567e+00 4.98926087e+00 2.96846465e-01 4.65647459e+00 5.32881114e+00 4.51874288e+00 5.45790911e+00
5.62812500e-01 5.01041160e+00 4.98937831e+00 2.96568130e-01 4.65830308e+00 5.32101857e+00 4.51580712e+00 5.45668212e+00
5.63437500e-01 5.00990475e+00 4.98937428e+00 2.96519157e-01 4.65634889e+00 5.31931967e+00 4.51804587e+00 5.45626869e+00
5.64062500e-01 5.01108339e+00 4.98908459e+00 2.96484489e-01 4.65755443e+00 5.32047857e+00 4.51913433e+00 5.45552814e+00
5.64687500e-01 5.01036364e+00 4.98904196e+00 2.96368841e-01 4.65990815e+00 5.32480963e+00 4.51352406e+00 5.45909528e+00
5.65312500e-01 5.01077359e+00 4.98915423e+00 2.96676250e-01 4.65936860e+00 5.32215753e+00 4.51404982e+00 5.45969090e+00
5.65937500e-01 5.01015224e+00 4.98918183e+00 2.96653753e-01 4.65896876e+00 5.32854247e+00 4.51562647e+00 5.45786121e+00
5.66562500e-01 5.01098816e+00 4.98906177e+00 2.96439935e-01 4.65933866e+00 5.32655893e+00 4.51875393e+00 5.45716874e+00
5.67187500e-01 5.01203836e+00 4.98914850e+00 2.96704849e-01 4.65923770e+00 5.32132732e+00 4.51979284e+00 5.45739116e+00
5.67812500e-01 5.01196377e+00 4.98944390e+00 2.96931434e-01 4.65837460e+00 5.32240123e+00 4.51351749e+00 5.45644410e+00
5.68437500e-01 5.01153213e+00 4.98954187e+00 2.96534799e-01 4.65929557e+00 5.32502586e+00 4.51787736e+00 5.45776434e+00
5.69062500e-01 5.01183811e+00 4.98924291e+00 2.96307999e-01 4.65921891e+00 5.32159359e+00 4.51799911e+00 5.45697223e+00
5.69687500e-01 5.01202856e+00 4.98904161e+00 2.96414288e-01 4.65920750e+00 5.32226337e+00 4.51594308e+00 5.45911418e+00
5.70312500e-01 5.01343184e+00 4.98907220e+00 2.96696020e-01 4.65778696e+00 5.32139377e+00 4.51538497e+00 5.45821305e+00
5.70937500e-01 5.01393546e+00 4.98942973e+00 2.96814180e-01 4.65782501e+00 5.32747821e+00 4.51808841e+00 5.45499712e+00
5.71562500e-01 5.01423285e+00 4.98935332e+00 2.96766098e-01 4.65863225e+00 5.32298655e+00 4.51885641e+00 5.45687732e+00
5.72187500e-01 5.01408509e+00 4.98917076e+00 2.96550054e-01 4.65901695e+00 5.32271458e+00 4.51865034e+00 5.45704753e+00
5.72812500e-01 5.01347929e+00 4.98916594e+00 2.96594766e-01 4.65705228e+00 5.32625724e+00 4.51504945e+00 5.46129638e+00
5.73437500e-01 5.01347862e+00 4.98914259e+00 2.96570923e-01 4.65642498e+00 5.32528980e+00 4.51645686e+00 5.45960714e+00
5.74062500e-01 5.01332893e+00 4.98937646e+00 2.96588109e-01 4.65950703e+00 5.32505404e+00 4.52046873e+00 5.45709340e+00
5.74687500e-01 5.01402026e+00 4.98948575e+00 2.96457855e-01 4.66015827e+00 5.32435849e+00 4.51803827e+00 5.45496123e+00
5.75312500e-01 5.01495201e+00 4.98915425e+00 2.96407767e-01 4.65745112e+00 5.32396792e+00 4.51806015e+00 5.45699093e+00
5.75937500e-01 5.01505936e+00 4.98897513e+00 2.96510496e-01 4.65732621e+00 5.32465445e+00 4.51752520e+00 5.45716081e+00
5.76562500e-01 5.01320818e+00 4.98898129e+00 2.96525351e-01 4.65804097e+00 5.32348861e+00 4.51450739e+00 5.45932240e+00
5.77187500e-01 5.01378542e+00 4.98905140e+00 2.96532941e-01 4.65753064e+00 5.32047977e+00 4.51886974e+00 5.45925911e+00
5.77812500e-01 5.01278854e+00 4.98930223e+00 2.96677994e-01 4.65826310e+00 5.32395005e+00 4.51735176e+00 5.45506205e+00
5.78437500e-01 5.01359372e+00 4.98948846e+00 2.96695811e-01 4.65938861e+00 5.32397341e+00 4.51707556e+00 5.45933368e+00
5.79062500e-01 5.01341545e+00 4.98925812e+00 2.96476136e-01 4.65861932e+00 5.32407804e+00 4.51473338e+00 5.45616854e+00
5.79687500e-01 5.01233477e+00 4.98930136e+00 2.96430291e-01 4.65690544e+00 5.32506759e+00 4.51597268e+00 5.45565714e+00
5.80312500e-01 5.01165796e+00 4.98932489e+00 2.96605173e-01 4.66065936e+00 5.32566083e+00 4.51703428e+00 5.45825259e+00
5.80937500e-01 5.01145961e+00 4.98918123e+00 2.96691839e-01 4.65813579e+00 5.32036537e+00 4.51645931e+00 5.45858030e+00
5.81562500e-01 5.01185136e+00 4.98917332e+00 2.96768221e-01 4.65815022e+00 5.32409725e+00 4.51329157e+00 5.45986805e+00
5.82187500e-01 5.01078983e+00 4.98924176e+00 2.96687355e-01 4.65855552e+00 5.32442819e+00 4.51654592e+00 5.45704956e+00
5.82812500e-01 5.00961302e+00 4.98923304e+00 2.96394649e-01 4.65851101e+00 5.32499215e+00 4.51633290e+00 5.45907976e+00
5.83437500e-01 5.00957980e+00 4.98927641e+00 2.96307568e-01 4.65753468e+00 5.32470111e+00 4.51979249e+00 5.45676702e+00
5.84062500e-01 5.00943656e+00 4.98949471e+00 2.96562433e-01 4.65765707e+00 5.32622759e+00 4.51840688e+00 5.46157667e+00
5.84687500e-01 5.00964174e+00 4.98940157e+00 2.96974311e-01 4.65802868e+00 5.32672468e+00 4.51571196e+00 5.45919072e+00
5.85312500e-01 5.01012659e+00 4.98928028e+00 2.96971048e-01 4.65647299e+00 5.32140987e+00 4.52088898e+00 5.45877315e+00
5.85937500e-01 5.01109867e+00 4.98922073e+00 2.96156109e-01 4.65897692e+00 5.32314660e+00 4.51761541e+00 5.45754265e+00
5.86562500e-01 5.01010858e+00 4.98919495e+00 2.96007565e-01 4.66001240e+00 5.32496734e+00 4.51571117e+00 5.45933545e+00
5.87187500e-01 5.01257036e+00 4.98896655e+00 2.96661856e-01 4.65768425e+00 5.32529302e+00 4.51519459e+00 5.45574344e+00
5.87812500e-01 5.01224877e+00 4.98903393e+00 2.96699968e-01 4.65624319e+00 5.32454865e+00 4.51942018e+00 5.45433296e+00
5.88437500e-01 5.01229479e+00 4.98942585e+00 2.96605679e-01 4.65957548e+00 5.32346810e+00 4.51745989e+00 5.45700853e+00
5.89062500e-01 5.01318862e+00 4.98954313e+00 2.96514410e-01 4.66011324e+00 5.32333016e+00 4.51455621e+00 5.45565456e+00
5.89687500e-01 5.01356955e+00 4.98949063e+00 2.96588862e-01 4.65869481e+00 5.32390617e+00 4.51636796e+00 5.46006409e+00
5.90312500e-01 5.01246528e+00 4.98919682e+00 2.96568110e-01 4.65765693e+00 5.32550265e+00 4.51916880e+00 5.45911642e+00
5.90937500e-01 5.01186450e+00 4.98896037e+00 2.96547137e-01 4.65959193e+00 5.32548282e+00 4.51534923e+00 5.45697298e+00
5.91562500e-01 5.01209936e+00 4.98915156e+00 2.96319369e-01 4.65915269e+00 5.32325092e+00 4.51385317e+00 5.46002399e+00
5.92187500e-01 5.01265539e+00 4.98913482e+00 2.96536673e-01 4.65950423e+00 5.32132428e+00 4.51742185e+00 5.45905879e+00
5.92812500e-01 5.01250333e+00 4.98909531e+00 2.96804857e-01 4.65846657e+00 5.32123990e+00 4.51674113e+00 5.45703969e+00
5.93437500e-01 5.01164393e+00 4.98954277e+00 2.96671601e-01 4.65967654e+00 5.32669561e+00 4.51605494e+00 5.45916432e+00
5.94062500e-01 5.01119633e+00 4.98964872e+00 2.96635942e-01 4.65884471e+00 5.32646190e+00 4.51793320e+00 5.45729087e+00
5.94687500e-01 5.01255775e+00 4.98924536e+00 2.96612817e-01 4.65948300e+00 5.32723401e+00 4.51570486e+00 5.45625478e+00
5.95312500e-01 5.01224653e+00 4.98936146e+00 2.96237431e-01 4.65831452e+00 5.32369156e+00 4.51678501e+00 5.46085722e+00
5.95937500e-01 5.01433130e+00 4.98922163e+00 2.96455577e-01 4.65815665e+00 5.32225652e+00 4.51665239e+00 5.45748381e+00
5.96562500e-01 5.01456031e+00 4.98913882e+00 2.96565061e-01 4.65960491e+00 5.32046151e+00 4.51936780e+00 5.45647151e+00
5.97187500e-01 5.01475361e+00 4.98960747e+00 2.96189585e-01 4.65963430e+00 5.32562544e+00 4.51838866e+00 5.45750762e+00
5.97812500e-01 5.01307581e+00 4.98947051e+00 2.96347374e-01 4.66045376e+00 5.32709212e+00 4.51444422e+00 5.46115195e+00
5.98437500e-01 5.01222887e+00 4.98896710e+00 2.96728246e-01 4.65748791e+00 5.32287867e+00 4.51395651e+00 5.45712642e+00
5.99062500e-01 5.01284769e+00 4.98914437e+00 2.96429559e-01 4.65902492e+00 5.32606020e+00 4.51583007e+00 5.45693216e+00
5.99687500e-01 5.01153768e+00 4.98936440e+00 2.96434145e-01 4.66012858e+00 5.32372016e+00 4.51717373e+00 5.45891226e+00
6.00312500e-01 5.01338480e+00 4.98927976e+00 2.96916996e-01 4.65768753e+00 5.32392299e+00 4.51629954e+00 5.45673180e+00
6.00937500e-01 5.01210842e+00 4.98941476e+00 2.96727225e-01 4.65842043e+00 5.32337762e+00 4.51551579e+00 5.45599780e+00
6.01562500e-01 5.01177399e+00 4.98971957e+00 2.96453297e-01 4.65829304e+00 5.32516185e+00 4.51590535e+00 5.45464387e+00
6.02187500e-01 5.01247786e+00 4.98952782e+00 2.96312176e-01 4.65744646e+00 5.32404825e+00 4.51893394e+00 5.45651196e+00
6.02812500e-01 5.01293555e+00 4.98892986e+00 2.96079637e-01 4.65651844e+00 5.32100107e+00 4.51913891e+00 5.45456338e+00
6.03437500e-01 5.01343520e+00 4.98851869e+00 2.96387544e-01 4.65665548e+00 5.31732814e+00 4.51555895e+00 5.45901860e+00
6.04062500e-01 5.01280397e+00 4.98906193e+00 2.96520302e-01 4.66010793e+00 5.31793726e+00 4.51756556e+00 5.46254381e+00
6.04687500e-01 5.01082660e+00 4.98967424e+00 2.96638945e-01 4.65989638e+00 5.32369603e+00 4.51567104e+00 5.45935300e+00
6.05312500e-01 5.01185565e+00 4.98957347e+00 2.96794756e-01 4.65851483e+00 5.32584552e+00 4.51401789e+00 5.45620175e+00
6.05937500e-01 5.01175890e+00 4.98920938e+00 2.96583514e-01 4.65795911e+00 5.32371720e+00 4.51618553e+00 5.45643098e+00
6.06562500e-01 5.01145832e+00 4.98913739e+00 2.96262637e-01 4.65676291e+00 5.32212537e+00 4.52061286e+00 5.45657004e+00
6.07187500e-01 5.01314914e+00 4.98902279e+00 2.96464767e-01 4.65884366e+00 5.32241360e+00 4.51618474e+00 5.45845372e+00
6.07812500e-01 5.01331116e+00 4.98918982e+00 2.96395289e-01 4.65872048e+00 5.32362777e+00 4.51872158e+00 5.45700264e+00
6.08437500e-01 5.01291850e+00 4.98932366e+00 2.96153303e-01 4.65863283e+00 5.31982335e+00 4.51563844e+00 5.45439078e+00
6.09062500e-01 5.01350053e+00 4.98923567e+00 2.96473800e-01 4.65854143e+00 5.32224804e+00 4.51203126e+00 5.45592064e+00
6.09687500e-01 5.01278187e+00 4.98947229e+00 2.96715609e-01 4.65742729e+00 5.32560018e+00 4.51268415e+00 5.45798548e+00
6.10312500e-01 5.01333065e+00 4.98964707e+00 2.96802142e-01 4.65872129e+00 5.32607868e+00 4.51805066e+00 5.46152294e+00
6.10937500e-01 5.01332914e+00 4.98920852e+00 2.96995419e-01 4.65828807e+00 5.32472781e+00 4.51956984e+00 5.46053414e+00
6.11562500e-01 5.01332115e+00 4.98913007e+00 2.96736295e-01 4.65732967e+00 5.32403786e+00 4.51411830e+00 5.45741263e+00
6.12187500e-01 5.01305785e+00 4.98947181e+00 2.96341013e-01 4.65829917e+00 5.31939837e+00 4.51390283e+00 5.45966847e+00
6.12812500e-01 5.01217420e+00 4.98944134e+00 2.96409226e-01 4.66071020e+00 5.32039945e+00 4.51806356e+00 5.45968290e+00
6.13437500e-01 5.01208283e+00 4.98906754e+00 2.96283348e-01 4.65969705e+00 5.32208349e+00 4.51690446e+00 5.45659791e+00
6.14062500e-01 5.01280397e+00 4.98917866e+00 2.96397168e-01 4.65692395e+00 5.32498508e+00 4.51537429e+00 5.45607998e+00
6.14687500e-01 5.01147567e+00 4.98936229e+00 2.96594077e-01 4.65794333e+00 5.32704462e+00 4.51623322e+00 5.45908315e+00
6.15312500e-01 5.01030448e+00 4.98928412e+00 2.96558524e-01 4.65862432e+00 5.32627338e+00 4.51799957e+00 5.45612083e+00
6.15937500e-01 5.01219664e+00 4.98919683e+00 2.96670144e-01 4.65837578e+00 5.32346445e+00 4.52105011e+00 5.45857900e+00
6.16562500e-01 5.01401091e+00 4.98922206e+00 2.96627700e-01 4.65845912e+00 5.32397769e+00 4.51847134e+00 5.45893757e+00
6.17187500e-01 5.01218091e+00 4.98925810e+00 2.96291925e-01 4.65960897e+00 5.32471457e+00 4.51890195e+00 5.46206109e+00
6.17812500e-01 5.01343843e+00 4.98908246e+00 2.96304325e-01 4.65870330e+00 5.32404514e+00 4.51604004e+00 5.46036193e+00
6.18437500e-01 5.01201457e+00 4.98920985e+00 2.96485968e-01 4.65640310e+00 5.32543818e+00 4.51631267e+00 5.45924793e+00
6.19062500e-01 5.01124157e+00 4.98950331e+00 2.96570258e-01 4.65891153e+00 5.32355629e+00 4.51897233e+00 5.45804205e+00
6.19687500e-01 5.01248973e+00 4.98946981e+00 2.96979944e-01 4.65883640e+00 5.32562399e+00 4.51850320e+00 5.45609600e+00
6.20312500e-01 5.01253705e+00 4.98914798e+00 2.96743027e-01 4.65627148e+00 5.32432063e+00 4.51591087e+00 5.45797856e+00
6.20937500e-01 5.01285729e+00 4.98899173e+00 2.95980818e-01 4.65817455e+00 5.32344165e+00 4.51513481e+00 5.45679885e+00
6.21562500e-01 5.01403204e+00 4.98876942e+00 2.95732410e-01 4.65850118e+00 5.32266215e+00 4.51709145e+00 5.45903707e+00
6.22187500e-01 5.01391849e+00 4.98909297e+00 2.96350024e-01 4.65696826e+00 5.32528922e+00 4.52199897e+00 5.45431848e+00
6.22812500e-01 5.01311548e+00 4.98942928e+00 2.96890000e-01 4.65852746e+00 5.32137480e+00 4.51479425e+00 5.46000523e+00
6.23437500e-01 5.01353560e+00 4.98943547e+00 2.96776635e-01 4.65893140e+00 5.32273890e+00 4.51666194e+00 5.45879278e+00
6.24062500e-01 5.01304204e+00 4.98955779e+00 2.96479224e-01 4.65923960e+00 5.32105263e+00 4.51634415e+00 5.45523248e+00
6.24687500e-01 5.01236714e+00 4.98961453e+00 2.96178883e-01 4.65837486e+00 5.32202528e+00 4.51778269e+00 5.45849077e+00
6.25312500e-01 5.01322619e+00 4.98903198e+00 2.96430956e-01 4.65764778e+00 5.32415073e+00 4.51603129e+00 5.45712615e+00
6.25937500e-01 5.01299852e+00 4.98907597e+00 2.96757887e-01 4.65955179e+00 5.32334377e+00 4.51530049e+00 5.45565306e+00
6.26562500e-01 5.01215724e+00 4.98936472e+00 2.96543077e-01 4.65793741e+00 5.32772282e+00 4.51416172e+00 5.45955936e+00
6.27187500e-01 5.01385078e+00 4.98918542e+00 2.96286960e-01 4.65895778e+00 5.32446338e+00 4.51877728e+00 5.45788791e+00
6.27812500e-01 5.01329357e+00 4.98917322e+00 2.96970714e-01 4.65935604e+00 5.32576278e+00 4.52006161e+00 5.45735350e+00
6.28437500e-01 5.01198756e+00 4.98935466e+00 2.96993515e-01 4.66028634e+00 5.32415895e+00 4.51547118e+00 5.45835406e+00
6.29062500e-01 5.01335419e+00 4.98938258e+00 2.96290667e-01 4.65721284e+00 5.32192611e+00 4.51395677e+00 5.46036545e+00
6.29687500e-01 5.01331396e+00 4.98933317e+00 2.96276755e-01 4.65708057e+00 5.32204514e+00 4.51716820e+00 5.45706426e+00
6.30312500e-01 5.01245496e+00 4.98916604e+00 2.96323541e-01 4.65979387e+00 5.32464862e+00 4.51946549e+00 5.45682332e+00
6.30937500e-01 5.01186162e+00 4.98904366e+00 2.96026684e-01 4.65789292e+00 5.32374529e+00 4.51645701e+00 5.45666712e+00
6.31562500e-01 5.01157300e+00 4.98918503e+00 2.96415998e-01 4.65620802e+00 5.32215079e+00 4.51199216e+00 5.45689727e+00
6.32187500e-01 5.01272067e+00 4.98936073e+00 2.96827665e-01 4.65817291e+00 5.32494664e+00 4.51549822e+00 5.45445791e+00
6.32812500e-01 5.01319360e+00 4.98970566e+00 2.96424191e-01 4.65840141e+00 5.32302144e+00 4.51997758e+00 5.46102218e+00
6.33437500e-01 5.01323391e+00 4.98982707e+00 2.96638692e-01 4.65882735e+00 5.32597431e+00 4.51282606e+00 5.46059516e+00
6.34062500e-01 5.01329412e+00 4.98903886e+00 2.96962231e-01 4.65967603e+00 5.32658451e+00 4.51678111e+00 5.45722097e+00
6.34687500e-01 5.01178377e+00 4.98856369e+00 2.96312836e-01 4.66007023e+00 5.32620818e+00 4.51688538e+00 5.45776995e+00
6.35312500e-01 5.01242098e+00 4.98907175e+00 2.95975062e-01 4.65740922e+00 5.32282682e+00 4.51825471e+00 5.45912409e+00
6.35937500e-01 5.01050777e+00 4.98925707e+00 2.96353877e-01 4.65805067e+00 5.31917415e+00 4.51981902e+00 5.45469339e+00
6.36562500e-01 5.01164380e+00 4.98952242e+00 2.96734697e-01 4.65975748e+00 5.32352504e+00 4.51778138e+00 5.45414356e+00
6.37187500e-01 5.01076586e+00 4.98977903e+00 2.96668737e-01 4.65839083e+00 5.32517115e+00 4.51568862e+00 5.45684548e+00
6.37812500e-01 5.01033469e+00 4.98929746e+00 2.96487138e-01 4.65694131e+00 5.32541532e+00 4.51637062e+00 5.45755905e+00
6.38437500e-01 5.01101014e+00 4.98900760e+00 2.96532354e-01 4.65990854e+00 5.32529921e+00 4.51493629e+00 5.45914932e+00
6.39062500e-01 5.01042072e+00 4.98936095e+00 2.96382627e-01 4.65856028e+00 5.32541459e+00 4.51915476e+00 5.45592802e+00
6.39687500e-01 5.01158135e+00 4.98914848e+00 2.96245889e-01 4.65962973e+00 5.32187665e+00 4.51925715e+00 5.45777567e+00
6.40312500e-01 5.01296633e+00 4.98912707e+00 2.96568100e-01 4.65810344e+00 5.32274411e+00 4.51416399e+00 5.46219079e+00
6.40937500e-01 5.01249557e+00 4.98951405e+00 2.96955350e-01 4.65853098e+00 5.32548278e+00 4.51503800e+00 5.45751114e+00
6.41562500e-01 5.01360255e+00 4.98939483e+00 2.96543376e-01 4.65840793e+00 5.32572844e+00 4.51907319e+00 5.45577029e+00
6.42187500e-01 5.01342882e+00 4.98908222e+00 2.95820315e-01 4.65857723e+00 5.32317902e+00 4.51779715e+00 5.45616924e+00
6.42812500e-01 5.01254182e+00 4.98938140e+00 2.96090496e-01 4.65977629e+00 5.32397254e+00 4.51197685e+00 5.45914181e+00
6.43437500e-01 5.01138722e+00 4.98944606e+00 2.96717071e-01 4.65904446e+00 5.31704849e+00 4.51289129e+00 5.45711549e+00
6.44062500e-01 5.01071401e+00 4.98899006e+00 2.96762505e-01 4.65501467e+00 5.31850499e+00 4.52246800e+00 5.45905037e+00
6.44687500e-01 5.01141681e+00 4.98907495e+00 2.96349155e-01 4.65807632e+00 5.32241672e+00 4.51815964e+00 5.45728703e+00
6.45312500e-01 5.01195654e+00 4.98923327e+00 2.96146538e-01 4.66099013e+00 5.32427121e+00 4.51956786e+00 5.45746019e+00
6.45937500e-01 5.01036550e+00 4.98915631e+00 2.96625443e-01 4.65587150e+00 5.32367023e+00 4.51718634e+00 5.45678470e+00
6.46562500e-01 5.01083570e+00 4.98936724e+00 2.96938714e-01 4.65796773e+00 5.32451036e+00 4.51367679e+00 5.45617704e+00
6.47187500e-01 5.01125921e+00 4.98955706e+00 2.96445263e-01 4.66173955e+00 5.32661102e+00 4.51765694e+00 5.45752993e+00
6.47812500e-01 5.01101770e+00 4.98954812e+00 2.96161325e-01 4.65683804e+00 5.32705456e+00 4.52000524e+00 5.45700616e+00
6.48437500e-01 5.01115715e+00 4.98938466e+00 2.96532297e-01 4.65720414e+00 5.32106413e+00 4.51627333e+00 5.45816852e+00
6.49062500e-01 5.01230097e+00 4.98930355e+00 2.96822561e-01 4.65573266e+00 5.32294154e+00 4.51485434e+00 5.45631439e+00
6.49687500e-01 5.01098348e+00 4.98911330e+00 2.96507041e-01 4.66017477e+00 5.31920628e+00 4.51554049e+00 5.45354632e+00
6.50312500e-01 5.01224877e+00 4.98891393e+00 2.96108784e-01 4.66007593e+00 5.32280280e+00 4.52003198e+00 5.45478698e+00
6.50937500e-01 5.01284826e+00 4.98882673e+00 2.96049188e-01 4.65823983e+00 5.32213969e+00 4.51769311e+00 5.45287388e+00
6.51562500e-01 5.01235226e+00 4.98910166e+00 2.96318126e-01 4.65777070e+00 5.32416458e+00 4.51345223e+00 5.45445897e+00
6.52187500e-01 5.01292375e+00 4.98971856e+00 2.96523757e-01 4.65983505e+00 5.32262596e+00 4.51297001e+00 5.46053782e+00
6.52812500e-01 5.01454471e+00 4.98968484e+00 2.96959193e-01 4.65895136e+00 5.32384757e+00 4.51885980e+00 5.45859664e+00
6.53437500e-01 5.01233921e+00 4.98917910e+00 2.96968003e-01 4.65788557e+00 5.32405158e+00 4.52006422e+00 5.45832452e+00
6.54062500e-01 5.01182696e+00 4.98895321e+00 2.96318790e-01 4.65842483e+00 5.32672933e+00 4.51429620e+00 5.45519911e+00
6.54687500e-01 5.01000219e+00 4.98888253e+00 2.96214925e-01 4.65884173e+00 5.32619714e+00 4.51423992e+00 5.45361938e+00
6.55312500e-01 5.00997491e+00 4.98914943e+00 2.96383387e-01 4.65851399e+00 5.32047323e+00 4.51648500e+00 5.45671607e+00
6.55937500e-01 5.01039566e+00 4.98952228e+00 2.96295920e-01 4.65879286e+00 5.32494015e+00 4.51598022e+00 5.45997837e+00
6.56562500e-01 5.00907931e+00 4.98936571e+00 2.96466601e-01 4.65960758e+00 5.32574115e+00 4.51377162e+00 5.45861890e+00
6.57187500e-01 5.00912896e+00 4.98913534e+00 2.96812211e-01 4.65649552e+00 5.32428473e+00 4.51630027e+00 5.45632100e+00
6.57812500e-01 5.01164423e+00 4.98925416e+00 2.96380811e-01 4.65934730e+00 5.32300223e+00 4.51807842e+00 5.45531097e+00
6.58437500e-01 5.01214772e+00 4.98934762e+00 2.96057464e-01 4.65933080e+00 5.32331616e+00 4.51413835e+00 5.45587799e+00
6.59062500e-01 5.01233642e+00 4.98912861e+00 2.96387599e-01 4.65758202e+00 5.32314382e+00 4.51307689e+00 5.45871634e+00
6.59687500e-01 5.01293984e+00 4.98907692e+00 2.96545902e-01 4.65771808e+00 5.32569551e+00 4.51702484e+00 5.46177616e+00
6.60312500e-01 5.01250951e+00 4.98926758e+00 2.96427284e-01 4.65922514e+00 5.32640615e+00 4.51766222e+00 5.45443186e+00
6.60937500e-01 5.01307861e+00 4.98945750e+00 2.96392312e-01 4.65872894e+00 5.32417628e+00 4.51640830e+00 5.45376521e+00
6.61562500e-01 5.01558913e+00 4.98928094e+00 2.96319298e-01 4.65718736e+00 5.32106663e+00 4.51630478e+00 5.45486397e+00
6.62187500e-01 5.01324077e+00 4.98937805e+00 2.96250084e-01 4.65681189e+00 5.32528717e+00 4.51512875e+00 5.46084846e+00
6.62812500e-01 5.01350390e+00 4.98958380e+00 2.96428706e-01 4.65883048e+00 5.32390525e+00 4.51912779e+00 5.45735818e+00
6.63437500e-01 5.01234847e+00 4.98924091e+00 2.96517855e-01 4.65656444e+00 5.32301997e+00 4.51609945e+00 5.45753532e+00
6.64062500e-01 5.01206845e+00 4.98882625e+00 2.96562199e-01 4.65832275e+00 5.32661020e+00 4.51487895e+00 5.45738920e+00
6.64687500e-01 5.01378556e+00 4.98896032e+00 2.96324810e-01 4.65913765e+00 5.32387120e+00 4.51677138e+00 5.45526198e+00
6.65312500e-01 5.01254602e+00 4.98941216e+00 2.96388609e-01 4.65738125e+00 5.31830079e+00 4.51726815e+00 5.45425180e+00
6.65937500e-01 5.01373438e+00 4.98941636e+00 2.96586476e-01 4.65746739e+00 5.32350555e+00 4.51492088e+00 5.45636232e+00
6.66562500e-01 5.01299575e+00 4.98919103e+00 2.96441873e-01 4.65704076e+00 5.32317481e+00 4.51463182e+00 5.45591390e+00
6.67187500e-01 5.01482315e+00 4.98923649e+00 2.96329443e-01 4.65856348e+00 5.32233197e+00 4.51588338e+00 5.45926735e+00
6.67812500e-01 5.01443833e+00 4.98907045e+00 2.96413603e-01 4.65844920e+00 5.32248237e+00 4.51752965e+00 5.45958899e+00
6.68437500e-01 5.01445093e+00 4.98900396e+00 2.96472750e-01 4.65741661e+00 5.32612691e+00 4.51663025e+00 5.45947410e+00
6.69062500e-01 5.01242304e+00 4.98917154e+00 2.96650016e-01 4.65839831e+00 5.32281243e+00 4.51398470e+00 5.45584396e+00
6.69687500e-01 5.01105926e+00 4.98931694e+00 2.96584078e-01 4.65846596e+00 5.32072835e+00 4.51260969e+00 5.45544272e+00
6.70312500e-01 5.01065108e+00 4.98940106e+00 2.96348064e-01 4.65814881e+00 5.32350626e+00 4.51595784e+00 5.45852170e+00
6.70937500e-01 5.01187133e+00 4.98927763e+00 2.96369534e-01 4.65860277e+00 5.32348180e+00 4.51892102e+00 5.45511025e+00
6.71562500e-01 5.01133910e+00 4.98876992e+00 2.96572333e-01 4.65831672e+00 5.32448324e+00 4.51831715e+00 5.45749539e+00
6.72187500e-01 5.01180038e+00 4.98883066e+00 2.96346222e-01 4.65669546e+00 5.32613960e+00 4.51412568e+00 5.45738869e+00
6.72812500e-01 5.01293867e+00 4.98929119e+00 2.95876160e-01 4.66045767e+00 5.32444438e+00 4.51659569e+00 5.45568067e+00
6.73437500e-01 5.01359551e+00 4.98937487e+00 2.96144494e-01 4.65988466e+00 5.32288032e+00 4.51935810e+00 5.45402083e+00
6.74062500e-01 5.01414344e+00 4.98911242e+00 2.96770596e-01 4.65806609e+00 5.32392989e+00 4.51541610e+00 5.45689969e+00
6.74687500e-01 5.01428849e+00 4.98896044e+00 2.96673975e-01 4.65664403e+00 5.32744999e+00 4.51839182e+00 5.45764818e+00
6.75312500e-01 5.01259463e+00 4.98920606e+00 2.96419861e-01 4.65983350e+00 5.32653591e+00 4.51703271e+00 5.45594496e+00
6.75937500e-01 5.01031933e+00 4.98935565e+00 2.96460484e-01 4.65843205e+00 5.32330195e+00 4.51549205e+00 5.45870393e+00
6.76562500e-01 5.01073052e+00 4.98939724e+00 2.96395868e-01 4.65700831e+00 5.32273215e+00 4.51712653e+00 5.45882597e+00
6.77187500e-01 5.01217177e+00 4.98943405e+00 2.96183906e-01 4.65824164e+00 5.32476121e+00 4.51618650e+00 5.45830241e+00
6.77812500e-01 5.01196467e+00 4.98918837e+00 2.96350927e-01 4.65982927e+00 5.32531546e+00 4.51530658e+00 5.45529304e+00
6.78437500e-01 5.01183170e+00 4.98872334e+00 2.96528463e-01 4.65825015e+00 5.32329592e+00 4.51515853e+00 5.45451360e+00
6.79062500e-01 5.01257824e+00 4.98885898e+00 2.96344155e-01 4.65838262e+00 5.32357499e+00 4.51883439e+00 5.45659525e+00
6.79687500e-01 5.01204355e+00 4.98905576e+00 2.96263155e-01 4.65931910e+00 5.32605792e+00 4.51592276e+00 5.45716076e+00
6.80312500e-01 5.01175438e+00 4.98923306e+00 2.96436102e-01 4.65591115e+00 5.32502760e+00 4.51716022e+00 5.45721129e+00
6.80937500e-01 5.01076026e+00 4.98954791e+00 2.96702722e-01 4.66072703e+00 5.32388432e+00 4.51183476e+00 5.46127633e+00
6.81562500e-01 5.01116978e+00 4.98988355e+00 2.96828363e-01 4.65987047e+00 5.32466388e+00 4.51566961e+00 5.45718401e+00
6.82187500e-01 5.01241462e+00 4.98956354e+00 2.96421430e-01 4.65906235e+00 5.32334852e+00 4.51691878e+00 5.45764240e+00
6.82812500e-01 5.01211337e+00 4.98895321e+00 2.96018890e-01 4.65912850e+00 5.32353393e+00 4.51708908e+00 5.45547210e+00
6.83437500e-01 5.01243244e+00 4.98868627e+00 2.96055362e-01 4.66016131e+00 5.32259488e+00 4.51408536e+00 5.45309591e+00
6.84062500e-01 5.01119515e+00 4.98873405e+00 2.96209644e-01 4.65884090e+00 5.32252164e+00 4.51757989e+00 5.45913446e+00
6.84687500e-01 5.01182361e+00 4.98943984e+00 2.96459204e-01 4.65958680e+00 5.32675684e+00 4.51712720e+00 5.45808334e+00
6.85312500e-01 5.01309869e+00 4.98982557e+00 2.96707365e-01 4.65938307e+00 5.32587134e+00 4.51760792e+00 5.45633217e+00
6.85937500e-01 5.01407377e+00 4.98966660e+00 2.97046722e-01 4.65957482e+00 5.32448810e+00 4.51649106e+00 5.45924154e+00
6.86562500e-01 5.01181638e+00 4.98942187e+00 2.97017326e-01 4.65716695e+00 5.32279297e+00 4.51866552e+00 5.45620331e+00
6.87187500e-01 5.01216871e+00 4.98926378e+00 2.96389004e-01 4.65854961e+00 5.32237266e+00 4.51421143e+00 5.45626953e+00
6.87812500e-01 5.01136542e+00 4.98890354e+00 2.96118740e-01 4.65924880e+00 5.31822611e+00 4.51060864e+00 5.45899784e+00
6.88437500e-01 5.01276709e+00 4.98885918e+00 2.96143360e-01 4.65719084e+00 5.32358127e+00 4.51581585e+00 5.45803296e+00
6.89062500e-01 5.01356106e+00 4.98900162e+00 2.96293327e-01 4.65998259e+00 5.32689144e+00 4.51891775e+00 5.45706189e+00
6.89687500e-01 5.01372407e+00 4.98930532e+00 2.96802222e-01 4.66025097e+00 5.32719427e+00 4.51316308e+00 5.45763208e+00
6.90312500e-01 5.01316949e+00 4.98964808e+00 2.97115219e-01 4.65898566e+00 5.32746589e+00 4.51507698e+00 5.46409092e+00
6.90937500e-01 5.01326486e+00 4.98967491e+00 2.96424494e-01 4.65785160e+00 5.32372658e+00 4.51634567e+00 5.45782907e+00
6.91562500e-01 5.01218434e+00 4.98926600e+00 2.95975680e-01 4.65846639e+00 5.31814073e+00 4.51613482e+00 5.45430347e+00
6.92187500e-01 5.01075989e+00 4.98893470e+00 2.96146171e-01 4.65822891e+00 5.31905310e+00 4.51581496e+00 5.45612895e+00
6.92812500e-01 5.01166960e+00 4.98892788e+00 2.96121500e-01 4.65674483e+00 5.31891604e+00 4.51739997e+00 5.45668016e+00
6.93437500e-01 5.00955225e+00 4.98929264e+00 2.96171366e-01 4.65782743e+00 5.32327382e+00 4.51983147e+00 5.46032840e+00
6.94062500e-01 5.00915719e+00 4.98963258e+00 2.96553567e-01 4.65881141e+00 5.32482616e+00 4.51580397e+00 5.46045813e+00
6.94687500e-01 5.01111492e+00 4.98939750e+00 2.96758573e-01 4.65719050e+00 5.32652030e+00 4.51434612e+00 5.45565774e+00
6.95312500e-01 5.01176717e+00 4.98938940e+00 2.96353524e-01 4.66167184e+00 5.32554968e+00 4.51583422e+00 5.45458726e+00
6.95937500e-01 5.01223474e+00 4.98975627e+00 2.96598241e-01 4.65813926e+00 5.32058311e+00 4.51736715e+00 5.45518312e+00
6.96562500e-01 5.01263287e+00 4.98947951e+00 2.96629794e-01 4.65821407e+00 5.32496757e+00 4.51677569e+00 5.45559127e+00
6.97187500e-01 5.01383175e+00 4.98894633e+00 2.96355286e-01 4.65930801e+00 5.32222733e+00 4.51673000e+00 5.45914625e+00
6.97812500e-01 5.01305894e+00 4.98910835e+00 2.96368182e-01 4.65872797e+00 5.32361095e+00 4.51923168e+00 5.46124770e+00
6.98437500e-01 5.01327236e+00 4.98912285e+00 2.96124946e-01 4.65789553e+00 5.32549074e+00 4.51757951e+00 5.45687722e+00
6.99062500e-01 5.01040208e+00 4.98906211e+00 2.96019770e-01 4.65894442e+00 5.32440030e+00 4.51459976e+00 5.45271869e+00
6.99687500e-01 5.00984788e+00 4.98927935e+00 2.96566656e-01 4.65796899e+00 5.32203424e+00 4.51530042e+00 5.45476769e+00
7.00312500e-01 5.01117745e+00 4.98911816e+00 2.96873708e-01 4.65659391e+00 5.32345827e+00 4.52088334e+00 5.45582843e+00
7.00937500e-01 5.01133659e+00 4.98914892e+00 2.96547323e-01 4.65792625e+00 5.32128496e+00 4.51984992e+00 5.46421436e+00
7.01562500e-01 5.01250017e+00 4.98947203e+00 2.96337288e-01 4.65926736e+00 5.32315221e+00 4.51587068e+00 5.45747439e+00
7.02187500e-01 5.01305759e+00 4.98942307e+00 2.96466331e-01 4.65824687e+00 5.32443652e+00 4.51477579e+00 5.45776424e+00
7.02812500e-01 5.01278951e+00 4.98909355e+00 2.96343156e-01 4.65914040e+00 5.32330274e+00 4.51817416e+00 5.45630862e+00
7.03437500e-01 5.01260635e+00 4.98907993e+00 2.96297583e-01 4.65740819e+00 5.32099785e+00 4.51597068e+00 5.45838283e+00
7.04062500e-01 5.01161674e+00 4.98889380e+00 2.96392541e-01 4.66034756e+00 5.32347259e+00 4.51731112e+00 5.45476147e+00
7.04687500e-01 5.01202161e+00 4.98919306e+00 2.96264810e-01 4.66139381e+00 5.32347545e+00 4.51670677e+00 5.45724085e+00
7.05312500e-01 5.01310184e+00 4.98961280e+00 2.96413422e-01 4.66027097e+00 5.32310822e+00 4.51520278e+00 5.45720352e+00
7.05937500e-01 5.01354073e+00 4.98935026e+00 2.96651237e-01 4.65831019e+00 5.32118842e+00 4.51285254e+00 5.46173265e+00
7.06562500e-01 5.01302612e+00 4.98909491e+00 2.96507063e-01 4.65936643e+00 5.32097096e+00 4.51563534e+00 5.45612547e+00
7.07187500e-01 5.01301046e+00 4.98939735e+00 2.96433241e-01 4.65895405e+00 5.32372303e+00 4.51817657e+00 5.45526491e+00
7.07812500e-01 5.01295969e+00 4.98927390e+00 2.96463964e-01 4.65887160e+00 5.32364033e+00 4.51713081e+00 5.45719343e+00
7.08437500e-01 5.01408891e+00 4.98916923e+00 2.96312073e-01 4.65796652e+00 5.32401399e+00 4.51344811e+00 5.45671651e+00
7.09062500e-01 5.01313020e+00 4.98962077e+00 2.96300973e-01 4.65758727e+00 5.32204000e+00 4.51416982e+00 5.45768419e+00
7.09687500e-01 5.01349701e+00 4.98958902e+00 2.96553593e-01 4.65836391e+00 5.32710699e+00 4.51729800e+00 5.45659246e+00
7.10312500e-01 5.01209574e+00 4.98905086e+00 2.96564498e-01 4.65685581e+00 5.32447252e+00 4.51596711e+00 5.45490020e+00
7.10937500e-01 5.01185142e+00 4.98880332e+00 2.96443788e-01 4.65586860e+00 5.32365186e+00 4.51488676e+00 5.45553716e+00
7.11562500e-01 5.01117643e+00 4.98912339e+00 2.96171181e-01 4.65879234e+00 5.32321000e+00 4.51392818e+00 5.46425990e+00
7.12187500e-01 5.01208345e+00 4.98936974e+00 2.96114710e-01 4.65983453e+00 5.32303240e+00 4.52033191e+00 5.46391196e+00
7.12812500e-01 5.01279392e+00 4.98919255e+00 2.96537516e-01 4.65819449e+00 5.32142144e+00 4.51784417e+00 5.45621768e+00
7.13437500e-01 5.01283886e+00 4.98920476e+00 2.96708616e-01 4.65872086e+00 5.32292270e+00 4.51303882e+00 5.45387930e+00
7.14062500e-01 5.01224010e+00 4.98950976e+00 2.96437087e-01 4.65878023e+00 5.32443730e+00 4.51452587e+00 5.45539442e+00
7.14687500e-01 5.01149886e+00 4.98969430e+00 2.96374453e-01 4.65742979e+00 5.32770032e+00 4.51609020e+00 5.45570179e+00
7.15312500e-01 5.01136899e+00 4.98924201e+00 2.96484816e-01 4.65963441e+00 5.32664886e+00 4.51800837e+00 5.45881016e+00
7.15937500e-01 5.01449897e+00 4.98877225e+00 2.96361328e-01 4.65768981e+00 5.32431930e+00 4.51538953e+00 5.45486333e+00
7.16562500e-01 5.01369240e+00 4.98886036e+00 2.96185086e-01 4.65752430e+00 5.32261665e+00 4.51431443e+00 5.45475555e+00
7.17187500e-01 5.01257109e+00 4.98927683e+00 2.96053753e-01 4.65736016e+00 5.32037017e+00 4.51670379e+00 5.45622359e+00
7.17812500e-01 5.01383986e+00 4.98952156e+00 2.96372011e-01 4.65840783e+00 5.32116790e+00 4.51833395e+00 5.45633346e+00
7.18437500e-01 5.01289812e+00 4.98962359e+00 2.97132951e-01 4.65871499e+00 5.32671072e+00 4.51527649e+00 5.46277527e+00
7.19062500e-01 5.01336904e+00 4.98952231e+00 2.96987452e-01 4.65726917e+00 5.32678844e+00 4.51467739e+00 5.45802715e+00
7.19687500e-01 5.01485490e+00 4.98943176e+00 2.96187677e-01 4.65968107e+00 5.32660053e+00 4.51826701e+00 5.45636334e+00
7.20312500e-01 5.01513279e+00 4.98914091e+00 2.96017819e-01 4.66044511e+00 5.32418792e+00 4.51781380e+00 5.45334084e+00
7.20937500e-01 5.01400697e+00 4.98867617e+00 2.96057098e-01 4.66010582e+00 5.32243185e+00 4.51729542e+00 5.45458381e+00
7.21562500e-01 5.01297357e+00 4.98871386e+00 2.96162228e-01 4.65774332e+00 5.32289438e+00 4.51512128e+00 5.45774925e+00
7.22187500e-01 5.01199257e+00 4.98926857e+00 2.96476676e-01 4.65991452e+00 5.32455631e+00 4.51408559e+00 5.45508234e+00
7.22812500e-01 5.01067874e+00 4.98950839e+00 2.96577399e-01 4.65942971e+00 5.32499800e+00 4.51705839e+00 5.45408452e+00
7.23437500e-01 5.01324059e+00 4.98959089e+00 2.96559222e-01 4.65858025e+00 5.32427990e+00 4.51457707e+00 5.45888729e+00
7.24062500e-01 5.01232409e+00 4.98935381e+00 2.96767133e-01 4.65971497e+00 5.32483989e+00 4.51856453e+00 5.45757506e+00
7.24687500e-01 5.01262651e+00 4.98903596e+00 2.96741874e-01 4.66011578e+00 5.32335048e+00 4.51867975e+00 5.45737572e+00
7.25312500e-01 5.01288312e+00 4.98910761e+00 2.96147691e-01 4.65707336e+00 5.32332217e+00 4.51320376e+00 5.45898575e+00
7.25937500e-01 5.01197972e+00 4.98910786e+00 2.95809703e-01 4.65804591e+00 5.32341422e+00 4.51550549e+00 5.45602414e+00
7.26562500e-01 5.01208678e+00 4.98890880e+00 2.95803324e-01 4.65927964e+00 5.32330382e+00 4.51687910e+00 5.45458414e+00
7.27187500e-01 5.01152322e+00 4.98889504e+00 2.96343922e-01 4.65854566e+00 5.32601923e+00 4.51790529e+00 5.45785651e+00
7.27812500e-01 5.01158928e+00 4.98924723e+00 2.96898076e-01 4.65842652e+00 5.32558456e+00 4.51497628e+00 5.45960261e+00
7.28437500e-01 5.01121162e+00 4.98952258e+00 2.97146002e-01 4.66021431e+00 5.32596507e+00 4.51473866e+00 5.45769672e+00
7.29062500e-01 5.01093386e+00 4.98952557e+00 2.96522232e-01 4.66032635e+00 5.32442947e+00 4.51480443e+00 5.45536797e+00
7.29687500e-01 5.01026141e+00 4.98920240e+00 2.96199353e-01 4.65747892e+00 5.31999535e+00 4.51582201e+00 5.45552358e+00
7.30312500e-01 5.01216225e+00 4.98911178e+00 2.96245229e-01 4.65941678e+00 5.32518361e+00 4.51486948e+00 5.45597635e+00
7.30937500e-01 5.00992172e+00 4.98915104e+00 2.96236648e-01 4.65764549e+00 5.32668139e+00 4.51513843e+00 5.45707107e+00
7.31562500e-01 5.01051402e+00 4.98917455e+00 2.96249541e-01 4.65893731e+00 5.32402925e+00 4.51458968e+00 5.45627242e+00
7.32187500e-01 5.01109199e+00 4.98922732e+00 2.96500414e-01 4.65756830e+00 5.32308844e+00 4.51716934e+00 5.45626700e+00
7.32812500e-01 5.01168921e+00 4.98929538e+00 2.96353040e-01 4.65993394e+00 5.32413980e+00 4.51499608e+00 5.45540164e+00
7.33437500e-01 5.01132131e+00 4.98903281e+00 2.96260960e-01 4.65836786e+00 5.32220117e+00 4.51785350e+00 5.45849264e+00
7.34062500e-01 5.01172286e+00 4.98904200e+00 2.96438399e-01 4.65909750e+00 5.32086440e+00 4.51898167e+00 5.45831075e+00
7.34687500e-01 5.01239390e+00 4.98921637e+00 2.96555211e-01 4.66021241e+00 5.32578990e+00 4.51473152e+00 5.46082971e+00
7.35312500e-01 5.01350051e+00 4.98941559e+00 2.96545630e-01 4.65743367e+00 5.32480627e+00 4.51500640e+00 5.45676574e+00
7.35937500e-01 5.01339833e+00 4.98936896e+00 2.96559916e-01 4.65638418e+00 5.32370395e+00 4.51921408e+00 5.45604808e+00
7.36562500e-01 5.01383814e+00 4.98944024e+00 2.96495089e-01 4.65950415e+00 5.32562391e+00 4.51727279e+00 5.45462194e+00
7.37187500e-01 5.01250932e+00 4.98938478e+00 2.96422276e-01 4.65749103e+00 5.32736696e+00 4.51783064e+00 5.45624574e+00
7.37812500e-01 5.01195021e+00 4.98920199e+00 2.96372787e-01 4.66000918e+00 5.32271660e+00 4.51626378e+00 5.45847599e+00
7.38437500e-01 5.01120534e+00 4.98897355e+00 2.96160486e-01 4.66067594e+00 5.32443176e+00 4.51397496e+00 5.46460485e+00
7.39062500e-01 5.01228057e+00 4.98884185e+00 2.96221789e-01 4.66049558e+00 5.32667504e+00 4.51328784e+00 5.45970972e+00
7.39687500e-01 5.01264522e+00 4.98916609e+00 2.96315233e-01 4.65679818e+00 5.32565372e+00 4.51583394e+00 5.45876758e+00
7.40312500e-01 5.01362502e+00 4.98938518e+00 2.96363859e-01 4.65849974e+00 5.32392797e+00 4.51820905e+00 5.45463629e+00
7.40937500e-01 5.01399202e+00 4.98927996e+00 2.96393301e-01 4.65852946e+00 5.31821436e+00 4.51543416e+00 5.45582864e+00
7.41562500e-01 5.01263633e+00 4.98933328e+00 2.96511762e-01 4.66161000e+00 5.32223847e+00 4.51518027e+00 5.45446425e+00
7.42187500e-01 5.01313374e+00 4.98936976e+00 2.96381283e-01 4.65901235e+00 5.32571201e+00 4.51422983e+00 5.45493326e+00
7.42812500e-01 5.01345517e+00 4.98907675e+00 2.96335531e-01 4.65993099e+00 5.32682955e+00 4.51843441e+00 5.45486065e+00
7.43437500e-01 5.01241012e+00 4.98898710e+00 2.96567596e-01 4.65945489e+00 5.32833157e+00 4.51578045e+00 5.45844423e+00
7.44062500e-01 5.01235350e+00 4.98924802e+00 2.96591413e-01 4.66015287e+00 5.32604210e+00 4.51327246e+00 5.45878586e+00
7.44687500e-01 5.01157824e+00 4.98952719e+00 2.96549038e-01 4.65909420e+00 5.32130524e+00 4.51698389e+00 5.45914301e+00
7.45312500e-01 5.01182781e+00 4.98941241e+00 2.96571317e-01 4.65801284e+00 5.32117392e+00 4.51682597e+00 5.45818932e+00
7.45937500e-01 5.01189625e+00 4.98910991e+00 2.96399905e-01 4.66053135e+00 5.32405656e+00 4.51610659e+00 5.45585498e+00
7.46562500e-01 5.01212959e+00 4.98902326e+00 2.96311639e-01 4.65915929e+00 5.32421570e+00 4.51850825e+00 5.45453169e+00
7.47187500e-01 5.01117939e+00 4.98916422e+00 2.96365188e-01 4.65862233e+00 5.32301706e+00 4.51920583e+00 5.45389029e+00
7.47812500e-01 5.01026190e+00 4.98914799e+00 2.96180111e-01 4.65888165e+00 5.32154782e+00 4.51819773e+00 5.45558399e+00
7.48437500e-01 5.01042063e+00 4.98912340e+00 2.96206005e-01 4.65848565e+00 5.32422270e+00 4.51532497e+00 5.45684666e+00
7.49062500e-01 5.01331135e+00 4.98930668e+00 2.96436899e-01 4.66017913e+00 5.32467493e+00 4.51587046e+00 5.45733238e+00
7.49687500e-01 5.01235446e+00 4.98934288e+00 2.96365843e-01 4.65854821e+00 5.32370791e+00 4.51506050e+00 5.46166830e+00
7.50312500e-01 5.01275911e+00 4.98935665e+00 2.96342026e-01 4.65779753e+00 5.32584736e+00 4.51529546e+00 5.45763978e+00
7.50937500e-01 5.01419620e+00 4.98932556e+00 2.96567652e-01 4.65698628e+00 5.32563341e+00 4.51505132e+00 5.45726867e+00
7.51562500e-01 5.01137985e+00 4.98907626e+00 2.96583469e-01 4.65735240e+00 5.32487261e+00 4.51990508e+00 5.45707330e+00
7.52187500e-01 5.01244566e+00 4.98894769e+00 2.96490398e-01 4.65791567e+00 5.32337962e+00 4.51524654e+00 5.45449900e+00
7.52812500e-01 5.01345464e+00 4.98904290e+00 2.96299611e-01 4.65761109e+00 5.32213448e+00 4.51479222e+00 5.45677269e+00
7.53437500e-01 5.01247957e+00 4.98936361e+00 2.96168526e-01 4.65796058e+00 5.32301957e+00 4.51807925e+00 5.45584316e+00
7.54062500e-01 5.01228708e+00 4.98947388e+00 2.96353192e-01 4.65834013e+00 5.32565710e+00 4.51927699e+00 5.45730487e+00
7.54687500e-01 5.01273882e+00 4.98932528e+00 2.96323458e-01 4.65762887e+00 5.32618010e+00 4.51682305e+00 5.46004089e+00
7.55312500e-01 5.01167307e+00 4.98928529e+00 2.96455409e-01 4.65850579e+00 5.32633611e+00 4.51337902e+00 5.45600726e+00
7.55937500e-01 5.01076790e+00 4.98941649e+00 2.96709265e-01 4.66090816e+00 5.32487125e+00 4.51563161e+00 5.45638052e+00
7.56562500e-01 5.01075266e+00 4.98945691e+00 2.96636283e-01 4.66005231e+00 5.32521991e+00 4.51548648e+00 5.45391385e+00
7.57187500e-01 5.01132286e+00 4.98937197e+00 2.96571167e-01 4.65914465e+00 5.32167077e+00 4.51918712e+00 5.46181680e+00
7.57812500e-01 5.01059120e+00 4.98924350e+00 2.96491711e-01 4.65786803e+00 5.32190684e+00 4.51289319e+00 5.45863913e+00
7.58437500e-01 5.01131044e+00 4.98921851e+00 2.96157378e-01 4.65837277e+00 5.32248520e+00 4.51499411e+00 5.45450287e+00
7.59062500e-01 5.00936708e+00 4.98914852e+00 2.96164899e-01 4.65863590e+00 5.32360569e+00 4.51771725e+00 5.45529955e+00
7.59687500e-01 5.00952926e+00 4.98922219e+00 2.96557220e-01 4.65586087e+00 5.32534808e+00 4.51660107e+00 5.45722724e+00
7.60312500e-01 5.00898322e+00 4.98928856e+00 2.96566159e-01 4.65986668e+00 5.32586777e+00 4.51865146e+00 5.45613084e+00
7.60937500e-01 5.00927880e+00 4.98942119e+00 2.96354618e-01 4.65803648e+00 5.32262810e+00 4.51819606e+00 5.46200153e+00
7.61562500e-01 5.01035445e+00 4.98947240e+00 2.96534732e-01 4.65762237e+00 5.32392161e+00 4.51749656e+00 5.45837110e+00
7.62187500e-01 5.00972951e+00 4.98925841e+00 2.96719031e-01 4.65731799e+00 5.32102539e+00 4.51411315e+00 5.45503613e+00
7.62812500e-01 5.01190008e+00 4.98933785e+00 2.96616901e-01 4.66002523e+00 5.32422362e+00 4.51279311e+00 5.45780734e+00
7.63437500e-01 5.01329292e+00 4.98935386e+00 2.96387556e-01 4.66027095e+00 5.32532257e+00 4.51668990e+00 5.45724356e+00
7.64062500e-01 5.01280638e+00 4.98903441e+00 2.96450907e-01 4.65721120e+00 5.32366396e+00 4.51933023e+00 5.45718244e+00
7.64687500e-01 5.01115401e+00 4.98883828e+00 2.96467763e-01 4.65686381e+00 5.32356860e+00 4.51404075e+00 5.45660959e+00
7.65312500e-01 5.01184558e+00 4.98923233e+00 2.96223604e-01 4.65952362e+00 5.32598327e+00 4.51358643e+00 5.45633479e+00
7.65937500e-01 5.01124907e+00 4.98940476e+00 2.96039941e-01 4.65805899e+00 5.31897547e+00 4.51846611e+00 5.45576062e+00
7.66562500e-01 5.01205506e+00 4.98905023e+00 2.96287168e-01 4.65792218e+00 5.31862127e+00 4.51774756e+00 5.45494791e+00
7.67187500e-01 5.01257702e+00 4.98894919e+00 2.96644723e-01 4.65932187e+00 5.31859006e+00 4.51796672e+00 5.45778375e+00
7.67812500e-01 5.01166843e+00 4.98942097e+00 2.96503701e-01 4.65967591e+00 5.32460045e+00 4.51595513e+00 5.46156102e+00
7.68437500e-01 5.01221260e+00 4.98985043e+00 2.96691864e-01 4.65757324e+00 5.32731667e+00 4.51693330e+00 5.45737841e+00
7.69062500e-01 5.01177165e+00 4.98956025e+00 2.96822370e-01 4.65674959e+00 5.32410226e+00 4.51663101e+00 5.45565930e+00
7.69687500e-01 5.01226608e+00 4.98906190e+00 2.96521274e-01 4.65999523e+00 5.32273285e+00 4.51752819e+00 5.45866037e+00
7.70312500e-01 5.01308402e+00 4.98904061e+00 2.96223061e-01 4.65744386e+00 5.32318414e+00 4.51400336e+00 5.45652228e+00
7.70937500e-01 5.01070192e+00 4.98913662e+00 2.96240077e-01 4.65727683e+00 5.32369144e+00 4.51489928e+00 5.45646061e+00
7.71562500e-01 5.01241833e+00 4.98928956e+00 2.96438613e-01 4.65661964e+00 5.32408637e+00 4.51665823e+00 5.46097642e+00
7.72187500e-01 5.01060812e+00 4.98949062e+00 2.96443427e-01 4.65784665e+00 5.32457490e+00 4.51759096e+00 5.45674175e+00
7.72812500e-01 5.01035594e+00 4.98946082e+00 2.96672759e-01 4.66009762e+00 5.32555166e+00 4.51534355e+00 5.45815890e+00
7.73437500e-01 5.01011251e+00 4.98898670e+00 2.96872373e-01 4.65856830e+00 5.32312388e+00 4.51907717e+00 5.45673459e+00
7.74062500e-01 5.01073011e+00 4.98893548e+00 2.96762745e-01 4.65727797e+00 5.32428742e+00 4.51713697e+00 5.46094402e+00
7.74687500e-01 5.01222268e+00 4.98943180e+00 2.96115299e-01 4.65979266e+00 5.32006795e+00 4.51902923e+00 5.45886268e+00
7.75312500e-01 5.01171594e+00 4.98943285e+00 2.95853529e-01 4.66172983e+00 5.32251836e+00 4.51524985e+00 5.45712724e+00
7.75937500e-01 5.01135366e+00 4.98923461e+00 2.96276348e-01 4.65974762e+00 5.32396281e+00 4.51506469e+00 5.45559431e+00
7.76562500e-01 5.01143258e+00 4.98938711e+00 2.96885759e-01 4.65737520e+00 5.32541585e+00 4.51528648e+00 5.45319181e+00
7.77187500e-01 5.01142962e+00 4.98931436e+00 2.96937200e-01 4.65701379e+00 5.32693124e+00 4.51405216e+00 5.45753409e+00
7.77812500e-01 5.01107447e+00 4.98925103e+00 2.96727027e-01 4.66017571e+00 5.32628104e+00 4.51410833e+00 5.45751347e+00
7.78437500e-01 5.01066485e+00 4.98939023e+00 2.96385707e-01 4.66032902e+00 5.32351037e+00 4.52280819e+00 5.45877440e+00
7.79062500e-01 5.01022811e+00 4.98920788e+00 2.96152391e-01 4.65893249e+00 5.31930352e+00 4.51655905e+00 5.45834574e+00
7.79687500e-01 5.01030954e+00 4.98889271e+00 2.96020959e-01 4.65966004e+00 5.32059412e+00 4.51411965e+00 5.45830411e+00
7.80312500e-01 5.01000749e+00 4.98887854e+00 2.95923927e-01 4.65993938e+00 5.31507484e+00 4.51362533e+00 5.45768085e+00
7.80937500e-01 5.01272385e+00 4.98901276e+00 2.96427809e-01 4.65705058e+00 5.32277053e+00 4.51621659e+00 5.45815310e+00
7.81562500e-01 5.01239019e+00 4.98934984e+00 2.97180080e-01 4.65698888e+00 5.32513535e+00 4.51752967e+00 5.46145764e+00
7.82187500e-01 5.01252377e+00 4.98974631e+00 2.97255071e-01 4.65902472e+00 5.32612779e+00 4.51631158e+00 5.45676538e+00
7.82812500e-01 5.01180829e+00 4.98966438e+00 2.96655966e-01 4.66243345e+00 5.32651256e+00 4.51348833e+00 5.45690644e+00
7.83437500e-01 5.01214835e+00 4.98925765e+00 2.96208497e-01 4.65890142e+00 5.32570423e+00 4.51454845e+00 5.45362648e+00
7.84062500e-01 5.01261906e+00 4.98894251e+00 2.96057858e-01 4.65942944e+00 5.32360005e+00 4.51571925e+00 5.45659193e+00
7.84687500e-01 5.01353964e+00 4.98898620e+00 2.95954739e-01 4.65786894e+00 5.32161512e+00 4.51566416e+00 5.45670248e+00
7.85312500e-01 5.01223287e+00 4.98918688e+00 2.95960462e-01 4.65766653e+00 5.32255376e+00 4.51505454e+00 5.45705871e+00
7.85937500e-01 5.01102584e+00 4.98910771e+00 2.96005674e-01 4.65833137e+00 5.32380541e+00 4.51724240e+00 5.45530451e+00
7.86562500e-01 5.00998322e+00 4.98898116e+00 2.96508758e-01 4.65993802e+00 5.32307939e+00 4.51759060e+00 5.45537383e+00
7.87187500e-01 5.00983837e+00 4.98937024e+00 2.97197235e-01 4.65910665e+00 5.32346143e+00 4.51375925e+00 5.45576920e+00
7.87812500e-01 5.01075737e+00 4.98979322e+00 2.97147361e-01 4.65837919e+00 5.32311563e+00 4.51491429e+00 5.45643403e+00
7.88437500e-01 5.01010834e+00 4.98942967e+00 2.96700339e-01 4.65774658e+00 5.32224948e+00 4.51396991e+00 5.45846070e+00
7.89062500e-01 5.01089518e+00 4.98898409e+00 2.96205121e-01 4.65734033e+00 5.32016523e+00 4.51659092e+00 5.45722626e+00
7.89687500e-01 5.01117659e+00 4.98896955e+00 2.95897091e-01 4.65854572e+00 5.32005668e+00 4.51895370e+00 5.45760333e+00
7.90312500e-01 5.01125110e+00 4.98914136e+00 2.96230951e-01 4.65790622e+00 5.32507817e+00 4.51906516e+00 5.45811618e+00
7.90937500e-01 5.01140991e+00 4.98922104e+00 2.96702246e-01 4.65893284e+00 5.32535214e+00 4.51461117e+00 5.45631383e+00
7.91562500e-01 5.01126508e+00 4.98930320e+00 2.96693814e-01 4.65850101e+00 5.32457288e+00 4.51580394e+00 5.45760171e+00
7.92187500e-01 5.01053151e+00 4.98917731e+00 2.96404828e-01 4.65679093e+00 5.32201303e+00 4.51437081e+00 5.45615139e+00
7.92812500e-01 5.01134744e+00 4.98895283e+00 2.96506710e-01 4.65835162e+00 5.32597686e+00 4.51785425e+00 5.45669929e+00
7.93437500e-01 5.01290065e+00 4.98883057e+00 2.96560662e-01 4.65924518e+00 5.32601339e+00 4.51861066e+00 5.45638089e+00
7.94062500e-01 5.01312833e+00 4.98910936e+00 2.96274839e-01 4.65861106e+00 5.32523094e+00 4.51487152e+00 5.45903063e+00
7.94687500e-01 5.01247469e+00 4.98966919e+00 2.95913130e-01 4.65750445e+00 5.32547218e+00 4.51475832e+00 5.45421980e+00
7.95312500e-01 5.01172119e+00 4.98930731e+00 2.95895543e-01 4.65773921e+00 5.32056096e+00 4.51474575e+00 5.45647567e+00
7.95937500e-01 5.01129791e+00 4.98911200e+00 2.96499365e-01 4.65953297e+00 5.32251382e+00 4.51553165e+00 5.45283641e+00
7.96562500e-01 5.01166288e+00 4.98947879e+00 2.96800165e-01 4.65938988e+00 5.32196548e+00 4.51466336e+00 5.46216849e+00
7.97187500e-01 5.01158634e+00 4.98947848e+00 2.96174741e-01 4.65973226e+00 5.32374738e+00 4.51461848e+00 5.45720134e+00
7.97812500e-01 5.01184090e+00 4.98897259e+00 2.96008976e-01 4.65959837e+00 5.32637136e+00 4.51476867e+00 5.45831937e+00
7.98437500e-01 5.01199683e+00 4.98880182e+00 2.96436033e-01 4.65907533e+00 5.32464246e+00 4.51398382e+00 5.45786110e+00
7.99062500e-01 5.01305493e+00 4.98899188e+00 2.96728024e-01 4.65808608e+00 5.32708806e+00 4.51682209e+00 5.45888191e+00
7.99687500e-01 5.01274948e+00 4.98948339e+00 2.96640345e-01 4.65834634e+00 5.32701172e+00 4.51603456e+00 5.45512158e+00
8.00312500e-01 5.01170518e+00 4.98995284e+00 2.96556114e-01 4.66140183e+00 5.32210897e+00 4.51989262e+00 5.45503747e+00
8.00937500e-01 5.01191616e+00 4.98984737e+00 2.96662531e-01 4.65798888e+00 5.32279086e+00 4.51675129e+00 5.45640027e+00
8.01562500e-01 5.01233327e+00 4.98931906e+00 2.96523109e-01 4.65679891e+00 5.32004581e+00 4.51532154e+00 5.45431338e+00
8.02187500e-01 5.01197940e+00 4.98914232e+00 2.96117367e-01 4.65967452e+00 5.32297735e+00 4.51834605e+00 5.45666188e+00
8.02812500e-01 5.01172612e+00 4.98921023e+00 2.95930143e-01 4.66149183e+00 5.32756026e+00 4.51862555e+00 5.45802944e+00
8.03437500e-01 5.01125805e+00 4.98903337e+00 2.96329760e-01 4.65920020e+00 5.32703510e+00 4.51552002e+00 5.45822511e+00
8.04062500e-01 5.01154861e+00 4.98910836e+00 2.96551760e-01 4.65928647e+00 5.32526394e+00 4.51541632e+00 5.45545864e+00
8.04687500e-01 5.01141809e+00 4.98942849e+00 2.96501340e-01 4.65878461e+00 5.32385469e+00 4.51440447e+00 5.45299525e+00
8.05312500e-01 5.01132542e+00 4.98938932e+00 2.96366943e-01 4.65708020e+00 5.32441411e+00 4.52010710e+00 5.45810373e+00
8.05937500e-01 5.01212886e+00 4.98907999e+00 2.96312784e-01 4.65855204e+00 5.32304630e+00 4.51858102e+00 5.45640112e+00
8.06562500e-01 5.01031215e+00 4.98900200e+00 2.96370471e-01 4.66316976e+00 5.32157175e+00 4.51576163e+00 5.45685999e+00
8.07187500e-01 5.01217007e+00 4.98936179e+00 2.96355352e-01 4.65990354e+00 5.32370638e+00 4.51569577e+00 5.45335106e+00
8.07812500e-01 5.01172923e+00 4.98961003e+00 2.96524135e-01 4.65691884e+00 5.32671664e+00 4.51492823e+00 5.45711827e+00
8.08437500e-01 5.01340185e+00 4.98942976e+00 2.96516371e-01 4.66122800e+00 5.32721830e+00 4.51600947e+00 5.45552848e+00
8.09062500e-01 5.01182077e+00 4.98910080e+00 2.96359881e-01 4.65951191e+00 5.32411527e+00 4.51531190e+00 5.45410660e+00
8.09687500e-01 5.01110465e+00 4.98924895e+00 2.96411499e-01 4.65815584e+00 5.32263365e+00 4.51489300e+00 5.45762814e+00
8.10312500e-01 5.01196326e+00 4.98942507e+00 2.96228177e-01 4.65751654e+00 5.32349296e+00 4.51828694e+00 5.45941969e+00
8.10937500e-01 5.01254917e+00 4.98911031e+00 2.96572324e-01 4.65851403e+00 5.32393670e+00 4.52051117e+00 5.45748194e+00
8.11562500e-01 5.01092160e+00 4.98900222e+00 2.96771415e-01 4.66043640e+00 5.32429284e+00 4.51589078e+00 5.45693094e+00
8.12187500e-01 5.01114035e+00 4.98927078e+00 2.96440145e-01 4.65782660e+00 5.32563438e+00 4.51349437e+00 5.45755704e+00
8.12812500e-01 5.01173540e+00 4.98924753e+00 2.96186257e-01 4.65790998e+00 5.32557496e+00 4.51512092e+00 5.45585226e+00
8.13437500e-01 5.01044853e+00 4.98898365e+00 2.96363320e-01 4.65830900e+00 5.32356104e+00 4.51623661e+00 5.45759825e+00
8.14062500e-01 5.01096473e+00 4.98908245e+00 2.96519811e-01 4.65758314e+00 5.31945436e+00 4.51625995e+00 5.45668308e+00
8.14687500e-01 5.01006103e+00 4.98938423e+00 2.96287283e-01 4.65951128e+00 5.31822898e+00 4.51256095e+00 5.45362653e+00
8.15312500e-01 5.00968032e+00 4.98954533e+00 2.96448683e-01 4.66033018e+00 5.32488864e+00 4.51468875e+00 5.45310385e+00
8.15937500e-01 5.00845956e+00 4.98944331e+00 2.96779136e-01 4.65669840e+00 5.32384865e+00 4.51768897e+00 5.45450067e+00
8.16562500e-01 5.01026503e+00 4.98910811e+00 2.96518343e-01 4.65989815e+00 5.32804059e+00 4.51930451e+00 5.45245724e+00
8.17187500e-01 5.01041253e+00 4.98899722e+00 2.96126762e-01 4.65920627e+00 5.32641829e+00 4.51843931e+00 5.45362066e+00
8.17812500e-01 5.01253831e+00 4.98904430e+00 2.95979744e-01 4.65952047e+00 5.32392719e+00 4.51312341e+00 5.45636898e+00
8.18437500e-01 5.01271282e+00 4.98910802e+00 2.96374829e-01 4.66022646e+00 5.32454340e+00 4.51277065e+00 5.45726120e+00
8.19062500e-01 5.01223873e+00 4.98937822e+00 2.96571402e-01 4.66005083e+00 5.32302998e+00 4.51527223e+00 5.45659429e+00
8.19687500e-01 5.01088092e+00 4.98962411e+00 2.96365984e-01 4.65993927e+00 5.32128148e+00 4.51631033e+00 5.45737229e+00
8.20312500e-01 5.01197483e+00 4.98928508e+00 2.96366428e-01 4.66014493e+00 5.32328738e+00 4.51860032e+00 5.45581469e+00
8.20937500e-01 5.01143963e+00 4.98884866e+00 2.96384471e-01 4.66056272e+00 5.32254624e+00 4.51450543e+00 5.45474784e+00
8.21562500e-01 5.01098924e+00 4.98939542e+00 2.96343811e-01 4.65961095e+00 5.32561264e+00 4.51587782e+00 5.45140390e+00
8.22187500e-01 5.01124127e+00 4.98968282e+00 2.96398188e-01 4.65811207e+00 5.32467605e+00 4.51815882e+00 5.45337565e+00
8.22812500e-01 5.01114318e+00 4.98917450e+00 2.96401111e-01 4.66058183e+00 5.32310367e+00 4.51395263e+00 5.45841332e+00
8.23437500e-01 5.01311923e+00 4.98881856e+00 2.96407916e-01 4.65750693e+00 5.32483017e+00 4.51549937e+00 5.45905100e+00
8.24062500e-01 5.01178873e+00 4.98902652e+00 2.96272635e-01 4.65820520e+00 5.32388579e+00 4.51449335e+00 5.45945319e+00
8.24687500e-01 5.01101889e+00 4.98913402e+00 2.96057654e-01 4.65649918e+00 5.32414472e+00 4.51525826e+00 5.45408947e+00
8.25312500e-01 5.01293164e+00 4.98934436e+00 2.96323008e-01 4.65888898e+00 5.32572111e+00 4.51658736e+00 5.45790344e+00
8.25937500e-01 5.01325188e+00 4.98961792e+00 2.96758565e-01 4.66390802e+00 5.32575263e+00 4.51662414e+00 5.45595428e+00
8.26562500e-01 5.01241230e+00 4.98953213e+00 2.96554755e-01 4.66103986e+00 5.32408555e+00 4.51510629e+00 5.45724752e+00
8.27187500e-01 5.01339880e+00 4.98939902e+00 2.96363633e-01 4.65888866e+00 5.32534848e+00 4.51597303e+00 5.45836591e+00
8.27812500e-01 5.01235831e+00 4.98941959e+00 2.96545092e-01 4.65820324e+00 5.32232038e+00 4.51529410e+00 5.46494774e+00
8.28437500e-01 5.01109647e+00 4.98913384e+00 2.96340045e-01 4.65891576e+00 5.32076156e+00 4.51440335e+00 5.45814125e+00
8.29062500e-01 5.01102527e+00 4.98921904e+00 2.95889675e-01 4.66107380e+00 5.32219138e+00 4.51515727e+00 5.45621180e+00
8.29687500e-01 5.01021286e+00 4.98896604e+00 2.95924428e-01 4.65861244e+00 5.32592403e+00 4.51601822e+00 5.45665538e+00
8.30312500e-01 5.00964851e+00 4.98884384e+00 2.96339214e-01 4.65876247e+00 5.32567164e+00 4.51856823e+00 5.45557412e+00
8.30937500e-01 5.01010836e+00 4.98926163e+00 2.96712805e-01 4.66040044e+00 5.32714488e+00 4.51570999e+00 5.45455289e+00
8.31562500e-01 5.01239525e+00 4.98969120e+00 2.96431587e-01 4.66061926e+00 5.32520548e+00 4.51572141e+00 5.45585533e+00
8.32187500e-01 5.01070935e+00 4.98959878e+00 2.96647502e-01 4.65756708e+00 5.32278729e+00 4.51533082e+00 5.45737436e+00
8.32812500e-01 5.01186413e+00 4.98929068e+00 2.97024481e-01 4.65739947e+00 5.32149619e+00 4.51607509e+00 5.46015626e+00
8.33437500e-01 5.01291848e+00 4.98924543e+00 2.96738680e-01 4.65991849e+00 5.31988868e+00 4.51565381e+00 5.45612752e+00
8.34062500e-01 5.00985370e+00 4.98903999e+00 2.96096047e-01 4.65941895e+00 5.32645838e+00 4.51283038e+00 5.45553311e+00
8.34687500e-01 5.01031620e+00 4.98913250e+00 2.95858577e-01 4.65598422e+00 5.32529729e+00 4.51742482e+00 5.45334340e+00
8.35312500e-01 5.01006581e+00 4.98923011e+00 2.96086651e-01 4.65847245e+00 5.32631208e+00 4.51969555e+00 5.45951156e+00
8.35937500e-01 5.01086157e+00 4.98869570e+00 2.96611457e-01 4.66098492e+00 5.32605516e+00 4.51376324e+00 5.45580438e+00
8.36562500e-01 5.01097985e+00 4.98870338e+00 2.96811093e-01 4.65771784e+00 5.32608565e+00 4.51447648e+00 5.45536268e+00
8.37187500e-01 5.01124748e+00 4.98945853e+00 2.96375974e-01 4.65776692e+00 5.32344897e+00 4.51465398e+00 5.45803358e+00
8.37812500e-01 5.01106316e+00 4.99001911e+00 2.96278441e-01 4.65893057e+00 5.32442935e+00 4.51607957e+00 5.46056462e+00
8.38437500e-01 5.01112672e+00 4.98949528e+00 2.96346080e-01 4.65768282e+00 5.32192066e+00 4.51506185e+00 5.45812561e+00
8.39062500e-01 5.01120223e+00 4.98870091e+00 2.96272371e-01 4.65813494e+00 5.32243613e+00 4.51536002e+00 5.45709530e+00
8.39687500e-01 5.01205991e+00 4.98887770e+00 2.96330954e-01 4.65580710e+00 5.32339862e+00 4.51555869e+00 5.45759674e+00
8.40312500e-01 5.01115528e+00 4.98968402e+00 2.96523763e-01 4.65905024e+00 5.32335176e+00 4.51558587e+00 5.45560862e+00
8.40937500e-01 5.01203369e+00 4.98989415e+00 2.96674891e-01 4.66138181e+00 5.32473565e+00 4.51630115e+00 5.45724372e+00
8.41562500e-01 5.01061740e+00 4.98913677e+00 2.96709046e-01 4.65886413e+00 5.32369722e+00 4.51506426e+00 5.45812890e+00
8.42187500e-01 5.01059455e+00 4.98880812e+00 2.96402777e-01 4.65664122e+00 5.32330276e+00 4.51930409e+00 5.45958952e+00
8.42812500e-01 5.00933101e+00 4.98894655e+00 2.96002432e-01 4.65945849e+00 5.32116426e+00 4.51566602e+00 5.45077832e+00
8.43437500e-01 5.01077015e+00 4.98900932e+00 2.96136875e-01 4.66159670e+00 5.32167191e+00 4.51403560e+00 5.45506973e+00
8.44062500e-01 5.01062485e+00 4.98901679e+00 2.96599042e-01 4.65997460e+00 5.32309315e+00 4.51712270e+00 5.45839417e+00
8.44687500e-01 5.01078016e+00 4.98930401e+00 2.96466175e-01 4.65994047e+00 5.31760114e+00 4.51891298e+00 5.45735316e+00
8.45312500e-01 5.01339288e+00 4.98962952e+00 2.96031640e-01 4.65744237e+00 5.32296674e+00 4.51599167e+00 5.45729624e+00
8.45937500e-01 5.01276864e+00 4.98952514e+00 2.96349297e-01 4.65923527e+00 5.32423930e+00 4.51529856e+00 5.45736528e+00
8.46562500e-01 5.01172413e+00 4.98916401e+00 2.96890594e-01 4.65713348e+00 5.32533992e+00 4.51737186e+00 5.45614946e+00
8.47187500e-01 5.01046251e+00 4.98923253e+00 2.96442872e-01 4.65686320e+00 5.32484040e+00 4.51514662e+00 5.45484960e+00
8.47812500e-01 5.01053382e+00 4.98934471e+00 2.95814571e-01 4.66180127e+00 5.32443396e+00 4.51725620e+00 5.45765558e+00
8.48437500e-01 5.01236787e+00 4.98909401e+00 2.95912243e-01 4.65952892e+00 5.31799323e+00 4.51405573e+00 5.46259200e+00
8.49062500e-01 5.01248472e+00 4.98870607e+00 2.96485179e-01 4.65747337e+00 5.32202069e+00 4.51261244e+00 5.45880826e+00
8.49687500e-01 5.01251312e+00 4.98898735e+00 2.96797107e-01 4.65866312e+00 5.32617013e+00 4.51319734e+00 5.45765224e+00
8.50312500e-01 5.01377744e+00 4.98961149e+00 2.96657454e-01 4.66099927e+00 5.32577233e+00 4.51643473e+00 5.45419656e+00
8.50937500e-01 5.01513619e+00 4.98977242e+00 2.96503277e-01 4.65940290e+00 5.32520329e+00 4.51644194e+00 5.45195471e+00
8.51562500e-01 5.01508748e+00 4.98960243e+00 2.96449428e-01 4.65798680e+00 5.32480361e+00 4.51447662e+00 5.45612735e+00
8.52187500e-01 5.01289473e+00 4.98926960e+00 2.96511808e-01 4.65819106e+00 5.32512171e+00 4.51424700e+00 5.45500131e+00
8.52812500e-01 5.01425870e+00 4.98890800e+00 2.96393407e-01 4.66023215e+00 5.32331759e+00 4.51609496e+00 5.46020081e+00
8.53437500e-01 5.01191355e+00 4.98892229e+00 2.96195918e-01 4.66009965e+00 5.32364118e+00 4.51771246e+00 5.45692321e+00
8.54062500e-01 5.01263091e+00 4.98925351e+00 2.96142331e-01 4.65828955e+00 5.32307583e+00 4.51576744e+00 5.45808929e+00
8.54687500e-01 5.01198418e+00 4.98945218e+00 2.96354365e-01 4.65749383e+00 5.32249793e+00 4.51481636e+00 5.45853540e+00
8.55312500e-01 5.01174368e+00 4.98940484e+00 2.96583413e-01 4.65787703e+00 5.32293000e+00 4.51632021e+00 5.45658482e+00
8.55937500e-01 5.01169903e+00 4.98928861e+00 2.96610013e-01 4.65612632e+00 5.32669092e+00 4.51634337e+00 5.45477276e+00
8.56562500e-01 5.01098861e+00 4.98915758e+00 2.96488312e-01 4.66073768e+00 5.32653583e+00 4.51621997e+00 5.45392697e+00
8.57187500e-01 5.01165258e+00 4.98912772e+00 2.96190200e-01 4.66069479e+00 5.32376750e+00 4.51502198e+00 5.45834586e+00
8.57812500e-01 5.01192664e+00 4.98913342e+00 2.96252547e-01 4.65870180e+00 5.32348014e+00 4.51671488e+00 5.46093975e+00
8.58437500e-01 5.01153381e+00 4.98914154e+00 2.96651791e-01 4.65990102e+00 5.32494625e+00 4.51633310e+00 5.46128198e+00
8.59062500e-01 5.01295296e+00 4.98943264e+00 2.96753350e-01 4.65816038e+00 5.32440996e+00 4.51551844e+00 5.45929534e+00
8.59687500e-01 5.01317772e+00 4.98955302e+00 2.96169707e-01 4.66050389e+00 5.32400599e+00 4.51536471e+00 5.45696683e+00
8.60312500e-01 5.01250218e+00 4.98939949e+00 2.95881913e-01 4.65743937e+00 5.32180821e+00 4.51507128e+00 5.45679965e+00
8.60937500e-01 5.01112999e+00 4.98897127e+00 2.95976936e-01 4.65991014e+00 5.32310684e+00 4.51429736e+00 5.45765210e+00
8.61562500e-01 5.01103552e+00 4.98881690e+00 2.96265004e-01 4.65628597e+00 5.32525043e+00 4.51657018e+00 5.45415108e+00
8.62187500e-01 5.01210065e+00 4.98927746e+00 2.96511277e-01 4.65623342e+00 5.32523255e+00 4.51643179e+00 5.45458766e+00
8.62812500e-01 5.01102564e+00 4.98976510e+00 2.96625329e-01 4.65616885e+00 5.32508704e+00 4.51818910e+00 5.45267065e+00
8.63437500e-01 5.01232670e+00 4.98986655e+00 2.96838036e-01 4.65955004e+00 5.32669736e+00 4.51601796e+00 5.45681668e+00
8.64062500e-01 5.01124927e+00 4.98932030e+00 2.96553449e-01 4.65936640e+00 5.32378823e+00 4.51315309e+00 5.45845015e+00
8.64687500e-01 5.01093639e+00 4.98885066e+00 2.95968548e-01 4.65840620e+00 5.32022844e+00 4.51551626e+00 5.45957094e+00
8.65312500e-01 5.01014511e+00 4.98893074e+00 2.95771312e-01 4.65822419e+00 5.32282172e+00 4.51638526e+00 5.45694717e+00
8.65937500e-01 5.00985635e+00 4.98882067e+00 2.95897562e-01 4.65882844e+00 5.32363049e+00 4.51730059e+00 5.45418721e+00
8.66562500e-01 5.01111050e+00 4.98896292e+00 2.96320720e-01 4.65798717e+00 5.32490293e+00 4.51515399e+00 5.45654059e+00
8.67187500e-01 5.01103923e+00 4.98959670e+00 2.96537318e-01 4.65821651e+00 5.32451736e+00 4.51795512e+00 5.45887374e+00
8.67812500e-01 5.00999548e+00 4.98986405e+00 2.96678996e-01 4.65876157e+00 5.32179120e+00 4.51639103e+00 5.45845983e+00
8.68437500e-01 5.00985745e+00 4.98980925e+00 2.96826445e-01 4.66170830e+00 5.32227464e+00 4.51537828e+00 5.46048941e+00
8.69062500e-01 5.00989959e+00 4.98932349e+00 2.96692737e-01 4.65824095e+00 5.32490910e+00 4.51792153e+00 5.45794173e+00
8.69687500e-01 5.01039581e+00 4.98881608e+00 2.96323162e-01 4.65894198e+00 5.32529687e+00 4.51512569e+00 5.45312377e+00
8.70312500e-01 5.01166634e+00 4.98876944e+00 2.95890440e-01 4.66199206e+00 5.32396874e+00 4.51601156e+00 5.45259472e+00
8.70937500e-01 5.01097552e+00 4.98909802e+00 2.95632145e-01 4.65917600e+00 5.32401583e+00 4.51780945e+00 5.45451327e+00
8.71562500e-01 5.01176360e+00 4.98913112e+00 2.95997305e-01 4.65950693e+00 5.32359959e+00 4.51865660e+00 5.46137048e+00
8.72187500e-01 5.01246940e+00 4.98890884e+00 2.96567539e-01 4.66022378e+00 5.32139854e+00 4.51450698e+00 5.45567481e+00
8.72812500e-01 5.01150849e+00 4.98901382e+00 2.96701229e-01 4.65907460e+00 5.32055661e+00 4.51348746e+00 5.45444474e+00
8.73437500e-01 5.01085188e+00 4.98926437e+00 2.96323514e-01 4.65977300e+00 5.32240082e+00 4.51527342e+00 5.45755875e+00
8.74062500e-01 5.01158537e+00 4.98949566e+00 2.96089486e-01 4.65969329e+00 5.32190104e+00 4.51855872e+00 5.46169464e+00
8.74687500e-01 5.01031171e+00 4.98957903e+00 2.96318649e-01 4.65704235e+00 5.32398349e+00 4.51647791e+00 5.45947159e+00
8.75312500e-01 5.01176365e+00 4.98938825e+00 2.96552571e-01 4.65744573e+00 5.32334101e+00 4.51593659e+00 5.45564997e+00
8.75937500e-01 5.01224890e+00 4.98913064e+00 2.96728058e-01 4.65983648e+00 5.32334522e+00 4.51683870e+00 5.45396860e+00
8.76562500e-01 5.01210801e+00 4.98921735e+00 2.96634704e-01 4.66270348e+00 5.32501510e+00 4.51843301e+00 5.46031079e+00
8.77187500e-01 5.01274261e+00 4.98936946e+00 2.96508995e-01 4.66043353e+00 5.32341048e+00 4.51685888e+00 5.45688968e+00
8.77812500e-01 5.01099353e+00 4.98921373e+00 2.96298419e-01 4.65861562e+00 5.32385619e+00 4.51715049e+00 5.45677301e+00
8.78437500e-01 5.01020638e+00 4.98892244e+00 2.96098706e-01 4.65649504e+00 5.32233323e+00 4.51579560e+00 5.45490165e+00
8.79062500e-01 5.01109358e+00 4.98906029e+00 2.96092381e-01 4.66065257e+00 5.32441227e+00 4.51546892e+00 5.45473052e+00
8.79687500e-01 5.01129951e+00 4.98929240e+00 2.96463276e-01 4.66162375e+00 5.32260219e+00 4.51891667e+00 5.45941390e+00
8.80312500e-01 5.01104558e+00 4.98936256e+00 2.96381662e-01 4.65811583e+00 5.32172085e+00 4.51871204e+00 5.46150022e+00
8.80937500e-01 5.01167673e+00 4.98938894e+00 2.96225129e-01 4.65660564e+00 5.32343197e+00 4.51795363e+00 5.46040388e+00
8.81562500e-01 5.01020295e+00 4.98926800e+00 2.96336963e-01 4.66109121e+00 5.32226069e+00 4.51600294e+00 5.45447936e+00
8.82187500e-01 5.01113188e+00 4.98924091e+00 2.96523432e-01 4.66089023e+00 5.32396129e+00 4.51710893e+00 5.45231454e+00
8.82812500e-01 5.01072734e+00 4.98936418e+00 2.96603796e-01 4.65931101e+00 5.32664057e+00 4.51645158e+00 5.45203648e+00
8.83437500e-01 5.01225138e+00 4.98950975e+00 2.96272429e-01 4.65957681e+00 5.32372136e+00 4.51787102e+00 5.45363675e+00
8.84062500e-01 5.01116267e+00 4.98948037e+00 2.96347864e-01 4.65905339e+00 5.31865519e+00 4.51740302e+00 5.45809493e+00
8.84687500e-01 5.01185932e+00 4.98896742e+00 2.96429522e-01 4.66053760e+00 5.32054784e+00 4.51672122e+00 5.46438742e+00
8.85312500e-01 5.01083795e+00 4.98872424e+00 2.96390858e-01 4.65907278e+00 5.32261377e+00 4.51474793e+00 5.46104440e+00
8.85937500e-01 5.01016855e+00 4.98923866e+00 2.96474539e-01 4.65963167e+00 5.32664048e+00 4.51737444e+00 5.45491317e+00
8.86562500e-01 5.01094794e+00 4.98958125e+00 2.96400277e-01 4.65813532e+00 5.32669203e+00 4.51866899e+00 5.45337726e+00
8.87187500e-01 5.01003962e+00 4.98951245e+00 2.96420958e-01 4.65812028e+00 5.32435272e+00 4.51706119e+00 5.45037682e+00
8.87812500e-01 5.00927147e+00 4.98930282e+00 2.96418710e-01 4.65914887e+00 5.32516981e+00 4.51771783e+00 5.45236128e+00
8.88437500e-01 5.00962404e+00 4.98941735e+00 2.96273913e-01 4.65976579e+00 5.32429454e+00 4.51683256e+00 5.45705176e+00
8.89062500e-01 5.01049185e+00 4.98929668e+00 2.96139940e-01 4.65672939e+00 5.32390789e+00 4.51702299e+00 5.45845203e+00
8.89687500e-01 5.01054316e+00 4.98907041e+00 2.96232274e-01 4.65781725e+00 5.32281468e+00 4.51767716e+00 5.46102256e+00
8.90312500e-01 5.01041305e+00 4.98888143e+00 2.96162864e-01 4.65861316e+00 5.32438453e+00 4.51863018e+00 5.46039281e+00
8.90937500e-01 5.00973397e+00 4.98902597e+00 2.96117212e-01 4.66167925e+00 5.32378758e+00 4.51631583e+00 5.45231822e+00
8.91562500e-01 5.01000659e+00 4.98933920e+00 2.96328735e-01 4.66131851e+00 5.32459818e+00 4.51767212e+00 5.45385976e+00
8.92187500e-01 5.00934110e+00 4.98954827e+00 2.96753730e-01 4.65808025e+00 5.32567298e+00 4.51927777e+00 5.45723168e+00
8.92812500e-01 5.01065838e+00 4.98980436e+00 2.96890930e-01 4.65915524e+00 5.32642636e+00 4.51748771e+00 5.45621768e+00
8.93437500e-01 5.01079362e+00 4.98989414e+00 2.96805980e-01 4.65696606e+00 5.32461860e+00 4.51593290e+00 5.45391599e+00
8.94062500e-01 5.01272479e+00 4.98957330e+00 2.96476463e-01 4.65988078e+00 5.32189669e+00 4.51610438e+00 5.45763157e+00
8.94687500e-01 5.01176099e+00 4.98899560e+00 2.96136357e-01 4.66121780e+00 5.32095587e+00 4.51743170e+00 5.45568361e+00
8.95312500e-01 5.01224789e+00 4.98850995e+00 2.95951937e-01 4.65880305e+00 5.32401352e+00 4.51688110e+00 5.45481771e+00
8.95937500e-01 5.01277003e+00 4.98858367e+00 2.95941289e-01 4.65661775e+00 5.32386304e+00 4.51767791e+00 5.45328506e+00
8.96562500e-01 5.01149353e+00 4.98913187e+00 2.95973430e-01 4.65839993e+00 5.32513812e+00 4.51625134e+00 5.45585787e+00
8.97187500e-01 5.01103809e+00 4.98946795e+00 2.96247858e-01 4.65899877e+00 5.32607744e+00 4.51903579e+00 5.45988940e+00
8.97812500e-01 5.00974694e+00 4.98929383e+00 2.96656585e-01 4.65942266e+00 5.32373288e+00 4.51750514e+00 5.45668131e+00
8.98437500e-01 5.00915417e+00 4.98942688e+00 2.97017619e-01 4.65983042e+00 5.32551029e+00 4.51406570e+00 5.45694215e+00
8.99062500e-01 5.01060279e+00 4.98971101e+00 2.96640494e-01 4.66130292e+00 5.32416943e+00 4.51973304e+00 5.45665640e+00
8.99687500e-01 5.00894627e+00 4.98936125e+00 2.95966604e-01 4.65589554e+00 5.31904717e+00 4.51819410e+00 5.45617728e+00
9.00312500e-01 5.01069411e+00 4.98905350e+00 2.95808577e-01 4.66018224e+00 5.32259369e+00 4.51751317e+00 5.45137980e+00
9.00937500e-01 5.01192377e+00 4.98889218e+00 2.96018967e-01 4.66028881e+00 5.32291927e+00 4.51481442e+00 5.45141282e+00
9.01562500e-01 5.01199280e+00 4.98893488e+00 2.96127571e-01 4.65796252e+00 5.32379864e+00 4.51844004e+00 5.45137376e+00
9.02187500e-01 5.01248940e+00 4.98904188e+00 2.96357445e-01 4.65911091e+00 5.32421123e+00 4.52025356e+00 5.45961814e+00
9.02812500e-01 5.01289745e+00 4.98936218e+00 2.96628409e-01 4.65955455e+00 5.32349288e+00 4.51741679e+00 5.45703907e+00
9.03437500e-01 5.01216323e+00 4.98944526e+00 2.96564784e-01 4.66121018e+00 5.32655273e+00 4.51617389e+00 5.45596841e+00
9.04062500e-01 5.01142010e+00 4.98956166e+00 2.96614740e-01 4.66139918e+00 5.32773983e+00 4.51573696e+00 5.45337637e+00
9.04687500e-01 5.01183381e+00 4.98966065e+00 2.96707262e-01 4.65941035e+00 5.32274705e+00 4.51695044e+00 5.45872896e+00
9.05312500e-01 5.01256805e+00 4.98929050e+00 2.96308706e-01 4.65955258e+00 5.32566617e+00 4.51753485e+00 5.45767134e+00
9.05937500e-01 5.01204140e+00 4.98888266e+00 2.95570336e-01 4.66043173e+00 5.32339532e+00 4.51795285e+00 5.45538483e+00
9.06562500e-01 5.01055857e+00 4.98873467e+00 2.95661142e-01 4.66078315e+00 5.32277799e+00 4.51842242e+00 5.45611144e+00
9.07187500e-01 5.00915706e+00 4.98888974e+00 2.96346211e-01 4.65910063e+00 5.32213963e+00 4.51691615e+00 5.45752978e+00
9.07812500e-01 5.00955209e+00 4.98912543e+00 2.96496030e-01 4.65835995e+00 5.32217603e+00 4.51535028e+00 5.45408698e+00
9.08437500e-01 5.00933531e+00 4.98935976e+00 2.96439554e-01 4.65899467e+00 5.32185389e+00 4.51628347e+00 5.45905692e+00
9.09062500e-01 5.01025337e+00 4.98952443e+00 2.96306944e-01 4.65863693e+00 5.32259397e+00 4.51674452e+00 5.45991999e+00
9.09687500e-01 5.01104477e+00 4.98952599e+00 2.96555709e-01 4.66002931e+00 5.32631517e+00 4.51783986e+00 5.45600994e+00
9.10312500e-01 5.01176878e+00 4.98945785e+00 2.96607416e-01 4.66032478e+00 5.32637832e+00 4.51767077e+00 5.45635936e+00
9.10937500e-01 5.01113610e+00 4.98920233e+00 2.96290912e-01 4.65937429e+00 5.32311235e+00 4.51575526e+00 5.45150630e+00
9.11562500e-01 5.01436625e+00 4.98890093e+00 2.96140596e-01 4.66052508e+00 5.32491905e+00 4.51749781e+00 5.45386258e+00
9.12187500e-01 5.01142413e+00 4.98883710e+00 2.96054036e-01 4.66004642e+00 5.32520323e+00 4.51543579e+00 5.45924926e+00
9.12812500e-01 5.01136297e+00 4.98921906e+00 2.96005101e-01 4.66158257e+00 5.32201124e+00 4.51833466e+00 5.46047763e+00
9.13437500e-01 5.00888852e+00 4.98965849e+00 2.96332392e-01 4.66116927e+00 5.32382897e+00 4.51444131e+00 5.46089520e+00
9.14062500e-01 5.00760137e+00 4.98961075e+00 2.96392852e-01 4.66038194e+00 5.32325528e+00 4.51404793e+00 5.45587078e+00
9.14687500e-01 5.00786153e+00 4.98952279e+00 2.96430162e-01 4.65994566e+00 5.32332565e+00 4.51917917e+00 5.45674936e+00
9.15312500e-01 5.00845566e+00 4.98948029e+00 2.96607734e-01 4.65724440e+00 5.32266622e+00 4.51883931e+00 5.45682272e+00
9.15937500e-01 5.00990065e+00 4.98914904e+00 2.96395171e-01 4.66193080e+00 5.32228973e+00 4.51847092e+00 5.45849805e+00
9.16562500e-01 5.00912420e+00 4.98898201e+00 2.96041944e-01 4.66123291e+00 5.32546156e+00 4.51621378e+00 5.45938648e+00
9.17187500e-01 5.01012693e+00 4.98904681e+00 2.95873428e-01 4.66053184e+00 5.32744132e+00 4.51557153e+00 5.45544739e+00
9.17812500e-01 5.00992123e+00 4.98933310e+00 2.95975542e-01 4.66106421e+00 5.32380816e+00 4.51669477e+00 5.45509124e+00
9.18437500e-01 5.01096748e+00 4.98976588e+00 2.96000661e-01 4.65801243e+00 5.31982132e+00 4.51830483e+00 5.45728601e+00
9.19062500e-01 5.01094277e+00 4.98963191e+00 2.96151361e-01 4.65900002e+00 5.32284039e+00 4.51723548e+00 5.46295631e+00
9.19687500e-01 5.01099734e+00 4.98922860e+00 2.96614409e-01 4.65880123e+00 5.32173744e+00 4.51589742e+00 5.45743313e+00
9.20312500e-01 5.01054910e+00 4.98903207e+00 2.96853876e-01 4.65851554e+00 5.32035173e+00 4.51476272e+00 5.45308758e+00
9.20937500e-01 5.01051696e+00 4.98931387e+00 2.96510021e-01 4.66151560e+00 5.32225401e+00 4.51640174e+00 5.45568577e+00
9.21562500e-01 5.01056997e+00 4.98939731e+00 2.95996626e-01 4.66400587e+00 5.32411912e+00 4.51812616e+00 5.45621105e+00
9.22187500e-01 5.01072462e+00 4.98935520e+00 2.96014005e-01 4.66305685e+00 5.32478801e+00 4.51815250e+00 5.45716924e+00
9.22812500e-01 5.01028794e+00 4.98931618e+00 2.96213902e-01 4.65747523e+00 5.32785474e+00 4.51728615e+00 5.45381633e+00
9.23437500e-01 5.00942829e+00 4.98937804e+00 2.96396038e-01 4.65955645e+00 5.32506323e+00 4.51798789e+00 5.45724101e+00
9.24062500e-01 5.01183727e+00 4.98949252e+00 2.96154446e-01 4.66021594e+00 5.32320205e+00 4.51790482e+00 5.45902735e+00
9.24687500e-01 5.00858887e+00 4.98944229e+00 2.96047467e-01 4.65994173e+00 5.32292356e+00 4.51612859e+00 5.45426153e+00
9.25312500e-01 5.00914729e+00 4.98904134e+00 2.96296668e-01 4.65872161e+00 5.32323522e+00 4.51655021e+00 5.45281883e+00
9.25937500e-01 5.00962458e+00 4.98884106e+00 2.96558949e-01 4.66084070e+00 5.32177089e+00 4.51807743e+00 5.45412646e+00
9.26562500e-01 5.00856376e+00 4.98910723e+00 2.96409951e-01 4.66001607e+00 5.32340243e+00 4.51773381e+00 5.45704640e+00
9.27187500e-01 5.00916916e+00 4.98934691e+00 2.96166477e-01 4.65732750e+00 5.32429967e+00 4.51756803e+00 5.45517595e+00
9.27812500e-01 5.01024978e+00 4.98954651e+00 2.96194043e-01 4.65716893e+00 5.32408031e+00 4.51728965e+00 5.45802956e+00
9.28437500e-01 5.01027010e+00 4.98949530e+00 2.96532842e-01 4.65904587e+00 5.32545676e+00 4.51685357e+00 5.46004606e+00
9.29062500e-01 5.00959305e+00 4.98946073e+00 2.96333201e-01 4.65820541e+00 5.32422370e+00 4.51703626e+00 5.45917381e+00
9.29687500e-01 5.00967298e+00 4.98948907e+00 2.95933379e-01 4.65853601e+00 5.32103263e+00 4.51833170e+00 5.45570590e+00
9.30312500e-01 5.00927266e+00 4.98922202e+00 2.96062844e-01 4.65677321e+00 5.32520320e+00 4.51742801e+00 5.45630333e+00
9.30937500e-01 5.00842310e+00 4.98897032e+00 2.96628551e-01 4.66012332e+00 5.32311807e+00 4.51633658e+00 5.45822997e+00
9.31562500e-01 5.01030474e+00 4.98918582e+00 2.96532568e-01 4.65973412e+00 5.32503925e+00 4.51428347e+00 5.45689795e+00
9.32187500e-01 5.00987233e+00 4.98957048e+00 2.96122730e-01 4.65798398e+00 5.32440288e+00 4.51870066e+00 5.45606563e+00
9.32812500e-01 5.00976400e+00 4.98965929e+00 2.95939491e-01 4.66141465e+00 5.32383349e+00 4.52017276e+00 5.45436157e+00
9.33437500e-01 5.01060293e+00 4.98952233e+00 2.96123293e-01 4.66338544e+00 5.32581794e+00 4.51643547e+00 5.45389950e+00
9.34062500e-01 5.01136468e+00 4.98902155e+00 2.96485844e-01 4.66129847e+00 5.32423853e+00 4.51620280e+00 5.45503225e+00
9.34687500e-01 5.01203441e+00 4.98910811e+00 2.96638648e-01 4.66264796e+00 5.32235018e+00 4.51704671e+00 5.45789931e+00
9.35312500e-01 5.01231003e+00 4.98943502e+00 2.96214295e-01 4.65935793e+00 5.32142931e+00 4.51903085e+00 5.45891322e+00
9.35937500e-01 5.01211511e+00 4.98970019e+00 2.95896638e-01 4.66049520e+00 5.32545541e+00 4.51869445e+00 5.45737816e+00
9.36562500e-01 5.01216297e+00 4.98969460e+00 2.96204841e-01 4.66078178e+00 5.32812248e+00 4.51787963e+00 5.45368775e+00
9.37187500e-01 5.01279035e+00 4.98945952e+00 2.96311632e-01 4.66484166e+00 5.32550998e+00 4.51743567e+00 5.45081628e+00
9.37812500e-01 5.01355396e+00 4.98935904e+00 2.96387366e-01 4.66016099e+00 5.32489219e+00 4.51818233e+00 5.45163999e+00
9.38437500e-01 5.01136463e+00 4.98927596e+00 2.96255575e-01 4.65844700e+00 5.32080238e+00 4.51825598e+00 5.45874423e+00
9.39062500e-01 5.01072503e+00 4.98910937e+00 2.95834625e-01 4.65695797e+00 5.32152271e+00 4.51827677e+00 5.45558881e+00
9.39687500e-01 5.01056386e+00 4.98903118e+00 2.95778975e-01 4.65775188e+00 5.32561487e+00 4.51643114e+00 5.45821905e+00
9.40312500e-01 5.01099908e+00 4.98910001e+00 2.96209383e-01 4.66156185e+00 5.32305034e+00 4.51625670e+00 5.45590119e+00
9.40937500e-01 5.01157058e+00 4.98919225e+00 2.96399503e-01 4.66235816e+00 5.32550653e+00 4.51755857e+00 5.45293842e+00
9.41562500e-01 5.01109184e+00 4.98946261e+00 2.96308274e-01 4.66000332e+00 5.32978961e+00 4.51919650e+00 5.45261735e+00
9.42187500e-01 5.01179794e+00 4.98975117e+00 2.96219284e-01 4.65877181e+00 5.32535130e+00 4.51893811e+00 5.45294734e+00
9.42812500e-01 5.01058651e+00 4.98963473e+00 2.96299301e-01 4.65848666e+00 5.32390377e+00 4.51316678e+00 5.45636673e+00
9.43437500e-01 5.01017332e+00 4.98921747e+00 2.96260392e-01 4.65640289e+00 5.31831859e+00 4.51766017e+00 5.45962475e+00
9.44062500e-01 5.01069762e+00 4.98906262e+00 2.96048292e-01 4.65965477e+00 5.32546131e+00 4.51991810e+00 5.45681431e+00
9.44687500e-01 5.00967848e+00 4.98921576e+00 2.95901018e-01 4.66119493e+00 5.32396246e+00 4.51851697e+00 5.45549051e+00
9.45312500e-01 5.00996625e+00 4.98950574e+00 2.96193767e-01 4.65954795e+00 5.32206346e+00 4.51405212e+00 5.45638573e+00
9.45937500e-01 5.00889476e+00 4.98963569e+00 2.96248415e-01 4.66026851e+00 5.32232451e+00 4.51579331e+00 5.45564390e+00
9.46562500e-01 5.00941488e+00 4.98960953e+00 2.95898676e-01 4.66170469e+00 5.32298452e+00 4.51928150e+00 5.45385759e+00
9.47187500e-01 5.00939384e+00 4.98971462e+00 2.96082770e-01 4.66095485e+00 5.32554113e+00 4.51655196e+00 5.45430388e+00
9.47812500e-01 5.00870473e+00 4.98956253e+00 2.96484336e-01 4.66123522e+00 5.32548276e+00 4.51540334e+00 5.45846815e+00
9.48437500e-01 5.01016959e+00 4.98935903e+00 2.96420901e-01 4.65967917e+00 5.32443671e+00 4.51717895e+00 5.45660569e+00
9.49062500e-01 5.00969826e+00 4.98908748e+00 2.95946446e-01 4.65979985e+00 5.32655574e+00 4.51967400e+00 5.45689547e+00
9.49687500e-01 5.01000733e+00 4.98901788e+00 2.95687447e-01 4.66136173e+00 5.32179258e+00 4.52133338e+00 5.45192320e+00
9.50312500e-01 5.01077043e+00 4.98944386e+00 2.95702915e-01 4.66239371e+00 5.32184464e+00 4.51801829e+00 5.45307440e+00
9.50937500e-01 5.01028844e+00 4.98963944e+00 2.96025205e-01 4.66124237e+00 5.32148232e+00 4.51854770e+00 5.45754494e+00
9.51562500e-01 5.00961374e+00 4.98944883e+00 2.96222952e-01 4.66041479e+00 5.31647551e+00 4.51920364e+00 5.45759469e+00
9.52187500e-01 5.01166216e+00 4.98936985e+00 2.96133876e-01 4.66038672e+00 5.32315395e+00 4.51776090e+00 5.45672623e+00
9.52812500e-01 5.01035589e+00 4.98946759e+00 2.96148412e-01 4.65838980e+00 5.32497381e+00 4.51952216e+00 5.45943613e+00
9.53437500e-01 5.01084890e+00 4.98957083e+00 2.95963223e-01 4.65727818e+00 5.32537122e+00 4.51816565e+00 5.45829407e+00
9.54062500e-01 5.01070771e+00 4.98979399e+00 2.95818083e-01 4.65994340e+00 5.32721676e+00 4.51650708e+00 5.45526457e+00
9.54687500e-01 5.00954839e+00 4.99011428e+00 2.96358639e-01 4.66241959e+00 5.32705369e+00 4.51614982e+00 5.45542843e+00
9.55312500e-01 5.00904695e+00 4.98988600e+00 2.96680396e-01 4.66182937e+00 5.32597200e+00 4.51764417e+00 5.45600004e+00
9.55937500e-01 5.00958308e+00 4.98959339e+00 2.96406103e-01 4.65942190e+00 5.32024169e+00 4.52158838e+00 5.45521510e+00
9.56562500e-01 5.01019444e+00 4.98959485e+00 2.95712745e-01 4.65858474e+00 5.31686561e+00 4.51855195e+00 5.45621374e+00
9.57187500e-01 5.01096741e+00 4.98937818e+00 2.95647734e-01 4.66054630e+00 5.32140224e+00 4.51465014e+00 5.45140470e+00
9.57812500e-01 5.01080432e+00 4.98918323e+00 2.95819042e-01 4.66201124e+00 5.32333877e+00 4.51553481e+00 5.45611881e+00
9.58437500e-01 5.00968817e+00 4.98948161e+00 2.95903085e-01 4.66206631e+00 5.32677213e+00 4.51676052e+00 5.45499730e+00
9.59062500e-01 5.00861924e+00 4.98979244e+00 2.95881205e-01 4.66225320e+00 5.32617270e+00 4.51721211e+00 5.45589353e+00
9.59687500e-01 5.00808490e+00 4.98985971e+00 2.96155617e-01 4.66176426e+00 5.32643042e+00 4.51888077e+00 5.45585385e+00
9.60312500e-01 5.00991295e+00 4.98976494e+00 2.96484236e-01 4.65943478e+00 5.32479985e+00 4.51953172e+00 5.45676303e+00
9.60937500e-01 5.01059741e+00 4.98983097e+00 2.96486199e-01 4.66063012e+00 5.32381397e+00 4.51897540e+00 5.45527747e+00
9.61562500e-01 5.00960389e+00 4.98983700e+00 2.96241636e-01 4.66084122e+00 5.32282330e+00 4.51687279e+00 5.45769708e+00
9.62187500e-01 5.00994285e+00 4.98952834e+00 2.96061098e-01 4.66003019e+00 5.32216889e+00 4.51578615e+00 5.46247397e+00
9.62812500e-01 5.00900617e+00 4.98919511e+00 2.95773730e-01 4.66259622e+00 5.32139248e+00 4.51826089e+00 5.45623283e+00
9.63437500e-01 5.01037311e+00 4.98949597e+00 2.95749578e-01 4.66275633e+00 5.32309859e+00 4.51789177e+00 5.45186414e+00
9.64062500e-01 5.00995978e+00 4.98976801e+00 2.95793014e-01 4.65940191e+00 5.32371959e+00 4.51770093e+00 5.45595579e+00
9.64687500e-01 5.00882584e+00 4.98984345e+00 2.95759002e-01 4.66226216e+00 5.32569121e+00 4.51729673e+00 5.45782890e+00
9.65312500e-01 5.00938838e+00 4.98988096e+00 2.95716957e-01 4.66229610e+00 5.32339978e+00 4.51792195e+00 5.45735389e+00
9.65937500e-01 5.00893734e+00 4.98967999e+00 2.96082209e-01 4.66074268e+00 5.32462410e+00 4.51672419e+00 5.45542780e+00
9.66562500e-01 5.00915535e+00 4.98933043e+00 2.96047783e-01 4.66169537e+00 5.32165565e+00 4.51709847e+00 5.45481833e+00
9.67187500e-01 5.01095914e+00 4.98943230e+00 2.95969585e-01 4.66096093e+00 5.32119225e+00 4.52086374e+00 5.45205286e+00
9.67812500e-01 5.00937330e+00 4.98967482e+00 2.95694800e-01 4.66057740e+00 5.32264632e+00 4.52000327e+00 5.45359960e+00
9.68437500e-01 5.01048061e+00 4.98969711e+00 2.95452415e-01 4.66247233e+00 5.32416366e+00 4.51697804e+00 5.45676645e+00
9.69062500e-01 5.00941264e+00 4.98984244e+00 2.95623392e-01 4.66139360e+00 5.32511946e+00 4.51616614e+00 5.45517646e+00
9.69687500e-01 5.00960484e+00 4.98981182e+00 2.95959264e-01 4.66165764e+00 5.32356635e+00 4.52055789e+00 5.45997916e+00
9.70312500e-01 5.00831529e+00 4.98976687e+00 2.96225168e-01 4.65616574e+00 5.32304022e+00 4.51800630e+00 5.45824190e+00
9.70937500e-01 5.00923673e+00 4.99010540e+00 2.96317658e-01 4.66341051e+00 5.32359400e+00 4.51979983e+00 5.45574198e+00
9.71562500e-01 5.00876165e+00 4.99024409e+00 2.95974876e-01 4.66320667e+00 5.32319835e+00 4.51759515e+00 5.45880913e+00
9.72187500e-01 5.00943266e+00 4.99000332e+00 2.95547747e-01 4.66271991e+00 5.32265758e+00 4.51734079e+00 5.45295270e+00
9.72812500e-01 5.00978949e+00 4.98970678e+00 2.95431132e-01 4.66075426e+00 5.32064457e+00 4.51688380e+00 5.45240002e+00
9.73437500e-01 5.00894535e+00 4.98960306e+00 2.95604735e-01 4.66145013e+00 5.32041337e+00 4.51802908e+00 5.45344137e+00
9.74062500e-01 5.00967781e+00 4.98968759e+00 2.95768410e-01 4.66096794e+00 5.32382424e+00 4.52020133e+00 5.45654209e+00
9.74687500e-01 5.00953946e+00 4.98983521e+00 2.95721733e-01 4.65952924e+00 5.32578542e+00 4.52047907e+00 5.45823581e+00
9.75312500e-01 5.01048600e+00 4.98987172e+00 2.95950549e-01 4.66150594e+00 5.32345439e+00 4.51821596e+00 5.45775234e+00
9.75937500e-01 5.00895455e+00 4.98991753e+00 2.96067140e-01 4.66118741e+00 5.32396754e+00 4.51650053e+00 5.45720216e+00
9.76562500e-01 5.01021178e+00 4.98999086e+00 2.96134734e-01 4.66257953e+00 5.32133776e+00 4.51578727e+00 5.45576719e+00
9.77187500e-01 5.00860768e+00 4.99011483e+00 2.96231888e-01 4.66233745e+00 5.32326712e+00 4.52033565e+00 5.45624872e+00
9.77812500e-01 5.00832644e+00 4.99013264e+00 2.96102006e-01 4.66264796e+00 5.32414254e+00 4.52121403e+00 5.45524940e+00
9.78437500e-01 5.00971631e+00 4.99016551e+00 2.95849682e-01 4.66039743e+00 5.32554202e+00 4.51741076e+00 5.45303178e+00
9.79062500e-01 5.00967370e+00 4.98991408e+00 2.95883790e-01 4.66214570e+00 5.32473333e+00 4.51746491e+00 5.45307623e+00
9.79687500e-01 5.00809177e+00 4.99002631e+00 2.95629366e-01 4.66399738e+00 5.32414599e+00 4.51945331e+00 5.45333221e+00
9.80312500e-01 5.00860661e+00 4.99025839e+00 2.95245071e-01 4.66214274e+00 5.32194671e+00 4.52265360e+00 5.45482916e+00
9.80937500e-01 5.00829684e+00 4.98985847e+00 2.95340220e-01 4.66467046e+00 5.32369183e+00 4.51878169e+00 5.45408824e+00
9.81562500e-01 5.00936329e+00 4.98942671e+00 2.95579469e-01 4.66235282e+00 5.32424003e+00 4.51754966e+00 5.45662151e+00
9.82187500e-01 5.00900789e+00 4.98982321e+00 2.95714089e-01 4.66207543e+00 5.32361157e+00 4.51695456e+00 5.45996211e+00
9.82812500e-01 5.00997436e+00 4.99068397e+00 2.96022569e-01 4.66105767e+00 5.32281996e+00 4.51775674e+00 5.45847230e+00
9.83437500e-01 5.00950741e+00 4.99092070e+00 2.96184172e-01 4.66327531e+00 5.32359337e+00 4.51832694e+00 5.45469665e+00
9.84062500e-01 5.01034510e+00 4.99038083e+00 2.95963218e-01 4.66493753e+00 5.32304319e+00 4.51885171e+00 5.45420606e+00
9.84687500e-01 5.01010071e+00 4.98987938e+00 2.95503016e-01 4.66429585e+00 5.32318107e+00 4.51862195e+00 5.45212671e+00
9.85312500e-01 5.01052003e+00 4.99004559e+00 2.95292619e-01 4.66251516e+00 5.32350393e+00 4.52008713e+00 5.45169341e+00
9.85937500e-01 5.00998372e+00 4.99010675e+00 2.95487261e-01 4.66280516e+00 5.32044912e+00 4.51975635e+00 5.45528635e+00
9.86562500e-01 5.00966736e+00 4.98990617e+00 2.95821190e-01 4.66238190e+00 5.32707845e+00 4.51784413e+00 5.45224736e+00
9.87187500e-01 5.00887964e+00 4.99005119e+00 2.95984882e-01 4.66185993e+00 5.32515769e+00 4.51975849e+00 5.45622692e+00
9.87812500e-01 5.00910697e+00 4.99047435e+00 2.95568513e-01 4.66442346e+00 5.32094539e+00 4.52081174e+00 5.45590124e+00
9.88437500e-01 5.00848098e+00 4.99048668e+00 2.95355347e-01 4.66268367e+00 5.32394104e+00 4.52300363e+00 5.45661430e+00
9.89062500e-01 5.00867551e+00 4.99030951e+00 2.95436762e-01 4.66168189e+00 5.32446687e+00 4.51804324e+00 5.45951398e+00
9.89687500e-01 5.00827051e+00 4.99038437e+00 2.95170643e-01 4.66575108e+00 5.32253796e+00 4.51936650e+00 5.45745137e+00
9.90312500e-01 5.00919276e+00 4.99037240e+00 2.94964347e-01 4.66361160e+00 5.32195563e+00 4.52111325e+00 5.45523764e+00
9.90937500e-01 5.00992562e+00 4.99005265e+00 2.95077614e-01 4.66384902e+00 5.32185267e+00 4.51986550e+00 5.45467474e+00
9.91562500e-01 5.01025445e+00 4.99002765e+00 2.95560781e-01 4.66160557e+00 5.32276889e+00 4.52089595e+00 5.45164237e+00
9.92187500e-01 5.00877977e+00 4.99048829e+00 2.95864275e-01 4.66188189e+00 5.32464608e+00 4.52240053e+00 5.45515512e+00
9.92812500e-01 5.00906699e+00 4.99083128e+00 2.95613021e-01 4.66445690e+00 5.32596671e+00 4.51832141e+00 5.45812536e+00
9.93437500e-01 5.00828189e+00 4.99053108e+00 2.95241754e-01 4.66378580e+00 5.32444162e+00 4.51523619e+00 5.45738860e+00
9.94062500e-01 5.00872407e+00 4.99037899e+00 2.95243169e-01 4.66064263e+00 5.32393210e+00 4.51749200e+00 5.45449382e+00
9.94687500e-01 5.00947008e+00 4.99057756e+00 2.95111271e-01 4.66393950e+00 5.32447811e+00 4.52278313e+00 5.45689233e+00
9.95312500e-01 5.00984967e+00 4.99076164e+00 2.95205108e-01 4.66348934e+00 5.32264078e+00 4.52041704e+00 5.45287547e+00
9.95937500e-01 5.00974065e+00 4.99066497e+00 2.95473587e-01 4.66177712e+00 5.32293219e+00 4.52007586e+00 5.45321315e+00
9.96562500e-01 5.00954394e+00 4.99047742e+00 2.95032004e-01 4.66141153e+00 5.32151438e+00 4.52022281e+00 5.45329154e+00
9.97187500e-01 5.00947809e+00 4.99044974e+00 2.94778551e-01 4.66480193e+00 5.32462869e+00 4.51987276e+00 5.45505578e+00
9.97812500e-01 5.00924093e+00 4.99007629e+00 2.95308094e-01 4.66172664e+00 5.32265451e+00 4.51947589e+00 5.45765031e+00
9.98437500e-01 5.00882936e+00 4.98984892e+00 2.95790427e-01 4.66244687e+00 5.32238873e+00 4.51891388e+00 5.45449802e+00
9.99062500e-01 5.00961786e+00 4.99052663e+00 2.95721811e-01 4.66228883e+00 5.32499264e+00 4.51949357e+00 5.45612448e+00
9.99687500e-01 5.00947785e+00 4.99108877e+00 2.95380329e-01 4.66265818e+00 5.32484121e+00 4.51804793e+00 5.45769187e+00
1.00031250e+00 5.00861088e+00 4.99103943e+00 2.94990750e-01 4.66267541e+00 5.32369549e+00 4.52095113e+00 5.45562453e+00
1.00093750e+00 5.00855310e+00 4.99068112e+00 2.94871833e-01 4.66236841e+00 5.32295382e+00 4.51944349e+00 5.45289585e+00
1.00156250e+00 5.00848820e+00 4.99061239e+00 2.94862577e-01 4.66311550e+00 5.32149841e+00 4.52392237e+00 5.45406338e+00
1.00218750e+00 5.00860011e+00 4.99043259e+00 2.94884029e-01 4.66438911e+00 5.32420277e+00 4.52018094e+00 5.46043627e+00
1.00281250e+00 5.00787271e+00 4.99026451e+00 2.95100159e-01 4.66427043e+00 5.32179930e+00 4.51992510e+00 5.45745255e+00
1.00343750e+00 5.00884380e+00 4.99018997e+00 2.94976615e-01 4.66450142e+00 5.32340515e+00 4.52358993e+00 5.45667172e+00
1.00406250e+00 5.00808053e+00 4.99030378e+00 2.94534948e-01 4.66375196e+00 5.32457417e+00 4.52372469e+00 5.45416296e+00
1.00468750e+00 5.00964234e+00 4.99075962e+00 2.94389133e-01 4.66514201e+00 5.32320536e+00 4.52190002e+00 5.45608864e+00
1.00531250e+00 5.00892236e+00 4.99081158e+00 2.94845226e-01 4.66401103e+00 5.32450327e+00 4.51723079e+00 5.45665998e+00
1.00593750e+00 5.00990897e+00 4.99060145e+00 2.95165825e-01 4.66238037e+00 5.32149688e+00 4.52001219e+00 5.45091493e+00
1.00656250e+00 5.00849301e+00 4.99047612e+00 2.95202159e-01 4.66114820e+00 5.32443856e+00 4.52344075e+00 5.44962200e+00
1.00718750e+00 5.00950945e+00 4.99041850e+00 2.94731778e-01 4.66467765e+00 5.32079360e+00 4.52088383e+00 5.45234450e+00
1.00781250e+00 5.01010690e+00 4.99038454e+00 2.94316851e-01 4.66462180e+00 5.32064223e+00 4.51942161e+00 5.45634415e+00
1.00843750e+00 5.00916650e+00 4.99031366e+00 2.94280789e-01 4.66507011e+00 5.32263637e+00 4.51912181e+00 5.45532415e+00
1.00906250e+00 5.00902066e+00 4.99045582e+00 2.94737582e-01 4.66269173e+00 5.32416799e+00 4.52236747e+00 5.44985026e+00
1.00968750e+00 5.00871349e+00 4.99074242e+00 2.94550505e-01 4.66092780e+00 5.32485130e+00 4.52206872e+00 5.45063171e+00
1.01031250e+00 5.00987517e+00 4.99074293e+00 2.94106396e-01 4.66421490e+00 5.32325428e+00 4.52060183e+00 5.45331201e+00
1.01093750e+00 5.00930576e+00 4.99022905e+00 2.94319668e-01 4.66241344e+00 5.32154262e+00 4.51759803e+00 5.45617402e+00
1.01156250e+00 5.00972997e+00 4.99014074e+00 2.94531139e-01 4.66094413e+00 5.32341905e+00 4.52003404e+00 5.45349154e+00
1.01218750e+00 5.00831090e+00 4.99055396e+00 2.94482013e-01 4.66273126e+00 5.32208582e+00 4.52061800e+00 5.45636729e+00
1.01281250e+00 5.00904978e+00 4.99073530e+00 2.94223858e-01 4.66586154e+00 5.32100244e+00 4.52083541e+00 5.45319136e+00
1.01343750e+00 5.00823994e+00 4.99073233e+00 2.93807682e-01 4.66583214e+00 5.32317293e+00 4.52437505e+00 5.45339041e+00
1.01406250e+00 5.00751998e+00 4.99048846e+00 2.94009172e-01 4.66441524e+00 5.32294931e+00 4.52146199e+00 5.45481573e+00
1.01468750e+00 5.00858658e+00 4.99061439e+00 2.94481780e-01 4.66207868e+00 5.32515075e+00 4.51983636e+00 5.45473437e+00
1.01531250e+00 5.00849459e+00 4.99088366e+00 2.94342775e-01 4.66221417e+00 5.32351315e+00 4.52310683e+00 5.45424810e+00
1.01593750e+00 5.00893411e+00 4.99097934e+00 2.94211002e-01 4.66339832e+00 5.32268646e+00 4.52690735e+00 5.45372701e+00
1.01656250e+00 5.00786494e+00 4.99065453e+00 2.94019814e-01 4.66590719e+00 5.32141862e+00 4.52331540e+00 5.45158560e+00
1.01718750e+00 5.00803203e+00 4.99036507e+00 2.93549099e-01 4.66534099e+00 5.32215371e+00 4.52128762e+00 5.45064752e+00
1.01781250e+00 5.00871065e+00 4.99022403e+00 2.93417505e-01 4.66697013e+00 5.31738538e+00 4.52145498e+00 5.45231240e+00
1.01843750e+00 5.00833184e+00 4.99009146e+00 2.93938899e-01 4.66425001e+00 5.32027710e+00 4.51979136e+00 5.45484394e+00
1.01906250e+00 5.00744286e+00 4.99012084e+00 2.93952144e-01 4.66173710e+00 5.32346946e+00 4.52181183e+00 5.45527999e+00
1.01968750e+00 5.00922196e+00 4.99063866e+00 2.93854851e-01 4.66639643e+00 5.32606309e+00 4.52456317e+00 5.45299543e+00
1.02031250e+00 5.00794165e+00 4.99121872e+00 2.93818033e-01 4.66609864e+00 5.32537340e+00 4.52408762e+00 5.45648895e+00
1.02093750e+00 5.00913540e+00 4.99130039e+00 2.93800260e-01 4.66704630e+00 5.32483993e+00 4.52393627e+00 5.45065080e+00
1.02156250e+00 5.00864406e+00 4.99086048e+00 2.93646375e-01 4.66541169e+00 5.31946781e+00 4.52359508e+00 5.45349088e+00
1.02218750e+00 5.00936023e+00 4.99062767e+00 2.93700711e-01 4.66490908e+00 5.31921431e+00 4.52509567e+00 5.45569682e+00
1.02281250e+00 5.00830772e+00 4.99057507e+00 2.93465981e-01 4.66502756e+00 5.32115960e+00 4.52230791e+00 5.45245499e+00
1.02343750e+00 5.00866680e+00 4.99058057e+00 2.92998068e-01 4.66654710e+00 5.32319792e+00 4.52190632e+00 5.44890655e+00
1.02406250e+00 5.00824172e+00 4.99037049e+00 2.93075816e-01 4.66630234e+00 5.32328549e+00 4.52710064e+00 5.45026143e+00
1.02468750e+00 5.00919177e+00 4.99011640e+00 2.93336625e-01 4.66224722e+00 5.32369932e+00 4.52607055e+00 5.44841503e+00
1.02531250e+00 5.00847435e+00 4.99050557e+00 2.93392727e-01 4.66626737e+00 5.32359184e+00 4.52109937e+00 5.45146743e+00
1.02593750e+00 5.00942264e+00 4.99104650e+00 2.93415882e-01 4.66571334e+00 5.32311560e+00 4.52072133e+00 5.45315443e+00
1.02656250e+00 5.00890594e+00 4.99108901e+00 2.93555852e-01 4.66365671e+00 5.32276485e+00 4.52493775e+00 5.45184017e+00
1.02718750e+00 5.00815993e+00 4.99069770e+00 2.93431278e-01 4.66260797e+00 5.32256714e+00 4.52757710e+00 5.44972024e+00
1.02781250e+00 5.00812636e+00 4.99055585e+00 2.92880964e-01 4.66702603e+00 5.31694746e+00 4.52615843e+00 5.44875095e+00
1.02843750e+00 5.00884968e+00 4.99071908e+00 2.92221490e-01 4.66861177e+00 5.31963942e+00 4.52014311e+00 5.45226796e+00
1.02906250e+00 5.00980285e+00 4.99088075e+00 2.92409949e-01 4.66666460e+00 5.32416509e+00 4.52669014e+00 5.45050595e+00
1.02968750e+00 5.00894000e+00 4.99054881e+00 2.92958344e-01 4.66184928e+00 5.32419271e+00 4.52711405e+00 5.45251426e+00
1.03031250e+00 5.00847815e+00 4.99038015e+00 2.93410316e-01 4.66407228e+00 5.32468566e+00 4.53028204e+00 5.45338079e+00
1.03093750e+00 5.00894676e+00 4.99106859e+00 2.93556694e-01 4.66652623e+00 5.32188436e+00 4.52160369e+00 5.45144122e+00
1.03156250e+00 5.00780995e+00 4.99152487e+00 2.93303127e-01 4.66689559e+00 5.32228112e+00 4.52162296e+00 5.45319761e+00
1.03218750e+00 5.00862636e+00 4.99148608e+00 2.92846583e-01 4.66305381e+00 5.32187506e+00 4.52669648e+00 5.45307633e+00
1.03281250e+00 5.00879386e+00 4.99109323e+00 2.92597133e-01 4.66649450e+00 5.31970078e+00 4.52778539e+00 5.44984028e+00
1.03343750e+00 5.00886518e+00 4.99027363e+00 2.92149771e-01 4.66654145e+00 5.32059619e+00 4.52849083e+00 5.44820619e+00
1.03406250e+00 5.00908393e+00 4.99001457e+00 2.91996772e-01 4.66650783e+00 5.31949632e+00 4.52654242e+00 5.45264434e+00
1.03468750e+00 5.00930618e+00 4.99048901e+00 2.92372584e-01 4.66409738e+00 5.32220872e+00 4.52329113e+00 5.45103059e+00
1.03531250e+00 5.00823456e+00 4.99110548e+00 2.92794849e-01 4.66443980e+00 5.32603068e+00 4.52626503e+00 5.44904165e+00
1.03593750e+00 5.00835899e+00 4.99116041e+00 2.92805973e-01 4.66825535e+00 5.32225925e+00 4.52714873e+00 5.45177533e+00
1.03656250e+00 5.00834618e+00 4.99126452e+00 2.92734777e-01 4.66676842e+00 5.32354084e+00 4.52751501e+00 5.45223721e+00
1.03718750e+00 5.00967045e+00 4.99107252e+00 2.92570136e-01 4.66467478e+00 5.32281432e+00 4.52437161e+00 5.45225290e+00
1.03781250e+00 5.00812216e+00 4.99072656e+00 2.92076495e-01 4.66687416e+00 5.32072066e+00 4.52705942e+00 5.45054025e+00
1.03843750e+00 5.00909086e+00 4.99069439e+00 2.91508565e-01 4.66712953e+00 5.32089793e+00 4.53198910e+00 5.45091650e+00
1.03906250e+00 5.00769556e+00 4.99073752e+00 2.91417353e-01 4.66370212e+00 5.31868525e+00 4.52819757e+00 5.44941278e+00
1.03968750e+00 5.00884070e+00 4.99063499e+00 2.91659848e-01 4.66779715e+00 5.32298438e+00 4.52326518e+00 5.44906935e+00
1.04031250e+00 5.00834674e+00 4.99062683e+00 2.91894525e-01 4.66612701e+00 5.32144131e+00 4.52644810e+00 5.44665539e+00
1.04093750e+00 5.00863547e+00 4.99114282e+00 2.92062408e-01 4.66398057e+00 5.32405478e+00 4.52597683e+00 5.44877784e+00
1.04156250e+00 5.00723405e+00 4.99160213e+00 2.92499050e-01 4.66543673e+00 5.32013971e+00 4.52561040e+00 5.45328066e+00
1.04218750e+00 5.00879655e+00 4.99134210e+00 2.92646961e-01 4.66545175e+00 5.32032922e+00 4.52610534e+00 5.45458220e+00
1.04281250e+00 5.00768281e+00 4.99117551e+00 2.92333301e-01 4.66802610e+00 5.32169809e+00 4.52422898e+00 5.45258204e+00
1.04343750e+00 5.00696108e+00 4.99120510e+00 2.91452176e-01 4.66583392e+00 5.32328304e+00 4.52870914e+00 5.45069703e+00
1.04406250e+00 5.00824239e+00 4.99103726e+00 2.91149446e-01 4.66571172e+00 5.31675289e+00 4.53129086e+00 5.44983468e+00
1.04468750e+00 5.00721173e+00 4.99086015e+00 2.91330268e-01 4.66770903e+00 5.32171651e+00 4.52815518e+00 5.45159403e+00
1.04531250e+00 5.00720022e+00 4.99078020e+00 2.91505120e-01 4.66643925e+00 5.32177531e+00 4.52165526e+00 5.44802892e+00
1.04593750e+00 5.00706267e+00 4.99110059e+00 2.91603553e-01 4.66759344e+00 5.31973321e+00 4.52600991e+00 5.44813620e+00
1.04656250e+00 5.00619037e+00 4.99154962e+00 2.91542688e-01 4.66529389e+00 5.32290124e+00 4.52598281e+00 5.45212129e+00
1.04718750e+00 5.00739558e+00 4.99138506e+00 2.91923425e-01 4.66672025e+00 5.32507661e+00 4.52585574e+00 5.45258990e+00
1.04781250e+00 5.00729047e+00 4.99104221e+00 2.91946848e-01 4.66470950e+00 5.32240371e+00 4.52432051e+00 5.45157047e+00
1.04843750e+00 5.00693590e+00 4.99110795e+00 2.91467974e-01 4.66435970e+00 5.32093671e+00 4.52670084e+00 5.44870539e+00
1.04906250e+00 5.00766432e+00 4.99104726e+00 2.90839732e-01 4.66751071e+00 5.31808958e+00 4.52815461e+00 5.44950774e+00
1.04968750e+00 5.00783502e+00 4.99084346e+00 2.90693788e-01 4.67068997e+00 5.31870221e+00 4.52750928e+00 5.44797205e+00
1.05031250e+00 5.00806223e+00 4.99131445e+00 2.91017929e-01 4.67004851e+00 5.32249878e+00 4.52265122e+00 5.44900235e+00
1.05093750e+00 5.00682188e+00 4.99185552e+00 2.91696764e-01 4.66786197e+00 5.32292485e+00 4.52632220e+00 5.45245040e+00
1.05156250e+00 5.00739202e+00 4.99230230e+00 2.91933697e-01 4.66517107e+00 5.32562288e+00 4.53130598e+00 5.45175067e+00
1.05218750e+00 5.00796708e+00 4.99180548e+00 2.91563189e-01 4.66662317e+00 5.32515873e+00 4.52471937e+00 5.45022311e+00
1.05281250e+00 5.00902132e+00 4.99099140e+00 2.91048591e-01 4.66964129e+00 5.32009762e+00 4.52346476e+00 5.44782905e+00
1.05343750e+00 5.00905155e+00 4.99076951e+00 2.90525705e-01 4.66974624e+00 5.31995054e+00 4.52820430e+00 5.44591306e+00
1.05406250e+00 5.00928109e+00 4.99118284e+00 2.90392086e-01 4.66875200e+00 5.31799293e+00 4.53317444e+00 5.44826900e+00
1.05468750e+00 5.00886143e+00 4.99143263e+00 2.90507077e-01 4.66809241e+00 5.31690933e+00 4.52942367e+00 5.45221223e+00
1.05531250e+00 5.00825976e+00 4.99163610e+00 2.90568372e-01 4.66822261e+00 5.32101041e+00 4.52656782e+00 5.44812357e+00
1.05593750e+00 5.00906240e+00 4.99179691e+00 2.91092019e-01 4.66838038e+00 5.32193635e+00 4.52681807e+00 5.44729824e+00
1.05656250e+00 5.00772568e+00 4.99187255e+00 2.91415048e-01 4.66866885e+00 5.32306451e+00 4.52749003e+00 5.45119966e+00
1.05718750e+00 5.00885797e+00 4.99203847e+00 2.91083722e-01 4.66905729e+00 5.32336502e+00 4.53037516e+00 5.44909979e+00
1.05781250e+00 5.00882693e+00 4.99217608e+00 2.90580834e-01 4.67022619e+00 5.32315984e+00 4.52854393e+00 5.44855304e+00
1.05843750e+00 5.00866769e+00 4.99159048e+00 2.90399436e-01 4.66866452e+00 5.32019550e+00 4.52914664e+00 5.45029272e+00
1.05906250e+00 5.00876401e+00 4.99109828e+00 2.90111344e-01 4.66927352e+00 5.31834767e+00 4.52935260e+00 5.45299857e+00
1.05968750e+00 5.00722785e+00 4.99147421e+00 2.90228945e-01 4.66970255e+00 5.31429213e+00 4.52348192e+00 5.44916714e+00
1.06031250e+00 5.00774314e+00 4.99208850e+00 2.90310871e-01 4.67034049e+00 5.31972747e+00 4.52601633e+00 5.44880960e+00
1.06093750e+00 5.00717310e+00 4.99237430e+00 2.90588517e-01 4.67228680e+00 5.32294488e+00 4.53325426e+00 5.45014143e+00
1.06156250e+00 5.00751989e+00 4.99222487e+00 2.90789643e-01 4.67103452e+00 5.32486456e+00 4.53380674e+00 5.45079077e+00
1.06218750e+00 5.00704362e+00 4.99171039e+00 2.90635537e-01 4.67008628e+00 5.32015464e+00 4.53073744e+00 5.44675563e+00
1.06281250e+00 5.00698341e+00 4.99149619e+00 2.90380740e-01 4.67085426e+00 5.32078336e+00 4.52760529e+00 5.44826912e+00
1.06343750e+00 5.00873199e+00 4.99175283e+00 2.90569673e-01 4.67150812e+00 5.32094465e+00 4.53140594e+00 5.44845847e+00
1.06406250e+00 5.00719676e+00 4.99191236e+00 2.90571476e-01 4.67044312e+00 5.32492590e+00 4.52802249e+00 5.45105995e+00
1.06468750e+00 5.00728884e+00 4.99239492e+00 2.90159026e-01 4.67294475e+00 5.32275111e+00 4.52809536e+00 5.45231779e+00
1.06531250e+00 5.00766102e+00 4.99276272e+00 2.89981609e-01 4.67075993e+00 5.32221997e+00 4.52952739e+00 5.45041271e+00
1.06593750e+00 5.00942046e+00 4.99253201e+00 2.90293779e-01 4.66984009e+00 5.32249699e+00 4.53291351e+00 5.44973584e+00
1.06656250e+00 5.00697178e+00 4.99231382e+00 2.90743282e-01 4.66854944e+00 5.32426092e+00 4.53084132e+00 5.44801522e+00
1.06718750e+00 5.00799229e+00 4.99223103e+00 2.90538735e-01 4.67100015e+00 5.32176255e+00 4.53061802e+00 5.45064717e+00
1.06781250e+00 5.00741515e+00 4.99214917e+00 2.90095968e-01 4.67086684e+00 5.32330826e+00 4.52803652e+00 5.44619693e+00
1.06843750e+00 5.00677168e+00 4.99212198e+00 2.89787499e-01 4.67234195e+00 5.32265744e+00 4.53105406e+00 5.44487150e+00
1.06906250e+00 5.00669048e+00 4.99235367e+00 2.89754559e-01 4.67131373e+00 5.31909986e+00 4.53220110e+00 5.44948605e+00
1.06968750e+00 5.00841814e+00 4.99258515e+00 2.89533698e-01 4.66949820e+00 5.32269790e+00 4.53122549e+00 5.45300444e+00
1.07031250e+00 5.00733468e+00 4.99250810e+00 2.89397684e-01 4.66956409e+00 5.32066614e+00 4.53080415e+00 5.45160586e+00
1.07093750e+00 5.00712696e+00 4.99245488e+00 2.89812617e-01 4.66994625e+00 5.32048356e+00 4.52894104e+00 5.45017097e+00
1.07156250e+00 5.00697573e+00 4.99291330e+00 2.90565200e-01 4.67178403e+00 5.32172281e+00 4.52425591e+00 5.45073330e+00
1.07218750e+00 5.00637278e+00 4.99324195e+00 2.90847590e-01 4.67261078e+00 5.32476608e+00 4.53149273e+00 5.44880813e+00
1.07281250e+00 5.00824539e+00 4.99329694e+00 2.90242016e-01 4.66959571e+00 5.32449611e+00 4.53260822e+00 5.44692689e+00
1.07343750e+00 5.00692833e+00 4.99312558e+00 2.89420301e-01 4.67170259e+00 5.32098290e+00 4.53231228e+00 5.44559611e+00
1.07406250e+00 5.00876432e+00 4.99264265e+00 2.89230204e-01 4.67142558e+00 5.32016253e+00 4.53403559e+00 5.44779482e+00
1.07468750e+00 5.00877304e+00 4.99235235e+00 2.89144870e-01 4.67266595e+00 5.31854602e+00 4.53209468e+00 5.45015126e+00
1.07531250e+00 5.00742734e+00 4.99273229e+00 2.89547648e-01 4.67138906e+00 5.31883732e+00 4.53049972e+00 5.44911166e+00
1.07593750e+00 5.00735707e+00 4.99329163e+00 2.89826558e-01 4.67188181e+00 5.32145884e+00 4.53304202e+00 5.45507532e+00
1.07656250e+00 5.00829157e+00 4.99354086e+00 2.90064021e-01 4.67182350e+00 5.32198664e+00 4.53493508e+00 5.45197686e+00
1.07718750e+00 5.00738442e+00 4.99363751e+00 2.90246192e-01 4.67154249e+00 5.32346226e+00 4.53356523e+00 5.45256307e+00
1.07781250e+00 5.00733364e+00 4.99336781e+00 2.89855620e-01 4.67187121e+00 5.32562484e+00 4.53453223e+00 5.44712472e+00
1.07843750e+00 5.00766582e+00 4.99326483e+00 2.89128117e-01 4.67272050e+00 5.32138838e+00 4.53753755e+00 5.44638267e+00
1.07906250e+00 5.00700462e+00 4.99321750e+00 2.88892552e-01 4.67260841e+00 5.31856527e+00 4.53017365e+00 5.44794642e+00
1.07968750e+00 5.00838295e+00 4.99329783e+00 2.89240768e-01 4.67301849e+00 5.31781399e+00 4.52699348e+00 5.44989148e+00
1.08031250e+00 5.00773624e+00 4.99358193e+00 2.89257924e-01 4.67355569e+00 5.31808540e+00 4.53110035e+00 5.44903513e+00
1.08093750e+00 5.00701421e+00 4.99387690e+00 2.89589936e-01 4.67565402e+00 5.32100194e+00 4.53616652e+00 5.44971729e+00
1.08156250e+00 5.00699963e+00 4.99405037e+00 2.90001475e-01 4.67139850e+00 5.32077708e+00 4.53831170e+00 5.45021478e+00
1.08218750e+00 5.00689391e+00 4.99401291e+00 2.90126222e-01 4.67157268e+00 5.32394482e+00 4.53707456e+00 5.45323167e+00
1.08281250e+00 5.00619307e+00 4.99373585e+00 2.89440985e-01 4.67178878e+00 5.32460187e+00 4.53108971e+00 5.45321849e+00
1.08343750e+00 5.00661044e+00 4.99352610e+00 2.88739769e-01 4.67031858e+00 5.32273264e+00 4.53105920e+00 5.45024622e+00
1.08406250e+00 5.00783303e+00 4.99333667e+00 2.88232468e-01 4.67354040e+00 5.32080433e+00 4.53396639e+00 5.44818214e+00
1.08468750e+00 5.00600190e+00 4.99349131e+00 2.88695753e-01 4.67249168e+00 5.32005949e+00 4.53776916e+00 5.44582385e+00
1.08531250e+00 5.00762108e+00 4.99426889e+00 2.89347603e-01 4.67251505e+00 5.32096105e+00 4.53710226e+00 5.45087831e+00
1.08593750e+00 5.00799609e+00 4.99470294e+00 2.89621671e-01 4.67292832e+00 5.32235494e+00 4.52838876e+00 5.44871075e+00
1.08656250e+00 5.00830844e+00 4.99494223e+00 2.89842748e-01 4.67181792e+00 5.32324711e+00 4.53295743e+00 5.44885359e+00
1.08718750e+00 5.00727976e+00 4.99465069e+00 2.89813143e-01 4.67039394e+00 5.32645437e+00 4.53822386e+00 5.45105808e+00
1.08781250e+00 5.00865861e+00 4.99421345e+00 2.89627755e-01 4.67382918e+00 5.32215711e+00 4.53511042e+00 5.45236520e+00
1.08843750e+00 5.00823820e+00 4.99399419e+00 2.89071427e-01 4.67315168e+00 5.32158165e+00 4.52761197e+00 5.45191740e+00
1.08906250e+00 5.00751551e+00 4.99397617e+00 2.88888772e-01 4.67345778e+00 5.31912637e+00 4.53596669e+00 5.45200593e+00
1.08968750e+00 5.01019424e+00 4.99421210e+00 2.88956114e-01 4.67425197e+00 5.31939585e+00 4.53586126e+00 5.44763713e+00
1.09031250e+00 5.00741086e+00 4.99488372e+00 2.88915839e-01 4.67441710e+00 5.32074193e+00 4.53734989e+00 5.45074517e+00
1.09093750e+00 5.00867922e+00 4.99527481e+00 2.88712707e-01 4.67247859e+00 5.32120523e+00 4.53792038e+00 5.44885126e+00
1.09156250e+00 5.00675116e+00 4.99510207e+00 2.89148394e-01 4.67429132e+00 5.32167351e+00 4.53652790e+00 5.45250024e+00
1.09218750e+00 5.00860750e+00 4.99459445e+00 2.89548507e-01 4.67027464e+00 5.32637653e+00 4.53510161e+00 5.45120667e+00
1.09281250e+00 5.00917929e+00 4.99487520e+00 2.89333550e-01 4.67463074e+00 5.32382043e+00 4.54164451e+00 5.44983494e+00
1.09343750e+00 5.00845871e+00 4.99551842e+00 2.88779876e-01 4.67444741e+00 5.32111949e+00 4.54157915e+00 5.45070433e+00
1.09406250e+00 5.00788508e+00 4.99564248e+00 2.88999043e-01 4.67401438e+00 5.32338708e+00 4.53742492e+00 5.45272868e+00
1.09468750e+00 5.00878706e+00 4.99520880e+00 2.89638049e-01 4.67134615e+00 5.32590334e+00 4.53327986e+00 5.45470976e+00
1.09531250e+00 5.00769147e+00 4.99509096e+00 2.89406606e-01 4.67166246e+00 5.32502501e+00 4.53599772e+00 5.44514602e+00
1.09593750e+00 5.00893604e+00 4.99553408e+00 2.88579831e-01 4.67365546e+00 5.32265305e+00 4.54322515e+00 5.44487471e+00
1.09656250e+00 5.00985712e+00 4.99569633e+00 2.88371902e-01 4.67626292e+00 5.32272716e+00 4.54198421e+00 5.45249650e+00
1.09718750e+00 5.00920330e+00 4.99570230e+00 2.88767243e-01 4.67332614e+00 5.32020202e+00 4.53598020e+00 5.45648394e+00
1.09781250e+00 5.01059496e+00 4.99580492e+00 2.89224395e-01 4.67166702e+00 5.32331723e+00 4.53217991e+00 5.45293983e+00
1.09843750e+00 5.00684892e+00 4.99581069e+00 2.89519100e-01 4.67195041e+00 5.32308769e+00 4.53533649e+00 5.45157512e+00
1.09906250e+00 5.00712904e+00 4.99591990e+00 2.89179615e-01 4.67327885e+00 5.32200002e+00 4.53868653e+00 5.45671817e+00
1.09968750e+00 5.00913330e+00 4.99611112e+00 2.88792924e-01 4.67436749e+00 5.32514261e+00 4.53587121e+00 5.45847313e+00
1.10031250e+00 5.00897380e+00 4.99618623e+00 2.88888359e-01 4.67698833e+00 5.32503799e+00 4.53731574e+00 5.45482803e+00
1.10093750e+00 5.00941670e+00 4.99639224e+00 2.89058480e-01 4.67436089e+00 5.32388410e+00 4.53980242e+00 5.45186217e+00
1.10156250e+00 5.00674708e+00 4.99639826e+00 2.89206472e-01 4.67580742e+00 5.32575257e+00 4.53856332e+00 5.45040497e+00
1.10218750e+00 5.00905200e+00 4.99687560e+00 2.89228504e-01 4.67598769e+00 5.31850826e+00 4.54035035e+00 5.45308883e+00
1.10281250e+00 5.00958720e+00 4.99692494e+00 2.89036039e-01 4.67396675e+00 5.32434857e+00 4.53753739e+00 5.45607558e+00
1.10343750e+00 5.00904964e+00 4.99685586e+00 2.88883210e-01 4.67488342e+00 5.32310916e+00 4.53864089e+00 5.45598543e+00
1.10406250e+00 5.00930237e+00 4.99674555e+00 2.88859376e-01 4.67541768e+00 5.32516708e+00 4.54067026e+00 5.45913501e+00
1.10468750e+00 5.00917727e+00 4.99660087e+00 2.88842712e-01 4.67552961e+00 5.32408998e+00 4.53936074e+00 5.45402349e+00
1.10531250e+00 5.00888105e+00 4.99690646e+00 2.88841318e-01 4.67562184e+00 5.32371440e+00 4.53714014e+00 5.44752551e+00
1.10593750e+00 5.00890992e+00 4.99714277e+00 2.89036648e-01 4.67601882e+00 5.32856179e+00 4.53776261e+00 5.45005255e+00
1.10656250e+00 5.01006222e+00 4.99743973e+00 2.89096176e-01 4.67611129e+00 5.32677860e+00 4.53809973e+00 5.45131169e+00
1.10718750e+00 5.00882161e+00 4.99785817e+00 2.88911215e-01 4.67483206e+00 5.33082291e+00 4.53978302e+00 5.45289738e+00
1.10781250e+00 5.00830348e+00 4.99793128e+00 2.88815808e-01 4.67428569e+00 5.32933075e+00 4.53929213e+00 5.45205051e+00
1.10843750e+00 5.00974121e+00 4.99794522e+00 2.88736281e-01 4.67858270e+00 5.32602563e+00 4.53932295e+00 5.45369788e+00
1.10906250e+00 5.01046622e+00 4.99804633e+00 2.88651737e-01 4.67959410e+00 5.32686151e+00 4.54419829e+00 5.45686299e+00
1.10968750e+00 5.00953121e+00 4.99819819e+00 2.88529313e-01 4.67470811e+00 5.32126210e+00 4.53879417e+00 5.45589503e+00
1.11031250e+00 5.00864335e+00 4.99804297e+00 2.88883821e-01 4.67587501e+00 5.32644304e+00 4.53534099e+00 5.45753059e+00
1.11093750e+00 5.00777725e+00 4.99831908e+00 2.89037089e-01 4.67696668e+00 5.32799822e+00 4.53727293e+00 5.45339689e+00
1.11156250e+00 5.00998421e+00 4.99892367e+00 2.89397267e-01 4.67582059e+00 5.32817175e+00 4.54227914e+00 5.44999055e+00
1.11218750e+00 5.00902060e+00 4.99898675e+00 2.89147771e-01 4.67409336e+00 5.32985708e+00 4.54430509e+00 5.45450589e+00
1.11281250e+00 5.00916527e+00 4.99943097e+00 2.89290445e-01 4.67690222e+00 5.33418041e+00 4.54326506e+00 5.45430421e+00
1.11343750e+00 5.00863823e+00 4.99962768e+00 2.89088824e-01 4.67827752e+00 5.33472788e+00 4.53883436e+00 5.45130694e+00
1.11406250e+00 5.00995240e+00 4.99952250e+00 2.88513242e-01 4.68044004e+00 5.33138674e+00 4.53704101e+00 5.44897560e+00
1.11468750e+00 5.00820026e+00 4.99960915e+00 2.89038592e-01 4.67839824e+00 5.32614737e+00 4.53933723e+00 5.45390993e+00
1.11531250e+00 5.00732382e+00 4.99993540e+00 2.89853320e-01 4.67656294e+00 5.33075790e+00 4.54241782e+00 5.45780938e+00
1.11593750e+00 5.00885648e+00 5.00041649e+00 2.89655157e-01 4.67362822e+00 5.32814151e+00 4.54496207e+00 5.46079370e+00
1.11656250e+00 5.00993905e+00 5.00138385e+00 2.90436637e-01 4.67697158e+00 5.33009430e+00 4.54204811e+00 5.46266299e+00
1.11718750e+00 5.00846354e+00 5.00156281e+00 2.89796937e-01 4.68120653e+00 5.33158311e+00 4.53862438e+00 5.46156919e+00
1.11781250e+00 5.01072452e+00 5.00128517e+00 2.89870126e-01 4.67956104e+00 5.32788244e+00 4.53947335e+00 5.46153380e+00
1.11843750e+00 5.01185997e+00 5.00068194e+00 2.89571381e-01 4.67839760e+00 5.33300606e+00 4.54130274e+00 5.45766304e+00
1.11906250e+00 5.01016553e+00 5.00042841e+00 2.90119941e-01 4.67645047e+00 5.33510858e+00 4.53659734e+00 5.45853615e+00
1.11968750e+00 5.00956123e+00 5.00144785e+00 2.90706346e-01 4.67543843e+00 5.33040371e+00 4.54018646e+00 5.46036548e+00
1.12031250e+00 5.00992977e+00 5.00280049e+00 2.92049785e-01 4.67952758e+00 5.33249129e+00 4.54448617e+00 5.46146820e+00
1.12093750e+00 5.01005568e+00 5.00382038e+00 2.92659873e-01 4.67976128e+00 5.33017584e+00 4.54643449e+00 5.45915151e+00
1.12156250e+00 5.01079071e+00 5.00367192e+00 2.93081850e-01 4.67867023e+00 5.33658874e+00 4.54253179e+00 5.45887392e+00
1.12218750e+00 5.01106420e+00 5.00307447e+00 2.92812007e-01 4.67910610e+00 5.33510233e+00 4.54097093e+00 5.46064729e+00
1.12281250e+00 5.00927827e+00 5.00296633e+00 2.92500799e-01 4.67600963e+00 5.33569044e+00 4.54011730e+00 5.45986557e+00
1.12343750e+00 5.00912657e+00 5.00310259e+00 2.91727539e-01 4.67767171e+00 5.32977967e+00 4.54110743e+00 5.45454882e+00
1.12406250e+00 5.00768166e+00 5.00358663e+00 2.91754234e-01 4.68075755e+00 5.32954825e+00 4.54982451e+00 5.45475050e+00
1.12468750e+00 5.00976892e+00 5.00459499e+00 2.93030484e-01 4.68079309e+00 5.33690938e+00 4.54084002e+00 5.45947945e+00
1.12531250e+00 5.01048907e+00 5.00493081e+00 2.93094504e-01 4.67887303e+00 5.33448296e+00 4.53868953e+00 5.46493429e+00
1.12593750e+00 5.01187860e+00 5.00520593e+00 2.92714213e-01 4.68049031e+00 5.33871230e+00 4.54603305e+00 5.46564303e+00
1.12656250e+00 5.00987298e+00 5.00535078e+00 2.92734034e-01 4.68008473e+00 5.33609954e+00 4.54587676e+00 5.46467642e+00
1.12718750e+00 5.00801011e+00 5.00542629e+00 2.92600628e-01 4.68459435e+00 5.33771777e+00 4.54725536e+00 5.46233852e+00
1.12781250e+00 5.01072471e+00 5.00538662e+00 2.92473626e-01 4.68347314e+00 5.33797395e+00 4.54322358e+00 5.46288281e+00
1.12843750e+00 5.01033716e+00 5.00578609e+00 2.93094510e-01 4.68278024e+00 5.33690193e+00 4.54336929e+00 5.46328726e+00
1.12906250e+00 5.01109928e+00 5.00645175e+00 2.93987660e-01 4.68346432e+00 5.33320289e+00 4.54634855e+00 5.46566678e+00
1.12968750e+00 5.01169605e+00 5.00710803e+00 2.95138452e-01 4.68255210e+00 5.33536175e+00 4.55063094e+00 5.46842351e+00
1.13031250e+00 5.01028804e+00 5.00793221e+00 2.97613746e-01 4.68400316e+00 5.33941017e+00 4.54343284e+00 5.46766366e+00
1.13093750e+00 5.01015503e+00 5.00839564e+00 2.99552433e-01 4.68181533e+00 5.34081596e+00 4.55104162e+00 5.46299803e+00
1.13156250e+00 5.00942933e+00 5.00879732e+00 3.00936928e-01 4.68164356e+00 5.33847288e+00 4.55095763e+00 5.46534036e+00
1.13218750e+00 5.01037878e+00 5.00949762e+00 3.03983533e-01 4.68206729e+00 5.33913718e+00 4.54987680e+00 5.46342358e+00
1.13281250e+00 5.01032432e+00 5.01039768e+00 3.08452518e-01 4.68422004e+00 5.33729821e+00 4.55119674e+00 5.46564084e+00
1.13343750e+00 5.00974053e+00 5.01100848e+00 3.07691230e-01 4.68266051e+00 5.33864975e+00 4.55106104e+00 5.46298894e+00
1.13406250e+00 5.00822554e+00 5.01341915e+00 3.13919175e-01 4.68557482e+00 5.33463449e+00 4.55191925e+00 5.46495554e+00
1.13468750e+00 5.01082929e+00 5.01560916e+00 3.17804605e-01 4.68631732e+00 5.34123394e+00 4.55618193e+00 5.46838890e+00
1.13531250e+00 5.01087495e+00 5.01838855e+00 3.27981968e-01 4.68573167e+00 5.33976765e+00 4.55672768e+00 5.47532242e+00
1.13593750e+00 5.01216972e+00 5.02133796e+00 3.46498080e-01 4.68602247e+00 5.33920651e+00 4.55776410e+00 5.47833810e+00
1.13656250e+00 5.01275644e+00 5.02372129e+00 3.58619426e-01 4.68550795e+00 5.34006929e+00 4.55625897e+00 5.47393992e+00
1.13718750e+00 5.01052612e+00 5.02869227e+00 3.92481209e-01 4.68542551e+00 5.34148744e+00 4.55219637e+00 5.48140532e+00
1.13781250e+00 5.00979007e+00 5.03440201e+00 4.46387989e-01 4.69062365e+00 5.34387336e+00 4.55228829e+00 5.47525653e+00
1.13843750e+00 5.00905712e+00 5.03967664e+00 5.00104950e-01 4.68962034e+00 5.34494533e+00 4.56057572e+00 5.47910239e+00
1.13906250e+00 5.01064124e+00 5.04677675e+00 5.63017719e-01 4.68799298e+00 5.34622832e+00 4.55948707e+00 5.48219079e+00
1.13968750e+00 5.01437203e+00 5.05512573e+00 6.42135122e-01 4.69096259e+00 5.34736708e+00 4.56185350e+00 5.48583350e+00
1.14031250e+00 5.01240336e+00 5.06333214e+00 7.20447476e-01 4.69338921e+00 5.34631489e+00 4.55595344e+00 5.48258143e+00
1.14093750e+00 5.01187238e+00 5.07042454e+00 7.66591727e-01 4.69204111e+00 5.34015601e+00 4.55617473e+00 5.48809473e+00
1.14156250e+00 5.01300962e+00 5.07657064e+00 8.03490728e-01 4.69317228e+00 5.34088738e+00 4.55624233e+00 5.49463422e+00
1.14218750e+00 5.01282417e+00 5.08319722e+00 8.56909493e-01 4.69375734e+00 5.34631998e+00 4.56370078e+00 5.49570042e+00
1.14281250e+00 5.01351894e+00 5.08863221e+00 8.99118568e-01 4.69334603e+00 5.34378450e+00 4.56466676e+00 5.49612007e+00
1.14343750e+00 5.01167412e+00 5.09504730e+00 9.26898921e-01 4.69597022e+00 5.35510494e+00 4.56439767e+00 5.49584257e+00
1.14406250e+00 5.01396937e+00 5.09938507e+00 9.40538186e-01 4.69492165e+00 5.34867075e+00 4.56379575e+00 5.49344749e+00
1.14468750e+00 5.01190670e+00 5.10627247e+00 9.77043317e-01 4.69719883e+00 5.35208391e+00 4.56443174e+00 5.49953433e+00
1.14531250e+00 5.01375181e+00 5.11328873e+00 1.01186466e+00 4.70173730e+00 5.35824357e+00 4.56369031e+00 5.49906902e+00
1.14593750e+00 5.01457073e+00 5.12032713e+00 1.03797797e+00 4.69964495e+00 5.35328609e+00 4.56811770e+00 5.50140886e+00
1.14656250e+00 5.01493407e+00 5.12941690e+00 1.07979336e+00 4.69991734e+00 5.35894215e+00 4.56886813e+00 5.50487228e+00
1.14718750e+00 5.01402798e+00 5.13509364e+00 1.10099384e+00 4.70100040e+00 5.35307494e+00 4.57058178e+00 5.50150263e+00
1.14781250e+00 5.01286878e+00 5.14569112e+00 1.14485374e+00 4.70421531e+00 5.36045817e+00 4.57847195e+00 5.51140593e+00
1.14843750e+00 5.01211219e+00 5.16246187e+00 1.22040771e+00 4.70600378e+00 5.36791457e+00 4.58000424e+00 5.52410284e+00
1.14906250e+00 5.01684207e+00 5.18083041e+00 1.30750039e+00 4.70987897e+00 5.37547962e+00 4.58592999e+00 5.53812534e+00
1.14968750e+00 5.01845911e+00 5.20357046e+00 1.38585490e+00 4.71777214e+00 5.38077990e+00 4.59055393e+00 5.54925611e+00
1.15031250e+00 5.01658906e+00 5.23091585e+00 1.49610441e+00 4.72182878e+00 5.37854016e+00 4.60461083e+00 5.54809301e+00
1.15093750e+00 5.01438997e+00 5.25589192e+00 1.57479523e+00 4.72547877e+00 5.38977941e+00 4.61304207e+00 5.56818915e+00
1.15156250e+00 5.01467260e+00 5.29420076e+00 1.61654629e+00 4.73515429e+00 5.39876056e+00 4.62279968e+00 5.68484625e+00
1.15218750e+00 5.01748388e+00 5.37245838e+00 1.80145969e+00 4.74225354e+00 5.40807700e+00 4.64304939e+00 5.82636185e+00
1.15281250e+00 5.01639180e+00 5.45605496e+00 2.05967443e+00 4.75124168e+00 5.42177214e+00 4.65306849e+00 5.98557051e+00
1.15343750e+00 5.01812212e+00 5.53495564e+00 2.23391380e+00 4.75865364e+00 5.43182689e+00 4.65820364e+00 6.71003248e+00
1.15406250e+00 5.01874289e+00 5.63175071e+00 2.42045417e+00 4.77218729e+00 5.44562260e+00 4.67489977e+00 9.18999609e+00
1.15468750e+00 5.01875119e+00 5.74235066e+00 2.68217966e+00 4.78657037e+00 5.45604704e+00 4.69357041e+00 1.08624841e+01
1.15531250e+00 5.01783961e+00 5.85337131e+00 2.89116040e+00 4.80302214e+00 5.46728464e+00 4.71096235e+00 1.39453101e+01
1.15593750e+00 5.01673204e+00 5.96557795e+00 3.05454221e+00 4.81863209e+00 5.49579027e+00 4.72290276e+00 1.58599210e+01
1.15656250e+00 5.01768925e+00 6.12653820e+00 3.24097093e+00 4.83626441e+00 5.53491873e+00 4.73512761e+00 1.66919199e+01
1.15718750e+00 5.01815450e+00 6.32613072e+00 3.51500680e+00 4.85040133e+00 5.58203954e+00 4.75533773e+00 1.72575101e+01
1.15781250e+00 5.01908973e+00 6.52447616e+00 3.78355783e+00 4.86697249e+00 5.70468000e+00 4.77035379e+00 1.76036603e+01
1.15843750e+00 5.01946307e+00 6.72935905e+00 4.03428579e+00 4.88364971e+00 6.25702473e+00 4.78961557e+00 1.79388125e+01
1.15906250e+00 5.01917311e+00 6.92216593e+00 4.23423139e+00 4.91010488e+00 7.38786042e+00 4.81147197e+00 1.82572160e+01
1.15968750e+00 5.02238002e+00 7.14346065e+00 4.43352657e+00 4.93363754e+00 1.00749517e+01 4.83028354e+00 1.83072978e+01
1.16031250e+00 5.02065780e+00 7.38492038e+00 4.64097062e+00 4.94860368e+00 1.24204984e+01 4.84724026e+00 1.84410903e+01
1.16093750e+00 5.02102537e+00 7.66184507e+00 4.86888134e+00 4.96101009e+00 1.51029924e+01 4.86674852e+00 1.85379172e+01
1.16156250e+00 5.02568455e+00 7.96450741e+00 5.11511652e+00 4.97331304e+00 1.67095645e+01 4.88776010e+00 1.88145800e+01
1.16218750e+00 5.02608419e+00 8.26801796e+00 5.33140707e+00 4.99913455e+00 1.73289866e+01 4.90456686e+00 1.89754215e+01
1.16281250e+00 5.02354311e+00 8.58697497e+00 5.54911939e+00 5.01119342e+00 1.77158769e+01 4.93107574e+00 1.90686233e+01
1.16343750e+00 5.02580464e+00 8.86615705e+00 5.72517910e+00 5.02579122e+00 1.79856067e+01 4.93868446e+00 1.92370046e+01
1.16406250e+00 5.02741828e+00 9.12839031e+00 5.87574913e+00 5.04395347e+00 1.82153038e+01 4.95347217e+00 1.93697832e+01
1.16468750e+00 5.02899016e+00 9.41511188e+00 6.02255871e+00 5.06779915e+00 1.83561976e+01 4.97217219e+00 1.95128487e+01
1.16531250e+00 5.03024698e+00 9.70294233e+00 6.20825297e+00 5.09054814e+00 1.85797092e+01 4.99329971e+00 1.95794750e+01
1.16593750e+00 5.03247588e+00 9.97877900e+00 6.35783300e+00 5.10897605e+00 1.87047293e+01 5.00814447e+00 1.98246178e+01
1.16656250e+00 5.03239095e+00 1.02482426e+01 6.44090735e+00 5.13370660e+00 1.88114425e+01 5.02942857e+00 1.98332908e+01
1.16718750e+00 5.03550857e+00 1.05492156e+01 6.52632860e+00 5.15325992e+00 1.88734931e+01 5.05142106e+00 1.99131652e+01
1.16781250e+00 5.03526804e+00 1.08592582e+01 6.59735519e+00 5.16350674e+00 1.90295211e+01 5.06389657e+00 1.99842655e+01
1.16843750e+00 5.04508483e+00 1.11961189e+01 6.66168703e+00 5.19503931e+00 1.91177045e+01 5.08135244e+00 2.01756461e+01
1.16906250e+00 5.06553549e+00 1.15348952e+01 6.70777627e+00 5.21286166e+00 1.92774306e+01 5.10081072e+00 2.03244699e+01
1.16968750e+00 5.07619725e+00 1.18668746e+01 6.75632503e+00 5.22682625e+00 1.93613106e+01 5.12472997e+00 2.03609424e+01
1.17031250e+00 5.21280456e+00 1.21622510e+01 6.80303888e+00 5.25084775e+00 1.95295522e+01 5.14412227e+00 2.04369937e+01
1.17093750e+00 5.31237819e+00 1.24247525e+01 6.82084516e+00 5.27249098e+00 1.96406010e+01 5.16612125e+00 2.05253666e+01
1.17156250e+00 6.40529989e+00 1.27184593e+01 6.81786749e+00 5.29511863e+00 1.97061305e+01 5.18437786e+00 2.06219376e+01
1.17218750e+00 1.06547918e+01 1.30540733e+01 6.84277103e+00 5.32396719e+00 1.98277904e+01 5.21308332e+00 2.07053397e+01
1.17281250e+00 1.79518981e+01 1.33725469e+01 6.83608155e+00 5.35662134e+00 1.98985535e+01 5.23240448e+00 2.07960706e+01
1.17343750e+00 2.03416470e+01 1.36955400e+01 6.80812030e+00 5.38797451e+00 1.99833497e+01 5.25247317e+00 2.08424640e+01
1.17406250e+00 2.00790093e+01 1.40491730e+01 6.78339310e+00 5.40914128e+00 2.00791682e+01 5.27772368e+00 2.10132266e+01
1.17468750e+00 1.98339962e+01 1.44517753e+01 6.75086057e+00 5.44037825e+00 2.01865369e+01 5.29434654e+00 2.10664937e+01
1.17531250e+00 1.98328429e+01 1.48785516e+01 6.77141555e+00 5.46029725e+00 2.03370683e+01 5.31858607e+00 2.12230707e+01
1.17593750e+00 1.98209624e+01 1.52470237e+01 6.68141907e+00 5.48664588e+00 2.04621058e+01 5.34965879e+00 2.13035792e+01
1.17656250e+00 1.97922954e+01 1.56100493e+01 6.55945883e+00 5.52804553e+00 2.05640811e+01 5.37327983e+00 2.14517579e+01
1.17718750e+00 1.97337011e+01 1.59284917e+01 6.42720871e+00 5.56413993e+00 2.06531806e+01 5.39916230e+00 2.15172480e+01
1.17781250e+00 1.96462853e+01 1.62392529e+01 6.24930951e+00 5.61136144e+00 2.06933166e+01 5.42783613e+00 2.15014025e+01
1.17843750e+00 1.95643185e+01 1.65897095e+01 6.02833868e+00 5.74743112e+00 2.07813120e+01 5.45817234e+00 2.16710236e+01
1.17906250e+00 1.95038655e+01 1.69502206e+01 5.82306897e+00 5.97305507e+00 2.09063502e+01 5.48252491e+00 2.18830325e+01
1.17968750e+00 1.94538236e+01 1.73230730e+01 5.60569904e+00 7.29095712e+00 2.10210259e+01 5.51517621e+00 2.21640609e+01
1.18031250e+00 1.93600816e+01 1.77163232e+01 5.40189264e+00 1.07501241e+01 2.11296676e+01 5.54698784e+00 2.23403705e+01
1.18093750e+00 1.92509853e+01 1.81398010e+01 5.22299019e+00 1.68030036e+01 2.12123136e+01 5.60516895e+00 2.25021056e+01
1.18156250e+00 1.90517289e+01 1.85479770e+01 5.04402468e+00 1.76049302e+01 2.13314076e+01 5.69295467e+00 2.25879528e+01
1.18218750e+00 1.89549779e+01 1.88942162e+01 4.82224790e+00 1.80113492e+01 2.14968491e+01 5.88251024e+00 2.26887095e+01
1.18281250e+00 1.89111221e+01 1.92138880e+01 4.42851064e+00 1.81692141e+01 2.15204096e+01 6.29150642e+00 2.30088414e+01
1.18343750e+00 1.89116272e+01 1.95409799e+01 3.99816547e+00 1.83104905e+01 2.16733578e+01 1.01258055e+01 2.31530977e+01
1.18406250e+00 1.88874668e+01 1.98245720e+01 3.56253131e+00 1.84720107e+01 2.18030561e+01 1.48836308e+01 2.34535408e+01
1.18468750e+00 1.88819673e+01 2.00601164e+01 3.09903489e+00 1.85243175e+01 2.18522289e+01 1.73799897e+01 2.36047478e+01
1.18531250e+00 1.88865136e+01 2.02856021e+01 2.68526731e+00 1.86197152e+01 2.20078946e+01 1.77244541e+01 2.36244428e+01
1.18593750e+00 1.89521054e+01 2.04660597e+01 2.48885552e+00 1.87463637e+01 2.20992443e+01 1.79451944e+01 2.38344028e+01
1.18656250e+00 1.90401117e+01 2.05760900e+01 2.39171801e+00 1.87864906e+01 2.21620924e+01 1.79763553e+01 2.38426602e+01
1.18718750e+00 1.91529802e+01 2.06445291e+01 2.24882424e+00 1.87999721e+01 2.22344959e+01 1.80498819e+01 2.37795759e+01
1.18781250e+00 1.92923484e+01 2.06738135e+01 2.16868807e+00 1.88707589e+01 2.22417952e+01 1.81181010e+01 2.38238338e+01
1.18843750e+00 1.94978302e+01 2.06766381e+01 2.09392781e+00 1.88598775e+01 2.23119546e+01 1.81229784e+01 2.38312263e+01
1.18906250e+00 1.97265414e+01 2.06829399e+01 2.11747953e+00 1.88193764e+01 2.23304499e+01 1.81154226e+01 2.38099777e+01
1.18968750e+00 1.97966149e+01 2.06860554e+01 2.25175401e+00 1.88480281e+01 2.23825161e+01 1.81170668e+01 2.38205937e+01
1.19031250e+00 1.97757917e+01 2.06784535e+01 2.21655817e+00 1.88442054e+01 2.23816973e+01 1.80974580e+01 2.38434216e+01
1.19093750e+00 1.97528505e+01 2.06681713e+01 2.15324078e+00 1.88567028e+01 2.23888031e+01 1.81253060e+01 2.38861557e+01
1.19156250e+00 1.97221455e+01 2.06551211e+01 2.07271408e+00 1.88501974e+01 2.24453867e+01 1.80856069e+01 2.38586381e+01
1.19218750e+00 1.96853045e+01 2.06395833e+01 1.94395142e+00 1.88760895e+01 2.24051712e+01 1.81574542e+01 2.38152785e+01
1.19281250e+00 1.96853697e+01 2.06241285e+01 1.85749684e+00 1.88631786e+01 2.24425279e+01 1.81820284e+01 2.38090418e+01
1.19343750e+00 1.97175965e+01 2.06113957e+01 1.83318730e+00 1.88578358e+01 2.24579378e+01 1.82330861e+01 2.37662439e+01
1.19406250e+00 1.97921816e+01 2.05997304e+01 1.83836942e+00 1.88439550e+01 2.24442787e+01 1.82613608e+01 2.37265572e+01
1.19468750e+00 1.98664361e+01 2.05836155e+01 1.85312347e+00 1.88400964e+01 2.24337253e+01 1.82428184e+01 2.36875211e+01
1.19531250e+00 1.99283454e+01 2.05645550e+01 1.87000110e+00 1.88409876e+01 2.24471977e+01 1.82014065e+01 2.36206752e+01
1.19593750e+00 2.00066847e+01 2.05434939e+01 1.90496625e+00 1.88204825e+01 2.23875515e+01 1.81274834e+01 2.36367858e+01
1.19656250e+00 2.00501176e+01 2.05165563e+01 1.96006171e+00 1.88086476e+01 2.24046950e+01 1.81239374e+01 2.36404435e+01
1.19718750e+00 2.00918740e+01 2.04818076e+01 2.01944114e+00 1.88265957e+01 2.24220409e+01 1.81175034e+01 2.36142512e+01
1.19781250e+00 2.01176585e+01 2.04452721e+01 2.08475913e+00 1.88356584e+01 2.23948387e+01 1.81422270e+01 2.36145524e+01
1.19843750e+00 2.01265915e+01 2.04081159e+01 2.15028189e+00 1.88431320e+01 2.23958491e+01 1.81447990e+01 2.35758898e+01
1.19906250e+00 2.01226326e+01 2.03694983e+01 2.20392086e+00 1.88628457e+01 2.23301295e+01 1.81023501e+01 2.35569879e+01
1.19968750e+00 2.01185396e+01 2.03301667e+01 2.24590796e+00 1.88732967e+01 2.22732812e+01 1.80082565e+01 2.35005124e+01
1.20031250e+00 2.01342056e+01 2.02891304e+01 2.29092727e+00 1.88629030e+01 2.22535917e+01 1.78806448e+01 2.34368642e+01
1.20093750e+00 2.01700598e+01 2.02411350e+01 2.35016986e+00 1.88573845e+01 2.22190034e+01 1.76634165e+01 2.33667792e+01
1.20156250e+00 2.02087850e+01 2.01867043e+01 2.41881275e+00 1.88331152e+01 2.21895052e+01 1.73289004e+01 2.33124651e+01
1.20218750e+00 2.02964562e+01 2.01218808e+01 2.51042455e+00 1.88242452e+01 2.21633554e+01 1.69266517e+01 2.32344003e+01
1.20281250e+00 2.03392709e+01 2.00409580e+01 2.63683772e+00 1.87372118e+01 2.21169183e+01 1.65792394e+01 2.31594176e+01
1.20343750e+00 2.03630111e+01 1.99516983e+01 2.78818393e+00 1.86880366e+01 2.20647867e+01 1.59341338e+01 2.30545653e+01
1.20406250e+00 2.03782063e+01 1.98587030e+01 2.96396700e+00 1.86584072e+01 2.20095258e+01 1.54554448e+01 2.29982331e+01
1.20468750e+00 2.03841580e+01 1.97516861e+01 3.17634080e+00 1.85736269e+01 2.19695791e+01 1.51764091e+01 2.29253214e+01
1.20531250e+00 2.03959742e+01 1.96391637e+01 3.40222722e+00 1.85567359e+01 2.19097989e+01 1.44568385e+01 2.28916918e+01
1.20593750e+00 2.03855816e+01 1.95278036e+01 3.59882542e+00 1.84030070e+01 2.18553771e+01 1.39746906e+01 2.28375294e+01
1.20656250e+00 2.03848745e+01 1.94104861e+01 3.77659499e+00 1.82150468e+01 2.18342214e+01 1.30050594e+01 2.27956199e+01
1.20718750e+00 2.03856646e+01 1.92914834e+01 3.94623096e+00 1.79936889e+01 2.18106171e+01 1.17367322e+01 2.27283700e+01
1.20781250e+00 2.04022693e+01 1.91705725e+01 4.10867598e+00 1.76698996e+01 2.17874223e+01 1.05011536e+01 2.26680412e+01
1.20843750e+00 2.03931380e+01 1.90388290e+01 4.28782459e+00 1.74004043e+01 2.17837728e+01 8.73030222e+00 2.26485709e+01
1.20906250e+00 2.04031367e+01 1.89047091e+01 4.45034446e+00 1.69778123e+01 2.17495041e+01 7.74519228e+00 2.26161615e+01
1.20968750e+00 2.04261115e+01 1.87746301e+01 4.59241522e+00 1.65818233e+01 2.17527193e+01 6.52481473e+00 2.25602769e+01
1.21031250e+00 2.04299942e+01 1.86345216e+01 4.75693312e+00 1.61042959e+01 2.17149252e+01 5.19788542e+00 2.25004820e+01
1.21093750e+00 2.04121197e+01 1.84816063e+01 4.93431659e+00 1.55187157e+01 2.16808045e+01 4.55883466e+00 2.24543426e+01
1.21156250e+00 2.04160707e+01 1.83259219e+01 5.10720651e+00 1.50349531e+01 2.16748651e+01 3.10568233e+00 2.24226554e+01
1.21218750e+00 2.03971809e+01 1.81657603e+01 5.27908183e+00 1.44488561e+01 2.16456175e+01 2.53430297e+00 2.23952822e+01
1.21281250e+00 2.03777769e+01 1.79971278e+01 5.44818943e+00 1.42317310e+01 2.16429246e+01 2.11637258e+00 2.23644676e+01
1.21343750e+00 2.03720626e+01 1.78323087e+01 5.60986699e+00 1.36616934e+01 2.16089174e+01 2.06011727e+00 2.23500237e+01
1.21406250e+00 2.03642294e+01 1.76639340e+01 5.76008784e+00 1.31801976e+01 2.15764702e+01 2.03212417e+00 2.23030719e+01
1.21468750e+00 2.03922778e+01 1.74828388e+01 5.91576218e+00 1.25650248e+01 2.15631329e+01 2.01449592e+00 2.22797930e+01
1.21531250e+00 2.04228628e+01 1.72982343e+01 6.08315308e+00 1.19325423e+01 2.15498214e+01 2.01559792e+00 2.22451202e+01
1.21593750e+00 2.04261650e+01 1.71044864e+01 6.24560548e+00 1.11503780e+01 2.15431357e+01 2.00142267e+00 2.22117931e+01
1.21656250e+00 2.04748654e+01 1.69007589e+01 6.39826655e+00 1.04305362e+01 2.15057213e+01 1.99571416e+00 2.21706572e+01
1.21718750e+00 2.05236891e+01 1.66985187e+01 6.55363255e+00 9.38687202e+00 2.14808757e+01 1.96826823e+00 2.21596743e+01
1.21781250e+00 2.04977290e+01 1.64794676e+01 6.71318644e+00 8.28505359e+00 2.14731502e+01 1.94399314e+00 2.21304888e+01
1.21843750e+00 2.04757905e+01 1.62480407e+01 6.86498385e+00 7.11841689e+00 2.14459180e+01 1.93562385e+00 2.21136460e+01
1.21906250e+00 2.04979395e+01 1.60311066e+01 7.00317089e+00 5.06599904e+00 2.14464075e+01 1.96021911e+00 2.21085951e+01
1.21968750e+00 2.04092962e+01 1.58024566e+01 7.14455439e+00 3.30685452e+00 2.14211206e+01 1.96902460e+00 2.20689798e+01
1.22031250e+00 2.03301205e+01 1.55627982e+01 7.28104998e+00 2.26378219e+00 2.14093241e+01 1.96322351e+00 2.20849994e+01
1.22093750e+00 2.03044108e+01 1.53496866e+01 7.37724074e+00 2.08461050e+00 2.14030459e+01 1.97234952e+00 2.20715919e+01
1.22156250e+00 2.01282871e+01 1.51401639e+01 7.45585765e+00 2.08474644e+00 2.14006213e+01 1.97611556e+00 2.20600705e+01
1.22218750e+00 1.99789082e+01 1.49083596e+01 7.54607814e+00 2.08086251e+00 2.13947455e+01 1.99556086e+00 2.20502300e+01
1.22281250e+00 1.99206009e+01 1.46832286e+01 7.63084659e+00 2.08102656e+00 2.14155165e+01 2.00582673e+00 2.20460547e+01
1.22343750e+00 1.96044696e+01 1.44476127e+01 7.71153641e+00 2.07947219e+00 2.13887268e+01 2.01438671e+00 2.20326071e+01
1.22406250e+00 1.92966415e+01 1.41818665e+01 7.80283603e+00 2.08119332e+00 2.13934963e+01 2.01849265e+00 2.20194190e+01
1.22468750e+00 1.92750961e+01 1.39159828e+01 7.89692215e+00 2.08168797e+00 2.13709367e+01 2.03508580e+00 2.20211307e+01
1.22531250e+00 1.88829333e+01 1.36476672e+01 7.98443146e+00 2.08200369e+00 2.13573225e+01 2.04860415e+00 2.20173288e+01
1.22593750e+00 1.83935583e+01 1.33622502e+01 8.07603895e+00 2.08218539e+00 2.13593827e+01 2.05701477e+00 2.20181110e+01
1.22656250e+00 1.80838987e+01 1.30751172e+01 8.15425413e+00 2.08256313e+00 2.13328563e+01 2.03805815e+00 2.20342492e+01
1.22718750e+00 1.74095201e+01 1.27889134e+01 8.21523277e+00 2.08326456e+00 2.12945432e+01 2.04820728e+00 2.20449154e+01
1.22781250e+00 1.64746393e+01 1.24990968e+01 8.27333017e+00 2.08330501e+00 2.12767474e+01 2.04454486e+00 2.20468765e+01
1.22843750e+00 1.57774583e+01 1.22095576e+01 8.30902885e+00 2.08364996e+00 2.12457044e+01 2.02406654e+00 2.20602927e+01
1.22906250e+00 1.51640099e+01 1.19147211e+01 8.32135874e+00 2.08399696e+00 2.11629729e+01 2.01060659e+00 2.20688865e+01
1.22968750e+00 1.48028697e+01 1.16195661e+01 8.32578271e+00 2.08523329e+00 2.11077715e+01 2.03775253e+00 2.20383689e+01
1.23031250e+00 1.47904181e+01 1.13183224e+01 8.32226710e+00 2.08641028e+00 2.10130172e+01 2.05087177e+00 2.20142441e+01
1.23093750e+00 1.41684834e+01 1.10012224e+01 8.31304478e+00 2.08800229e+00 2.08535803e+01 2.06391396e+00 2.20038221e+01
1.23156250e+00 1.32070439e+01 1.06836133e+01 8.29853303e+00 2.08883540e+00 2.07531177e+01 2.07189640e+00 2.19869501e+01
1.23218750e+00 1.23058050e+01 1.03782657e+01 8.26716558e+00 2.08905175e+00 2.06155520e+01 2.06665029e+00 2.19456495e+01
1.23281250e+00 1.01952742e+01 1.00821764e+01 8.21282578e+00 2.08942882e+00 2.04719620e+01 2.06033986e+00 2.19072751e+01
1.23343750e+00 8.59736056e+00 9.78030371e+00 8.14463729e+00 2.09011888e+00 2.03148847e+01 2.07028938e+00 2.18565914e+01
1.23406250e+00 8.50781779e+00 9.45700629e+00 8.06393393e+00 2.09037011e+00 2.01238554e+01 2.07390571e+00 2.17483826e+01
1.23468750e+00 6.82553103e+00 9.12490002e+00 7.97864301e+00 2.09199897e+00 1.99074362e+01 2.07777348e+00 2.16636292e+01
1.23531250e+00 3.48596548e+00 8.79702922e+00 7.87811589e+00 2.09279409e+00 1.96306721e+01 2.07645472e+00 2.15610523e+01
1.23593750e+00 1.98223865e+00 8.46349386e+00 7.77419578e+00 2.09318404e+00 1.91964567e+01 2.08009629e+00 2.14300697e+01
1.23656250e+00 1.99219601e+00 8.14058154e+00 7.65901916e+00 2.09322548e+00 1.87309011e+01 2.07993560e+00 2.12771403e+01
1.23718750e+00 2.04967755e+00 7.84842508e+00 7.52626152e+00 2.09350505e+00 1.82677758e+01 2.07682231e+00 2.11351699e+01
1.23781250e+00 2.12104462e+00 7.55255740e+00 7.37329739e+00 2.09424311e+00 1.79428657e+01 2.07991892e+00 2.09841384e+01
1.23843750e+00 2.14499906e+00 7.22214100e+00 7.19470622e+00 2.09605029e+00 1.72233020e+01 2.08233851e+00 2.06858438e+01
1.23906250e+00 2.14097664e+00 6.89079715e+00 7.01088933e+00 2.09625254e+00 1.67287417e+01 2.08247531e+00 2.04859216e+01
1.23968750e+00 2.12227351e+00 6.57368318e+00 6.82562049e+00 2.09683811e+00 1.63572875e+01 2.08264440e+00 2.02031023e+01
1.24031250e+00 2.10128678e+00 6.23898686e+00 6.59799973e+00 2.09722449e+00 1.58635928e+01 2.08411995e+00 1.98534236e+01
1.24093750e+00 2.10454564e+00 5.89987244e+00 6.34874313e+00 2.09680573e+00 1.51879270e+01 2.08484148e+00 1.95072877e+01
1.24156250e+00 2.11978954e+00 5.58360597e+00 6.09874562e+00 2.09748839e+00 1.44829122e+01 2.08468281e+00 1.91700888e+01
1.24218750e+00 2.12720511e+00 5.25701462e+00 5.80873901e+00 2.09836480e+00 1.35973213e+01 2.08685450e+00 1.86678237e+01
1.24281250e+00 2.12319683e+00 4.91827169e+00 5.50025010e+00 2.09890022e+00 1.21768543e+01 2.08702032e+00 1.79367572e+01
1.24343750e+00 2.11866292e+00 4.58698763e+00 5.17930042e+00 2.09979030e+00 1.04298016e+01 2.08796338e+00 1.73356398e+01
1.24406250e+00 2.11915333e+00 4.26960804e+00 4.83639593e+00 2.09996768e+00 8.26867370e+00 2.08794655e+00 1.67339494e+01
1.24468750e+00 2.12260771e+00 3.98507602e+00 4.49509759e+00 2.10026123e+00 4.93854682e+00 2.08999467e+00 1.56337745e+01
1.24531250e+00 2.12301371e+00 3.73487795e+00 4.14381897e+00 2.10082949e+00 2.39677537e+00 2.09018866e+00 1.47223259e+01
1.24593750e+00 2.12351448e+00 3.48764837e+00 3.75859451e+00 2.10184680e+00 2.14945938e+00 2.09109830e+00 1.39402573e+01
1.24656250e+00 2.12276903e+00 3.24703532e+00 3.36143458e+00 2.10255169e+00 2.14178307e+00 2.09245579e+00 1.26544517e+01
1.24718750e+00 2.12318889e+00 3.02531354e+00 2.95257193e+00 2.10322322e+00 2.13959658e+00 2.09233766e+00 1.08916822e+01
1.24781250e+00 2.12224600e+00 2.82347117e+00 2.55101584e+00 2.10371421e+00 2.13862535e+00 2.09316969e+00 9.53962545e+00
1.24843750e+00 2.12170609e+00 2.64356390e+00 2.17798576e+00 2.10490329e+00 2.13858392e+00 2.09494022e+00 6.51892263e+00
1.24906250e+00 2.12098203e+00 2.48720263e+00 1.80104298e+00 2.10477238e+00 2.13808452e+00 2.09396124e+00 3.22107555e+00
1.24968750e+00 2.11872391e+00 2.36086135e+00 1.42832555e+00 2.10508609e+00 2.13800191e+00 2.09426797e+00 2.16238618e+00
1.25031250e+00 2.11876927e+00 2.27401495e+00 1.07616782e+00 2.10530490e+00 2.13770646e+00 2.09476959e+00 2.14986542e+00
1.25093750e+00 2.11909146e+00 2.21555526e+00 7.82434993e-01 2.10572969e+00 2.13778703e+00 2.09513423e+00 2.14833389e+00
1.25156250e+00 2.12067439e+00 2.16868261e+00 4.86024633e-01 2.10608805e+00 2.13824785e+00 2.09628291e+00 2.14933061e+00
1.25218750e+00 2.12134461e+00 2.13643146e+00 1.79336938e-01 2.10601924e+00 2.13906949e+00 2.09607498e+00 2.14945127e+00
1.25281250e+00 2.11990817e+00 2.12379164e+00 2.70084748e-02 2.10636699e+00 2.13923965e+00 2.09699160e+00 2.14904227e+00
1.25343750e+00 2.12090124e+00 2.12316531e+00 1.59853330e-02 2.10647176e+00 2.13967345e+00 2.09701383e+00 2.14883102e+00
1.25406250e+00 2.12129643e+00 2.12358541e+00 1.61792719e-02 2.10656717e+00 2.14061583e+00 2.09664212e+00 2.14947171e+00
1.25468750e+00 2.12162270e+00 2.12382621e+00 1.64280755e-02 2.10585043e+00 2.14113261e+00 2.09689073e+00 2.15020849e+00
1.25531250e+00 2.12274238e+00 2.12391566e+00 1.66106905e-02 2.10572643e+00 2.14106557e+00 2.09697917e+00 2.15041261e+00
1.25593750e+00 2.12263983e+00 2.12393971e+00 1.67359684e-02 2.10534285e+00 2.14145553e+00 2.09608230e+00 2.15084881e+00
1.25656250e+00 2.12310330e+00 2.12403627e+00 1.69032919e-02 2.10559326e+00 2.14212666e+00 2.09580740e+00 2.15084169e+00
1.25718750e+00 2.12279522e+00 2.12407730e+00 1.70227463e-02 2.10588197e+00 2.14237330e+00 2.09584122e+00 2.15057952e+00
1.25781250e+00 2.12172896e+00 2.12411348e+00 1.71551724e-02 2.10565808e+00 2.14219344e+00 2.09578813e+00 2.15129081e+00
1.25843750e+00 2.12122240e+00 2.12406956e+00 1.72659384e-02 2.10538988e+00 2.14230477e+00 2.09563132e+00 2.15155893e+00
1.25906250e+00 2.12088552e+00 2.12396258e+00 1.73869208e-02 2.10506016e+00 2.14238178e+00 2.09523182e+00 2.15212317e+00
1.25968750e+00 2.12002540e+00 2.12380153e+00 1.75238666e-02 2.10470244e+00 2.14239714e+00 2.09522927e+00 2.15227885e+00
1.26031250e+00 2.12006188e+00 2.12360801e+00 1.77056596e-02 2.10404497e+00 2.14248424e+00 2.09494178e+00 2.15246939e+00
1.26093750e+00 2.12029513e+00 2.12339655e+00 1.78986374e-02 2.10343775e+00 2.14261596e+00 2.09409438e+00 2.15249014e+00
1.26156250e+00 2.12164959e+00 2.12309929e+00 1.80475928e-02 2.10332033e+00 2.14284766e+00 2.09394411e+00 2.15274643e+00
1.26218750e+00 2.12288694e+00 2.12276675e+00 1.81679173e-02 2.10296908e+00 2.14234873e+00 2.09363660e+00 2.15296023e+00
1.26281250e+00 2.12378345e+00 2.12238340e+00 1.82951121e-02 2.10255341e+00 2.14232179e+00 2.09321494e+00 2.15284762e+00
1.26343750e+00 2.12592351e+00 2.12195073e+00 1.84423143e-02 2.10221357e+00 2.14191855e+00 2.09241542e+00 2.15212014e+00
1.26406250e+00 2.12767159e+00 2.12151848e+00 1.86061961e-02 2.10161008e+00 2.14181447e+00 2.09191136e+00 2.15204345e+00
1.26468750e+00 2.12811872e+00 2.12101074e+00 1.87796927e-02 2.10079632e+00 2.14157034e+00 2.09100740e+00 2.15196306e+00
1.26531250e+00 2.12915099e+00 2.12043619e+00 1.89096525e-02 2.10000639e+00 2.14097965e+00 2.09030183e+00 2.15117063e+00
1.26593750e+00 2.12940100e+00 2.11983109e+00 1.90256875e-02 2.09959342e+00 2.14064083e+00 2.08951273e+00 2.15064031e+00
1.26656250e+00 2.12998048e+00 2.11921109e+00 1.91332525e-02 2.09892296e+00 2.13991227e+00 2.08855594e+00 2.15049251e+00
1.26718750e+00 2.12827799e+00 2.11853594e+00 1.92565536e-02 2.09780741e+00 2.13941710e+00 2.08740922e+00 2.15056233e+00
1.26781250e+00 2.12841150e+00 2.11785718e+00 1.93703080e-02 2.09704089e+00 2.13919345e+00 2.08686747e+00 2.14983121e+00
1.26843750e+00 2.12657246e+00 2.11713009e+00 1.94566453e-02 2.09586213e+00 2.13826970e+00 2.08638012e+00 2.14913894e+00
1.26906250e+00 2.12521624e+00 2.11636979e+00 1.95618025e-02 2.09470072e+00 2.13750030e+00 2.08540324e+00 2.14875558e+00
1.26968750e+00 2.12311557e+00 2.11559024e+00 1.96592999e-02 2.09437853e+00 2.13695960e+00 2.08409105e+00 2.14810158e+00
1.27031250e+00 2.12023481e+00 2.11481139e+00 1.97597237e-02 2.09385072e+00 2.13635279e+00 2.08325174e+00 2.14783967e+00
1.27093750e+00 2.11818454e+00 2.11407563e+00 1.98787801e-02 2.09276692e+00 2.13586211e+00 2.08201832e+00 2.14667088e+00
1.27156250e+00 2.11509762e+00 2.11330567e+00 1.99146813e-02 2.09225904e+00 2.13539990e+00 2.08096484e+00 2.14582120e+00
1.27218750e+00 2.11385173e+00 2.11253400e+00 1.99469529e-02 2.09162315e+00 2.13464639e+00 2.07964565e+00 2.14517509e+00
1.27281250e+00 2.11346211e+00 2.11176649e+00 1.99689401e-02 2.09092187e+00 2.13396793e+00 2.07872466e+00 2.14446231e+00
1.27343750e+00 2.11211883e+00 2.11094306e+00 1.99522967e-02 2.08995122e+00 2.13293872e+00 2.07827339e+00 2.14326509e+00
1.27406250e+00 2.11255895e+00 2.11009941e+00 1.99547508e-02 2.08935769e+00 2.13232633e+00 2.07766964e+00 2.14234631e+00
1.27468750e+00 2.11117436e+00 2.10927785e+00 1.99845051e-02 2.08886481e+00 2.13116066e+00 2.07654478e+00 2.14160224e+00
1.27531250e+00 2.11113962e+00 2.10837118e+00 1.99846686e-02 2.08724773e+00 2.13026169e+00 2.07631824e+00 2.14071330e+00
1.27593750e+00 2.11148445e+00 2.10742759e+00 1.99718895e-02 2.08592371e+00 2.12951505e+00 2.07554117e+00 2.13986995e+00
1.27656250e+00 2.10989703e+00 2.10645060e+00 1.99036678e-02 2.08511895e+00 2.12848375e+00 2.07402787e+00 2.13832426e+00
1.27718750e+00 2.11042616e+00 2.10550530e+00 1.98581738e-02 2.08446001e+00 2.12687078e+00 2.07360919e+00 2.13709535e+00
1.27781250e+00 2.11124634e+00 2.10452029e+00 1.98176901e-02 2.08320537e+00 2.12611328e+00 2.07272971e+00 2.13670416e+00
1.27843750e+00 2.11335967e+00 2.10353974e+00 1.97722818e-02 2.08226776e+00 2.12483448e+00 2.07257341e+00 2.13571938e+00
1.27906250e+00 2.11202365e+00 2.10251776e+00 1.96921505e-02 2.08100776e+00 2.12367250e+00 2.07207170e+00 2.13490812e+00
1.27968750e+00 2.11297601e+00 2.10138480e+00 1.95766729e-02 2.07994345e+00 2.12228083e+00 2.07089783e+00 2.13363137e+00
1.28031250e+00 2.11457870e+00 2.10024671e+00 1.94593151e-02 2.07886814e+00 2.12113044e+00 2.07003757e+00 2.13201618e+00
1.28093750e+00 2.11492293e+00 2.09905249e+00 1.93746563e-02 2.07774774e+00 2.11978601e+00 2.06927582e+00 2.13076807e+00
1.28156250e+00 2.11612375e+00 2.09785671e+00 1.93178636e-02 2.07679614e+00 2.11814695e+00 2.06791950e+00 2.12913650e+00
1.28218750e+00 2.11525571e+00 2.09659682e+00 1.92510790e-02 2.07552572e+00 2.11680633e+00 2.06648388e+00 2.12789265e+00
1.28281250e+00 2.11424831e+00 2.09529017e+00 1.91864571e-02 2.07459697e+00 2.11540688e+00 2.06451939e+00 2.12573409e+00
1.28343750e+00 2.11322640e+00 2.09397403e+00 1.90715407e-02 2.07362777e+00 2.11394933e+00 2.06250122e+00 2.12438745e+00
1.28406250e+00 2.11186442e+00 2.09257820e+00 1.89932523e-02 2.07214485e+00 2.11269872e+00 2.06082878e+00 2.12247615e+00
1.28468750e+00 2.10899704e+00 2.09125042e+00 1.89485458e-02 2.07038141e+00 2.11125967e+00 2.05962735e+00 2.12105048e+00
1.28531250e+00 2.10596130e+00 2.08989551e+00 1.89224098e-02 2.06900217e+00 2.10999067e+00 2.05837606e+00 2.11967136e+00
1.28593750e+00 2.10361471e+00 2.08855264e+00 1.88908473e-02 2.06790266e+00 2.10852961e+00 2.05730043e+00 2.11844699e+00
1.28656250e+00 2.09832808e+00 2.08720594e+00 1.88743925e-02 2.06702324e+00 2.10726378e+00 2.05581261e+00 2.11703671e+00
1.28718750e+00 2.09450915e+00 2.08582218e+00 1.88543222e-02 2.06542109e+00 2.10557287e+00 2.05484676e+00 2.11481790e+00
1.28781250e+00 2.08928499e+00 2.08447306e+00 1.87805202e-02 2.06444637e+00 2.10416413e+00 2.05356023e+00 2.11366112e+00
1.28843750e+00 2.08636522e+00 2.08305840e+00 1.87789893e-02 2.06234919e+00 2.10293312e+00 2.05252035e+00 2.11271818e+00
1.28906250e+00 2.08310223e+00 2.08166743e+00 1.87723933e-02 2.06123608e+00 2.10165980e+00 2.05113192e+00 2.11174795e+00
1.28968750e+00 2.07989680e+00 2.08024769e+00 1.87623105e-02 2.05968313e+00 2.10048371e+00 2.04986763e+00 2.11045746e+00
1.29031250e+00 2.07951424e+00 2.07875372e+00 1.88296422e-02 2.05841023e+00 2.09897407e+00 2.04856714e+00 2.10913150e+00
1.29093750e+00 2.07586784e+00 2.07725153e+00 1.88680036e-02 2.05653489e+00 2.09757734e+00 2.04756507e+00 2.10732760e+00
1.29156250e+00 2.07293794e+00 2.07567451e+00 1.88884234e-02 2.05539697e+00 2.09622116e+00 2.04580995e+00 2.10522328e+00
1.29218750e+00 2.07161971e+00 2.07405227e+00 1.89644756e-02 2.05352398e+00 2.09489654e+00 2.04473664e+00 2.10389683e+00
1.29281250e+00 2.06725790e+00 2.07240589e+00 1.89789397e-02 2.05234709e+00 2.09328928e+00 2.04300474e+00 2.10236216e+00
1.29343750e+00 2.06598330e+00 2.07075438e+00 1.89802043e-02 2.05049877e+00 2.09156605e+00 2.04178974e+00 2.10049698e+00
1.29406250e+00 2.06375460e+00 2.06899871e+00 1.90841782e-02 2.04820010e+00 2.08994944e+00 2.03872394e+00 2.09874557e+00
1.29468750e+00 2.06211158e+00 2.06724254e+00 1.90374041e-02 2.04699723e+00 2.08812320e+00 2.03658888e+00 2.09742609e+00
1.29531250e+00 2.06035544e+00 2.06552441e+00 1.90126070e-02 2.04567918e+00 2.08611013e+00 2.03529654e+00 2.09659526e+00
1.29593750e+00 2.05870255e+00 2.06368387e+00 1.89892336e-02 2.04361330e+00 2.08397902e+00 2.03388724e+00 2.09414489e+00
1.29656250e+00 2.05902690e+00 2.06182912e+00 1.89619303e-02 2.04158668e+00 2.08250022e+00 2.03236422e+00 2.09247652e+00
1.29718750e+00 2.05630671e+00 2.06000047e+00 1.88998747e-02 2.03973619e+00 2.08074766e+00 2.03081565e+00 2.09012416e+00
1.29781250e+00 2.05621306e+00 2.05801672e+00 1.88811111e-02 2.03764781e+00 2.07860142e+00 2.02873815e+00 2.08840119e+00
1.29843750e+00 2.05554017e+00 2.05608214e+00 1.89047866e-02 2.03542190e+00 2.07665881e+00 2.02711718e+00 2.08685158e+00
1.29906250e+00 2.05289484e+00 2.05411596e+00 1.88087297e-02 2.03360701e+00 2.07457796e+00 2.02536797e+00 2.08429070e+00
1.29968750e+00 2.05226686e+00 2.05215449e+00 1.88345700e-02 2.03181845e+00 2.07286218e+00 2.02247064e+00 2.08244067e+00
1.30031250e+00 2.04902004e+00 2.05014439e+00 1.88276587e-02 2.03027473e+00 2.07088372e+00 2.02086675e+00 2.08098278e+00
1.30093750e+00 2.04847104e+00 2.04806680e+00 1.87621525e-02 2.02880758e+00 2.06881100e+00 2.01807979e+00 2.07874981e+00
1.30156250e+00 2.04520893e+00 2.04602042e+00 1.88276150e-02 2.02648099e+00 2.06672176e+00 2.01664147e+00 2.07586912e+00
1.30218750e+00 2.04359645e+00 2.04380666e+00 1.87453467e-02 2.02460592e+00 2.06420761e+00 2.01443059e+00 2.07359330e+00
1.30281250e+00 2.04203082e+00 2.04167115e+00 1.87041923e-02 2.02281940e+00 2.06200944e+00 2.01206099e+00 2.07146625e+00
1.30343750e+00 2.04078823e+00 2.03951777e+00 1.86473255e-02 2.01991616e+00 2.05981737e+00 2.01019659e+00 2.06994810e+00
1.30406250e+00 2.04206331e+00 2.03723344e+00 1.85948308e-02 2.01780677e+00 2.05721311e+00 2.00847261e+00 2.06819717e+00
1.30468750e+00 2.03754716e+00 2.03510406e+00 1.84445282e-02 2.01571795e+00 2.05494661e+00 2.00681732e+00 2.06609023e+00
1.30531250e+00 2.03613614e+00 2.03275388e+00 1.83439781e-02 2.01372375e+00 2.05249023e+00 2.00511380e+00 2.06408725e+00
1.30593750e+00 2.03371593e+00 2.03049006e+00 1.82127517e-02 2.01091150e+00 2.05056034e+00 2.00315409e+00 2.06179259e+00
1.30656250e+00 2.02892025e+00 2.02817849e+00 1.79293828e-02 2.00986239e+00 2.04768754e+00 2.00192557e+00 2.05917796e+00
1.30718750e+00 2.02669497e+00 2.02571743e+00 1.78424646e-02 2.00698391e+00 2.04498836e+00 2.00028125e+00 2.05628972e+00
1.30781250e+00 2.02003924e+00 2.02321265e+00 1.77168271e-02 2.00520042e+00 2.04272500e+00 1.99751411e+00 2.05362267e+00
1.30843750e+00 2.01875768e+00 2.02005024e+00 1.85288074e-02 2.00189549e+00 2.04009479e+00 1.99311400e+00 2.05125800e+00
1.30906250e+00 2.01312741e+00 2.01201355e+00 4.98966192e-02 1.99847328e+00 2.03688533e+00 1.98695124e+00 2.04903500e+00
1.30968750e+00 2.01161719e+00 1.97962151e+00 1.71461722e-01 1.99422028e+00 2.03407306e+00 1.82019092e+00 2.04623877e+00
1.31031250e+00 2.01390285e+00 1.91490737e+00 3.15812368e-01 1.98713402e+00 2.03081576e+00 9.62600251e-01 2.04342204e+00
1.31093750e+00 2.00808560e+00 1.83196008e+00 4.41146241e-01 1.85440144e+00 2.02774296e+00 5.77887091e-01 2.04062092e+00
1.31156250e+00 2.01283855e+00 1.74477974e+00 5.30866159e-01 1.02288616e+00 2.02402841e+00 5.09211740e-01 2.03758721e+00
1.31218750e+00 2.00946060e+00 1.64790565e+00 6.00787756e-01 5.87095289e-01 2.02157245e+00 5.00042497e-01 2.03473304e+00
1.31281250e+00 2.00903474e+00 1.54787499e+00 6.53703970e-01 5.11303512e-01 2.01799194e+00 4.99732235e-01 2.03073180e+00
1.31343750e+00 2.00474971e+00 1.44222823e+00 6.88541664e-01 5.00280616e-01 2.01476492e+00 4.99765773e-01 2.02781730e+00
1.31406250e+00 1.99473390e+00 1.33451493e+00 7.07693091e-01 5.00043810e-01 2.01178629e+00 4.99524057e-01 2.02286406e+00
1.31468750e+00 1.98688125e+00 1.22817792e+00 7.14532526e-01 4.99975896e-01 2.00696788e+00 4.99612852e-01 2.01920167e+00
1.31531250e+00 1.68418256e+00 1.13368093e+00 7.07228870e-01 4.99927322e-01 2.00317191e+00 4.99467451e-01 2.01392986e+00
1.31593750e+00 7.65023755e-01 1.03308246e+00 6.76636340e-01 4.99876356e-01 1.99632133e+00 4.99518814e-01 2.00845031e+00
1.31656250e+00 5.42894287e-01 9.21490502e-01 6.27545772e-01 4.99860925e-01 1.98781597e+00 4.99526571e-01 2.00263551e+00
1.31718750e+00 5.03001187e-01 8.11218225e-01 5.54877565e-01 4.99838900e-01 1.75230323e+00 4.99635553e-01 1.99476024e+00
1.31781250e+00 4.99543040e-01 6.96759615e-01 4.44195742e-01 4.99815885e-01 8.35281973e-01 4.99541123e-01 1.98170269e+00
1.31843750e+00 5.00340857e-01 6.06815385e-01 3.24659221e-01 4.99786200e-01 5.53937319e-01 4.99467197e-01 1.61810129e+00
1.31906250e+00 4.99820551e-01 5.42201119e-01 1.83126010e-01 4.99786745e-01 5.03619629e-01 4.99532172e-01 7.11966557e-01
1.31968750e+00 5.00070028e-01 5.10417570e-01 6.60827496e-02 4.99771154e-01 5.00344917e-01 4.99474791e-01 5.31461664e-01
1.32031250e+00 5.00196371e-01 5.01471318e-01 1.07353807e-02 4.99784657e-01 5.00257306e-01 4.99586394e-01 5.01933918e-01
1.32093750e+00 5.00048131e-01 5.00125900e-01 1.49279884e-03 4.99780320e-01 5.00204294e-01 4.99586285e-01 5.00419563e-01
1.32156250e+00 5.00022820e-01 5.00004579e-01 2.26424464e-04 4.99801379e-01 5.00211836e-01 4.99643586e-01 5.00361296e-01
1.32218750e+00 4.99919387e-01 4.99994478e-01 2.12876563e-04 4.99791890e-01 5.00190989e-01 4.99666859e-01 5.00370926e-01
1.32281250e+00 5.00269669e-01 4.99993568e-01 2.16017111e-04 4.99789908e-01 5.00197683e-01 4.99644521e-01 5.00336920e-01
1.32343750e+00 5.00307229e-01 5.00006928e-01 2.06435238e-04 4.99805737e-01 5.00205407e-01 4.99665223e-01 5.00339123e-01
1.32406250e+00 4.99796620e-01 5.00002516e-01 2.07046280e-04 4.99806219e-01 5.00189014e-01 4.99693967e-01 5.00330036e-01
1.32468750e+00 4.99997041e-01 5.00003267e-01 2.13372966e-04 4.99798252e-01 5.00203984e-01 4.99658487e-01 5.00339859e-01
1.32531250e+00 4.99948048e-01 5.00005439e-01 2.09067488e-04 4.99811482e-01 5.00200488e-01 4.99670507e-01 5.00369225e-01
1.32593750e+00 4.99740562e-01 5.00001938e-01 2.03883984e-04 4.99803648e-01 5.00200031e-01 4.99667833e-01 5.00312911e-01
1.32656250e+00 4.99916726e-01 4.99989363e-01 2.01359190e-04 4.99803898e-01 5.00181930e-01 4.99661005e-01 5.00296053e-01
1.32718750e+00 4.99810614e-01 4.99989084e-01 1.95461304e-04 4.99803280e-01 5.00175901e-01 4.99670599e-01 5.00310825e-01
1.32781250e+00 4.99873110e-01 5.00009049e-01 1.92667876e-04 4.99818036e-01 5.00193485e-01 4.99709894e-01 5.00314295e-01
1.32843750e+00 4.99760907e-01 5.00004693e-01 1.99338767e-04 4.99819135e-01 5.00188057e-01 4.99693075e-01 5.00336934e-01
1.32906250e+00 5.00023127e-01 4.99996612e-01 1.98769489e-04 4.99804640e-01 5.00192232e-01 4.99675624e-01 5.00307122e-01
1.32968750e+00 5.00312503e-01 5.00006396e-01 2.04351758e-04 4.99818618e-01 5.00201619e-01 4.99670051e-01 5.00325835e-01
1.33031250e+00 4.99793305e-01 5.00002278e-01 1.95783052e-04 4.99807455e-01 5.00191388e-01 4.99670678e-01 5.00313844e-01
1.33093750e+00 4.99919501e-01 5.00005666e-01 2.03333291e-04 4.99820191e-01 5.00178049e-01 4.99697338e-01 5.00362806e-01
1.33156250e+00 5.00099590e-01 5.00006818e-01 2.05054493e-04 4.99817441e-01 5.00200705e-01 4.99697070e-01 5.00338382e-01
1.33218750e+00 5.00335015e-01 5.00001541e-01 1.99924913e-04 4.99813712e-01 5.00187373e-01 4.99673717e-01 5.00315724e-01
1.33281250e+00 5.00423735e-01 4.99995131e-01 2.03239839e-04 4.99808978e-01 5.00181988e-01 4.99686142e-01 5.00309549e-01
1.33343750e+00 5.00049444e-01 4.99989043e-01 1.94831704e-04 4.99806848e-01 5.00187007e-01 4.99669006e-01 5.00289504e-01
1.33406250e+00 5.00049702e-01 5.00006915e-01 1.90804434e-04 4.99815600e-01 5.00193076e-01 4.99707974e-01 5.00320745e-01
1.33468750e+00 5.00098346e-01 5.00009062e-01 1.88503811e-04 4.99823978e-01 5.00182096e-01 4.99701516e-01 5.00310694e-01
1.33531250e+00 5.00214812e-01 5.00002088e-01 1.83444805e-04 4.99831761e-01 5.00178630e-01 4.99716075e-01 5.00299595e-01
1.33593750e+00 5.00259548e-01 5.00003387e-01 1.95009393e-04 4.99814480e-01 5.00189182e-01 4.99687314e-01 5.00320569e-01
1.33656250e+00 4.99792345e-01 4.99998888e-01 1.92980311e-04 4.99815305e-01 5.00177015e-01 4.99688304e-01 5.00295990e-01
1.33718750e+00 4.99764555e-01 5.00005394e-01 1.95834903e-04 4.99813089e-01 5.00201114e-01 4.99682786e-01 5.00343540e-01
1.33781250e+00 4.99882840e-01 5.00000076e-01 1.86414811e-04 4.99823878e-01 5.00173022e-01 4.99689250e-01 5.00303182e-01
1.33843750e+00 5.00167701e-01 5.00003310e-01 1.88702249e-04 4.99815461e-01 5.00182867e-01 4.99703137e-01 5.00299758e-01
1.33906250e+00 5.00186293e-01 4.99995798e-01 1.86813521e-04 4.99817036e-01 5.00173167e-01 4.99683872e-01 5.00284975e-01
1.33968750e+00 4.99823951e-01 4.99996795e-01 1.81835367e-04 4.99821399e-01 5.00170722e-01 4.99723011e-01 5.00285456e-01
1.34031250e+00 5.00109536e-01 5.00012548e-01 1.76003756e-04 4.99835976e-01 5.00184881e-01 4.99723592e-01 5.00280918e-01
1.34093750e+00 5.00276079e-01 5.00008252e-01 1.87465736e-04 4.99830907e-01 5.00191841e-01 4.99713166e-01 5.00311692e-01
1.34156250e+00 4.99967480e-01 5.00004504e-01 1.83115743e-04 4.99825714e-01 5.00186720e-01 4.99711617e-01 5.00295976e-01
1.34218750e+00 4.99975012e-01 4.99994967e-01 1.77967033e-04 4.99821734e-01 5.00165607e-01 4.99693746e-01 5.00290877e-01
1.34281250e+00 5.00119088e-01 4.99991574e-01 1.87166693e-04 4.99808213e-01 5.00174919e-01 4.99681129e-01 5.00286324e-01
1.34343750e+00 5.00297381e-01 4.99996161e-01 1.85319946e-04 4.99817004e-01 5.00176927e-01 4.99694065e-01 5.00282618e-01
1.34406250e+00 4.99738074e-01 4.99996511e-01 1.80196446e-04 4.99818222e-01 5.00178249e-01 4.99706656e-01 5.00283821e-01
1.34468750e+00 4.99629463e-01 4.99993611e-01 1.80164188e-04 4.99826928e-01 5.00171770e-01 4.99723673e-01 5.00291522e-01
1.34531250e+00 5.00055242e-01 4.99993002e-01 1.71929530e-04 4.99818274e-01 5.00155107e-01 4.99720643e-01 5.00268464e-01
1.34593750e+00 4.99989486e-01 4.99995204e-01 1.76767055e-04 4.99826457e-01 5.00162780e-01 4.99712425e-01 5.00288038e-01
1.34656250e+00 5.00040918e-01 5.00006329e-01 1.75239063e-04 4.99832166e-01 5.00177593e-01 4.99715510e-01 5.00285982e-01
1.34718750e+00 5.00081971e-01 5.00005222e-01 1.81083145e-04 4.99826992e-01 5.00189678e-01 4.99702444e-01 5.00297476e-01
1.34781250e+00 4.99808336e-01 5.00003707e-01 1.77312540e-04 4.99835527e-01 5.00173322e-01 4.99706482e-01 5.00289340e-01
1.34843750e+00 4.99767160e-01 5.00002382e-01 1.80690806e-04 4.99824017e-01 5.00178276e-01 4.99703120e-01 5.00286733e-01
1.34906250e+00 5.00020169e-01 4.99995023e-01 1.76744819e-04 4.99835091e-01 5.00162667e-01 4.99706590e-01 5.00292331e-01
1.34968750e+00 5.00310795e-01 5.00002691e-01 1.74370329e-04 4.99835173e-01 5.00170115e-01 4.99726048e-01 5.00274239e-01
1.35031250e+00 4.99871621e-01 5.00006428e-01 1.71590044e-04 4.99840770e-01 5.00178480e-01 4.99724147e-01 5.00285004e-01
1.35093750e+00 4.99725616e-01 5.00006970e-01 1.66233906e-04 4.99839930e-01 5.00175735e-01 4.99741026e-01 5.00280788e-01
1.35156250e+00 5.00059539e-01 5.00004489e-01 1.78367086e-04 4.99831655e-01 5.00184976e-01 4.99704705e-01 5.00286352e-01
1.35218750e+00 5.00001764e-01 4.99999165e-01 1.79451586e-04 4.99823108e-01 5.00175205e-01 4.99715131e-01 5.00278815e-01
1.35281250e+00 4.99955840e-01 5.00006247e-01 1.83570891e-04 4.99824245e-01 5.00190906e-01 4.99721915e-01 5.00289516e-01
1.35343750e+00 4.99781715e-01 4.99997294e-01 1.73631723e-04 4.99825480e-01 5.00170128e-01 4.99715875e-01 5.00273848e-01
1.35406250e+00 4.99982383e-01 4.99989156e-01 1.65589758e-04 4.99832050e-01 5.00148745e-01 4.99727875e-01 5.00255358e-01
1.35468750e+00 5.00118029e-01 4.99991594e-01 1.67624356e-04 4.99828502e-01 5.00164768e-01 4.99717365e-01 5.00254625e-01
1.35531250e+00 4.99866301e-01 4.99995522e-01 1.60816824e-04 4.99832590e-01 5.00158796e-01 4.99744350e-01 5.00254019e-01
1.35593750e+00 4.99823632e-01 5.00006458e-01 1.66510911e-04 4.99837413e-01 5.00172417e-01 4.99735094e-01 5.00267209e-01
1.35656250e+00 5.00074154e-01 5.00002118e-01 1.65312980e-04 4.99833433e-01 5.00160629e-01 4.99726370e-01 5.00266639e-01
1.35718750e+00 5.00110304e-01 4.99994840e-01 1.71159494e-04 4.99824362e-01 5.00166691e-01 4.99715286e-01 5.00270456e-01
1.35781250e+00 5.00187284e-01 4.99992307e-01 1.67879516e-04 4.99828781e-01 5.00166923e-01 4.99720233e-01 5.00261724e-01
1.35843750e+00 5.00254437e-01 5.00003459e-01 1.80112735e-04 4.99826396e-01 5.00179988e-01 4.99711410e-01 5.00288804e-01
1.35906250e+00 5.00128444e-01 5.00006059e-01 1.60359266e-04 4.99840945e-01 5.00167402e-01 4.99754039e-01 5.00269569e-01
1.35968750e+00 5.00041866e-01 5.00003079e-01 1.70079138e-04 4.99837264e-01 5.00166625e-01 4.99729770e-01 5.00279569e-01
1.36031250e+00 5.00075316e-01 4.99998860e-01 1.70612327e-04 4.99837068e-01 5.00169197e-01 4.99720476e-01 5.00267844e-01
1.36093750e+00 5.00278950e-01 4.99997704e-01 1.72812643e-04 4.99822510e-01 5.00163945e-01 4.99735261e-01 5.00289279e-01
1.36156250e+00 4.99909200e-01 4.99991130e-01 1.67330433e-04 4.99826511e-01 5.00157842e-01 4.99722398e-01 5.00253758e-01
1.36218750e+00 4.99723278e-01 4.99993909e-01 1.66760284e-04 4.99825345e-01 5.00152307e-01 4.99732388e-01 5.00269281e-01
1.36281250e+00 5.00112415e-01 5.00008433e-01 1.63780148e-04 4.99837824e-01 5.00169712e-01 4.99742375e-01 5.00281677e-01
1.36343750e+00 5.00099479e-01 5.00008339e-01 1.64406116e-04 4.99848057e-01 5.00164433e-01 4.99748751e-01 5.00277531e-01
1.36406250e+00 4.99886701e-01 4.99997880e-01 1.63997077e-04 4.99836334e-01 5.00152454e-01 4.99732617e-01 5.00252097e-01
1.36468750e+00 4.99691744e-01 4.99996570e-01 1.62638538e-04 4.99837013e-01 5.00157824e-01 4.99741713e-01 5.00254730e-01
1.36531250e+00 4.99973403e-01 5.00005770e-01 1.64907540e-04 4.99839244e-01 5.00179775e-01 4.99747088e-01 5.00276656e-01
1.36593750e+00 5.00105443e-01 5.00002705e-01 1.66050263e-04 4.99841433e-01 5.00167772e-01 4.99719274e-01 5.00266754e-01
1.36656250e+00 4.99840259e-01 4.99994609e-01 1.64481726e-04 4.99837538e-01 5.00156748e-01 4.99719756e-01 5.00255371e-01
1.36718750e+00 5.00094132e-01 5.00002400e-01 1.62020855e-04 4.99842418e-01 5.00161021e-01 4.99741013e-01 5.00260766e-01
1.36781250e+00 5.00235953e-01 4.99993677e-01 1.61797177e-04 4.99832014e-01 5.00151917e-01 4.99740718e-01 5.00249366e-01
1.36843750e+00 4.99955724e-01 4.99984663e-01 1.60679545e-04 4.99828108e-01 5.00145064e-01 4.99724595e-01 5.00251586e-01
1.36906250e+00 4.99725259e-01 4.99998888e-01 1.62446694e-04 4.99837271e-01 5.00157912e-01 4.99750273e-01 5.00272585e-01
1.36968750e+00 4.99748030e-01 5.00006768e-01 1.58966182e-04 4.99847958e-01 5.00164557e-01 4.99750014e-01 5.00263099e-01
1.37031250e+00 5.00056661e-01 5.00001191e-01 1.61732315e-04 4.99835673e-01 5.00157248e-01 4.99741342e-01 5.00254270e-01
1.37093750e+00 4.99795671e-01 4.99992861e-01 1.65802883e-04 4.99830679e-01 5.00163791e-01 4.99721724e-01 5.00259992e-01
1.37156250e+00 4.99796893e-01 4.99997762e-01 1.61882007e-04 4.99832478e-01 5.00158737e-01 4.99740447e-01 5.00264455e-01
1.37218750e+00 5.00025645e-01 5.00001452e-01 1.70369785e-04 4.99835046e-01 5.00169964e-01 4.99708480e-01 5.00264809e-01
1.37281250e+00 4.99914073e-01 5.00000084e-01 1.62623112e-04 4.99840472e-01 5.00163414e-01 4.99731471e-01 5.00267249e-01
1.37343750e+00 5.00060974e-01 5.00002999e-01 1.60854400e-04 4.99849960e-01 5.00172215e-01 4.99743284e-01 5.00275244e-01
1.37406250e+00 5.00218802e-01 5.00003716e-01 1.70146398e-04 4.99828244e-01 5.00170027e-01 4.99722999e-01 5.00270381e-01
1.37468750e+00 5.00385250e-01 4.99999873e-01 1.60993594e-04 4.99848591e-01 5.00147293e-01 4.99748018e-01 5.00277291e-01
1.37531250e+00 5.00073245e-01 5.00001209e-01 1.58839465e-04 4.99849274e-01 5.00158191e-01 4.99748153e-01 5.00262425e-01
1.37593750e+00 4.99776901e-01 5.00001329e-01 1.64368726e-04 4.99847918e-01 5.00164791e-01 4.99735591e-01 5.00260057e-01
1.37656250e+00 5.00055340e-01 4.99994840e-01 1.58646741e-04 4.99830808e-01 5.00150957e-01 4.99742545e-01 5.00256604e-01
1.37718750e+00 5.00216501e-01 4.99997363e-01 1.60750428e-04 4.99841094e-01 5.00149825e-01 4.99742208e-01 5.00259355e-01
1.37781250e+00 5.00087130e-01 4.99999423e-01 1.66518522e-04 4.99843675e-01 5.00158408e-01 4.99727683e-01 5.00274161e-01
1.37843750e+00 5.00012298e-01 4.99999119e-01 1.67599431e-04 4.99829806e-01 5.00165371e-01 4.99734874e-01 5.00264329e-01
1.37906250e+00 5.00210679e-01 4.99995061e-01 1.61376282e-04 4.99836776e-01 5.00157629e-01 4.99733443e-01 5.00250557e-01
1.37968750e+00 5.00127542e-01 5.00003456e-01 1.62838040e-04 4.99836609e-01 5.00167688e-01 4.99740679e-01 5.00266000e-01
1.38031250e+00 4.99894088e-01 5.00005339e-01 1.52655653e-04 4.99852247e-01 5.00157954e-01 4.99756267e-01 5.00254419e-01
1.38093750e+00 5.00189269e-01 4.99994842e-01 1.62172298e-04 4.99826295e-01 5.00160505e-01 4.99731367e-01 5.00249944e-01
1.38156250e+00 5.00121781e-01 5.00001340e-01 1.57688663e-04 4.99846797e-01 5.00152380e-01 4.99744509e-01 5.00262807e-01
1.38218750e+00 4.99828734e-01 5.00005160e-01 1.59150233e-04 4.99850584e-01 5.00164387e-01 4.99752416e-01 5.00268453e-01
1.38281250e+00 4.99835338e-01 4.99992984e-01 1.55294841e-04 4.99835202e-01 5.00150708e-01 4.99749440e-01 5.00245868e-01
1.38343750e+00 5.00046959e-01 4.99995439e-01 1.64378327e-04 4.99834471e-01 5.00150644e-01 4.99723603e-01 5.00252950e-01
1.38406250e+00 5.00135121e-01 5.00006898e-01 1.58662967e-04 4.99854059e-01 5.00162813e-01 4.99765029e-01 5.00268088e-01
1.38468750e+00 4.99909406e-01 5.00002370e-01 1.65064447e-04 4.99835936e-01 5.00170628e-01 4.99740279e-01 5.00258670e-01
1.38531250e+00 5.00076862e-01 4.99991320e-01 1.61534045e-04 4.99825297e-01 5.00149537e-01 4.99730671e-01 5.00248788e-01
1.38593750e+00 5.00121818e-01 5.00000461e-01 1.59099968e-04 4.99845630e-01 5.00161383e-01 4.99755615e-01 5.00262946e-01
1.38656250e+00 4.99791093e-01 5.00005383e-01 1.55044273e-04 4.99842968e-01 5.00157409e-01 4.99753324e-01 5.00251411e-01
1.38718750e+00 4.99848941e-01 4.99993376e-01 1.67524473e-04 4.99827223e-01 5.00161652e-01 4.99719065e-01 5.00258680e-01
1.38781250e+00 5.00052317e-01 5.00001305e-01 1.54785596e-04 4.99842199e-01 5.00147750e-01 4.99747349e-01 5.00254073e-01
1.38843750e+00 5.00215618e-01 5.00009922e-01 1.58270720e-04 4.99855652e-01 5.00167329e-01 4.99746260e-01 5.00256275e-01
1.38906250e+00 4.99903262e-01 5.00007964e-01 1.53870039e-04 4.99858643e-01 5.00160220e-01 4.99750269e-01 5.00254514e-01
1.38968750e+00 4.99962785e-01 4.99998500e-01 1.55936318e-04 4.99838096e-01 5.00159863e-01 4.99749190e-01 5.00250323e-01
1.39031250e+00 5.00332204e-01 4.99992855e-01 1.56828129e-04 4.99836727e-01 5.00143525e-01 4.99736338e-01 5.00258801e-01
1.39093750e+00 5.00160158e-01 4.99999081e-01 1.61325536e-04 4.99840381e-01 5.00157101e-01 4.99743372e-01 5.00254903e-01
1.39156250e+00 5.00045247e-01 4.99997483e-01 1.59598851e-04 4.99832674e-01 5.00156897e-01 4.99740480e-01 5.00248702e-01
1.39218750e+00 5.00020702e-01 4.99991674e-01 1.58951284e-04 4.99834748e-01 5.00153501e-01 4.99738949e-01 5.00246085e-01
1.39281250e+00 5.00059828e-01 4.99998766e-01 1.54153647e-04 4.99837814e-01 5.00155102e-01 4.99754052e-01 5.00250736e-01
1.39343750e+00 5.00043138e-01 5.00004406e-01 1.52489838e-04 4.99852042e-01 5.00157276e-01 4.99770247e-01 5.00249671e-01
1.39406250e+00 4.99747099e-01 4.99995951e-01 1.57526897e-04 4.99834739e-01 5.00158264e-01 4.99753081e-01 5.00248806e-01
1.39468750e+00 5.00128813e-01 5.00002706e-01 1.59351494e-04 4.99841082e-01 5.00159944e-01 4.99748522e-01 5.00252181e-01
1.39531250e+00 5.00068984e-01 5.00002686e-01 1.58570386e-04 4.99845693e-01 5.00161554e-01 4.99746131e-01 5.00252294e-01
1.39593750e+00 4.99739123e-01 4.99997629e-01 1.62426514e-04 4.99833621e-01 5.00153083e-01 4.99736260e-01 5.00251451e-01
1.39656250e+00 4.99771798e-01 4.99994067e-01 1.54748788e-04 4.99843193e-01 5.00154742e-01 4.99748447e-01 5.00257228e-01
1.39718750e+00 4.99883491e-01 4.99998828e-01 1.57645030e-04 4.99838011e-01 5.00154429e-01 4.99731143e-01 5.00252109e-01
1.39781250e+00 5.00114904e-01 5.00006754e-01 1.55458401e-04 4.99856247e-01 5.00158665e-01 4.99750444e-01 5.00241544e-01
1.39843750e+00 4.99990194e-01 4.99991828e-01 1.59570484e-04 4.99835796e-01 5.00147356e-01 4.99737846e-01 5.00238857e-01
1.39906250e+00 5.00368442e-01 4.99992512e-01 1.58268443e-04 4.99831297e-01 5.00154434e-01 4.99745234e-01 5.00244792e-01
1.39968750e+00 5.00337861e-01 5.00003906e-01 1.58882196e-04 4.99844452e-01 5.00163561e-01 4.99752360e-01 5.00269227e-01
1.40031250e+00 4.99767030e-01 5.00006215e-01 1.55006444e-04 4.99854729e-01 5.00160989e-01 4.99761681e-01 5.00268152e-01
1.40093750e+00 4.99719834e-01 4.99998981e-01 1.59444163e-04 4.99841215e-01 5.00157652e-01 4.99745040e-01 5.00269002e-01
1.40156250e+00 5.00127161e-01 4.99998750e-01 1.59131024e-04 4.99840439e-01 5.00154275e-01 4.99754735e-01 5.00269189e-01
1.40218750e+00 5.00119849e-01 5.00005022e-01 1.62603023e-04 4.99848214e-01 5.00166670e-01 4.99741915e-01 5.00264939e-01
1.40281250e+00 4.99955331e-01 5.00003285e-01 1.56146608e-04 4.99850599e-01 5.00159541e-01 4.99755701e-01 5.00249036e-01
1.40343750e+00 5.00044656e-01 4.99990423e-01 1.63969503e-04 4.99827471e-01 5.00151307e-01 4.99729133e-01 5.00257810e-01
1.40406250e+00 5.00234119e-01 5.00000159e-01 1.57498432e-04 4.99845184e-01 5.00159805e-01 4.99747496e-01 5.00253898e-01
1.40468750e+00 4.99926604e-01 5.00004273e-01 1.59462482e-04 4.99843618e-01 5.00153066e-01 4.99743993e-01 5.00271969e-01
1.40531250e+00 4.99774490e-01 4.99995517e-01 1.54612028e-04 4.99848033e-01 5.00152208e-01 4.99749412e-01 5.00242986e-01
1.40593750e+00 5.00098023e-01 4.99997219e-01 1.59110554e-04 4.99839393e-01 5.00154101e-01 4.99730593e-01 5.00244359e-01
1.40656250e+00 5.00027833e-01 4.99999661e-01 1.61458540e-04 4.99846951e-01 5.00154840e-01 4.99731918e-01 5.00242271e-01
1.40718750e+00 4.99983938e-01 5.00004433e-01 1.58637848e-04 4.99851741e-01 5.00162522e-01 4.99756636e-01 5.00257621e-01
1.40781250e+00 5.00024218e-01 4.99999682e-01 1.58108730e-04 4.99849016e-01 5.00156209e-01 4.99746663e-01 5.00237734e-01
1.40843750e+00 5.00159390e-01 5.00007552e-01 1.63840708e-04 4.99845083e-01 5.00173939e-01 4.99742686e-01 5.00267299e-01
1.40906250e+00 4.99863962e-01 4.99998593e-01 1.61655517e-04 4.99847426e-01 5.00154127e-01 4.99732269e-01 5.00255911e-01
1.40968750e+00 4.99581574e-01 4.99991232e-01 1.61516021e-04 4.99833949e-01 5.00157920e-01 4.99737111e-01 5.00258609e-01
1.41031250e+00 5.00078601e-01 4.99996034e-01 1.68103019e-04 4.99830322e-01 5.00152406e-01 4.99741277e-01 5.00272425e-01
1.41093750e+00 5.00349399e-01 4.99998624e-01 1.61645133e-04 4.99841807e-01 5.00160372e-01 4.99719361e-01 5.00246515e-01
1.41156250e+00 5.00063567e-01 5.00003430e-01 1.64375084e-04 4.99843224e-01 5.00165433e-01 4.99749807e-01 5.00259865e-01
1.41218750e+00 4.99964356e-01 5.00003625e-01 1.56088076e-04 4.99846853e-01 5.00157581e-01 4.99762808e-01 5.00256668e-01
1.41281250e+00 5.00098455e-01 5.00005683e-01 1.56244956e-04 4.99858154e-01 5.00161706e-01 4.99744522e-01 5.00238258e-01
1.41343750e+00 5.00057357e-01 4.99992987e-01 1.63778449e-04 4.99832568e-01 5.00152966e-01 4.99737849e-01 5.00252390e-01
1.41406250e+00 4.99874262e-01 4.99994368e-01 1.65082231e-04 4.99843373e-01 5.00151697e-01 4.99734940e-01 5.00246978e-01
1.41468750e+00 4.99982709e-01 5.00006810e-01 1.63482000e-04 4.99847745e-01 5.00163111e-01 4.99756217e-01 5.00265818e-01
1.41531250e+00 5.00133215e-01 5.00006349e-01 1.69471786e-04 4.99836578e-01 5.00165710e-01 4.99733716e-01 5.00286692e-01
1.41593750e+00 4.99781570e-01 4.99998880e-01 1.64357216e-04 4.99840000e-01 5.00154336e-01 4.99740100e-01 5.00253684e-01
1.41656250e+00 4.99786540e-01 4.99998060e-01 1.59155406e-04 4.99837802e-01 5.00150388e-01 4.99747866e-01 5.00255933e-01
1.41718750e+00 5.00036988e-01 5.00000648e-01 1.61565578e-04 4.99849330e-01 5.00147396e-01 4.99725982e-01 5.00255988e-01
1.41781250e+00 5.00157539e-01 4.99998605e-01 1.55447929e-04 4.99845535e-01 5.00154793e-01 4.99760677e-01 5.00243328e-01
1.41843750e+00 4.99952831e-01 5.00000284e-01 1.61005858e-04 4.99839852e-01 5.00156672e-01 4.99739327e-01 5.00253854e-01
1.41906250e+00 4.99741908e-01 5.00003026e-01 1.64422755e-04 4.99839564e-01 5.00158809e-01 4.99742533e-01 5.00263975e-01
1.41968750e+00 5.00082411e-01 5.00004249e-01 1.69417545e-04 4.99836985e-01 5.00170563e-01 4.99737124e-01 5.00259170e-01
1.42031250e+00 5.00035848e-01 4.99995161e-01 1.63544146e-04 4.99835039e-01 5.00154661e-01 4.99738663e-01 5.00259080e-01
1.42093750e+00 5.00000511e-01 4.99993724e-01 1.74793739e-04 4.99825112e-01 5.00169296e-01 4.99719422e-01 5.00269988e-01
1.42156250e+00 5.00199895e-01 5.00007212e-01 1.63752928e-04 4.99848186e-01 5.00170034e-01 4.99742193e-01 5.00272827e-01
1.42218750e+00 5.00044698e-01 4.99993169e-01 1.75858337e-04 4.99821943e-01 5.00168057e-01 4.99725263e-01 5.00278241e-01
1.42281250e+00 4.99918776e-01 4.99996530e-01 1.68903812e-04 4.99828907e-01 5.00156441e-01 4.99724461e-01 5.00256349e-01
1.42343750e+00 4.99864494e-01 5.00007030e-01 1.65287043e-04 4.99835691e-01 5.00164734e-01 4.99747537e-01 5.00265344e-01
1.42406250e+00 5.00129722e-01 4.99999127e-01 1.69888820e-04 4.99840089e-01 5.00161738e-01 4.99749350e-01 5.00276909e-01
1.42468750e+00 5.00245374e-01 4.99989990e-01 1.70392509e-04 4.99828928e-01 5.00154262e-01 4.99721918e-01 5.00256083e-01
1.42531250e+00 4.99838989e-01 4.99992930e-01 1.68098119e-04 4.99831233e-01 5.00150111e-01 4.99715902e-01 5.00270123e-01
1.42593750e+00 5.00029248e-01 5.00008949e-01 1.73559681e-04 4.99849884e-01 5.00175689e-01 4.99741582e-01 5.00274659e-01
1.42656250e+00 5.00039041e-01 5.00004062e-01 1.69957198e-04 4.99838903e-01 5.00166636e-01 4.99727825e-01 5.00272938e-01
1.42718750e+00 4.99740961e-01 5.00001868e-01 1.80413155e-04 4.99831823e-01 5.00176695e-01 4.99711133e-01 5.00281345e-01
1.42781250e+00 4.99943285e-01 5.00002443e-01 1.72016744e-04 4.99838850e-01 5.00160630e-01 4.99743216e-01 5.00281287e-01
1.42843750e+00 5.00071300e-01 4.99988493e-01 1.76095633e-04 4.99811209e-01 5.00160217e-01 4.99700827e-01 5.00271607e-01
1.42906250e+00 5.00152521e-01 5.00002043e-01 1.78530553e-04 4.99842067e-01 5.00174206e-01 4.99711309e-01 5.00278851e-01
1.42968750e+00 4.99796222e-01 5.00005717e-01 1.80277207e-04 4.99829585e-01 5.00174132e-01 4.99717505e-01 5.00290822e-01
1.43031250e+00 4.99713712e-01 4.99998708e-01 1.81183519e-04 4.99828313e-01 5.00167572e-01 4.99722005e-01 5.00291342e-01
1.43093750e+00 5.00100455e-01 5.00001135e-01 1.76346299e-04 4.99830266e-01 5.00174251e-01 4.99739841e-01 5.00283297e-01
1.43156250e+00 4.99926450e-01 4.99995538e-01 1.71670610e-04 4.99829859e-01 5.00158046e-01 4.99723769e-01 5.00274084e-01
1.43218750e+00 4.99941811e-01 5.00005103e-01 1.67504343e-04 4.99843261e-01 5.00163312e-01 4.99744049e-01 5.00277677e-01
1.43281250e+00 5.00178372e-01 5.00001752e-01 1.74337633e-04 4.99839549e-01 5.00171549e-01 4.99726139e-01 5.00288787e-01
1.43343750e+00 5.00113091e-01 5.00005660e-01 1.77729671e-04 4.99843675e-01 5.00171950e-01 4.99719616e-01 5.00285317e-01
1.43406250e+00 4.99966423e-01 5.00003249e-01 1.77536633e-04 4.99831852e-01 5.00177715e-01 4.99716009e-01 5.00288620e-01
1.43468750e+00 4.99788619e-01 4.99996479e-01 1.77642109e-04 4.99831681e-01 5.00160292e-01 4.99710943e-01 5.00284373e-01
1.43531250e+00 5.00124255e-01 5.00003054e-01 1.79830999e-04 4.99828895e-01 5.00175177e-01 4.99724939e-01 5.00295622e-01
1.43593750e+00 5.00250612e-01 4.99994850e-01 1.83301355e-04 4.99818978e-01 5.00174800e-01 4.99691410e-01 5.00278892e-01
1.43656250e+00 4.99839637e-01 4.99997024e-01 1.80824119e-04 4.99831204e-01 5.00160008e-01 4.99721590e-01 5.00263376e-01
1.43718750e+00 4.99956654e-01 5.00010849e-01 1.83309282e-04 4.99837369e-01 5.00180652e-01 4.99747977e-01 5.00310381e-01
1.43781250e+00 5.00058133e-01 5.00000545e-01 1.78165328e-04 4.99826088e-01 5.00162647e-01 4.99715752e-01 5.00296017e-01
1.43843750e+00 5.00078996e-01 4.99991914e-01 1.74314682e-04 4.99825857e-01 5.00158017e-01 4.99712068e-01 5.00269483e-01
1.43906250e+00 5.00028375e-01 4.99995574e-01 1.84419494e-04 4.99824973e-01 5.00162890e-01 4.99709576e-01 5.00290231e-01
1.43968750e+00 4.99858314e-01 5.00006303e-01 1.84028087e-04 4.99832355e-01 5.00175368e-01 4.99711507e-01 5.00281460e-01
1.44031250e+00 4.99864506e-01 4.99998506e-01 1.81162748e-04 4.99829916e-01 5.00166682e-01 4.99702322e-01 5.00293366e-01
1.44093750e+00 4.99967323e-01 4.99990706e-01 1.78775430e-04 4.99823423e-01 5.00158072e-01 4.99712490e-01 5.00277955e-01
1.44156250e+00 5.00319298e-01 5.00001963e-01 1.81878068e-04 4.99819456e-01 5.00177502e-01 4.99717803e-01 5.00302512e-01
1.44218750e+00 5.00197915e-01 5.00009144e-01 1.93483741e-04 4.99838122e-01 5.00196672e-01 4.99707881e-01 5.00293141e-01
1.44281250e+00 4.99822859e-01 5.00000457e-01 1.88649574e-04 4.99834106e-01 5.00179884e-01 4.99690153e-01 5.00289399e-01
1.44343750e+00 4.99946036e-01 4.99996178e-01 1.84151690e-04 4.99816868e-01 5.00161117e-01 4.99699705e-01 5.00278114e-01
1.44406250e+00 5.00083788e-01 5.00001538e-01 1.86946493e-04 4.99823131e-01 5.00174306e-01 4.99713428e-01 5.00297821e-01
1.44468750e+00 5.00130720e-01 5.00005186e-01 1.90494216e-04 4.99818765e-01 5.00181273e-01 4.99696451e-01 5.00313788e-01
1.44531250e+00 4.99904928e-01 4.99993659e-01 1.84857818e-04 4.99818081e-01 5.00170705e-01 4.99696557e-01 5.00288615e-01
1.44593750e+00 4.99886963e-01 4.99997188e-01 1.75410959e-04 4.99822201e-01 5.00164470e-01 4.99711441e-01 5.00276408e-01
1.44656250e+00 5.00009433e-01 5.00002636e-01 1.79591978e-04 4.99828739e-01 5.00176467e-01 4.99711744e-01 5.00297463e-01
1.44718750e+00 5.00016087e-01 4.99996628e-01 1.73792034e-04 4.99833189e-01 5.00161653e-01 4.99716943e-01 5.00301396e-01
1.44781250e+00 4.99710840e-01 4.99999095e-01 1.84613132e-04 4.99815100e-01 5.00175551e-01 4.99713766e-01 5.00304372e-01
1.44843750e+00 5.00083273e-01 4.99997433e-01 1.87989956e-04 4.99809888e-01 5.00184306e-01 4.99694766e-01 5.00304370e-01
1.44906250e+00 5.00283671e-01 5.00002369e-01 1.85950485e-04 4.99824868e-01 5.00187225e-01 4.99704132e-01 5.00289721e-01
1.44968750e+00 4.99826548e-01 4.99996703e-01 1.85240490e-04 4.99820936e-01 5.00178964e-01 4.99687688e-01 5.00295720e-01
1.45031250e+00 4.99845452e-01 4.99995209e-01 1.77594753e-04 4.99830235e-01 5.00166030e-01 4.99698475e-01 5.00285697e-01
1.45093750e+00 5.00011864e-01 5.00012750e-01 1.79990215e-04 4.99830782e-01 5.00183435e-01 4.99717848e-01 5.00293801e-01
1.45156250e+00 5.00155110e-01 4.99995881e-01 1.88359079e-04 4.99825621e-01 5.00181453e-01 4.99703066e-01 5.00294386e-01
1.45218750e+00 4.99953492e-01 4.99995398e-01 1.86004380e-04 4.99814752e-01 5.00177591e-01 4.99704193e-01 5.00291804e-01
1.45281250e+00 4.99950618e-01 5.00000454e-01 1.88681071e-04 4.99819589e-01 5.00182452e-01 4.99693202e-01 5.00299315e-01
1.45343750e+00 5.00168319e-01 4.99995527e-01 1.94785296e-04 4.99820635e-01 5.00180624e-01 4.99673805e-01 5.00309319e-01
1.45406250e+00 5.00087273e-01 5.00005566e-01 1.87838149e-04 4.99829655e-01 5.00187649e-01 4.99711164e-01 5.00306456e-01
1.45468750e+00 5.00117168e-01 5.00002783e-01 1.90553377e-04 4.99817518e-01 5.00188498e-01 4.99711332e-01 5.00321041e-01
1.45531250e+00 5.00155874e-01 4.99998776e-01 1.86629920e-04 4.99818408e-01 5.00173694e-01 4.99688628e-01 5.00310306e-01
1.45593750e+00 4.99911417e-01 4.99996845e-01 1.93356523e-04 4.99806955e-01 5.00187339e-01 4.99676696e-01 5.00297303e-01
1.45656250e+00 4.99803893e-01 5.00006761e-01 1.87487378e-04 4.99824071e-01 5.00196347e-01 4.99709591e-01 5.00318596e-01
1.45718750e+00 4.99916588e-01 4.99997722e-01 1.95106843e-04 4.99815238e-01 5.00186686e-01 4.99677033e-01 5.00310493e-01
1.45781250e+00 5.00361567e-01 4.99988305e-01 1.94228378e-04 4.99801783e-01 5.00160202e-01 4.99674110e-01 5.00290426e-01
1.45843750e+00 5.00145566e-01 5.00002612e-01 1.92639552e-04 4.99818382e-01 5.00177653e-01 4.99706926e-01 5.00328242e-01
1.45906250e+00 4.99621570e-01 4.99996941e-01 1.92324892e-04 4.99817445e-01 5.00177788e-01 4.99671203e-01 5.00286844e-01
1.45968750e+00 4.99979527e-01 4.99996363e-01 1.89910350e-04 4.99814924e-01 5.00181077e-01 4.99688829e-01 5.00295631e-01
1.46031250e+00 5.00078422e-01 5.00009073e-01 2.03663897e-04 4.99817952e-01 5.00207475e-01 4.99686711e-01 5.00342587e-01
1.46093750e+00 5.00010281e-01 5.00000662e-01 1.96366290e-04 4.99823315e-01 5.00196494e-01 4.99700744e-01 5.00317757e-01
1.46156250e+00 5.00057617e-01 5.00008609e-01 1.98299753e-04 4.99820363e-01 5.00194218e-01 4.99695107e-01 5.00340686e-01
1.46218750e+00 5.00091142e-01 4.99998314e-01 1.89976857e-04 4.99816651e-01 5.00187565e-01 4.99698260e-01 5.00324130e-01
1.46281250e+00 4.99948080e-01 4.99996433e-01 1.90891577e-04 4.99811358e-01 5.00178956e-01 4.99692695e-01 5.00293767e-01
1.46343750e+00 4.99694992e-01 4.99999037e-01 1.92019332e-04 4.99814057e-01 5.00184238e-01 4.99678087e-01 5.00307114e-01
1.46406250e+00 5.00001447e-01 5.00000872e-01 2.02881945e-04 4.99804973e-01 5.00188489e-01 4.99682722e-01 5.00333529e-01
1.46468750e+00 5.00280138e-01 5.00002184e-01 1.85284898e-04 4.99812329e-01 5.00176702e-01 4.99705561e-01 5.00309834e-01
1.46531250e+00 4.99885118e-01 4.99988629e-01 2.05382986e-04 4.99797290e-01 5.00181269e-01 4.99661949e-01 5.00312779e-01
1.46593750e+00 4.99648052e-01 5.00008939e-01 1.89751805e-04 4.99826933e-01 5.00188182e-01 4.99700262e-01 5.00304602e-01
1.46656250e+00 4.99872462e-01 5.00008357e-01 1.98880402e-04 4.99807368e-01 5.00199313e-01 4.99684133e-01 5.00326899e-01
1.46718750e+00 5.00239845e-01 5.00004531e-01 2.03737957e-04 4.99812370e-01 5.00196158e-01 4.99667684e-01 5.00324089e-01
1.46781250e+00 5.00064340e-01 5.00003319e-01 1.95814015e-04 4.99812358e-01 5.00190976e-01 4.99710196e-01 5.00327436e-01
1.46843750e+00 4.99865202e-01 4.99993309e-01 2.01634064e-04 4.99796455e-01 5.00194584e-01 4.99671379e-01 5.00324415e-01
1.46906250e+00 5.00059466e-01 4.99997265e-01 1.97983829e-04 4.99804710e-01 5.00184989e-01 4.99683825e-01 5.00306380e-01
1.46968750e+00 4.99826416e-01 4.99997417e-01 2.00647423e-04 4.99807484e-01 5.00188272e-01 4.99675571e-01 5.00318832e-01
1.47031250e+00 4.99767187e-01 5.00002032e-01 1.95489135e-04 4.99813647e-01 5.00190190e-01 4.99670670e-01 5.00318501e-01
1.47093750e+00 5.00184002e-01 4.99999422e-01 1.98559218e-04 4.99806655e-01 5.00191369e-01 4.99681991e-01 5.00310128e-01
1.47156250e+00 5.00167590e-01 5.00000602e-01 1.92108020e-04 4.99810755e-01 5.00190052e-01 4.99682269e-01 5.00310810e-01
1.47218750e+00 4.99949854e-01 5.00000697e-01 1.92895283e-04 4.99815932e-01 5.00188271e-01 4.99682282e-01 5.00312149e-01
1.47281250e+00 4.99817048e-01 4.99993955e-01 2.01200760e-04 4.99798795e-01 5.00191061e-01 4.99667857e-01 5.00307891e-01
1.47343750e+00 5.00104136e-01 4.99996835e-01 1.95440532e-04 4.99805957e-01 5.00176522e-01 4.99661807e-01 5.00305002e-01
1.47406250e+00 5.00197025e-01 5.00003217e-01 2.00279713e-04 4.99811535e-01 5.00211121e-01 4.99679008e-01 5.00340047e-01
1.47468750e+00 4.99983668e-01 5.00001848e-01 1.96271883e-04 4.99817074e-01 5.00190365e-01 4.99682598e-01 5.00324675e-01
1.47531250e+00 4.99974577e-01 4.99994487e-01 2.02893186e-04 4.99790458e-01 5.00193618e-01 4.99646545e-01 5.00311043e-01
1.47593750e+00 4.99936698e-01 5.00000977e-01 2.03795640e-04 4.99810851e-01 5.00195354e-01 4.99665878e-01 5.00327357e-01
1.47656250e+00 4.99992262e-01 4.99998510e-01 1.96610297e-04 4.99807314e-01 5.00195443e-01 4.99686304e-01 5.00313483e-01
1.47718750e+00 4.99830098e-01 5.00007914e-01 2.02426090e-04 4.99808825e-01 5.00199082e-01 4.99671791e-01 5.00352639e-01
1.47781250e+00 5.00085230e-01 5.00004347e-01 2.02964969e-04 4.99801468e-01 5.00194593e-01 4.99673916e-01 5.00320527e-01
1.47843750e+00 5.00047344e-01 4.99991906e-01 1.96792161e-04 4.99804536e-01 5.00181965e-01 4.99667605e-01 5.00302784e-01
1.47906250e+00 4.99846064e-01 4.99996579e-01 2.02653834e-04 4.99803847e-01 5.00192620e-01 4.99674701e-01 5.00339481e-01
1.47968750e+00 5.00165936e-01 5.00000042e-01 2.03275745e-04 4.99810061e-01 5.00188443e-01 4.99664844e-01 5.00323324e-01
1.48031250e+00 5.00154231e-01 5.00006021e-01 2.10280241e-04 4.99799781e-01 5.00217528e-01 4.99647928e-01 5.00345579e-01
1.48093750e+00 5.00057383e-01 4.99997491e-01 1.95115946e-04 4.99804308e-01 5.00176252e-01 4.99702109e-01 5.00308137e-01
1.48156250e+00 4.99745747e-01 4.99997813e-01 2.00738806e-04 4.99802254e-01 5.00189905e-01 4.99656745e-01 5.00328083e-01
1.48218750e+00 4.99807119e-01 5.00007551e-01 2.09188342e-04 4.99806887e-01 5.00198236e-01 4.99675816e-01 5.00351501e-01
1.48281250e+00 5.00032629e-01 5.00000630e-01 1.99400123e-04 4.99812185e-01 5.00181685e-01 4.99687181e-01 5.00312572e-01
1.48343750e+00 5.00165617e-01 4.99999051e-01 2.04163982e-04 4.99804898e-01 5.00203550e-01 4.99678462e-01 5.00345563e-01
1.48406250e+00 5.00097294e-01 4.99995167e-01 1.89765224e-04 4.99812393e-01 5.00176068e-01 4.99693912e-01 5.00306716e-01
1.48468750e+00 5.00219890e-01 4.99999698e-01 1.99597406e-04 4.99799197e-01 5.00197738e-01 4.99678048e-01 5.00311164e-01
1.48531250e+00 5.00005789e-01 5.00003072e-01 2.03615889e-04 4.99809808e-01 5.00207745e-01 4.99679881e-01 5.00338646e-01
1.48593750e+00 4.99737725e-01 5.00000380e-01 1.94443491e-04 4.99816034e-01 5.00186517e-01 4.99689287e-01 5.00316338e-01
1.48656250e+00 4.99841166e-01 5.00006387e-01 2.03942566e-04 4.99807542e-01 5.00218637e-01 4.99689722e-01 5.00337097e-01
1.48718750e+00 5.00203529e-01 4.99996994e-01 1.95203350e-04 4.99804411e-01 5.00187013e-01 4.99677444e-01 5.00317014e-01
1.48781250e+00 5.00058690e-01 4.99996425e-01 1.93431455e-04 4.99812266e-01 5.00181433e-01 4.99680831e-01 5.00329384e-01
1.48843750e+00 4.99959254e-01 4.99997527e-01 2.04491064e-04 4.99800578e-01 5.00203583e-01 4.99649022e-01 5.00329579e-01
1.48906250e+00 4.99975939e-01 5.00006529e-01 1.98677643e-04 4.99821585e-01 5.00197880e-01 4.99684644e-01 5.00323643e-01
1.48968750e+00 4.99929814e-01 5.00010903e-01 1.94280819e-04 4.99822472e-01 5.00196360e-01 4.99707991e-01 5.00350861e-01
1.49031250e+00 4.99977710e-01 4.99986484e-01 1.97355613e-04 4.99800813e-01 5.00171673e-01 4.99663421e-01 5.00318933e-01
1.49093750e+00 5.00161777e-01 4.99996470e-01 1.99218990e-04 4.99802561e-01 5.00187875e-01 4.99678288e-01 5.00323930e-01
1.49156250e+00 5.00043846e-01 5.00000383e-01 2.00262088e-04 4.99804482e-01 5.00191799e-01 4.99671397e-01 5.00317834e-01
1.49218750e+00 5.00017722e-01 5.00001138e-01 1.96013690e-04 4.99800676e-01 5.00184672e-01 4.99676355e-01 5.00321417e-01
1.49281250e+00 4.99775168e-01 5.00015594e-01 2.03472669e-04 4.99817069e-01 5.00208460e-01 4.99688084e-01 5.00342386e-01
1.49343750e+00 5.00019871e-01 4.99987636e-01 2.05813657e-04 4.99790784e-01 5.00191709e-01 4.99638689e-01 5.00315261e-01
1.49406250e+00 5.00445700e-01 4.99999194e-01 1.93145556e-04 4.99815694e-01 5.00191773e-01 4.99687809e-01 5.00298564e-01
1.49468750e+00 5.00032662e-01 4.99997281e-01 2.01233056e-04 4.99793851e-01 5.00199752e-01 4.99680187e-01 5.00316710e-01
1.49531250e+00 4.99789439e-01 4.99996018e-01 1.93124446e-04 4.99805179e-01 5.00181976e-01 4.99663786e-01 5.00293535e-01
1.49593750e+00 5.00036862e-01 5.00012725e-01 2.03073118e-04 4.99814759e-01 5.00208714e-01 4.99679070e-01 5.00350615e-01
1.49656250e+00 5.00026273e-01 4.99989403e-01 2.02205089e-04 4.99782816e-01 5.00184213e-01 4.99658126e-01 5.00327026e-01
1.49718750e+00 5.00110746e-01 5.00002237e-01 1.94572962e-04 4.99814986e-01 5.00179578e-01 4.99676868e-01 5.00319070e-01
1.49781250e+00 4.99799506e-01 5.00002978e-01 1.92806189e-04 4.99812659e-01 5.00191102e-01 4.99700848e-01 5.00328305e-01
1.49843750e+00 4.99939358e-01 4.99991071e-01 1.96276178e-04 4.99795643e-01 5.00177075e-01 4.99673245e-01 5.00301714e-01
1.49906250e+00 5.00017531e-01 5.00007968e-01 1.95972221e-04 4.99831225e-01 5.00200762e-01 4.99697540e-01 5.00349338e-01
1.49968750e+00 4.99913411e-01 4.99995233e-01 1.95466136e-04 4.99817727e-01 5.00176751e-01 4.99668711e-01 5.00304050e-01
1.50031250e+00 5.00123938e-01 4.99995508e-01 2.00503676e-04 4.99806906e-01 5.00182278e-01 4.99664457e-01 5.00332827e-01
1.50093750e+00 5.00045222e-01 5.00004423e-01 1.94202378e-04 4.99807813e-01 5.00189205e-01 4.99700432e-01 5.00329559e-01
1.50156250e+00 4.99748678e-01 5.00001712e-01 1.82522079e-04 4.99824340e-01 5.00174010e-01 4.99705805e-01 5.00302074e-01
1.50218750e+00 5.00115427e-01 5.00006558e-01 1.92436903e-04 4.99820553e-01 5.00182840e-01 4.99690291e-01 5.00330279e-01
1.50281250e+00 5.00095083e-01 4.99998846e-01 1.95879219e-04 4.99816538e-01 5.00179669e-01 4.99680680e-01 5.00329591e-01
1.50343750e+00 5.00069668e-01 4.99990749e-01 1.95531217e-04 4.99804959e-01 5.00173774e-01 4.99669884e-01 5.00310905e-01
1.50406250e+00 4.99927410e-01 4.99998512e-01 1.96486393e-04 4.99812779e-01 5.00196022e-01 4.99656016e-01 5.00316643e-01
1.50468750e+00 4.99720027e-01 5.00000848e-01 1.94204344e-04 4.99803403e-01 5.00192187e-01 4.99683567e-01 5.00307436e-01
1.50531250e+00 5.00089083e-01 5.00004580e-01 1.98589891e-04 4.99813280e-01 5.00188911e-01 4.99678498e-01 5.00342608e-01
1.50593750e+00 5.00001731e-01 5.00002230e-01 2.00114223e-04 4.99803118e-01 5.00197045e-01 4.99674827e-01 5.00335669e-01
1.50656250e+00 4.99961890e-01 5.00001705e-01 1.95232053e-04 4.99813757e-01 5.00193095e-01 4.99688289e-01 5.00325954e-01
1.50718750e+00 5.00230275e-01 4.99996502e-01 1.88797853e-04 4.99811642e-01 5.00183548e-01 4.99683749e-01 5.00303105e-01
1.50781250e+00 4.99921017e-01 4.99996547e-01 1.86192112e-04 4.99816098e-01 5.00179866e-01 4.99701298e-01 5.00297387e-01
1.50843750e+00 4.99914591e-01 5.00005552e-01 1.93994403e-04 4.99818829e-01 5.00196346e-01 4.99693804e-01 5.00325142e-01
1.50906250e+00 5.00020715e-01 4.99995228e-01 1.95711420e-04 4.99796163e-01 5.00174774e-01 4.99690594e-01 5.00338307e-01
1.50968750e+00 5.00153213e-01 5.00003664e-01 1.90561911e-04 4.99823512e-01 5.00189098e-01 4.99689860e-01 5.00322052e-01
1.51031250e+00 5.00080064e-01 4.99999380e-01 1.78935359e-04 4.99828076e-01 5.00176386e-01 4.99722944e-01 5.00299062e-01
1.51093750e+00 4.99743371e-01 4.99995877e-01 1.81375558e-04 4.99813482e-01 5.00167297e-01 4.99695326e-01 5.00304240e-01
1.51156250e+00 4.99774276e-01 5.00002740e-01 2.00031087e-04 4.99802303e-01 5.00195174e-01 4.99667128e-01 5.00326488e-01
1.51218750e+00 5.00180110e-01 4.99997017e-01 1.89518064e-04 4.99811922e-01 5.00183832e-01 4.99695886e-01 5.00309156e-01
1.51281250e+00 5.00125799e-01 5.00009563e-01 1.99684114e-04 4.99806095e-01 5.00201758e-01 4.99691101e-01 5.00337112e-01
1.51343750e+00 4.99941406e-01 5.00003915e-01 1.90038960e-04 4.99820442e-01 5.00190765e-01 4.99696994e-01 5.00320512e-01
1.51406250e+00 5.00174433e-01 4.99995622e-01 2.04101190e-04 4.99803230e-01 5.00191030e-01 4.99675504e-01 5.00337702e-01
1.51468750e+00 4.99853617e-01 5.00000537e-01 1.93720278e-04 4.99823139e-01 5.00182520e-01 4.99681111e-01 5.00304418e-01
1.51531250e+00 5.00075295e-01 5.00001230e-01 1.82947632e-04 4.99822349e-01 5.00179354e-01 4.99713283e-01 5.00303974e-01
1.51593750e+00 5.00244791e-01 5.00001056e-01 1.88460822e-04 4.99819422e-01 5.00182048e-01 4.99700085e-01 5.00299635e-01
1.51656250e+00 4.99854958e-01 5.00003421e-01 1.85761733e-04 4.99825451e-01 5.00177724e-01 4.99702303e-01 5.00299777e-01
1.51718750e+00 5.00101545e-01 4.99999599e-01 1.91658386e-04 4.99809551e-01 5.00183127e-01 4.99691195e-01 5.00313208e-01
1.51781250e+00 4.99921601e-01 4.99991149e-01 1.91652199e-04 4.99810857e-01 5.00178763e-01 4.99680949e-01 5.00296135e-01
1.51843750e+00 4.99874502e-01 5.00000592e-01 1.89659435e-04 4.99823391e-01 5.00181299e-01 4.99680386e-01 5.00302371e-01
1.51906250e+00 5.00158765e-01 5.00009761e-01 1.84519410e-04 4.99825118e-01 5.00190046e-01 4.99700911e-01 5.00304289e-01
1.51968750e+00 4.99656889e-01 5.00001506e-01 1.87947798e-04 4.99807201e-01 5.00187753e-01 4.99677381e-01 5.00299703e-01
1.52031250e+00 4.99999257e-01 4.99991669e-01 1.88309686e-04 4.99796409e-01 5.00175205e-01 4.99692189e-01 5.00307581e-01
1.52093750e+00 5.00112350e-01 4.99990417e-01 1.86690385e-04 4.99816242e-01 5.00172442e-01 4.99667597e-01 5.00289547e-01
1.52156250e+00 5.00145285e-01 5.00006876e-01 1.83471907e-04 4.99839724e-01 5.00181218e-01 4.99694439e-01 5.00285254e-01
1.52218750e+00 5.00108761e-01 5.00005056e-01 1.85997447e-04 4.99822097e-01 5.00188046e-01 4.99695808e-01 5.00306410e-01
1.52281250e+00 4.99610748e-01 4.99996834e-01 1.86978829e-04 4.99813818e-01 5.00187520e-01 4.99698967e-01 5.00289308e-01
1.52343750e+00 4.99930332e-01 4.99995206e-01 1.85000964e-04 4.99809580e-01 5.00179917e-01 4.99696532e-01 5.00305727e-01
1.52406250e+00 5.00302179e-01 4.99994334e-01 1.86729888e-04 4.99809541e-01 5.00163970e-01 4.99704469e-01 5.00309525e-01
1.52468750e+00 5.00052745e-01 5.00003477e-01 1.77156274e-04 4.99826727e-01 5.00171399e-01 4.99712645e-01 5.00293035e-01
1.52531250e+00 5.00171455e-01 5.00004465e-01 1.84963696e-04 4.99818008e-01 5.00183776e-01 4.99689870e-01 5.00303423e-01
1.52593750e+00 4.99949604e-01 5.00006208e-01 1.81536744e-04 4.99826533e-01 5.00180649e-01 4.99714823e-01 5.00298648e-01
1.52656250e+00 4.99709469e-01 4.99996628e-01 1.86902872e-04 4.99805697e-01 5.00181362e-01 4.99677052e-01 5.00284783e-01
1.52718750e+00 5.00177033e-01 4.99994313e-01 1.84018280e-04 4.99812468e-01 5.00170392e-01 4.99708305e-01 5.00319583e-01
1.52781250e+00 4.99880652e-01 5.00003530e-01 1.83858199e-04 4.99826903e-01 5.00182478e-01 4.99696884e-01 5.00294073e-01
1.52843750e+00 4.99928660e-01 5.00006663e-01 1.91076950e-04 4.99823839e-01 5.00193207e-01 4.99702578e-01 5.00310947e-01
1.52906250e+00 4.99960117e-01 5.00004214e-01 1.78104200e-04 4.99837664e-01 5.00177989e-01 4.99705949e-01 5.00297445e-01
1.52968750e+00 4.99718658e-01 4.99987145e-01 1.78361916e-04 4.99806697e-01 5.00165798e-01 4.99702569e-01 5.00282888e-01
1.53031250e+00 5.00292841e-01 5.00003142e-01 1.77464279e-04 4.99827330e-01 5.00177386e-01 4.99723848e-01 5.00303101e-01
1.53093750e+00 5.00323302e-01 5.00008694e-01 1.84579463e-04 4.99822062e-01 5.00190993e-01 4.99700567e-01 5.00296210e-01
1.53156250e+00 5.00002893e-01 5.00000317e-01 1.85611775e-04 4.99827390e-01 5.00182286e-01 4.99684869e-01 5.00289433e-01
1.53218750e+00 5.00016062e-01 5.00011512e-01 1.83348771e-04 4.99839851e-01 5.00189769e-01 4.99720509e-01 5.00300688e-01
1.53281250e+00 4.99682557e-01 4.99991808e-01 1.77683062e-04 4.99820009e-01 5.00160121e-01 4.99694800e-01 5.00275642e-01
1.53343750e+00 5.00187465e-01 4.99996966e-01 1.79416208e-04 4.99814596e-01 5.00165112e-01 4.99705472e-01 5.00288225e-01
1.53406250e+00 5.00158341e-01 4.99993728e-01 1.80951456e-04 4.99812839e-01 5.00177652e-01 4.99707097e-01 5.00288444e-01
1.53468750e+00 4.99920978e-01 5.00007117e-01 1.83034530e-04 4.99825898e-01 5.00185928e-01 4.99715067e-01 5.00301614e-01
1.53531250e+00 4.99971319e-01 5.00011192e-01 1.83270230e-04 4.99830838e-01 5.00190007e-01 4.99713085e-01 5.00307659e-01
1.53593750e+00 4.99647818e-01 4.99983981e-01 1.76854715e-04 4.99808957e-01 5.00149956e-01 4.99695342e-01 5.00271302e-01
1.53656250e+00 5.00184079e-01 5.00001720e-01 1.72270078e-04 4.99828827e-01 5.00157219e-01 4.99731425e-01 5.00286386e-01
1.53718750e+00 5.00327202e-01 4.99995932e-01 1.83751472e-04 4.99815765e-01 5.00168841e-01 4.99704869e-01 5.00295172e-01
1.53781250e+00 4.99658958e-01 5.00004710e-01 1.78154935e-04 4.99824364e-01 5.00174363e-01 4.99710543e-01 5.00286416e-01
1.53843750e+00 5.00015536e-01 5.00007618e-01 1.77853920e-04 4.99835257e-01 5.00170376e-01 4.99715254e-01 5.00305504e-01
1.53906250e+00 4.99954143e-01 4.99979165e-01 1.78674636e-04 4.99808886e-01 5.00165302e-01 4.99690178e-01 5.00280516e-01
1.53968750e+00 5.00210733e-01 5.00008787e-01 1.74342104e-04 4.99851392e-01 5.00184167e-01 4.99717099e-01 5.00297037e-01
1.54031250e+00 5.00225720e-01 5.00003354e-01 1.77136019e-04 4.99834190e-01 5.00176301e-01 4.99717696e-01 5.00283776e-01
1.54093750e+00 4.99744339e-01 5.00000891e-01 1.75098278e-04 4.99826482e-01 5.00170793e-01 4.99699546e-01 5.00286276e-01
1.54156250e+00 5.00003774e-01 5.00013918e-01 1.80327429e-04 4.99836025e-01 5.00187734e-01 4.99713064e-01 5.00313979e-01
1.54218750e+00 4.99668451e-01 4.99991893e-01 1.75198724e-04 4.99825159e-01 5.00164939e-01 4.99700839e-01 5.00284816e-01
1.54281250e+00 4.99821276e-01 4.99994215e-01 1.74643458e-04 4.99813645e-01 5.00172610e-01 4.99707209e-01 5.00276970e-01
1.54343750e+00 5.00531097e-01 4.99995471e-01 1.79627631e-04 4.99819514e-01 5.00176244e-01 4.99705338e-01 5.00293103e-01
1.54406250e+00 4.99884445e-01 5.00000182e-01 1.75940288e-04 4.99825866e-01 5.00165688e-01 4.99712278e-01 5.00275596e-01
1.54468750e+00 4.99858433e-01 5.00007979e-01 1.68541429e-04 4.99833018e-01 5.00175237e-01 4.99720444e-01 5.00282659e-01
1.54531250e+00 5.00145178e-01 4.99994475e-01 1.69523061e-04 4.99834471e-01 5.00155911e-01 4.99716682e-01 5.00264806e-01
1.54593750e+00 4.99956036e-01 4.99997417e-01 1.72010578e-04 4.99834360e-01 5.00161725e-01 4.99703975e-01 5.00274998e-01
1.54656250e+00 5.00359496e-01 5.00002884e-01 1.73472963e-04 4.99833032e-01 5.00176823e-01 4.99717581e-01 5.00282844e-01
1.54718750e+00 4.99766054e-01 4.99994744e-01 1.72367293e-04 4.99823717e-01 5.00171992e-01 4.99717908e-01 5.00273299e-01
1.54781250e+00 4.99997314e-01 5.00002139e-01 1.73729048e-04 4.99833786e-01 5.00172121e-01 4.99712752e-01 5.00278403e-01
1.54843750e+00 5.00227872e-01 5.00003322e-01 1.67849052e-04 4.99840369e-01 5.00167798e-01 4.99727650e-01 5.00277166e-01
1.54906250e+00 4.99747254e-01 4.99995919e-01 1.70528800e-04 4.99825426e-01 5.00164587e-01 4.99729485e-01 5.00279873e-01
1.54968750e+00 5.00215643e-01 4.99997376e-01 1.78267490e-04 4.99810271e-01 5.00169786e-01 4.99708022e-01 5.00267133e-01
1.55031250e+00 4.99654566e-01 5.00009063e-01 1.73713214e-04 4.99834750e-01 5.00179204e-01 4.99710231e-01 5.00286789e-01
1.55093750e+00 4.99853259e-01 5.00007174e-01 1.80529687e-04 4.99834354e-01 5.00177809e-01 4.99714441e-01 5.00307242e-01
1.55156250e+00 5.00123903e-01 5.00003819e-01 1.73148460e-04 4.99819539e-01 5.00169854e-01 4.99717563e-01 5.00287176e-01
1.55218750e+00 4.99867165e-01 4.99986236e-01 1.75881122e-04 4.99810288e-01 5.00156862e-01 4.99704614e-01 5.00283405e-01
1.55281250e+00 5.00409621e-01 4.99997033e-01 1.75733051e-04 4.99825296e-01 5.00166351e-01 4.99707165e-01 5.00283013e-01
1.55343750e+00 4.99796670e-01 5.00004019e-01 1.79371445e-04 4.99834250e-01 5.00174252e-01 4.99703228e-01 5.00292989e-01
1.55406250e+00 4.99801939e-01 4.99998503e-01 1.78232553e-04 4.99828932e-01 5.00177233e-01 4.99691514e-01 5.00287231e-01
1.55468750e+00 5.00215586e-01 5.00003991e-01 1.72246947e-04 4.99835743e-01 5.00167284e-01 4.99727477e-01 5.00270391e-01
1.55531250e+00 5.00120766e-01 4.99994994e-01 1.72613008e-04 4.99829321e-01 5.00163651e-01 4.99712236e-01 5.00276978e-01
1.55593750e+00 5.00388538e-01 5.00002546e-01 1.72512840e-04 4.99833484e-01 5.00174132e-01 4.99718475e-01 5.00265685e-01
1.55656250e+00 4.99628948e-01 5.00004533e-01 1.75844373e-04 4.99838909e-01 5.00175585e-01 4.99715691e-01 5.00299794e-01
1.55718750e+00 4.99680644e-01 4.99994479e-01 1.76531578e-04 4.99824026e-01 5.00169633e-01 4.99703654e-01 5.00280306e-01
1.55781250e+00 5.00308196e-01 5.00005529e-01 1.67591710e-04 4.99847744e-01 5.00166395e-01 4.99718858e-01 5.00277225e-01
1.55843750e+00 4.99994901e-01 5.00000883e-01 1.70138261e-04 4.99836156e-01 5.00168058e-01 4.99723858e-01 5.00277812e-01
1.55906250e+00 5.00118962e-01 4.99998710e-01 1.64048556e-04 4.99835234e-01 5.00155415e-01 4.99746583e-01 5.00255349e-01
1.55968750e+00 4.99994078e-01 4.99996620e-01 1.73635363e-04 4.99823842e-01 5.00171149e-01 4.99708929e-01 5.00277168e-01
1.56031250e+00 4.99747427e-01 4.99997473e-01 1.72049606e-04 4.99832310e-01 5.00162843e-01 4.99724137e-01 5.00284500e-01
1.56093750e+00 5.00059955e-01 5.00008579e-01 1.71204527e-04 4.99842954e-01 5.00185950e-01 4.99727259e-01 5.00298428e-01
1.56156250e+00 5.00060251e-01 5.00002864e-01 1.71955186e-04 4.99829973e-01 5.00168358e-01 4.99717247e-01 5.00283090e-01
1.56218750e+00 4.99986388e-01 4.99997348e-01 1.62436741e-04 4.99847759e-01 5.00152819e-01 4.99732940e-01 5.00276721e-01
1.56281250e+00 4.99807820e-01 4.99997422e-01 1.73736517e-04 4.99826236e-01 5.00167745e-01 4.99719271e-01 5.00288955e-01
1.56343750e+00 5.00036151e-01 4.99995439e-01 1.74677293e-04 4.99829765e-01 5.00156731e-01 4.99709071e-01 5.00289597e-01
1.56406250e+00 5.00258116e-01 4.99997714e-01 1.71152893e-04 4.99829994e-01 5.00169947e-01 4.99718297e-01 5.00275006e-01
1.56468750e+00 5.00044363e-01 4.99997905e-01 1.73006282e-04 4.99833210e-01 5.00151802e-01 4.99719314e-01 5.00284994e-01
1.56531250e+00 4.99992276e-01 5.00007815e-01 1.68247044e-04 4.99843424e-01 5.00171663e-01 4.99737396e-01 5.00272883e-01
1.56593750e+00 4.99910323e-01 5.00002694e-01 1.74755343e-04 4.99834552e-01 5.00173080e-01 4.99715605e-01 5.00299214e-01
1.56656250e+00 4.99885552e-01 4.99992379e-01 1.74811437e-04 4.99822420e-01 5.00157993e-01 4.99708532e-01 5.00278372e-01
1.56718750e+00 4.99919871e-01 5.00002217e-01 1.70499457e-04 4.99835306e-01 5.00175153e-01 4.99722325e-01 5.00274864e-01
1.56781250e+00 5.00110542e-01 4.99994988e-01 1.65900275e-04 4.99836892e-01 5.00156246e-01 4.99730512e-01 5.00254160e-01
1.56843750e+00 5.00198471e-01 5.00004121e-01 1.74577154e-04 4.99822241e-01 5.00182947e-01 4.99710552e-01 5.00270146e-01
1.56906250e+00 4.99809074e-01 5.00006945e-01 1.73569970e-04 4.99835298e-01 5.00178891e-01 4.99735926e-01 5.00287134e-01
1.56968750e+00 4.99713384e-01 4.99997021e-01 1.74997341e-04 4.99823730e-01 5.00171626e-01 4.99713502e-01 5.00289210e-01
1.57031250e+00 5.00281692e-01 4.99999936e-01 1.73210901e-04 4.99830796e-01 5.00171086e-01 4.99730469e-01 5.00281700e-01
1.57093750e+00 4.99939404e-01 4.99993143e-01 1.69194377e-04 4.99830984e-01 5.00151612e-01 4.99709400e-01 5.00273451e-01
1.57156250e+00 5.00151907e-01 5.00005279e-01 1.66164478e-04 4.99835514e-01 5.00160783e-01 4.99738753e-01 5.00270447e-01
1.57218750e+00 4.99964246e-01 5.00007604e-01 1.64959823e-04 4.99849494e-01 5.00167148e-01 4.99740902e-01 5.00285699e-01
1.57281250e+00 4.99813634e-01 4.99998811e-01 1.72333487e-04 4.99824361e-01 5.00166376e-01 4.99721762e-01 5.00273454e-01
1.57343750e+00 5.00237876e-01 4.99999065e-01 1.68142618e-04 4.99844714e-01 5.00162090e-01 4.99731692e-01 5.00288335e-01
1.57406250e+00 4.99776470e-01 4.99993971e-01 1.67568072e-04 4.99828995e-01 5.00152617e-01 4.99716281e-01 5.00265349e-01
1.57468750e+00 4.99849001e-01 4.99997616e-01 1.67908212e-04 4.99832080e-01 5.00163586e-01 4.99726551e-01 5.00286948e-01
1.57531250e+00 5.00205044e-01 4.99999929e-01 1.67302895e-04 4.99833881e-01 5.00164627e-01 4.99735935e-01 5.00279733e-01
1.57593750e+00 4.99938912e-01 5.00004742e-01 1.77148167e-04 4.99835908e-01 5.00183624e-01 4.99719170e-01 5.00292568e-01
1.57656250e+00 5.00204924e-01 5.00006653e-01 1.68162486e-04 4.99838190e-01 5.00170234e-01 4.99724664e-01 5.00266907e-01
1.57718750e+00 5.00109153e-01 4.99991843e-01 1.72381226e-04 4.99819314e-01 5.00161543e-01 4.99717413e-01 5.00271241e-01
1.57781250e+00 5.00009756e-01 4.99996329e-01 1.69147985e-04 4.99833646e-01 5.00168300e-01 4.99698948e-01 5.00273225e-01
1.57843750e+00 4.99826677e-01 5.00003158e-01 1.66708254e-04 4.99833922e-01 5.00161950e-01 4.99717612e-01 5.00268928e-01
1.57906250e+00 4.99706631e-01 5.00000302e-01 1.69258597e-04 4.99828329e-01 5.00170377e-01 4.99717871e-01 5.00281064e-01
1.57968750e+00 5.00357400e-01 4.99997271e-01 1.68348616e-04 4.99834946e-01 5.00170403e-01 4.99722039e-01 5.00278476e-01
1.58031250e+00 5.00051065e-01 4.99999504e-01 1.71680148e-04 4.99833963e-01 5.00166025e-01 4.99705385e-01 5.00281785e-01
1.58093750e+00 4.99923444e-01 4.99997798e-01 1.63930303e-04 4.99836194e-01 5.00165679e-01 4.99728678e-01 5.00267412e-01
1.58156250e+00 4.99944010e-01 5.00000045e-01 1.65343379e-04 4.99841704e-01 5.00166016e-01 4.99733066e-01 5.00280441e-01
1.58218750e+00 4.99909469e-01 5.00005769e-01 1.61376714e-04 4.99847089e-01 5.00169556e-01 4.99730604e-01 5.00262306e-01
1.58281250e+00 5.00119953e-01 4.99995517e-01 1.64202661e-04 4.99823518e-01 5.00154285e-01 4.99729119e-01 5.00254885e-01
1.58343750e+00 4.99911692e-01 4.99999369e-01 1.62177049e-04 4.99845735e-01 5.00158341e-01 4.99730035e-01 5.00264721e-01
1.58406250e+00 5.00143558e-01 5.00003398e-01 1.67930652e-04 4.99832484e-01 5.00170291e-01 4.99733253e-01 5.00275319e-01
1.58468750e+00 5.00022250e-01 4.99998033e-01 1.66664619e-04 4.99840194e-01 5.00160752e-01 4.99722081e-01 5.00268296e-01
1.58531250e+00 4.99847908e-01 5.00004077e-01 1.68437153e-04 4.99836909e-01 5.00173392e-01 4.99746509e-01 5.00284988e-01
1.58593750e+00 5.00211642e-01 4.99997270e-01 1.72550717e-04 4.99831374e-01 5.00169006e-01 4.99706122e-01 5.00274277e-01
1.58656250e+00 4.99777685e-01 5.00003278e-01 1.62219339e-04 4.99846836e-01 5.00160660e-01 4.99729277e-01 5.00268635e-01
1.58718750e+00 5.00068947e-01 5.00001281e-01 1.75389936e-04 4.99826179e-01 5.00178300e-01 4.99726760e-01 5.00292347e-01
1.58781250e+00 5.00115379e-01 4.99994800e-01 1.69298688e-04 4.99831428e-01 5.00160320e-01 4.99699798e-01 5.00276569e-01
1.58843750e+00 4.99794771e-01 5.00000928e-01 1.60465529e-04 4.99835472e-01 5.00173446e-01 4.99749049e-01 5.00252461e-01
1.58906250e+00 5.00293364e-01 5.00001861e-01 1.64637418e-04 4.99840902e-01 5.00164051e-01 4.99719991e-01 5.00270424e-01
1.58968750e+00 4.99746363e-01 5.00001450e-01 1.66648061e-04 4.99834884e-01 5.00167182e-01 4.99733441e-01 5.00268179e-01
1.59031250e+00 5.00055812e-01 5.00003552e-01 1.68371106e-04 4.99828595e-01 5.00169139e-01 4.99735974e-01 5.00279139e-01
1.59093750e+00 5.00292587e-01 4.99998640e-01 1.60402882e-04 4.99836356e-01 5.00158631e-01 4.99725718e-01 5.00260257e-01
1.59156250e+00 4.99936637e-01 4.99994775e-01 1.59755519e-04 4.99839567e-01 5.00149734e-01 4.99739202e-01 5.00260614e-01
1.59218750e+00 4.99855745e-01 5.00001923e-01 1.65728240e-04 4.99846595e-01 5.00160754e-01 4.99718647e-01 5.00264494e-01
1.59281250e+00 4.99665476e-01 5.00004512e-01 1.61575122e-04 4.99849659e-01 5.00171511e-01 4.99737815e-01 5.00273253e-01
1.59343750e+00 5.00127914e-01 5.00001917e-01 1.72588318e-04 4.99830344e-01 5.00175563e-01 4.99722267e-01 5.00279919e-01
1.59406250e+00 4.99999236e-01 4.99999231e-01 1.75659792e-04 4.99833105e-01 5.00164848e-01 4.99712995e-01 5.00270553e-01
1.59468750e+00 4.99987020e-01 4.99998048e-01 1.64165152e-04 4.99835081e-01 5.00163581e-01 4.99731166e-01 5.00258065e-01
1.59531250e+00 5.00307944e-01 4.99997046e-01 1.63678081e-04 4.99838348e-01 5.00160148e-01 4.99728869e-01 5.00260768e-01
1.59593750e+00 4.99872269e-01 5.00000452e-01 1.58494703e-04 4.99857121e-01 5.00153165e-01 4.99734087e-01 5.00258439e-01
1.59656250e+00 5.00021261e-01 5.00003893e-01 1.64833946e-04 4.99840262e-01 5.00162098e-01 4.99745604e-01 5.00269939e-01
1.59718750e+00 4.99980051e-01 5.00001051e-01 1.67422805e-04 4.99832635e-01 5.00160934e-01 4.99717705e-01 5.00270858e-01
1.59781250e+00 4.99856942e-01 4.99993825e-01 1.69616826e-04 4.99833357e-01 5.00146603e-01 4.99698271e-01 5.00264300e-01
1.59843750e+00 5.00067074e-01 5.00001301e-01 1.66269642e-04 4.99840668e-01 5.00165375e-01 4.99723814e-01 5.00254875e-01
1.59906250e+00 4.99803505e-01 5.00001048e-01 1.67006480e-04 4.99840462e-01 5.00166752e-01 4.99726119e-01 5.00260884e-01
1.59968750e+00 5.00001726e-01 4.99997101e-01 1.64430473e-04 4.99834532e-01 5.00151434e-01 4.99722056e-01 5.00262727e-01
1.60031250e+00 5.00146933e-01 4.99997037e-01 1.63630175e-04 4.99834131e-01 5.00160323e-01 4.99726316e-01 5.00260303e-01
1.60093750e+00 4.99942617e-01 4.99997570e-01 1.72736138e-04 4.99835064e-01 5.00169884e-01 4.99713533e-01 5.00272127e-01
1.60156250e+00 5.00139465e-01 5.00000858e-01 1.68580898e-04 4.99837437e-01 5.00166937e-01 4.99734827e-01 5.00275756e-01
1.60218750e+00 4.99933319e-01 4.99997747e-01 1.67058596e-04 4.99836098e-01 5.00164823e-01 4.99721573e-01 5.00265031e-01
1.60281250e+00 5.00036246e-01 5.00006800e-01 1.66329251e-04 4.99846992e-01 5.00180236e-01 4.99749843e-01 5.00282686e-01
1.60343750e+00 5.00061969e-01 5.00002020e-01 1.69683605e-04 4.99837743e-01 5.00168137e-01 4.99719103e-01 5.00290492e-01
1.60406250e+00 4.99951438e-01 4.99989948e-01 1.61221009e-04 4.99826283e-01 5.00149859e-01 4.99717793e-01 5.00239939e-01
1.60468750e+00 5.00115923e-01 5.00001162e-01 1.73870036e-04 4.99841630e-01 5.00180784e-01 4.99702371e-01 5.00285053e-01
1.60531250e+00 4.99797494e-01 5.00004124e-01 1.64406958e-04 4.99847649e-01 5.00163631e-01 4.99717745e-01 5.00274733e-01
1.60593750e+00 5.00116085e-01 5.00009418e-01 1.66314367e-04 4.99841939e-01 5.00180485e-01 4.99740055e-01 5.00276447e-01
1.60656250e+00 5.00313539e-01 4.99998588e-01 1.71896690e-04 4.99831360e-01 5.00165901e-01 4.99712814e-01 5.00275590e-01
1.60718750e+00 4.99775875e-01 4.99994802e-01 1.61680961e-04 4.99845418e-01 5.00157847e-01 4.99721114e-01 5.00253108e-01
1.60781250e+00 4.99829050e-01 4.99993572e-01 1.67618674e-04 4.99827287e-01 5.00150948e-01 4.99717619e-01 5.00261268e-01
1.60843750e+00 4.99952761e-01 4.99999673e-01 1.67152618e-04 4.99841825e-01 5.00169648e-01 4.99738315e-01 5.00280440e-01
1.60906250e+00 5.00149024e-01 5.00015474e-01 1.61560397e-04 4.99851292e-01 5.00175629e-01 4.99767780e-01 5.00282478e-01
1.60968750e+00 5.00079003e-01 4.99995851e-01 1.66332856e-04 4.99833453e-01 5.00158757e-01 4.99727981e-01 5.00272142e-01
1.61031250e+00 4.99901535e-01 4.99992055e-01 1.64355482e-04 4.99836723e-01 5.00152573e-01 4.99716213e-01 5.00260082e-01
1.61093750e+00 4.99871269e-01 4.99996501e-01 1.66317505e-04 4.99838745e-01 5.00165435e-01 4.99728993e-01 5.00266912e-01
1.61156250e+00 4.99840818e-01 5.00001190e-01 1.64728142e-04 4.99843675e-01 5.00159115e-01 4.99731160e-01 5.00260344e-01
1.61218750e+00 5.00105681e-01 5.00014473e-01 1.63573826e-04 4.99857419e-01 5.00173433e-01 4.99742603e-01 5.00272034e-01
1.61281250e+00 5.00175603e-01 5.00001912e-01 1.65248869e-04 4.99840725e-01 5.00165929e-01 4.99734050e-01 5.00274256e-01
1.61343750e+00 4.99923594e-01 4.99988247e-01 1.65358166e-04 4.99824339e-01 5.00150591e-01 4.99714805e-01 5.00252431e-01
1.61406250e+00 5.00139392e-01 4.99996752e-01 1.66628325e-04 4.99833791e-01 5.00165268e-01 4.99730436e-01 5.00272657e-01
1.61468750e+00 4.99784176e-01 5.00001201e-01 1.74975355e-04 4.99831189e-01 5.00170349e-01 4.99715233e-01 5.00276393e-01
1.61531250e+00 4.99960342e-01 5.00005884e-01 1.64300334e-04 4.99840666e-01 5.00167336e-01 4.99739098e-01 5.00276446e-01
1.61593750e+00 5.00173396e-01 5.00000895e-01 1.67140131e-04 4.99843025e-01 5.00161846e-01 4.99723457e-01 5.00290554e-01
1.61656250e+00 4.99763506e-01 4.99992204e-01 1.59742797e-04 4.99837079e-01 5.00149391e-01 4.99742867e-01 5.00256099e-01
1.61718750e+00 4.99888475e-01 4.99994592e-01 1.62431489e-04 4.99835575e-01 5.00157770e-01 4.99729784e-01 5.00245661e-01
1.61781250e+00 4.99812232e-01 5.00004560e-01 1.70367541e-04 4.99839343e-01 5.00175077e-01 4.99733116e-01 5.00289597e-01
1.61843750e+00 5.00231910e-01 5.00007581e-01 1.66014912e-04 4.99847452e-01 5.00183824e-01 4.99724269e-01 5.00269117e-01
1.61906250e+00 5.00103083e-01 5.00000212e-01 1.65750220e-04 4.99830387e-01 5.00164348e-01 4.99737277e-01 5.00267322e-01
1.61968750e+00 5.00113169e-01 4.99995227e-01 1.63973697e-04 4.99833629e-01 5.00160829e-01 4.99713292e-01 5.00247099e-01
1.62031250e+00 5.00235387e-01 4.99995479e-01 1.64421111e-04 4.99834926e-01 5.00160875e-01 4.99728999e-01 5.00258365e-01
1.62093750e+00 4.99557940e-01 5.00004374e-01 1.66271058e-04 4.99840494e-01 5.00170758e-01 4.99738789e-01 5.00284582e-01
1.62156250e+00 4.99961159e-01 5.00007913e-01 1.63951470e-04 4.99850764e-01 5.00165840e-01 4.99740239e-01 5.00277247e-01
1.62218750e+00 5.00486880e-01 4.99999217e-01 1.60600532e-04 4.99843942e-01 5.00148412e-01 4.99734283e-01 5.00254814e-01
1.62281250e+00 4.99947075e-01 4.99996928e-01 1.62515742e-04 4.99839589e-01 5.00152803e-01 4.99723609e-01 5.00264375e-01
1.62343750e+00 4.99957105e-01 4.99993317e-01 1.60494405e-04 4.99824073e-01 5.00149266e-01 4.99723821e-01 5.00238681e-01
1.62406250e+00 4.99930456e-01 4.99995466e-01 1.69999456e-04 4.99824881e-01 5.00167935e-01 4.99721007e-01 5.00271119e-01
1.62468750e+00 4.99966530e-01 5.00006186e-01 1.61158299e-04 4.99853680e-01 5.00162385e-01 4.99738238e-01 5.00270261e-01
1.62531250e+00 5.00075750e-01 5.00004040e-01 1.59412243e-04 4.99841832e-01 5.00159593e-01 4.99740938e-01 5.00259001e-01
1.62593750e+00 4.99879190e-01 4.99992322e-01 1.68194371e-04 4.99828104e-01 5.00149475e-01 4.99701735e-01 5.00258162e-01
1.62656250e+00 5.00234714e-01 4.99995755e-01 1.61357937e-04 4.99833293e-01 5.00154813e-01 4.99736246e-01 5.00259687e-01
1.62718750e+00 4.99855425e-01 5.00002351e-01 1.64964252e-04 4.99844341e-01 5.00161811e-01 4.99728373e-01 5.00266944e-01
1.62781250e+00 4.99888639e-01 5.00009449e-01 1.63032371e-04 4.99847342e-01 5.00166734e-01 4.99747604e-01 5.00278993e-01
1.62843750e+00 5.00169971e-01 4.99999825e-01 1.59705737e-04 4.99843938e-01 5.00160550e-01 4.99745640e-01 5.00253311e-01
1.62906250e+00 5.00012739e-01 4.99998761e-01 1.61686761e-04 4.99831800e-01 5.00161604e-01 4.99729567e-01 5.00257022e-01
1.62968750e+00 5.00012148e-01 4.99994677e-01 1.63530489e-04 4.99827504e-01 5.00152100e-01 4.99733926e-01 5.00257429e-01
1.63031250e+00 4.99718720e-01 4.99994812e-01 1.68633425e-04 4.99840386e-01 5.00151129e-01 4.99712611e-01 5.00285181e-01
1.63093750e+00 5.00092345e-01 5.00009656e-01 1.67452884e-04 4.99845275e-01 5.00188483e-01 4.99732469e-01 5.00268787e-01
1.63156250e+00 5.00255683e-01 5.00002499e-01 1.67329174e-04 4.99836894e-01 5.00162394e-01 4.99732381e-01 5.00263795e-01
1.63218750e+00 4.99646684e-01 4.99992453e-01 1.65047158e-04 4.99833678e-01 5.00155428e-01 4.99715922e-01 5.00264365e-01
1.63281250e+00 5.00268072e-01 4.99998308e-01 1.61865597e-04 4.99841529e-01 5.00151441e-01 4.99728069e-01 5.00268102e-01
1.63343750e+00 4.99918322e-01 5.00002381e-01 1.57699659e-04 4.99853525e-01 5.00145829e-01 4.99754766e-01 5.00261725e-01
1.63406250e+00 4.99959453e-01 5.00008743e-01 1.61810252e-04 4.99852106e-01 5.00166172e-01 4.99742093e-01 5.00274627e-01
1.63468750e+00 5.00267211e-01 4.99995566e-01 1.75001180e-04 4.99827103e-01 5.00159215e-01 4.99715975e-01 5.00270124e-01
1.63531250e+00 4.99943090e-01 4.99990318e-01 1.58684433e-04 4.99834731e-01 5.00144607e-01 4.99731519e-01 5.00253025e-01
1.63593750e+00 5.00068994e-01 5.00005006e-01 1.67041942e-04 4.99847886e-01 5.00169098e-01 4.99742275e-01 5.00287788e-01
1.63656250e+00 4.99774868e-01 4.99995133e-01 1.64119153e-04 4.99836466e-01 5.00157493e-01 4.99726777e-01 5.00262132e-01
1.63718750e+00 5.00041400e-01 4.99997909e-01 1.59610516e-04 4.99835933e-01 5.00158058e-01 4.99726585e-01 5.00254619e-01
1.63781250e+00 5.00184902e-01 5.00007729e-01 1.64345996e-04 4.99849916e-01 5.00169303e-01 4.99739527e-01 5.00264260e-01
1.63843750e+00 4.99555759e-01 4.99999666e-01 1.58889467e-04 4.99837348e-01 5.00156714e-01 4.99746724e-01 5.00263560e-01
1.63906250e+00 5.00014796e-01 5.00000369e-01 1.62932640e-04 4.99844290e-01 5.00161698e-01 4.99728774e-01 5.00262486e-01
1.63968750e+00 5.00033781e-01 4.99993537e-01 1.60761862e-04 4.99830120e-01 5.00151609e-01 4.99728703e-01 5.00256069e-01
1.64031250e+00 4.99931403e-01 5.00001174e-01 1.68367645e-04 4.99831814e-01 5.00169412e-01 4.99727175e-01 5.00279234e-01
1.64093750e+00 5.00144783e-01 5.00003727e-01 1.63139550e-04 4.99846630e-01 5.00163353e-01 4.99737630e-01 5.00266034e-01
1.64156250e+00 4.99930298e-01 5.00000943e-01 1.56814812e-04 4.99842406e-01 5.00158791e-01 4.99734878e-01 5.00256670e-01
1.64218750e+00 4.99973236e-01 5.00004981e-01 1.59528258e-04 4.99848115e-01 5.00158424e-01 4.99754107e-01 5.00263150e-01
1.64281250e+00 5.00059532e-01 5.00000361e-01 1.60542946e-04 4.99841288e-01 5.00154609e-01 4.99740452e-01 5.00270102e-01
1.64343750e+00 5.00007685e-01 4.99997965e-01 1.59236707e-04 4.99837526e-01 5.00155167e-01 4.99728834e-01 5.00258101e-01
1.64406250e+00 5.00102579e-01 5.00002565e-01 1.62920227e-04 4.99844491e-01 5.00166770e-01 4.99735626e-01 5.00267898e-01
1.64468750e+00 4.99896795e-01 4.99996169e-01 1.57090974e-04 4.99844050e-01 5.00152750e-01 4.99755271e-01 5.00255391e-01
1.64531250e+00 4.99958972e-01 4.99998194e-01 1.58268326e-04 4.99849000e-01 5.00143966e-01 4.99740786e-01 5.00266526e-01
1.64593750e+00 4.99944586e-01 4.99999222e-01 1.63503189e-04 4.99833161e-01 5.00164231e-01 4.99711926e-01 5.00265528e-01
1.64656250e+00 4.99993042e-01 4.99998749e-01 1.58341890e-04 4.99852268e-01 5.00150538e-01 4.99737015e-01 5.00260627e-01
1.64718750e+00 5.00145987e-01 5.00003547e-01 1.64368187e-04 4.99828453e-01 5.00168688e-01 4.99733593e-01 5.00278260e-01
1.64781250e+00 4.99846142e-01 4.99999416e-01 1.61444690e-04 4.99846069e-01 5.00163630e-01 4.99732768e-01 5.00266024e-01
1.64843750e+00 4.99932638e-01 4.99994812e-01 1.65659961e-04 4.99837105e-01 5.00155009e-01 4.99727971e-01 5.00266053e-01
1.64906250e+00 5.00253957e-01 4.99990336e-01 1.70893084e-04 4.99821003e-01 5.00156614e-01 4.99706624e-01 5.00272649e-01
1.64968750e+00 5.00067286e-01 5.00009124e-01 1.60298593e-04 4.99850393e-01 5.00169144e-01 4.99745235e-01 5.00276215e-01
1.65031250e+00 4.99891637e-01 5.00006920e-01 1.65704110e-04 4.99852924e-01 5.00177233e-01 4.99736083e-01 5.00285149e-01
1.65093750e+00 5.00036382e-01 4.99996215e-01 1.58284535e-04 4.99843799e-01 5.00145081e-01 4.99721079e-01 5.00247769e-01
1.65156250e+00 5.00033480e-01 4.99996917e-01 1.62806030e-04 4.99837179e-01 5.00155080e-01 4.99746150e-01 5.00264577e-01
1.65218750e+00 5.00105778e-01 4.99998430e-01 1.62258548e-04 4.99843502e-01 5.00153871e-01 4.99737209e-01 5.00280832e-01
1.65281250e+00 4.99925144e-01 5.00003138e-01 1.58242834e-04 4.99850062e-01 5.00162855e-01 4.99742643e-01 5.00264102e-01
1.65343750e+00 5.00087921e-01 5.00000780e-01 1.56687517e-04 4.99844776e-01 5.00157961e-01 4.99732607e-01 5.00250606e-01
1.65406250e+00 4.99913610e-01 5.00002098e-01 1.55136297e-04 4.99848573e-01 5.00154227e-01 4.99751463e-01 5.00248091e-01
1.65468750e+00 4.99749549e-01 4.99996961e-01 1.60470463e-04 4.99834969e-01 5.00150754e-01 4.99738088e-01 5.00263972e-01
1.65531250e+00 5.00128350e-01 4.99994179e-01 1.65306862e-04 4.99827336e-01 5.00157499e-01 4.99719655e-01 5.00258140e-01
1.65593750e+00 5.00181966e-01 5.00000409e-01 1.59439650e-04 4.99843471e-01 5.00152521e-01 4.99742285e-01 5.00270270e-01
1.65656250e+00 4.99982208e-01 5.00008297e-01 1.62350413e-04 4.99851479e-01 5.00167486e-01 4.99756117e-01 5.00279198e-01
1.65718750e+00 4.99690323e-01 5.00002634e-01 1.58298034e-04 4.99842983e-01 5.00158677e-01 4.99736047e-01 5.00268013e-01
1.65781250e+00 5.00019569e-01 4.99992685e-01 1.60403994e-04 4.99845746e-01 5.00153025e-01 4.99724369e-01 5.00245060e-01
1.65843750e+00 5.00328865e-01 5.00000765e-01 1.68935872e-04 4.99828906e-01 5.00162720e-01 4.99719152e-01 5.00270054e-01
1.65906250e+00 5.00087130e-01 5.00004142e-01 1.67052643e-04 4.99837007e-01 5.00167141e-01 4.99740278e-01 5.00282841e-01
1.65968750e+00 4.99757255e-01 5.00001931e-01 1.60283398e-04 4.99839115e-01 5.00166493e-01 4.99728849e-01 5.00269021e-01
1.66031250e+00 4.99804787e-01 4.99992218e-01 1.59469062e-04 4.99836662e-01 5.00153723e-01 4.99738922e-01 5.00263508e-01
1.66093750e+00 5.00018248e-01 5.00000169e-01 1.63417065e-04 4.99839824e-01 5.00160705e-01 4.99722763e-01 5.00261439e-01
1.66156250e+00 5.00298793e-01 5.00002767e-01 1.70388088e-04 4.99831998e-01 5.00172301e-01 4.99728139e-01 5.00285904e-01
1.66218750e+00 4.99749765e-01 4.99998784e-01 1.57670446e-04 4.99844820e-01 5.00150535e-01 4.99743512e-01 5.00261666e-01
1.66281250e+00 4.99687888e-01 5.00004228e-01 1.57829528e-04 4.99851113e-01 5.00156264e-01 4.99744616e-01 5.00262524e-01
1.66343750e+00 5.00090530e-01 5.00002368e-01 1.59122871e-04 4.99846584e-01 5.00158927e-01 4.99744740e-01 5.00277110e-01
1.66406250e+00 5.00003002e-01 4.99994235e-01 1.63297622e-04 4.99827735e-01 5.00153007e-01 4.99733039e-01 5.00257521e-01
1.66468750e+00 5.00287859e-01 4.99993160e-01 1.61082122e-04 4.99833718e-01 5.00151914e-01 4.99735000e-01 5.00262156e-01
1.66531250e+00 5.00004526e-01 5.00005219e-01 1.63277861e-04 4.99849955e-01 5.00166802e-01 4.99731272e-01 5.00287920e-01
1.66593750e+00 4.99749226e-01 5.00006376e-01 1.57098510e-04 4.99854937e-01 5.00158146e-01 4.99761756e-01 5.00280948e-01
1.66656250e+00 5.00136496e-01 4.99995583e-01 1.58599388e-04 4.99845069e-01 5.00152619e-01 4.99737260e-01 5.00261858e-01
1.66718750e+00 5.00017991e-01 4.99996468e-01 1.64258584e-04 4.99841036e-01 5.00163275e-01 4.99730254e-01 5.00257170e-01
1.66781250e+00 5.00053983e-01 4.99997365e-01 1.55612059e-04 4.99843185e-01 5.00149405e-01 4.99756791e-01 5.00249272e-01
1.66843750e+00 5.00118768e-01 5.00002521e-01 1.56136525e-04 4.99842143e-01 5.00159460e-01 4.99757508e-01 5.00246730e-01
1.66906250e+00 4.99667085e-01 5.00005081e-01 1.56385555e-04 4.99850946e-01 5.00160868e-01 4.99750877e-01 5.00250170e-01
1.66968750e+00 5.00059604e-01 4.99998446e-01 1.55287337e-04 4.99846945e-01 5.00160421e-01 4.99744649e-01 5.00250835e-01
1.67031250e+00 5.00017588e-01 5.00008994e-01 1.59952086e-04 4.99852177e-01 5.00170488e-01 4.99763055e-01 5.00267837e-01
1.67093750e+00 5.00019054e-01 4.99997019e-01 1.64337228e-04 4.99840447e-01 5.00149751e-01 4.99724822e-01 5.00275373e-01
1.67156250e+00 5.00311262e-01 4.99992479e-01 1.58030837e-04 4.99834568e-01 5.00154656e-01 4.99732557e-01 5.00246840e-01
1.67218750e+00 4.99707377e-01 5.00004776e-01 1.55016451e-04 4.99849878e-01 5.00157417e-01 4.99737024e-01 5.00255947e-01
1.67281250e+00 4.99790277e-01 5.00004097e-01 1.57444387e-04 4.99847555e-01 5.00157048e-01 4.99749931e-01 5.00263848e-01
1.67343750e+00 5.00020959e-01 5.00001412e-01 1.57123642e-04 4.99834720e-01 5.00159722e-01 4.99733187e-01 5.00253086e-01
1.67406250e+00 5.00178468e-01 4.99992847e-01 1.63338179e-04 4.99843199e-01 5.00157648e-01 4.99733116e-01 5.00255027e-01
1.67468750e+00 5.00069299e-01 5.00000037e-01 1.53619698e-04 4.99845196e-01 5.00153667e-01 4.99753451e-01 5.00255389e-01
1.67531250e+00 4.99813507e-01 5.00001073e-01 1.57201060e-04 4.99854202e-01 5.00152924e-01 4.99726286e-01 5.00264789e-01
1.67593750e+00 5.00118562e-01 4.99997188e-01 1.55214665e-04 4.99844415e-01 5.00150224e-01 4.99743002e-01 5.00240987e-01
1.67656250e+00 4.99962474e-01 5.00000118e-01 1.56247927e-04 4.99848665e-01 5.00153974e-01 4.99742994e-01 5.00250613e-01
1.67718750e+00 5.00015857e-01 4.99999932e-01 1.61590932e-04 4.99845401e-01 5.00153749e-01 4.99737509e-01 5.00266820e-01
1.67781250e+00 5.00174689e-01 4.99995538e-01 1.54044795e-04 4.99844852e-01 5.00157306e-01 4.99744094e-01 5.00242848e-01
1.67843750e+00 4.99909346e-01 5.00005666e-01 1.56622223e-04 4.99847481e-01 5.00159723e-01 4.99742333e-01 5.00262230e-01
1.67906250e+00 4.99964834e-01 5.00009637e-01 1.54669331e-04 4.99857965e-01 5.00164448e-01 4.99758696e-01 5.00262825e-01
1.67968750e+00 4.99838999e-01 4.99994450e-01 1.60345363e-04 4.99838548e-01 5.00146491e-01 4.99722775e-01 5.00265943e-01
1.68031250e+00 5.00184634e-01 4.99997398e-01 1.57261708e-04 4.99846247e-01 5.00157570e-01 4.99739645e-01 5.00246272e-01
1.68093750e+00 5.00127301e-01 4.99999170e-01 1.56120064e-04 4.99838750e-01 5.00144128e-01 4.99738463e-01 5.00246865e-01
1.68156250e+00 4.99841203e-01 5.00001210e-01 1.61942084e-04 4.99838388e-01 5.00161163e-01 4.99737622e-01 5.00260516e-01
1.68218750e+00 5.00077007e-01 5.00004039e-01 1.60320067e-04 4.99849591e-01 5.00159142e-01 4.99736431e-01 5.00264457e-01
1.68281250e+00 4.99766521e-01 4.99994068e-01 1.63071956e-04 4.99830606e-01 5.00146224e-01 4.99716203e-01 5.00257194e-01
1.68343750e+00 5.00271608e-01 5.00001767e-01 1.58206145e-04 4.99846347e-01 5.00150709e-01 4.99744813e-01 5.00271852e-01
1.68406250e+00 5.00151121e-01 4.99998125e-01 1.54976155e-04 4.99847828e-01 5.00149393e-01 4.99747493e-01 5.00246249e-01
1.68468750e+00 4.99879198e-01 5.00002257e-01 1.58067477e-04 4.99842938e-01 5.00160934e-01 4.99756597e-01 5.00249784e-01
1.68531250e+00 5.00130177e-01 5.00006300e-01 1.57072276e-04 4.99846856e-01 5.00155702e-01 4.99757171e-01 5.00255583e-01
1.68593750e+00 4.99624613e-01 4.99995063e-01 1.61500704e-04 4.99833712e-01 5.00153313e-01 4.99727538e-01 5.00254190e-01
1.68656250e+00 5.00010595e-01 4.99995816e-01 1.55955399e-04 4.99846284e-01 5.00148949e-01 4.99742174e-01 5.00250919e-01
1.68718750e+00 5.00278326e-01 5.00000285e-01 1.63314673e-04 4.99842546e-01 5.00146525e-01 4.99732667e-01 5.00265262e-01
1.68781250e+00 5.00019958e-01 5.00006208e-01 1.64852555e-04 4.99842308e-01 5.00156311e-01 4.99747709e-01 5.00284676e-01
1.68843750e+00 4.99971647e-01 4.99998627e-01 1.57535368e-04 4.99852262e-01 5.00150602e-01 4.99738244e-01 5.00259960e-01
1.68906250e+00 4.99780530e-01 4.99993175e-01 1.63391412e-04 4.99831969e-01 5.00150433e-01 4.99730174e-01 5.00269641e-01
1.68968750e+00 5.00043815e-01 5.00003132e-01 1.54898969e-04 4.99849324e-01 5.00152427e-01 4.99759792e-01 5.00267909e-01
1.69031250e+00 5.00025272e-01 4.99998618e-01 1.56228457e-04 4.99844756e-01 5.00150263e-01 4.99736716e-01 5.00264108e-01
1.69093750e+00 4.99835320e-01 4.99996550e-01 1.66144540e-04 4.99830770e-01 5.00164294e-01 4.99729649e-01 5.00260188e-01
1.69156250e+00 5.00153819e-01 5.00003303e-01 1.54313021e-04 4.99851799e-01 5.00149753e-01 4.99754196e-01 5.00276271e-01
1.69218750e+00 5.00059414e-01 5.00004055e-01 1.54862609e-04 4.99853300e-01 5.00162426e-01 4.99758226e-01 5.00257782e-01
1.69281250e+00 4.99922983e-01 4.99995923e-01 1.49005323e-04 4.99847321e-01 5.00149039e-01 4.99748508e-01 5.00228979e-01
1.69343750e+00 5.00076537e-01 4.99998635e-01 1.50555183e-04 4.99848342e-01 5.00141858e-01 4.99758812e-01 5.00249899e-01
1.69406250e+00 4.99954122e-01 5.00000922e-01 1.52981968e-04 4.99855813e-01 5.00158544e-01 4.99744379e-01 5.00237747e-01
1.69468750e+00 5.00150007e-01 5.00000539e-01 1.58271526e-04 4.99847338e-01 5.00151412e-01 4.99734187e-01 5.00266402e-01
1.69531250e+00 4.99957977e-01 4.99993080e-01 1.59733756e-04 4.99834652e-01 5.00153433e-01 4.99741958e-01 5.00247425e-01
1.69593750e+00 4.99984538e-01 5.00003411e-01 1.51799285e-04 4.99854587e-01 5.00153609e-01 4.99756425e-01 5.00246340e-01
1.69656250e+00 5.00056114e-01 5.00003958e-01 1.51949163e-04 4.99857556e-01 5.00158719e-01 4.99750873e-01 5.00242074e-01
1.69718750e+00 4.99790745e-01 4.99997131e-01 1.48463876e-04 4.99849935e-01 5.00141097e-01 4.99770130e-01 5.00236712e-01
1.69781250e+00 5.00212927e-01 4.99997968e-01 1.56893309e-04 4.99840909e-01 5.00149167e-01 4.99748941e-01 5.00248937e-01
1.69843750e+00 5.00025674e-01 5.00002986e-01 1.63343703e-04 4.99851041e-01 5.00163121e-01 4.99748774e-01 5.00262286e-01
1.69906250e+00 5.00020847e-01 4.99998744e-01 1.50906813e-04 4.99850596e-01 5.00149277e-01 4.99752767e-01 5.00243996e-01
1.69968750e+00 5.00041100e-01 4.99993579e-01 1.52508525e-04 4.99838674e-01 5.00148519e-01 4.99743024e-01 5.00240717e-01
1.70031250e+00 4.99833314e-01 5.00004817e-01 1.53048062e-04 4.99857123e-01 5.00158980e-01 4.99756089e-01 5.00264035e-01
1.70093750e+00 4.99967509e-01 5.00007723e-01 1.49394010e-04 4.99862879e-01 5.00152541e-01 4.99774649e-01 5.00261707e-01
1.70156250e+00 4.99978983e-01 4.99998340e-01 1.58546337e-04 4.99839587e-01 5.00157481e-01 4.99725845e-01 5.00272406e-01
1.70218750e+00 4.99851213e-01 4.99996240e-01 1.53613806e-04 4.99847128e-01 5.00143370e-01 4.99743280e-01 5.00252762e-01
1.70281250e+00 5.00145720e-01 5.00005373e-01 1.57567688e-04 4.99846339e-01 5.00155205e-01 4.99752434e-01 5.00268701e-01
1.70343750e+00 4.99918013e-01 5.00001770e-01 1.54461072e-04 4.99852870e-01 5.00155524e-01 4.99753999e-01 5.00250399e-01
1.70406250e+00 4.99843848e-01 4.99993832e-01 1.53388542e-04 4.99848871e-01 5.00147996e-01 4.99732318e-01 5.00235666e-01
1.70468750e+00 5.00103021e-01 4.99996729e-01 1.53717591e-04 4.99848361e-01 5.00143924e-01 4.99738631e-01 5.00238547e-01
1.70531250e+00 5.00337861e-01 5.00011420e-01 1.56126880e-04 4.99861764e-01 5.00175404e-01 4.99747238e-01 5.00260988e-01
1.70593750e+00 5.00001264e-01 4.99995596e-01 1.50643796e-04 4.99847554e-01 5.00143900e-01 4.99741425e-01 5.00242503e-01
1.70656250e+00 4.99787339e-01 4.99995203e-01 1.49946749e-04 4.99850750e-01 5.00138829e-01 4.99734222e-01 5.00243486e-01
1.70718750e+00 5.00068368e-01 5.00003457e-01 1.55591246e-04 4.99847437e-01 5.00156073e-01 4.99756720e-01 5.00261439e-01
1.70781250e+00 4.99972084e-01 5.00000560e-01 1.54517144e-04 4.99855741e-01 5.00156762e-01 4.99737696e-01 5.00252445e-01
1.70843750e+00 4.99876261e-01 5.00006189e-01 1.51049553e-04 4.99861149e-01 5.00159565e-01 4.99764778e-01 5.00257647e-01
1.70906250e+00 5.00153783e-01 4.99996495e-01 1.51411314e-04 4.99852634e-01 5.00141574e-01 4.99765103e-01 5.00250708e-01
1.70968750e+00 5.00192605e-01 4.99998697e-01 1.48070788e-04 4.99854242e-01 5.00148652e-01 4.99760146e-01 5.00237518e-01
1.71031250e+00 4.99965412e-01 4.99997038e-01 1.53799010e-04 4.99842673e-01 5.00157214e-01 4.99754839e-01 5.00251084e-01
1.71093750e+00 4.99870676e-01 5.00000213e-01 1.50676647e-04 4.99860338e-01 5.00152410e-01 4.99744368e-01 5.00239514e-01
1.71156250e+00 5.00000604e-01 5.00004512e-01 1.52944701e-04 4.99860030e-01 5.00154343e-01 4.99756359e-01 5.00264068e-01
1.71218750e+00 5.00050293e-01 4.99990763e-01 1.49825488e-04 4.99844979e-01 5.00145677e-01 4.99742728e-01 5.00247985e-01
1.71281250e+00 4.99853187e-01 4.99999080e-01 1.46888140e-04 4.99858034e-01 5.00150131e-01 4.99767813e-01 5.00233705e-01
1.71343750e+00 4.99827959e-01 5.00001138e-01 1.43461944e-04 4.99857473e-01 5.00139496e-01 4.99767033e-01 5.00236855e-01
1.71406250e+00 5.00020682e-01 5.00005393e-01 1.49929484e-04 4.99864092e-01 5.00152589e-01 4.99765844e-01 5.00258331e-01
1.71468750e+00 5.00073754e-01 5.00005427e-01 1.48403822e-04 4.99862084e-01 5.00149201e-01 4.99762163e-01 5.00244053e-01
1.71531250e+00 5.00061738e-01 4.99992852e-01 1.49586768e-04 4.99848481e-01 5.00134708e-01 4.99752729e-01 5.00237521e-01
1.71593750e+00 4.99909063e-01 4.99999196e-01 1.47240467e-04 4.99848859e-01 5.00142030e-01 4.99756958e-01 5.00239106e-01
1.71656250e+00 5.00120152e-01 4.99997025e-01 1.53758612e-04 4.99852506e-01 5.00139698e-01 4.99758831e-01 5.00245874e-01
1.71718750e+00 4.99998531e-01 5.00000296e-01 1.46471856e-04 4.99852165e-01 5.00140384e-01 4.99755127e-01 5.00234927e-01
1.71781250e+00 4.99805115e-01 5.00010473e-01 1.54438372e-04 4.99856508e-01 5.00160059e-01 4.99752620e-01 5.00270291e-01
1.71843750e+00 5.00219258e-01 4.99994758e-01 1.47378056e-04 4.99849597e-01 5.00137629e-01 4.99753517e-01 5.00221492e-01
1.71906250e+00 5.00035644e-01 4.99998370e-01 1.54779849e-04 4.99855189e-01 5.00148719e-01 4.99754988e-01 5.00251411e-01
1.71968750e+00 5.00035087e-01 4.99998788e-01 1.50284071e-04 4.99856497e-01 5.00147822e-01 4.99753131e-01 5.00248940e-01
1.72031250e+00 5.00068541e-01 4.99999659e-01 1.49395254e-04 4.99844085e-01 5.00144122e-01 4.99762006e-01 5.00244411e-01
1.72093750e+00 4.99990643e-01 5.00001218e-01 1.55600393e-04 4.99847920e-01 5.00153376e-01 4.99744444e-01 5.00250697e-01
1.72156250e+00 5.00064263e-01 4.99999059e-01 1.47852395e-04 4.99851058e-01 5.00152501e-01 4.99756755e-01 5.00242362e-01
1.72218750e+00 4.99826475e-01 5.00004702e-01 1.51773792e-04 4.99861860e-01 5.00145989e-01 4.99767187e-01 5.00255232e-01
1.72281250e+00 5.00102320e-01 5.00001218e-01 1.44358009e-04 4.99861879e-01 5.00138182e-01 4.99771450e-01 5.00241744e-01
1.72343750e+00 5.00177339e-01 5.00003272e-01 1.47977719e-04 4.99850352e-01 5.00144921e-01 4.99761529e-01 5.00257979e-01
1.72406250e+00 4.99755734e-01 5.00000921e-01 1.48288089e-04 4.99855724e-01 5.00147902e-01 4.99754767e-01 5.00233597e-01
1.72468750e+00 4.99728915e-01 4.99993127e-01 1.48704757e-04 4.99837354e-01 5.00141439e-01 4.99738407e-01 5.00231828e-01
1.72531250e+00 4.99991069e-01 4.99997074e-01 1.50294963e-04 4.99846405e-01 5.00143992e-01 4.99753988e-01 5.00239765e-01
1.72593750e+00 5.00077710e-01 4.99995590e-01 1.49365896e-04 4.99843639e-01 5.00144440e-01 4.99755057e-01 5.00244436e-01
1.72656250e+00 5.00144421e-01 5.00003722e-01 1.48248428e-04 4.99858718e-01 5.00151935e-01 4.99760981e-01 5.00239771e-01
1.72718750e+00 4.99954451e-01 5.00008221e-01 1.47726608e-04 4.99867574e-01 5.00151372e-01 4.99769858e-01 5.00259004e-01
1.72781250e+00 4.99889533e-01 4.99994181e-01 1.45502103e-04 4.99856221e-01 5.00139961e-01 4.99755308e-01 5.00238198e-01
1.72843750e+00 5.00037468e-01 4.99996753e-01 1.50189106e-04 4.99844320e-01 5.00148215e-01 4.99755117e-01 5.00229191e-01
1.72906250e+00 5.00268733e-01 5.00000423e-01 1.50138254e-04 4.99852245e-01 5.00148675e-01 4.99751583e-01 5.00240044e-01
1.72968750e+00 5.00143131e-01 4.99998840e-01 1.44495342e-04 4.99853598e-01 5.00143190e-01 4.99771237e-01 5.00247465e-01
1.73031250e+00 4.99922719e-01 4.99998366e-01 1.52392184e-04 4.99842951e-01 5.00146332e-01 4.99754574e-01 5.00232679e-01
1.73093750e+00 4.99860739e-01 5.00003519e-01 1.49490077e-04 4.99854313e-01 5.00150125e-01 4.99767137e-01 5.00254435e-01
1.73156250e+00 4.99733458e-01 5.00000473e-01 1.50669888e-04 4.99850865e-01 5.00143535e-01 4.99752631e-01 5.00249974e-01
1.73218750e+00 5.00226271e-01 4.99995250e-01 1.46302283e-04 4.99849973e-01 5.00138991e-01 4.99758077e-01 5.00228399e-01
1.73281250e+00 5.00358720e-01 5.00006051e-01 1.41773312e-04 4.99868513e-01 5.00143490e-01 4.99777250e-01 5.00238985e-01
1.73343750e+00 4.99902004e-01 5.00004215e-01 1.44954065e-04 4.99863672e-01 5.00149317e-01 4.99766978e-01 5.00248091e-01
1.73406250e+00 4.99830379e-01 4.99999760e-01 1.46051357e-04 4.99850110e-01 5.00143945e-01 4.99761915e-01 5.00242236e-01
1.73468750e+00 4.99809225e-01 4.99998880e-01 1.47870006e-04 4.99849788e-01 5.00145898e-01 4.99748761e-01 5.00230912e-01
1.73531250e+00 4.99983637e-01 4.99997551e-01 1.47370346e-04 4.99848652e-01 5.00142710e-01 4.99765740e-01 5.00230460e-01
1.73593750e+00 5.00045257e-01 5.00006278e-01 1.41146820e-04 4.99862615e-01 5.00154701e-01 4.99768281e-01 5.00232663e-01
1.73656250e+00 5.00038140e-01 4.99997461e-01 1.48496078e-04 4.99846375e-01 5.00144833e-01 4.99753995e-01 5.00226547e-01
1.73718750e+00 5.00041638e-01 4.99989687e-01 1.43367184e-04 4.99848781e-01 5.00136758e-01 4.99755331e-01 5.00224225e-01
1.73781250e+00 4.99820103e-01 5.00000430e-01 1.48445467e-04 4.99849719e-01 5.00148171e-01 4.99754629e-01 5.00249996e-01
1.73843750e+00 5.00041663e-01 4.99995232e-01 1.46224752e-04 4.99849343e-01 5.00139249e-01 4.99750923e-01 5.00225193e-01
1.73906250e+00 5.00266914e-01 5.00006703e-01 1.43714841e-04 4.99869060e-01 5.00149681e-01 4.99778627e-01 5.00247339e-01
1.73968750e+00 4.99814512e-01 5.00007979e-01 1.40169036e-04 4.99866966e-01 5.00150622e-01 4.99783220e-01 5.00237743e-01
1.74031250e+00 4.99920576e-01 4.99996309e-01 1.46603647e-04 4.99851859e-01 5.00143857e-01 4.99760072e-01 5.00241036e-01
1.74093750e+00 5.00041273e-01 5.00001706e-01 1.40799340e-04 4.99869807e-01 5.00140016e-01 4.99773153e-01 5.00232184e-01
1.74156250e+00 5.00045974e-01 4.99994919e-01 1.45920682e-04 4.99850591e-01 5.00138026e-01 4.99753589e-01 5.00233114e-01
1.74218750e+00 5.00017183e-01 5.00005414e-01 1.41942332e-04 4.99868362e-01 5.00142217e-01 4.99759347e-01 5.00240516e-01
1.74281250e+00 4.99812420e-01 5.00002554e-01 1.47065634e-04 4.99860961e-01 5.00146719e-01 4.99763516e-01 5.00245362e-01
1.74343750e+00 5.00116846e-01 4.99993814e-01 1.43903492e-04 4.99849438e-01 5.00131970e-01 4.99771200e-01 5.00244671e-01
1.74406250e+00 5.00091962e-01 5.00001039e-01 1.44672393e-04 4.99864634e-01 5.00139319e-01 4.99751287e-01 5.00223067e-01
1.74468750e+00 4.99862314e-01 4.99999265e-01 1.39411965e-04 4.99855382e-01 5.00131236e-01 4.99772263e-01 5.00230859e-01
1.74531250e+00 4.99977220e-01 5.00001661e-01 1.46534188e-04 4.99860315e-01 5.00148985e-01 4.99764714e-01 5.00248649e-01
1.74593750e+00 4.99977532e-01 5.00007327e-01 1.40908224e-04 4.99870389e-01 5.00144094e-01 4.99771879e-01 5.00252192e-01
1.74656250e+00 5.00072311e-01 4.99998895e-01 1.45824769e-04 4.99847254e-01 5.00144500e-01 4.99765557e-01 5.00240190e-01
1.74718750e+00 4.99952807e-01 4.99998494e-01 1.41752220e-04 4.99855344e-01 5.00140183e-01 4.99772027e-01 5.00238278e-01
1.74781250e+00 5.00098494e-01 4.99996412e-01 1.44198702e-04 4.99846467e-01 5.00137535e-01 4.99765947e-01 5.00209984e-01
1.74843750e+00 5.00056348e-01 4.99998540e-01 1.40734745e-04 4.99854529e-01 5.00138137e-01 4.99766580e-01 5.00227089e-01
1.74906250e+00 4.99837302e-01 5.00006834e-01 1.40714543e-04 4.99869239e-01 5.00146562e-01 4.99771687e-01 5.00240525e-01
1.74968750e+00 5.00141913e-01 5.00003721e-01 1.42174754e-04 4.99864181e-01 5.00150038e-01 4.99758009e-01 5.00245488e-01
1.75031250e+00 5.00107300e-01 4.99994846e-01 1.45781971e-04 4.99851140e-01 5.00137467e-01 4.99763243e-01 5.00233831e-01
1.75093750e+00 4.99939303e-01 4.99997913e-01 1.42837342e-04 4.99859078e-01 5.00135522e-01 4.99762956e-01 5.00224801e-01
1.75156250e+00 4.99816983e-01 4.99998984e-01 1.45473139e-04 4.99861288e-01 5.00144913e-01 4.99773555e-01 5.00237036e-01
1.75218750e+00 5.00062378e-01 5.00000643e-01 1.39498797e-04 4.99871732e-01 5.00132625e-01 4.99784733e-01 5.00227532e-01
1.75281250e+00 5.00175738e-01 5.00003764e-01 1.40013794e-04 4.99862044e-01 5.00139227e-01 4.99778063e-01 5.00241169e-01
1.75343750e+00 4.99967696e-01 4.99999568e-01 1.36783571e-04 4.99872092e-01 5.00134532e-01 4.99766834e-01 5.00213826e-01
1.75406250e+00 5.00146299e-01 4.99995624e-01 1.45259725e-04 4.99854189e-01 5.00136907e-01 4.99760771e-01 5.00234934e-01
1.75468750e+00 4.99968768e-01 5.00000071e-01 1.46622524e-04 4.99862705e-01 5.00137403e-01 4.99769240e-01 5.00240382e-01
1.75531250e+00 4.99896480e-01 5.00000693e-01 1.45818507e-04 4.99861912e-01 5.00140956e-01 4.99757303e-01 5.00248613e-01
1.75593750e+00 5.00022321e-01 4.99993865e-01 1.42634912e-04 4.99853418e-01 5.00131067e-01 4.99746075e-01 5.00218402e-01
1.75656250e+00 4.99967737e-01 5.00000168e-01 1.38421844e-04 4.99863867e-01 5.00138437e-01 4.99769885e-01 5.00216544e-01
1.75718750e+00 5.00172958e-01 5.00002127e-01 1.41982411e-04 4.99861584e-01 5.00152198e-01 4.99785088e-01 5.00235179e-01
1.75781250e+00 4.99925674e-01 4.99994875e-01 1.43721782e-04 4.99850161e-01 5.00128756e-01 4.99754514e-01 5.00231910e-01
1.75843750e+00 4.99791710e-01 5.00006646e-01 1.44810515e-04 4.99866132e-01 5.00143674e-01 4.99773788e-01 5.00249670e-01
1.75906250e+00 5.00150711e-01 5.00006090e-01 1.38281418e-04 4.99873977e-01 5.00144323e-01 4.99767258e-01 5.00229631e-01
1.75968750e+00 4.99907574e-01 4.99998383e-01 1.34592892e-04 4.99863707e-01 5.00134323e-01 4.99780237e-01 5.00227231e-01
1.76031250e+00 5.00033243e-01 4.99993385e-01 1.42765715e-04 4.99852823e-01 5.00134678e-01 4.99765008e-01 5.00233992e-01
1.76093750e+00 5.00077048e-01 4.99998369e-01 1.39392226e-04 4.99853499e-01 5.00135091e-01 4.99774275e-01 5.00221943e-01
1.76156250e+00 4.99994879e-01 5.00009087e-01 1.47204712e-04 4.99865089e-01 5.00159181e-01 4.99776638e-01 5.00243912e-01
1.76218750e+00 4.99976531e-01 5.00006916e-01 1.44677144e-04 4.99869358e-01 5.00152692e-01 4.99764063e-01 5.00238837e-01
1.76281250e+00 4.99790358e-01 4.99994813e-01 1.41097424e-04 4.99853532e-01 5.00143116e-01 4.99758502e-01 5.00226525e-01
1.76343750e+00 5.00356553e-01 4.99995382e-01 1.39084490e-04 4.99858915e-01 5.00128635e-01 4.99765303e-01 5.00237855e-01
1.76406250e+00 4.99909109e-01 5.00000512e-01 1.40631543e-04 4.99866417e-01 5.00138890e-01 4.99768798e-01 5.00236055e-01
1.76468750e+00 4.99738564e-01 4.99996910e-01 1.36280578e-04 4.99865564e-01 5.00132954e-01 4.99779373e-01 5.00221568e-01
1.76531250e+00 5.00224713e-01 4.99999626e-01 1.40808704e-04 4.99861735e-01 5.00142674e-01 4.99770691e-01 5.00224729e-01
1.76593750e+00 5.00025886e-01 5.00004376e-01 1.40563954e-04 4.99871750e-01 5.00144793e-01 4.99767794e-01 5.00232026e-01
1.76656250e+00 5.00142302e-01 5.00003764e-01 1.38665752e-04 4.99876684e-01 5.00138693e-01 4.99770039e-01 5.00229712e-01
1.76718750e+00 4.99767936e-01 4.99993574e-01 1.34614503e-04 4.99862825e-01 5.00119516e-01 4.99770690e-01 5.00212370e-01
1.76781250e+00 4.99844487e-01 5.00003094e-01 1.38865536e-04 4.99864386e-01 5.00141351e-01 4.99770035e-01 5.00231035e-01
1.76843750e+00 5.00232045e-01 5.00007013e-01 1.38243461e-04 4.99872497e-01 5.00143415e-01 4.99771197e-01 5.00232583e-01
1.76906250e+00 4.99886042e-01 4.99995747e-01 1.42882152e-04 4.99846559e-01 5.00135622e-01 4.99764017e-01 5.00217622e-01
1.76968750e+00 5.00081113e-01 4.99993924e-01 1.40261021e-04 4.99858679e-01 5.00135720e-01 4.99756936e-01 5.00219301e-01
1.77031250e+00 4.99971856e-01 4.99999296e-01 1.39883366e-04 4.99859628e-01 5.00135828e-01 4.99769594e-01 5.00218307e-01
1.77093750e+00 4.99903382e-01 5.00011832e-01 1.34498280e-04 4.99878770e-01 5.00145253e-01 4.99792765e-01 5.00224536e-01
1.77156250e+00 4.99980088e-01 5.00000258e-01 1.36036199e-04 4.99865521e-01 5.00137422e-01 4.99783565e-01 5.00215657e-01
1.77218750e+00 4.99987497e-01 4.99996740e-01 1.34054402e-04 4.99859661e-01 5.00132686e-01 4.99773814e-01 5.00219312e-01
1.77281250e+00 5.00106346e-01 4.99998713e-01 1.37139252e-04 4.99865785e-01 5.00137734e-01 4.99779876e-01 5.00230890e-01
1.77343750e+00 4.99927381e-01 4.99991458e-01 1.39697164e-04 4.99856568e-01 5.00134201e-01 4.99774585e-01 5.00232242e-01
1.77406250e+00 5.00037596e-01 5.00003175e-01 1.40427915e-04 4.99868268e-01 5.00134417e-01 4.99775184e-01 5.00239904e-01
1.77468750e+00 4.99974283e-01 5.00003557e-01 1.37894606e-04 4.99863599e-01 5.00135493e-01 4.99797057e-01 5.00225998e-01
1.77531250e+00 5.00085582e-01 5.00000081e-01 1.41515659e-04 4.99865097e-01 5.00142760e-01 4.99779568e-01 5.00231265e-01
1.77593750e+00 4.99894901e-01 5.00000509e-01 1.38817288e-04 4.99862249e-01 5.00139745e-01 4.99771147e-01 5.00222147e-01
1.77656250e+00 4.99867508e-01 4.99992725e-01 1.37105654e-04 4.99856600e-01 5.00123406e-01 4.99767441e-01 5.00222410e-01
1.77718750e+00 5.00115397e-01 5.00005390e-01 1.38349234e-04 4.99874443e-01 5.00140092e-01 4.99771321e-01 5.00237878e-01
1.77781250e+00 4.99996390e-01 5.00000822e-01 1.40838491e-04 4.99864403e-01 5.00129328e-01 4.99762376e-01 5.00228500e-01
1.77843750e+00 4.99859728e-01 4.99996950e-01 1.36385479e-04 4.99863998e-01 5.00123805e-01 4.99787489e-01 5.00222250e-01
1.77906250e+00 4.99997153e-01 5.00005543e-01 1.30231603e-04 4.99877012e-01 5.00137180e-01 4.99794312e-01 5.00212123e-01
1.77968750e+00 5.00138350e-01 4.99995663e-01 1.30349859e-04 4.99863541e-01 5.00126024e-01 4.99783149e-01 5.00209377e-01
1.78031250e+00 4.99958428e-01 5.00001753e-01 1.36929971e-04 4.99871084e-01 5.00129651e-01 4.99774397e-01 5.00222853e-01
1.78093750e+00 4.99724498e-01 4.99997850e-01 1.33341793e-04 4.99870462e-01 5.00129159e-01 4.99772594e-01 5.00218350e-01
1.78156250e+00 5.00193584e-01 4.99999322e-01 1.31995687e-04 4.99874148e-01 5.00126656e-01 4.99780996e-01 5.00225684e-01
1.78218750e+00 5.00221837e-01 5.00004356e-01 1.34528681e-04 4.99866333e-01 5.00131726e-01 4.99789085e-01 5.00220224e-01
1.78281250e+00 4.99920294e-01 4.99997225e-01 1.34938848e-04 4.99865514e-01 5.00131221e-01 4.99788058e-01 5.00230489e-01
1.78343750e+00 5.00070523e-01 5.00003681e-01 1.35486651e-04 4.99870723e-01 5.00136887e-01 4.99780173e-01 5.00230070e-01
1.78406250e+00 4.99983561e-01 4.99996766e-01 1.33462495e-04 4.99866782e-01 5.00133120e-01 4.99791877e-01 5.00219550e-01
1.78468750e+00 5.00018510e-01 4.99997445e-01 1.42399083e-04 4.99848555e-01 5.00133486e-01 4.99769656e-01 5.00230142e-01
1.78531250e+00 4.99927890e-01 5.00003086e-01 1.33517884e-04 4.99874354e-01 5.00131371e-01 4.99779434e-01 5.00216771e-01
1.78593750e+00 4.99896349e-01 4.99997243e-01 1.32276647e-04 4.99873086e-01 5.00124167e-01 4.99788777e-01 5.00209969e-01
1.78656250e+00 5.00222552e-01 5.00003199e-01 1.37374024e-04 4.99868577e-01 5.00136935e-01 4.99760024e-01 5.00218879e-01
1.78718750e+00 5.00014864e-01 5.00001822e-01 1.31150377e-04 4.99865135e-01 5.00130982e-01 4.99791836e-01 5.00232973e-01
1.78781250e+00 4.99929554e-01 4.99991831e-01 1.30981332e-04 4.99864100e-01 5.00116694e-01 4.99778504e-01 5.00215352e-01
1.78843750e+00 5.00057835e-01 4.99994306e-01 1.31894771e-04 4.99863316e-01 5.00128964e-01 4.99781790e-01 5.00209618e-01
1.78906250e+00 4.99901917e-01 5.00006685e-01 1.26047959e-04 4.99885707e-01 5.00135655e-01 4.99799920e-01 5.00208961e-01
1.78968750e+00 5.00000568e-01 5.00008905e-01 1.34004701e-04 4.99877432e-01 5.00138208e-01 4.99791583e-01 5.00233292e-01
1.79031250e+00 5.00129543e-01 4.99996094e-01 1.35232634e-04 4.99858676e-01 5.00132510e-01 4.99768847e-01 5.00211560e-01
1.79093750e+00 5.00100321e-01 4.99991850e-01 1.34076727e-04 4.99860859e-01 5.00126949e-01 4.99768249e-01 5.00202956e-01
1.79156250e+00 4.99864942e-01 5.00005069e-01 1.31482263e-04 4.99873955e-01 5.00129904e-01 4.99794223e-01 5.00223154e-01
1.79218750e+00 4.99778050e-01 5.00005615e-01 1.40759840e-04 4.99862097e-01 5.00141479e-01 4.99773837e-01 5.00243794e-01
1.79281250e+00 5.00261462e-01 4.99996489e-01 1.42053646e-04 4.99855136e-01 5.00129478e-01 4.99776101e-01 5.00227597e-01
1.79343750e+00 5.00193672e-01 5.00000710e-01 1.38289893e-04 4.99861127e-01 5.00139859e-01 4.99771352e-01 5.00221990e-01
1.79406250e+00 4.99776252e-01 4.99998462e-01 1.34601340e-04 4.99866940e-01 5.00128979e-01 4.99784085e-01 5.00209591e-01
1.79468750e+00 5.00045711e-01 4.99999493e-01 1.35436701e-04 4.99863620e-01 5.00123020e-01 4.99791236e-01 5.00245701e-01
1.79531250e+00 5.00048065e-01 5.00000678e-01 1.31478298e-04 4.99869294e-01 5.00121739e-01 4.99775745e-01 5.00210629e-01
1.79593750e+00 5.00096857e-01 5.00004769e-01 1.29041695e-04 4.99874490e-01 5.00133760e-01 4.99801599e-01 5.00202424e-01
1.79656250e+00 5.00079322e-01 5.00002277e-01 1.29203328e-04 4.99873574e-01 5.00125297e-01 4.99787051e-01 5.00214558e-01
1.79718750e+00 4.99760364e-01 4.99989902e-01 1.29807941e-04 4.99855509e-01 5.00116609e-01 4.99782910e-01 5.00204686e-01
1.79781250e+00 4.99993738e-01 5.00000809e-01 1.32043473e-04 4.99870681e-01 5.00128201e-01 4.99775383e-01 5.00219327e-01
1.79843750e+00 4.99744897e-01 5.00006210e-01 1.31293102e-04 4.99876295e-01 5.00140833e-01 4.99794166e-01 5.00220579e-01
1.79906250e+00 4.99918836e-01 4.99994483e-01 1.30311012e-04 4.99864467e-01 5.00118049e-01 4.99771458e-01 5.00205756e-01
1.79968750e+00 5.00197520e-01 4.99995494e-01 1.32146523e-04 4.99867692e-01 5.00126699e-01 4.99779864e-01 5.00209413e-01
1.80031250e+00 4.99951414e-01 4.99995517e-01 1.30964831e-04 4.99864895e-01 5.00119301e-01 4.99789391e-01 5.00212693e-01
1.80093750e+00 5.00096837e-01 5.00002601e-01 1.35607529e-04 4.99866553e-01 5.00135999e-01 4.99771697e-01 5.00214508e-01
1.80156250e+00 4.99959831e-01 5.00008123e-01 1.30705520e-04 4.99884186e-01 5.00134653e-01 4.99797222e-01 5.00229973e-01
1.80218750e+00 4.99954110e-01 4.99997102e-01 1.33880596e-04 4.99862060e-01 5.00124697e-01 4.99787313e-01 5.00221126e-01
1.80281250e+00 5.00041836e-01 5.00002356e-01 1.32144616e-04 4.99875871e-01 5.00128622e-01 4.99790239e-01 5.00214532e-01
1.80343750e+00 5.00036932e-01 4.99998411e-01 1.32443682e-04 4.99866053e-01 5.00129497e-01 4.99782334e-01 5.00206486e-01
1.80406250e+00 5.00084153e-01 4.99999968e-01 1.31961576e-04 4.99873635e-01 5.00127085e-01 4.99787282e-01 5.00218364e-01
1.80468750e+00 5.00005528e-01 5.00007030e-01 1.35508666e-04 4.99869398e-01 5.00143452e-01 4.99787472e-01 5.00221030e-01
1.80531250e+00 4.99892428e-01 4.99994985e-01 1.40365092e-04 4.99855215e-01 5.00129055e-01 4.99759599e-01 5.00215573e-01
1.80593750e+00 5.00076152e-01 5.00000622e-01 1.30154467e-04 4.99877948e-01 5.00131910e-01 4.99794346e-01 5.00217186e-01
1.80656250e+00 5.00097639e-01 4.99997227e-01 1.32899857e-04 4.99869361e-01 5.00128506e-01 4.99800094e-01 5.00213220e-01
1.80718750e+00 4.99931691e-01 5.00004195e-01 1.32727525e-04 4.99877193e-01 5.00135963e-01 4.99792870e-01 5.00222426e-01
1.80781250e+00 5.00013571e-01 5.00002265e-01 1.28609689e-04 4.99872344e-01 5.00123677e-01 4.99792447e-01 5.00216606e-01
1.80843750e+00 5.00008550e-01 4.99993423e-01 1.29279605e-04 4.99870659e-01 5.00118547e-01 4.99780753e-01 5.00204824e-01
1.80906250e+00 4.99864412e-01 4.99998263e-01 1.26194379e-04 4.99866491e-01 5.00122884e-01 4.99793366e-01 5.00202830e-01
1.80968750e+00 5.00014507e-01 5.00004570e-01 1.30066095e-04 4.99876869e-01 5.00135626e-01 4.99798318e-01 5.00220420e-01
1.81031250e+00 5.00094045e-01 5.00001396e-01 1.33806535e-04 4.99867769e-01 5.00133750e-01 4.99786078e-01 5.00209730e-01
1.81093750e+00 4.99931640e-01 4.99997369e-01 1.32063174e-04 4.99869171e-01 5.00128410e-01 4.99793673e-01 5.00217037e-01
1.81156250e+00 5.00016162e-01 5.00001529e-01 1.30768322e-04 4.99874666e-01 5.00130806e-01 4.99793938e-01 5.00220790e-01
1.81218750e+00 4.99998148e-01 5.00003597e-01 1.27650851e-04 4.99877688e-01 5.00127160e-01 4.99797324e-01 5.00220249e-01
1.81281250e+00 4.99998332e-01 4.99997420e-01 1.29071328e-04 4.99870530e-01 5.00120077e-01 4.99792342e-01 5.00211425e-01
1.81343750e+00 5.00132599e-01 4.99994001e-01 1.24192461e-04 4.99872092e-01 5.00117865e-01 4.99785300e-01 5.00199846e-01
1.81406250e+00 4.99937755e-01 4.99998951e-01 1.25591336e-04 4.99874781e-01 5.00120762e-01 4.99794969e-01 5.00201252e-01
1.81468750e+00 4.99912378e-01 4.99998863e-01 1.28453560e-04 4.99871517e-01 5.00125099e-01 4.99794727e-01 5.00202045e-01
1.81531250e+00 4.99974905e-01 5.00003550e-01 1.30640641e-04 4.99876126e-01 5.00130719e-01 4.99778959e-01 5.00210479e-01
1.81593750e+00 5.00046699e-01 4.99997671e-01 1.29993239e-04 4.99867519e-01 5.00125276e-01 4.99793357e-01 5.00211318e-01
1.81656250e+00 5.00076623e-01 4.99996861e-01 1.31370882e-04 4.99866317e-01 5.00120488e-01 4.99786941e-01 5.00230678e-01
1.81718750e+00 5.00070028e-01 4.99998836e-01 1.27682313e-04 4.99878472e-01 5.00120621e-01 4.99785414e-01 5.00206529e-01
1.81781250e+00 4.99987465e-01 5.00004012e-01 1.30136657e-04 4.99874385e-01 5.00133364e-01 4.99792413e-01 5.00214206e-01
1.81843750e+00 4.99813333e-01 5.00007557e-01 1.31974861e-04 4.99882590e-01 5.00134156e-01 4.99793461e-01 5.00223243e-01
1.81906250e+00 5.00223510e-01 4.99992648e-01 1.27244254e-04 4.99860402e-01 5.00119807e-01 4.99788230e-01 5.00200515e-01
1.81968750e+00 5.00110802e-01 5.00000239e-01 1.27697537e-04 4.99869514e-01 5.00123736e-01 4.99787120e-01 5.00205523e-01
1.82031250e+00 4.99709309e-01 5.00004092e-01 1.26116071e-04 4.99880963e-01 5.00133921e-01 4.99797945e-01 5.00208388e-01
1.82093750e+00 4.99993518e-01 4.99993329e-01 1.29260680e-04 4.99869830e-01 5.00117322e-01 4.99786118e-01 5.00206440e-01
1.82156250e+00 5.00031990e-01 5.00006114e-01 1.28397293e-04 4.99876806e-01 5.00140187e-01 4.99789049e-01 5.00214180e-01
1.82218750e+00 5.00106648e-01 4.99999757e-01 1.24645415e-04 4.99876803e-01 5.00127349e-01 4.99797656e-01 5.00201707e-01
1.82281250e+00 5.00073101e-01 4.99998356e-01 1.31493723e-04 4.99866472e-01 5.00135010e-01 4.99779311e-01 5.00206450e-01
1.82343750e+00 4.99602119e-01 5.00003109e-01 1.24038127e-04 4.99873753e-01 5.00125325e-01 4.99789759e-01 5.00202116e-01
1.82406250e+00 5.00027646e-01 4.99995769e-01 1.33379747e-04 4.99862487e-01 5.00125199e-01 4.99774360e-01 5.00209984e-01
1.82468750e+00 5.00194189e-01 5.00004963e-01 1.26772814e-04 4.99878059e-01 5.00131414e-01 4.99794624e-01 5.00215051e-01
1.82531250e+00 5.00062907e-01 4.99996879e-01 1.29355266e-04 4.99867252e-01 5.00124854e-01 4.99785194e-01 5.00216579e-01
1.82593750e+00 4.99953115e-01 4.99990571e-01 1.32148219e-04 4.99859053e-01 5.00121258e-01 4.99769125e-01 5.00205058e-01
1.82656250e+00 4.99949221e-01 5.00005162e-01 1.26289466e-04 4.99883103e-01 5.00131680e-01 4.99795653e-01 5.00207674e-01
1.82718750e+00 4.99936431e-01 5.00003358e-01 1.25222118e-04 4.99877144e-01 5.00122499e-01 4.99799338e-01 5.00216977e-01
1.82781250e+00 5.00072712e-01 4.99997048e-01 1.24489311e-04 4.99873328e-01 5.00122066e-01 4.99798091e-01 5.00194899e-01
1.82843750e+00 5.00087384e-01 5.00002379e-01 1.24406606e-04 4.99875714e-01 5.00127584e-01 4.99805001e-01 5.00205139e-01
1.82906250e+00 4.99883855e-01 4.99998759e-01 1.27585384e-04 4.99873642e-01 5.00122764e-01 4.99795156e-01 5.00208716e-01
1.82968750e+00 4.99976898e-01 4.99996059e-01 1.25129868e-04 4.99873413e-01 5.00117920e-01 4.99794265e-01 5.00203154e-01
1.83031250e+00 5.00042093e-01 4.99999211e-01 1.25311654e-04 4.99871559e-01 5.00129006e-01 4.99788646e-01 5.00198055e-01
1.83093750e+00 5.00084355e-01 5.00005763e-01 1.29952454e-04 4.99878460e-01 5.00140237e-01 4.99788714e-01 5.00214726e-01
1.83156250e+00 4.99967366e-01 5.00002694e-01 1.27822916e-04 4.99875715e-01 5.00127009e-01 4.99796347e-01 5.00215524e-01
1.83218750e+00 4.99964353e-01 4.99996437e-01 1.29554327e-04 4.99863403e-01 5.00124740e-01 4.99793437e-01 5.00211442e-01
1.83281250e+00 5.00066592e-01 5.00001557e-01 1.23382936e-04 4.99879769e-01 5.00120888e-01 4.99797473e-01 5.00193175e-01
1.83343750e+00 5.00107341e-01 4.99999254e-01 1.23803556e-04 4.99879723e-01 5.00119300e-01 4.99788160e-01 5.00196918e-01
1.83406250e+00 4.99996793e-01 4.99995459e-01 1.25879332e-04 4.99874228e-01 5.00120722e-01 4.99781862e-01 5.00192214e-01
1.83468750e+00 4.99857901e-01 5.00000441e-01 1.26009979e-04 4.99872688e-01 5.00118222e-01 4.99806377e-01 5.00202595e-01
1.83531250e+00 5.00003055e-01 5.00000839e-01 1.23113093e-04 4.99879116e-01 5.00121526e-01 4.99803371e-01 5.00203503e-01
1.83593750e+00 5.00145726e-01 5.00003152e-01 1.22073950e-04 4.99886212e-01 5.00123663e-01 4.99790870e-01 5.00199860e-01
1.83656250e+00 4.99971567e-01 4.99995517e-01 1.24305216e-04 4.99870751e-01 5.00116789e-01 4.99784356e-01 5.00187740e-01
1.83718750e+00 5.00006678e-01 4.99999025e-01 1.20860470e-04 4.99876210e-01 5.00118187e-01 4.99797626e-01 5.00192291e-01
1.83781250e+00 4.99905381e-01 5.00007449e-01 1.19725160e-04 4.99889189e-01 5.00126138e-01 4.99804246e-01 5.00203314e-01
1.83843750e+00 4.99938449e-01 4.99995643e-01 1.22778407e-04 4.99869807e-01 5.00116664e-01 4.99786609e-01 5.00194389e-01
1.83906250e+00 5.00110821e-01 4.99998582e-01 1.22504174e-04 4.99875585e-01 5.00122432e-01 4.99790821e-01 5.00192936e-01
1.83968750e+00 5.00097495e-01 4.99998336e-01 1.22781905e-04 4.99876851e-01 5.00126751e-01 4.99799725e-01 5.00198293e-01
1.84031250e+00 4.99907728e-01 4.99999880e-01 1.27064196e-04 4.99869497e-01 5.00128306e-01 4.99802518e-01 5.00213860e-01
1.84093750e+00 4.99853604e-01 4.99999759e-01 1.24451717e-04 4.99880164e-01 5.00124309e-01 4.99800364e-01 5.00204606e-01
1.84156250e+00 5.00052436e-01 5.00001252e-01 1.24977408e-04 4.99882220e-01 5.00124856e-01 4.99801045e-01 5.00205756e-01
1.84218750e+00 5.00112646e-01 5.00004686e-01 1.23980383e-04 4.99874879e-01 5.00132042e-01 4.99805273e-01 5.00204672e-01
1.84281250e+00 4.99871372e-01 4.99996313e-01 1.21408791e-04 4.99873890e-01 5.00113061e-01 4.99794604e-01 5.00200322e-01
1.84343750e+00 4.99911735e-01 5.00002898e-01 1.19797172e-04 4.99886117e-01 5.00122437e-01 4.99806598e-01 5.00193956e-01
1.84406250e+00 5.00033473e-01 5.00003729e-01 1.16118502e-04 4.99889711e-01 5.00113503e-01 4.99816653e-01 5.00197067e-01
1.84468750e+00 5.00101914e-01 4.99994002e-01 1.22690532e-04 4.99872238e-01 5.00114387e-01 4.99805440e-01 5.00193518e-01
1.84531250e+00 4.99883363e-01 4.99998857e-01 1.22126089e-04 4.99882373e-01 5.00120360e-01 4.99796148e-01 5.00205687e-01
1.84593750e+00 4.99793853e-01 4.99999089e-01 1.28933413e-04 4.99875580e-01 5.00130361e-01 4.99793694e-01 5.00201798e-01
1.84656250e+00 5.00085328e-01 5.00001955e-01 1.17694673e-04 4.99880834e-01 5.00112706e-01 4.99812100e-01 5.00189921e-01
1.84718750e+00 5.00270686e-01 5.00003472e-01 1.28978096e-04 4.99872609e-01 5.00131167e-01 4.99790591e-01 5.00213448e-01
1.84781250e+00 5.00038732e-01 4.99993723e-01 1.22991790e-04 4.99871755e-01 5.00108504e-01 4.99788973e-01 5.00183510e-01
1.84843750e+00 4.99855907e-01 4.99997601e-01 1.22243924e-04 4.99878560e-01 5.00120410e-01 4.99799808e-01 5.00197813e-01
1.84906250e+00 4.99875756e-01 4.99998374e-01 1.25735289e-04 4.99880117e-01 5.00119928e-01 4.99792779e-01 5.00202523e-01
1.84968750e+00 5.00024196e-01 5.00003741e-01 1.18747475e-04 4.99880165e-01 5.00121449e-01 4.99811292e-01 5.00199543e-01
1.85031250e+00 5.00320528e-01 5.00008691e-01 1.20369656e-04 4.99892796e-01 5.00123139e-01 4.99820608e-01 5.00210929e-01
1.85093750e+00 5.00043922e-01 4.99993168e-01 1.18696951e-04 4.99879213e-01 5.00105412e-01 4.99804753e-01 5.00186761e-01
1.85156250e+00 4.99765801e-01 4.99997124e-01 1.19102517e-04 4.99877880e-01 5.00112000e-01 4.99806458e-01 5.00185614e-01
1.85218750e+00 4.99870083e-01 5.00006105e-01 1.21593952e-04 4.99886814e-01 5.00128829e-01 4.99809997e-01 5.00210946e-01
1.85281250e+00 5.00044783e-01 4.99997739e-01 1.21772454e-04 4.99881868e-01 5.00116146e-01 4.99803967e-01 5.00195894e-01
1.85343750e+00 5.00324795e-01 4.99996571e-01 1.22337008e-04 4.99877359e-01 5.00114732e-01 4.99797594e-01 5.00191816e-01
1.85406250e+00 4.99844842e-01 5.00003762e-01 1.29103852e-04 4.99877086e-01 5.00124834e-01 4.99805149e-01 5.00217669e-01
1.85468750e+00 4.99754467e-01 4.99999525e-01 1.17490448e-04 4.99880048e-01 5.00119199e-01 4.99804132e-01 5.00195074e-01
1.85531250e+00 5.00023747e-01 4.99995552e-01 1.18581342e-04 4.99875474e-01 5.00108383e-01 4.99796151e-01 5.00178643e-01
1.85593750e+00 5.00032688e-01 5.00001231e-01 1.20440193e-04 4.99884589e-01 5.00123480e-01 4.99798323e-01 5.00187903e-01
1.85656250e+00 5.00136455e-01 5.00005532e-01 1.17174062e-04 4.99889064e-01 5.00116833e-01 4.99816070e-01 5.00203875e-01
1.85718750e+00 4.99990213e-01 5.00000846e-01 1.15077737e-04 4.99887010e-01 5.00116955e-01 4.99810227e-01 5.00177530e-01
1.85781250e+00 5.00002472e-01 4.99994753e-01 1.15130094e-04 4.99878797e-01 5.00108050e-01 4.99800059e-01 5.00187294e-01
1.85843750e+00 5.00045413e-01 5.00001030e-01 1.21871921e-04 4.99880648e-01 5.00122937e-01 4.99808634e-01 5.00199862e-01
1.85906250e+00 4.99785951e-01 4.99998280e-01 1.23179286e-04 4.99877985e-01 5.00124612e-01 4.99790865e-01 5.00189854e-01
1.85968750e+00 5.00178533e-01 4.99998397e-01 1.19089903e-04 4.99877167e-01 5.00116512e-01 4.99805281e-01 5.00181507e-01
1.86031250e+00 5.00071186e-01 5.00002433e-01 1.24015902e-04 4.99880242e-01 5.00129151e-01 4.99804308e-01 5.00195506e-01
1.86093750e+00 4.99818131e-01 5.00000196e-01 1.14519133e-04 4.99889265e-01 5.00106946e-01 4.99817136e-01 5.00184215e-01
1.86156250e+00 5.00260731e-01 4.99994190e-01 1.15605752e-04 4.99879168e-01 5.00109742e-01 4.99814968e-01 5.00183143e-01
1.86218750e+00 5.00004620e-01 5.00001233e-01 1.18396987e-04 4.99888684e-01 5.00113300e-01 4.99799823e-01 5.00200383e-01
1.86281250e+00 4.99828058e-01 5.00006773e-01 1.18724723e-04 4.99888406e-01 5.00128068e-01 4.99823439e-01 5.00199353e-01
1.86343750e+00 4.99927491e-01 5.00003322e-01 1.10282987e-04 4.99889577e-01 5.00110864e-01 4.99827181e-01 5.00185225e-01
1.86406250e+00 5.00053967e-01 4.99994229e-01 1.21851871e-04 4.99876768e-01 5.00112529e-01 4.99796730e-01 5.00193576e-01
1.86468750e+00 5.00003700e-01 4.99998984e-01 1.16689874e-04 4.99885363e-01 5.00113803e-01 4.99804879e-01 5.00189473e-01
1.86531250e+00 4.99742163e-01 5.00003164e-01 1.18599156e-04 4.99883179e-01 5.00118568e-01 4.99810366e-01 5.00189584e-01
1.86593750e+00 5.00129544e-01 4.99998399e-01 1.13374326e-04 4.99883528e-01 5.00111629e-01 4.99809868e-01 5.00183494e-01
1.86656250e+00 5.00030057e-01 5.00002186e-01 1.08894080e-04 4.99895075e-01 5.00106532e-01 4.99825294e-01 5.00186802e-01
1.86718750e+00 5.00037689e-01 5.00002611e-01 1.11326310e-04 4.99891272e-01 5.00107680e-01 4.99813785e-01 5.00187203e-01
1.86781250e+00 5.00164164e-01 5.00000665e-01 1.13883818e-04 4.99886483e-01 5.00111950e-01 4.99826255e-01 5.00190310e-01
1.86843750e+00 4.99750665e-01 4.99998450e-01 1.18677559e-04 4.99879102e-01 5.00113878e-01 4.99808667e-01 5.00189782e-01
1.86906250e+00 5.00185015e-01 4.99995517e-01 1.11994390e-04 4.99881065e-01 5.00099368e-01 4.99811297e-01 5.00178827e-01
1.86968750e+00 4.99982155e-01 5.00001583e-01 1.14972273e-04 4.99888322e-01 5.00112401e-01 4.99819095e-01 5.00182897e-01
1.87031250e+00 4.99935098e-01 5.00001178e-01 1.15830043e-04 4.99889444e-01 5.00113313e-01 4.99813309e-01 5.00190469e-01
1.87093750e+00 5.00231620e-01 5.00001817e-01 1.10472480e-04 4.99892907e-01 5.00115810e-01 4.99823856e-01 5.00179299e-01
1.87156250e+00 4.99721907e-01 5.00000122e-01 1.18466443e-04 4.99885220e-01 5.00116101e-01 4.99798707e-01 5.00202188e-01
1.87218750e+00 5.00165928e-01 4.99995659e-01 1.14558353e-04 4.99879276e-01 5.00106452e-01 4.99806790e-01 5.00184205e-01
1.87281250e+00 5.00007826e-01 4.99998833e-01 1.16651374e-04 4.99881329e-01 5.00121682e-01 4.99813218e-01 5.00187121e-01
1.87343750e+00 4.99853094e-01 5.00002905e-01 1.15058584e-04 4.99891757e-01 5.00111188e-01 4.99809896e-01 5.00200099e-01
1.87406250e+00 4.99962242e-01 5.00003858e-01 1.12661998e-04 4.99887490e-01 5.00114828e-01 4.99821255e-01 5.00183062e-01
1.87468750e+00 4.99727881e-01 4.99991151e-01 1.16532183e-04 4.99879446e-01 5.00101647e-01 4.99803701e-01 5.00185442e-01
1.87531250e+00 5.00217318e-01 4.99995812e-01 1.12474747e-04 4.99879809e-01 5.00105741e-01 4.99820545e-01 5.00186255e-01
1.87593750e+00 4.99959198e-01 5.00010531e-01 1.14900085e-04 4.99897178e-01 5.00120057e-01 4.99826113e-01 5.00200435e-01
1.87656250e+00 4.99892075e-01 5.00004485e-01 1.18196461e-04 4.99893188e-01 5.00120567e-01 4.99815920e-01 5.00201450e-01
1.87718750e+00 5.00230827e-01 5.00003042e-01 1.13950787e-04 4.99891452e-01 5.00112911e-01 4.99820475e-01 5.00193146e-01
1.87781250e+00 4.99992346e-01 4.99991009e-01 1.11259430e-04 4.99878178e-01 5.00099549e-01 4.99813585e-01 5.00166468e-01
1.87843750e+00 4.99991928e-01 4.99995086e-01 1.13759396e-04 4.99883599e-01 5.00106128e-01 4.99810604e-01 5.00186311e-01
1.87906250e+00 5.00005124e-01 5.00007857e-01 1.13073171e-04 4.99899048e-01 5.00115920e-01 4.99821456e-01 5.00189984e-01
1.87968750e+00 5.00032309e-01 5.00000986e-01 1.20749620e-04 4.99884146e-01 5.00121094e-01 4.99797171e-01 5.00196370e-01
1.88031250e+00 5.00050690e-01 4.99998754e-01 1.16809071e-04 4.99882257e-01 5.00112218e-01 4.99813585e-01 5.00190844e-01
1.88093750e+00 4.99895593e-01 4.99992938e-01 1.15760590e-04 4.99879469e-01 5.00109457e-01 4.99805297e-01 5.00186369e-01
1.88156250e+00 4.99976316e-01 5.00001826e-01 1.16459556e-04 4.99889634e-01 5.00124138e-01 4.99813638e-01 5.00194166e-01
1.88218750e+00 4.99910486e-01 5.00005669e-01 1.16713198e-04 4.99889205e-01 5.00116834e-01 4.99823893e-01 5.00208132e-01
1.88281250e+00 4.99992599e-01 4.99998518e-01 1.14104005e-04 4.99884839e-01 5.00104475e-01 4.99799949e-01 5.00185729e-01
1.88343750e+00 5.00062073e-01 5.00000359e-01 1.12903769e-04 4.99890027e-01 5.00111630e-01 4.99817160e-01 5.00182689e-01
1.88406250e+00 5.00023220e-01 4.99995504e-01 1.11660601e-04 4.99886992e-01 5.00108081e-01 4.99822030e-01 5.00187586e-01
1.88468750e+00 5.00004111e-01 5.00003351e-01 1.10977347e-04 4.99888654e-01 5.00116315e-01 4.99826615e-01 5.00193472e-01
1.88531250e+00 4.99884396e-01 5.00002733e-01 1.11221149e-04 4.99891056e-01 5.00112473e-01 4.99828290e-01 5.00188603e-01
1.88593750e+00 5.00180335e-01 4.99997739e-01 1.16031574e-04 4.99884468e-01 5.00108819e-01 4.99815069e-01 5.00183090e-01
1.88656250e+00 5.00019780e-01 4.99994573e-01 1.11260090e-04 4.99886449e-01 5.00105372e-01 4.99808124e-01 5.00167377e-01
1.88718750e+00 4.99896105e-01 4.99997770e-01 1.10491834e-04 4.99890581e-01 5.00105512e-01 4.99817546e-01 5.00171638e-01
1.88781250e+00 5.00151005e-01 5.00010912e-01 1.10587723e-04 4.99897921e-01 5.00117843e-01 4.99828490e-01 5.00189566e-01
1.88843750e+00 5.00104141e-01 4.99999968e-01 1.12765542e-04 4.99889439e-01 5.00111771e-01 4.99813265e-01 5.00184261e-01
1.88906250e+00 4.99972786e-01 4.99997214e-01 1.19348232e-04 4.99884642e-01 5.00117061e-01 4.99811605e-01 5.00191841e-01
1.88968750e+00 4.99813016e-01 4.99997721e-01 1.12786657e-04 4.99885584e-01 5.00113063e-01 4.99811679e-01 5.00178868e-01
1.89031250e+00 4.99998067e-01 5.00000327e-01 1.11853669e-04 4.99893389e-01 5.00114372e-01 4.99814415e-01 5.00184631e-01
1.89093750e+00 5.00099109e-01 5.00003216e-01 1.11955626e-04 4.99893357e-01 5.00115119e-01 4.99829491e-01 5.00178146e-01
1.89156250e+00 4.99822189e-01 4.99996556e-01 1.15068461e-04 4.99876328e-01 5.00113528e-01 4.99820132e-01 5.00180102e-01
1.89218750e+00 5.00119104e-01 5.00000569e-01 1.07786644e-04 4.99891858e-01 5.00112270e-01 4.99825655e-01 5.00174813e-01
1.89281250e+00 4.99977291e-01 5.00000025e-01 1.12524259e-04 4.99887754e-01 5.00106572e-01 4.99814620e-01 5.00176856e-01
1.89343750e+00 5.00014436e-01 4.99999764e-01 1.09070765e-04 4.99891943e-01 5.00109296e-01 4.99827560e-01 5.00179569e-01
1.89406250e+00 5.00157732e-01 5.00001358e-01 1.11167403e-04 4.99893373e-01 5.00110884e-01 4.99823504e-01 5.00176316e-01
1.89468750e+00 4.99961563e-01 4.99997520e-01 1.10534951e-04 4.99884468e-01 5.00111410e-01 4.99814225e-01 5.00179404e-01
1.89531250e+00 5.00051078e-01 4.99999818e-01 1.06239285e-04 4.99890324e-01 5.00107342e-01 4.99823193e-01 5.00173536e-01
1.89593750e+00 4.99945830e-01 4.99998268e-01 1.08554298e-04 4.99890171e-01 5.00106997e-01 4.99819806e-01 5.00179086e-01
1.89656250e+00 4.99876974e-01 5.00001495e-01 1.09220884e-04 4.99891723e-01 5.00107297e-01 4.99823653e-01 5.00183710e-01
1.89718750e+00 5.00132524e-01 5.00004018e-01 1.07020545e-04 4.99895239e-01 5.00113296e-01 4.99831626e-01 5.00178866e-01
1.89781250e+00 4.99892791e-01 4.99996353e-01 1.08522161e-04 4.99888834e-01 5.00106341e-01 4.99818228e-01 5.00177110e-01
1.89843750e+00 4.99956595e-01 5.00000631e-01 1.09583891e-04 4.99894138e-01 5.00109321e-01 4.99809022e-01 5.00178439e-01
1.89906250e+00 5.00190152e-01 5.00001843e-01 1.09270005e-04 4.99893289e-01 5.00108454e-01 4.99828295e-01 5.00184635e-01
1.89968750e+00 4.99967511e-01 5.00004254e-01 1.12206187e-04 4.99893951e-01 5.00115925e-01 4.99818573e-01 5.00185548e-01
1.90031250e+00 4.99954667e-01 5.00000046e-01 1.06770250e-04 4.99891733e-01 5.00107961e-01 4.99824594e-01 5.00175018e-01
1.90093750e+00 4.99916371e-01 4.99991963e-01 1.08126843e-04 4.99884724e-01 5.00105196e-01 4.99817693e-01 5.00164412e-01
1.90156250e+00 5.00012395e-01 5.00002048e-01 1.05096343e-04 4.99897828e-01 5.00105885e-01 4.99836491e-01 5.00181967e-01
1.90218750e+00 5.00068461e-01 5.00002500e-01 1.10928910e-04 4.99890237e-01 5.00111197e-01 4.99816656e-01 5.00183570e-01
1.90281250e+00 4.99806430e-01 4.99997533e-01 1.11441036e-04 4.99876738e-01 5.00108606e-01 4.99816919e-01 5.00178567e-01
1.90343750e+00 5.00028472e-01 5.00002487e-01 1.09179160e-04 4.99894565e-01 5.00108763e-01 4.99819321e-01 5.00179263e-01
1.90406250e+00 5.00089794e-01 4.99997068e-01 1.13727959e-04 4.99880658e-01 5.00110673e-01 4.99807009e-01 5.00175197e-01
1.90468750e+00 4.99930414e-01 4.99999063e-01 1.08670060e-04 4.99890157e-01 5.00105604e-01 4.99818478e-01 5.00172014e-01
1.90531250e+00 4.99982167e-01 4.99999825e-01 1.10824466e-04 4.99887603e-01 5.00107832e-01 4.99824596e-01 5.00178518e-01
1.90593750e+00 4.99967324e-01 5.00002322e-01 1.08316813e-04 4.99896433e-01 5.00106014e-01 4.99828873e-01 5.00182225e-01
1.90656250e+00 5.00208946e-01 5.00003865e-01 1.03659371e-04 4.99904160e-01 5.00103097e-01 4.99832015e-01 5.00179339e-01
1.90718750e+00 4.99943143e-01 4.99997360e-01 1.13762221e-04 4.99885743e-01 5.00110815e-01 4.99814612e-01 5.00173281e-01
1.90781250e+00 4.99845730e-01 4.99996080e-01 1.07607069e-04 4.99890788e-01 5.00105112e-01 4.99817502e-01 5.00172318e-01
1.90843750e+00 5.00208190e-01 5.00002879e-01 1.10580890e-04 4.99890848e-01 5.00113226e-01 4.99819414e-01 5.00182851e-01
1.90906250e+00 4.99989358e-01 5.00001619e-01 1.09016045e-04 4.99898374e-01 5.00111931e-01 4.99831450e-01 5.00184018e-01
1.90968750e+00 4.99896040e-01 4.99996974e-01 1.08912408e-04 4.99888110e-01 5.00107127e-01 4.99818491e-01 5.00177319e-01
1.91031250e+00 5.00129834e-01 4.99996950e-01 1.12702847e-04 4.99886417e-01 5.00110890e-01 4.99815413e-01 5.00184372e-01
1.91093750e+00 5.00036341e-01 5.00004356e-01 1.08675638e-04 4.99898132e-01 5.00114621e-01 4.99821974e-01 5.00185405e-01
1.91156250e+00 4.99829068e-01 4.99998404e-01 1.10308535e-04 4.99891701e-01 5.00106284e-01 4.99813755e-01 5.00177996e-01
1.91218750e+00 4.99859247e-01 4.99998461e-01 1.08864579e-04 4.99894008e-01 5.00100322e-01 4.99824431e-01 5.00188034e-01
1.91281250e+00 5.00223500e-01 5.00000680e-01 1.11253693e-04 4.99895017e-01 5.00112454e-01 4.99814933e-01 5.00183396e-01
1.91343750e+00 5.00083264e-01 4.99999874e-01 1.06937140e-04 4.99894040e-01 5.00104170e-01 4.99827806e-01 5.00173432e-01
1.91406250e+00 4.99930155e-01 5.00003955e-01 1.07660441e-04 4.99895349e-01 5.00111874e-01 4.99821518e-01 5.00167937e-01
1.91468750e+00 4.99982069e-01 4.99994637e-01 1.08105688e-04 4.99884741e-01 5.00100827e-01 4.99821536e-01 5.00167177e-01
1.91531250e+00 4.99914670e-01 5.00002933e-01 1.10430642e-04 4.99887088e-01 5.00111086e-01 4.99818008e-01 5.00181353e-01
1.91593750e+00 5.00172297e-01 5.00009212e-01 1.12715918e-04 4.99893871e-01 5.00120795e-01 4.99832457e-01 5.00193327e-01
1.91656250e+00 5.00052278e-01 4.99996682e-01 1.10266092e-04 4.99884809e-01 5.00109200e-01 4.99813611e-01 5.00177485e-01
1.91718750e+00 4.99963488e-01 4.99999029e-01 1.10649837e-04 4.99887398e-01 5.00108744e-01 4.99820120e-01 5.00184663e-01
1.91781250e+00 5.00007157e-01 4.99996126e-01 1.08948480e-04 4.99885166e-01 5.00104885e-01 4.99815513e-01 5.00174511e-01
1.91843750e+00 4.99837191e-01 4.99997221e-01 1.08648236e-04 4.99887205e-01 5.00105520e-01 4.99826017e-01 5.00171475e-01
1.91906250e+00 4.99973774e-01 5.00000550e-01 1.07772457e-04 4.99891785e-01 5.00104927e-01 4.99823882e-01 5.00183503e-01
1.91968750e+00 5.00115655e-01 5.00001248e-01 1.10587936e-04 4.99888874e-01 5.00111834e-01 4.99812685e-01 5.00190232e-01
1.92031250e+00 5.00125578e-01 4.99998571e-01 1.00224336e-04 4.99897904e-01 5.00095411e-01 4.99831843e-01 5.00155324e-01
1.92093750e+00 4.99940850e-01 5.00000839e-01 1.08623716e-04 4.99891857e-01 5.00112753e-01 4.99826643e-01 5.00174496e-01
1.92156250e+00 4.99945313e-01 5.00002280e-01 1.01848233e-04 4.99906304e-01 5.00106010e-01 4.99840584e-01 5.00164108e-01
1.92218750e+00 5.00111445e-01 5.00003970e-01 1.05055921e-04 4.99897575e-01 5.00105807e-01 4.99839103e-01 5.00179337e-01
1.92281250e+00 4.99812106e-01 4.99997262e-01 1.07901881e-04 4.99890251e-01 5.00102481e-01 4.99823362e-01 5.00172847e-01
1.92343750e+00 5.00130620e-01 4.99993653e-01 1.04146306e-04 4.99893036e-01 5.00099681e-01 4.99824792e-01 5.00164508e-01
1.92406250e+00 5.00043124e-01 5.00002468e-01 1.09015065e-04 4.99894680e-01 5.00115589e-01 4.99830555e-01 5.00178183e-01
1.92468750e+00 4.99872708e-01 5.00002280e-01 1.04786329e-04 4.99893849e-01 5.00106767e-01 4.99827459e-01 5.00174055e-01
1.92531250e+00 5.00187659e-01 5.00002506e-01 1.06453009e-04 4.99897007e-01 5.00109735e-01 4.99821204e-01 5.00172920e-01
1.92593750e+00 4.99941219e-01 4.99998104e-01 1.05274952e-04 4.99893270e-01 5.00099831e-01 4.99824794e-01 5.00168296e-01
1.92656250e+00 4.99977034e-01 4.99997335e-01 1.02672649e-04 4.99895515e-01 5.00101862e-01 4.99828064e-01 5.00162472e-01
1.92718750e+00 5.00000164e-01 5.00006787e-01 1.09293175e-04 4.99897285e-01 5.00119578e-01 4.99834615e-01 5.00190054e-01
1.92781250e+00 4.99881344e-01 4.99996687e-01 1.02297596e-04 4.99897533e-01 5.00099482e-01 4.99827981e-01 5.00159350e-01
1.92843750e+00 5.00185960e-01 4.99994893e-01 1.05740879e-04 4.99890472e-01 5.00104927e-01 4.99824771e-01 5.00160883e-01
1.92906250e+00 4.99875922e-01 5.00003847e-01 1.07155498e-04 4.99899129e-01 5.00108243e-01 4.99827119e-01 5.00174589e-01
1.92968750e+00 4.99926379e-01 4.99997023e-01 1.02318349e-04 4.99895734e-01 5.00091843e-01 4.99837177e-01 5.00157678e-01
1.93031250e+00 5.00171324e-01 5.00001261e-01 1.06336560e-04 4.99895058e-01 5.00110709e-01 4.99826344e-01 5.00181377e-01
1.93093750e+00 4.99960722e-01 5.00007141e-01 1.01428985e-04 4.99905746e-01 5.00104290e-01 4.99845622e-01 5.00175111e-01
1.93156250e+00 5.00025470e-01 4.99998801e-01 1.04725489e-04 4.99895738e-01 5.00103922e-01 4.99829080e-01 5.00169087e-01
1.93218750e+00 4.99857916e-01 4.99992465e-01 1.07033815e-04 4.99883673e-01 5.00098166e-01 4.99807090e-01 5.00162679e-01
1.93281250e+00 4.99921427e-01 5.00004549e-01 1.08031171e-04 4.99896554e-01 5.00111408e-01 4.99823494e-01 5.00180047e-01
1.93343750e+00 5.00091168e-01 5.00005872e-01 1.07716420e-04 4.99894187e-01 5.00111875e-01 4.99825819e-01 5.00179991e-01
1.93406250e+00 4.99938570e-01 4.99993105e-01 1.03003140e-04 4.99891402e-01 5.00093682e-01 4.99818823e-01 5.00155237e-01
1.93468750e+00 5.00167797e-01 5.00003098e-01 1.04649749e-04 4.99899479e-01 5.00111718e-01 4.99835285e-01 5.00177754e-01
1.93531250e+00 4.99949165e-01 4.99999189e-01 1.07122870e-04 4.99894631e-01 5.00103391e-01 4.99814501e-01 5.00183577e-01
1.93593750e+00 4.99920000e-01 4.99997141e-01 1.04951333e-04 4.99890937e-01 5.00102477e-01 4.99827651e-01 5.00165631e-01
1.93656250e+00 4.99971804e-01 4.99999757e-01 1.03859152e-04 4.99899278e-01 5.00103158e-01 4.99838272e-01 5.00167211e-01
1.93718750e+00 4.99989888e-01 4.99997303e-01 1.04656828e-04 4.99887747e-01 5.00098401e-01 4.99821175e-01 5.00163384e-01
1.93781250e+00 4.99998987e-01 5.00004668e-01 1.02538078e-04 4.99903031e-01 5.00108485e-01 4.99836642e-01 5.00165693e-01
1.93843750e+00 4.99843072e-01 4.99999110e-01 1.05561354e-04 4.99894380e-01 5.00109331e-01 4.99824381e-01 5.00169918e-01
1.93906250e+00 5.00147354e-01 4.99994694e-01 1.04517912e-04 4.99891080e-01 5.00098445e-01 4.99826824e-01 5.00169505e-01
1.93968750e+00 5.00091835e-01 5.00008478e-01 1.01798968e-04 4.99906884e-01 5.00110020e-01 4.99846997e-01 5.00175359e-01
1.94031250e+00 4.99881843e-01 4.99997803e-01 1.05856274e-04 4.99895203e-01 5.00100763e-01 4.99822326e-01 5.00166556e-01
1.94093750e+00 5.00140726e-01 4.99999324e-01 1.05290536e-04 4.99889612e-01 5.00103732e-01 4.99831957e-01 5.00167714e-01
1.94156250e+00 5.00050370e-01 5.00007383e-01 1.03652159e-04 4.99906874e-01 5.00109189e-01 4.99839413e-01 5.00184376e-01
1.94218750e+00 4.99912502e-01 4.99996422e-01 1.03493653e-04 4.99891087e-01 5.00098778e-01 4.99830639e-01 5.00181713e-01
1.94281250e+00 4.99878211e-01 4.99999036e-01 1.07609994e-04 4.99888486e-01 5.00111616e-01 4.99829534e-01 5.00171685e-01
1.94343750e+00 4.99984424e-01 5.00000871e-01 1.05133580e-04 4.99897291e-01 5.00108451e-01 4.99827028e-01 5.00172082e-01
1.94406250e+00 5.00183855e-01 5.00000669e-01 1.07238545e-04 4.99891438e-01 5.00106531e-01 4.99823924e-01 5.00172280e-01
1.94468750e+00 5.00005272e-01 4.99999555e-01 1.04730894e-04 4.99898024e-01 5.00107168e-01 4.99832909e-01 5.00165241e-01
1.94531250e+00 4.99950280e-01 4.99997911e-01 1.02822863e-04 4.99895666e-01 5.00096235e-01 4.99827474e-01 5.00157223e-01
1.94593750e+00 5.00090992e-01 5.00002244e-01 1.02445362e-04 4.99896330e-01 5.00108920e-01 4.99834920e-01 5.00165641e-01
1.94656250e+00 4.99979713e-01 4.99997086e-01 1.01635666e-04 4.99898697e-01 5.00099842e-01 4.99835176e-01 5.00165032e-01
1.94718750e+00 4.99923457e-01 4.99997007e-01 1.03751737e-04 4.99889168e-01 5.00104093e-01 4.99835615e-01 5.00163199e-01
1.94781250e+00 5.00047625e-01 5.00002638e-01 9.77521567e-05 4.99905990e-01 5.00098816e-01 4.99846408e-01 5.00165946e-01
1.94843750e+00 5.00083080e-01 4.99999681e-01 1.01578653e-04 4.99897259e-01 5.00103344e-01 4.99830199e-01 5.00164712e-01
1.94906250e+00 4.99801764e-01 4.99999270e-01 1.02281049e-04 4.99896874e-01 5.00100561e-01 4.99826736e-01 5.00159893e-01
1.94968750e+00 4.99949599e-01 4.99997170e-01 9.78486886e-05 4.99897443e-01 5.00090578e-01 4.99845152e-01 5.00157471e-01
1.95031250e+00 5.00146216e-01 4.99998750e-01 1.00682295e-04 4.99899378e-01 5.00098868e-01 4.99830608e-01 5.00166766e-01
1.95093750e+00 5.00020114e-01 5.00003002e-01 1.04790539e-04 4.99899754e-01 5.00110703e-01 4.99825748e-01 5.00172605e-01
1.95156250e+00 4.99918276e-01 4.99998042e-01 1.00003282e-04 4.99899317e-01 5.00101150e-01 4.99840753e-01 5.00159642e-01
1.95218750e+00 4.99898926e-01 5.00000594e-01 1.04072195e-04 4.99897090e-01 5.00106167e-01 4.99835671e-01 5.00180306e-01
1.95281250e+00 5.00024543e-01 4.99999639e-01 1.03677684e-04 4.99895014e-01 5.00105769e-01 4.99832182e-01 5.00163385e-01
1.95343750e+00 5.00233282e-01 5.00001028e-01 1.00615919e-04 4.99901014e-01 5.00101920e-01 4.99831596e-01 5.00161879e-01
1.95406250e+00 5.00045329e-01 5.00003481e-01 1.06365331e-04 4.99896362e-01 5.00103974e-01 4.99831591e-01 5.00182367e-01
1.95468750e+00 5.00009207e-01 4.99996747e-01 1.04494569e-04 4.99892139e-01 5.00101319e-01 4.99824453e-01 5.00165378e-01
1.95531250e+00 4.99849968e-01 4.99999262e-01 1.04193737e-04 4.99896433e-01 5.00104666e-01 4.99829793e-01 5.00158622e-01
1.95593750e+00 4.99777339e-01 5.00004231e-01 1.02562839e-04 4.99902194e-01 5.00107945e-01 4.99836928e-01 5.00171507e-01
1.95656250e+00 5.00244098e-01 4.99996000e-01 1.07938408e-04 4.99885154e-01 5.00105084e-01 4.99819764e-01 5.00165171e-01
1.95718750e+00 5.00143258e-01 4.99999581e-01 9.78622859e-05 4.99903794e-01 5.00101929e-01 4.99833371e-01 5.00159168e-01
1.95781250e+00 4.99948267e-01 5.00003807e-01 1.01894768e-04 4.99898920e-01 5.00111914e-01 4.99828415e-01 5.00169786e-01
1.95843750e+00 4.99801949e-01 4.99996647e-01 9.47985290e-05 4.99903538e-01 5.00091943e-01 4.99841279e-01 5.00152802e-01
1.95906250e+00 4.99888844e-01 4.99999689e-01 9.85646471e-05 4.99901701e-01 5.00093399e-01 4.99837168e-01 5.00160093e-01
1.95968750e+00 5.00175060e-01 5.00001928e-01 1.01742886e-04 4.99895545e-01 5.00101789e-01 4.99833999e-01 5.00162378e-01
1.96031250e+00 5.00006608e-01 5.00003087e-01 9.95479591e-05 4.99902470e-01 5.00105288e-01 4.99846320e-01 5.00159255e-01
1.96093750e+00 4.99962389e-01 5.00001123e-01 1.00703007e-04 4.99898314e-01 5.00103928e-01 4.99834809e-01 5.00165717e-01
1.96156250e+00 5.00145940e-01 4.99993525e-01 9.72571556e-05 4.99891517e-01 5.00089622e-01 4.99839485e-01 5.00146992e-01
1.96218750e+00 4.99888358e-01 5.00000886e-01 1.00631060e-04 4.99899825e-01 5.00102994e-01 4.99827542e-01 5.00163975e-01
1.96281250e+00 4.99918687e-01 5.00003321e-01 1.00669931e-04 4.99901347e-01 5.00105565e-01 4.99843792e-01 5.00173199e-01
1.96343750e+00 5.00078028e-01 4.99997108e-01 9.98125241e-05 4.99897632e-01 5.00091610e-01 4.99828994e-01 5.00163169e-01
1.96406250e+00 5.00072793e-01 5.00002718e-01 1.00469838e-04 4.99907825e-01 5.00104075e-01 4.99831345e-01 5.00162546e-01
1.96468750e+00 4.99963052e-01 4.99999016e-01 1.00181805e-04 4.99900096e-01 5.00098668e-01 4.99830700e-01 5.00160313e-01
1.96531250e+00 4.99936337e-01 4.99994527e-01 1.01473275e-04 4.99893002e-01 5.00096320e-01 4.99832105e-01 5.00155742e-01
1.96593750e+00 5.00025978e-01 5.00006078e-01 1.00538135e-04 4.99902760e-01 5.00110453e-01 4.99843693e-01 5.00171019e-01
1.96656250e+00 4.99809352e-01 4.99998141e-01 9.99727318e-05 4.99903469e-01 5.00096890e-01 4.99831216e-01 5.00164073e-01
1.96718750e+00 5.00062928e-01 4.99996526e-01 1.00452098e-04 4.99893839e-01 5.00095400e-01 4.99836772e-01 5.00160727e-01
1.96781250e+00 5.00191632e-01 5.00003488e-01 9.93714290e-05 4.99904171e-01 5.00098285e-01 4.99838986e-01 5.00169407e-01
1.96843750e+00 4.99989478e-01 4.99998343e-01 1.02666717e-04 4.99895431e-01 5.00099789e-01 4.99824740e-01 5.00166233e-01
1.96906250e+00 5.00021123e-01 5.00003814e-01 9.97335428e-05 4.99906466e-01 5.00106327e-01 4.99842587e-01 5.00164981e-01
1.96968750e+00 4.99897493e-01 4.99997806e-01 1.01901868e-04 4.99898762e-01 5.00097720e-01 4.99830413e-01 5.00165451e-01
1.97031250e+00 5.00091993e-01 4.99995160e-01 1.00411666e-04 4.99891561e-01 5.00098533e-01 4.99830204e-01 5.00160231e-01
1.97093750e+00 5.00056291e-01 4.99999591e-01 9.82969003e-05 4.99895722e-01 5.00100827e-01 4.99843069e-01 5.00156993e-01
1.97156250e+00 4.99889090e-01 4.99999839e-01 1.00070042e-04 4.99899493e-01 5.00098547e-01 4.99833971e-01 5.00166168e-01
1.97218750e+00 4.99977846e-01 5.00001410e-01 1.00412057e-04 4.99898153e-01 5.00104362e-01 4.99834516e-01 5.00166337e-01
1.97281250e+00 4.99979358e-01 5.00004882e-01 9.72855268e-05 4.99907082e-01 5.00097089e-01 4.99848333e-01 5.00163840e-01
1.97343750e+00 5.00048039e-01 4.99996859e-01 9.68602684e-05 4.99897106e-01 5.00095330e-01 4.99843165e-01 5.00158001e-01
1.97406250e+00 5.00012396e-01 4.99999331e-01 1.00985287e-04 4.99898880e-01 5.00102917e-01 4.99833078e-01 5.00162847e-01
1.97468750e+00 4.99938843e-01 5.00002378e-01 9.48727266e-05 4.99907059e-01 5.00092611e-01 4.99842372e-01 5.00150252e-01
1.97531250e+00 4.99860334e-01 5.00000430e-01 1.01451390e-04 4.99891703e-01 5.00105360e-01 4.99841074e-01 5.00168349e-01
1.97593750e+00 4.99791777e-01 5.00001121e-01 1.01143831e-04 4.99896705e-01 5.00101643e-01 4.99844251e-01 5.00161612e-01
1.97656250e+00 5.00357257e-01 4.99997558e-01 1.00846246e-04 4.99892836e-01 5.00097944e-01 4.99837880e-01 5.00152108e-01
1.97718750e+00 5.00217392e-01 5.00002122e-01 9.63924619e-05 4.99904073e-01 5.00100488e-01 4.99841770e-01 5.00160677e-01
1.97781250e+00 4.99844318e-01 5.00004121e-01 1.00212158e-04 4.99903473e-01 5.00106465e-01 4.99836999e-01 5.00160597e-01
1.97843750e+00 4.99919481e-01 4.99996590e-01 9.89015732e-05 4.99895130e-01 5.00096799e-01 4.99844387e-01 5.00157783e-01
1.97906250e+00 4.99833236e-01 5.00001604e-01 1.02121400e-04 4.99897653e-01 5.00105421e-01 4.99833171e-01 5.00175170e-01
1.97968750e+00 5.00099593e-01 5.00003175e-01 1.01605856e-04 4.99901705e-01 5.00103675e-01 4.99838837e-01 5.00164150e-01
1.98031250e+00 5.00173192e-01 4.99992129e-01 1.04231081e-04 4.99891367e-01 5.00100940e-01 4.99826495e-01 5.00161938e-01
1.98093750e+00 4.99957036e-01 4.99998750e-01 1.00326028e-04 4.99896192e-01 5.00101898e-01 4.99841967e-01 5.00159731e-01
1.98156250e+00 4.99984021e-01 5.00005888e-01 1.02407643e-04 4.99903999e-01 5.00107064e-01 4.99843761e-01 5.00169518e-01
1.98218750e+00 4.99971968e-01 4.99998933e-01 9.72991497e-05 4.99895781e-01 5.00096231e-01 4.99842434e-01 5.00158512e-01
1.98281250e+00 5.00014586e-01 4.99995260e-01 1.02561071e-04 4.99897840e-01 5.00094114e-01 4.99832403e-01 5.00168103e-01
1.98343750e+00 5.00071026e-01 5.00000350e-01 9.90402902e-05 4.99901495e-01 5.00104175e-01 4.99841344e-01 5.00164317e-01
1.98406250e+00 4.99979482e-01 5.00004158e-01 9.83450869e-05 4.99897205e-01 5.00100166e-01 4.99845887e-01 5.00166118e-01
1.98468750e+00 4.99929027e-01 4.99997828e-01 9.61430245e-05 4.99902595e-01 5.00093029e-01 4.99840411e-01 5.00155182e-01
1.98531250e+00 4.99968540e-01 5.00002443e-01 9.78140375e-05 4.99904079e-01 5.00104485e-01 4.99844513e-01 5.00161351e-01
1.98593750e+00 5.00037600e-01 4.99998559e-01 1.02488524e-04 4.99897212e-01 5.00098933e-01 4.99828034e-01 5.00168004e-01
1.98656250e+00 5.00002300e-01 4.99998173e-01 9.49613340e-05 4.99902259e-01 5.00093529e-01 4.99846547e-01 5.00156363e-01
1.98718750e+00 4.99868757e-01 5.00003251e-01 1.02248209e-04 4.99899091e-01 5.00103368e-01 4.99839138e-01 5.00171950e-01
1.98781250e+00 5.00022990e-01 4.99999376e-01 1.00286141e-04 4.99896562e-01 5.00100036e-01 4.99834361e-01 5.00159151e-01
1.98843750e+00 4.99982548e-01 5.00001340e-01 9.88032557e-05 4.99902013e-01 5.00098874e-01 4.99840667e-01 5.00162903e-01
1.98906250e+00 5.00008709e-01 4.99997591e-01 9.92437724e-05 4.99896977e-01 5.00100098e-01 4.99836409e-01 5.00159451e-01
1.98968750e+00 5.00019882e-01 4.99995639e-01 9.62430123e-05 4.99889972e-01 5.00094002e-01 4.99840428e-01 5.00154830e-01
1.99031250e+00 5.00078024e-01 5.00005248e-01 9.84574503e-05 4.99907846e-01 5.00104517e-01 4.99834683e-01 5.00160709e-01
1.99093750e+00 5.00075103e-01 4.99999169e-01 9.62318350e-05 4.99901311e-01 5.00095901e-01 4.99844080e-01 5.00156280e-01
1.99156250e+00 4.99869976e-01 4.99993478e-01 9.87726069e-05 4.99891534e-01 5.00099243e-01 4.99835978e-01 5.00149378e-01
1.99218750e+00 5.00061265e-01 5.00006098e-01 1.00058906e-04 4.99906817e-01 5.00105365e-01 4.99845251e-01 5.00175877e-01
1.99281250e+00 5.00110358e-01 5.00001644e-01 9.94166788e-05 4.99902746e-01 5.00102582e-01 4.99833720e-01 5.00162351e-01
1.99343750e+00 4.99904527e-01 4.99994340e-01 9.89333936e-05 4.99897613e-01 5.00098903e-01 4.99830502e-01 5.00150404e-01
1.99406250e+00 4.99876813e-01 4.99998621e-01 9.76077620e-05 4.99900280e-01 5.00092683e-01 4.99837940e-01 5.00159368e-01
1.99468750e+00 5.00083185e-01 5.00005870e-01 9.80677830e-05 4.99908221e-01 5.00103970e-01 4.99846150e-01 5.00171651e-01
1.99531250e+00 5.00050085e-01 5.00005279e-01 9.81510623e-05 4.99904666e-01 5.00109325e-01 4.99849054e-01 5.00169872e-01
1.99593750e+00 5.00047077e-01 4.99998466e-01 9.38280229e-05 4.99901376e-01 5.00093412e-01 4.99844848e-01 5.00151544e-01
1.99656250e+00 4.99995858e-01 4.99996298e-01 9.86802913e-05 4.99891575e-01 5.00101544e-01 4.99839011e-01 5.00152869e-01
1.99718750e+00 4.99956418e-01 4.99999217e-01 9.81538173e-05 4.99902644e-01 5.00096911e-01 4.99838178e-01 5.00159612e-01
1.99781250e+00 4.99979567e-01 5.00001441e-01 1.00767814e-04 4.99903616e-01 5.00099062e-01 4.99832322e-01 5.00161210e-01
1.99843750e+00 4.99952768e-01 4.99999991e-01 9.56797317e-05 4.99903815e-01 5.00100023e-01 4.99849373e-01 5.00157875e-01
1.99906250e+00 5.00052971e-01 4.99997931e-01 9.68288194e-05 4.99902049e-01 5.00100030e-01 4.99837983e-01 5.00161029e-01
1.99968750e+00 4.99997886e-01 5.00000109e-01 9.43904371e-05 4.99902048e-01 5.00097818e-01 4.99845758e-01 5.00151051e-01
2.00031250e+00 4.99817568e-01 4.99998662e-01 9.54460866e-05 4.99902378e-01 5.00096279e-01 4.99844508e-01 5.00147053e-01
2.00093750e+00 5.00039510e-01 5.00002667e-01 9.66262004e-05 4.99904731e-01 5.00102317e-01 4.99850046e-01 5.00158979e-01
2.00156250e+00 5.00169562e-01 5.00003569e-01 1.00723754e-04 4.99900792e-01 5.00105386e-01 4.99839106e-01 5.00162252e-01
2.00218750e+00 4.99948078e-01 4.99997082e-01 9.82258545e-05 4.99898821e-01 5.00097327e-01 4.99839408e-01 5.00165030e-01
2.00281250e+00 4.99984494e-01 4.99995760e-01 1.00521995e-04 4.99888238e-01 5.00102289e-01 4.99838329e-01 5.00155333e-01
2.00343750e+00 4.99979610e-01 5.00001140e-01 9.82616994e-05 4.99900853e-01 5.00100421e-01 4.99839260e-01 5.00159466e-01
2.00406250e+00 5.00014871e-01 5.00002152e-01 9.52229766e-05 4.99908950e-01 5.00096048e-01 4.99845971e-01 5.00157578e-01
2.00468750e+00 4.99959849e-01 4.99995940e-01 9.96248136e-05 4.99893557e-01 5.00098771e-01 4.99836665e-01 5.00155229e-01
2.00531250e+00 4.99990888e-01 5.00003937e-01 9.64454275e-05 4.99909291e-01 5.00101218e-01 4.99852298e-01 5.00163439e-01
2.00593750e+00 5.00027182e-01 5.00001847e-01 9.65671122e-05 4.99904938e-01 5.00098376e-01 4.99844091e-01 5.00156096e-01
2.00656250e+00 4.99965252e-01 4.99995479e-01 9.62596431e-05 4.99898787e-01 5.00086654e-01 4.99838267e-01 5.00152460e-01
2.00718750e+00 4.99956545e-01 5.00001517e-01 9.84678058e-05 4.99900237e-01 5.00099185e-01 4.99837917e-01 5.00152282e-01
2.00781250e+00 4.99970758e-01 5.00000243e-01 9.46881343e-05 4.99903142e-01 5.00095496e-01 4.99842178e-01 5.00147746e-01
2.00843750e+00 5.00160798e-01 4.99998820e-01 9.61734341e-05 4.99904165e-01 5.00096927e-01 4.99839067e-01 5.00157047e-01
2.00906250e+00 5.00062261e-01 5.00000696e-01 9.80551494e-05 4.99899940e-01 5.00105356e-01 4.99843389e-01 5.00157520e-01
2.00968750e+00 4.99878878e-01 4.99998944e-01 9.54154359e-05 4.99906465e-01 5.00097462e-01 4.99847459e-01 5.00149933e-01
2.01031250e+00 5.00022173e-01 5.00003517e-01 9.62048129e-05 4.99905497e-01 5.00105374e-01 4.99848612e-01 5.00162847e-01
2.01093750e+00 5.00029285e-01 4.99997940e-01 9.58389315e-05 4.99902203e-01 5.00090919e-01 4.99839228e-01 5.00156387e-01
2.01156250e+00 4.99949241e-01 4.99994818e-01 9.60971021e-05 4.99897545e-01 5.00097559e-01 4.99847463e-01 5.00153715e-01
2.01218750e+00 5.00070684e-01 5.00004537e-01 9.26202551e-05 4.99908957e-01 5.00098009e-01 4.99859454e-01 5.00149379e-01
2.01281250e+00 4.99957836e-01 4.99999145e-01 9.52402147e-05 4.99901603e-01 5.00094580e-01 4.99845132e-01 5.00153205e-01
2.01343750e+00 4.99959960e-01 4.99996995e-01 9.66926235e-05 4.99898899e-01 5.00094273e-01 4.99846287e-01 5.00154261e-01
2.01406250e+00 5.00016808e-01 5.00005622e-01 9.84283976e-05 4.99907151e-01 5.00102865e-01 4.99848105e-01 5.00162699e-01
2.01468750e+00 5.00242361e-01 5.00003455e-01 1.00797376e-04 4.99900478e-01 5.00106179e-01 4.99842824e-01 5.00168053e-01
2.01531250e+00 4.99921822e-01 4.99994617e-01 9.54249195e-05 4.99896910e-01 5.00091913e-01 4.99838495e-01 5.00150125e-01
2.01593750e+00 4.99779234e-01 5.00001731e-01 9.61775728e-05 4.99899486e-01 5.00099004e-01 4.99836031e-01 5.00153075e-01
2.01656250e+00 5.00120323e-01 5.00004598e-01 9.61958977e-05 4.99905511e-01 5.00103759e-01 4.99842734e-01 5.00166314e-01
2.01718750e+00 5.00091567e-01 4.99998248e-01 9.53560831e-05 4.99900043e-01 5.00098377e-01 4.99851312e-01 5.00151890e-01
2.01781250e+00 4.99999511e-01 4.99997860e-01 9.38091413e-05 4.99898822e-01 5.00098010e-01 4.99849118e-01 5.00147253e-01
2.01843750e+00 4.99971466e-01 5.00000277e-01 9.53437934e-05 4.99904046e-01 5.00095467e-01 4.99836248e-01 5.00156447e-01
2.01906250e+00 4.99953443e-01 5.00000527e-01 9.42754689e-05 4.99904372e-01 5.00099037e-01 4.99851130e-01 5.00154802e-01
2.01968750e+00 5.00054855e-01 4.99999904e-01 9.55106521e-05 4.99903029e-01 5.00097308e-01 4.99848147e-01 5.00169286e-01
2.02031250e+00 4.99825958e-01 5.00001126e-01 9.33659152e-05 4.99908449e-01 5.00096651e-01 4.99844990e-01 5.00152800e-01
2.02093750e+00 4.99988955e-01 5.00001528e-01 9.44533582e-05 4.99907290e-01 5.00095606e-01 4.99845618e-01 5.00148948e-01
2.02156250e+00 5.00203877e-01 4.99995570e-01 9.58114087e-05 4.99897027e-01 5.00089491e-01 4.99848906e-01 5.00149187e-01
2.02218750e+00 4.99993241e-01 4.99998378e-01 9.83921152e-05 4.99895107e-01 5.00102223e-01 4.99838751e-01 5.00153299e-01
2.02281250e+00 4.99924046e-01 5.00001604e-01 9.63775570e-05 4.99904696e-01 5.00098550e-01 4.99838159e-01 5.00155006e-01
2.02343750e+00 4.99956301e-01 5.00003523e-01 9.81486090e-05 4.99905685e-01 5.00105785e-01 4.99842105e-01 5.00164734e-01
2.02406250e+00 5.00070396e-01 4.99998801e-01 9.30134082e-05 4.99901014e-01 5.00091430e-01 4.99852356e-01 5.00149640e-01
2.02468750e+00 4.99964559e-01 4.99995904e-01 9.60992552e-05 4.99895737e-01 5.00097289e-01 4.99839373e-01 5.00147776e-01
2.02531250e+00 4.99961983e-01 5.00004422e-01 9.60916737e-05 4.99901795e-01 5.00100945e-01 4.99843744e-01 5.00160650e-01
2.02593750e+00 5.00099518e-01 5.00001536e-01 9.56225380e-05 4.99897765e-01 5.00101910e-01 4.99848069e-01 5.00152741e-01
2.02656250e+00 4.99985035e-01 4.99995535e-01 9.62857766e-05 4.99898591e-01 5.00087924e-01 4.99840389e-01 5.00157185e-01
2.02718750e+00 4.99919720e-01 5.00001582e-01 9.86783946e-05 4.99900143e-01 5.00100804e-01 4.99839382e-01 5.00157749e-01
2.02781250e+00 5.00014844e-01 5.00001283e-01 9.56342564e-05 4.99901632e-01 5.00093061e-01 4.99842319e-01 5.00153210e-01
2.02843750e+00 5.00069277e-01 4.99999040e-01 9.81557039e-05 4.99900044e-01 5.00095843e-01 4.99839613e-01 5.00158641e-01
2.02906250e+00 4.99910088e-01 4.99999176e-01 9.45458256e-05 4.99903784e-01 5.00096159e-01 4.99844721e-01 5.00160195e-01
2.02968750e+00 4.99965859e-01 4.99998608e-01 9.27028404e-05 4.99904149e-01 5.00090965e-01 4.99851256e-01 5.00143913e-01
2.03031250e+00 5.00122106e-01 5.00001100e-01 9.59195025e-05 4.99902221e-01 5.00100100e-01 4.99847286e-01 5.00158880e-01
2.03093750e+00 5.00090604e-01 5.00001304e-01 9.44036637e-05 4.99905323e-01 5.00101756e-01 4.99844765e-01 5.00153763e-01
2.03156250e+00 4.99762764e-01 5.00000106e-01 9.12601438e-05 4.99905961e-01 5.00093465e-01 4.99857783e-01 5.00148682e-01
2.03218750e+00 5.00088631e-01 4.99997080e-01 9.34983367e-05 4.99900541e-01 5.00091442e-01 4.99847981e-01 5.00151616e-01
2.03281250e+00 5.00110847e-01 4.99998990e-01 9.25537113e-05 4.99905815e-01 5.00094265e-01 4.99839426e-01 5.00147767e-01
2.03343750e+00 4.99904376e-01 5.00001621e-01 9.25782242e-05 4.99901918e-01 5.00092315e-01 4.99846969e-01 5.00156603e-01
2.03406250e+00 5.00164176e-01 4.99998805e-01 9.41378335e-05 4.99903465e-01 5.00097488e-01 4.99849110e-01 5.00152383e-01
2.03468750e+00 4.99868159e-01 5.00004031e-01 9.46766912e-05 4.99904637e-01 5.00104071e-01 4.99845541e-01 5.00160405e-01
2.03531250e+00 4.99967431e-01 4.99997980e-01 9.28126370e-05 4.99904848e-01 5.00093780e-01 4.99848407e-01 5.00155690e-01
2.03593750e+00 5.00053640e-01 4.99999437e-01 9.31092874e-05 4.99901557e-01 5.00094928e-01 4.99848495e-01 5.00151083e-01
2.03656250e+00 4.99963179e-01 5.00001754e-01 9.27692111e-05 4.99908790e-01 5.00092824e-01 4.99857540e-01 5.00150992e-01
2.03718750e+00 5.00138789e-01 4.99997301e-01 9.32067030e-05 4.99904476e-01 5.00089898e-01 4.99847973e-01 5.00154746e-01
2.03781250e+00 4.99879789e-01 5.00001719e-01 9.44968184e-05 4.99904477e-01 5.00098708e-01 4.99845068e-01 5.00159694e-01
2.03843750e+00 4.99984226e-01 4.99998792e-01 9.37672043e-05 4.99902865e-01 5.00091465e-01 4.99841894e-01 5.00150644e-01
2.03906250e+00 5.00002971e-01 4.99999967e-01 9.05028515e-05 4.99906705e-01 5.00096927e-01 4.99849623e-01 5.00148018e-01
2.03968750e+00 4.99951943e-01 5.00004455e-01 9.47378503e-05 4.99907876e-01 5.00099596e-01 4.99856223e-01 5.00159743e-01
2.04031250e+00 5.00020301e-01 5.00000139e-01 9.51299147e-05 4.99900082e-01 5.00102235e-01 4.99850179e-01 5.00151669e-01
2.04093750e+00 4.99854809e-01 4.99995154e-01 9.32623789e-05 4.99902175e-01 5.00092826e-01 4.99840340e-01 5.00142617e-01
2.04156250e+00 5.00196819e-01 4.99996415e-01 9.43501172e-05 4.99899232e-01 5.00094632e-01 4.99840013e-01 5.00148944e-01
2.04218750e+00 5.00009873e-01 5.00002733e-01 8.97759646e-05 4.99913445e-01 5.00098404e-01 4.99853520e-01 5.00145685e-01
2.04281250e+00 4.99836804e-01 5.00001865e-01 9.05416586e-05 4.99907628e-01 5.00093338e-01 4.99851124e-01 5.00149806e-01
2.04343750e+00 5.00124681e-01 5.00001133e-01 9.67937660e-05 4.99899651e-01 5.00102015e-01 4.99845159e-01 5.00157518e-01
2.04406250e+00 4.99939077e-01 4.99996857e-01 9.37631983e-05 4.99903465e-01 5.00086946e-01 4.99850675e-01 5.00149631e-01
2.04468750e+00 4.99873718e-01 4.99999704e-01 9.75915400e-05 4.99899249e-01 5.00099688e-01 4.99834951e-01 5.00155579e-01
2.04531250e+00 5.00123102e-01 5.00003409e-01 9.68493326e-05 4.99904261e-01 5.00100021e-01 4.99840291e-01 5.00154218e-01
2.04593750e+00 5.00070615e-01 4.99997285e-01 9.57440447e-05 4.99895704e-01 5.00093545e-01 4.99843988e-01 5.00156553e-01
2.04656250e+00 4.99955465e-01 5.00003372e-01 9.45488660e-05 4.99911327e-01 5.00096582e-01 4.99848128e-01 5.00161071e-01
2.04718750e+00 4.99838516e-01 5.00000350e-01 9.24379985e-05 4.99906360e-01 5.00094625e-01 4.99855310e-01 5.00155120e-01
2.04781250e+00 5.00052254e-01 4.99997944e-01 9.25723226e-05 4.99901331e-01 5.00093463e-01 4.99840903e-01 5.00146656e-01
2.04843750e+00 5.00158944e-01 4.99999229e-01 9.00762880e-05 4.99907207e-01 5.00090125e-01 4.99853726e-01 5.00147151e-01
2.04906250e+00 4.99893330e-01 5.00000730e-01 9.52566766e-05 4.99903031e-01 5.00097322e-01 4.99846839e-01 5.00149753e-01
2.04968750e+00 4.99999102e-01 5.00004054e-01 9.22366715e-05 4.99909685e-01 5.00100159e-01 4.99858251e-01 5.00154608e-01
2.05031250e+00 5.00052647e-01 4.99998577e-01 9.59333870e-05 4.99898726e-01 5.00092873e-01 4.99845152e-01 5.00157818e-01
2.05093750e+00 4.99971096e-01 4.99995363e-01 9.40212100e-05 4.99901258e-01 5.00093413e-01 4.99840534e-01 5.00146129e-01
2.05156250e+00 4.99977179e-01 5.00002031e-01 9.52439762e-05 4.99900962e-01 5.00098113e-01 4.99849589e-01 5.00158288e-01
2.05218750e+00 5.00043244e-01 5.00000590e-01 9.34244445e-05 4.99903304e-01 5.00096143e-01 4.99852290e-01 5.00154847e-01
2.05281250e+00 5.00128172e-01 4.99998155e-01 9.25069114e-05 4.99903291e-01 5.00095943e-01 4.99849152e-01 5.00146535e-01
2.05343750e+00 4.99975705e-01 5.00000863e-01 9.53324300e-05 4.99904415e-01 5.00101214e-01 4.99848858e-01 5.00158007e-01
2.05406250e+00 4.99983232e-01 4.99998835e-01 9.16253282e-05 4.99908095e-01 5.00093297e-01 4.99852813e-01 5.00147963e-01
2.05468750e+00 5.00083135e-01 4.99999521e-01 9.38638119e-05 4.99899016e-01 5.00093969e-01 4.99848476e-01 5.00154934e-01
2.05531250e+00 4.99946356e-01 4.99999715e-01 9.21406339e-05 4.99905666e-01 5.00091416e-01 4.99852639e-01 5.00152318e-01
2.05593750e+00 4.99925723e-01 5.00004256e-01 9.14416953e-05 4.99908366e-01 5.00097263e-01 4.99858503e-01 5.00152561e-01
2.05656250e+00 5.00008962e-01 5.00002667e-01 9.10206277e-05 4.99909414e-01 5.00094352e-01 4.99851679e-01 5.00154308e-01
2.05718750e+00 5.00136549e-01 4.99998317e-01 9.39512000e-05 4.99902840e-01 5.00096003e-01 4.99848787e-01 5.00154776e-01
2.05781250e+00 4.99951123e-01 5.00000507e-01 9.11214258e-05 4.99906424e-01 5.00090016e-01 4.99853227e-01 5.00147947e-01
2.05843750e+00 4.99863910e-01 5.00002664e-01 9.05019124e-05 4.99907134e-01 5.00097941e-01 4.99856290e-01 5.00145821e-01
2.05906250e+00 5.00082578e-01 4.99995761e-01 9.24098082e-05 4.99896786e-01 5.00088327e-01 4.99845068e-01 5.00150577e-01
2.05968750e+00 4.99910162e-01 4.99993409e-01 9.50168291e-05 4.99894451e-01 5.00089621e-01 4.99840914e-01 5.00148629e-01
2.06031250e+00 4.99983638e-01 5.00004484e-01 9.09756282e-05 4.99913077e-01 5.00097371e-01 4.99859383e-01 5.00153790e-01
2.06093750e+00 5.00060955e-01 5.00002750e-01 9.39470934e-05 4.99909655e-01 5.00095387e-01 4.99844641e-01 5.00149818e-01
2.06156250e+00 5.00007843e-01 4.99995457e-01 9.34837187e-05 4.99897439e-01 5.00095772e-01 4.99847668e-01 5.00148370e-01
2.06218750e+00 5.00042801e-01 5.00001955e-01 8.95825874e-05 4.99909844e-01 5.00095217e-01 4.99848466e-01 5.00148752e-01
2.06281250e+00 4.99977044e-01 5.00000981e-01 9.60092686e-05 4.99901554e-01 5.00101589e-01 4.99841745e-01 5.00158512e-01
2.06343750e+00 5.00085294e-01 5.00001010e-01 9.03070406e-05 4.99909523e-01 5.00095450e-01 4.99857648e-01 5.00141842e-01
2.06406250e+00 5.00029770e-01 5.00001931e-01 9.41253946e-05 4.99905550e-01 5.00100617e-01 4.99847336e-01 5.00158458e-01
2.06468750e+00 4.99869865e-01 4.99995232e-01 9.32828013e-05 4.99898633e-01 5.00086748e-01 4.99843819e-01 5.00150700e-01
2.06531250e+00 5.00036917e-01 4.99997536e-01 8.99096746e-05 4.99905606e-01 5.00090507e-01 4.99853933e-01 5.00141898e-01
2.06593750e+00 4.99994797e-01 5.00003892e-01 9.31646666e-05 4.99904856e-01 5.00100066e-01 4.99852904e-01 5.00153543e-01
2.06656250e+00 5.00005290e-01 4.99996012e-01 9.27514050e-05 4.99898952e-01 5.00093615e-01 4.99843916e-01 5.00147140e-01
2.06718750e+00 4.99914562e-01 5.00000974e-01 9.34932802e-05 4.99904759e-01 5.00098492e-01 4.99845008e-01 5.00150139e-01
2.06781250e+00 4.99900982e-01 5.00007472e-01 9.03512257e-05 4.99916410e-01 5.00096876e-01 4.99860199e-01 5.00156157e-01
2.06843750e+00 5.00104923e-01 4.99996334e-01 9.59178611e-05 4.99897334e-01 5.00096865e-01 4.99847405e-01 5.00154740e-01
2.06906250e+00 4.99983711e-01 4.99999400e-01 9.04961252e-05 4.99905087e-01 5.00087813e-01 4.99855332e-01 5.00154886e-01
2.06968750e+00 5.00048876e-01 5.00000654e-01 9.60193266e-05 4.99900115e-01 5.00097991e-01 4.99849202e-01 5.00158948e-01
2.07031250e+00 5.00178233e-01 4.99998064e-01 9.01601553e-05 4.99908141e-01 5.00088234e-01 4.99849488e-01 5.00142290e-01
2.07093750e+00 4.99987435e-01 5.00000290e-01 9.52921890e-05 4.99900652e-01 5.00097579e-01 4.99848806e-01 5.00151110e-01
2.07156250e+00 4.99826523e-01 4.99995460e-01 9.26043927e-05 4.99901829e-01 5.00088087e-01 4.99844232e-01 5.00145876e-01
2.07218750e+00 4.99944168e-01 5.00002188e-01 9.24739869e-05 4.99907958e-01 5.00098144e-01 4.99852929e-01 5.00152909e-01
2.07281250e+00 5.00175855e-01 5.00003998e-01 9.07098661e-05 4.99910417e-01 5.00094442e-01 4.99857525e-01 5.00152863e-01
2.07343750e+00 4.99974713e-01 4.99996577e-01 8.98995691e-05 4.99904144e-01 5.00084554e-01 4.99847907e-01 5.00140521e-01
2.07406250e+00 4.99818621e-01 5.00003921e-01 9.16059133e-05 4.99910804e-01 5.00096648e-01 4.99852393e-01 5.00149161e-01
2.07468750e+00 5.00109592e-01 4.99997798e-01 9.17971676e-05 4.99906509e-01 5.00089141e-01 4.99849013e-01 5.00145517e-01
2.07531250e+00 5.00124538e-01 4.99996705e-01 9.24694558e-05 4.99902830e-01 5.00094521e-01 4.99847507e-01 5.00143518e-01
2.07593750e+00 4.99867249e-01 5.00003606e-01 8.98243045e-05 4.99912400e-01 5.00093571e-01 4.99861065e-01 5.00151603e-01
2.07656250e+00 4.99997665e-01 4.99997521e-01 9.00713370e-05 4.99905848e-01 5.00089509e-01 4.99851804e-01 5.00146735e-01
2.07718750e+00 5.00086167e-01 5.00005748e-01 8.98314136e-05 4.99914696e-01 5.00095399e-01 4.99857892e-01 5.00147883e-01
2.07781250e+00 4.99986620e-01 4.99996974e-01 9.08827719e-05 4.99905407e-01 5.00085612e-01 4.99852989e-01 5.00148211e-01
2.07843750e+00 4.99931212e-01 4.99997838e-01 9.01106675e-05 4.99903777e-01 5.00092366e-01 4.99849222e-01 5.00145421e-01
2.07906250e+00 5.00063869e-01 5.00006091e-01 9.09412300e-05 4.99905248e-01 5.00095316e-01 4.99853763e-01 5.00150041e-01
2.07968750e+00 5.00079950e-01 4.99993533e-01 8.95120288e-05 4.99902405e-01 5.00085097e-01 4.99849307e-01 5.00137712e-01
2.08031250e+00 4.99800616e-01 5.00000415e-01 9.08250427e-05 4.99903671e-01 5.00092198e-01 4.99853641e-01 5.00151057e-01
2.08093750e+00 5.00043124e-01 5.00002913e-01 9.12955090e-05 4.99909342e-01 5.00095307e-01 4.99856970e-01 5.00149323e-01
2.08156250e+00 5.00104572e-01 4.99997264e-01 9.38558801e-05 4.99898749e-01 5.00095579e-01 4.99841745e-01 5.00142369e-01
2.08218750e+00 4.99864077e-01 5.00005066e-01 9.32978180e-05 4.99911824e-01 5.00101161e-01 4.99849036e-01 5.00157459e-01
2.08281250e+00 5.00042479e-01 4.99996645e-01 9.10235467e-05 4.99904171e-01 5.00089952e-01 4.99848151e-01 5.00149936e-01
2.08343750e+00 5.00043888e-01 5.00000498e-01 9.06374447e-05 4.99908518e-01 5.00096579e-01 4.99847176e-01 5.00139883e-01
2.08406250e+00 5.00050290e-01 4.99999581e-01 9.10482538e-05 4.99906424e-01 5.00092311e-01 4.99854713e-01 5.00147430e-01
2.08468750e+00 4.99939739e-01 4.99997416e-01 9.13087326e-05 4.99898689e-01 5.00093014e-01 4.99846167e-01 5.00142299e-01
2.08531250e+00 4.99894940e-01 5.00005023e-01 9.20264158e-05 4.99911336e-01 5.00098359e-01 4.99856485e-01 5.00155180e-01
2.08593750e+00 5.00189727e-01 4.99999103e-01 8.97090972e-05 4.99905454e-01 5.00085573e-01 4.99856708e-01 5.00145303e-01
2.08656250e+00 5.00022347e-01 5.00002564e-01 9.14676868e-05 4.99908677e-01 5.00098418e-01 4.99857627e-01 5.00144509e-01
2.08718750e+00 4.99965375e-01 4.99997623e-01 8.75885302e-05 4.99908640e-01 5.00090785e-01 4.99854660e-01 5.00144611e-01
2.08781250e+00 5.00025434e-01 4.99997733e-01 9.07046806e-05 4.99905695e-01 5.00090230e-01 4.99849062e-01 5.00147476e-01
2.08843750e+00 4.99965061e-01 5.00004097e-01 8.93877464e-05 4.99908299e-01 5.00097075e-01 4.99856655e-01 5.00149994e-01
2.08906250e+00 4.99984568e-01 4.99998152e-01 9.03831795e-05 4.99904191e-01 5.00086553e-01 4.99845794e-01 5.00138393e-01
2.08968750e+00 4.99951072e-01 4.99999088e-01 8.91142088e-05 4.99907724e-01 5.00091054e-01 4.99859732e-01 5.00147558e-01
2.09031250e+00 5.00107512e-01 5.00001960e-01 9.05365657e-05 4.99907204e-01 5.00094946e-01 4.99852587e-01 5.00147399e-01
2.09093750e+00 5.00001636e-01 5.00002441e-01 8.93167262e-05 4.99907817e-01 5.00093902e-01 4.99860563e-01 5.00147650e-01
2.09156250e+00 4.99797405e-01 4.99997288e-01 8.89474298e-05 4.99909647e-01 5.00096162e-01 4.99853308e-01 5.00144741e-01
2.09218750e+00 5.00068039e-01 4.99997311e-01 9.11696688e-05 4.99900986e-01 5.00093128e-01 4.99853315e-01 5.00145799e-01
2.09281250e+00 5.00078902e-01 5.00001973e-01 9.09070966e-05 4.99907344e-01 5.00097138e-01 4.99857479e-01 5.00146811e-01
2.09343750e+00 4.99858013e-01 4.99997161e-01 9.05266656e-05 4.99900321e-01 5.00091412e-01 4.99854208e-01 5.00141617e-01
2.09406250e+00 4.99938046e-01 5.00000206e-01 9.23813694e-05 4.99902879e-01 5.00099590e-01 4.99858515e-01 5.00152499e-01
2.09468750e+00 5.00150250e-01 5.00004137e-01 8.74236423e-05 4.99916072e-01 5.00091439e-01 4.99864550e-01 5.00146179e-01
2.09531250e+00 5.00025946e-01 4.99997505e-01 8.97047172e-05 4.99903644e-01 5.00090880e-01 4.99850802e-01 5.00151423e-01
2.09593750e+00 4.99917537e-01 4.99998454e-01 9.20190761e-05 4.99900226e-01 5.00091361e-01 4.99853708e-01 5.00153432e-01
2.09656250e+00 5.00071489e-01 5.00003238e-01 8.60325797e-05 4.99912923e-01 5.00090310e-01 4.99859546e-01 5.00135609e-01
2.09718750e+00 5.00071799e-01 5.00001515e-01 9.30359356e-05 4.99904299e-01 5.00098943e-01 4.99853113e-01 5.00153381e-01
2.09781250e+00 4.99898470e-01 4.99995693e-01 8.85891016e-05 4.99900072e-01 5.00086134e-01 4.99858386e-01 5.00144165e-01
2.09843750e+00 4.99930434e-01 4.99999048e-01 8.91068152e-05 4.99904015e-01 5.00091504e-01 4.99854514e-01 5.00140809e-01
2.09906250e+00 5.00062782e-01 5.00007321e-01 9.08587351e-05 4.99908838e-01 5.00099694e-01 4.99860662e-01 5.00153682e-01
2.09968750e+00 5.00085407e-01 4.99993986e-01 8.91755471e-05 4.99901233e-01 5.00083222e-01 4.99850863e-01 5.00137582e-01
2.10031250e+00 4.99928420e-01 4.99998818e-01 8.84404207e-05 4.99907658e-01 5.00090356e-01 4.99857265e-01 5.00147688e-01
2.10093750e+00 4.99963515e-01 5.00005406e-01 8.92995965e-05 4.99912327e-01 5.00099088e-01 4.99858384e-01 5.00151426e-01
2.10156250e+00 5.00181743e-01 4.99995793e-01 8.97734866e-05 4.99901808e-01 5.00086611e-01 4.99853455e-01 5.00138750e-01
2.10218750e+00 4.99977360e-01 5.00001493e-01 8.91820730e-05 4.99906257e-01 5.00093346e-01 4.99860668e-01 5.00145670e-01
2.10281250e+00 4.99821102e-01 5.00001793e-01 8.89162450e-05 4.99913463e-01 5.00094970e-01 4.99852451e-01 5.00144189e-01
2.10343750e+00 5.00185178e-01 4.99997660e-01 8.82747018e-05 4.99907021e-01 5.00089125e-01 4.99850631e-01 5.00141602e-01
2.10406250e+00 5.00040035e-01 5.00002336e-01 9.16243503e-05 4.99901973e-01 5.00096255e-01 4.99856369e-01 5.00145429e-01
2.10468750e+00 4.99762927e-01 5.00003739e-01 8.89169952e-05 4.99915920e-01 5.00095745e-01 4.99859180e-01 5.00145811e-01
2.10531250e+00 5.00098675e-01 4.99999778e-01 9.15553255e-05 4.99903915e-01 5.00092187e-01 4.99849908e-01 5.00143443e-01
2.10593750e+00 5.00068053e-01 4.99998819e-01 8.82187695e-05 4.99905915e-01 5.00089444e-01 4.99857534e-01 5.00137942e-01
2.10656250e+00 4.99845664e-01 4.99996268e-01 9.13204703e-05 4.99904957e-01 5.00092742e-01 4.99850614e-01 5.00144305e-01
2.10718750e+00 5.00027731e-01 4.99998752e-01 9.11461220e-05 4.99903044e-01 5.00091173e-01 4.99854945e-01 5.00144475e-01
2.10781250e+00 5.00048145e-01 5.00000383e-01 9.00484486e-05 4.99902995e-01 5.00093637e-01 4.99854323e-01 5.00147098e-01
2.10843750e+00 4.99977811e-01 5.00001944e-01 8.94641925e-05 4.99910787e-01 5.00092476e-01 4.99860526e-01 5.00151070e-01
2.10906250e+00 4.99930720e-01 4.99999343e-01 9.45915247e-05 4.99899654e-01 5.00097733e-01 4.99842515e-01 5.00157844e-01
2.10968750e+00 5.00040019e-01 4.99996268e-01 8.73280132e-05 4.99906152e-01 5.00083955e-01 4.99852235e-01 5.00131898e-01
2.11031250e+00 5.00102215e-01 4.99999137e-01 9.10682052e-05 4.99906174e-01 5.00092424e-01 4.99847471e-01 5.00144360e-01
2.11093750e+00 4.99966494e-01 5.00001732e-01 8.89836502e-05 4.99911810e-01 5.00092994e-01 4.99857580e-01 5.00146663e-01
2.11156250e+00 4.99863141e-01 5.00001256e-01 8.94598783e-05 4.99903112e-01 5.00091438e-01 4.99852424e-01 5.00141356e-01
2.11218750e+00 5.00044326e-01 4.99995826e-01 8.70921158e-05 4.99908393e-01 5.00087142e-01 4.99856032e-01 5.00136225e-01
2.11281250e+00 5.00103087e-01 5.00001327e-01 9.33158075e-05 4.99901962e-01 5.00100491e-01 4.99846983e-01 5.00152080e-01
2.11343750e+00 5.00066647e-01 5.00004558e-01 9.01437577e-05 4.99908811e-01 5.00095901e-01 4.99861008e-01 5.00155940e-01
2.11406250e+00 5.00003281e-01 4.99995718e-01 9.15093977e-05 4.99904051e-01 5.00089448e-01 4.99848741e-01 5.00148402e-01
2.11468750e+00 5.00002751e-01 5.00001110e-01 8.97301056e-05 4.99910906e-01 5.00095717e-01 4.99862780e-01 5.00146530e-01
2.11531250e+00 4.99994546e-01 5.00003831e-01 9.05801197e-05 4.99911288e-01 5.00098508e-01 4.99855155e-01 5.00151616e-01
2.11593750e+00 4.99839394e-01 4.99997464e-01 9.08310532e-05 4.99902200e-01 5.00091615e-01 4.99850350e-01 5.00144929e-01
2.11656250e+00 5.00011594e-01 4.99998026e-01 8.96725232e-05 4.99904680e-01 5.00090158e-01 4.99850198e-01 5.00139276e-01
2.11718750e+00 5.00120414e-01 5.00002683e-01 9.27744829e-05 4.99908708e-01 5.00100980e-01 4.99848753e-01 5.00152733e-01
2.11781250e+00 4.99966734e-01 5.00001660e-01 9.01739252e-05 4.99907218e-01 5.00093882e-01 4.99858282e-01 5.00150704e-01
2.11843750e+00 4.99905585e-01 4.99997527e-01 9.17234661e-05 4.99901809e-01 5.00090167e-01 4.99848303e-01 5.00145125e-01
2.11906250e+00 5.00024907e-01 5.00000018e-01 8.98914601e-05 4.99904992e-01 5.00092482e-01 4.99853902e-01 5.00146753e-01
2.11968750e+00 4.99968841e-01 5.00001086e-01 9.02122961e-05 4.99907231e-01 5.00094894e-01 4.99854449e-01 5.00145900e-01
2.12031250e+00 4.99907445e-01 4.99998711e-01 9.06713927e-05 4.99904323e-01 5.00095173e-01 4.99853271e-01 5.00141169e-01
2.12093750e+00 5.00128012e-01 4.99999662e-01 8.96244121e-05 4.99908815e-01 5.00092396e-01 4.99853760e-01 5.00139797e-01
2.12156250e+00 5.00088613e-01 5.00001737e-01 9.37550167e-05 4.99903172e-01 5.00098344e-01 4.99847786e-01 5.00156431e-01
2.12218750e+00 4.99893359e-01 4.99998388e-01 8.59994269e-05 4.99908077e-01 5.00095482e-01 4.99855580e-01 5.00135702e-01
2.12281250e+00 4.99847252e-01 4.99997466e-01 9.37876540e-05 4.99899011e-01 5.00095906e-01 4.99854054e-01 5.00152054e-01
2.12343750e+00 5.00082846e-01 5.00002455e-01 9.05550208e-05 4.99911932e-01 5.00094501e-01 4.99853372e-01 5.00149677e-01
2.12406250e+00 5.00081816e-01 5.00001407e-01 9.27764783e-05 4.99901335e-01 5.00097662e-01 4.99850097e-01 5.00153194e-01
2.12468750e+00 4.99930938e-01 5.00000824e-01 8.80361703e-05 4.99909442e-01 5.00090687e-01 4.99857301e-01 5.00146466e-01
2.12531250e+00 4.99969291e-01 4.99997769e-01 9.07744803e-05 4.99907721e-01 5.00089576e-01 4.99853322e-01 5.00150706e-01
2.12593750e+00 5.00055964e-01 4.99996303e-01 8.79330331e-05 4.99905030e-01 5.00086271e-01 4.99854095e-01 5.00140207e-01
2.12656250e+00 5.00026816e-01 5.00002938e-01 8.83552831e-05 4.99915157e-01 5.00091311e-01 4.99856296e-01 5.00147399e-01
2.12718750e+00 4.99938647e-01 5.00002547e-01 8.86789275e-05 4.99906966e-01 5.00090334e-01 4.99865410e-01 5.00143866e-01
2.12781250e+00 5.00037660e-01 4.99996958e-01 8.80241280e-05 4.99905504e-01 5.00088733e-01 4.99855047e-01 5.00138157e-01
2.12843750e+00 5.00102755e-01 4.99999723e-01 8.98315275e-05 4.99905328e-01 5.00096374e-01 4.99854274e-01 5.00145643e-01
2.12906250e+00 4.99867575e-01 5.00003710e-01 8.95374051e-05 4.99913061e-01 5.00096907e-01 4.99856790e-01 5.00155375e-01
2.12968750e+00 4.99894010e-01 5.00001843e-01 9.13743337e-05 4.99905219e-01 5.00095760e-01 4.99851274e-01 5.00149952e-01
2.13031250e+00 5.00068130e-01 4.99998410e-01 8.94320057e-05 4.99903901e-01 5.00090731e-01 4.99847485e-01 5.00140092e-01
2.13093750e+00 4.99970267e-01 4.99999474e-01 9.40314556e-05 4.99901589e-01 5.00096028e-01 4.99845984e-01 5.00150759e-01
2.13156250e+00 4.99945358e-01 4.99999732e-01 8.67057614e-05 4.99912262e-01 5.00092332e-01 4.99855945e-01 5.00140359e-01
2.13218750e+00 5.00057926e-01 4.99997710e-01 9.30193166e-05 4.99900434e-01 5.00094633e-01 4.99851832e-01 5.00152739e-01
2.13281250e+00 5.00031690e-01 4.99998127e-01 8.88031489e-05 4.99907417e-01 5.00091798e-01 4.99852801e-01 5.00138428e-01
2.13343750e+00 4.99919827e-01 5.00001967e-01 8.84510623e-05 4.99909197e-01 5.00091600e-01 4.99854088e-01 5.00143179e-01
2.13406250e+00 5.00073324e-01 5.00002735e-01 8.91878464e-05 4.99911323e-01 5.00097651e-01 4.99862104e-01 5.00146224e-01
2.13468750e+00 5.00165334e-01 4.99997823e-01 8.97015541e-05 4.99907980e-01 5.00093382e-01 4.99854435e-01 5.00145078e-01
2.13531250e+00 4.99882412e-01 5.00000583e-01 9.32210796e-05 4.99905933e-01 5.00093298e-01 4.99852738e-01 5.00143904e-01
2.13593750e+00 4.99853811e-01 5.00002615e-01 8.97840507e-05 4.99913313e-01 5.00094855e-01 4.99853749e-01 5.00146742e-01
2.13656250e+00 5.00102595e-01 4.99999246e-01 9.01847599e-05 4.99910829e-01 5.00092960e-01 4.99843507e-01 5.00145516e-01
2.13718750e+00 5.00092295e-01 4.99994932e-01 8.84977244e-05 4.99898228e-01 5.00085115e-01 4.99855568e-01 5.00141930e-01
2.13781250e+00 4.99889026e-01 5.00001617e-01 8.86006763e-05 4.99908466e-01 5.00092781e-01 4.99852415e-01 5.00134876e-01
2.13843750e+00 4.99988210e-01 5.00004894e-01 9.12071035e-05 4.99909964e-01 5.00101567e-01 4.99853834e-01 5.00150358e-01
2.13906250e+00 5.00037143e-01 4.99996757e-01 8.95611881e-05 4.99904654e-01 5.00088659e-01 4.99856523e-01 5.00147593e-01
2.13968750e+00 5.00050828e-01 5.00000517e-01 9.30790815e-05 4.99905753e-01 5.00095160e-01 4.99849439e-01 5.00154924e-01
2.14031250e+00 4.99916264e-01 5.00001619e-01 9.11124242e-05 4.99904181e-01 5.00096213e-01 4.99855021e-01 5.00151948e-01
2.14093750e+00 4.99993505e-01 5.00000795e-01 9.10622475e-05 4.99907192e-01 5.00095568e-01 4.99854061e-01 5.00148583e-01
2.14156250e+00 5.00159052e-01 4.99998329e-01 9.37677702e-05 4.99901871e-01 5.00096213e-01 4.99847134e-01 5.00150692e-01
2.14218750e+00 4.99938693e-01 4.99999301e-01 9.01927695e-05 4.99909027e-01 5.00095289e-01 4.99857821e-01 5.00142108e-01
2.14281250e+00 4.99882776e-01 5.00001673e-01 9.45446759e-05 4.99902395e-01 5.00098226e-01 4.99855101e-01 5.00158267e-01
2.14343750e+00 5.00116131e-01 5.00001499e-01 8.90939620e-05 4.99908733e-01 5.00094621e-01 4.99855069e-01 5.00149094e-01
2.14406250e+00 5.00023425e-01 4.99995058e-01 9.21921701e-05 4.99899833e-01 5.00090545e-01 4.99839639e-01 5.00140841e-01
2.14468750e+00 4.99951030e-01 4.99997594e-01 8.84320077e-05 4.99902374e-01 5.00089848e-01 4.99859229e-01 5.00139166e-01
2.14531250e+00 5.00080969e-01 5.00004514e-01 8.91529224e-05 4.99913365e-01 5.00093045e-01 4.99862719e-01 5.00149393e-01
2.14593750e+00 5.00100844e-01 4.99999293e-01 8.96867163e-05 4.99904623e-01 5.00092403e-01 4.99853227e-01 5.00138891e-01
2.14656250e+00 4.99880955e-01 4.99998962e-01 8.66475922e-05 4.99905707e-01 5.00090645e-01 4.99856872e-01 5.00141089e-01
2.14718750e+00 4.99928735e-01 5.00002551e-01 9.08672786e-05 4.99910159e-01 5.00099089e-01 4.99852950e-01 5.00147944e-01
2.14781250e+00 5.00140648e-01 4.99999385e-01 8.88617460e-05 4.99906067e-01 5.00090079e-01 4.99847302e-01 5.00142245e-01
2.14843750e+00 4.99987042e-01 4.99998495e-01 9.35420181e-05 4.99903926e-01 5.00094943e-01 4.99848354e-01 5.00157691e-01
2.14906250e+00 4.99894560e-01 4.99998114e-01 8.71886104e-05 4.99908141e-01 5.00087315e-01 4.99851394e-01 5.00143126e-01
2.14968750e+00 4.99985417e-01 5.00006631e-01 9.06143189e-05 4.99913777e-01 5.00098891e-01 4.99852146e-01 5.00154285e-01
2.15031250e+00 5.00157451e-01 4.99998753e-01 8.91735032e-05 4.99905996e-01 5.00090754e-01 4.99857365e-01 5.00139868e-01
2.15093750e+00 4.99934876e-01 4.99991713e-01 8.76270375e-05 4.99896946e-01 5.00079322e-01 4.99856011e-01 5.00137344e-01
2.15156250e+00 4.99816520e-01 5.00005243e-01 9.08403293e-05 4.99911404e-01 5.00100762e-01 4.99852519e-01 5.00152614e-01
2.15218750e+00 5.00094700e-01 4.99999866e-01 8.80359650e-05 4.99907808e-01 5.00092502e-01 4.99861514e-01 5.00138030e-01
2.15281250e+00 5.00070433e-01 4.99996275e-01 8.98545492e-05 4.99901202e-01 5.00089304e-01 4.99853232e-01 5.00141541e-01
2.15343750e+00 4.99973011e-01 4.99999705e-01 8.93886984e-05 4.99906344e-01 5.00094529e-01 4.99856926e-01 5.00142632e-01
2.15406250e+00 4.99971565e-01 4.99997706e-01 8.97321812e-05 4.99903757e-01 5.00093233e-01 4.99849363e-01 5.00141792e-01
2.15468750e+00 5.00026455e-01 5.00003447e-01 9.01431138e-05 4.99911477e-01 5.00098003e-01 4.99858397e-01 5.00147533e-01
2.15531250e+00 5.00024668e-01 4.99998280e-01 9.06518485e-05 4.99905543e-01 5.00097367e-01 4.99848519e-01 5.00145465e-01
2.15593750e+00 4.99857865e-01 4.99998532e-01 8.99055960e-05 4.99903084e-01 5.00090662e-01 4.99858162e-01 5.00145679e-01
2.15656250e+00 4.99994265e-01 5.00004002e-01 8.69844355e-05 4.99911596e-01 5.00094169e-01 4.99863807e-01 5.00144808e-01
2.15718750e+00 5.00160370e-01 5.00000917e-01 9.31813873e-05 4.99899707e-01 5.00099171e-01 4.99841341e-01 5.00151559e-01
2.15781250e+00 4.99907381e-01 4.99998581e-01 8.52663115e-05 4.99908643e-01 5.00086951e-01 4.99857096e-01 5.00137478e-01
2.15843750e+00 4.99931152e-01 4.99996688e-01 9.09165855e-05 4.99904299e-01 5.00094502e-01 4.99843937e-01 5.00145614e-01
2.15906250e+00 5.00113727e-01 5.00004593e-01 8.94107072e-05 4.99908756e-01 5.00098075e-01 4.99858538e-01 5.00145705e-01
2.15968750e+00 5.00035817e-01 5.00005013e-01 8.64507444e-05 4.99917281e-01 5.00098060e-01 4.99864747e-01 5.00148112e-01
2.16031250e+00 4.99964590e-01 4.99997024e-01 8.93750827e-05 4.99903973e-01 5.00088864e-01 4.99860296e-01 5.00141096e-01
2.16093750e+00 5.00079290e-01 4.99999019e-01 8.72294869e-05 4.99907444e-01 5.00089535e-01 4.99852964e-01 5.00140340e-01
2.16156250e+00 5.00106945e-01 5.00000598e-01 8.81892248e-05 4.99908746e-01 5.00091849e-01 4.99857816e-01 5.00144643e-01
2.16218750e+00 4.99829583e-01 4.99998403e-01 8.70484666e-05 4.99909846e-01 5.00091551e-01 4.99856882e-01 5.00142103e-01
2.16281250e+00 4.99948969e-01 4.99997594e-01 8.86793966e-05 4.99906077e-01 5.00091854e-01 4.99856076e-01 5.00142738e-01
2.16343750e+00 5.00202384e-01 5.00000482e-01 8.98750765e-05 4.99900896e-01 5.00095451e-01 4.99859654e-01 5.00142684e-01
2.16406250e+00 4.99942085e-01 5.00002451e-01 8.79070509e-05 4.99908952e-01 5.00091848e-01 4.99854268e-01 5.00139632e-01
2.16468750e+00 4.99915963e-01 4.99997437e-01 8.95242043e-05 4.99904789e-01 5.00091610e-01 4.99854235e-01 5.00140795e-01
2.16531250e+00 5.00011263e-01 4.99998443e-01 8.61590653e-05 4.99910890e-01 5.00088819e-01 4.99852242e-01 5.00135701e-01
2.16593750e+00 5.00102537e-01 5.00005438e-01 8.99818963e-05 4.99911551e-01 5.00098789e-01 4.99857372e-01 5.00150450e-01
2.16656250e+00 4.99938096e-01 5.00003566e-01 8.99622670e-05 4.99912473e-01 5.00099914e-01 4.99858410e-01 5.00149399e-01
2.16718750e+00 4.99742977e-01 4.99994632e-01 8.76628362e-05 4.99905670e-01 5.00085646e-01 4.99853383e-01 5.00135097e-01
2.16781250e+00 5.00074317e-01 4.99999443e-01 9.07956042e-05 4.99901404e-01 5.00098210e-01 4.99851269e-01 5.00150664e-01
2.16843750e+00 5.00142854e-01 5.00003638e-01 8.93297487e-05 4.99909909e-01 5.00093893e-01 4.99855911e-01 5.00148383e-01
2.16906250e+00 4.99869990e-01 4.99998840e-01 8.95770520e-05 4.99904169e-01 5.00090263e-01 4.99860111e-01 5.00141341e-01
2.16968750e+00 4.99956351e-01 4.99994959e-01 8.93979916e-05 4.99900780e-01 5.00087927e-01 4.99850330e-01 5.00140089e-01
2.17031250e+00 5.00141157e-01 4.99999182e-01 8.74230912e-05 4.99906881e-01 5.00088409e-01 4.99857016e-01 5.00138253e-01
2.17093750e+00 4.99964481e-01 5.00004544e-01 8.60515854e-05 4.99914575e-01 5.00094426e-01 4.99864030e-01 5.00145264e-01
2.17156250e+00 4.99934230e-01 4.99997534e-01 8.94369182e-05 4.99902255e-01 5.00093951e-01 4.99863152e-01 5.00150013e-01
2.17218750e+00 5.00147816e-01 4.99998548e-01 8.94902071e-05 4.99904964e-01 5.00093716e-01 4.99861210e-01 5.00145097e-01
2.17281250e+00 5.00043940e-01 5.00004579e-01 8.85194329e-05 4.99914754e-01 5.00097442e-01 4.99860476e-01 5.00147512e-01
2.17343750e+00 4.99926374e-01 4.99999544e-01 8.75308775e-05 4.99906858e-01 5.00095819e-01 4.99860723e-01 5.00139559e-01
2.17406250e+00 5.00048961e-01 4.99996059e-01 8.77110495e-05 4.99904870e-01 5.00088055e-01 4.99858902e-01 5.00137979e-01
2.17468750e+00 5.00035620e-01 4.99999985e-01 8.86906638e-05 4.99909239e-01 5.00093630e-01 4.99853047e-01 5.00144040e-01
2.17531250e+00 4.99949192e-01 5.00003230e-01 8.87549877e-05 4.99909238e-01 5.00098531e-01 4.99857106e-01 5.00143247e-01
2.17593750e+00 4.99963662e-01 5.00000951e-01 8.77158834e-05 4.99908938e-01 5.00090923e-01 4.99861678e-01 5.00140779e-01
2.17656250e+00 5.00047063e-01 4.99999065e-01 9.13128626e-05 4.99902482e-01 5.00093356e-01 4.99850065e-01 5.00146236e-01
2.17718750e+00 5.00043937e-01 5.00003906e-01 8.63324007e-05 4.99910310e-01 5.00092239e-01 4.99864115e-01 5.00144205e-01
2.17781250e+00 4.99908556e-01 4.99998196e-01 8.87891640e-05 4.99907706e-01 5.00086163e-01 4.99854202e-01 5.00139880e-01
2.17843750e+00 4.99930520e-01 4.99999163e-01 9.29900617e-05 4.99900966e-01 5.00097514e-01 4.99857427e-01 5.00148428e-01
2.17906250e+00 5.00036158e-01 4.99999596e-01 8.65525493e-05 4.99908771e-01 5.00090347e-01 4.99862603e-01 5.00134279e-01
2.17968750e+00 5.00017301e-01 4.99998786e-01 8.82253824e-05 4.99908200e-01 5.00090700e-01 4.99855840e-01 5.00139762e-01
2.18031250e+00 5.00020604e-01 5.00003631e-01 8.98320575e-05 4.99912673e-01 5.00098755e-01 4.99857884e-01 5.00148206e-01
2.18093750e+00 5.00016925e-01 4.99997087e-01 8.61327606e-05 4.99908248e-01 5.00087315e-01 4.99857137e-01 5.00138653e-01
2.18156250e+00 5.00047407e-01 5.00000014e-01 8.96405879e-05 4.99905147e-01 5.00093277e-01 4.99854440e-01 5.00144912e-01
2.18218750e+00 4.99926048e-01 5.00001453e-01 8.89450932e-05 4.99905979e-01 5.00092722e-01 4.99859289e-01 5.00144559e-01
2.18281250e+00 4.99921169e-01 4.99998567e-01 8.69410672e-05 4.99906245e-01 5.00087554e-01 4.99858035e-01 5.00139981e-01
2.18343750e+00 5.00119466e-01 4.99999467e-01 8.81483925e-05 4.99905958e-01 5.00090722e-01 4.99860532e-01 5.00141350e-01
2.18406250e+00 5.00053294e-01 5.00000435e-01 8.88584303e-05 4.99908418e-01 5.00093253e-01 4.99844783e-01 5.00136021e-01
2.18468750e+00 4.99823245e-01 5.00002977e-01 8.91877561e-05 4.99905982e-01 5.00095835e-01 4.99857000e-01 5.00147608e-01
2.18531250e+00 4.99968945e-01 4.99996599e-01 8.74955013e-05 4.99911264e-01 5.00087386e-01 4.99850606e-01 5.00131994e-01
2.18593750e+00 5.00227425e-01 4.99997443e-01 8.83822871e-05 4.99899748e-01 5.00088604e-01 4.99856265e-01 5.00140073e-01
2.18656250e+00 4.99924467e-01 5.00006494e-01 8.69781737e-05 4.99912923e-01 5.00098842e-01 4.99859806e-01 5.00145780e-01
2.18718750e+00 4.99953883e-01 4.99998340e-01 8.93819372e-05 4.99900659e-01 5.00091016e-01 4.99854049e-01 5.00146461e-01
2.18781250e+00 5.00069585e-01 4.99993848e-01 8.88376556e-05 4.99896545e-01 5.00085289e-01 4.99853669e-01 5.00143088e-01
2.18843750e+00 4.99987239e-01 5.00001344e-01 8.74232546e-05 4.99911028e-01 5.00096605e-01 4.99856970e-01 5.00138194e-01
2.18906250e+00 4.99930622e-01 5.00001110e-01 8.98229716e-05 4.99905365e-01 5.00095170e-01 4.99854277e-01 5.00149345e-01
2.18968750e+00 4.99930328e-01 4.99997369e-01 8.65228759e-05 4.99908413e-01 5.00086075e-01 4.99859207e-01 5.00136237e-01
2.19031250e+00 5.00133788e-01 5.00001227e-01 8.90159724e-05 4.99907071e-01 5.00096953e-01 4.99852673e-01 5.00138775e-01
2.19093750e+00 4.99942716e-01 5.00001581e-01 8.49517440e-05 4.99912965e-01 5.00090812e-01 4.99862192e-01 5.00136530e-01
2.19156250e+00 4.99867864e-01 4.99999103e-01 8.91215452e-05 4.99903588e-01 5.00092288e-01 4.99855857e-01 5.00143683e-01
2.19218750e+00 5.00215625e-01 4.99997768e-01 9.08937639e-05 4.99904453e-01 5.00091262e-01 4.99856111e-01 5.00144595e-01
2.19281250e+00 4.99954794e-01 5.00000687e-01 8.84863141e-05 4.99904483e-01 5.00093393e-01 4.99860962e-01 5.00143252e-01
2.19343750e+00 4.99912292e-01 5.00000191e-01 9.02026333e-05 4.99906406e-01 5.00095080e-01 4.99850361e-01 5.00146044e-01
2.19406250e+00 5.00081112e-01 5.00002618e-01 8.84633791e-05 4.99911066e-01 5.00099856e-01 4.99858033e-01 5.00145196e-01
2.19468750e+00 4.99969373e-01 5.00000507e-01 8.77121166e-05 4.99908637e-01 5.00095026e-01 4.99860300e-01 5.00139999e-01
2.19531250e+00 5.00032142e-01 4.99999668e-01 8.64066133e-05 4.99909616e-01 5.00084811e-01 4.99856382e-01 5.00146591e-01
2.19593750e+00 4.99964806e-01 5.00004308e-01 9.08790731e-05 4.99910792e-01 5.00100847e-01 4.99854595e-01 5.00153291e-01
2.19656250e+00 5.00127432e-01 5.00002776e-01 8.70018138e-05 4.99908087e-01 5.00097103e-01 4.99865168e-01 5.00144386e-01
2.19718750e+00 5.00030663e-01 4.99997661e-01 9.09239657e-05 4.99902672e-01 5.00091037e-01 4.99847766e-01 5.00143682e-01
2.19781250e+00 4.99879546e-01 4.99996801e-01 9.03611165e-05 4.99902666e-01 5.00093972e-01 4.99854895e-01 5.00144198e-01
2.19843750e+00 5.00051974e-01 5.00003408e-01 9.21701475e-05 4.99904118e-01 5.00100502e-01 4.99851197e-01 5.00148360e-01
2.19906250e+00 5.00086878e-01 5.00004273e-01 8.94983441e-05 4.99913953e-01 5.00096470e-01 4.99859257e-01 5.00146112e-01
2.19968750e+00 4.99962663e-01 4.99995240e-01 8.95743254e-05 4.99904536e-01 5.00089758e-01 4.99850495e-01 5.00139490e-01
2.20031250e+00 4.99906162e-01 4.99998345e-01 8.93862332e-05 4.99904455e-01 5.00089360e-01 4.99853337e-01 5.00138401e-01
2.20093750e+00 5.00006770e-01 5.00001957e-01 8.50990913e-05 4.99915622e-01 5.00092634e-01 4.99863511e-01 5.00138241e-01
2.20156250e+00 5.00062089e-01 4.99999536e-01 8.65970299e-05 4.99904678e-01 5.00091112e-01 4.99861187e-01 5.00139431e-01
2.20218750e+00 4.99945675e-01 5.00000937e-01 8.77823826e-05 4.99910983e-01 5.00094374e-01 4.99862083e-01 5.00145903e-01
2.20281250e+00 4.99994900e-01 4.99999962e-01 8.56852769e-05 4.99906683e-01 5.00089884e-01 4.99863063e-01 5.00144261e-01
2.20343750e+00 5.00104918e-01 5.00001854e-01 8.56250495e-05 4.99911221e-01 5.00088720e-01 4.99853858e-01 5.00136889e-01
2.20406250e+00 4.99937438e-01 4.99998309e-01 8.77496537e-05 4.99905738e-01 5.00094200e-01 4.99855462e-01 5.00141260e-01
2.20468750e+00 4.99934016e-01 4.99995596e-01 8.64835766e-05 4.99906411e-01 5.00084944e-01 4.99854491e-01 5.00137869e-01
2.20531250e+00 5.00097199e-01 5.00002870e-01 8.96703390e-05 4.99905545e-01 5.00097259e-01 4.99858759e-01 5.00147454e-01
2.20593750e+00 5.00048062e-01 4.99999639e-01 8.80153658e-05 4.99904096e-01 5.00094513e-01 4.99860757e-01 5.00140937e-01
2.20656250e+00 4.99912478e-01 4.99999543e-01 9.00031539e-05 4.99903124e-01 5.00095120e-01 4.99855132e-01 5.00142559e-01
2.20718750e+00 5.00033861e-01 5.00003163e-01 8.96651671e-05 4.99907065e-01 5.00098545e-01 4.99862524e-01 5.00146167e-01
2.20781250e+00 5.00080877e-01 4.99998527e-01 8.97041279e-05 4.99902450e-01 5.00091421e-01 4.99853553e-01 5.00143351e-01
2.20843750e+00 4.99905360e-01 4.99999239e-01 9.09251913e-05 4.99902261e-01 5.00095367e-01 4.99849901e-01 5.00142036e-01
2.20906250e+00 4.99959633e-01 4.99999668e-01 8.90311931e-05 4.99908010e-01 5.00095819e-01 4.99857742e-01 5.00146213e-01
2.20968750e+00 4.99999588e-01 4.99999218e-01 8.73272652e-05 4.99910298e-01 5.00090282e-01 4.99858332e-01 5.00137560e-01
2.21031250e+00 4.99948413e-01 5.00002279e-01 8.79279423e-05 4.99906422e-01 5.00094979e-01 4.99861480e-01 5.00136540e-01
2.21093750e+00 4.99991174e-01 5.00001229e-01 8.77107724e-05 4.99906326e-01 5.00091527e-01 4.99861463e-01 5.00144760e-01
2.21156250e+00 4.99920388e-01 4.99997552e-01 8.64928722e-05 4.99910835e-01 5.00087494e-01 4.99858683e-01 5.00139316e-01
2.21218750e+00 5.00095240e-01 5.00002731e-01 8.91899107e-05 4.99909371e-01 5.00093893e-01 4.99864905e-01 5.00150088e-01
2.21281250e+00 5.00054943e-01 4.99997250e-01 8.70157787e-05 4.99907023e-01 5.00093842e-01 4.99858079e-01 5.00134411e-01
2.21343750e+00 4.99812256e-01 4.99999245e-01 8.87832080e-05 4.99905724e-01 5.00093742e-01 4.99858790e-01 5.00142957e-01
2.21406250e+00 5.00131635e-01 5.00000821e-01 8.94789208e-05 4.99905272e-01 5.00092646e-01 4.99855292e-01 5.00145747e-01
2.21468750e+00 5.00028549e-01 4.99997118e-01 8.65740167e-05 4.99903950e-01 5.00090741e-01 4.99858412e-01 5.00140111e-01
2.21531250e+00 4.99900656e-01 5.00004786e-01 8.63669059e-05 4.99913397e-01 5.00096363e-01 4.99862894e-01 5.00140299e-01
2.21593750e+00 5.00023510e-01 4.99996297e-01 8.90395535e-05 4.99897364e-01 5.00089607e-01 4.99856382e-01 5.00137831e-01
2.21656250e+00 5.00052783e-01 4.99998185e-01 8.82612125e-05 4.99905829e-01 5.00094703e-01 4.99859147e-01 5.00145720e-01
2.21718750e+00 4.99969969e-01 5.00007061e-01 9.00614865e-05 4.99911831e-01 5.00099878e-01 4.99859258e-01 5.00148370e-01
2.21781250e+00 4.99859212e-01 4.99997094e-01 8.81785760e-05 4.99903373e-01 5.00091695e-01 4.99853410e-01 5.00131324e-01
2.21843750e+00 5.00112405e-01 4.99995720e-01 8.82243769e-05 4.99904503e-01 5.00091488e-01 4.99853094e-01 5.00143242e-01
2.21906250e+00 5.00137294e-01 5.00002686e-01 8.90445879e-05 4.99908113e-01 5.00096832e-01 4.99860745e-01 5.00146242e-01
2.21968750e+00 4.99875198e-01 5.00004242e-01 8.50271068e-05 4.99914182e-01 5.00094830e-01 4.99863712e-01 5.00142475e-01
2.22031250e+00 5.00022594e-01 4.99996344e-01 8.94343197e-05 4.99899005e-01 5.00089338e-01 4.99851293e-01 5.00141109e-01
2.22093750e+00 5.00114219e-01 5.00000890e-01 8.88543958e-05 4.99906954e-01 5.00094873e-01 4.99854386e-01 5.00143319e-01
2.22156250e+00 4.99964326e-01 5.00000959e-01 8.74199192e-05 4.99905794e-01 5.00093946e-01 4.99859043e-01 5.00140303e-01
2.22218750e+00 4.99965079e-01 4.99999498e-01 9.07316874e-05 4.99901663e-01 5.00095626e-01 4.99856768e-01 5.00146926e-01
2.22281250e+00 4.99978094e-01 4.99999852e-01 8.93779733e-05 4.99906981e-01 5.00093811e-01 4.99862511e-01 5.00148481e-01
2.22343750e+00 5.00076795e-01 4.99998780e-01 8.73471158e-05 4.99903833e-01 5.00091203e-01 4.99861039e-01 5.00134740e-01
2.22406250e+00 4.99973306e-01 5.00001541e-01 8.69232597e-05 4.99908345e-01 5.00094754e-01 4.99859996e-01 5.00144510e-01
2.22468750e+00 4.99925039e-01 5.00000574e-01 8.94923943e-05 4.99910536e-01 5.00096956e-01 4.99854912e-01 5.00143839e-01
2.22531250e+00 5.00161007e-01 4.99998340e-01 8.73545759e-05 4.99902028e-01 5.00090461e-01 4.99859106e-01 5.00136489e-01
2.22593750e+00 4.99988238e-01 4.99999242e-01 9.09829184e-05 4.99901390e-01 5.00095840e-01 4.99853803e-01 5.00145283e-01
2.22656250e+00 4.99885057e-01 5.00000075e-01 9.04363886e-05 4.99899959e-01 5.00092472e-01 4.99854659e-01 5.00147017e-01
2.22718750e+00 5.00047346e-01 5.00002336e-01 8.94247511e-05 4.99909702e-01 5.00097130e-01 4.99856086e-01 5.00152864e-01
2.22781250e+00 5.00062254e-01 4.99996643e-01 8.73589139e-05 4.99903615e-01 5.00092383e-01 4.99861914e-01 5.00140892e-01
2.22843750e+00 4.99893560e-01 4.99999849e-01 9.11162161e-05 4.99903410e-01 5.00099837e-01 4.99848331e-01 5.00146434e-01
2.22906250e+00 4.99886757e-01 5.00005351e-01 8.58178320e-05 4.99912320e-01 5.00098093e-01 4.99864281e-01 5.00138300e-01
2.22968750e+00 5.00195804e-01 4.99998340e-01 8.94190557e-05 4.99899997e-01 5.00091797e-01 4.99848222e-01 5.00136222e-01
2.23031250e+00 4.99939698e-01 4.99994526e-01 9.03475871e-05 4.99898764e-01 5.00088378e-01 4.99847854e-01 5.00143914e-01
2.23093750e+00 4.99909515e-01 5.00003741e-01 8.52368910e-05 4.99914851e-01 5.00094720e-01 4.99863582e-01 5.00135694e-01
2.23156250e+00 5.00092426e-01 5.00003604e-01 8.98547882e-05 4.99904686e-01 5.00102116e-01 4.99858384e-01 5.00145606e-01
2.23218750e+00 4.99944863e-01 4.99993510e-01 8.75725314e-05 4.99900674e-01 5.00083030e-01 4.99847589e-01 5.00134695e-01
2.23281250e+00 5.00012358e-01 5.00000224e-01 9.08233751e-05 4.99901344e-01 5.00096285e-01 4.99850751e-01 5.00145415e-01
2.23343750e+00 5.00013510e-01 5.00006530e-01 8.71023887e-05 4.99915467e-01 5.00098021e-01 4.99865081e-01 5.00148107e-01
2.23406250e+00 5.00000777e-01 4.99995768e-01 8.91489135e-05 4.99900941e-01 5.00089968e-01 4.99859400e-01 5.00146541e-01
2.23468750e+00 5.00006357e-01 4.99996784e-01 8.86274328e-05 4.99904681e-01 5.00093445e-01 4.99857573e-01 5.00144967e-01
2.23531250e+00 4.99940697e-01 5.00006886e-01 8.82735650e-05 4.99913318e-01 5.00102773e-01 4.99861884e-01 5.00155509e-01
2.23593750e+00 5.00039485e-01 5.00000824e-01 8.97590054e-05 4.99904183e-01 5.00091968e-01 4.99851590e-01 5.00144019e-01
2.23656250e+00 5.00041314e-01 4.99994058e-01 8.96688427e-05 4.99899478e-01 5.00090420e-01 4.99852282e-01 5.00143447e-01
2.23718750e+00 4.99961240e-01 5.00003333e-01 8.84772398e-05 4.99909507e-01 5.00095147e-01 4.99865088e-01 5.00141880e-01
2.23781250e+00 4.99959102e-01 5.00002842e-01 9.02964086e-05 4.99904268e-01 5.00101212e-01 4.99863556e-01 5.00149780e-01
2.23843750e+00 5.00050445e-01 4.99995073e-01 8.97488125e-05 4.99899479e-01 5.00093848e-01 4.99857650e-01 5.00142747e-01
2.23906250e+00 5.00000941e-01 4.99999835e-01 8.96183388e-05 4.99905029e-01 5.00090245e-01 4.99858149e-01 5.00146196e-01
2.23968750e+00 5.00038771e-01 5.00001536e-01 8.91427288e-05 4.99907742e-01 5.00093304e-01 4.99853123e-01 5.00141063e-01
2.24031250e+00 5.00075473e-01 4.99998650e-01 8.75459581e-05 4.99906446e-01 5.00091886e-01 4.99860489e-01 5.00132294e-01
2.24093750e+00 5.00003003e-01 5.00000354e-01 8.92300219e-05 4.99908260e-01 5.00094154e-01 4.99853067e-01 5.00143707e-01
2.24156250e+00 4.99974171e-01 5.00000803e-01 8.87530380e-05 4.99906180e-01 5.00095480e-01 4.99857139e-01 5.00139264e-01
2.24218750e+00 4.99938370e-01 5.00000184e-01 8.86985621e-05 4.99905522e-01 5.00093013e-01 4.99863351e-01 5.00143369e-01
2.24281250e+00 5.00051368e-01 4.99999680e-01 8.87240853e-05 4.99908099e-01 5.00092661e-01 4.99857850e-01 5.00145821e-01
2.24343750e+00 5.00088672e-01 4.99999293e-01 9.11117774e-05 4.99903239e-01 5.00104041e-01 4.99854566e-01 5.00141729e-01
2.24406250e+00 4.99927718e-01 4.99999951e-01 8.72652555e-05 4.99908694e-01 5.00092197e-01 4.99855168e-01 5.00145201e-01
2.24468750e+00 4.99954839e-01 5.00000396e-01 8.91948825e-05 4.99906618e-01 5.00098330e-01 4.99862311e-01 5.00140205e-01
2.24531250e+00 5.00057445e-01 5.00001862e-01 8.56614317e-05 4.99911801e-01 5.00090453e-01 4.99866820e-01 5.00143578e-01
2.24593750e+00 4.99964120e-01 4.99998630e-01 8.78118318e-05 4.99902732e-01 5.00089721e-01 4.99860916e-01 5.00141417e-01
2.24656250e+00 4.99902751e-01 4.99999768e-01 8.85152088e-05 4.99906810e-01 5.00096622e-01 4.99856032e-01 5.00138530e-01
2.24718750e+00 5.00098668e-01 5.00003609e-01 8.80400116e-05 4.99910027e-01 5.00098689e-01 4.99860202e-01 5.00141464e-01
2.24781250e+00 5.00064055e-01 4.99997889e-01 8.97256627e-05 4.99901591e-01 5.00096452e-01 4.99859230e-01 5.00145164e-01
2.24843750e+00 4.99914993e-01 4.99996940e-01 8.89433233e-05 4.99903348e-01 5.00094972e-01 4.99850889e-01 5.00143530e-01
2.24906250e+00 4.99984416e-01 5.00003316e-01 8.98037005e-05 4.99903671e-01 5.00097790e-01 4.99857646e-01 5.00144816e-01
2.24968750e+00 5.00054819e-01 5.00000729e-01 8.94391686e-05 4.99906421e-01 5.00094017e-01 4.99852531e-01 5.00140038e-01
2.25031250e+00 4.99927470e-01 4.99998627e-01 8.95742119e-05 4.99901676e-01 5.00091609e-01 4.99854369e-01 5.00142472e-01
2.25093750e+00 4.99961360e-01 5.00000848e-01 8.64362012e-05 4.99909244e-01 5.00093062e-01 4.99859264e-01 5.00135861e-01
2.25156250e+00 5.00085065e-01 5.00000710e-01 9.02635536e-05 4.99904215e-01 5.00095183e-01 4.99858242e-01 5.00144566e-01
2.25218750e+00 4.99992455e-01 4.99999397e-01 8.60071294e-05 4.99903765e-01 5.00089225e-01 4.99855799e-01 5.00129699e-01
2.25281250e+00 4.99942908e-01 4.99998177e-01 8.70589104e-05 4.99907945e-01 5.00088794e-01 4.99859072e-01 5.00145782e-01
2.25343750e+00 5.00004116e-01 4.99998606e-01 8.95755373e-05 4.99904537e-01 5.00093816e-01 4.99860843e-01 5.00147464e-01
2.25406250e+00 5.00061981e-01 5.00001039e-01 8.55076413e-05 4.99910009e-01 5.00090308e-01 4.99860873e-01 5.00138834e-01
2.25468750e+00 4.99971524e-01 4.99999939e-01 8.84241076e-05 4.99905927e-01 5.00097355e-01 4.99860339e-01 5.00143606e-01
2.25531250e+00 4.99940261e-01 4.99997701e-01 8.82140800e-05 4.99902331e-01 5.00094322e-01 4.99862384e-01 5.00138644e-01
2.25593750e+00 4.99964152e-01 5.00002917e-01 8.49746044e-05 4.99911961e-01 5.00094114e-01 4.99865536e-01 5.00139649e-01
2.25656250e+00 5.00048587e-01 5.00003389e-01 9.14037653e-05 4.99904596e-01 5.00098879e-01 4.99858090e-01 5.00148677e-01
2.25718750e+00 4.99912403e-01 4.99996301e-01 8.92320469e-05 4.99904902e-01 5.00089641e-01 4.99851649e-01 5.00144199e-01
2.25781250e+00 5.00066868e-01 5.00001172e-01 8.92596782e-05 4.99905445e-01 5.00096565e-01 4.99858611e-01 5.00142253e-01
2.25843750e+00 5.00135926e-01 5.00003860e-01 9.05950136e-05 4.99910919e-01 5.00099107e-01 4.99855712e-01 5.00146436e-01
2.25906250e+00 4.99864284e-01 4.99998281e-01 9.04934287e-05 4.99902742e-01 5.00093315e-01 4.99845905e-01 5.00144084e-01
2.25968750e+00 4.99950086e-01 4.99998678e-01 8.63247036e-05 4.99910462e-01 5.00085785e-01 4.99860253e-01 5.00145259e-01
2.26031250e+00 5.00168915e-01 5.00000776e-01 8.78623563e-05 4.99912159e-01 5.00094994e-01 4.99859842e-01 5.00141594e-01
2.26093750e+00 4.99983594e-01 5.00003247e-01 8.64542084e-05 4.99911703e-01 5.00096698e-01 4.99867011e-01 5.00144486e-01
2.26156250e+00 4.99937436e-01 4.99999108e-01 8.41957685e-05 4.99912261e-01 5.00090596e-01 4.99866366e-01 5.00132235e-01
2.26218750e+00 5.00004515e-01 4.99994735e-01 8.87473189e-05 4.99900803e-01 5.00091369e-01 4.99852770e-01 5.00131957e-01
2.26281250e+00 5.00074228e-01 4.99999370e-01 8.99767992e-05 4.99902442e-01 5.00095312e-01 4.99859126e-01 5.00145054e-01
2.26343750e+00 4.99905269e-01 5.00005289e-01 9.07827597e-05 4.99909564e-01 5.00101997e-01 4.99857519e-01 5.00148331e-01
2.26406250e+00 4.99864846e-01 5.00001081e-01 8.70447176e-05 4.99908462e-01 5.00094093e-01 4.99861543e-01 5.00146379e-01
2.26468750e+00 5.00221756e-01 4.99997871e-01 9.02074456e-05 4.99903527e-01 5.00093969e-01 4.99854200e-01 5.00143460e-01
2.26531250e+00 5.00057105e-01 5.00000951e-01 8.78354681e-05 4.99905200e-01 5.00092535e-01 4.99865858e-01 5.00142445e-01
2.26593750e+00 4.99870150e-01 4.99997115e-01 8.49001308e-05 4.99909809e-01 5.00084060e-01 4.99863051e-01 5.00136877e-01
2.26656250e+00 5.00050273e-01 4.99996553e-01 8.81900548e-05 4.99903508e-01 5.00090322e-01 4.99859406e-01 5.00133790e-01
2.26718750e+00 5.00021628e-01 5.00004512e-01 8.65581780e-05 4.99911985e-01 5.00097582e-01 4.99865263e-01 5.00142973e-01
2.26781250e+00 4.99996646e-01 4.99999616e-01 9.03130152e-05 4.99905122e-01 5.00096302e-01 4.99853296e-01 5.00142113e-01
2.26843750e+00 4.99920787e-01 5.00001216e-01 8.44737891e-05 4.99910319e-01 5.00088116e-01 4.99869528e-01 5.00141446e-01
2.26906250e+00 4.99985803e-01 5.00000808e-01 9.11151892e-05 4.99895807e-01 5.00095784e-01 4.99857721e-01 5.00145919e-01
2.26968750e+00 5.00126326e-01 4.99999025e-01 8.91018648e-05 4.99899525e-01 5.00093156e-01 4.99851336e-01 5.00141586e-01
2.27031250e+00 4.99845209e-01 5.00000703e-01 8.64188422e-05 4.99905958e-01 5.00091742e-01 4.99860615e-01 5.00134110e-01
2.27093750e+00 5.00043048e-01 4.99999950e-01 9.08095595e-05 4.99902722e-01 5.00098933e-01 4.99855081e-01 5.00141069e-01
2.27156250e+00 5.00072153e-01 4.99999153e-01 8.90180582e-05 4.99904741e-01 5.00096221e-01 4.99862560e-01 5.00150469e-01
2.27218750e+00 4.99913401e-01 4.99999985e-01 8.72129174e-05 4.99906043e-01 5.00092668e-01 4.99855383e-01 5.00134646e-01
2.27281250e+00 4.99954032e-01 5.00001102e-01 8.94962678e-05 4.99905556e-01 5.00094275e-01 4.99852854e-01 5.00140597e-01
2.27343750e+00 5.00047860e-01 4.99999555e-01 9.05699484e-05 4.99900974e-01 5.00098759e-01 4.99854959e-01 5.00142866e-01
2.27406250e+00 5.00107878e-01 5.00000661e-01 8.83557856e-05 4.99905403e-01 5.00091718e-01 4.99861251e-01 5.00144711e-01
2.27468750e+00 5.00005677e-01 5.00000027e-01 8.81959444e-05 4.99904990e-01 5.00097569e-01 4.99855845e-01 5.00140384e-01
2.27531250e+00 4.99986132e-01 4.99998376e-01 9.09157158e-05 4.99901302e-01 5.00098884e-01 4.99849348e-01 5.00144787e-01
2.27593750e+00 5.00075026e-01 5.00001453e-01 8.65189278e-05 4.99908350e-01 5.00096802e-01 4.99856567e-01 5.00137511e-01
2.27656250e+00 4.99886035e-01 5.00000755e-01 8.71669604e-05 4.99906082e-01 5.00095604e-01 4.99861603e-01 5.00138377e-01
2.27718750e+00 4.99889258e-01 4.99998615e-01 8.77385623e-05 4.99906583e-01 5.00092149e-01 4.99854922e-01 5.00143829e-01
2.27781250e+00 5.00104939e-01 4.99999501e-01 8.85867921e-05 4.99907422e-01 5.00094435e-01 4.99849540e-01 5.00138391e-01
2.27843750e+00 4.99997764e-01 4.99997632e-01 8.71646849e-05 4.99905337e-01 5.00089605e-01 4.99857999e-01 5.00136850e-01
2.27906250e+00 4.99957283e-01 5.00001517e-01 9.08113198e-05 4.99905963e-01 5.00098704e-01 4.99856477e-01 5.00150485e-01
2.27968750e+00 4.99936757e-01 5.00002016e-01 8.61237719e-05 4.99910964e-01 5.00089423e-01 4.99861567e-01 5.00137231e-01
2.28031250e+00 5.00083008e-01 4.99999070e-01 8.86481223e-05 4.99901046e-01 5.00094211e-01 4.99864041e-01 5.00139947e-01
2.28093750e+00 4.99966046e-01 5.00000416e-01 8.86936005e-05 4.99908761e-01 5.00096805e-01 4.99865282e-01 5.00145726e-01
2.28156250e+00 4.99920583e-01 5.00000625e-01 8.91027872e-05 4.99906093e-01 5.00094135e-01 4.99856316e-01 5.00143915e-01
2.28218750e+00 5.00165387e-01 4.99998183e-01 8.87508026e-05 4.99902269e-01 5.00094184e-01 4.99857824e-01 5.00140053e-01
2.28281250e+00 4.99916066e-01 4.99999113e-01 8.61451460e-05 4.99908406e-01 5.00090336e-01 4.99861521e-01 5.00145058e-01
2.28343750e+00 4.99979709e-01 5.00000956e-01 8.66243163e-05 4.99904671e-01 5.00092101e-01 4.99867997e-01 5.00142444e-01
2.28406250e+00 5.00037607e-01 5.00000370e-01 8.83927371e-05 4.99906582e-01 5.00097204e-01 4.99862944e-01 5.00145497e-01
2.28468750e+00 4.99960228e-01 5.00001361e-01 8.48810006e-05 4.99912034e-01 5.00093549e-01 4.99865026e-01 5.00143530e-01
2.28531250e+00 5.00082989e-01 5.00001512e-01 9.09364358e-05 4.99902946e-01 5.00095736e-01 4.99856006e-01 5.00148844e-01
2.28593750e+00 4.99880565e-01 4.99996837e-01 8.64450096e-05 4.99903425e-01 5.00088623e-01 4.99858684e-01 5.00144152e-01
2.28656250e+00 4.99998146e-01 4.99998052e-01 8.95533434e-05 4.99902498e-01 5.00089953e-01 4.99853076e-01 5.00140634e-01
2.28718750e+00 5.00025920e-01 5.00001961e-01 8.96638934e-05 4.99905934e-01 5.00095265e-01 4.99862406e-01 5.00148573e-01
2.28781250e+00 4.99946112e-01 5.00000149e-01 8.85813932e-05 4.99903713e-01 5.00095337e-01 4.99861843e-01 5.00142134e-01
2.28843750e+00 5.00179882e-01 4.99999395e-01 8.92224124e-05 4.99902784e-01 5.00092705e-01 4.99853144e-01 5.00140947e-01
2.28906250e+00 5.00018630e-01 5.00000143e-01 8.70425516e-05 4.99902935e-01 5.00097175e-01 4.99866730e-01 5.00139508e-01
2.28968750e+00 4.99898019e-01 5.00000111e-01 8.87358614e-05 4.99902467e-01 5.00096945e-01 4.99863615e-01 5.00146083e-01
2.29031250e+00 5.00024215e-01 4.99996361e-01 8.68905683e-05 4.99907141e-01 5.00092593e-01 4.99859826e-01 5.00137511e-01
2.29093750e+00 5.00065507e-01 5.00003386e-01 8.95701179e-05 4.99904621e-01 5.00099213e-01 4.99861372e-01 5.00142063e-01
2.29156250e+00 5.00053366e-01 5.00004942e-01 8.81893772e-05 4.99907467e-01 5.00098235e-01 4.99862560e-01 5.00146721e-01
2.29218750e+00 4.99831266e-01 4.99994530e-01 8.89106837e-05 4.99898583e-01 5.00090984e-01 4.99851419e-01 5.00139020e-01
2.29281250e+00 5.00063070e-01 4.99999159e-01 9.08859660e-05 4.99901268e-01 5.00096990e-01 4.99859332e-01 5.00143326e-01
2.29343750e+00 5.00062801e-01 5.00001408e-01 8.59083517e-05 4.99909349e-01 5.00098175e-01 4.99865356e-01 5.00142682e-01
2.29406250e+00 4.99810750e-01 5.00001821e-01 9.09650105e-05 4.99901853e-01 5.00099502e-01 4.99848639e-01 5.00144726e-01
2.29468750e+00 5.00055645e-01 5.00002214e-01 8.74579825e-05 4.99907968e-01 5.00094641e-01 4.99860627e-01 5.00138566e-01
2.29531250e+00 5.00128109e-01 4.99996973e-01 8.73221412e-05 4.99905944e-01 5.00094116e-01 4.99848936e-01 5.00136279e-01
2.29593750e+00 4.99860466e-01 4.99999155e-01 8.91219031e-05 4.99902579e-01 5.00094849e-01 4.99854760e-01 5.00141582e-01
2.29656250e+00 4.99971114e-01 4.99999714e-01 8.71102063e-05 4.99911718e-01 5.00090605e-01 4.99858470e-01 5.00139000e-01
2.29718750e+00 5.00094944e-01 5.00001003e-01 9.28278679e-05 4.99903977e-01 5.00102565e-01 4.99856630e-01 5.00150798e-01
2.29781250e+00 5.00007046e-01 5.00002653e-01 8.57275298e-05 4.99908812e-01 5.00096430e-01 4.99863874e-01 5.00138869e-01
2.29843750e+00 4.99839522e-01 4.99995957e-01 8.81249884e-05 4.99903956e-01 5.00089687e-01 4.99853738e-01 5.00142011e-01
2.29906250e+00 5.00097091e-01 5.00001174e-01 9.03364069e-05 4.99900225e-01 5.00099804e-01 4.99857120e-01 5.00146748e-01
2.29968750e+00 5.00095920e-01 5.00001061e-01 8.70265698e-05 4.99908186e-01 5.00093623e-01 4.99861380e-01 5.00139090e-01
2.30031250e+00 4.99853110e-01 4.99995325e-01 8.94120822e-05 4.99900631e-01 5.00091490e-01 4.99851281e-01 5.00136794e-01
2.30093750e+00 5.00029260e-01 5.00002898e-01 8.92658475e-05 4.99907263e-01 5.00099031e-01 4.99859864e-01 5.00144679e-01
2.30156250e+00 5.00019019e-01 5.00001316e-01 8.85707501e-05 4.99909407e-01 5.00095663e-01 4.99862387e-01 5.00150222e-01
2.30218750e+00 4.99962363e-01 4.99997489e-01 8.86913827e-05 4.99904194e-01 5.00094973e-01 4.99852551e-01 5.00135469e-01
2.30281250e+00 4.99943990e-01 4.99999991e-01 8.60350039e-05 4.99908247e-01 5.00092626e-01 4.99857214e-01 5.00137987e-01
2.30343750e+00 5.00037355e-01 5.00000235e-01 9.05699546e-05 4.99902596e-01 5.00096339e-01 4.99856135e-01 5.00145686e-01
2.30406250e+00 5.00102859e-01 5.00001823e-01 8.87273546e-05 4.99908033e-01 5.00099504e-01 4.99864124e-01 5.00141966e-01
2.30468750e+00 4.99890871e-01 4.99997872e-01 9.16340554e-05 4.99899649e-01 5.00098012e-01 4.99854657e-01 5.00147694e-01
2.30531250e+00 4.99973681e-01 4.99999223e-01 9.02041256e-05 4.99902116e-01 5.00097111e-01 4.99845550e-01 5.00139332e-01
2.30593750e+00 5.00189473e-01 5.00003168e-01 9.22571479e-05 4.99902519e-01 5.00101216e-01 4.99855991e-01 5.00147843e-01
2.30656250e+00 4.99958336e-01 4.99999404e-01 8.75940014e-05 4.99904972e-01 5.00093047e-01 4.99865080e-01 5.00140537e-01
2.30718750e+00 4.99893085e-01 4.99998578e-01 8.98821808e-05 4.99905423e-01 5.00096263e-01 4.99852851e-01 5.00140406e-01
2.30781250e+00 5.00016133e-01 5.00002325e-01 8.90394070e-05 4.99910842e-01 5.00099600e-01 4.99859307e-01 5.00141130e-01
2.30843750e+00 5.00117520e-01 5.00001003e-01 8.81593566e-05 4.99902379e-01 5.00100369e-01 4.99859470e-01 5.00139339e-01
2.30906250e+00 4.99919438e-01 4.99996488e-01 8.83389433e-05 4.99904305e-01 5.00096556e-01 4.99854584e-01 5.00138835e-01
2.30968750e+00 4.99903591e-01 4.99999971e-01 8.79601488e-05 4.99908184e-01 5.00095533e-01 4.99862002e-01 5.00142561e-01
2.31031250e+00 5.00221774e-01 5.00005179e-01 8.81288642e-05 4.99910222e-01 5.00097783e-01 4.99866333e-01 5.00149402e-01
2.31093750e+00 4.99905909e-01 4.99997607e-01 8.99574609e-05 4.99904223e-01 5.00096476e-01 4.99850636e-01 5.00137352e-01
2.31156250e+00 4.99859792e-01 4.99996183e-01 8.89442887e-05 4.99902668e-01 5.00090943e-01 4.99853644e-01 5.00138780e-01
2.31218750e+00 5.00174249e-01 5.00006834e-01 9.07617368e-05 4.99909729e-01 5.00106217e-01 4.99857195e-01 5.00147194e-01
2.31281250e+00 4.99955372e-01 4.99999919e-01 8.74154168e-05 4.99906166e-01 5.00094070e-01 4.99860069e-01 5.00143757e-01
2.31343750e+00 4.99969244e-01 4.99992653e-01 9.16683351e-05 4.99894723e-01 5.00092323e-01 4.99851575e-01 5.00143323e-01
2.31406250e+00 5.00014487e-01 5.00004963e-01 8.94751546e-05 4.99910306e-01 5.00101425e-01 4.99862664e-01 5.00140420e-01
2.31468750e+00 5.00056283e-01 5.00003899e-01 8.58331259e-05 4.99911154e-01 5.00095478e-01 4.99863481e-01 5.00138445e-01
2.31531250e+00 4.99972350e-01 4.99995900e-01 9.02482870e-05 4.99900217e-01 5.00094264e-01 4.99859100e-01 5.00145343e-01
2.31593750e+00 4.99872125e-01 4.99999492e-01 8.71370317e-05 4.99907223e-01 5.00091770e-01 4.99863871e-01 5.00139314e-01
2.31656250e+00 5.00124031e-01 5.00002059e-01 9.15582917e-05 4.99901979e-01 5.00102218e-01 4.99856203e-01 5.00147796e-01
2.31718750e+00 5.00085289e-01 5.00000722e-01 8.91072436e-05 4.99905124e-01 5.00097047e-01 4.99864742e-01 5.00144888e-01
2.31781250e+00 4.99907522e-01 4.99996376e-01 8.98017443e-05 4.99899039e-01 5.00093584e-01 4.99857000e-01 5.00136642e-01
2.31843750e+00 4.99999935e-01 4.99999822e-01 8.86516408e-05 4.99906529e-01 5.00095796e-01 4.99853206e-01 5.00137592e-01
2.31906250e+00 5.00077306e-01 5.00005181e-01 8.86804204e-05 4.99907967e-01 5.00097739e-01 4.99859323e-01 5.00145282e-01
2.31968750e+00 5.00034385e-01 4.99995540e-01 8.88303905e-05 4.99903524e-01 5.00095390e-01 4.99854706e-01 5.00139978e-01
2.32031250e+00 4.99891539e-01 4.99999510e-01 8.85794874e-05 4.99905668e-01 5.00096977e-01 4.99865487e-01 5.00143353e-01
2.32093750e+00 5.00022779e-01 5.00003772e-01 8.75773781e-05 4.99908988e-01 5.00100365e-01 4.99864700e-01 5.00137404e-01
2.32156250e+00 5.00058211e-01 4.99997260e-01 9.05327253e-05 4.99897750e-01 5.00096226e-01 4.99854122e-01 5.00136753e-01
2.32218750e+00 4.99868049e-01 4.99996124e-01 8.81725434e-05 4.99900772e-01 5.00090314e-01 4.99853327e-01 5.00136265e-01
2.32281250e+00 5.00084617e-01 5.00003841e-01 8.66747920e-05 4.99907345e-01 5.00095638e-01 4.99864191e-01 5.00139113e-01
2.32343750e+00 5.00133394e-01 5.00003434e-01 8.89362154e-05 4.99904078e-01 5.00101148e-01 4.99859402e-01 5.00141634e-01
2.32406250e+00 4.99779924e-01 4.99993753e-01 8.74803175e-05 4.99900673e-01 5.00091357e-01 4.99859603e-01 5.00138834e-01
2.32468750e+00 5.00008092e-01 5.00001896e-01 8.69653644e-05 4.99908217e-01 5.00094755e-01 4.99864394e-01 5.00145119e-01
2.32531250e+00 5.00086332e-01 5.00004527e-01 8.91336849e-05 4.99907898e-01 5.00098895e-01 4.99853270e-01 5.00141140e-01
2.32593750e+00 4.99956284e-01 4.99996403e-01 8.98168441e-05 4.99896576e-01 5.00092576e-01 4.99855036e-01 5.00139674e-01
2.32656250e+00 5.00007937e-01 4.99997490e-01 8.98730706e-05 4.99899630e-01 5.00096461e-01 4.99856948e-01 5.00143255e-01
2.32718750e+00 5.00008448e-01 5.00004183e-01 8.73967295e-05 4.99910239e-01 5.00098746e-01 4.99862180e-01 5.00143865e-01
2.32781250e+00 5.00019121e-01 5.00004354e-01 8.91116575e-05 4.99906768e-01 5.00099415e-01 4.99855342e-01 5.00148325e-01
2.32843750e+00 4.99954679e-01 4.99993458e-01 8.84771986e-05 4.99897965e-01 5.00089502e-01 4.99851066e-01 5.00136367e-01
2.32906250e+00 5.00033329e-01 5.00000275e-01 8.89649227e-05 4.99903260e-01 5.00099908e-01 4.99865412e-01 5.00143076e-01
2.32968750e+00 5.00105030e-01 5.00005923e-01 8.63410617e-05 4.99913605e-01 5.00098842e-01 4.99865244e-01 5.00143487e-01
2.33031250e+00 4.99934907e-01 4.99995395e-01 9.16432403e-05 4.99900759e-01 5.00092377e-01 4.99849624e-01 5.00142529e-01
2.33093750e+00 4.99914491e-01 4.99996654e-01 8.58172751e-05 4.99903746e-01 5.00087633e-01 4.99859324e-01 5.00134428e-01
2.33156250e+00 5.00045498e-01 5.00004850e-01 8.64002891e-05 4.99912241e-01 5.00098539e-01 4.99870618e-01 5.00143781e-01
2.33218750e+00 5.00100913e-01 5.00001011e-01 8.54720242e-05 4.99908966e-01 5.00091299e-01 4.99869561e-01 5.00139878e-01
2.33281250e+00 4.99948100e-01 4.99992808e-01 8.96522347e-05 4.99894745e-01 5.00088869e-01 4.99853583e-01 5.00134672e-01
2.33343750e+00 4.99815945e-01 5.00003447e-01 8.88478119e-05 4.99910655e-01 5.00099733e-01 4.99863670e-01 5.00144713e-01
2.33406250e+00 5.00211627e-01 5.00001990e-01 8.79416943e-05 4.99904774e-01 5.00096205e-01 4.99863183e-01 5.00143547e-01
2.33468750e+00 5.00004225e-01 4.99996079e-01 9.15959429e-05 4.99894850e-01 5.00097958e-01 4.99853211e-01 5.00138814e-01
2.33531250e+00 4.99809117e-01 5.00002087e-01 8.76195946e-05 4.99907660e-01 5.00097421e-01 4.99859392e-01 5.00140076e-01
2.33593750e+00 5.00153568e-01 5.00002094e-01 9.30139922e-05 4.99899789e-01 5.00100653e-01 4.99850857e-01 5.00145961e-01
2.33656250e+00 5.00021828e-01 5.00000062e-01 8.70000740e-05 4.99908141e-01 5.00097799e-01 4.99865451e-01 5.00141451e-01
2.33718750e+00 4.99916956e-01 4.99996629e-01 8.85412132e-05 4.99901246e-01 5.00088741e-01 4.99858588e-01 5.00141493e-01
2.33781250e+00 5.00002803e-01 5.00002413e-01 8.82854031e-05 4.99907849e-01 5.00094630e-01 4.99857027e-01 5.00142531e-01
2.33843750e+00 5.00128132e-01 5.00002754e-01 8.83074102e-05 4.99904628e-01 5.00100208e-01 4.99862575e-01 5.00142925e-01
2.33906250e+00 4.99993243e-01 4.99997368e-01 8.87217461e-05 4.99902532e-01 5.00093838e-01 4.99858111e-01 5.00141063e-01
2.33968750e+00 4.99852886e-01 5.00001740e-01 8.92631252e-05 4.99904962e-01 5.00096700e-01 4.99865855e-01 5.00147295e-01
2.34031250e+00 5.00111031e-01 5.00001840e-01 9.04897481e-05 4.99900470e-01 5.00099544e-01 4.99855795e-01 5.00141762e-01
2.34093750e+00 4.99983638e-01 4.99997380e-01 8.74169817e-05 4.99905013e-01 5.00092203e-01 4.99860078e-01 5.00138664e-01
2.34156250e+00 4.99931218e-01 4.99999725e-01 9.13352551e-05 4.99901318e-01 5.00096587e-01 4.99854874e-01 5.00148193e-01
2.34218750e+00 5.00068874e-01 5.00000521e-01 8.52763978e-05 4.99910281e-01 5.00090831e-01 4.99857735e-01 5.00131892e-01
2.34281250e+00 5.00014635e-01 5.00003687e-01 9.18578772e-05 4.99905388e-01 5.00104119e-01 4.99866399e-01 5.00153145e-01
2.34343750e+00 5.00013283e-01 4.99995536e-01 8.78355505e-05 4.99902634e-01 5.00090728e-01 4.99852618e-01 5.00136886e-01
2.34406250e+00 4.99910308e-01 4.99997244e-01 8.77865581e-05 4.99905310e-01 5.00093600e-01 4.99861438e-01 5.00141671e-01
2.34468750e+00 4.99967475e-01 5.00006180e-01 8.93838311e-05 4.99911310e-01 5.00101445e-01 4.99861869e-01 5.00148936e-01
2.34531250e+00 5.00149321e-01 4.99999512e-01 9.01222280e-05 4.99903292e-01 5.00099595e-01 4.99853248e-01 5.00142875e-01
2.34593750e+00 4.99931203e-01 4.99994758e-01 8.71096071e-05 4.99901142e-01 5.00089944e-01 4.99853713e-01 5.00134597e-01
2.34656250e+00 4.99959275e-01 4.99999694e-01 8.69577462e-05 4.99909045e-01 5.00090703e-01 4.99860704e-01 5.00136107e-01
2.34718750e+00 5.00091386e-01 5.00004991e-01 8.83806503e-05 4.99909160e-01 5.00098297e-01 4.99867795e-01 5.00146217e-01
2.34781250e+00 4.99977646e-01 4.99996372e-01 8.81910699e-05 4.99902584e-01 5.00091170e-01 4.99863909e-01 5.00137395e-01
2.34843750e+00 4.99954576e-01 4.99997892e-01 8.73889960e-05 4.99905406e-01 5.00094910e-01 4.99858163e-01 5.00134511e-01
2.34906250e+00 5.00023646e-01 5.00003300e-01 9.12812951e-05 4.99901550e-01 5.00102353e-01 4.99857341e-01 5.00145865e-01
2.34968750e+00 5.00051056e-01 4.99995845e-01 8.71198030e-05 4.99898967e-01 5.00089213e-01 4.99860298e-01 5.00137542e-01
2.35031250e+00 4.99801006e-01 4.99999145e-01 8.74844108e-05 4.99902444e-01 5.00097800e-01 4.99862200e-01 5.00139393e-01
2.35093750e+00 5.00070451e-01 5.00006771e-01 8.93550841e-05 4.99909057e-01 5.00103347e-01 4.99865020e-01 5.00148598e-01
2.35156250e+00 5.00134513e-01 5.00000640e-01 8.70917587e-05 4.99902164e-01 5.00096635e-01 4.99862636e-01 5.00136007e-01
2.35218750e+00 4.99870579e-01 4.99992556e-01 8.79285350e-05 4.99899985e-01 5.00087855e-01 4.99852350e-01 5.00132667e-01
2.35281250e+00 5.00151658e-01 5.00002147e-01 8.81471943e-05 4.99909084e-01 5.00097811e-01 4.99857658e-01 5.00142756e-01
2.35343750e+00 5.00054260e-01 5.00005246e-01 8.96322891e-05 4.99908290e-01 5.00105800e-01 4.99861548e-01 5.00150483e-01
2.35406250e+00 4.99830386e-01 4.99993136e-01 8.70093531e-05 4.99901459e-01 5.00086982e-01 4.99854949e-01 5.00135766e-01
2.35468750e+00 4.99991168e-01 4.99999307e-01 8.71501705e-05 4.99906048e-01 5.00094399e-01 4.99863324e-01 5.00146354e-01
2.35531250e+00 5.00039744e-01 5.00005562e-01 8.96445738e-05 4.99906726e-01 5.00102441e-01 4.99861911e-01 5.00145176e-01
2.35593750e+00 4.99994905e-01 4.99997654e-01 8.53563944e-05 4.99905194e-01 5.00088815e-01 4.99862356e-01 5.00132078e-01
2.35656250e+00 4.99901336e-01 4.99998950e-01 8.86627544e-05 4.99902328e-01 5.00096355e-01 4.99853938e-01 5.00137605e-01
2.35718750e+00 5.00034496e-01 5.00005387e-01 8.98212773e-05 4.99908583e-01 5.00105859e-01 4.99859036e-01 5.00144973e-01
2.35781250e+00 5.00169157e-01 5.00003195e-01 8.78336117e-05 4.99909332e-01 5.00094975e-01 4.99861116e-01 5.00143892e-01
2.35843750e+00 4.99874992e-01 4.99992847e-01 8.87376374e-05 4.99896530e-01 5.00086334e-01 4.99857889e-01 5.00141823e-01
2.35906250e+00 4.99938485e-01 4.99996922e-01 8.93522986e-05 4.99901916e-01 5.00093350e-01 4.99850100e-01 5.00143826e-01
2.35968750e+00 5.00141021e-01 5.00008088e-01 8.74719530e-05 4.99914203e-01 5.00101070e-01 4.99860221e-01 5.00140092e-01
2.36031250e+00 4.99945475e-01 4.99995670e-01 8.86615628e-05 4.99899181e-01 5.00092886e-01 4.99850543e-01 5.00131712e-01
2.36093750e+00 4.99931934e-01 4.99996174e-01 9.01310460e-05 4.99899060e-01 5.00093206e-01 4.99856142e-01 5.00139962e-01
2.36156250e+00 5.00015979e-01 5.00004272e-01 9.08097520e-05 4.99903193e-01 5.00102201e-01 4.99857316e-01 5.00139995e-01
2.36218750e+00 5.00074702e-01 4.99999149e-01 8.99654060e-05 4.99899032e-01 5.00097836e-01 4.99852241e-01 5.00139933e-01
2.36281250e+00 4.99927103e-01 4.99999190e-01 9.13118524e-05 4.99902985e-01 5.00099601e-01 4.99853735e-01 5.00150888e-01
2.36343750e+00 4.99992398e-01 5.00001607e-01 8.94933738e-05 4.99903486e-01 5.00101147e-01 4.99858025e-01 5.00142124e-01
2.36406250e+00 5.00119541e-01 5.00000264e-01 9.04384755e-05 4.99900473e-01 5.00098462e-01 4.99854364e-01 5.00144672e-01
2.36468750e+00 4.99964065e-01 4.99997078e-01 8.85121361e-05 4.99896661e-01 5.00092884e-01 4.99855653e-01 5.00138485e-01
2.36531250e+00 4.99944190e-01 5.00000220e-01 8.81485955e-05 4.99902971e-01 5.00098650e-01 4.99856069e-01 5.00141636e-01
2.36593750e+00 5.00004293e-01 5.00000374e-01 8.68986678e-05 4.99907865e-01 5.00092369e-01 4.99858825e-01 5.00141701e-01
2.36656250e+00 5.00063724e-01 4.99999223e-01 8.90874089e-05 4.99903491e-01 5.00096691e-01 4.99858452e-01 5.00136081e-01
2.36718750e+00 4.99941712e-01 5.00001276e-01 8.84808232e-05 4.99904431e-01 5.00100028e-01 4.99861914e-01 5.00145218e-01
2.36781250e+00 4.99881746e-01 4.99999233e-01 8.70544488e-05 4.99904223e-01 5.00092523e-01 4.99859647e-01 5.00141849e-01
2.36843750e+00 5.00087082e-01 5.00003348e-01 8.99390442e-05 4.99904595e-01 5.00099423e-01 4.99856425e-01 5.00141840e-01
2.36906250e+00 5.00117750e-01 4.99999482e-01 8.75259422e-05 4.99906501e-01 5.00092085e-01 4.99860431e-01 5.00143403e-01
2.36968750e+00 4.99896516e-01 4.99998374e-01 8.92687738e-05 4.99896938e-01 5.00094068e-01 4.99857319e-01 5.00138398e-01
2.37031250e+00 5.00064390e-01 5.00004152e-01 8.25708097e-05 4.99912529e-01 5.00092876e-01 4.99869392e-01 5.00133953e-01
2.37093750e+00 5.00021631e-01 4.99997090e-01 8.96063754e-05 4.99899964e-01 5.00097830e-01 4.99859248e-01 5.00144491e-01
2.37156250e+00 4.99868835e-01 5.00000407e-01 8.50530505e-05 4.99905641e-01 5.00095481e-01 4.99871916e-01 5.00137829e-01
2.37218750e+00 5.00053383e-01 5.00001315e-01 8.69056751e-05 4.99905394e-01 5.00097031e-01 4.99864033e-01 5.00135660e-01
2.37281250e+00 5.00102374e-01 4.99995694e-01 8.72115156e-05 4.99901827e-01 5.00092073e-01 4.99858530e-01 5.00135004e-01
2.37343750e+00 4.99914466e-01 5.00004061e-01 8.97185588e-05 4.99905245e-01 5.00097490e-01 4.99862742e-01 5.00149830e-01
2.37406250e+00 4.99953678e-01 5.00000393e-01 8.77806959e-05 4.99908107e-01 5.00094780e-01 4.99860921e-01 5.00139991e-01
2.37468750e+00 5.00095542e-01 4.99997163e-01 8.85576291e-05 4.99902654e-01 5.00097346e-01 4.99858169e-01 5.00139060e-01
2.37531250e+00 5.00006498e-01 5.00000011e-01 8.90640118e-05 4.99898924e-01 5.00097199e-01 4.99862428e-01 5.00144438e-01
2.37593750e+00 4.99879127e-01 5.00001737e-01 8.66901689e-05 4.99909570e-01 5.00096340e-01 4.99865309e-01 5.00138976e-01
2.37656250e+00 4.99991860e-01 4.99998618e-01 8.93220680e-05 4.99904374e-01 5.00095095e-01 4.99857924e-01 5.00141094e-01
2.37718750e+00 5.00031125e-01 4.99997469e-01 8.97055624e-05 4.99901339e-01 5.00097999e-01 4.99858548e-01 5.00144622e-01
2.37781250e+00 4.99982595e-01 5.00004476e-01 8.80489558e-05 4.99907669e-01 5.00101272e-01 4.99869086e-01 5.00145603e-01
2.37843750e+00 4.99910417e-01 4.99998632e-01 8.93582970e-05 4.99901323e-01 5.00096552e-01 4.99860812e-01 5.00140585e-01
2.37906250e+00 5.00019060e-01 4.99996000e-01 8.83058812e-05 4.99900150e-01 5.00092760e-01 4.99856932e-01 5.00141579e-01
2.37968750e+00 5.00182998e-01 5.00003674e-01 8.68021907e-05 4.99907090e-01 5.00093906e-01 4.99863981e-01 5.00138263e-01
2.38031250e+00 4.99906113e-01 5.00000803e-01 8.69699437e-05 4.99900052e-01 5.00094418e-01 4.99860959e-01 5.00135606e-01
2.38093750e+00 4.99932099e-01 4.99999700e-01 8.67400932e-05 4.99903497e-01 5.00094349e-01 4.99864095e-01 5.00141578e-01
2.38156250e+00 5.00203250e-01 5.00000264e-01 8.67942795e-05 4.99904704e-01 5.00093199e-01 4.99858873e-01 5.00144971e-01
2.38218750e+00 4.99888422e-01 5.00001673e-01 8.79025012e-05 4.99907513e-01 5.00098248e-01 4.99858358e-01 5.00136431e-01
2.38281250e+00 4.99917496e-01 5.00000948e-01 8.72565116e-05 4.99904034e-01 5.00097721e-01 4.99863487e-01 5.00144867e-01
2.38343750e+00 5.00112658e-01 4.99996587e-01 8.79548207e-05 4.99898279e-01 5.00096452e-01 4.99860702e-01 5.00139282e-01
2.38406250e+00 4.99977549e-01 4.99999886e-01 8.76523176e-05 4.99905495e-01 5.00096941e-01 4.99861159e-01 5.00136820e-01
2.38468750e+00 4.99938175e-01 5.00001314e-01 8.91561074e-05 4.99905586e-01 5.00096814e-01 4.99858120e-01 5.00146068e-01
2.38531250e+00 4.99965792e-01 4.99996536e-01 8.71168454e-05 4.99903847e-01 5.00094798e-01 4.99853866e-01 5.00134012e-01
2.38593750e+00 5.00177780e-01 5.00002790e-01 8.73045929e-05 4.99905920e-01 5.00099826e-01 4.99860943e-01 5.00141387e-01
2.38656250e+00 4.99998955e-01 5.00001181e-01 8.65372149e-05 4.99905340e-01 5.00096844e-01 4.99864713e-01 5.00137573e-01
2.38718750e+00 4.99789786e-01 4.99998137e-01 8.71584616e-05 4.99902245e-01 5.00093146e-01 4.99863375e-01 5.00141651e-01
2.38781250e+00 5.00170915e-01 4.99998448e-01 8.67520730e-05 4.99903462e-01 5.00093990e-01 4.99865770e-01 5.00138968e-01
2.38843750e+00 4.99993592e-01 5.00000448e-01 9.05224926e-05 4.99901020e-01 5.00094671e-01 4.99857208e-01 5.00147085e-01
2.38906250e+00 4.99797137e-01 5.00000338e-01 8.88187738e-05 4.99901524e-01 5.00097778e-01 4.99857314e-01 5.00141447e-01
2.38968750e+00 5.00076949e-01 4.99999020e-01 8.88064721e-05 4.99903390e-01 5.00096176e-01 4.99858992e-01 5.00136863e-01
2.39031250e+00 5.00132538e-01 5.00002672e-01 8.85106401e-05 4.99909155e-01 5.00104489e-01 4.99862020e-01 5.00145461e-01
2.39093750e+00 5.00011616e-01 4.99998820e-01 8.89729569e-05 4.99903566e-01 5.00097171e-01 4.99850311e-01 5.00138410e-01
2.39156250e+00 4.99893727e-01 4.99997211e-01 8.75208296e-05 4.99903871e-01 5.00091929e-01 4.99859514e-01 5.00139336e-01
2.39218750e+00 5.00041775e-01 5.00001690e-01 8.87322013e-05 4.99903597e-01 5.00097529e-01 4.99860240e-01 5.00147473e-01
2.39281250e+00 5.00134195e-01 5.00001751e-01 8.75301206e-05 4.99905489e-01 5.00097536e-01 4.99861958e-01 5.00143066e-01
2.39343750e+00 4.99795340e-01 4.99999856e-01 8.78141443e-05 4.99899915e-01 5.00096663e-01 4.99863786e-01 5.00139767e-01
2.39406250e+00 5.00005987e-01 4.99998495e-01 8.71112293e-05 4.99903256e-01 5.00093749e-01 4.99862370e-01 5.00140524e-01
2.39468750e+00 5.00136041e-01 5.00001884e-01 8.84402321e-05 4.99902786e-01 5.00096578e-01 4.99861354e-01 5.00139046e-01
2.39531250e+00 4.99922394e-01 5.00000628e-01 9.01426096e-05 4.99901427e-01 5.00097937e-01 4.99859862e-01 5.00144060e-01
2.39593750e+00 4.99942552e-01 4.99996937e-01 8.81340358e-05 4.99901532e-01 5.00096551e-01 4.99852531e-01 5.00132562e-01
2.39656250e+00 5.00038998e-01 5.00004383e-01 8.84102911e-05 4.99906742e-01 5.00099740e-01 4.99867130e-01 5.00143722e-01
2.39718750e+00 5.00157681e-01 4.99999907e-01 8.86516503e-05 4.99904714e-01 5.00095484e-01 4.99857484e-01 5.00137659e-01
2.39781250e+00 4.99846813e-01 4.99995513e-01 8.71886796e-05 4.99896095e-01 5.00091472e-01 4.99861859e-01 5.00136165e-01
2.39843750e+00 4.99978485e-01 5.00004883e-01 8.71277829e-05 4.99912199e-01 5.00099650e-01 4.99859891e-01 5.00145630e-01
2.39906250e+00 5.00144155e-01 5.00002286e-01 9.23441672e-05 4.99902426e-01 5.00100588e-01 4.99858736e-01 5.00148305e-01
2.39968750e+00 4.99889065e-01 4.99993715e-01 8.91849699e-05 4.99897677e-01 5.00093828e-01 4.99849363e-01 5.00134392e-01
2.40031250e+00 4.99948962e-01 5.00002626e-01 8.86730653e-05 4.99909748e-01 5.00102580e-01 4.99865070e-01 5.00148574e-01
2.40093750e+00 5.00116878e-01 5.00003559e-01 8.86164109e-05 4.99906148e-01 5.00097830e-01 4.99864011e-01 5.00143504e-01
2.40156250e+00 5.00005485e-01 4.99996129e-01 8.58700129e-05 4.99901801e-01 5.00086059e-01 4.99863080e-01 5.00128922e-01
2.40218750e+00 4.99950775e-01 5.00000541e-01 8.59848298e-05 4.99905020e-01 5.00097544e-01 4.99865087e-01 5.00132869e-01
2.40281250e+00 4.99967432e-01 5.00003726e-01 8.38870736e-05 4.99912505e-01 5.00091961e-01 4.99870567e-01 5.00139800e-01
2.40343750e+00 5.00109424e-01 4.99995529e-01 8.75726529e-05 4.99897494e-01 5.00090018e-01 4.99858859e-01 5.00135351e-01
2.40406250e+00 4.99981557e-01 5.00001152e-01 8.55113045e-05 4.99911322e-01 5.00094515e-01 4.99865987e-01 5.00137621e-01
2.40468750e+00 4.99913872e-01 5.00002624e-01 8.74483230e-05 4.99910954e-01 5.00097896e-01 4.99861869e-01 5.00142293e-01
2.40531250e+00 5.00088182e-01 4.99996515e-01 8.86792826e-05 4.99897460e-01 5.00095062e-01 4.99857268e-01 5.00133937e-01
2.40593750e+00 4.99909914e-01 4.99999727e-01 8.92605069e-05 4.99901681e-01 5.00097182e-01 4.99857900e-01 5.00144480e-01
2.40656250e+00 4.99954844e-01 4.99999870e-01 8.74266740e-05 4.99905658e-01 5.00097190e-01 4.99867959e-01 5.00139966e-01
2.40718750e+00 5.00085296e-01 4.99999138e-01 8.46996139e-05 4.99903949e-01 5.00088633e-01 4.99867532e-01 5.00134376e-01
2.40781250e+00 5.00056909e-01 5.00000413e-01 9.05189657e-05 4.99904416e-01 5.00097661e-01 4.99857110e-01 5.00140736e-01
2.40843750e+00 4.99938481e-01 5.00001409e-01 8.61833054e-05 4.99905288e-01 5.00096748e-01 4.99863095e-01 5.00132919e-01
2.40906250e+00 4.99902183e-01 5.00000580e-01 8.73149497e-05 4.99907450e-01 5.00096290e-01 4.99861773e-01 5.00137536e-01
2.40968750e+00 5.00104644e-01 4.99997880e-01 9.03130659e-05 4.99895131e-01 5.00095718e-01 4.99858471e-01 5.00140792e-01
2.41031250e+00 5.00006726e-01 5.00000622e-01 8.81282569e-05 4.99901102e-01 5.00096859e-01 4.99865158e-01 5.00142438e-01
2.41093750e+00 4.99856634e-01 4.99999255e-01 8.90425265e-05 4.99901437e-01 5.00094953e-01 4.99854097e-01 5.00135421e-01
2.41156250e+00 5.00119350e-01 4.99997307e-01 9.01608712e-05 4.99897901e-01 5.00094453e-01 4.99854676e-01 5.00143784e-01
2.41218750e+00 5.00033253e-01 5.00002515e-01 8.48241565e-05 4.99911071e-01 5.00096909e-01 4.99869629e-01 5.00137050e-01
2.41281250e+00 4.99854794e-01 5.00001814e-01 8.79152263e-05 4.99905097e-01 5.00097812e-01 4.99864314e-01 5.00145125e-01
2.41343750e+00 4.99976810e-01 4.99999782e-01 8.58898081e-05 4.99907802e-01 5.00093249e-01 4.99860708e-01 5.00129526e-01
2.41406250e+00 5.00142983e-01 4.99996292e-01 8.60265138e-05 4.99901815e-01 5.00090378e-01 4.99857529e-01 5.00128029e-01
2.41468750e+00 5.00014817e-01 4.99999417e-01 8.85430403e-05 4.99901828e-01 5.00098450e-01 4.99857399e-01 5.00139877e-01
2.41531250e+00 4.99896249e-01 5.00004622e-01 8.71173267e-05 4.99910845e-01 5.00101000e-01 4.99864859e-01 5.00141893e-01
2.41593750e+00 5.00114409e-01 4.99997539e-01 8.69925350e-05 4.99902377e-01 5.00093420e-01 4.99858661e-01 5.00136083e-01
2.41656250e+00 5.00032390e-01 4.99996122e-01 8.73311449e-05 4.99901593e-01 5.00090353e-01 4.99857439e-01 5.00137052e-01
2.41718750e+00 4.99858503e-01 5.00002275e-01 8.69110000e-05 4.99906242e-01 5.00094303e-01 4.99863470e-01 5.00138354e-01
2.41781250e+00 5.00030176e-01 5.00000747e-01 8.78653239e-05 4.99903627e-01 5.00096877e-01 4.99862152e-01 5.00142280e-01
2.41843750e+00 5.00128819e-01 5.00000022e-01 8.46565726e-05 4.99904564e-01 5.00094706e-01 4.99870196e-01 5.00136211e-01
2.41906250e+00 4.99920848e-01 4.99997353e-01 8.64849198e-05 4.99903287e-01 5.00093462e-01 4.99857739e-01 5.00135405e-01
2.41968750e+00 4.99881475e-01 5.00002858e-01 8.63274930e-05 4.99907004e-01 5.00094754e-01 4.99867431e-01 5.00137074e-01
2.42031250e+00 5.00096151e-01 5.00000680e-01 8.69250692e-05 4.99904355e-01 5.00093755e-01 4.99865339e-01 5.00140342e-01
2.42093750e+00 5.00099386e-01 4.99995999e-01 9.02403277e-05 4.99895045e-01 5.00099288e-01 4.99853561e-01 5.00135368e-01
2.42156250e+00 4.99906734e-01 5.00004419e-01 8.60654001e-05 4.99908054e-01 5.00097120e-01 4.99866390e-01 5.00142316e-01
2.42218750e+00 5.00002626e-01 5.00001092e-01 8.94901226e-05 4.99902496e-01 5.00098692e-01 4.99861448e-01 5.00146126e-01
2.42281250e+00 5.00109031e-01 4.99998744e-01 8.61974382e-05 4.99903688e-01 5.00096745e-01 4.99863239e-01 5.00138165e-01
2.42343750e+00 4.99874938e-01 5.00003577e-01 8.62269931e-05 4.99911502e-01 5.00096512e-01 4.99867236e-01 5.00145540e-01
2.42406250e+00 4.99989596e-01 5.00001494e-01 9.00877485e-05 4.99902270e-01 5.00099369e-01 4.99859327e-01 5.00145151e-01
2.42468750e+00 5.00160818e-01 4.99996963e-01 8.68327878e-05 4.99900492e-01 5.00092235e-01 4.99858928e-01 5.00132996e-01
2.42531250e+00 5.00032909e-01 4.99998679e-01 8.74650872e-05 4.99900472e-01 5.00094905e-01 4.99858321e-01 5.00135105e-01
2.42593750e+00 4.99899653e-01 5.00000433e-01 8.99598142e-05 4.99903649e-01 5.00098417e-01 4.99858658e-01 5.00144450e-01
2.42656250e+00 4.99952751e-01 4.99997048e-01 8.70803202e-05 4.99903225e-01 5.00096524e-01 4.99860792e-01 5.00138179e-01
2.42718750e+00 5.00065842e-01 4.99999234e-01 8.76270179e-05 4.99905981e-01 5.00098304e-01 4.99861862e-01 5.00142690e-01
2.42781250e+00 4.99997961e-01 5.00005100e-01 8.76875318e-05 4.99907836e-01 5.00098561e-01 4.99864828e-01 5.00144162e-01
2.42843750e+00 4.99872167e-01 5.00001705e-01 8.73174690e-05 4.99906445e-01 5.00094168e-01 4.99860034e-01 5.00137272e-01
2.42906250e+00 5.00058403e-01 4.99998055e-01 8.69586835e-05 4.99903089e-01 5.00094060e-01 4.99859911e-01 5.00135245e-01
2.42968750e+00 5.00073487e-01 4.99999148e-01 8.81076043e-05 4.99903843e-01 5.00096317e-01 4.99859701e-01 5.00137069e-01
2.43031250e+00 4.99918777e-01 4.99998783e-01 8.78440457e-05 4.99904159e-01 5.00093742e-01 4.99858295e-01 5.00139044e-01
2.43093750e+00 5.00028788e-01 4.99999648e-01 8.91572494e-05 4.99903375e-01 5.00096238e-01 4.99859286e-01 5.00138335e-01
2.43156250e+00 5.00090994e-01 4.99999763e-01 8.71126704e-05 4.99902968e-01 5.00093785e-01 4.99864910e-01 5.00138234e-01
2.43218750e+00 4.99866119e-01 5.00001111e-01 8.98886436e-05 4.99903023e-01 5.00101334e-01 4.99858514e-01 5.00145948e-01
2.43281250e+00 4.99919613e-01 5.00003137e-01 8.87429924e-05 4.99907176e-01 5.00099795e-01 4.99857774e-01 5.00140827e-01
2.43343750e+00 5.00195131e-01 4.99999791e-01 8.64244559e-05 4.99904346e-01 5.00092808e-01 4.99862083e-01 5.00137334e-01
2.43406250e+00 4.99940169e-01 5.00002346e-01 8.87193312e-05 4.99904287e-01 5.00098773e-01 4.99861885e-01 5.00143918e-01
2.43468750e+00 4.99905270e-01 5.00001267e-01 8.78555688e-05 4.99904860e-01 5.00100275e-01 4.99858917e-01 5.00139491e-01
2.43531250e+00 5.00111836e-01 4.99996172e-01 8.69448285e-05 4.99900213e-01 5.00091323e-01 4.99859706e-01 5.00132057e-01
2.43593750e+00 5.00077579e-01 4.99999982e-01 8.73019428e-05 4.99903750e-01 5.00095670e-01 4.99864654e-01 5.00138536e-01
2.43656250e+00 4.99924257e-01 5.00000610e-01 8.73173756e-05 4.99903360e-01 5.00097268e-01 4.99860422e-01 5.00134628e-01
2.43718750e+00 4.99899311e-01 4.99996250e-01 8.79073431e-05 4.99896897e-01 5.00093164e-01 4.99856279e-01 5.00132299e-01
2.43781250e+00 5.00135261e-01 4.99998406e-01 8.78086619e-05 4.99906284e-01 5.00095940e-01 4.99858670e-01 5.00135914e-01
2.43843750e+00 5.00050534e-01 4.99999335e-01 8.94741343e-05 4.99897871e-01 5.00099723e-01 4.99857602e-01 5.00140671e-01
2.43906250e+00 4.99807948e-01 5.00000572e-01 8.71998609e-05 4.99902580e-01 5.00096834e-01 4.99867110e-01 5.00139807e-01
2.43968750e+00 5.00100790e-01 5.00002283e-01 8.67067320e-05 4.99907300e-01 5.00097985e-01 4.99864672e-01 5.00138740e-01
2.44031250e+00 5.00038118e-01 5.00000619e-01 8.74114313e-05 4.99903613e-01 5.00095464e-01 4.99863008e-01 5.00137428e-01
2.44093750e+00 4.99775593e-01 4.99997967e-01 8.57158181e-05 4.99904386e-01 5.00091794e-01 4.99865126e-01 5.00131972e-01
2.44156250e+00 5.00088725e-01 4.99998122e-01 8.72144273e-05 4.99901166e-01 5.00093305e-01 4.99861133e-01 5.00134006e-01
2.44218750e+00 5.00149278e-01 5.00000947e-01 8.66750220e-05 4.99910229e-01 5.00096816e-01 4.99863301e-01 5.00138900e-01
2.44281250e+00 4.99995663e-01 5.00001052e-01 8.56043634e-05 4.99905745e-01 5.00095447e-01 4.99866047e-01 5.00136126e-01
2.44343750e+00 4.99905663e-01 4.99998816e-01 8.72891078e-05 4.99901166e-01 5.00095389e-01 4.99859873e-01 5.00135841e-01
2.44406250e+00 5.00098101e-01 5.00002608e-01 8.75056599e-05 4.99907151e-01 5.00099238e-01 4.99867579e-01 5.00147058e-01
2.44468750e+00 5.00030952e-01 5.00001903e-01 8.84774498e-05 4.99904722e-01 5.00100782e-01 4.99863448e-01 5.00138168e-01
2.44531250e+00 4.99813340e-01 4.99997806e-01 8.70856933e-05 4.99901185e-01 5.00095622e-01 4.99860831e-01 5.00133131e-01
2.44593750e+00 5.00037088e-01 4.99999101e-01 8.96805765e-05 4.99900883e-01 5.00100325e-01 4.99857711e-01 5.00138390e-01
2.44656250e+00 5.00122972e-01 5.00001656e-01 8.91309827e-05 4.99901977e-01 5.00099014e-01 4.99861540e-01 5.00143073e-01
2.44718750e+00 4.99945479e-01 5.00000680e-01 8.91044508e-05 4.99897368e-01 5.00097649e-01 4.99858720e-01 5.00140301e-01
2.44781250e+00 4.99898711e-01 4.99999639e-01 8.90296206e-05 4.99901095e-01 5.00096033e-01 4.99858256e-01 5.00136032e-01
2.44843750e+00 5.00069873e-01 4.99995475e-01 8.93267769e-05 4.99897774e-01 5.00095527e-01 4.99856947e-01 5.00139803e-01
2.44906250e+00 5.00057442e-01 4.99997802e-01 8.98874844e-05 4.99899954e-01 5.00098256e-01 4.99856046e-01 5.00139843e-01
2.44968750e+00 4.99885875e-01 5.00003669e-01 8.71017751e-05 4.99907129e-01 5.00097048e-01 4.99861577e-01 5.00140105e-01
2.45031250e+00 4.99955217e-01 5.00002310e-01 9.02907551e-05 4.99899408e-01 5.00103268e-01 4.99856590e-01 5.00135428e-01
2.45093750e+00 5.00132227e-01 4.99996249e-01 8.78826986e-05 4.99900111e-01 5.00092727e-01 4.99860911e-01 5.00138080e-01
2.45156250e+00 4.99966104e-01 4.99998080e-01 8.84285576e-05 4.99905009e-01 5.00098505e-01 4.99858731e-01 5.00136942e-01
2.45218750e+00 4.99883599e-01 5.00003521e-01 8.88077126e-05 4.99906074e-01 5.00102549e-01 4.99865593e-01 5.00146959e-01
2.45281250e+00 5.00141125e-01 4.99998719e-01 8.81989915e-05 4.99904880e-01 5.00098054e-01 4.99858921e-01 5.00143517e-01
2.45343750e+00 5.00047125e-01 4.99994811e-01 8.95067104e-05 4.99897894e-01 5.00094117e-01 4.99856659e-01 5.00137748e-01
2.45406250e+00 4.99857164e-01 5.00004171e-01 8.66131228e-05 4.99907060e-01 5.00094702e-01 4.99863470e-01 5.00140483e-01
2.45468750e+00 5.00080860e-01 5.00004904e-01 8.95826875e-05 4.99905904e-01 5.00105374e-01 4.99865226e-01 5.00143230e-01
2.45531250e+00 5.00081185e-01 4.99998186e-01 8.53715168e-05 4.99905459e-01 5.00092728e-01 4.99864117e-01 5.00134956e-01
2.45593750e+00 4.99866020e-01 5.00001681e-01 8.85522648e-05 4.99901519e-01 5.00100066e-01 4.99861580e-01 5.00136278e-01
2.45656250e+00 4.99982973e-01 5.00002422e-01 8.80424761e-05 4.99907562e-01 5.00097326e-01 4.99858629e-01 5.00143027e-01
2.45718750e+00 5.00101945e-01 4.99996930e-01 8.65616198e-05 4.99903691e-01 5.00093210e-01 4.99860718e-01 5.00133571e-01
2.45781250e+00 4.99986601e-01 4.99997580e-01 8.74130368e-05 4.99902619e-01 5.00092674e-01 4.99861967e-01 5.00139450e-01
2.45843750e+00 4.99902979e-01 5.00005098e-01 8.40246274e-05 4.99914094e-01 5.00096516e-01 4.99868640e-01 5.00134376e-01
2.45906250e+00 4.99982142e-01 5.00002973e-01 8.88077402e-05 4.99902504e-01 5.00098048e-01 4.99860263e-01 5.00141605e-01
2.45968750e+00 5.00098746e-01 4.99996356e-01 8.52633101e-05 4.99903521e-01 5.00085832e-01 4.99863013e-01 5.00130415e-01
2.46031250e+00 4.99982241e-01 4.99996849e-01 8.86611801e-05 4.99902896e-01 5.00095125e-01 4.99853559e-01 5.00138213e-01
2.46093750e+00 4.99922547e-01 5.00001984e-01 8.83032059e-05 4.99904112e-01 5.00099699e-01 4.99861011e-01 5.00139804e-01
2.46156250e+00 5.00040768e-01 4.99999743e-01 8.67624975e-05 4.99899890e-01 5.00092279e-01 4.99866310e-01 5.00136159e-01
2.46218750e+00 5.00052985e-01 4.99997360e-01 9.01269328e-05 4.99899630e-01 5.00097103e-01 4.99854989e-01 5.00137767e-01
2.46281250e+00 4.99846712e-01 5.00001115e-01 9.03462230e-05 4.99901493e-01 5.00100747e-01 4.99856594e-01 5.00138622e-01
2.46343750e+00 4.99990218e-01 5.00004051e-01 8.64481544e-05 4.99912199e-01 5.00097863e-01 4.99863198e-01 5.00140542e-01
2.46406250e+00 5.00159713e-01 5.00001433e-01 9.12660143e-05 4.99901554e-01 5.00102784e-01 4.99864851e-01 5.00146531e-01
2.46468750e+00 4.99982629e-01 4.99998738e-01 8.70476085e-05 4.99903981e-01 5.00090724e-01 4.99864440e-01 5.00140788e-01
2.46531250e+00 4.99898442e-01 5.00002631e-01 8.93709188e-05 4.99905104e-01 5.00100805e-01 4.99862205e-01 5.00146638e-01
2.46593750e+00 5.00075613e-01 4.99998794e-01 8.91753712e-05 4.99901520e-01 5.00095661e-01 4.99856715e-01 5.00142355e-01
2.46656250e+00 5.00104493e-01 4.99992506e-01 8.64681933e-05 4.99899091e-01 5.00084545e-01 4.99859634e-01 5.00133384e-01
2.46718750e+00 4.99888878e-01 4.99999905e-01 8.89302648e-05 4.99898008e-01 5.00097282e-01 4.99859856e-01 5.00138706e-01
2.46781250e+00 5.00021864e-01 5.00006644e-01 8.82519242e-05 4.99907164e-01 5.00100386e-01 4.99866488e-01 5.00146292e-01
2.46843750e+00 5.00152785e-01 4.99998505e-01 8.79872278e-05 4.99901477e-01 5.00096083e-01 4.99860735e-01 5.00143027e-01
2.46906250e+00 4.99831323e-01 4.99993514e-01 8.91001681e-05 4.99898516e-01 5.00093891e-01 4.99853861e-01 5.00137465e-01
2.46968750e+00 4.99953783e-01 5.00003582e-01 8.74453739e-05 4.99908282e-01 5.00098604e-01 4.99870303e-01 5.00142277e-01
2.47031250e+00 5.00131098e-01 5.00001609e-01 8.83304440e-05 4.99902686e-01 5.00098157e-01 4.99861213e-01 5.00138321e-01
2.47093750e+00 4.99954989e-01 4.99995102e-01 8.96574858e-05 4.99895608e-01 5.00091504e-01 4.99853868e-01 5.00138890e-01
2.47156250e+00 4.99941725e-01 5.00000317e-01 8.69807823e-05 4.99906566e-01 5.00093843e-01 4.99858364e-01 5.00140382e-01
2.47218750e+00 5.00043920e-01 5.00004513e-01 8.86661933e-05 4.99908442e-01 5.00097981e-01 4.99862302e-01 5.00145865e-01
2.47281250e+00 5.00081508e-01 5.00001816e-01 8.76274375e-05 4.99905892e-01 5.00095934e-01 4.99867032e-01 5.00144387e-01
2.47343750e+00 4.99952571e-01 4.99994503e-01 8.66305303e-05 4.99901869e-01 5.00090157e-01 4.99865713e-01 5.00142233e-01
2.47406250e+00 5.00001468e-01 5.00004392e-01 8.83367327e-05 4.99908672e-01 5.00097920e-01 4.99857923e-01 5.00146881e-01
2.47468750e+00 5.00140818e-01 5.00010981e-01 8.56949632e-05 4.99915541e-01 5.00102521e-01 4.99872051e-01 5.00140988e-01
2.47531250e+00 4.99977315e-01 4.99993741e-01 8.73043040e-05 4.99899782e-01 5.00088423e-01 4.99853328e-01 5.00131336e-01
2.47593750e+00 4.99848214e-01 4.99992879e-01 8.69566552e-05 4.99899727e-01 5.00088382e-01 4.99856941e-01 5.00138957e-01
2.47656250e+00 4.99985548e-01 5.00007772e-01 8.66792090e-05 4.99915120e-01 5.00100703e-01 4.99862207e-01 5.00147137e-01
2.47718750e+00 5.00112473e-01 5.00001620e-01 8.86975092e-05 4.99903661e-01 5.00096505e-01 4.99858763e-01 5.00139019e-01
2.47781250e+00 4.99919672e-01 4.99991623e-01 8.62040027e-05 4.99895094e-01 5.00089163e-01 4.99861926e-01 5.00131012e-01
2.47843750e+00 4.99912428e-01 4.99996507e-01 8.99035103e-05 4.99897751e-01 5.00092780e-01 4.99857966e-01 5.00138825e-01
2.47906250e+00 5.00108175e-01 5.00007699e-01 8.87524535e-05 4.99909801e-01 5.00101798e-01 4.99863193e-01 5.00143937e-01
2.47968750e+00 5.00005004e-01 5.00001115e-01 8.86654604e-05 4.99904398e-01 5.00098060e-01 4.99864776e-01 5.00145153e-01
2.48031250e+00 4.99945830e-01 4.99993415e-01 8.76074676e-05 4.99897452e-01 5.00090640e-01 4.99857841e-01 5.00141581e-01
2.48093750e+00 5.00067745e-01 5.00001277e-01 8.82124944e-05 4.99901877e-01 5.00094162e-01 4.99857145e-01 5.00141569e-01
2.48156250e+00 5.00023749e-01 5.00006458e-01 8.96020199e-05 4.99908955e-01 5.00101691e-01 4.99855668e-01 5.00142730e-01
2.48218750e+00 4.99946540e-01 4.99993634e-01 8.79876327e-05 4.99900490e-01 5.00092934e-01 4.99857364e-01 5.00133655e-01
2.48281250e+00 4.99947580e-01 4.99992199e-01 9.09197273e-05 4.99894203e-01 5.00088171e-01 4.99850878e-01 5.00132560e-01
2.48343750e+00 5.00066926e-01 5.00009832e-01 8.80994178e-05 4.99911233e-01 5.00105055e-01 4.99871305e-01 5.00143511e-01
2.48406250e+00 4.99931388e-01 5.00008210e-01 9.06302064e-05 4.99911180e-01 5.00102960e-01 4.99867555e-01 5.00150485e-01
2.48468750e+00 4.99845815e-01 4.99993028e-01 8.96668811e-05 4.99898574e-01 5.00090383e-01 4.99855272e-01 5.00139455e-01
2.48531250e+00 5.00076436e-01 4.99998259e-01 8.96415540e-05 4.99903146e-01 5.00098219e-01 4.99858280e-01 5.00145453e-01
2.48593750e+00 5.00147676e-01 5.00004784e-01 8.96785357e-05 4.99910419e-01 5.00102248e-01 4.99857486e-01 5.00147149e-01
2.48656250e+00 4.99953472e-01 4.99997311e-01 8.74806663e-05 4.99904445e-01 5.00092570e-01 4.99862416e-01 5.00138161e-01
2.48718750e+00 4.99980585e-01 4.99996776e-01 9.02843500e-05 4.99898906e-01 5.00094805e-01 4.99855258e-01 5.00138316e-01
2.48781250e+00 5.00134726e-01 5.00004251e-01 8.76824442e-05 4.99911329e-01 5.00097854e-01 4.99866734e-01 5.00136579e-01
2.48843750e+00 5.00014064e-01 5.00004199e-01 8.88545481e-05 4.99909224e-01 5.00107053e-01 4.99866753e-01 5.00143679e-01
2.48906250e+00 4.99931208e-01 4.99993626e-01 8.97150478e-05 4.99895357e-01 5.00087450e-01 4.99847389e-01 5.00132164e-01
2.48968750e+00 5.00011993e-01 4.99995667e-01 9.29229060e-05 4.99895960e-01 5.00095396e-01 4.99850132e-01 5.00146082e-01
2.49031250e+00 5.00035798e-01 5.00009950e-01 9.23905908e-05 4.99910434e-01 5.00105704e-01 4.99855263e-01 5.00155830e-01
2.49093750e+00 4.99896463e-01 4.99999934e-01 9.25237619e-05 4.99900611e-01 5.00096570e-01 4.99844602e-01 5.00148914e-01
2.49156250e+00 4.99925578e-01 4.99989627e-01 9.14441032e-05 4.99895944e-01 5.00085433e-01 4.99847132e-01 5.00141686e-01
2.49218750e+00 5.00140091e-01 5.00000895e-01 9.25072155e-05 4.99899412e-01 5.00095624e-01 4.99858305e-01 5.00148852e-01
2.49281250e+00 5.00039445e-01 5.00008517e-01 8.73214810e-05 4.99911172e-01 5.00098726e-01 4.99867532e-01 5.00148383e-01
2.49343750e+00 4.99882550e-01 5.00000217e-01 9.82669366e-05 4.99896370e-01 5.00103310e-01 4.99845987e-01 5.00157352e-01
2.49406250e+00 4.99941161e-01 4.99994904e-01 8.98255587e-05 4.99901200e-01 5.00089503e-01 4.99850888e-01 5.00136175e-01
2.49468750e+00 5.00047327e-01 5.00007855e-01 1.01262820e-04 4.99899984e-01 5.00114621e-01 4.99841286e-01 5.00169753e-01
2.49531250e+00 4.99988551e-01 4.99998471e-01 8.94636182e-05 4.99901067e-01 5.00093063e-01 4.99862559e-01 5.00143287e-01
2.49593750e+00 4.99929789e-01 4.99983700e-01 9.91097851e-05 4.99879145e-01 5.00085235e-01 4.99824144e-01 5.00144588e-01
2.49656250e+00 5.00161707e-01 4.99992554e-01 9.97859451e-05 4.99883242e-01 5.00101100e-01 4.99831247e-01 5.00150751e-01
2.49718750e+00 5.00060946e-01 5.00011613e-01 9.13690260e-05 4.99917110e-01 5.00107010e-01 4.99864606e-01 5.00157793e-01
2.49781250e+00 4.99916883e-01 5.00007368e-01 1.10452709e-04 4.99892290e-01 5.00124378e-01 4.99832015e-01 5.00180721e-01
2.49843750e+00 5.00133112e-01 4.99983826e-01 1.01063887e-04 4.99879994e-01 5.00083972e-01 4.99817986e-01 5.00145684e-01
2.49906250e+00 5.00044817e-01 4.99984815e-01 1.44994168e-04 4.99845185e-01 5.00127654e-01 4.99748333e-01 5.00207518e-01
2.49968750e+00 4.99866900e-01 4.99991301e-01 1.17498496e-04 4.99881748e-01 5.00101720e-01 4.99808265e-01 5.00180500e-01


==> figures/centerline_res1600_ck6_t0p0030.dat <==
# Centerline density (y=0) for res=1600, checkpoint=6, t=0.003000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
3.12500000e-04 5.01476675e+00 4.98939851e+00 2.96812550e-01 4.65955361e+00 5.32511279e+00 4.51480702e+00 5.46024306e+00
9.37500000e-04 5.01366273e+00 4.98943349e+00 2.96796500e-01 4.65974839e+00 5.32519251e+00 4.51574408e+00 5.45975018e+00
1.56250000e-03 5.01366019e+00 4.98941760e+00 2.96715242e-01 4.65980570e+00 5.32447688e+00 4.51356250e+00 5.46038379e+00
2.18750000e-03 5.01440940e+00 4.98945926e+00 2.96843569e-01 4.66111245e+00 5.32392505e+00 4.51294624e+00 5.46121794e+00
2.81250000e-03 5.01471350e+00 4.98935488e+00 2.96789914e-01 4.65877762e+00 5.32436765e+00 4.51519809e+00 5.46123592e+00
3.43750000e-03 5.01581992e+00 4.98941249e+00 2.96733992e-01 4.66123100e+00 5.32524648e+00 4.51476981e+00 5.46188596e+00
4.06250000e-03 5.01528822e+00 4.98959576e+00 2.96919032e-01 4.66042783e+00 5.32405778e+00 4.51432864e+00 5.46141490e+00
4.68750000e-03 5.01440280e+00 4.98940438e+00 2.96758270e-01 4.65912996e+00 5.32455044e+00 4.51693496e+00 5.46158628e+00
5.31250000e-03 5.01386312e+00 4.98948015e+00 2.96885279e-01 4.66021280e+00 5.32393363e+00 4.51391257e+00 5.46077856e+00
5.93750000e-03 5.01400078e+00 4.98942168e+00 2.96905497e-01 4.66037239e+00 5.32398648e+00 4.51483009e+00 5.46065645e+00
6.56250000e-03 5.01413659e+00 4.98926656e+00 2.96712155e-01 4.65984266e+00 5.32606526e+00 4.51605286e+00 5.45966666e+00
7.18750000e-03 5.01546927e+00 4.98959750e+00 2.96793714e-01 4.66042933e+00 5.32345220e+00 4.51425100e+00 5.46046057e+00
7.81250000e-03 5.01647173e+00 4.98949874e+00 2.96878666e-01 4.65887541e+00 5.32568765e+00 4.51649682e+00 5.46072910e+00
8.43750000e-03 5.01464491e+00 4.98932661e+00 2.96842624e-01 4.66044519e+00 5.32614834e+00 4.51617391e+00 5.45976865e+00
9.06250000e-03 5.01325290e+00 4.98953579e+00 2.96831154e-01 4.66085479e+00 5.32381487e+00 4.51555459e+00 5.46124216e+00
9.68750000e-03 5.01337906e+00 4.98950859e+00 2.96858304e-01 4.66009200e+00 5.32386755e+00 4.51651193e+00 5.46091961e+00
1.03125000e-02 5.01466650e+00 4.98941300e+00 2.96903499e-01 4.65973330e+00 5.32606064e+00 4.51518861e+00 5.46116263e+00
1.09375000e-02 5.01449496e+00 4.98943895e+00 2.96777393e-01 4.66146461e+00 5.32245421e+00 4.51357891e+00 5.46126386e+00
1.15625000e-02 5.01447883e+00 4.98942481e+00 2.96779902e-01 4.65900087e+00 5.32504126e+00 4.51493730e+00 5.46144776e+00
1.21875000e-02 5.01515528e+00 4.98945273e+00 2.96858953e-01 4.66080107e+00 5.32600043e+00 4.51563181e+00 5.46193461e+00
1.28125000e-02 5.01395926e+00 4.98954521e+00 2.96769348e-01 4.66090645e+00 5.32397906e+00 4.51409260e+00 5.46102885e+00
1.34375000e-02 5.01401360e+00 4.98936215e+00 2.96729833e-01 4.65934670e+00 5.32431347e+00 4.51533499e+00 5.46011264e+00
1.40625000e-02 5.01330140e+00 4.98938219e+00 2.96885510e-01 4.66061984e+00 5.32368781e+00 4.51471308e+00 5.46129112e+00
1.46875000e-02 5.01383554e+00 4.98949184e+00 2.96727205e-01 4.66113950e+00 5.32140972e+00 4.51498929e+00 5.46150387e+00
1.53125000e-02 5.01440550e+00 4.98936194e+00 2.96760788e-01 4.65939895e+00 5.32519992e+00 4.51594605e+00 5.45801729e+00
1.59375000e-02 5.01463402e+00 4.98943591e+00 2.96919425e-01 4.65951379e+00 5.32473072e+00 4.51522510e+00 5.46175917e+00
1.65625000e-02 5.01460487e+00 4.98946805e+00 2.96726462e-01 4.65949615e+00 5.32259936e+00 4.51524611e+00 5.46175520e+00
1.71875000e-02 5.01384115e+00 4.98931657e+00 2.96779736e-01 4.66007786e+00 5.32575156e+00 4.51423350e+00 5.46064821e+00
1.78125000e-02 5.01372691e+00 4.98944861e+00 2.96939008e-01 4.65983391e+00 5.32507349e+00 4.51589690e+00 5.46250247e+00
1.84375000e-02 5.01409590e+00 4.98942468e+00 2.96546038e-01 4.65988022e+00 5.32212744e+00 4.51566872e+00 5.46163165e+00
1.90625000e-02 5.01442748e+00 4.98934298e+00 2.96749914e-01 4.65970646e+00 5.32543282e+00 4.51628191e+00 5.46181878e+00
1.96875000e-02 5.01503226e+00 4.98948317e+00 2.96956889e-01 4.65952004e+00 5.32409302e+00 4.51660619e+00 5.46046252e+00
2.03125000e-02 5.01524314e+00 4.98939355e+00 2.96748125e-01 4.66080339e+00 5.32309962e+00 4.51608436e+00 5.46065951e+00
2.09375000e-02 5.01527517e+00 4.98943153e+00 2.96941320e-01 4.66028778e+00 5.32537140e+00 4.51490856e+00 5.46219522e+00
2.15625000e-02 5.01481848e+00 4.98946462e+00 2.96859518e-01 4.66061229e+00 5.32489520e+00 4.51640767e+00 5.46197724e+00
2.21875000e-02 5.01572638e+00 4.98946313e+00 2.96793881e-01 4.65965221e+00 5.32099139e+00 4.51666037e+00 5.46051822e+00
2.28125000e-02 5.01422553e+00 4.98946138e+00 2.96929451e-01 4.65979017e+00 5.32646910e+00 4.51514422e+00 5.46248996e+00
2.34375000e-02 5.01353860e+00 4.98944943e+00 2.96661911e-01 4.65995288e+00 5.32312885e+00 4.51492761e+00 5.46053003e+00
2.40625000e-02 5.01368549e+00 4.98947578e+00 2.96677504e-01 4.66045567e+00 5.32341540e+00 4.51636087e+00 5.46099534e+00
2.46875000e-02 5.01368216e+00 4.98943583e+00 2.96988480e-01 4.66066726e+00 5.32711348e+00 4.51583781e+00 5.46140007e+00
2.53125000e-02 5.01423037e+00 4.98946563e+00 2.96746921e-01 4.65987986e+00 5.32311761e+00 4.51651049e+00 5.46022098e+00
2.59375000e-02 5.01410644e+00 4.98939094e+00 2.96736032e-01 4.66025807e+00 5.32296093e+00 4.51513111e+00 5.46058848e+00
2.65625000e-02 5.01428952e+00 4.98952815e+00 2.96927808e-01 4.66020901e+00 5.32526794e+00 4.51568689e+00 5.46174533e+00
2.71875000e-02 5.01473188e+00 4.98948176e+00 2.96673353e-01 4.65999511e+00 5.32254308e+00 4.51439472e+00 5.46196795e+00
2.78125000e-02 5.01416727e+00 4.98931080e+00 2.96783689e-01 4.66011501e+00 5.32267509e+00 4.51664451e+00 5.46202108e+00
2.84375000e-02 5.01415693e+00 4.98948043e+00 2.96899760e-01 4.65919803e+00 5.32456654e+00 4.51650907e+00 5.46086642e+00
2.90625000e-02 5.01563447e+00 4.98950683e+00 2.96739128e-01 4.65984262e+00 5.32518090e+00 4.51422479e+00 5.45987540e+00
2.96875000e-02 5.01618724e+00 4.98936171e+00 2.97057903e-01 4.65984363e+00 5.32528883e+00 4.51526187e+00 5.45994072e+00
3.03125000e-02 5.01562602e+00 4.98952489e+00 2.96723848e-01 4.66000724e+00 5.32580733e+00 4.51384842e+00 5.46014244e+00
3.09375000e-02 5.01462067e+00 4.98944922e+00 2.96567110e-01 4.65860270e+00 5.31927573e+00 4.51541484e+00 5.46033029e+00
3.15625000e-02 5.01378717e+00 4.98918279e+00 2.97060347e-01 4.65962804e+00 5.32477850e+00 4.51590316e+00 5.45998320e+00
3.21875000e-02 5.01386822e+00 4.98955057e+00 2.96902677e-01 4.66070378e+00 5.32640411e+00 4.51593371e+00 5.46045282e+00
3.28125000e-02 5.01516776e+00 4.98960337e+00 2.96755725e-01 4.65998878e+00 5.32088786e+00 4.51579200e+00 5.46231498e+00
3.34375000e-02 5.01391202e+00 4.98923384e+00 2.96955791e-01 4.65811568e+00 5.32411418e+00 4.51320400e+00 5.46118520e+00
3.40625000e-02 5.01381314e+00 4.98938259e+00 2.96737066e-01 4.65868859e+00 5.32412651e+00 4.51436502e+00 5.46174316e+00
3.46875000e-02 5.01410787e+00 4.98945178e+00 2.96862039e-01 4.66115475e+00 5.32374915e+00 4.51791577e+00 5.46404828e+00
3.53125000e-02 5.01308565e+00 4.98930928e+00 2.96915949e-01 4.65995195e+00 5.32570114e+00 4.51661222e+00 5.46250377e+00
3.59375000e-02 5.01261174e+00 4.98945997e+00 2.96651341e-01 4.65957897e+00 5.32517265e+00 4.51622209e+00 5.46047821e+00
3.65625000e-02 5.01139371e+00 4.98925170e+00 2.96861561e-01 4.66099967e+00 5.32420377e+00 4.51352958e+00 5.46063370e+00
3.71875000e-02 5.01260975e+00 4.98932360e+00 2.96782704e-01 4.65996089e+00 5.32380359e+00 4.51449020e+00 5.46324594e+00
3.78125000e-02 5.01331639e+00 4.98969453e+00 2.96725604e-01 4.65981582e+00 5.32453603e+00 4.51441223e+00 5.46028114e+00
3.84375000e-02 5.01339446e+00 4.98936733e+00 2.97132411e-01 4.66042990e+00 5.32456798e+00 4.51635897e+00 5.45997819e+00
3.90625000e-02 5.01435196e+00 4.98929093e+00 2.96734898e-01 4.65976576e+00 5.32439163e+00 4.51535228e+00 5.46110037e+00
3.96875000e-02 5.01454707e+00 4.98956138e+00 2.96528554e-01 4.66001783e+00 5.32273974e+00 4.51451498e+00 5.46329271e+00
4.03125000e-02 5.01454558e+00 4.98927304e+00 2.97023136e-01 4.65976779e+00 5.32413240e+00 4.51626056e+00 5.45954060e+00
4.09375000e-02 5.01438610e+00 4.98937313e+00 2.96810641e-01 4.66045016e+00 5.32734673e+00 4.51692590e+00 5.45970519e+00
4.15625000e-02 5.01387629e+00 4.98959072e+00 2.96813453e-01 4.65972653e+00 5.32111474e+00 4.51703182e+00 5.46097691e+00
4.21875000e-02 5.01421008e+00 4.98923451e+00 2.96882689e-01 4.65780176e+00 5.32422789e+00 4.51503691e+00 5.46170010e+00
4.28125000e-02 5.01507916e+00 4.98946807e+00 2.96555277e-01 4.65852043e+00 5.32703927e+00 4.51322435e+00 5.46101605e+00
4.34375000e-02 5.01498872e+00 4.98972044e+00 2.96994090e-01 4.65988003e+00 5.32425341e+00 4.51816321e+00 5.46323409e+00
4.40625000e-02 5.01476106e+00 4.98938589e+00 2.97133218e-01 4.66130314e+00 5.32421067e+00 4.51579169e+00 5.46177842e+00
4.46875000e-02 5.01350627e+00 4.98949203e+00 2.96584090e-01 4.65999006e+00 5.32489138e+00 4.51484523e+00 5.46020126e+00
4.53125000e-02 5.01417233e+00 4.98944899e+00 2.96745271e-01 4.65805894e+00 5.32636992e+00 4.51225984e+00 5.45867962e+00
4.59375000e-02 5.01433273e+00 4.98929664e+00 2.96902504e-01 4.65784264e+00 5.32457916e+00 4.51400356e+00 5.46358302e+00
4.65625000e-02 5.01461527e+00 4.98967605e+00 2.96633109e-01 4.66011257e+00 5.32344043e+00 4.51486118e+00 5.46179069e+00
4.71875000e-02 5.01424265e+00 4.98943073e+00 2.96905640e-01 4.66023697e+00 5.32471284e+00 4.51572890e+00 5.46067604e+00
4.78125000e-02 5.01369369e+00 4.98902552e+00 2.96771930e-01 4.65898521e+00 5.32615636e+00 4.51340548e+00 5.46205994e+00
4.84375000e-02 5.01424903e+00 4.98956039e+00 2.96503430e-01 4.65984891e+00 5.32195443e+00 4.51578747e+00 5.46170093e+00
4.90625000e-02 5.01314988e+00 4.98960589e+00 2.97097243e-01 4.65980222e+00 5.32348239e+00 4.51872825e+00 5.46252921e+00
4.96875000e-02 5.01246189e+00 4.98928896e+00 2.96895199e-01 4.66070839e+00 5.32589209e+00 4.51455065e+00 5.46052114e+00
5.03125000e-02 5.01343810e+00 4.98940589e+00 2.96501290e-01 4.66052150e+00 5.32431206e+00 4.51592794e+00 5.46138251e+00
5.09375000e-02 5.01358470e+00 4.98935255e+00 2.96914769e-01 4.65955996e+00 5.32493056e+00 4.51679349e+00 5.46156395e+00
5.15625000e-02 5.01326409e+00 4.98947378e+00 2.96859589e-01 4.66090933e+00 5.32444574e+00 4.51422660e+00 5.46164289e+00
5.21875000e-02 5.01322193e+00 4.98955190e+00 2.96602801e-01 4.66092158e+00 5.32279877e+00 4.51707641e+00 5.46143575e+00
5.28125000e-02 5.01243856e+00 4.98910950e+00 2.96880536e-01 4.65977935e+00 5.32511681e+00 4.51484568e+00 5.45982209e+00
5.34375000e-02 5.01373066e+00 4.98929974e+00 2.96904257e-01 4.65808347e+00 5.32718418e+00 4.51386870e+00 5.46252379e+00
5.40625000e-02 5.01264227e+00 4.98973472e+00 2.96811191e-01 4.65975476e+00 5.32361610e+00 4.51726524e+00 5.46410964e+00
5.46875000e-02 5.01265461e+00 4.98939008e+00 2.96939459e-01 4.66023607e+00 5.32383547e+00 4.51598653e+00 5.45975817e+00
5.53125000e-02 5.01327477e+00 4.98915942e+00 2.96627518e-01 4.66048018e+00 5.32558754e+00 4.51451987e+00 5.46044612e+00
5.59375000e-02 5.01436019e+00 4.98936351e+00 2.96828645e-01 4.65900829e+00 5.32339190e+00 4.51671212e+00 5.46197837e+00
5.65625000e-02 5.01460479e+00 4.98955037e+00 2.97123244e-01 4.65756919e+00 5.32377868e+00 4.51409012e+00 5.46293410e+00
5.71875000e-02 5.01359367e+00 4.98959116e+00 2.96561823e-01 4.66038805e+00 5.32447131e+00 4.51390611e+00 5.46068935e+00
5.78125000e-02 5.01458066e+00 4.98933914e+00 2.96807531e-01 4.65782135e+00 5.32428138e+00 4.51569860e+00 5.45972509e+00
5.84375000e-02 5.01491502e+00 4.98916479e+00 2.96926543e-01 4.65999134e+00 5.32442144e+00 4.51718602e+00 5.46289263e+00
5.90625000e-02 5.01457642e+00 4.98951258e+00 2.96699251e-01 4.65965372e+00 5.32451290e+00 4.51329400e+00 5.46274868e+00
5.96875000e-02 5.01394894e+00 4.98964461e+00 2.96960682e-01 4.65823180e+00 5.32402731e+00 4.51449813e+00 5.45938076e+00
6.03125000e-02 5.01440428e+00 4.98930463e+00 2.96785894e-01 4.66196899e+00 5.32652946e+00 4.51489166e+00 5.46067405e+00
6.09375000e-02 5.01537820e+00 4.98939803e+00 2.96611871e-01 4.66143854e+00 5.32441991e+00 4.51482460e+00 5.46290634e+00
6.15625000e-02 5.01494725e+00 4.98932369e+00 2.97013326e-01 4.65840472e+00 5.32282168e+00 4.51669463e+00 5.46198077e+00
6.21875000e-02 5.01451308e+00 4.98937593e+00 2.96838517e-01 4.65744216e+00 5.32761243e+00 4.51482441e+00 5.46063277e+00
6.28125000e-02 5.01488083e+00 4.98944201e+00 2.96525706e-01 4.66000281e+00 5.32308614e+00 4.51664248e+00 5.45853210e+00
6.34375000e-02 5.01530404e+00 4.98922617e+00 2.96931807e-01 4.66016622e+00 5.32622069e+00 4.51648527e+00 5.45989348e+00
6.40625000e-02 5.01540787e+00 4.98944671e+00 2.96864237e-01 4.66077783e+00 5.32552029e+00 4.51457373e+00 5.46174816e+00
6.46875000e-02 5.01403812e+00 4.98950108e+00 2.96760802e-01 4.65961385e+00 5.32559256e+00 4.51616137e+00 5.46214592e+00
6.53125000e-02 5.01460639e+00 4.98934619e+00 2.96948298e-01 4.65627530e+00 5.32218757e+00 4.51603904e+00 5.45892332e+00
6.59375000e-02 5.01506697e+00 4.98943040e+00 2.96642161e-01 4.66121725e+00 5.32562043e+00 4.51283639e+00 5.46126173e+00
6.65625000e-02 5.01546512e+00 4.98933616e+00 2.96680218e-01 4.65994773e+00 5.32184089e+00 4.51469639e+00 5.45958335e+00
6.71875000e-02 5.01434757e+00 4.98920017e+00 2.97000363e-01 4.65856664e+00 5.32464810e+00 4.51777647e+00 5.45960503e+00
6.78125000e-02 5.01350490e+00 4.98945576e+00 2.96805084e-01 4.66069362e+00 5.32488041e+00 4.51680083e+00 5.46369037e+00
6.84375000e-02 5.01364524e+00 4.98963048e+00 2.96752592e-01 4.65805699e+00 5.32381523e+00 4.51716931e+00 5.45846113e+00
6.90625000e-02 5.01492208e+00 4.98932082e+00 2.96714614e-01 4.65972999e+00 5.32425550e+00 4.51535356e+00 5.45639984e+00
6.96875000e-02 5.01400063e+00 4.98918604e+00 2.96737087e-01 4.66123125e+00 5.32480913e+00 4.51763225e+00 5.46234688e+00
7.03125000e-02 5.01217885e+00 4.98928953e+00 2.97132058e-01 4.65733051e+00 5.32298608e+00 4.51859755e+00 5.46309721e+00
7.09375000e-02 5.01375707e+00 4.98948868e+00 2.97064923e-01 4.65727151e+00 5.32637676e+00 4.51510738e+00 5.46237273e+00
7.15625000e-02 5.01383600e+00 4.98952335e+00 2.96578267e-01 4.66118922e+00 5.32510522e+00 4.51633215e+00 5.45954916e+00
7.21875000e-02 5.01510084e+00 4.98920053e+00 2.96557141e-01 4.65872453e+00 5.32362228e+00 4.51565071e+00 5.46020162e+00
7.28125000e-02 5.01477276e+00 4.98924984e+00 2.96904502e-01 4.65688113e+00 5.32709836e+00 4.51467307e+00 5.46007910e+00
7.34375000e-02 5.01387891e+00 4.98961848e+00 2.97014872e-01 4.65830476e+00 5.32625592e+00 4.51483807e+00 5.46284695e+00
7.40625000e-02 5.01383418e+00 4.98962401e+00 2.96841087e-01 4.65921694e+00 5.32146174e+00 4.51774732e+00 5.46093308e+00
7.46875000e-02 5.01445966e+00 4.98924559e+00 2.96568455e-01 4.66032777e+00 5.32624664e+00 4.51379898e+00 5.45940287e+00
7.53125000e-02 5.01465607e+00 4.98932927e+00 2.96672358e-01 4.65816206e+00 5.32413929e+00 4.51748246e+00 5.45772982e+00
7.59375000e-02 5.01379268e+00 4.98964231e+00 2.97262051e-01 4.65751217e+00 5.32395770e+00 4.51743614e+00 5.46254675e+00
7.65625000e-02 5.01341065e+00 4.98936861e+00 2.96905566e-01 4.66127186e+00 5.32677507e+00 4.51659225e+00 5.46157090e+00
7.71875000e-02 5.01424222e+00 4.98914724e+00 2.96372263e-01 4.65953354e+00 5.32320213e+00 4.51578502e+00 5.45922120e+00
7.78125000e-02 5.01466758e+00 4.98936791e+00 2.96712871e-01 4.65912671e+00 5.32477139e+00 4.51797094e+00 5.46078003e+00
7.84375000e-02 5.01443157e+00 4.98958812e+00 2.97001735e-01 4.65918255e+00 5.32605676e+00 4.51661521e+00 5.46225287e+00
7.90625000e-02 5.01319054e+00 4.98958284e+00 2.96906397e-01 4.66109501e+00 5.32468273e+00 4.51810306e+00 5.46207469e+00
7.96875000e-02 5.01418359e+00 4.98915687e+00 2.96711120e-01 4.66036253e+00 5.32351933e+00 4.51331676e+00 5.45937209e+00
8.03125000e-02 5.01466591e+00 4.98928769e+00 2.96489402e-01 4.65892833e+00 5.32457314e+00 4.51481360e+00 5.45938380e+00
8.09375000e-02 5.01524299e+00 4.98949222e+00 2.96780179e-01 4.65748892e+00 5.32128433e+00 4.51820157e+00 5.45866572e+00
8.15625000e-02 5.01520927e+00 4.98928706e+00 2.97136126e-01 4.65989620e+00 5.32611581e+00 4.51540611e+00 5.46074787e+00
8.21875000e-02 5.01457193e+00 4.98941446e+00 2.96736562e-01 4.66089359e+00 5.32514828e+00 4.51288682e+00 5.45942745e+00
8.28125000e-02 5.01450481e+00 4.98956115e+00 2.96502403e-01 4.66028753e+00 5.32353993e+00 4.51499415e+00 5.46054693e+00
8.34375000e-02 5.01368711e+00 4.98927069e+00 2.96794996e-01 4.65907721e+00 5.32540289e+00 4.51700614e+00 5.46264169e+00
8.40625000e-02 5.01366885e+00 4.98930351e+00 2.96938046e-01 4.66139070e+00 5.32502396e+00 4.51634856e+00 5.45934717e+00
8.46875000e-02 5.01431440e+00 4.98958793e+00 2.96839931e-01 4.66112729e+00 5.32477092e+00 4.51588767e+00 5.45949343e+00
8.53125000e-02 5.01594392e+00 4.98932914e+00 2.96637531e-01 4.65843240e+00 5.32525809e+00 4.51200612e+00 5.45868320e+00
8.59375000e-02 5.01625083e+00 4.98919977e+00 2.96582988e-01 4.65854034e+00 5.32224599e+00 4.51479773e+00 5.46231898e+00
8.65625000e-02 5.01570444e+00 4.98953525e+00 2.96935478e-01 4.65947043e+00 5.32409115e+00 4.51903023e+00 5.46168467e+00
8.71875000e-02 5.01469008e+00 4.98947940e+00 2.96993252e-01 4.65976233e+00 5.32593916e+00 4.51688434e+00 5.45821225e+00
8.78125000e-02 5.01374545e+00 4.98912636e+00 2.96704637e-01 4.65990385e+00 5.32422256e+00 4.51710110e+00 5.45932007e+00
8.84375000e-02 5.01302441e+00 4.98933863e+00 2.96669187e-01 4.65708342e+00 5.32107999e+00 4.51614045e+00 5.45729741e+00
8.90625000e-02 5.01367258e+00 4.98952547e+00 2.96933673e-01 4.66134149e+00 5.32537192e+00 4.51523478e+00 5.46302739e+00
8.96875000e-02 5.01333592e+00 4.98937869e+00 2.96727951e-01 4.65895303e+00 5.32386411e+00 4.51689531e+00 5.45891031e+00
9.03125000e-02 5.01329380e+00 4.98945679e+00 2.96768437e-01 4.65947913e+00 5.32445170e+00 4.51697641e+00 5.45913216e+00
9.09375000e-02 5.01299081e+00 4.98935588e+00 2.96962171e-01 4.65554715e+00 5.32699555e+00 4.51194798e+00 5.45710362e+00
9.15625000e-02 5.01269037e+00 4.98930172e+00 2.96672074e-01 4.66126707e+00 5.32293052e+00 4.51710473e+00 5.46222259e+00
9.21875000e-02 5.01226973e+00 4.98953719e+00 2.96784218e-01 4.66191168e+00 5.32412210e+00 4.51591493e+00 5.45995514e+00
9.28125000e-02 5.01275728e+00 4.98952464e+00 2.96817130e-01 4.65895109e+00 5.32759056e+00 4.51501357e+00 5.46087188e+00
9.34375000e-02 5.01419159e+00 4.98930688e+00 2.96627797e-01 4.65544647e+00 5.32428432e+00 4.51466924e+00 5.46137263e+00
9.40625000e-02 5.01465551e+00 4.98930884e+00 2.96929896e-01 4.65937289e+00 5.32569773e+00 4.51599276e+00 5.46162131e+00
9.46875000e-02 5.01472885e+00 4.98926055e+00 2.96965842e-01 4.66061272e+00 5.32429903e+00 4.51610266e+00 5.46062557e+00
9.53125000e-02 5.01477959e+00 4.98936704e+00 2.96655952e-01 4.65951645e+00 5.32319571e+00 4.51788889e+00 5.45855661e+00
9.59375000e-02 5.01538559e+00 4.98937942e+00 2.96694680e-01 4.65669380e+00 5.32545380e+00 4.51372382e+00 5.45931528e+00
9.65625000e-02 5.01562542e+00 4.98947476e+00 2.96935998e-01 4.65739287e+00 5.32621740e+00 4.51710586e+00 5.46086435e+00
9.71875000e-02 5.01660127e+00 4.98965420e+00 2.96805842e-01 4.66035102e+00 5.32470203e+00 4.51894012e+00 5.46033222e+00
9.78125000e-02 5.01552401e+00 4.98941062e+00 2.96740426e-01 4.66129907e+00 5.32301550e+00 4.51487651e+00 5.46168842e+00
9.84375000e-02 5.01440609e+00 4.98910405e+00 2.96781099e-01 4.65877629e+00 5.32464416e+00 4.51608757e+00 5.45937901e+00
9.90625000e-02 5.01339804e+00 4.98944387e+00 2.96698561e-01 4.65887309e+00 5.32432090e+00 4.51601917e+00 5.46010147e+00
9.96875000e-02 5.01395276e+00 4.98965201e+00 2.96839472e-01 4.65813200e+00 5.32688682e+00 4.51701211e+00 5.46087235e+00
1.00312500e-01 5.01478382e+00 4.98925014e+00 2.96744215e-01 4.66001896e+00 5.32394075e+00 4.51809637e+00 5.46097980e+00
1.00937500e-01 5.01404090e+00 4.98902521e+00 2.96679652e-01 4.65652377e+00 5.32252432e+00 4.51606814e+00 5.45673640e+00
1.01562500e-01 5.01482432e+00 4.98930804e+00 2.96849705e-01 4.65919799e+00 5.32552482e+00 4.51496838e+00 5.45962091e+00
1.02187500e-01 5.01487953e+00 4.98965292e+00 2.96793727e-01 4.65912808e+00 5.32665757e+00 4.51779320e+00 5.46148716e+00
1.02812500e-01 5.01380870e+00 4.98953715e+00 2.96750745e-01 4.65853046e+00 5.32517251e+00 4.51737048e+00 5.45883175e+00
1.03437500e-01 5.01322912e+00 4.98924353e+00 2.96821191e-01 4.66080659e+00 5.32523534e+00 4.51592391e+00 5.46216244e+00
1.04062500e-01 5.01510667e+00 4.98943683e+00 2.96841913e-01 4.66071631e+00 5.32494176e+00 4.51529429e+00 5.45995177e+00
1.04687500e-01 5.01525011e+00 4.98952689e+00 2.96867061e-01 4.66035621e+00 5.32517252e+00 4.51632020e+00 5.46285993e+00
1.05312500e-01 5.01666038e+00 4.98945694e+00 2.96821962e-01 4.65924449e+00 5.32533479e+00 4.51470553e+00 5.46086914e+00
1.05937500e-01 5.01595197e+00 4.98935371e+00 2.96694006e-01 4.65888237e+00 5.32102662e+00 4.51782465e+00 5.45940524e+00
1.06562500e-01 5.01546715e+00 4.98943817e+00 2.96616257e-01 4.65997081e+00 5.32244875e+00 4.51335212e+00 5.46161204e+00
1.07187500e-01 5.01443017e+00 4.98935778e+00 2.97006246e-01 4.66200788e+00 5.32686429e+00 4.51347452e+00 5.46061000e+00
1.07812500e-01 5.01433907e+00 4.98937081e+00 2.96944434e-01 4.65870721e+00 5.32465042e+00 4.51466734e+00 5.46009135e+00
1.08437500e-01 5.01432421e+00 4.98949577e+00 2.96638308e-01 4.65786365e+00 5.32454331e+00 4.51648653e+00 5.45942047e+00
1.09062500e-01 5.01425625e+00 4.98924925e+00 2.96620133e-01 4.66169116e+00 5.32440455e+00 4.51702380e+00 5.45836167e+00
1.09687500e-01 5.01459637e+00 4.98917232e+00 2.96901320e-01 4.66172965e+00 5.32455527e+00 4.51547746e+00 5.46245431e+00
1.10312500e-01 5.01560510e+00 4.98952573e+00 2.97122379e-01 4.65934860e+00 5.32750045e+00 4.51271654e+00 5.46178930e+00
1.10937500e-01 5.01623691e+00 4.98942047e+00 2.96661795e-01 4.65741190e+00 5.32515363e+00 4.51826912e+00 5.46140234e+00
1.11562500e-01 5.01483235e+00 4.98917015e+00 2.96533188e-01 4.65944898e+00 5.32483362e+00 4.51882800e+00 5.45948532e+00
1.12187500e-01 5.01420012e+00 4.98934654e+00 2.96877643e-01 4.66046139e+00 5.32538179e+00 4.51477383e+00 5.46105629e+00
1.12812500e-01 5.01299753e+00 4.98946812e+00 2.96966257e-01 4.65991966e+00 5.32749153e+00 4.51562891e+00 5.46257141e+00
1.13437500e-01 5.01375937e+00 4.98941223e+00 2.96706389e-01 4.65896833e+00 5.32654871e+00 4.51512348e+00 5.45979806e+00
1.14062500e-01 5.01365335e+00 4.98936454e+00 2.96639760e-01 4.65881365e+00 5.32286918e+00 4.51822501e+00 5.45822339e+00
1.14687500e-01 5.01383898e+00 4.98924129e+00 2.96817133e-01 4.66031908e+00 5.32493744e+00 4.51751899e+00 5.46158516e+00
1.15312500e-01 5.01401723e+00 4.98938040e+00 2.96890618e-01 4.65899663e+00 5.32601839e+00 4.51630984e+00 5.46084497e+00
1.15937500e-01 5.01407426e+00 4.98956314e+00 2.96887130e-01 4.65946122e+00 5.32390609e+00 4.51798217e+00 5.46225172e+00
1.16562500e-01 5.01394282e+00 4.98939849e+00 2.96734326e-01 4.66029319e+00 5.32548965e+00 4.51767655e+00 5.46102544e+00
1.17187500e-01 5.01329230e+00 4.98918291e+00 2.96563232e-01 4.65976739e+00 5.32513039e+00 4.51430828e+00 5.45795849e+00
1.17812500e-01 5.01381803e+00 4.98932468e+00 2.96776584e-01 4.65911225e+00 5.32394841e+00 4.51452580e+00 5.46206218e+00
1.18437500e-01 5.01372239e+00 4.98935304e+00 2.97057515e-01 4.66038436e+00 5.32391786e+00 4.51522661e+00 5.46338693e+00
1.19062500e-01 5.01384418e+00 4.98945383e+00 2.96727093e-01 4.66077436e+00 5.32441833e+00 4.51542656e+00 5.46260030e+00
1.19687500e-01 5.01445516e+00 4.98958409e+00 2.96454310e-01 4.66117750e+00 5.32383595e+00 4.51861689e+00 5.45804478e+00
1.20312500e-01 5.01472379e+00 4.98919596e+00 2.96699817e-01 4.65906694e+00 5.32375661e+00 4.51489512e+00 5.46064154e+00
1.20937500e-01 5.01438337e+00 4.98920185e+00 2.97032542e-01 4.66123491e+00 5.32601796e+00 4.51325940e+00 5.46285004e+00
1.21562500e-01 5.01426562e+00 4.98957376e+00 2.96761773e-01 4.65837912e+00 5.32484497e+00 4.51802533e+00 5.45810613e+00
1.22187500e-01 5.01323790e+00 4.98943736e+00 2.96716726e-01 4.66140277e+00 5.32386711e+00 4.51761495e+00 5.46060003e+00
1.22812500e-01 5.01338731e+00 4.98916874e+00 2.96830493e-01 4.65777062e+00 5.32557580e+00 4.51489050e+00 5.45730496e+00
1.23437500e-01 5.01342675e+00 4.98922008e+00 2.96842425e-01 4.65949259e+00 5.32524080e+00 4.51538422e+00 5.46142204e+00
1.24062500e-01 5.01431902e+00 4.98950858e+00 2.96846076e-01 4.66177988e+00 5.32370675e+00 4.51584918e+00 5.46109323e+00
1.24687500e-01 5.01472971e+00 4.98957381e+00 2.96655478e-01 4.66081724e+00 5.32363123e+00 4.51459590e+00 5.45935858e+00
1.25312500e-01 5.01578006e+00 4.98942327e+00 2.96721843e-01 4.65938614e+00 5.32617328e+00 4.51657930e+00 5.46107938e+00
1.25937500e-01 5.01660746e+00 4.98924301e+00 2.96985145e-01 4.65852516e+00 5.32534482e+00 4.51677961e+00 5.46052218e+00
1.26562500e-01 5.01576818e+00 4.98931182e+00 2.96711348e-01 4.66010069e+00 5.32517586e+00 4.51720799e+00 5.46258445e+00
1.27187500e-01 5.01246793e+00 4.98941657e+00 2.96572436e-01 4.65871434e+00 5.32459173e+00 4.51581490e+00 5.46080777e+00
1.27812500e-01 5.01258590e+00 4.98944769e+00 2.97001736e-01 4.66163823e+00 5.32369273e+00 4.51689772e+00 5.46042081e+00
1.28437500e-01 5.01215784e+00 4.98940514e+00 2.96922805e-01 4.65740341e+00 5.32699344e+00 4.51704101e+00 5.46275277e+00
1.29062500e-01 5.01380062e+00 4.98930982e+00 2.96590689e-01 4.65790828e+00 5.32437831e+00 4.51701306e+00 5.46079180e+00
1.29687500e-01 5.01425553e+00 4.98919266e+00 2.96732770e-01 4.66277215e+00 5.32489572e+00 4.51400088e+00 5.45872320e+00
1.30312500e-01 5.01470000e+00 4.98937073e+00 2.96891126e-01 4.65939974e+00 5.32352132e+00 4.51731135e+00 5.45940489e+00
1.30937500e-01 5.01548107e+00 4.98953600e+00 2.96774203e-01 4.65689746e+00 5.32440476e+00 4.51749073e+00 5.46204781e+00
1.31562500e-01 5.01580338e+00 4.98939173e+00 2.96653035e-01 4.66018511e+00 5.32668595e+00 4.51726342e+00 5.45951309e+00
1.32187500e-01 5.01357273e+00 4.98922647e+00 2.96824608e-01 4.65935361e+00 5.32410236e+00 4.51509217e+00 5.46163278e+00
1.32812500e-01 5.01262695e+00 4.98925251e+00 2.96867022e-01 4.65834807e+00 5.32327620e+00 4.51410070e+00 5.45882772e+00
1.33437500e-01 5.01208602e+00 4.98946668e+00 2.96714803e-01 4.65886427e+00 5.32365725e+00 4.51621776e+00 5.46050666e+00
1.34062500e-01 5.01381643e+00 4.98946754e+00 2.96731077e-01 4.65738408e+00 5.32392639e+00 4.51612214e+00 5.46307371e+00
1.34687500e-01 5.01491616e+00 4.98940789e+00 2.96935141e-01 4.66040312e+00 5.32372699e+00 4.51901505e+00 5.45881199e+00
1.35312500e-01 5.01459620e+00 4.98923392e+00 2.96902835e-01 4.65993584e+00 5.32517384e+00 4.51530463e+00 5.45979626e+00
1.35937500e-01 5.01368402e+00 4.98922136e+00 2.96692188e-01 4.65793247e+00 5.32254052e+00 4.51420648e+00 5.45926941e+00
1.36562500e-01 5.01239677e+00 4.98946110e+00 2.96741231e-01 4.66058358e+00 5.32239435e+00 4.51410993e+00 5.46226068e+00
1.37187500e-01 5.01299408e+00 4.98959588e+00 2.96805962e-01 4.66102773e+00 5.32492056e+00 4.51721881e+00 5.45963908e+00
1.37812500e-01 5.01434280e+00 4.98927341e+00 2.96749875e-01 4.65650518e+00 5.32450942e+00 4.51859465e+00 5.46142502e+00
1.38437500e-01 5.01472818e+00 4.98914208e+00 2.96708021e-01 4.66073428e+00 5.32350370e+00 4.51415450e+00 5.45952344e+00
1.39062500e-01 5.01569258e+00 4.98971551e+00 2.96784224e-01 4.66017353e+00 5.32365617e+00 4.51704487e+00 5.45932253e+00
1.39687500e-01 5.01374613e+00 4.98957757e+00 2.96953354e-01 4.65992043e+00 5.32461490e+00 4.51807266e+00 5.46011617e+00
1.40312500e-01 5.01268415e+00 4.98903964e+00 2.96888999e-01 4.66020569e+00 5.32595298e+00 4.51858996e+00 5.46011397e+00
1.40937500e-01 5.01450576e+00 4.98930435e+00 2.96624364e-01 4.66220561e+00 5.32290845e+00 4.51113270e+00 5.46009168e+00
1.41562500e-01 5.01515260e+00 4.98963425e+00 2.96550515e-01 4.65935613e+00 5.32313047e+00 4.51596257e+00 5.45935503e+00
1.42187500e-01 5.01447990e+00 4.98928916e+00 2.96970041e-01 4.66056705e+00 5.32596301e+00 4.51689310e+00 5.46102540e+00
1.42812500e-01 5.01470714e+00 4.98923207e+00 2.97068094e-01 4.65833994e+00 5.32543378e+00 4.51632283e+00 5.45976604e+00
1.43437500e-01 5.01434289e+00 4.98931736e+00 2.96639447e-01 4.65984296e+00 5.31805385e+00 4.51367593e+00 5.46050097e+00
1.44062500e-01 5.01487333e+00 4.98930178e+00 2.96508477e-01 4.66077105e+00 5.32225927e+00 4.51451659e+00 5.46095675e+00
1.44687500e-01 5.01496799e+00 4.98936334e+00 2.96786061e-01 4.65945523e+00 5.32452259e+00 4.51924002e+00 5.45820768e+00
1.45312500e-01 5.01442612e+00 4.98938311e+00 2.96927712e-01 4.65535202e+00 5.32387770e+00 4.51727202e+00 5.46086224e+00
1.45937500e-01 5.01306978e+00 4.98932561e+00 2.96807334e-01 4.65997075e+00 5.32568844e+00 4.51514823e+00 5.45844959e+00
1.46562500e-01 5.01332116e+00 4.98925384e+00 2.96613584e-01 4.66178232e+00 5.32407334e+00 4.51400603e+00 5.45768149e+00
1.47187500e-01 5.01370491e+00 4.98929741e+00 2.96765598e-01 4.65938675e+00 5.32538862e+00 4.51870484e+00 5.45832712e+00
1.47812500e-01 5.01536140e+00 4.98952675e+00 2.96940218e-01 4.65922081e+00 5.32487604e+00 4.51717430e+00 5.46144316e+00
1.48437500e-01 5.01595259e+00 4.98969335e+00 2.97034143e-01 4.65987443e+00 5.32808234e+00 4.51761198e+00 5.46018214e+00
1.49062500e-01 5.01451470e+00 4.98928395e+00 2.96740952e-01 4.66060210e+00 5.32295335e+00 4.51684696e+00 5.45876027e+00
1.49687500e-01 5.01340483e+00 4.98907067e+00 2.96526115e-01 4.65973338e+00 5.32300612e+00 4.51553713e+00 5.46016658e+00
1.50312500e-01 5.01286371e+00 4.98947447e+00 2.96826968e-01 4.65695879e+00 5.32488085e+00 4.51721043e+00 5.45888951e+00
1.50937500e-01 5.01372028e+00 4.98968804e+00 2.96955040e-01 4.66010929e+00 5.32648211e+00 4.51705596e+00 5.46080439e+00
1.51562500e-01 5.01384878e+00 4.98929774e+00 2.96602412e-01 4.66133417e+00 5.32700622e+00 4.51795505e+00 5.46052442e+00
1.52187500e-01 5.01372694e+00 4.98906727e+00 2.96803045e-01 4.65742280e+00 5.31951196e+00 4.51394340e+00 5.45989275e+00
1.52812500e-01 5.01338040e+00 4.98933068e+00 2.97048317e-01 4.65770310e+00 5.32477796e+00 4.51418800e+00 5.46260262e+00
1.53437500e-01 5.01431219e+00 4.98968758e+00 2.96650510e-01 4.66046609e+00 5.32298963e+00 4.51753223e+00 5.46208430e+00
1.54062500e-01 5.01458244e+00 4.98946890e+00 2.96531205e-01 4.65931885e+00 5.32343546e+00 4.51915704e+00 5.45816744e+00
1.54687500e-01 5.01295011e+00 4.98918795e+00 2.96954696e-01 4.65557029e+00 5.32495633e+00 4.51224289e+00 5.45959426e+00
1.55312500e-01 5.01253888e+00 4.98917649e+00 2.97158759e-01 4.66171498e+00 5.32438756e+00 4.51520126e+00 5.46235804e+00
1.55937500e-01 5.01219805e+00 4.98940803e+00 2.96864145e-01 4.65848024e+00 5.32363876e+00 4.51720049e+00 5.45988385e+00
1.56562500e-01 5.01457182e+00 4.98953221e+00 2.96516465e-01 4.65880903e+00 5.32037222e+00 4.51593048e+00 5.45703553e+00
1.57187500e-01 5.01442817e+00 4.98923265e+00 2.96624368e-01 4.65936525e+00 5.32485416e+00 4.51555148e+00 5.46026419e+00
1.57812500e-01 5.01391240e+00 4.98913342e+00 2.97007314e-01 4.65503549e+00 5.32443259e+00 4.51763753e+00 5.46008995e+00
1.58437500e-01 5.01180997e+00 4.98953326e+00 2.96953463e-01 4.66285887e+00 5.32607609e+00 4.51747294e+00 5.46185002e+00
1.59062500e-01 5.01165225e+00 4.98950151e+00 2.96859256e-01 4.65909018e+00 5.32455063e+00 4.51383342e+00 5.45863733e+00
1.59687500e-01 5.01369444e+00 4.98910281e+00 2.96530138e-01 4.65538950e+00 5.32366925e+00 4.51465842e+00 5.45950001e+00
1.60312500e-01 5.01422772e+00 4.98917634e+00 2.96429161e-01 4.65828842e+00 5.32468383e+00 4.51645714e+00 5.46071522e+00
1.60937500e-01 5.01417592e+00 4.98960693e+00 2.96984231e-01 4.65799721e+00 5.32567841e+00 4.51614712e+00 5.45934683e+00
1.61562500e-01 5.01428345e+00 4.98960502e+00 2.97135566e-01 4.66029928e+00 5.32726371e+00 4.51810691e+00 5.45939252e+00
1.62187500e-01 5.01392178e+00 4.98916268e+00 2.96509354e-01 4.66171778e+00 5.32048560e+00 4.51485622e+00 5.45731396e+00
1.62812500e-01 5.01403861e+00 4.98893486e+00 2.96276497e-01 4.65956515e+00 5.32383379e+00 4.51847231e+00 5.45851233e+00
1.63437500e-01 5.01292252e+00 4.98950626e+00 2.96993424e-01 4.65754799e+00 5.32582967e+00 4.51603786e+00 5.46064926e+00
1.64062500e-01 5.01327183e+00 4.98977185e+00 2.97388116e-01 4.66121237e+00 5.32533476e+00 4.51355346e+00 5.45881563e+00
1.64687500e-01 5.01223028e+00 4.98924114e+00 2.96889596e-01 4.66106699e+00 5.32531322e+00 4.51395829e+00 5.45733434e+00
1.65312500e-01 5.01252312e+00 4.98907583e+00 2.96176285e-01 4.65854725e+00 5.32207301e+00 4.51971013e+00 5.45896617e+00
1.65937500e-01 5.01447115e+00 4.98962180e+00 2.96463284e-01 4.65786032e+00 5.32425984e+00 4.51346354e+00 5.45990657e+00
1.66562500e-01 5.01622083e+00 4.98986765e+00 2.97493905e-01 4.66056754e+00 5.32620104e+00 4.51563979e+00 5.45819076e+00
1.67187500e-01 5.01585733e+00 4.98943833e+00 2.97042179e-01 4.65887363e+00 5.32469570e+00 4.51574976e+00 5.45587858e+00
1.67812500e-01 5.01523764e+00 4.98894066e+00 2.96260250e-01 4.65943096e+00 5.32188495e+00 4.51800886e+00 5.45830990e+00
1.68437500e-01 5.01332178e+00 4.98919750e+00 2.96557385e-01 4.66022932e+00 5.32528848e+00 4.51546303e+00 5.46130594e+00
1.69062500e-01 5.01237153e+00 4.98978179e+00 2.97183646e-01 4.65962704e+00 5.32769884e+00 4.51593065e+00 5.46356323e+00
1.69687500e-01 5.01389405e+00 4.98953957e+00 2.96975074e-01 4.65871765e+00 5.32618645e+00 4.51476466e+00 5.46014300e+00
1.70312500e-01 5.01256551e+00 4.98901577e+00 2.96598842e-01 4.65976539e+00 5.32563585e+00 4.51629455e+00 5.45829293e+00
1.70937500e-01 5.01327001e+00 4.98920208e+00 2.96505750e-01 4.65973761e+00 5.32314886e+00 4.51786376e+00 5.45979388e+00
1.71562500e-01 5.01238090e+00 4.98962544e+00 2.96850509e-01 4.65969878e+00 5.32333193e+00 4.51619469e+00 5.46313765e+00
1.72187500e-01 5.01343284e+00 4.98971001e+00 2.97035808e-01 4.65990761e+00 5.32615322e+00 4.51697873e+00 5.46016644e+00
1.72812500e-01 5.01491458e+00 4.98917914e+00 2.96813010e-01 4.65894689e+00 5.32622822e+00 4.51732262e+00 5.45635889e+00
1.73437500e-01 5.01536051e+00 4.98889785e+00 2.96576338e-01 4.65747613e+00 5.32328317e+00 4.51767250e+00 5.46013920e+00
1.74062500e-01 5.01467878e+00 4.98943188e+00 2.96801958e-01 4.66010242e+00 5.32105610e+00 4.51364587e+00 5.46008349e+00
1.74687500e-01 5.01338521e+00 4.98981983e+00 2.97162502e-01 4.66046714e+00 5.32448207e+00 4.51870414e+00 5.45986954e+00
1.75312500e-01 5.01287542e+00 4.98939721e+00 2.96824815e-01 4.65883455e+00 5.32571302e+00 4.51682771e+00 5.45881864e+00
1.75937500e-01 5.01216874e+00 4.98897769e+00 2.96296519e-01 4.65740564e+00 5.32546896e+00 4.51950651e+00 5.45694542e+00
1.76562500e-01 5.01296555e+00 4.98917607e+00 2.96523996e-01 4.65827043e+00 5.32027345e+00 4.51777918e+00 5.46230899e+00
1.77187500e-01 5.01288158e+00 4.98979916e+00 2.96969506e-01 4.66167950e+00 5.32185305e+00 4.51597257e+00 5.45888737e+00
1.77812500e-01 5.01325942e+00 4.98978349e+00 2.97055600e-01 4.65971422e+00 5.32676433e+00 4.51741413e+00 5.46131585e+00
1.78437500e-01 5.01212805e+00 4.98928766e+00 2.96684587e-01 4.65892435e+00 5.32250789e+00 4.51944342e+00 5.45951788e+00
1.79062500e-01 5.01318847e+00 4.98923312e+00 2.96197981e-01 4.65961442e+00 5.31716481e+00 4.51857472e+00 5.45943457e+00
1.79687500e-01 5.01380351e+00 4.98947691e+00 2.96700956e-01 4.66091110e+00 5.32212211e+00 4.51653503e+00 5.46087253e+00
1.80312500e-01 5.01395769e+00 4.98958015e+00 2.97429532e-01 4.65932999e+00 5.32703818e+00 4.51652009e+00 5.45998486e+00
1.80937500e-01 5.01387038e+00 4.98941640e+00 2.96895718e-01 4.65797200e+00 5.32676600e+00 4.51983161e+00 5.46142310e+00
1.81562500e-01 5.01205771e+00 4.98944378e+00 2.96201862e-01 4.65978529e+00 5.31735725e+00 4.51747311e+00 5.45965053e+00
1.82187500e-01 5.01193056e+00 4.98950189e+00 2.96626434e-01 4.66095549e+00 5.32110633e+00 4.51169262e+00 5.45957132e+00
1.82812500e-01 5.01273256e+00 4.98939633e+00 2.97239172e-01 4.65869093e+00 5.32536253e+00 4.51588897e+00 5.45763405e+00
1.83437500e-01 5.01445309e+00 4.98938052e+00 2.97078875e-01 4.65688959e+00 5.32566600e+00 4.51978180e+00 5.45883342e+00
1.84062500e-01 5.01562487e+00 4.98939186e+00 2.96559415e-01 4.65907995e+00 5.32553109e+00 4.51835270e+00 5.45979475e+00
1.84687500e-01 5.01445066e+00 4.98941670e+00 2.96561224e-01 4.66018369e+00 5.31957668e+00 4.51347861e+00 5.45833840e+00
1.85312500e-01 5.01223874e+00 4.98934925e+00 2.96894476e-01 4.66141459e+00 5.32406088e+00 4.51216914e+00 5.45972419e+00
1.85937500e-01 5.01180119e+00 4.98936074e+00 2.97071223e-01 4.66091554e+00 5.32555685e+00 4.51700265e+00 5.46117832e+00
1.86562500e-01 5.01295899e+00 4.98964672e+00 2.96661659e-01 4.65871603e+00 5.32702215e+00 4.51968841e+00 5.45984368e+00
1.87187500e-01 5.01237480e+00 4.98959595e+00 2.96451837e-01 4.66007391e+00 5.32223510e+00 4.51959851e+00 5.45573258e+00
1.87812500e-01 5.01254573e+00 4.98926701e+00 2.96736345e-01 4.66027201e+00 5.32344576e+00 4.51397883e+00 5.45669105e+00
1.88437500e-01 5.01197819e+00 4.98907108e+00 2.96899633e-01 4.66169009e+00 5.32263086e+00 4.51377113e+00 5.45639386e+00
1.89062500e-01 5.01195422e+00 4.98932946e+00 2.96970487e-01 4.65846836e+00 5.32266604e+00 4.51745395e+00 5.46241236e+00
1.89687500e-01 5.01238979e+00 4.98956670e+00 2.96770969e-01 4.65529385e+00 5.32342743e+00 4.51924206e+00 5.45905470e+00
1.90312500e-01 5.01446732e+00 4.98966986e+00 2.96607987e-01 4.66080204e+00 5.32458187e+00 4.51836120e+00 5.45844067e+00
1.90937500e-01 5.01483129e+00 4.98941120e+00 2.96842288e-01 4.65957994e+00 5.32476294e+00 4.51588960e+00 5.45935204e+00
1.91562500e-01 5.01421864e+00 4.98888209e+00 2.97030433e-01 4.65948260e+00 5.32323192e+00 4.51586566e+00 5.46038567e+00
1.92187500e-01 5.01431349e+00 4.98934293e+00 2.96703069e-01 4.65532411e+00 5.32228505e+00 4.51669801e+00 5.45960045e+00
1.92812500e-01 5.01282386e+00 4.98988490e+00 2.96596589e-01 4.66004079e+00 5.32635195e+00 4.51932679e+00 5.45774226e+00
1.93437500e-01 5.01322162e+00 4.98951621e+00 2.96909006e-01 4.66034761e+00 5.32581365e+00 4.51723913e+00 5.45808808e+00
1.94062500e-01 5.01425079e+00 4.98916018e+00 2.97059155e-01 4.65876003e+00 5.32357126e+00 4.51778559e+00 5.46128583e+00
1.94687500e-01 5.01440535e+00 4.98932302e+00 2.96667693e-01 4.65722244e+00 5.32120836e+00 4.51684194e+00 5.46100561e+00
1.95312500e-01 5.01449675e+00 4.98956674e+00 2.96384729e-01 4.65904409e+00 5.32496352e+00 4.51830811e+00 5.45828291e+00
1.95937500e-01 5.01425245e+00 4.98949421e+00 2.96683102e-01 4.65991890e+00 5.32790740e+00 4.51644895e+00 5.45639772e+00
1.96562500e-01 5.01428070e+00 4.98954643e+00 2.97191961e-01 4.65877451e+00 5.32549759e+00 4.51732658e+00 5.45953025e+00
1.97187500e-01 5.01372361e+00 4.98940588e+00 2.96813256e-01 4.65650410e+00 5.32446952e+00 4.51699556e+00 5.45807520e+00
1.97812500e-01 5.01338623e+00 4.98924856e+00 2.96525518e-01 4.65934140e+00 5.32254667e+00 4.51846464e+00 5.45993311e+00
1.98437500e-01 5.01428889e+00 4.98929008e+00 2.96864297e-01 4.66083283e+00 5.32441291e+00 4.51453537e+00 5.45898562e+00
1.99062500e-01 5.01509462e+00 4.98944454e+00 2.97161945e-01 4.65827623e+00 5.32569364e+00 4.51427428e+00 5.45675210e+00
1.99687500e-01 5.01485442e+00 4.98971406e+00 2.96932178e-01 4.65870287e+00 5.32537760e+00 4.51730183e+00 5.46105400e+00
2.00312500e-01 5.01407920e+00 4.98951372e+00 2.96754888e-01 4.65848271e+00 5.32530636e+00 4.51723722e+00 5.46105328e+00
2.00937500e-01 5.01317971e+00 4.98914056e+00 2.96784968e-01 4.65933952e+00 5.32339587e+00 4.51702775e+00 5.45749529e+00
2.01562500e-01 5.01321765e+00 4.98920122e+00 2.96699852e-01 4.65929567e+00 5.31971008e+00 4.51482211e+00 5.45676395e+00
2.02187500e-01 5.01270862e+00 4.98940379e+00 2.96803512e-01 4.65845875e+00 5.32628828e+00 4.51708756e+00 5.46249677e+00
2.02812500e-01 5.01327511e+00 4.98946767e+00 2.96898826e-01 4.65926187e+00 5.32582342e+00 4.51755281e+00 5.46121428e+00
2.03437500e-01 5.01400252e+00 4.98941376e+00 2.96806086e-01 4.66063860e+00 5.32423951e+00 4.51884339e+00 5.46036377e+00
2.04062500e-01 5.01257301e+00 4.98941204e+00 2.96790172e-01 4.65886023e+00 5.32286028e+00 4.51478884e+00 5.46055095e+00
2.04687500e-01 5.01298339e+00 4.98924750e+00 2.96845147e-01 4.65958424e+00 5.32374001e+00 4.51760276e+00 5.45652229e+00
2.05312500e-01 5.01346536e+00 4.98923052e+00 2.96695982e-01 4.65931831e+00 5.32410507e+00 4.51811955e+00 5.45757348e+00
2.05937500e-01 5.01526229e+00 4.98957552e+00 2.96714067e-01 4.65844302e+00 5.32473839e+00 4.51964800e+00 5.45965241e+00
2.06562500e-01 5.01469923e+00 4.98937681e+00 2.96768180e-01 4.66162705e+00 5.32034818e+00 4.51956967e+00 5.45982973e+00
2.07187500e-01 5.01364543e+00 4.98915756e+00 2.96956991e-01 4.66008913e+00 5.32278202e+00 4.51640164e+00 5.45798784e+00
2.07812500e-01 5.01388672e+00 4.98921429e+00 2.96681451e-01 4.65861508e+00 5.32592116e+00 4.51655368e+00 5.46055595e+00
2.08437500e-01 5.01281307e+00 4.98957140e+00 2.96557201e-01 4.65828169e+00 5.32653678e+00 4.51975689e+00 5.45925984e+00
2.09062500e-01 5.01290363e+00 4.98952712e+00 2.96672047e-01 4.66180073e+00 5.32688895e+00 4.51946039e+00 5.45972537e+00
2.09687500e-01 5.01369914e+00 4.98911950e+00 2.96925209e-01 4.66134476e+00 5.32247587e+00 4.51840104e+00 5.46057044e+00
2.10312500e-01 5.01406914e+00 4.98912787e+00 2.96901155e-01 4.66044510e+00 5.32580926e+00 4.51184455e+00 5.45723915e+00
2.10937500e-01 5.01193577e+00 4.98943725e+00 2.96663055e-01 4.65882246e+00 5.32474324e+00 4.51706888e+00 5.46135267e+00
2.11562500e-01 5.01320299e+00 4.98959987e+00 2.96830497e-01 4.66049610e+00 5.32592792e+00 4.51945776e+00 5.45945735e+00
2.12187500e-01 5.01387415e+00 4.98945841e+00 2.96982673e-01 4.66001786e+00 5.32354841e+00 4.51860082e+00 5.46008152e+00
2.12812500e-01 5.01452789e+00 4.98909677e+00 2.96801498e-01 4.65867258e+00 5.32324987e+00 4.51647739e+00 5.45917356e+00
2.13437500e-01 5.01317606e+00 4.98907468e+00 2.96622152e-01 4.65824762e+00 5.32288914e+00 4.51394704e+00 5.46271332e+00
2.14062500e-01 5.01241155e+00 4.98951013e+00 2.96881179e-01 4.65932355e+00 5.32474893e+00 4.51860682e+00 5.45835021e+00
2.14687500e-01 5.01111123e+00 4.98944579e+00 2.97080730e-01 4.65959832e+00 5.32539212e+00 4.51687962e+00 5.45893261e+00
2.15312500e-01 5.01196019e+00 4.98913975e+00 2.96729732e-01 4.65976471e+00 5.32443940e+00 4.51770772e+00 5.45752465e+00
2.15937500e-01 5.01307098e+00 4.98934517e+00 2.96424532e-01 4.65920037e+00 5.32105976e+00 4.51314084e+00 5.46050538e+00
2.16562500e-01 5.01317034e+00 4.98953197e+00 2.96707810e-01 4.66139041e+00 5.32187660e+00 4.51563915e+00 5.45967634e+00
2.17187500e-01 5.01225528e+00 4.98927352e+00 2.97194525e-01 4.66028577e+00 5.32676495e+00 4.51884563e+00 5.45863303e+00
2.17812500e-01 5.01276614e+00 4.98921075e+00 2.96983141e-01 4.65802345e+00 5.32745902e+00 4.51728440e+00 5.45838267e+00
2.18437500e-01 5.01247384e+00 4.98952616e+00 2.96495371e-01 4.65882016e+00 5.32048458e+00 4.51780519e+00 5.46017120e+00
2.19062500e-01 5.01249946e+00 4.98955654e+00 2.96576074e-01 4.65806895e+00 5.32406707e+00 4.51880239e+00 5.46298924e+00
2.19687500e-01 5.01328549e+00 4.98948414e+00 2.96892714e-01 4.66005506e+00 5.32562693e+00 4.51840609e+00 5.45756602e+00
2.20312500e-01 5.01355131e+00 4.98939693e+00 2.97026134e-01 4.65923656e+00 5.32568185e+00 4.51774315e+00 5.45805813e+00
2.20937500e-01 5.01253509e+00 4.98920163e+00 2.96875514e-01 4.65770000e+00 5.32712048e+00 4.51704889e+00 5.45757541e+00
2.21562500e-01 5.01280042e+00 4.98930214e+00 2.96487317e-01 4.65972576e+00 5.32184493e+00 4.51741001e+00 5.46127808e+00
2.22187500e-01 5.01377088e+00 4.98957328e+00 2.96470121e-01 4.65760933e+00 5.32494488e+00 4.51774077e+00 5.45914799e+00
2.22812500e-01 5.01389915e+00 4.98954596e+00 2.97098923e-01 4.66033874e+00 5.32619842e+00 4.51778738e+00 5.45871176e+00
2.23437500e-01 5.01383434e+00 4.98937173e+00 2.97193729e-01 4.65686706e+00 5.32684771e+00 4.51388019e+00 5.46050239e+00
2.24062500e-01 5.01412535e+00 4.98954425e+00 2.96776628e-01 4.65917254e+00 5.31999307e+00 4.51475429e+00 5.45973132e+00
2.24687500e-01 5.01442671e+00 4.98949158e+00 2.96601227e-01 4.66046564e+00 5.32385041e+00 4.51864665e+00 5.45845179e+00
2.25312500e-01 5.01553293e+00 4.98911339e+00 2.96846279e-01 4.66027052e+00 5.32321200e+00 4.51700855e+00 5.45724797e+00
2.25937500e-01 5.01563652e+00 4.98910136e+00 2.96998546e-01 4.65683090e+00 5.32517182e+00 4.51517736e+00 5.45718780e+00
2.26562500e-01 5.01452124e+00 4.98940576e+00 2.96824718e-01 4.65622363e+00 5.32517418e+00 4.51574869e+00 5.46072752e+00
2.27187500e-01 5.01266091e+00 4.98935413e+00 2.96628988e-01 4.66034319e+00 5.32350341e+00 4.51723481e+00 5.45813618e+00
2.27812500e-01 5.01313682e+00 4.98906103e+00 2.96653064e-01 4.66046199e+00 5.32519111e+00 4.51781676e+00 5.46094143e+00
2.28437500e-01 5.01282767e+00 4.98911453e+00 2.96683323e-01 4.65883663e+00 5.32309412e+00 4.51894882e+00 5.45792914e+00
2.29062500e-01 5.01392605e+00 4.98938803e+00 2.96783251e-01 4.65583157e+00 5.32436389e+00 4.51388392e+00 5.45939872e+00
2.29687500e-01 5.01367096e+00 4.98958316e+00 2.97060253e-01 4.65876433e+00 5.32425223e+00 4.51598242e+00 5.46237739e+00
2.30312500e-01 5.01231973e+00 4.98948870e+00 2.96759228e-01 4.66240085e+00 5.32844637e+00 4.51969191e+00 5.45553875e+00
2.30937500e-01 5.01222284e+00 4.98936617e+00 2.96559522e-01 4.66015774e+00 5.32496119e+00 4.52016322e+00 5.45972966e+00
2.31562500e-01 5.01233478e+00 4.98931093e+00 2.96991352e-01 4.65926340e+00 5.32468392e+00 4.51310405e+00 5.46168469e+00
2.32187500e-01 5.01451945e+00 4.98919554e+00 2.97024872e-01 4.65972537e+00 5.32201943e+00 4.51824391e+00 5.46087832e+00
2.32812500e-01 5.01512147e+00 4.98932074e+00 2.96644287e-01 4.66088944e+00 5.32336633e+00 4.51794083e+00 5.45735864e+00
2.33437500e-01 5.01575293e+00 4.98955018e+00 2.96737954e-01 4.66202725e+00 5.32826532e+00 4.51402269e+00 5.45796698e+00
2.34062500e-01 5.01364640e+00 4.98922753e+00 2.97046453e-01 4.65526866e+00 5.32547479e+00 4.51692593e+00 5.45814311e+00
2.34687500e-01 5.01318580e+00 4.98904381e+00 2.96956391e-01 4.65669433e+00 5.31812618e+00 4.51720560e+00 5.46030670e+00
2.35312500e-01 5.01372411e+00 4.98951563e+00 2.96626223e-01 4.66080654e+00 5.32302741e+00 4.51714259e+00 5.45928220e+00
2.35937500e-01 5.01378587e+00 4.98949243e+00 2.96593693e-01 4.66144500e+00 5.32642296e+00 4.51804873e+00 5.45717160e+00
2.36562500e-01 5.01314953e+00 4.98913855e+00 2.96772650e-01 4.65714924e+00 5.32707339e+00 4.51733053e+00 5.45482456e+00
2.37187500e-01 5.01299874e+00 4.98925579e+00 2.96890292e-01 4.65711778e+00 5.31989669e+00 4.51418416e+00 5.45735843e+00
2.37812500e-01 5.01231250e+00 4.98940796e+00 2.96797715e-01 4.65952274e+00 5.32227013e+00 4.51775869e+00 5.46141610e+00
2.38437500e-01 5.01132189e+00 4.98928402e+00 2.96683236e-01 4.65857086e+00 5.32635195e+00 4.51767490e+00 5.45956022e+00
2.39062500e-01 5.01048697e+00 4.98930149e+00 2.96787887e-01 4.65872942e+00 5.32676441e+00 4.51879655e+00 5.45665492e+00
2.39687500e-01 5.01231178e+00 4.98942308e+00 2.96954903e-01 4.65944532e+00 5.32545505e+00 4.51848163e+00 5.45841402e+00
2.40312500e-01 5.01396760e+00 4.98903007e+00 2.96943506e-01 4.65803471e+00 5.32199255e+00 4.51451350e+00 5.46030647e+00
2.40937500e-01 5.01422834e+00 4.98930387e+00 2.96599213e-01 4.65942480e+00 5.32357840e+00 4.51822876e+00 5.46077960e+00
2.41562500e-01 5.01591926e+00 4.98971348e+00 2.96647138e-01 4.66126207e+00 5.32533301e+00 4.52099419e+00 5.45919311e+00
2.42187500e-01 5.01459621e+00 4.98929432e+00 2.96747370e-01 4.65778366e+00 5.32354812e+00 4.51869483e+00 5.45759615e+00
2.42812500e-01 5.01302434e+00 4.98894202e+00 2.96600510e-01 4.65637863e+00 5.32518671e+00 4.51744293e+00 5.46056909e+00
2.43437500e-01 5.01355717e+00 4.98925124e+00 2.96725791e-01 4.65986579e+00 5.32477354e+00 4.51477181e+00 5.46176011e+00
2.44062500e-01 5.01387531e+00 4.98951797e+00 2.96802649e-01 4.65994000e+00 5.32503150e+00 4.51766089e+00 5.45976275e+00
2.44687500e-01 5.01321346e+00 4.98952235e+00 2.96833934e-01 4.66004119e+00 5.32521748e+00 4.51745816e+00 5.45660632e+00
2.45312500e-01 5.01209646e+00 4.98924972e+00 2.96857651e-01 4.65954526e+00 5.32740490e+00 4.51523597e+00 5.45629282e+00
2.45937500e-01 5.01250349e+00 4.98881784e+00 2.96897175e-01 4.66057391e+00 5.32479759e+00 4.51293677e+00 5.46065146e+00
2.46562500e-01 5.01466037e+00 4.98928025e+00 2.96734945e-01 4.65895799e+00 5.32298080e+00 4.51657559e+00 5.46007663e+00
2.47187500e-01 5.01470519e+00 4.98989926e+00 2.96732859e-01 4.66074787e+00 5.32232972e+00 4.51831821e+00 5.45632183e+00
2.47812500e-01 5.01534051e+00 4.98956375e+00 2.96727231e-01 4.65879887e+00 5.32436012e+00 4.52004616e+00 5.45800126e+00
2.48437500e-01 5.01393827e+00 4.98877538e+00 2.96642478e-01 4.65954892e+00 5.32427840e+00 4.51350408e+00 5.45962547e+00
2.49062500e-01 5.01315924e+00 4.98904335e+00 2.96914966e-01 4.65890153e+00 5.32349553e+00 4.51335272e+00 5.46092552e+00
2.49687500e-01 5.01234961e+00 4.98979450e+00 2.96917868e-01 4.65853893e+00 5.32450866e+00 4.52013507e+00 5.45806785e+00
2.50312500e-01 5.01234961e+00 4.98961399e+00 2.96604985e-01 4.65810801e+00 5.32586796e+00 4.52137998e+00 5.46031781e+00
2.50937500e-01 5.01382098e+00 4.98905003e+00 2.96742208e-01 4.65942365e+00 5.32106310e+00 4.51782870e+00 5.45987880e+00
2.51562500e-01 5.01357505e+00 4.98897174e+00 2.96925615e-01 4.65874972e+00 5.32180128e+00 4.51407115e+00 5.46163440e+00
2.52187500e-01 5.01274255e+00 4.98921581e+00 2.96852218e-01 4.65756069e+00 5.32382094e+00 4.51849117e+00 5.46044121e+00
2.52812500e-01 5.01191404e+00 4.98939462e+00 2.96764814e-01 4.65846485e+00 5.32394852e+00 4.51768617e+00 5.45669921e+00
2.53437500e-01 5.01222997e+00 4.98944965e+00 2.96779807e-01 4.65975241e+00 5.32360825e+00 4.51481481e+00 5.45907754e+00
2.54062500e-01 5.01256296e+00 4.98922971e+00 2.96930589e-01 4.66119111e+00 5.32513392e+00 4.51102944e+00 5.46006578e+00
2.54687500e-01 5.01272653e+00 4.98905152e+00 2.96779196e-01 4.65835121e+00 5.32386476e+00 4.51534716e+00 5.46017792e+00
2.55312500e-01 5.01090325e+00 4.98938077e+00 2.96529023e-01 4.66007274e+00 5.32309929e+00 4.51517574e+00 5.45765312e+00
2.55937500e-01 5.01033023e+00 4.98949075e+00 2.96795751e-01 4.66070557e+00 5.32330240e+00 4.51779020e+00 5.45672292e+00
2.56562500e-01 5.01064274e+00 4.98930606e+00 2.97228825e-01 4.66012351e+00 5.32535029e+00 4.51824316e+00 5.46036467e+00
2.57187500e-01 5.01139390e+00 4.98937258e+00 2.96897333e-01 4.65750566e+00 5.32404767e+00 4.51516170e+00 5.46134047e+00
2.57812500e-01 5.01376874e+00 4.98940391e+00 2.96417202e-01 4.65900279e+00 5.32435381e+00 4.51649955e+00 5.45995349e+00
2.58437500e-01 5.01399691e+00 4.98931805e+00 2.96589354e-01 4.66081617e+00 5.32643520e+00 4.51998211e+00 5.45639124e+00
2.59062500e-01 5.01293399e+00 4.98925269e+00 2.97106472e-01 4.65971166e+00 5.32522543e+00 4.51977817e+00 5.45815675e+00
2.59687500e-01 5.01365223e+00 4.98943542e+00 2.97006682e-01 4.65674356e+00 5.32459403e+00 4.51643705e+00 5.46190532e+00
2.60312500e-01 5.01436868e+00 4.98952708e+00 2.96465301e-01 4.66060374e+00 5.32632581e+00 4.51849032e+00 5.45880896e+00
2.60937500e-01 5.01468502e+00 4.98931772e+00 2.96566147e-01 4.66055712e+00 5.32307767e+00 4.51709379e+00 5.45988044e+00
2.61562500e-01 5.01280830e+00 4.98885883e+00 2.96862690e-01 4.65802258e+00 5.32600006e+00 4.51699146e+00 5.45522026e+00
2.62187500e-01 5.01354773e+00 4.98902574e+00 2.96831733e-01 4.65863036e+00 5.32823268e+00 4.51835699e+00 5.45973756e+00
2.62812500e-01 5.01405781e+00 4.98959072e+00 2.96778879e-01 4.65891186e+00 5.32084838e+00 4.51845582e+00 5.46283744e+00
2.63437500e-01 5.01421478e+00 4.98963529e+00 2.96755079e-01 4.65946617e+00 5.32433495e+00 4.51491728e+00 5.45893891e+00
2.64062500e-01 5.01517451e+00 4.98933606e+00 2.96544616e-01 4.66002257e+00 5.32360103e+00 4.51874488e+00 5.45951876e+00
2.64687500e-01 5.01287133e+00 4.98912896e+00 2.96595255e-01 4.65886633e+00 5.32512502e+00 4.51745936e+00 5.45718707e+00
2.65312500e-01 5.01252998e+00 4.98899340e+00 2.96973288e-01 4.65747411e+00 5.32610610e+00 4.51223225e+00 5.45887359e+00
2.65937500e-01 5.01414208e+00 4.98939086e+00 2.96888161e-01 4.65976821e+00 5.32108534e+00 4.51648112e+00 5.46135406e+00
2.66562500e-01 5.01510465e+00 4.98981752e+00 2.96526934e-01 4.66211288e+00 5.32287685e+00 4.51921790e+00 5.46212360e+00
2.67187500e-01 5.01436853e+00 4.98955958e+00 2.96638568e-01 4.65764911e+00 5.32387125e+00 4.51538308e+00 5.45583703e+00
2.67812500e-01 5.01243474e+00 4.98914020e+00 2.96944374e-01 4.65815213e+00 5.32796661e+00 4.51518577e+00 5.45693247e+00
2.68437500e-01 5.01183675e+00 4.98893350e+00 2.96831943e-01 4.65792275e+00 5.32038472e+00 4.51354976e+00 5.45776334e+00
2.69062500e-01 5.01271166e+00 4.98937619e+00 2.96715372e-01 4.65705452e+00 5.32207293e+00 4.51717018e+00 5.46278431e+00
2.69687500e-01 5.01398463e+00 4.98959081e+00 2.96777485e-01 4.65986593e+00 5.32453671e+00 4.51778565e+00 5.46057317e+00
2.70312500e-01 5.01357087e+00 4.98922676e+00 2.96741242e-01 4.65869964e+00 5.32765789e+00 4.51301345e+00 5.45876513e+00
2.70937500e-01 5.01330370e+00 4.98883156e+00 2.96556305e-01 4.65932847e+00 5.32277820e+00 4.51731083e+00 5.45950642e+00
2.71562500e-01 5.01242932e+00 4.98913066e+00 2.96560431e-01 4.65945617e+00 5.31935207e+00 4.51870173e+00 5.45852111e+00
2.72187500e-01 5.01405740e+00 4.98961921e+00 2.96855351e-01 4.65876403e+00 5.32492739e+00 4.51918435e+00 5.46081679e+00
2.72812500e-01 5.01504175e+00 4.98956404e+00 2.96834600e-01 4.65881008e+00 5.32906160e+00 4.51402456e+00 5.46055672e+00
2.73437500e-01 5.01463642e+00 4.98928541e+00 2.96646801e-01 4.65901072e+00 5.32399179e+00 4.51823247e+00 5.45897380e+00
2.74062500e-01 5.01361856e+00 4.98902014e+00 2.96606208e-01 4.65983714e+00 5.31597714e+00 4.51799790e+00 5.45606126e+00
2.74687500e-01 5.01239737e+00 4.98910646e+00 2.96702642e-01 4.65773473e+00 5.32253855e+00 4.51736305e+00 5.45854524e+00
2.75312500e-01 5.01135474e+00 4.98958777e+00 2.97050350e-01 4.65765254e+00 5.32710918e+00 4.51397339e+00 5.45950245e+00
2.75937500e-01 5.01234890e+00 4.98956205e+00 2.97233028e-01 4.66164429e+00 5.32905849e+00 4.51436809e+00 5.45964745e+00
2.76562500e-01 5.01446259e+00 4.98903486e+00 2.97004220e-01 4.65874829e+00 5.32349908e+00 4.51628335e+00 5.45665199e+00
2.77187500e-01 5.01488109e+00 4.98922928e+00 2.96589735e-01 4.65809192e+00 5.32344740e+00 4.51766770e+00 5.45801397e+00
2.77812500e-01 5.01472118e+00 4.98940342e+00 2.96310935e-01 4.65769005e+00 5.32741077e+00 4.51677050e+00 5.45990292e+00
2.78437500e-01 5.01394722e+00 4.98924909e+00 2.96949535e-01 4.65989400e+00 5.32569024e+00 4.51404413e+00 5.45807353e+00
2.79062500e-01 5.01328204e+00 4.98909149e+00 2.97067341e-01 4.66125920e+00 5.32497449e+00 4.51757573e+00 5.45926810e+00
2.79687500e-01 5.01347227e+00 4.98940962e+00 2.96327128e-01 4.66009134e+00 5.32348676e+00 4.51691817e+00 5.45928677e+00
2.80312500e-01 5.01435852e+00 4.98944916e+00 2.96424150e-01 4.65549553e+00 5.32629251e+00 4.51653487e+00 5.46086531e+00
2.80937500e-01 5.01498132e+00 4.98917953e+00 2.97090737e-01 4.65848732e+00 5.32558148e+00 4.51483822e+00 5.45862839e+00
2.81562500e-01 5.01473661e+00 4.98939585e+00 2.96865437e-01 4.66178631e+00 5.32386208e+00 4.51892821e+00 5.46032782e+00
2.82187500e-01 5.01486927e+00 4.98938468e+00 2.96508885e-01 4.66139162e+00 5.31677522e+00 4.51784535e+00 5.45728592e+00
2.82812500e-01 5.01237096e+00 4.98928081e+00 2.96860072e-01 4.65966697e+00 5.32566601e+00 4.51364473e+00 5.45961504e+00
2.83437500e-01 5.01321872e+00 4.98938813e+00 2.97051712e-01 4.65659922e+00 5.32775547e+00 4.51524669e+00 5.46092126e+00
2.84062500e-01 5.01434508e+00 4.98937045e+00 2.96656195e-01 4.65830547e+00 5.32548966e+00 4.51427732e+00 5.45893116e+00
2.84687500e-01 5.01423490e+00 4.98920639e+00 2.96523569e-01 4.66105272e+00 5.32180922e+00 4.51587075e+00 5.45571947e+00
2.85312500e-01 5.01341170e+00 4.98915385e+00 2.96846021e-01 4.65871504e+00 5.32778292e+00 4.51834969e+00 5.45778063e+00
2.85937500e-01 5.01259734e+00 4.98941108e+00 2.96925365e-01 4.66008954e+00 5.32548944e+00 4.51642803e+00 5.45969393e+00
2.86562500e-01 5.01267365e+00 4.98930997e+00 2.96825024e-01 4.65726451e+00 5.32513481e+00 4.51198053e+00 5.46219468e+00
2.87187500e-01 5.01347083e+00 4.98920523e+00 2.96609526e-01 4.65912687e+00 5.32400823e+00 4.51738408e+00 5.45485275e+00
2.87812500e-01 5.01531027e+00 4.98938426e+00 2.96596419e-01 4.66053477e+00 5.32728930e+00 4.51786738e+00 5.45676546e+00
2.88437500e-01 5.01553216e+00 4.98957024e+00 2.96774685e-01 4.66229392e+00 5.32486710e+00 4.51428926e+00 5.46081493e+00
2.89062500e-01 5.01336838e+00 4.98918347e+00 2.97091519e-01 4.65568142e+00 5.32255892e+00 4.51554131e+00 5.46289820e+00
2.89687500e-01 5.01253256e+00 4.98911210e+00 2.96794966e-01 4.65851654e+00 5.32425790e+00 4.51829892e+00 5.46070345e+00
2.90312500e-01 5.01339139e+00 4.98941081e+00 2.96286932e-01 4.66301808e+00 5.32407478e+00 4.51731647e+00 5.45802662e+00
2.90937500e-01 5.01342598e+00 4.98947856e+00 2.96599482e-01 4.65865390e+00 5.32780408e+00 4.51927644e+00 5.45721141e+00
2.91562500e-01 5.01296890e+00 4.98920722e+00 2.97218543e-01 4.65642362e+00 5.32760089e+00 4.51631807e+00 5.46068658e+00
2.92187500e-01 5.01223780e+00 4.98904640e+00 2.96931625e-01 4.65764690e+00 5.31658860e+00 4.51783983e+00 5.46097944e+00
2.92812500e-01 5.01193312e+00 4.98907767e+00 2.96259059e-01 4.65783164e+00 5.32023027e+00 4.51833773e+00 5.45663994e+00
2.93437500e-01 5.01301048e+00 4.98928848e+00 2.96382200e-01 4.65859377e+00 5.32708194e+00 4.51533639e+00 5.45726078e+00
2.94062500e-01 5.01361796e+00 4.98938162e+00 2.96993865e-01 4.66010739e+00 5.32602730e+00 4.51720912e+00 5.46243005e+00
2.94687500e-01 5.01360222e+00 4.98926775e+00 2.97120843e-01 4.65723284e+00 5.32154176e+00 4.51587357e+00 5.46007027e+00
2.95312500e-01 5.01168134e+00 4.98911689e+00 2.96666501e-01 4.65524767e+00 5.32229406e+00 4.51810529e+00 5.45816386e+00
2.95937500e-01 5.01105496e+00 4.98900253e+00 2.96531154e-01 4.66230875e+00 5.32380865e+00 4.51556277e+00 5.45445289e+00
2.96562500e-01 5.01271687e+00 4.98922015e+00 2.96886574e-01 4.66060102e+00 5.32828831e+00 4.51880336e+00 5.46099353e+00
2.97187500e-01 5.01424239e+00 4.98940683e+00 2.97137714e-01 4.65882831e+00 5.32110879e+00 4.51732837e+00 5.46211117e+00
2.97812500e-01 5.01445166e+00 4.98945595e+00 2.96750769e-01 4.65853040e+00 5.31993884e+00 4.51565820e+00 5.46126007e+00
2.98437500e-01 5.01393013e+00 4.98935031e+00 2.96591918e-01 4.65597464e+00 5.32415675e+00 4.51774606e+00 5.45701651e+00
2.99062500e-01 5.01428485e+00 4.98907358e+00 2.96622760e-01 4.66098013e+00 5.32751254e+00 4.51437363e+00 5.45295422e+00
2.99687500e-01 5.01327702e+00 4.98903203e+00 2.96691702e-01 4.66044792e+00 5.32496336e+00 4.51604932e+00 5.46154319e+00
3.00312500e-01 5.01437354e+00 4.98929358e+00 2.96657045e-01 4.65634785e+00 5.32440232e+00 4.51900094e+00 5.46151907e+00
3.00937500e-01 5.01437334e+00 4.98941633e+00 2.96649070e-01 4.65809163e+00 5.32472153e+00 4.51351022e+00 5.45839780e+00
3.01562500e-01 5.01296074e+00 4.98948692e+00 2.96885690e-01 4.66142208e+00 5.32388631e+00 4.51766709e+00 5.45770428e+00
3.02187500e-01 5.01338715e+00 4.98937337e+00 2.96758680e-01 4.66084269e+00 5.32742691e+00 4.51398799e+00 5.45811291e+00
3.02812500e-01 5.01276317e+00 4.98911786e+00 2.96475438e-01 4.65828685e+00 5.32363280e+00 4.51677036e+00 5.45981421e+00
3.03437500e-01 5.01404596e+00 4.98923674e+00 2.96712619e-01 4.65811061e+00 5.32462441e+00 4.51515258e+00 5.45950070e+00
3.04062500e-01 5.01450187e+00 4.98954739e+00 2.96907190e-01 4.65736512e+00 5.32548038e+00 4.51716434e+00 5.45842290e+00
3.04687500e-01 5.01411306e+00 4.98938429e+00 2.96929192e-01 4.65997102e+00 5.32431535e+00 4.51635319e+00 5.45644192e+00
3.05312500e-01 5.01348186e+00 4.98916647e+00 2.96913746e-01 4.66022986e+00 5.32242655e+00 4.51660756e+00 5.45987932e+00
3.05937500e-01 5.01211834e+00 4.98925235e+00 2.96758485e-01 4.65448270e+00 5.32483245e+00 4.51617477e+00 5.46097249e+00
3.06562500e-01 5.01125503e+00 4.98928940e+00 2.96714682e-01 4.65903955e+00 5.32442957e+00 4.51494494e+00 5.45794115e+00
3.07187500e-01 5.01230435e+00 4.98905445e+00 2.96501156e-01 4.66209311e+00 5.32372009e+00 4.51420314e+00 5.45549044e+00
3.07812500e-01 5.01309917e+00 4.98915732e+00 2.96591341e-01 4.65870482e+00 5.32308278e+00 4.51763207e+00 5.45954786e+00
3.08437500e-01 5.01322593e+00 4.98946126e+00 2.97010967e-01 4.65699484e+00 5.32593206e+00 4.51710846e+00 5.45967357e+00
3.09062500e-01 5.01381246e+00 4.98946330e+00 2.96920398e-01 4.65990735e+00 5.32463152e+00 4.51433058e+00 5.45683252e+00
3.09687500e-01 5.01284354e+00 4.98921503e+00 2.96555317e-01 4.65757048e+00 5.31893024e+00 4.51658387e+00 5.45653583e+00
3.10312500e-01 5.01209644e+00 4.98913248e+00 2.96718122e-01 4.65932142e+00 5.32441268e+00 4.51675867e+00 5.46039304e+00
3.10937500e-01 5.01276849e+00 4.98928994e+00 2.96951036e-01 4.66012139e+00 5.32432695e+00 4.51285859e+00 5.46266122e+00
3.11562500e-01 5.01340956e+00 4.98941015e+00 2.96556604e-01 4.66000481e+00 5.32670118e+00 4.51857945e+00 5.46254360e+00
3.12187500e-01 5.01363324e+00 4.98915686e+00 2.96439442e-01 4.66109662e+00 5.32504458e+00 4.51662973e+00 5.45575444e+00
3.12812500e-01 5.01214256e+00 4.98920550e+00 2.96776246e-01 4.65957891e+00 5.32438955e+00 4.51694472e+00 5.45482789e+00
3.13437500e-01 5.01161901e+00 4.98931012e+00 2.96984797e-01 4.65651477e+00 5.32467584e+00 4.51276107e+00 5.46204785e+00
3.14062500e-01 5.01137688e+00 4.98937419e+00 2.96810100e-01 4.65718561e+00 5.32499615e+00 4.51769424e+00 5.46044657e+00
3.14687500e-01 5.01206582e+00 4.98925227e+00 2.96549094e-01 4.66035383e+00 5.32542084e+00 4.51582634e+00 5.45811672e+00
3.15312500e-01 5.01330668e+00 4.98911897e+00 2.96715506e-01 4.66293884e+00 5.32569113e+00 4.51916765e+00 5.46018680e+00
3.15937500e-01 5.01251833e+00 4.98936250e+00 2.96996059e-01 4.65955015e+00 5.32656376e+00 4.51599267e+00 5.45770061e+00
3.16562500e-01 5.01204941e+00 4.98945466e+00 2.96955209e-01 4.65719519e+00 5.32354679e+00 4.51173937e+00 5.45753951e+00
3.17187500e-01 5.01322227e+00 4.98926502e+00 2.96504700e-01 4.65928387e+00 5.32386389e+00 4.51846676e+00 5.45846456e+00
3.17812500e-01 5.01306376e+00 4.98926587e+00 2.96400288e-01 4.66145583e+00 5.32534794e+00 4.51602581e+00 5.46010711e+00
3.18437500e-01 5.01316003e+00 4.98921258e+00 2.96998442e-01 4.66079296e+00 5.32590757e+00 4.51664871e+00 5.45866863e+00
3.19062500e-01 5.01338797e+00 4.98909908e+00 2.97217981e-01 4.65547849e+00 5.32361728e+00 4.51479959e+00 5.45835897e+00
3.19687500e-01 5.01279073e+00 4.98916107e+00 2.96708297e-01 4.65835720e+00 5.32448300e+00 4.52000614e+00 5.45722773e+00
3.20312500e-01 5.01286386e+00 4.98942081e+00 2.96323980e-01 4.66154812e+00 5.32546647e+00 4.51401369e+00 5.45818320e+00
3.20937500e-01 5.01370377e+00 4.98948520e+00 2.96759962e-01 4.66036380e+00 5.32466319e+00 4.51479115e+00 5.45859066e+00
3.21562500e-01 5.01306907e+00 4.98946877e+00 2.97014442e-01 4.65815276e+00 5.32516433e+00 4.51684285e+00 5.45958770e+00
3.22187500e-01 5.01477107e+00 4.98930090e+00 2.96771403e-01 4.65691272e+00 5.32436168e+00 4.51878231e+00 5.45958522e+00
3.22812500e-01 5.01409010e+00 4.98908788e+00 2.96470956e-01 4.65962906e+00 5.32543805e+00 4.51205573e+00 5.45786874e+00
3.23437500e-01 5.01514499e+00 4.98914677e+00 2.96498310e-01 4.65846095e+00 5.32527563e+00 4.51502768e+00 5.45895529e+00
3.24062500e-01 5.01455845e+00 4.98946837e+00 2.96825609e-01 4.66192384e+00 5.32376931e+00 4.51587059e+00 5.45814619e+00
3.24687500e-01 5.01368702e+00 4.98962368e+00 2.97023973e-01 4.66078324e+00 5.32292250e+00 4.51732776e+00 5.45899019e+00
3.25312500e-01 5.01281713e+00 4.98933033e+00 2.96610603e-01 4.65646339e+00 5.32642125e+00 4.51432699e+00 5.45614242e+00
3.25937500e-01 5.01258586e+00 4.98889384e+00 2.96309407e-01 4.65587705e+00 5.32532053e+00 4.51183016e+00 5.45615214e+00
3.26562500e-01 5.01327415e+00 4.98909957e+00 2.96938196e-01 4.66001256e+00 5.32730866e+00 4.51418053e+00 5.45838664e+00
3.27187500e-01 5.01341382e+00 4.98966476e+00 2.97576135e-01 4.66049945e+00 5.32425859e+00 4.51635929e+00 5.46257483e+00
3.27812500e-01 5.01499326e+00 4.98955789e+00 2.96980223e-01 4.65642954e+00 5.32347070e+00 4.51370909e+00 5.46184534e+00
3.28437500e-01 5.01386580e+00 4.98900403e+00 2.96397260e-01 4.65873114e+00 5.32690792e+00 4.51807472e+00 5.45680311e+00
3.29062500e-01 5.01395960e+00 4.98893723e+00 2.96494664e-01 4.65936546e+00 5.32680007e+00 4.51905023e+00 5.46008694e+00
3.29687500e-01 5.01497405e+00 4.98957497e+00 2.96838003e-01 4.66112033e+00 5.32403343e+00 4.51763929e+00 5.46023998e+00
3.30312500e-01 5.01507604e+00 4.98979381e+00 2.97079524e-01 4.65817890e+00 5.32222163e+00 4.51413193e+00 5.46193141e+00
3.30937500e-01 5.01513768e+00 4.98932602e+00 2.96948338e-01 4.65660962e+00 5.32392256e+00 4.51801718e+00 5.45886220e+00
3.31562500e-01 5.01320093e+00 4.98883969e+00 2.96565920e-01 4.65966322e+00 5.32673063e+00 4.52035204e+00 5.45847606e+00
3.32187500e-01 5.01230296e+00 4.98906705e+00 2.96429192e-01 4.65909201e+00 5.32447389e+00 4.51429091e+00 5.45816625e+00
3.32812500e-01 5.01222560e+00 4.98965774e+00 2.96542287e-01 4.65952023e+00 5.32559150e+00 4.51830454e+00 5.45990240e+00
3.33437500e-01 5.01214430e+00 4.98969355e+00 2.96840157e-01 4.65882513e+00 5.32369079e+00 4.51636088e+00 5.46252696e+00
3.34062500e-01 5.01250088e+00 4.98935971e+00 2.97101192e-01 4.65641695e+00 5.32881852e+00 4.51750612e+00 5.46275441e+00
3.34687500e-01 5.01215641e+00 4.98936122e+00 2.96771954e-01 4.66062250e+00 5.32628596e+00 4.51658921e+00 5.45606897e+00
3.35312500e-01 5.01209802e+00 4.98943432e+00 2.96659192e-01 4.66083148e+00 5.32072448e+00 4.51780607e+00 5.45467472e+00
3.35937500e-01 5.01248765e+00 4.98927847e+00 2.96855010e-01 4.66094559e+00 5.32220951e+00 4.51467102e+00 5.46000810e+00
3.36562500e-01 5.01265780e+00 4.98916298e+00 2.96771332e-01 4.65545154e+00 5.32706846e+00 4.51305786e+00 5.46204888e+00
3.37187500e-01 5.01321845e+00 4.98920611e+00 2.96677267e-01 4.65887041e+00 5.32755318e+00 4.51968658e+00 5.45661705e+00
3.37812500e-01 5.01420851e+00 4.98917733e+00 2.96837749e-01 4.66054673e+00 5.32243986e+00 4.51243477e+00 5.45881492e+00
3.38437500e-01 5.01428189e+00 4.98930209e+00 2.96749056e-01 4.65882252e+00 5.31653979e+00 4.51463407e+00 5.45719826e+00
3.39062500e-01 5.01538515e+00 4.98951604e+00 2.96647495e-01 4.65929854e+00 5.32310494e+00 4.51763351e+00 5.46071271e+00
3.39687500e-01 5.01394044e+00 4.98931992e+00 2.96715145e-01 4.65784471e+00 5.32623045e+00 4.51812464e+00 5.46116241e+00
3.40312500e-01 5.01227971e+00 4.98919776e+00 2.96657496e-01 4.65933411e+00 5.32641273e+00 4.51419506e+00 5.45981062e+00
3.40937500e-01 5.01183210e+00 4.98919108e+00 2.96773585e-01 4.65903714e+00 5.32378507e+00 4.51594474e+00 5.45945490e+00
3.41562500e-01 5.01181815e+00 4.98923059e+00 2.96844986e-01 4.65798976e+00 5.32059275e+00 4.51804592e+00 5.45745918e+00
3.42187500e-01 5.01299994e+00 4.98930658e+00 2.97091425e-01 4.65874557e+00 5.32356759e+00 4.51410086e+00 5.46282770e+00
3.42812500e-01 5.01323754e+00 4.98932610e+00 2.96973040e-01 4.66172743e+00 5.32660378e+00 4.51583921e+00 5.45952211e+00
3.43437500e-01 5.01320518e+00 4.98938813e+00 2.96411579e-01 4.65891053e+00 5.32342445e+00 4.51680157e+00 5.45962796e+00
3.44062500e-01 5.01147512e+00 4.98916540e+00 2.96501138e-01 4.65810506e+00 5.32443558e+00 4.51497191e+00 5.45949737e+00
3.44687500e-01 5.01158464e+00 4.98890303e+00 2.97164216e-01 4.65960262e+00 5.32475966e+00 4.51723054e+00 5.45781107e+00
3.45312500e-01 5.01304306e+00 4.98924383e+00 2.97100083e-01 4.66097695e+00 5.32711070e+00 4.51858570e+00 5.46261028e+00
3.45937500e-01 5.01405755e+00 4.98967950e+00 2.96096902e-01 4.65880252e+00 5.32466022e+00 4.51890946e+00 5.45763588e+00
3.46562500e-01 5.01535166e+00 4.98932438e+00 2.96378224e-01 4.65758427e+00 5.32301414e+00 4.51508355e+00 5.45767858e+00
3.47187500e-01 5.01367419e+00 4.98890847e+00 2.97020495e-01 4.65762940e+00 5.32447083e+00 4.51721027e+00 5.45551086e+00
3.47812500e-01 5.01319667e+00 4.98932995e+00 2.96976773e-01 4.66128614e+00 5.32530763e+00 4.51843879e+00 5.45886690e+00
3.48437500e-01 5.01287801e+00 4.98963818e+00 2.96761192e-01 4.66080476e+00 5.32470577e+00 4.51688625e+00 5.46016740e+00
3.49062500e-01 5.01107565e+00 4.98936534e+00 2.96596538e-01 4.65722772e+00 5.32547852e+00 4.51351374e+00 5.45635111e+00
3.49687500e-01 5.01145716e+00 4.98916239e+00 2.96476992e-01 4.65795277e+00 5.32563632e+00 4.51767563e+00 5.45873083e+00
3.50312500e-01 5.01158868e+00 4.98921791e+00 2.96868777e-01 4.65965532e+00 5.32452939e+00 4.51697441e+00 5.45818931e+00
3.50937500e-01 5.01302933e+00 4.98916585e+00 2.97334456e-01 4.65571024e+00 5.32433890e+00 4.51535481e+00 5.45935653e+00
3.51562500e-01 5.01435649e+00 4.98896547e+00 2.96796044e-01 4.65715757e+00 5.32493157e+00 4.51566818e+00 5.45826291e+00
3.52187500e-01 5.01407783e+00 4.98898834e+00 2.96290933e-01 4.66025794e+00 5.32715395e+00 4.51306822e+00 5.45687159e+00
3.52812500e-01 5.01320806e+00 4.98922906e+00 2.96646251e-01 4.66020422e+00 5.32490233e+00 4.51521637e+00 5.45679216e+00
3.53437500e-01 5.01225406e+00 4.98955598e+00 2.97148103e-01 4.65807407e+00 5.32279391e+00 4.51836456e+00 5.45755255e+00
3.54062500e-01 5.01313121e+00 4.98959276e+00 2.96819050e-01 4.65568114e+00 5.32330737e+00 4.51938124e+00 5.45901427e+00
3.54687500e-01 5.01225471e+00 4.98916232e+00 2.96357053e-01 4.65863449e+00 5.32488633e+00 4.51389656e+00 5.45930086e+00
3.55312500e-01 5.01436870e+00 4.98891156e+00 2.96667226e-01 4.65875475e+00 5.32616825e+00 4.51506295e+00 5.46064616e+00
3.55937500e-01 5.01403190e+00 4.98949017e+00 2.97049923e-01 4.65914587e+00 5.32739297e+00 4.51690024e+00 5.46132578e+00
3.56562500e-01 5.01464792e+00 4.98976917e+00 2.96900815e-01 4.65798871e+00 5.32075866e+00 4.51899949e+00 5.45980020e+00
3.57187500e-01 5.01396587e+00 4.98919462e+00 2.96679289e-01 4.65766633e+00 5.32017226e+00 4.51773572e+00 5.46062853e+00
3.57812500e-01 5.01344574e+00 4.98885622e+00 2.96641803e-01 4.65976230e+00 5.32325326e+00 4.51266219e+00 5.46006013e+00
3.58437500e-01 5.01439080e+00 4.98924760e+00 2.96692066e-01 4.66114592e+00 5.32583749e+00 4.51390322e+00 5.46031268e+00
3.59062500e-01 5.01404739e+00 4.98945136e+00 2.96715104e-01 4.65708799e+00 5.32541820e+00 4.51764856e+00 5.45831431e+00
3.59687500e-01 5.01311735e+00 4.98897493e+00 2.96633658e-01 4.65755004e+00 5.32467989e+00 4.51938082e+00 5.45822811e+00
3.60312500e-01 5.01322253e+00 4.98904468e+00 2.96715383e-01 4.65994942e+00 5.32305339e+00 4.51475400e+00 5.45932056e+00
3.60937500e-01 5.01244945e+00 4.98970786e+00 2.96790583e-01 4.66257451e+00 5.32509718e+00 4.51333805e+00 5.45992940e+00
3.61562500e-01 5.01309106e+00 4.98954074e+00 2.96787899e-01 4.65889682e+00 5.32495632e+00 4.51600889e+00 5.46430316e+00
3.62187500e-01 5.01364392e+00 4.98880545e+00 2.96578993e-01 4.65431776e+00 5.32470432e+00 4.51542175e+00 5.45896095e+00
3.62812500e-01 5.01276489e+00 4.98919373e+00 2.96708407e-01 4.65821552e+00 5.32393649e+00 4.51667858e+00 5.45808723e+00
3.63437500e-01 5.01190548e+00 4.98974202e+00 2.97164616e-01 4.66088393e+00 5.32736725e+00 4.51431613e+00 5.45922204e+00
3.64062500e-01 5.01210792e+00 4.98943447e+00 2.96882463e-01 4.65756686e+00 5.32658621e+00 4.51459144e+00 5.45638976e+00
3.64687500e-01 5.01291770e+00 4.98890378e+00 2.96169565e-01 4.65656536e+00 5.32342278e+00 4.51764289e+00 5.45994714e+00
3.65312500e-01 5.01367355e+00 4.98895995e+00 2.96408037e-01 4.65886896e+00 5.32317475e+00 4.51815772e+00 5.45808981e+00
3.65937500e-01 5.01410667e+00 4.98935551e+00 2.97002974e-01 4.65719700e+00 5.32746694e+00 4.51174607e+00 5.45906909e+00
3.66562500e-01 5.01352912e+00 4.98954933e+00 2.96939549e-01 4.65920627e+00 5.32725270e+00 4.51415499e+00 5.45969405e+00
3.67187500e-01 5.01353127e+00 4.98925506e+00 2.96404735e-01 4.65952249e+00 5.32606449e+00 4.51744285e+00 5.46220271e+00
3.67812500e-01 5.01399279e+00 4.98890382e+00 2.96592018e-01 4.65789997e+00 5.32147381e+00 4.51561921e+00 5.45939181e+00
3.68437500e-01 5.01375415e+00 4.98920917e+00 2.96725770e-01 4.65600582e+00 5.32471214e+00 4.51695535e+00 5.45994066e+00
3.69062500e-01 5.01418755e+00 4.98977458e+00 2.96807651e-01 4.65980680e+00 5.32676731e+00 4.51706414e+00 5.46070664e+00
3.69687500e-01 5.01351452e+00 4.98940981e+00 2.96859104e-01 4.65808820e+00 5.32620407e+00 4.51933763e+00 5.45601248e+00
3.70312500e-01 5.01373046e+00 4.98893711e+00 2.96834308e-01 4.65552430e+00 5.32313847e+00 4.51451166e+00 5.45855283e+00
3.70937500e-01 5.01220264e+00 4.98907588e+00 2.96565801e-01 4.65797817e+00 5.32278932e+00 4.51320244e+00 5.45850036e+00
3.71562500e-01 5.01222070e+00 4.98923832e+00 2.96590235e-01 4.66197233e+00 5.32685251e+00 4.51799762e+00 5.45782896e+00
3.72187500e-01 5.01215570e+00 4.98921291e+00 2.96672759e-01 4.65950972e+00 5.32835495e+00 4.51955087e+00 5.45913723e+00
3.72812500e-01 5.01235436e+00 4.98920268e+00 2.96879201e-01 4.65743265e+00 5.32420536e+00 4.51841754e+00 5.45858185e+00
3.73437500e-01 5.01245800e+00 4.98929328e+00 2.96826905e-01 4.65499422e+00 5.32242577e+00 4.51256463e+00 5.45839910e+00
3.74062500e-01 5.01231231e+00 4.98920609e+00 2.96750192e-01 4.66045516e+00 5.32395476e+00 4.51850332e+00 5.46041310e+00
3.74687500e-01 5.01379828e+00 4.98910024e+00 2.96634625e-01 4.65928553e+00 5.32618708e+00 4.51663777e+00 5.46040601e+00
3.75312500e-01 5.01269168e+00 4.98926577e+00 2.96652699e-01 4.65654675e+00 5.32472010e+00 4.51814817e+00 5.45857130e+00
3.75937500e-01 5.01260302e+00 4.98923071e+00 2.96730862e-01 4.65523187e+00 5.31922278e+00 4.51749848e+00 5.45776870e+00
3.76562500e-01 5.01319704e+00 4.98909086e+00 2.96859081e-01 4.66106084e+00 5.32544720e+00 4.51481389e+00 5.45905211e+00
3.77187500e-01 5.01341974e+00 4.98911716e+00 2.96665437e-01 4.65828559e+00 5.32537659e+00 4.51658466e+00 5.46058036e+00
3.77812500e-01 5.01384496e+00 4.98939803e+00 2.96483283e-01 4.65541460e+00 5.32329084e+00 4.51751542e+00 5.45637838e+00
3.78437500e-01 5.01286905e+00 4.98924003e+00 2.96743339e-01 4.65968966e+00 5.32539970e+00 4.51582094e+00 5.45979349e+00
3.79062500e-01 5.01368328e+00 4.98889542e+00 2.96815530e-01 4.65652540e+00 5.32592952e+00 4.51459755e+00 5.45791171e+00
3.79687500e-01 5.01400481e+00 4.98915429e+00 2.96395444e-01 4.65831891e+00 5.32421364e+00 4.51884996e+00 5.46147107e+00
3.80312500e-01 5.01393591e+00 4.98954473e+00 2.96467319e-01 4.65684007e+00 5.32429962e+00 4.51702379e+00 5.45540060e+00
3.80937500e-01 5.01288155e+00 4.98939398e+00 2.96962684e-01 4.65873912e+00 5.32333898e+00 4.51830788e+00 5.45790160e+00
3.81562500e-01 5.01269797e+00 4.98921558e+00 2.97157134e-01 4.65607535e+00 5.32841418e+00 4.51511601e+00 5.46138684e+00
3.82187500e-01 5.01243312e+00 4.98944804e+00 2.96873874e-01 4.65862683e+00 5.32706980e+00 4.51737197e+00 5.46121119e+00
3.82812500e-01 5.01240542e+00 4.98923877e+00 2.96526951e-01 4.65867833e+00 5.32601629e+00 4.51879542e+00 5.45731336e+00
3.83437500e-01 5.01289576e+00 4.98884549e+00 2.96661385e-01 4.65540464e+00 5.32131794e+00 4.51823650e+00 5.46101758e+00
3.84062500e-01 5.01335477e+00 4.98900076e+00 2.96907970e-01 4.65895999e+00 5.32105640e+00 4.51442703e+00 5.46127749e+00
3.84687500e-01 5.01198282e+00 4.98960443e+00 2.96923216e-01 4.65809145e+00 5.32742361e+00 4.51152929e+00 5.46210733e+00
3.85312500e-01 5.01218121e+00 4.98962459e+00 2.96808183e-01 4.65828506e+00 5.32637353e+00 4.51688641e+00 5.45707346e+00
3.85937500e-01 5.01253858e+00 4.98906868e+00 2.96750614e-01 4.65646123e+00 5.32409039e+00 4.51840070e+00 5.45533612e+00
3.86562500e-01 5.01269813e+00 4.98894890e+00 2.96678710e-01 4.66063710e+00 5.32173301e+00 4.51854289e+00 5.45986460e+00
3.87187500e-01 5.01324248e+00 4.98954444e+00 2.96597833e-01 4.65964214e+00 5.32357801e+00 4.51472221e+00 5.45953186e+00
3.87812500e-01 5.01183946e+00 4.98982455e+00 2.96709329e-01 4.66056137e+00 5.32550481e+00 4.51403763e+00 5.46043940e+00
3.88437500e-01 5.01211815e+00 4.98925353e+00 2.96902172e-01 4.65578232e+00 5.32866366e+00 4.51881299e+00 5.45696973e+00
3.89062500e-01 5.01188877e+00 4.98892023e+00 2.96681230e-01 4.65926668e+00 5.32589703e+00 4.51696105e+00 5.45673788e+00
3.89687500e-01 5.01318516e+00 4.98927381e+00 2.96507902e-01 4.65954857e+00 5.32392946e+00 4.51418712e+00 5.46025115e+00
3.90312500e-01 5.01357390e+00 4.98948210e+00 2.96668599e-01 4.65895720e+00 5.32498752e+00 4.51354256e+00 5.46134635e+00
3.90937500e-01 5.01332666e+00 4.98906470e+00 2.97101664e-01 4.65797174e+00 5.32720702e+00 4.51614678e+00 5.46091926e+00
3.91562500e-01 5.01405877e+00 4.98909929e+00 2.97005971e-01 4.65898486e+00 5.32459919e+00 4.51682830e+00 5.45690404e+00
3.92187500e-01 5.01382810e+00 4.98940337e+00 2.96754449e-01 4.65743502e+00 5.32309465e+00 4.51556108e+00 5.45579327e+00
3.92812500e-01 5.01442981e+00 4.98937342e+00 2.96576218e-01 4.65751603e+00 5.32610191e+00 4.51669175e+00 5.45807073e+00
3.93437500e-01 5.01325359e+00 4.98919348e+00 2.96505131e-01 4.65967339e+00 5.32598899e+00 4.51567616e+00 5.45946392e+00
3.94062500e-01 5.01314974e+00 4.98903742e+00 2.96628121e-01 4.65762649e+00 5.32497215e+00 4.51755174e+00 5.45604653e+00
3.94687500e-01 5.01236917e+00 4.98937807e+00 2.96839274e-01 4.65820275e+00 5.32085858e+00 4.51967043e+00 5.45581353e+00
3.95312500e-01 5.01248090e+00 4.98953213e+00 2.96817701e-01 4.66064158e+00 5.32458103e+00 4.51365162e+00 5.46165968e+00
3.95937500e-01 5.01272908e+00 4.98922532e+00 2.96680411e-01 4.65981441e+00 5.32709128e+00 4.51864388e+00 5.45886578e+00
3.96562500e-01 5.01280515e+00 4.98914833e+00 2.96755235e-01 4.65766172e+00 5.32904304e+00 4.51763549e+00 5.45974819e+00
3.97187500e-01 5.01219488e+00 4.98927373e+00 2.96753865e-01 4.65531775e+00 5.32448465e+00 4.51868048e+00 5.45850035e+00
3.97812500e-01 5.01140710e+00 4.98940992e+00 2.96649889e-01 4.66131461e+00 5.32391313e+00 4.51499465e+00 5.45656959e+00
3.98437500e-01 5.01177016e+00 4.98948649e+00 2.96481723e-01 4.65900830e+00 5.32185897e+00 4.51936119e+00 5.46073330e+00
3.99062500e-01 5.01259687e+00 4.98949620e+00 2.96710728e-01 4.65581238e+00 5.32555090e+00 4.51614088e+00 5.45856333e+00
3.99687500e-01 5.01302277e+00 4.98928495e+00 2.97102107e-01 4.65600293e+00 5.32737876e+00 4.51898324e+00 5.45794744e+00
4.00312500e-01 5.01379637e+00 4.98907162e+00 2.97049701e-01 4.66036527e+00 5.32507878e+00 4.51433081e+00 5.46256554e+00
4.00937500e-01 5.01217896e+00 4.98933384e+00 2.96498888e-01 4.66032428e+00 5.32157775e+00 4.51465472e+00 5.45707640e+00
4.01562500e-01 5.01154938e+00 4.98931790e+00 2.96250291e-01 4.65549437e+00 5.32395562e+00 4.51872477e+00 5.45694038e+00
4.02187500e-01 5.01150199e+00 4.98904634e+00 2.96719323e-01 4.65527629e+00 5.32491176e+00 4.51744236e+00 5.45807243e+00
4.02812500e-01 5.01245609e+00 4.98876441e+00 2.96874753e-01 4.65815488e+00 5.32602794e+00 4.51298252e+00 5.45864856e+00
4.03437500e-01 5.01285187e+00 4.98910467e+00 2.96701668e-01 4.65927210e+00 5.32451010e+00 4.51641681e+00 5.45842273e+00
4.04062500e-01 5.01331442e+00 4.98945664e+00 2.96464913e-01 4.65999117e+00 5.32289782e+00 4.51967845e+00 5.45728501e+00
4.04687500e-01 5.01427481e+00 4.98952183e+00 2.96861049e-01 4.65862538e+00 5.32400136e+00 4.51656343e+00 5.46187120e+00
4.05312500e-01 5.01332635e+00 4.98931576e+00 2.97266364e-01 4.65703382e+00 5.32560071e+00 4.51386246e+00 5.45885011e+00
4.05937500e-01 5.01295547e+00 4.98925031e+00 2.97031500e-01 4.65859626e+00 5.32728709e+00 4.51488358e+00 5.45685037e+00
4.06562500e-01 5.01257396e+00 4.98959244e+00 2.96477079e-01 4.66091187e+00 5.32215016e+00 4.51935836e+00 5.46007547e+00
4.07187500e-01 5.01103300e+00 4.98950826e+00 2.96495245e-01 4.65773133e+00 5.32188879e+00 4.51744600e+00 5.45940239e+00
4.07812500e-01 5.01226571e+00 4.98930172e+00 2.96854281e-01 4.65583420e+00 5.32475911e+00 4.51828764e+00 5.45953311e+00
4.08437500e-01 5.01169684e+00 4.98929602e+00 2.96737841e-01 4.65894429e+00 5.32509069e+00 4.51815949e+00 5.45876800e+00
4.09062500e-01 5.01190497e+00 4.98943117e+00 2.96420934e-01 4.65938196e+00 5.32897761e+00 4.51618346e+00 5.45887524e+00
4.09687500e-01 5.01354863e+00 4.98940354e+00 2.96404174e-01 4.65972141e+00 5.32542659e+00 4.51602271e+00 5.45961701e+00
4.10312500e-01 5.01237305e+00 4.98906767e+00 2.96759552e-01 4.65591568e+00 5.32272780e+00 4.51712698e+00 5.46005861e+00
4.10937500e-01 5.01286049e+00 4.98909148e+00 2.97101463e-01 4.65494078e+00 5.32264440e+00 4.51704317e+00 5.45942532e+00
4.11562500e-01 5.01097114e+00 4.98944592e+00 2.96914326e-01 4.65814519e+00 5.32769416e+00 4.51880357e+00 5.45896636e+00
4.12187500e-01 5.01161971e+00 4.98941904e+00 2.96442263e-01 4.66282091e+00 5.32559045e+00 4.51814460e+00 5.45811275e+00
4.12812500e-01 5.01123267e+00 4.98930757e+00 2.96567673e-01 4.65809826e+00 5.32392962e+00 4.51952408e+00 5.46123240e+00
4.13437500e-01 5.01237977e+00 4.98924026e+00 2.96849687e-01 4.65671549e+00 5.32567764e+00 4.51641382e+00 5.45970010e+00
4.14062500e-01 5.01381565e+00 4.98938326e+00 2.96825777e-01 4.65812041e+00 5.32216941e+00 4.51489366e+00 5.45993193e+00
4.14687500e-01 5.01232578e+00 4.98935863e+00 2.96743123e-01 4.65845407e+00 5.32567767e+00 4.51957367e+00 5.45841074e+00
4.15312500e-01 5.01068638e+00 4.98927808e+00 2.96818196e-01 4.66081497e+00 5.32665021e+00 4.51895711e+00 5.45868747e+00
4.15937500e-01 5.01182263e+00 4.98925488e+00 2.96688573e-01 4.65601979e+00 5.32624873e+00 4.51587929e+00 5.45998231e+00
4.16562500e-01 5.01308628e+00 4.98932374e+00 2.96470667e-01 4.65772367e+00 5.32516571e+00 4.51446078e+00 5.45912520e+00
4.17187500e-01 5.01323223e+00 4.98938126e+00 2.96356399e-01 4.65940921e+00 5.32499910e+00 4.51870029e+00 5.46081358e+00
4.17812500e-01 5.01379622e+00 4.98931909e+00 2.96713549e-01 4.65898831e+00 5.32389878e+00 4.51643127e+00 5.45497981e+00
4.18437500e-01 5.01375985e+00 4.98939965e+00 2.97155968e-01 4.65773285e+00 5.32680122e+00 4.51933902e+00 5.45755907e+00
4.19062500e-01 5.01338535e+00 4.98954480e+00 2.96995830e-01 4.65945105e+00 5.32636741e+00 4.51638303e+00 5.46241660e+00
4.19687500e-01 5.01272813e+00 4.98933443e+00 2.96521829e-01 4.65892156e+00 5.32260056e+00 4.51457388e+00 5.46305455e+00
4.20312500e-01 5.01276780e+00 4.98899814e+00 2.96272924e-01 4.66027393e+00 5.32469610e+00 4.51927890e+00 5.45968772e+00
4.20937500e-01 5.01329277e+00 4.98912056e+00 2.96442945e-01 4.65947268e+00 5.32460417e+00 4.51965183e+00 5.45562699e+00
4.21562500e-01 5.01405474e+00 4.98932843e+00 2.96774908e-01 4.65736360e+00 5.32881627e+00 4.51799043e+00 5.45514080e+00
4.22187500e-01 5.01441428e+00 4.98916176e+00 2.97018060e-01 4.65874038e+00 5.32719158e+00 4.51108033e+00 5.45856574e+00
4.22812500e-01 5.01367920e+00 4.98907706e+00 2.96656951e-01 4.66108063e+00 5.32615632e+00 4.51836502e+00 5.46183872e+00
4.23437500e-01 5.01252824e+00 4.98920536e+00 2.96320434e-01 4.65658014e+00 5.32074620e+00 4.52054819e+00 5.45738370e+00
4.24062500e-01 5.01357283e+00 4.98936682e+00 2.96575847e-01 4.65801927e+00 5.32288927e+00 4.51889796e+00 5.45972535e+00
4.24687500e-01 5.01420299e+00 4.98947058e+00 2.96838667e-01 4.65904101e+00 5.32737046e+00 4.51395448e+00 5.45854185e+00
4.25312500e-01 5.01386510e+00 4.98940889e+00 2.96701747e-01 4.65742194e+00 5.32693840e+00 4.51461373e+00 5.45854290e+00
4.25937500e-01 5.01402026e+00 4.98915813e+00 2.96641612e-01 4.65723052e+00 5.32289396e+00 4.51886218e+00 5.46398232e+00
4.26562500e-01 5.01201545e+00 4.98931211e+00 2.96896952e-01 4.65819978e+00 5.32491890e+00 4.52151462e+00 5.45994117e+00
4.27187500e-01 5.01124706e+00 4.98939502e+00 2.96928120e-01 4.65839046e+00 5.32153023e+00 4.51597454e+00 5.45674465e+00
4.27812500e-01 5.01225216e+00 4.98907787e+00 2.96586689e-01 4.65852271e+00 5.32592421e+00 4.51235746e+00 5.45809885e+00
4.28437500e-01 5.01280764e+00 4.98924144e+00 2.96491859e-01 4.65958689e+00 5.32787686e+00 4.51748124e+00 5.45764156e+00
4.29062500e-01 5.01301855e+00 4.98964881e+00 2.96676416e-01 4.66000109e+00 5.32350202e+00 4.51753858e+00 5.45729954e+00
4.29687500e-01 5.01348882e+00 4.98958283e+00 2.96927835e-01 4.65868785e+00 5.32136735e+00 4.51810467e+00 5.45904668e+00
4.30312500e-01 5.01183114e+00 4.98917409e+00 2.96931598e-01 4.65513570e+00 5.32324129e+00 4.51601287e+00 5.45704311e+00
4.30937500e-01 5.01242078e+00 4.98920222e+00 2.96608633e-01 4.65667514e+00 5.32727365e+00 4.51527502e+00 5.45894106e+00
4.31562500e-01 5.01231602e+00 4.98930176e+00 2.96492435e-01 4.66118084e+00 5.32682131e+00 4.51958926e+00 5.46025077e+00
4.32187500e-01 5.01279810e+00 4.98899208e+00 2.96762130e-01 4.65657166e+00 5.31856442e+00 4.52050221e+00 5.46142614e+00
4.32812500e-01 5.01213365e+00 4.98913153e+00 2.96718447e-01 4.65718998e+00 5.32505345e+00 4.51533036e+00 5.45781730e+00
4.33437500e-01 5.01176451e+00 4.98947213e+00 2.96721955e-01 4.65672574e+00 5.32101923e+00 4.51595886e+00 5.45650387e+00
4.34062500e-01 5.01360308e+00 4.98947904e+00 2.96922454e-01 4.65872994e+00 5.32778760e+00 4.51931289e+00 5.45673486e+00
4.34687500e-01 5.01366362e+00 4.98932329e+00 2.97033918e-01 4.65823212e+00 5.32838693e+00 4.51601821e+00 5.45961592e+00
4.35312500e-01 5.01317773e+00 4.98930411e+00 2.96590762e-01 4.65806811e+00 5.32439861e+00 4.51756019e+00 5.46018509e+00
4.35937500e-01 5.01250643e+00 4.98939811e+00 2.96275790e-01 4.66041657e+00 5.32147664e+00 4.51946468e+00 5.45873531e+00
4.36562500e-01 5.01139029e+00 4.98930826e+00 2.96706290e-01 4.66073574e+00 5.32272409e+00 4.51602996e+00 5.45693668e+00
4.37187500e-01 5.01175369e+00 4.98918856e+00 2.97219124e-01 4.65743889e+00 5.32489285e+00 4.51430369e+00 5.45533388e+00
4.37812500e-01 5.01206403e+00 4.98942014e+00 2.97007470e-01 4.65682595e+00 5.32765360e+00 4.51448346e+00 5.45984791e+00
4.38437500e-01 5.01350159e+00 4.98938324e+00 2.96357285e-01 4.66125435e+00 5.32781087e+00 4.52070328e+00 5.46417120e+00
4.39062500e-01 5.01258401e+00 4.98928265e+00 2.96460339e-01 4.65769126e+00 5.32327616e+00 4.51890775e+00 5.45873739e+00
4.39687500e-01 5.01271091e+00 4.98921154e+00 2.96721667e-01 4.65759529e+00 5.32319853e+00 4.51750268e+00 5.45646769e+00
4.40312500e-01 5.01216063e+00 4.98937762e+00 2.96672484e-01 4.65698208e+00 5.32497240e+00 4.51427458e+00 5.45676058e+00
4.40937500e-01 5.01148414e+00 4.98917567e+00 2.96529479e-01 4.65869741e+00 5.32728916e+00 4.51849961e+00 5.45813235e+00
4.41562500e-01 5.01150692e+00 4.98900265e+00 2.96767204e-01 4.65602295e+00 5.32433624e+00 4.51457955e+00 5.45755741e+00
4.42187500e-01 5.01370437e+00 4.98917641e+00 2.97067435e-01 4.65641789e+00 5.32091544e+00 4.51386492e+00 5.45791763e+00
4.42812500e-01 5.01315973e+00 4.98933528e+00 2.96842589e-01 4.65872596e+00 5.32463362e+00 4.51485085e+00 5.45726747e+00
4.43437500e-01 5.01415161e+00 4.98962641e+00 2.96606631e-01 4.65847360e+00 5.32368056e+00 4.51932463e+00 5.45798063e+00
4.44062500e-01 5.01232497e+00 4.98948323e+00 2.96775578e-01 4.65826294e+00 5.32685200e+00 4.51282903e+00 5.45929201e+00
4.44687500e-01 5.01238692e+00 4.98918731e+00 2.96941027e-01 4.65787259e+00 5.32409977e+00 4.51616293e+00 5.45704681e+00
4.45312500e-01 5.01318821e+00 4.98914760e+00 2.96579031e-01 4.65843746e+00 5.32427515e+00 4.51676619e+00 5.45931575e+00
4.45937500e-01 5.01208374e+00 4.98942166e+00 2.96244142e-01 4.65836385e+00 5.32450331e+00 4.51836114e+00 5.45952219e+00
4.46562500e-01 5.01286490e+00 4.98955992e+00 2.96586604e-01 4.65762254e+00 5.32402412e+00 4.51682748e+00 5.45896176e+00
4.47187500e-01 5.01220343e+00 4.98925334e+00 2.96829715e-01 4.65620217e+00 5.32556926e+00 4.51916853e+00 5.46020160e+00
4.47812500e-01 5.01269448e+00 4.98918210e+00 2.96855095e-01 4.65531667e+00 5.32603724e+00 4.51511342e+00 5.45769717e+00
4.48437500e-01 5.01343934e+00 4.98951447e+00 2.96691415e-01 4.66016949e+00 5.32363878e+00 4.51803109e+00 5.45710050e+00
4.49062500e-01 5.01299134e+00 4.98937062e+00 2.96571420e-01 4.65818211e+00 5.32551861e+00 4.51634330e+00 5.45609567e+00
4.49687500e-01 5.01324695e+00 4.98895241e+00 2.96737304e-01 4.65573535e+00 5.32419643e+00 4.51840851e+00 5.45808683e+00
4.50312500e-01 5.01230611e+00 4.98892402e+00 2.96891221e-01 4.65797089e+00 5.32340519e+00 4.51990690e+00 5.45911419e+00
4.50937500e-01 5.01129249e+00 4.98941729e+00 2.96828866e-01 4.65895463e+00 5.32338730e+00 4.51902405e+00 5.45812187e+00
4.51562500e-01 5.01073185e+00 4.98963158e+00 2.96647051e-01 4.65840801e+00 5.32627307e+00 4.51552222e+00 5.46343766e+00
4.52187500e-01 5.01157560e+00 4.98955212e+00 2.96723180e-01 4.65774021e+00 5.32512343e+00 4.51660792e+00 5.45521152e+00
4.52812500e-01 5.01106067e+00 4.98941796e+00 2.96829848e-01 4.65795335e+00 5.32425755e+00 4.51789199e+00 5.45965291e+00
4.53437500e-01 5.01148343e+00 4.98939153e+00 2.96695177e-01 4.65744338e+00 5.32325825e+00 4.51751582e+00 5.45901935e+00
4.54062500e-01 5.01213005e+00 4.98919343e+00 2.96501321e-01 4.65785767e+00 5.32478948e+00 4.51348101e+00 5.46086042e+00
4.54687500e-01 5.01226396e+00 4.98901062e+00 2.96567196e-01 4.65803233e+00 5.32385181e+00 4.51782515e+00 5.45992040e+00
4.55312500e-01 5.01325530e+00 4.98915040e+00 2.96617180e-01 4.65780673e+00 5.32079169e+00 4.51782664e+00 5.45695967e+00
4.55937500e-01 5.01253629e+00 4.98941292e+00 2.96596053e-01 4.65735212e+00 5.32295019e+00 4.52022455e+00 5.45491383e+00
4.56562500e-01 5.01202586e+00 4.98950692e+00 2.96782075e-01 4.65818456e+00 5.32456681e+00 4.51290975e+00 5.46204075e+00
4.57187500e-01 5.01335462e+00 4.98921397e+00 2.96845339e-01 4.65481473e+00 5.32615730e+00 4.51923270e+00 5.45824722e+00
4.57812500e-01 5.01314752e+00 4.98940213e+00 2.96539342e-01 4.65693155e+00 5.32639528e+00 4.51954916e+00 5.46108627e+00
4.58437500e-01 5.01312306e+00 4.98951910e+00 2.96568389e-01 4.65993016e+00 5.32395859e+00 4.51830172e+00 5.45473378e+00
4.59062500e-01 5.01277889e+00 4.98916987e+00 2.96956596e-01 4.65927538e+00 5.32217096e+00 4.51301703e+00 5.45643431e+00
4.59687500e-01 5.01191435e+00 4.98888457e+00 2.97199880e-01 4.65724087e+00 5.32605196e+00 4.51771328e+00 5.45750931e+00
4.60312500e-01 5.01151167e+00 4.98903753e+00 2.96843535e-01 4.65989455e+00 5.32324858e+00 4.51884470e+00 5.46106743e+00
4.60937500e-01 5.01148149e+00 4.98938923e+00 2.96351228e-01 4.66071040e+00 5.32500735e+00 4.51659235e+00 5.45989236e+00
4.61562500e-01 5.01147106e+00 4.98953263e+00 2.96439813e-01 4.65979718e+00 5.32412578e+00 4.51878649e+00 5.45732517e+00
4.62187500e-01 5.01114707e+00 4.98933509e+00 2.97027458e-01 4.65659204e+00 5.32602673e+00 4.51634576e+00 5.45964778e+00
4.62812500e-01 5.01162114e+00 4.98922828e+00 2.97016613e-01 4.65714027e+00 5.32704429e+00 4.51994504e+00 5.46016984e+00
4.63437500e-01 5.01177592e+00 4.98936768e+00 2.96445020e-01 4.65583226e+00 5.32185289e+00 4.51758456e+00 5.45817271e+00
4.64062500e-01 5.01150683e+00 4.98937070e+00 2.96210087e-01 4.65765523e+00 5.31842898e+00 4.51835581e+00 5.45538344e+00
4.64687500e-01 5.01191373e+00 4.98933064e+00 2.96687841e-01 4.66096568e+00 5.32684825e+00 4.51780455e+00 5.46177275e+00
4.65312500e-01 5.01165670e+00 4.98940306e+00 2.96885504e-01 4.65732860e+00 5.32759802e+00 4.51765254e+00 5.45979407e+00
4.65937500e-01 5.01124081e+00 4.98924352e+00 2.96872661e-01 4.65805805e+00 5.32399233e+00 4.51752528e+00 5.45821470e+00
4.66562500e-01 5.01340334e+00 4.98910324e+00 2.96572331e-01 4.65805764e+00 5.32363688e+00 4.51504270e+00 5.45840251e+00
4.67187500e-01 5.01367366e+00 4.98913188e+00 2.96579215e-01 4.65729867e+00 5.32494953e+00 4.51319424e+00 5.45703790e+00
4.67812500e-01 5.01470116e+00 4.98925366e+00 2.96689607e-01 4.65933167e+00 5.32251280e+00 4.51921205e+00 5.45881898e+00
4.68437500e-01 5.01299599e+00 4.98927430e+00 2.96718764e-01 4.65945401e+00 5.32615392e+00 4.51869317e+00 5.45701375e+00
4.69062500e-01 5.01197002e+00 4.98929647e+00 2.96660884e-01 4.66047478e+00 5.32428915e+00 4.51574081e+00 5.45495839e+00
4.69687500e-01 5.01140294e+00 4.98923986e+00 2.96712638e-01 4.65870571e+00 5.32096741e+00 4.51491474e+00 5.45994433e+00
4.70312500e-01 5.01185110e+00 4.98919561e+00 2.96781415e-01 4.65743987e+00 5.32438549e+00 4.51838026e+00 5.46001358e+00
4.70937500e-01 5.01114016e+00 4.98913230e+00 2.96714063e-01 4.65599215e+00 5.32330927e+00 4.51898187e+00 5.45867647e+00
4.71562500e-01 5.01197785e+00 4.98917195e+00 2.96735340e-01 4.65854694e+00 5.32295732e+00 4.51579223e+00 5.45930969e+00
4.72187500e-01 5.01201323e+00 4.98936656e+00 2.96811179e-01 4.65975310e+00 5.32271304e+00 4.51093821e+00 5.45786908e+00
4.72812500e-01 5.01194343e+00 4.98937576e+00 2.96784464e-01 4.65795810e+00 5.32360622e+00 4.51632644e+00 5.46017100e+00
4.73437500e-01 5.01279814e+00 4.98916746e+00 2.96580425e-01 4.65703039e+00 5.32320754e+00 4.51536063e+00 5.46198476e+00
4.74062500e-01 5.01251899e+00 4.98908041e+00 2.96411089e-01 4.65844795e+00 5.32165851e+00 4.51650554e+00 5.45981354e+00
4.74687500e-01 5.01292935e+00 4.98938098e+00 2.96799377e-01 4.65624528e+00 5.32608192e+00 4.51636339e+00 5.45848446e+00
4.75312500e-01 5.01243849e+00 4.98969749e+00 2.97156854e-01 4.65957587e+00 5.32605588e+00 4.51604543e+00 5.45851056e+00
4.75937500e-01 5.01228413e+00 4.98947864e+00 2.97025551e-01 4.65693088e+00 5.32543179e+00 4.51756023e+00 5.45953064e+00
4.76562500e-01 5.01247455e+00 4.98888840e+00 2.96365641e-01 4.65751125e+00 5.32421928e+00 4.51650602e+00 5.45796997e+00
4.77187500e-01 5.01236645e+00 4.98899526e+00 2.96025611e-01 4.66069224e+00 5.32096081e+00 4.51480546e+00 5.45619802e+00
4.77812500e-01 5.01083217e+00 4.98938015e+00 2.96478790e-01 4.66050605e+00 5.32328786e+00 4.51790962e+00 5.45336742e+00
4.78437500e-01 5.01037348e+00 4.98938765e+00 2.97179625e-01 4.65837073e+00 5.32446083e+00 4.51435187e+00 5.45864281e+00
4.79062500e-01 5.01020499e+00 4.98948464e+00 2.97033118e-01 4.65511634e+00 5.32506365e+00 4.51829415e+00 5.46008414e+00
4.79687500e-01 5.01065076e+00 4.98942985e+00 2.96422532e-01 4.65788237e+00 5.32588126e+00 4.51771353e+00 5.46025917e+00
4.80312500e-01 5.01128615e+00 4.98916901e+00 2.96373097e-01 4.66150588e+00 5.32266578e+00 4.51650128e+00 5.46293558e+00
4.80937500e-01 5.01237287e+00 4.98920251e+00 2.96865485e-01 4.65815758e+00 5.32482547e+00 4.51664914e+00 5.45754364e+00
4.81562500e-01 5.01243892e+00 4.98932054e+00 2.97035902e-01 4.65593875e+00 5.32483785e+00 4.51781256e+00 5.45387877e+00
4.82187500e-01 5.01158934e+00 4.98948487e+00 2.96668777e-01 4.65605821e+00 5.32449577e+00 4.51820688e+00 5.45872485e+00
4.82812500e-01 5.01270073e+00 4.98925489e+00 2.96456340e-01 4.65811667e+00 5.32406947e+00 4.51825567e+00 5.45938401e+00
4.83437500e-01 5.01214315e+00 4.98894201e+00 2.96754066e-01 4.65717284e+00 5.32472120e+00 4.51804831e+00 5.46264547e+00
4.84062500e-01 5.01155719e+00 4.98902567e+00 2.96809259e-01 4.65891593e+00 5.32476067e+00 4.51693188e+00 5.45632297e+00
4.84687500e-01 5.01153017e+00 4.98933405e+00 2.96482079e-01 4.65743670e+00 5.32741508e+00 4.51808061e+00 5.45605051e+00
4.85312500e-01 5.01184084e+00 4.98932658e+00 2.96556585e-01 4.65899135e+00 5.32073288e+00 4.51723933e+00 5.45819949e+00
4.85937500e-01 5.01283862e+00 4.98903564e+00 2.97005110e-01 4.65699583e+00 5.32077733e+00 4.51553109e+00 5.46158539e+00
4.86562500e-01 5.01373392e+00 4.98932580e+00 2.96877841e-01 4.65799018e+00 5.32351392e+00 4.51550314e+00 5.46117651e+00
4.87187500e-01 5.01291053e+00 4.98965588e+00 2.96495502e-01 4.66177092e+00 5.32541184e+00 4.52007253e+00 5.45581826e+00
4.87812500e-01 5.01313362e+00 4.98918087e+00 2.96722778e-01 4.65909324e+00 5.32450753e+00 4.51857474e+00 5.45979277e+00
4.88437500e-01 5.01334013e+00 4.98875581e+00 2.97004156e-01 4.65814581e+00 5.32398171e+00 4.51604565e+00 5.46059481e+00
4.89062500e-01 5.01271669e+00 4.98919986e+00 2.96633902e-01 4.65670911e+00 5.32258887e+00 4.51599201e+00 5.46216102e+00
4.89687500e-01 5.01202853e+00 4.98985788e+00 2.96612663e-01 4.65682247e+00 5.32558850e+00 4.51551900e+00 5.45576606e+00
4.90312500e-01 5.01268161e+00 4.98980289e+00 2.96734933e-01 4.65964079e+00 5.32737388e+00 4.51850282e+00 5.45790653e+00
4.90937500e-01 5.01100712e+00 4.98924143e+00 2.96667661e-01 4.65841935e+00 5.32279542e+00 4.51409154e+00 5.45630661e+00
4.91562500e-01 5.01049155e+00 4.98877069e+00 2.96542107e-01 4.65648895e+00 5.32012644e+00 4.51491058e+00 5.46278630e+00
4.92187500e-01 5.01183001e+00 4.98887473e+00 2.96366097e-01 4.65682388e+00 5.32319122e+00 4.51650998e+00 5.45896486e+00
4.92812500e-01 5.01209160e+00 4.98932380e+00 2.96643628e-01 4.65600362e+00 5.32698124e+00 4.51995191e+00 5.45873453e+00
4.93437500e-01 5.01160544e+00 4.98989232e+00 2.96948705e-01 4.65853562e+00 5.32504925e+00 4.51989761e+00 5.45777721e+00
4.94062500e-01 5.01145926e+00 4.98982138e+00 2.96740166e-01 4.66003759e+00 5.32430924e+00 4.51405872e+00 5.45855919e+00
4.94687500e-01 5.01090230e+00 4.98939721e+00 2.96365877e-01 4.65813701e+00 5.32396105e+00 4.51565276e+00 5.45886873e+00
4.95312500e-01 5.01206355e+00 4.98898415e+00 2.96460304e-01 4.65790884e+00 5.32472976e+00 4.51950794e+00 5.45703381e+00
4.95937500e-01 5.01254714e+00 4.98894745e+00 2.96830659e-01 4.66151792e+00 5.32680241e+00 4.52053886e+00 5.46246221e+00
4.96562500e-01 5.01258166e+00 4.98935116e+00 2.96736214e-01 4.66044530e+00 5.32296139e+00 4.51466498e+00 5.46079247e+00
4.97187500e-01 5.01271661e+00 4.98969829e+00 2.96628080e-01 4.65600312e+00 5.32557687e+00 4.51676719e+00 5.46248145e+00
4.97812500e-01 5.01303181e+00 4.98949958e+00 2.96628947e-01 4.65959425e+00 5.32262950e+00 4.51317615e+00 5.45928919e+00
4.98437500e-01 5.01239983e+00 4.98920206e+00 2.96994812e-01 4.65606603e+00 5.32463581e+00 4.51956198e+00 5.46186852e+00
4.99062500e-01 5.01263642e+00 4.98911170e+00 2.97032139e-01 4.65766406e+00 5.32473347e+00 4.51568479e+00 5.45790293e+00
4.99687500e-01 5.01155323e+00 4.98929741e+00 2.96832847e-01 4.66038216e+00 5.32485104e+00 4.51663187e+00 5.45768589e+00
5.00312500e-01 5.01259198e+00 4.98926123e+00 2.96518031e-01 4.66013957e+00 5.32481789e+00 4.51860518e+00 5.45375234e+00
5.00937500e-01 5.01154939e+00 4.98897603e+00 2.96764612e-01 4.65731614e+00 5.32638219e+00 4.51977373e+00 5.45675770e+00
5.01562500e-01 5.01237386e+00 4.98910846e+00 2.96948219e-01 4.65579587e+00 5.32672910e+00 4.51778905e+00 5.45913993e+00
5.02187500e-01 5.01155488e+00 4.98941036e+00 2.96721804e-01 4.65801673e+00 5.32126440e+00 4.51654007e+00 5.45753259e+00
5.02812500e-01 5.01223984e+00 4.98935081e+00 2.96369723e-01 4.65925243e+00 5.32296456e+00 4.51992996e+00 5.45723416e+00
5.03437500e-01 5.01290043e+00 4.98905813e+00 2.96550599e-01 4.65943625e+00 5.32329458e+00 4.51248655e+00 5.45917534e+00
5.04062500e-01 5.01364423e+00 4.98910024e+00 2.97106466e-01 4.65629629e+00 5.32402755e+00 4.51159935e+00 5.45869264e+00
5.04687500e-01 5.01320990e+00 4.98971543e+00 2.97004215e-01 4.65800669e+00 5.32667441e+00 4.51544933e+00 5.45791171e+00
5.05312500e-01 5.01308112e+00 4.98980991e+00 2.96522169e-01 4.65706384e+00 5.32113818e+00 4.51648775e+00 5.45642315e+00
5.05937500e-01 5.01368742e+00 4.98933573e+00 2.96345012e-01 4.66010949e+00 5.32353800e+00 4.51704508e+00 5.45935771e+00
5.06562500e-01 5.01230438e+00 4.98899050e+00 2.96718977e-01 4.65646577e+00 5.32141546e+00 4.51866454e+00 5.45950339e+00
5.07187500e-01 5.01173716e+00 4.98917488e+00 2.97037757e-01 4.65744086e+00 5.32517770e+00 4.51729072e+00 5.46018896e+00
5.07812500e-01 5.01204331e+00 4.98940824e+00 2.96794516e-01 4.65877979e+00 5.32669929e+00 4.51448983e+00 5.45865548e+00
5.08437500e-01 5.01206661e+00 4.98940320e+00 2.96692928e-01 4.65882470e+00 5.32405434e+00 4.51753094e+00 5.45590418e+00
5.09062500e-01 5.01132902e+00 4.98937439e+00 2.96592118e-01 4.66022410e+00 5.32350994e+00 4.51649221e+00 5.46376246e+00
5.09687500e-01 5.01243903e+00 4.98923674e+00 2.96274438e-01 4.65825798e+00 5.32472289e+00 4.51847703e+00 5.45695664e+00
5.10312500e-01 5.01225914e+00 4.98913220e+00 2.96581852e-01 4.65586039e+00 5.32510112e+00 4.51625383e+00 5.45682000e+00
5.10937500e-01 5.01328081e+00 4.98937792e+00 2.97058405e-01 4.65723033e+00 5.32407320e+00 4.51560404e+00 5.45644506e+00
5.11562500e-01 5.01386408e+00 4.98939620e+00 2.97042007e-01 4.65870942e+00 5.32723095e+00 4.51879792e+00 5.45691075e+00
5.12187500e-01 5.01232368e+00 4.98927707e+00 2.96593073e-01 4.65498899e+00 5.32447551e+00 4.52086022e+00 5.46044598e+00
5.12812500e-01 5.01178208e+00 4.98927409e+00 2.96563571e-01 4.65541762e+00 5.32325096e+00 4.51897487e+00 5.45648144e+00
5.13437500e-01 5.01094594e+00 4.98928297e+00 2.96732089e-01 4.65703284e+00 5.32492688e+00 4.51988868e+00 5.45522031e+00
5.14062500e-01 5.01013386e+00 4.98896188e+00 2.96791936e-01 4.65787330e+00 5.32398578e+00 4.52180463e+00 5.45802694e+00
5.14687500e-01 5.00987862e+00 4.98903154e+00 2.96660235e-01 4.65717768e+00 5.32434530e+00 4.51778938e+00 5.46146648e+00
5.15312500e-01 5.01077199e+00 4.98938644e+00 2.96384667e-01 4.65992779e+00 5.32391245e+00 4.52003987e+00 5.45697697e+00
5.15937500e-01 5.01253519e+00 4.98969094e+00 2.96426578e-01 4.66059384e+00 5.32395663e+00 4.51691996e+00 5.45683501e+00
5.16562500e-01 5.01145828e+00 4.98934767e+00 2.96880323e-01 4.65730099e+00 5.32554534e+00 4.51651525e+00 5.45360441e+00
5.17187500e-01 5.01195279e+00 4.98888705e+00 2.97159295e-01 4.65809664e+00 5.32025614e+00 4.51614195e+00 5.45868338e+00
5.17812500e-01 5.01130008e+00 4.98892561e+00 2.97064689e-01 4.65670262e+00 5.32706064e+00 4.51523391e+00 5.46113451e+00
5.18437500e-01 5.01151824e+00 4.98936057e+00 2.96811437e-01 4.65963468e+00 5.32304520e+00 4.51793684e+00 5.45683657e+00
5.19062500e-01 5.01248825e+00 4.98948209e+00 2.96376298e-01 4.66075890e+00 5.32322997e+00 4.51851523e+00 5.45771621e+00
5.19687500e-01 5.01242144e+00 4.98923532e+00 2.96320677e-01 4.65947130e+00 5.32527812e+00 4.51648223e+00 5.45631798e+00
5.20312500e-01 5.01216818e+00 4.98926791e+00 2.96848208e-01 4.65632182e+00 5.32472814e+00 4.51517482e+00 5.46048522e+00
5.20937500e-01 5.01340143e+00 4.98941759e+00 2.97246613e-01 4.65422606e+00 5.32499225e+00 4.51788230e+00 5.45694007e+00
5.21562500e-01 5.01286981e+00 4.98947343e+00 2.96928618e-01 4.65740025e+00 5.32488704e+00 4.52037453e+00 5.45912375e+00
5.22187500e-01 5.01336832e+00 4.98916542e+00 2.96429840e-01 4.65884084e+00 5.32348244e+00 4.51534365e+00 5.45709585e+00
5.22812500e-01 5.01257596e+00 4.98895516e+00 2.96410421e-01 4.65914661e+00 5.32165600e+00 4.51480587e+00 5.45710431e+00
5.23437500e-01 5.01335173e+00 4.98943609e+00 2.96694296e-01 4.65538490e+00 5.32645964e+00 4.51993951e+00 5.45652944e+00
5.24062500e-01 5.01419751e+00 4.98961487e+00 2.96825061e-01 4.65756895e+00 5.32707704e+00 4.51990120e+00 5.45612821e+00
5.24687500e-01 5.01451387e+00 4.98918757e+00 2.96763812e-01 4.65798425e+00 5.32368488e+00 4.51744146e+00 5.45761965e+00
5.25312500e-01 5.01340384e+00 4.98883964e+00 2.96516295e-01 4.65785268e+00 5.32063151e+00 4.51261069e+00 5.45836406e+00
5.25937500e-01 5.01354399e+00 4.98921965e+00 2.96529880e-01 4.65917512e+00 5.32322173e+00 4.51802786e+00 5.45942974e+00
5.26562500e-01 5.01320647e+00 4.98983026e+00 2.96935287e-01 4.65642980e+00 5.32358493e+00 4.51898661e+00 5.45816905e+00
5.27187500e-01 5.01364642e+00 4.98957130e+00 2.97277564e-01 4.65845765e+00 5.32686376e+00 4.51955778e+00 5.45703359e+00
5.27812500e-01 5.01320340e+00 4.98880182e+00 2.96776916e-01 4.66015054e+00 5.32387591e+00 4.51544780e+00 5.45666590e+00
5.28437500e-01 5.01235791e+00 4.98884506e+00 2.96182700e-01 4.65840039e+00 5.32187004e+00 4.51441070e+00 5.45807627e+00
5.29062500e-01 5.01159545e+00 4.98963392e+00 2.96530015e-01 4.65956862e+00 5.32309368e+00 4.51893712e+00 5.45895382e+00
5.29687500e-01 5.01232101e+00 4.98991083e+00 2.96958006e-01 4.66059405e+00 5.32315382e+00 4.51688772e+00 5.46086449e+00
5.30312500e-01 5.01164382e+00 4.98938782e+00 2.96905473e-01 4.65741474e+00 5.32661314e+00 4.51530804e+00 5.45810669e+00
5.30937500e-01 5.01236454e+00 4.98882654e+00 2.96664615e-01 4.65803622e+00 5.32785732e+00 4.51829832e+00 5.45776811e+00
5.31562500e-01 5.01147584e+00 4.98889845e+00 2.96739643e-01 4.65883789e+00 5.32298286e+00 4.51417404e+00 5.45585968e+00
5.32187500e-01 5.01163715e+00 4.98946267e+00 2.96979566e-01 4.65854513e+00 5.32201965e+00 4.51719293e+00 5.46160261e+00
5.32812500e-01 5.01127540e+00 4.98934999e+00 2.96817030e-01 4.65839450e+00 5.32448738e+00 4.51892811e+00 5.45747638e+00
5.33437500e-01 5.01227174e+00 4.98902704e+00 2.96415799e-01 4.65899957e+00 5.32386405e+00 4.51506010e+00 5.45704077e+00
5.34062500e-01 5.01278356e+00 4.98910570e+00 2.96596391e-01 4.65863001e+00 5.32284873e+00 4.51628404e+00 5.45675665e+00
5.34687500e-01 5.01302325e+00 4.98953327e+00 2.97028892e-01 4.65901962e+00 5.32408223e+00 4.51805140e+00 5.45811873e+00
5.35312500e-01 5.01286807e+00 4.98973067e+00 2.97079917e-01 4.65945315e+00 5.32580374e+00 4.51731286e+00 5.46013384e+00
5.35937500e-01 5.01266249e+00 4.98915186e+00 2.96619480e-01 4.65939683e+00 5.32452085e+00 4.51556841e+00 5.45731187e+00
5.36562500e-01 5.01335191e+00 4.98866671e+00 2.96541439e-01 4.65772546e+00 5.32493686e+00 4.51995806e+00 5.45905621e+00
5.37187500e-01 5.01305243e+00 4.98912137e+00 2.96816489e-01 4.65712918e+00 5.32310063e+00 4.51326947e+00 5.45900013e+00
5.37812500e-01 5.01193676e+00 4.98977001e+00 2.96724461e-01 4.65995285e+00 5.32527304e+00 4.51435286e+00 5.46076012e+00
5.38437500e-01 5.01223564e+00 4.98960011e+00 2.96537097e-01 4.65880802e+00 5.32541399e+00 4.52139442e+00 5.45827568e+00
5.39062500e-01 5.01205019e+00 4.98903835e+00 2.96622229e-01 4.66064529e+00 5.32436834e+00 4.51824096e+00 5.45800856e+00
5.39687500e-01 5.01229284e+00 4.98875369e+00 2.96686155e-01 4.65668116e+00 5.32757553e+00 4.51350860e+00 5.45715856e+00
5.40312500e-01 5.01307886e+00 4.98931186e+00 2.96643985e-01 4.65773444e+00 5.32691589e+00 4.51418229e+00 5.45863266e+00
5.40937500e-01 5.01342736e+00 4.98966269e+00 2.96593582e-01 4.65872392e+00 5.32496004e+00 4.51852415e+00 5.45504807e+00
5.41562500e-01 5.01331059e+00 4.98942732e+00 2.96674266e-01 4.66122865e+00 5.32324692e+00 4.51829669e+00 5.45941107e+00
5.42187500e-01 5.01159430e+00 4.98928004e+00 2.96733622e-01 4.65563521e+00 5.32250317e+00 4.51648540e+00 5.45719237e+00
5.42812500e-01 5.01168681e+00 4.98917812e+00 2.96715406e-01 4.65540195e+00 5.32462673e+00 4.51448061e+00 5.45352084e+00
5.43437500e-01 5.01095029e+00 4.98899176e+00 2.96886461e-01 4.65811735e+00 5.32506159e+00 4.51969108e+00 5.46385226e+00
5.44062500e-01 5.01100566e+00 4.98925466e+00 2.96668005e-01 4.65949913e+00 5.32493524e+00 4.51858025e+00 5.45771063e+00
5.44687500e-01 5.01104412e+00 4.98939763e+00 2.96342264e-01 4.65968500e+00 5.32210873e+00 4.51221210e+00 5.45828024e+00
5.45312500e-01 5.01165993e+00 4.98920899e+00 2.96684117e-01 4.65632731e+00 5.32137507e+00 4.51151448e+00 5.45711892e+00
5.45937500e-01 5.01157080e+00 4.98924190e+00 2.97259927e-01 4.65586689e+00 5.32579395e+00 4.52016360e+00 5.46000330e+00
5.46562500e-01 5.01228672e+00 4.98938532e+00 2.96877288e-01 4.65633450e+00 5.32788935e+00 4.51804966e+00 5.46257812e+00
5.47187500e-01 5.01337443e+00 4.98941686e+00 2.96549054e-01 4.65795873e+00 5.32716225e+00 4.51670031e+00 5.45877961e+00
5.47812500e-01 5.01331648e+00 4.98935849e+00 2.96656681e-01 4.65804001e+00 5.32311985e+00 4.51970698e+00 5.45555971e+00
5.48437500e-01 5.01253483e+00 4.98935915e+00 2.96573748e-01 4.65507694e+00 5.32433891e+00 4.51926401e+00 5.45497934e+00
5.49062500e-01 5.01248672e+00 4.98915055e+00 2.96320555e-01 4.65953093e+00 5.32278659e+00 4.51924733e+00 5.46134096e+00
5.49687500e-01 5.01176932e+00 4.98883893e+00 2.96280467e-01 4.65679578e+00 5.32390757e+00 4.51672859e+00 5.45672015e+00
5.50312500e-01 5.01199732e+00 4.98892291e+00 2.96764874e-01 4.65633071e+00 5.32364509e+00 4.51297158e+00 5.45515723e+00
5.50937500e-01 5.01164290e+00 4.98930809e+00 2.97038386e-01 4.65671978e+00 5.32438700e+00 4.51793317e+00 5.45440251e+00
5.51562500e-01 5.01233666e+00 4.98969773e+00 2.97061500e-01 4.65720690e+00 5.32564407e+00 4.51849984e+00 5.45841957e+00
5.52187500e-01 5.01185434e+00 4.98964548e+00 2.96671802e-01 4.65813566e+00 5.32473652e+00 4.51710248e+00 5.46026712e+00
5.52812500e-01 5.01288756e+00 4.98916404e+00 2.96276716e-01 4.66128489e+00 5.32516204e+00 4.51381339e+00 5.46194746e+00
5.53437500e-01 5.01248272e+00 4.98895099e+00 2.96647625e-01 4.65734908e+00 5.32373237e+00 4.52016206e+00 5.45540733e+00
5.54062500e-01 5.01248309e+00 4.98923877e+00 2.97169736e-01 4.65652053e+00 5.32446440e+00 4.51755322e+00 5.45839766e+00
5.54687500e-01 5.01171239e+00 4.98945005e+00 2.96882496e-01 4.65852636e+00 5.32598616e+00 4.51533437e+00 5.45726935e+00
5.55312500e-01 5.01255796e+00 4.98940905e+00 2.96472583e-01 4.65612694e+00 5.32239840e+00 4.51778082e+00 5.45535356e+00
5.55937500e-01 5.01186167e+00 4.98925631e+00 2.96495263e-01 4.65567751e+00 5.32431125e+00 4.51888544e+00 5.45611847e+00
5.56562500e-01 5.01164787e+00 4.98911010e+00 2.96637324e-01 4.65768628e+00 5.32420806e+00 4.51760113e+00 5.45532282e+00
5.57187500e-01 5.01163053e+00 4.98909858e+00 2.96570458e-01 4.65782245e+00 5.32486088e+00 4.51407741e+00 5.45671874e+00
5.57812500e-01 5.01207699e+00 4.98941367e+00 2.96753183e-01 4.65812362e+00 5.32512212e+00 4.51961625e+00 5.45717083e+00
5.58437500e-01 5.01240189e+00 4.98945679e+00 2.96997131e-01 4.65805639e+00 5.32473260e+00 4.51772934e+00 5.45858611e+00
5.59062500e-01 5.01362470e+00 4.98930642e+00 2.96907535e-01 4.65629223e+00 5.32321363e+00 4.51822475e+00 5.45864969e+00
5.59687500e-01 5.01336353e+00 4.98881379e+00 2.96479375e-01 4.65468452e+00 5.32661450e+00 4.51740183e+00 5.45749827e+00
5.60312500e-01 5.01320791e+00 4.98899699e+00 2.96229567e-01 4.65746947e+00 5.32450204e+00 4.51512471e+00 5.45623029e+00
5.60937500e-01 5.01336096e+00 4.98950701e+00 2.96649315e-01 4.65995896e+00 5.32562464e+00 4.51322021e+00 5.45383074e+00
5.61562500e-01 5.01335012e+00 4.98963507e+00 2.96932708e-01 4.65732767e+00 5.32298225e+00 4.51681514e+00 5.45759573e+00
5.62187500e-01 5.01273756e+00 4.98926966e+00 2.96770077e-01 4.65709728e+00 5.32112287e+00 4.51979437e+00 5.45761196e+00
5.62812500e-01 5.01260600e+00 4.98894330e+00 2.96218544e-01 4.65950788e+00 5.32120936e+00 4.51872603e+00 5.45761098e+00
5.63437500e-01 5.01169537e+00 4.98889648e+00 2.96399544e-01 4.65763067e+00 5.32557836e+00 4.51470054e+00 5.46037549e+00
5.64062500e-01 5.01202242e+00 4.98935696e+00 2.97085855e-01 4.65835840e+00 5.32452502e+00 4.51221006e+00 5.45657749e+00
5.64687500e-01 5.01226665e+00 4.98981362e+00 2.97220094e-01 4.65614475e+00 5.32489609e+00 4.51925207e+00 5.45731622e+00
5.65312500e-01 5.01381279e+00 4.98956184e+00 2.96772978e-01 4.65862098e+00 5.32237348e+00 4.51977090e+00 5.45749044e+00
5.65937500e-01 5.01242025e+00 4.98889274e+00 2.96575306e-01 4.65843506e+00 5.32424365e+00 4.51920586e+00 5.45833947e+00
5.66562500e-01 5.01329757e+00 4.98873826e+00 2.96832711e-01 4.65837377e+00 5.32378541e+00 4.51621296e+00 5.45774662e+00
5.67187500e-01 5.01259518e+00 4.98927806e+00 2.96902230e-01 4.65739523e+00 5.32389986e+00 4.51712841e+00 5.45709570e+00
5.67812500e-01 5.01253146e+00 4.98978963e+00 2.96540531e-01 4.65558872e+00 5.32472795e+00 4.51661831e+00 5.45827114e+00
5.68437500e-01 5.01243283e+00 4.98958197e+00 2.96440051e-01 4.65714165e+00 5.32675931e+00 4.51780086e+00 5.45821502e+00
5.69062500e-01 5.01268104e+00 4.98912776e+00 2.96609025e-01 4.65788795e+00 5.32633733e+00 4.51870788e+00 5.45925346e+00
5.69687500e-01 5.01292334e+00 4.98890180e+00 2.96775482e-01 4.65725417e+00 5.32446566e+00 4.51673508e+00 5.45638283e+00
5.70312500e-01 5.01217697e+00 4.98910525e+00 2.96738094e-01 4.65810075e+00 5.32437590e+00 4.52072836e+00 5.45630117e+00
5.70937500e-01 5.01246440e+00 4.98915037e+00 2.96436913e-01 4.65959938e+00 5.31791734e+00 4.51693689e+00 5.45771536e+00
5.71562500e-01 5.01237138e+00 4.98931836e+00 2.96434696e-01 4.65919771e+00 5.32532930e+00 4.51379061e+00 5.45833492e+00
5.72187500e-01 5.01203252e+00 4.98938867e+00 2.96742205e-01 4.65731241e+00 5.32808063e+00 4.51403492e+00 5.46079444e+00
5.72812500e-01 5.01217270e+00 4.98939903e+00 2.96974511e-01 4.65613559e+00 5.32708928e+00 4.51971474e+00 5.45750020e+00
5.73437500e-01 5.01241274e+00 4.98936969e+00 2.96828040e-01 4.65722543e+00 5.32004679e+00 4.51992523e+00 5.45707711e+00
5.74062500e-01 5.01308040e+00 4.98907823e+00 2.96532332e-01 4.65919451e+00 5.32110363e+00 4.51676027e+00 5.45844291e+00
5.74687500e-01 5.01193141e+00 4.98899192e+00 2.96570652e-01 4.65968137e+00 5.32538020e+00 4.51378468e+00 5.46288449e+00
5.75312500e-01 5.01214284e+00 4.98904799e+00 2.96960894e-01 4.65683723e+00 5.32663415e+00 4.51572862e+00 5.45870852e+00
5.75937500e-01 5.01161495e+00 4.98923109e+00 2.96680013e-01 4.65716838e+00 5.32353498e+00 4.51984341e+00 5.45395072e+00
5.76562500e-01 5.01105525e+00 4.98942018e+00 2.96434316e-01 4.65728878e+00 5.32224348e+00 4.51873725e+00 5.45622018e+00
5.77187500e-01 5.01218612e+00 4.98931096e+00 2.96596425e-01 4.66006525e+00 5.32226808e+00 4.51557869e+00 5.45709688e+00
5.77812500e-01 5.01204425e+00 4.98924210e+00 2.96759975e-01 4.65987213e+00 5.32403084e+00 4.51530865e+00 5.45937107e+00
5.78437500e-01 5.01215360e+00 4.98938532e+00 2.96792505e-01 4.65698651e+00 5.32695000e+00 4.51682745e+00 5.45851820e+00
5.79062500e-01 5.01251649e+00 4.98934006e+00 2.96540741e-01 4.66050841e+00 5.32403399e+00 4.51651974e+00 5.45587967e+00
5.79687500e-01 5.01299378e+00 4.98905316e+00 2.96575120e-01 4.65788694e+00 5.32373371e+00 4.51618897e+00 5.45607781e+00
5.80312500e-01 5.01284358e+00 4.98891821e+00 2.96891986e-01 4.65777144e+00 5.32188370e+00 4.51613716e+00 5.45969229e+00
5.80937500e-01 5.01290349e+00 4.98902714e+00 2.96777331e-01 4.65774524e+00 5.32470274e+00 4.51587638e+00 5.45699128e+00
5.81562500e-01 5.01203875e+00 4.98938301e+00 2.96557412e-01 4.66021293e+00 5.32612902e+00 4.51608719e+00 5.45652927e+00
5.82187500e-01 5.01163883e+00 4.98964402e+00 2.96665395e-01 4.65981053e+00 5.32657042e+00 4.51739507e+00 5.45614139e+00
5.82812500e-01 5.01241657e+00 4.98953808e+00 2.96962061e-01 4.65717634e+00 5.32493224e+00 4.51875555e+00 5.45799595e+00
5.83437500e-01 5.01268586e+00 4.98924651e+00 2.96799125e-01 4.65734479e+00 5.32352562e+00 4.52033641e+00 5.45941081e+00
5.84062500e-01 5.01249591e+00 4.98877687e+00 2.96496624e-01 4.65595433e+00 5.32306957e+00 4.51776578e+00 5.46113506e+00
5.84687500e-01 5.01178800e+00 4.98866772e+00 2.96387737e-01 4.65918161e+00 5.32365684e+00 4.51547681e+00 5.45489245e+00
5.85312500e-01 5.01171510e+00 4.98917866e+00 2.96798024e-01 4.65761058e+00 5.32240597e+00 4.51618716e+00 5.45821894e+00
5.85937500e-01 5.01183969e+00 4.98958552e+00 2.97115726e-01 4.65790748e+00 5.32531284e+00 4.51591348e+00 5.45626832e+00
5.86562500e-01 5.01176070e+00 4.98948900e+00 2.96909601e-01 4.65720537e+00 5.32721133e+00 4.51629175e+00 5.45765243e+00
5.87187500e-01 5.01171176e+00 4.98926700e+00 2.96679978e-01 4.65624465e+00 5.32294533e+00 4.51594091e+00 5.45588999e+00
5.87812500e-01 5.01081376e+00 4.98916152e+00 2.96684852e-01 4.65563054e+00 5.32600579e+00 4.51862825e+00 5.45432467e+00
5.88437500e-01 5.01093209e+00 4.98917100e+00 2.96639026e-01 4.65613774e+00 5.32453169e+00 4.51738318e+00 5.45745457e+00
5.89062500e-01 5.01039950e+00 4.98916586e+00 2.96423345e-01 4.66076519e+00 5.32425175e+00 4.51830602e+00 5.45778451e+00
5.89687500e-01 5.01165113e+00 4.98891522e+00 2.96460689e-01 4.65890666e+00 5.32525878e+00 4.51654687e+00 5.45682829e+00
5.90312500e-01 5.01142305e+00 4.98914883e+00 2.96706686e-01 4.66052249e+00 5.32332725e+00 4.51737376e+00 5.45618801e+00
5.90937500e-01 5.01175102e+00 4.98954804e+00 2.96974864e-01 4.66065392e+00 5.32167957e+00 4.51965139e+00 5.45480901e+00
5.91562500e-01 5.01181937e+00 4.98962949e+00 2.97064972e-01 4.65501576e+00 5.32472006e+00 4.51482927e+00 5.45879580e+00
5.92187500e-01 5.01149771e+00 4.98950204e+00 2.96853888e-01 4.65697965e+00 5.32216681e+00 4.51583372e+00 5.46201435e+00
5.92812500e-01 5.01065814e+00 4.98922388e+00 2.96509388e-01 4.66095111e+00 5.32446700e+00 4.51605926e+00 5.45559113e+00
5.93437500e-01 5.01114149e+00 4.98897181e+00 2.96490601e-01 4.65869969e+00 5.32765432e+00 4.52073694e+00 5.45763312e+00
5.94062500e-01 5.01142399e+00 4.98898496e+00 2.96779879e-01 4.65995129e+00 5.32327767e+00 4.51769809e+00 5.45914879e+00
5.94687500e-01 5.01235532e+00 4.98922052e+00 2.96733627e-01 4.65794540e+00 5.32176954e+00 4.51612950e+00 5.46098211e+00
5.95312500e-01 5.01145502e+00 4.98932909e+00 2.96414502e-01 4.65836806e+00 5.32153107e+00 4.51608822e+00 5.46049765e+00
5.95937500e-01 5.01036819e+00 4.98941751e+00 2.96384634e-01 4.65806369e+00 5.32124469e+00 4.51812489e+00 5.45603342e+00
5.96562500e-01 5.01064065e+00 4.98953887e+00 2.97073371e-01 4.65971508e+00 5.32713150e+00 4.51612855e+00 5.45487788e+00
5.97187500e-01 5.01105285e+00 4.98945781e+00 2.97502054e-01 4.65651745e+00 5.32794856e+00 4.51371998e+00 5.45772574e+00
5.97812500e-01 5.01126712e+00 4.98909963e+00 2.96930254e-01 4.65802609e+00 5.32337802e+00 4.51497171e+00 5.46203456e+00
5.98437500e-01 5.01091463e+00 4.98880535e+00 2.95836688e-01 4.65825249e+00 5.32431363e+00 4.51697330e+00 5.45714320e+00
5.99062500e-01 5.01094345e+00 4.98889131e+00 2.95894511e-01 4.65954506e+00 5.32218850e+00 4.51935436e+00 5.45684021e+00
5.99687500e-01 5.01215247e+00 4.98938738e+00 2.97124718e-01 4.65704009e+00 5.32582903e+00 4.51351345e+00 5.45473850e+00
6.00312500e-01 5.01220256e+00 4.98967197e+00 2.97466036e-01 4.65982943e+00 5.32766917e+00 4.51898328e+00 5.46589123e+00
6.00937500e-01 5.01346266e+00 4.98940978e+00 2.96383506e-01 4.65913638e+00 5.32473570e+00 4.51840509e+00 5.45801369e+00
6.01562500e-01 5.01176742e+00 4.98881896e+00 2.95931322e-01 4.65754089e+00 5.32416006e+00 4.51649807e+00 5.45624023e+00
6.02187500e-01 5.01102911e+00 4.98877225e+00 2.96602654e-01 4.65833427e+00 5.32375911e+00 4.51712998e+00 5.45665019e+00
6.02812500e-01 5.01117603e+00 4.98921906e+00 2.96974952e-01 4.65794210e+00 5.32251535e+00 4.51564121e+00 5.45753256e+00
6.03437500e-01 5.01037711e+00 4.98971171e+00 2.96754141e-01 4.65786270e+00 5.32403837e+00 4.51990261e+00 5.45673810e+00
6.04062500e-01 5.00994701e+00 4.98935939e+00 2.96304544e-01 4.65936019e+00 5.32552694e+00 4.51778144e+00 5.45684915e+00
6.04687500e-01 5.01110052e+00 4.98874888e+00 2.96613998e-01 4.65911966e+00 5.32738011e+00 4.51472093e+00 5.45613581e+00
6.05312500e-01 5.01164729e+00 4.98901946e+00 2.97209303e-01 4.65673574e+00 5.32462262e+00 4.51578575e+00 5.45492878e+00
6.05937500e-01 5.01210463e+00 4.98975458e+00 2.96972689e-01 4.65921375e+00 5.32269625e+00 4.51710541e+00 5.45870534e+00
6.06562500e-01 5.01284406e+00 4.98990717e+00 2.96461616e-01 4.65822667e+00 5.32177887e+00 4.52012587e+00 5.46318863e+00
6.07187500e-01 5.01292289e+00 4.98933664e+00 2.96358856e-01 4.65520764e+00 5.32541811e+00 4.51523686e+00 5.45493912e+00
6.07812500e-01 5.01383899e+00 4.98865562e+00 2.96639153e-01 4.66186511e+00 5.32570427e+00 4.51534441e+00 5.45700762e+00
6.08437500e-01 5.01283087e+00 4.98873211e+00 2.97045259e-01 4.65846051e+00 5.32529639e+00 4.51741698e+00 5.45916927e+00
6.09062500e-01 5.01224824e+00 4.98932621e+00 2.96836434e-01 4.65762691e+00 5.32283684e+00 4.51854057e+00 5.46018440e+00
6.09687500e-01 5.01213797e+00 4.98961057e+00 2.96370486e-01 4.65930858e+00 5.32424277e+00 4.51428810e+00 5.45632469e+00
6.10312500e-01 5.01176485e+00 4.98935834e+00 2.96448255e-01 4.65896969e+00 5.32436963e+00 4.51466323e+00 5.45570901e+00
6.10937500e-01 5.01158586e+00 4.98902284e+00 2.96850454e-01 4.65719282e+00 5.32585643e+00 4.51704411e+00 5.45588757e+00
6.11562500e-01 5.01207691e+00 4.98923714e+00 2.96619388e-01 4.65926861e+00 5.32309565e+00 4.51994261e+00 5.45912580e+00
6.12187500e-01 5.01156614e+00 4.98931994e+00 2.96411256e-01 4.65874420e+00 5.32069334e+00 4.51665512e+00 5.45930813e+00
6.12812500e-01 5.01143197e+00 4.98912160e+00 2.96818875e-01 4.65553597e+00 5.32382159e+00 4.51500522e+00 5.45734263e+00
6.13437500e-01 5.01057608e+00 4.98935403e+00 2.96959569e-01 4.66095265e+00 5.32664919e+00 4.51480392e+00 5.45742013e+00
6.14062500e-01 5.01101959e+00 4.98959016e+00 2.96736245e-01 4.65778347e+00 5.32396136e+00 4.52152076e+00 5.45761699e+00
6.14687500e-01 5.01192200e+00 4.98967737e+00 2.96596318e-01 4.65859271e+00 5.32614244e+00 4.51809455e+00 5.45891026e+00
6.15312500e-01 5.01187670e+00 4.98925071e+00 2.96564658e-01 4.65741267e+00 5.32377417e+00 4.51475286e+00 5.45790072e+00
6.15937500e-01 5.01283077e+00 4.98875795e+00 2.96564780e-01 4.65838919e+00 5.32184568e+00 4.51555724e+00 5.45633308e+00
6.16562500e-01 5.01221147e+00 4.98903187e+00 2.96678317e-01 4.65808267e+00 5.32300391e+00 4.51826965e+00 5.45766216e+00
6.17187500e-01 5.01238388e+00 4.98958838e+00 2.96821180e-01 4.65751833e+00 5.32268306e+00 4.51807585e+00 5.45699425e+00
6.17812500e-01 5.01096123e+00 4.98959887e+00 2.96849438e-01 4.65748480e+00 5.32446496e+00 4.51720197e+00 5.45999419e+00
6.18437500e-01 5.01221322e+00 4.98896933e+00 2.96750617e-01 4.66042918e+00 5.32335997e+00 4.51483550e+00 5.45514244e+00
6.19062500e-01 5.01218714e+00 4.98862828e+00 2.96268036e-01 4.65702553e+00 5.32319033e+00 4.51902270e+00 5.45909271e+00
6.19687500e-01 5.01272925e+00 4.98923293e+00 2.96159910e-01 4.65657427e+00 5.32341898e+00 4.51954993e+00 5.45816629e+00
6.20312500e-01 5.01270073e+00 4.98993012e+00 2.96719693e-01 4.65583290e+00 5.32571245e+00 4.51476292e+00 5.45795469e+00
6.20937500e-01 5.01164305e+00 4.98965685e+00 2.97201606e-01 4.65875677e+00 5.32636794e+00 4.51307964e+00 5.45848430e+00
6.21562500e-01 5.01192375e+00 4.98912623e+00 2.97112029e-01 4.65881414e+00 5.32347874e+00 4.51430260e+00 5.45658520e+00
6.22187500e-01 5.01222477e+00 4.98920000e+00 2.96357296e-01 4.66011990e+00 5.32328701e+00 4.52050806e+00 5.45376315e+00
6.22812500e-01 5.01209109e+00 4.98937273e+00 2.96123461e-01 4.65836079e+00 5.32489469e+00 4.51559761e+00 5.45572657e+00
6.23437500e-01 5.01184161e+00 4.98914017e+00 2.96668590e-01 4.65903359e+00 5.32213150e+00 4.51245915e+00 5.46465491e+00
6.24062500e-01 5.01261101e+00 4.98887554e+00 2.97034167e-01 4.65701184e+00 5.32015578e+00 4.51332895e+00 5.45657477e+00
6.24687500e-01 5.01192250e+00 4.98909622e+00 2.96806521e-01 4.65817935e+00 5.32628950e+00 4.51819575e+00 5.45643571e+00
6.25312500e-01 5.01198801e+00 4.98953236e+00 2.96398673e-01 4.65808696e+00 5.32438417e+00 4.52104445e+00 5.45566267e+00
6.25937500e-01 5.01162387e+00 4.98939537e+00 2.96352332e-01 4.65909925e+00 5.32162995e+00 4.51407003e+00 5.45674552e+00
6.26562500e-01 5.01222586e+00 4.98906560e+00 2.96699538e-01 4.65497671e+00 5.32481883e+00 4.51243284e+00 5.45763376e+00
6.27187500e-01 5.01241354e+00 4.98935029e+00 2.96910740e-01 4.65944690e+00 5.32639286e+00 4.51448029e+00 5.45537722e+00
6.27812500e-01 5.01185779e+00 4.98960100e+00 2.96766428e-01 4.65839001e+00 5.32659485e+00 4.52022368e+00 5.45810615e+00
6.28437500e-01 5.01295587e+00 4.98940164e+00 2.96789002e-01 4.65771131e+00 5.32473868e+00 4.51667220e+00 5.46190754e+00
6.29062500e-01 5.01159188e+00 4.98919938e+00 2.96697950e-01 4.65777487e+00 5.32643240e+00 4.51543342e+00 5.45735979e+00
6.29687500e-01 5.01242347e+00 4.98935310e+00 2.96418029e-01 4.65939418e+00 5.32184534e+00 4.51793745e+00 5.45642061e+00
6.30312500e-01 5.01260020e+00 4.98929543e+00 2.96730042e-01 4.65783306e+00 5.32363765e+00 4.51861601e+00 5.45506612e+00
6.30937500e-01 5.01305026e+00 4.98917232e+00 2.96769395e-01 4.65717633e+00 5.32578420e+00 4.51774090e+00 5.45509879e+00
6.31562500e-01 5.01229186e+00 4.98911753e+00 2.96576563e-01 4.65894029e+00 5.32749608e+00 4.51445464e+00 5.45596084e+00
6.32187500e-01 5.01362906e+00 4.98916069e+00 2.96671995e-01 4.65791840e+00 5.32418763e+00 4.51393920e+00 5.45576983e+00
6.32812500e-01 5.01232777e+00 4.98919819e+00 2.96750539e-01 4.65899639e+00 5.32469168e+00 4.51549609e+00 5.45881965e+00
6.33437500e-01 5.01243361e+00 4.98933037e+00 2.96686761e-01 4.65740903e+00 5.32189234e+00 4.52147956e+00 5.45550825e+00
6.34062500e-01 5.01163115e+00 4.98926058e+00 2.96479319e-01 4.65682342e+00 5.32383951e+00 4.52111081e+00 5.45597145e+00
6.34687500e-01 5.01283341e+00 4.98910203e+00 2.96552472e-01 4.65939204e+00 5.32590303e+00 4.51472582e+00 5.45833271e+00
6.35312500e-01 5.01126657e+00 4.98914357e+00 2.96715971e-01 4.65831667e+00 5.32137969e+00 4.51943230e+00 5.45794641e+00
6.35937500e-01 5.01197124e+00 4.98939695e+00 2.96810362e-01 4.65906100e+00 5.32395084e+00 4.51644896e+00 5.46163353e+00
6.36562500e-01 5.01147148e+00 4.98942454e+00 2.96730305e-01 4.65847225e+00 5.31985934e+00 4.51510144e+00 5.45462820e+00
6.37187500e-01 5.01174921e+00 4.98934088e+00 2.96656031e-01 4.65542253e+00 5.32650162e+00 4.51817282e+00 5.45743032e+00
6.37812500e-01 5.01287243e+00 4.98927941e+00 2.96546507e-01 4.66086645e+00 5.32686586e+00 4.51799895e+00 5.45745896e+00
6.38437500e-01 5.01246734e+00 4.98924806e+00 2.96408829e-01 4.65653902e+00 5.32417069e+00 4.52036620e+00 5.45721059e+00
6.39062500e-01 5.01274046e+00 4.98910591e+00 2.96509287e-01 4.65935002e+00 5.32045390e+00 4.51609637e+00 5.45662984e+00
6.39687500e-01 5.01199149e+00 4.98905063e+00 2.96760717e-01 4.65910484e+00 5.32023329e+00 4.51398278e+00 5.45576474e+00
6.40312500e-01 5.01270676e+00 4.98896652e+00 2.96985119e-01 4.65699336e+00 5.32401899e+00 4.51841321e+00 5.45609592e+00
6.40937500e-01 5.01196701e+00 4.98905951e+00 2.96687519e-01 4.65538029e+00 5.32561796e+00 4.51751493e+00 5.46036572e+00
6.41562500e-01 5.01185386e+00 4.98929279e+00 2.96490355e-01 4.65672313e+00 5.32404945e+00 4.51522136e+00 5.45909201e+00
6.42187500e-01 5.01132708e+00 4.98941788e+00 2.96802189e-01 4.65920699e+00 5.32211725e+00 4.51715471e+00 5.45654873e+00
6.42812500e-01 5.01210260e+00 4.98941864e+00 2.96704334e-01 4.65787853e+00 5.32269934e+00 4.51923099e+00 5.45663042e+00
6.43437500e-01 5.01222589e+00 4.98949104e+00 2.96357632e-01 4.65829784e+00 5.32376713e+00 4.51911436e+00 5.45607187e+00
6.44062500e-01 5.01310189e+00 4.98929316e+00 2.96419205e-01 4.65488003e+00 5.32411277e+00 4.51653394e+00 5.45720422e+00
6.44687500e-01 5.01441249e+00 4.98913679e+00 2.96671141e-01 4.65598908e+00 5.32492178e+00 4.51545202e+00 5.45544955e+00
6.45312500e-01 5.01341216e+00 4.98908922e+00 2.96802593e-01 4.65875315e+00 5.32762042e+00 4.51777778e+00 5.45690454e+00
6.45937500e-01 5.01285029e+00 4.98923875e+00 2.96753865e-01 4.65857103e+00 5.32447900e+00 4.51856540e+00 5.45934930e+00
6.46562500e-01 5.01232172e+00 4.98937822e+00 2.96692806e-01 4.65488634e+00 5.31930843e+00 4.51919999e+00 5.45621333e+00
6.47187500e-01 5.01115856e+00 4.98947116e+00 2.96569911e-01 4.65617501e+00 5.32154820e+00 4.51178592e+00 5.45751588e+00
6.47812500e-01 5.01119605e+00 4.98959526e+00 2.96419805e-01 4.65867077e+00 5.32398831e+00 4.51694815e+00 5.45884388e+00
6.48437500e-01 5.01133997e+00 4.98945048e+00 2.96581079e-01 4.65994104e+00 5.32592339e+00 4.51807887e+00 5.45440244e+00
6.49062500e-01 5.01046071e+00 4.98916683e+00 2.96847191e-01 4.65831925e+00 5.32627027e+00 4.51939395e+00 5.45663479e+00
6.49687500e-01 5.01047959e+00 4.98879017e+00 2.96830108e-01 4.65768500e+00 5.32093037e+00 4.51531024e+00 5.45604447e+00
6.50312500e-01 5.00993906e+00 4.98906591e+00 2.96558296e-01 4.65588083e+00 5.31574912e+00 4.51826946e+00 5.45535647e+00
6.50937500e-01 5.01046161e+00 4.98938753e+00 2.96513784e-01 4.66240380e+00 5.32454626e+00 4.51788608e+00 5.45681609e+00
6.51562500e-01 5.01035687e+00 4.98948959e+00 2.96504823e-01 4.65807317e+00 5.32743122e+00 4.52012835e+00 5.45826200e+00
6.52187500e-01 5.01014645e+00 4.98923708e+00 2.96624997e-01 4.65711467e+00 5.32484560e+00 4.51651974e+00 5.46122701e+00
6.52812500e-01 5.01005568e+00 4.98875959e+00 2.96797057e-01 4.65919008e+00 5.32403357e+00 4.51768177e+00 5.45693496e+00
6.53437500e-01 5.01022864e+00 4.98885126e+00 2.97046980e-01 4.65687627e+00 5.32461429e+00 4.51395204e+00 5.45742634e+00
6.54062500e-01 5.01044071e+00 4.98938122e+00 2.96935035e-01 4.65740437e+00 5.32553068e+00 4.51618566e+00 5.45334681e+00
6.54687500e-01 5.01036809e+00 4.98948812e+00 2.96635266e-01 4.65547285e+00 5.32589432e+00 4.51647426e+00 5.45649098e+00
6.55312500e-01 5.01065068e+00 4.98922489e+00 2.96292939e-01 4.65683994e+00 5.32458189e+00 4.51479803e+00 5.45594247e+00
6.55937500e-01 5.01029473e+00 4.98928559e+00 2.96395049e-01 4.65913519e+00 5.32194080e+00 4.51528679e+00 5.45551374e+00
6.56562500e-01 5.01088490e+00 4.98918210e+00 2.96712925e-01 4.65753532e+00 5.32492912e+00 4.51405725e+00 5.45654570e+00
6.57187500e-01 5.01004820e+00 4.98908588e+00 2.96990537e-01 4.65746356e+00 5.32370542e+00 4.52036879e+00 5.45686336e+00
6.57812500e-01 5.01005355e+00 4.98913439e+00 2.96621225e-01 4.65595584e+00 5.32423051e+00 4.52157371e+00 5.45849364e+00
6.58437500e-01 5.01041703e+00 4.98892519e+00 2.96372350e-01 4.65944671e+00 5.32434958e+00 4.51685139e+00 5.45906688e+00
6.59062500e-01 5.01185369e+00 4.98896513e+00 2.96633270e-01 4.65996582e+00 5.32593471e+00 4.51413518e+00 5.45252809e+00
6.59687500e-01 5.01286069e+00 4.98949648e+00 2.96677888e-01 4.66027652e+00 5.32601052e+00 4.51753659e+00 5.45765636e+00
6.60312500e-01 5.01302567e+00 4.98983375e+00 2.96564441e-01 4.65692896e+00 5.32388898e+00 4.51940403e+00 5.45788121e+00
6.60937500e-01 5.01342526e+00 4.98909695e+00 2.96649467e-01 4.65592171e+00 5.32475447e+00 4.52077246e+00 5.45795757e+00
6.61562500e-01 5.01439827e+00 4.98874593e+00 2.96834859e-01 4.65730363e+00 5.32036971e+00 4.51433348e+00 5.45787853e+00
6.62187500e-01 5.01448408e+00 4.98908086e+00 2.96817635e-01 4.65597081e+00 5.32239111e+00 4.51359160e+00 5.45604481e+00
6.62812500e-01 5.01316748e+00 4.98946220e+00 2.96614696e-01 4.65853147e+00 5.32374218e+00 4.51638712e+00 5.45747052e+00
6.63437500e-01 5.01308221e+00 4.98929221e+00 2.96617949e-01 4.65828230e+00 5.32239475e+00 4.51826663e+00 5.46427200e+00
6.64062500e-01 5.01353630e+00 4.98883425e+00 2.96818668e-01 4.65679091e+00 5.32452255e+00 4.51417808e+00 5.45745588e+00
6.64687500e-01 5.01406542e+00 4.98886934e+00 2.96552633e-01 4.65679509e+00 5.32540553e+00 4.51335221e+00 5.45345617e+00
6.65312500e-01 5.01309305e+00 4.98924857e+00 2.96225733e-01 4.65889087e+00 5.32322680e+00 4.51569024e+00 5.45333854e+00
6.65937500e-01 5.01365798e+00 4.98947059e+00 2.96594178e-01 4.65707866e+00 5.32364895e+00 4.51985062e+00 5.45917724e+00
6.66562500e-01 5.01217084e+00 4.98942767e+00 2.97131364e-01 4.65720380e+00 5.32587415e+00 4.51812488e+00 5.46154681e+00
6.67187500e-01 5.01196324e+00 4.98943459e+00 2.96955242e-01 4.65786827e+00 5.32461353e+00 4.51376367e+00 5.45905163e+00
6.67812500e-01 5.01226504e+00 4.98918165e+00 2.96389136e-01 4.65720019e+00 5.32452726e+00 4.51365167e+00 5.45576779e+00
6.68437500e-01 5.01135566e+00 4.98903988e+00 2.96367792e-01 4.65691492e+00 5.32776120e+00 4.51746681e+00 5.45770451e+00
6.69062500e-01 5.01110295e+00 4.98882007e+00 2.96601549e-01 4.65504941e+00 5.32233394e+00 4.51895348e+00 5.45579911e+00
6.69687500e-01 5.01181169e+00 4.98910400e+00 2.96764666e-01 4.65720442e+00 5.32234729e+00 4.51856437e+00 5.45674622e+00
6.70312500e-01 5.01231076e+00 4.98926217e+00 2.96637169e-01 4.65817087e+00 5.32393484e+00 4.51315255e+00 5.45299512e+00
6.70937500e-01 5.01273470e+00 4.98912799e+00 2.96719701e-01 4.65632635e+00 5.32555830e+00 4.51275866e+00 5.45609036e+00
6.71562500e-01 5.01175355e+00 4.98910633e+00 2.96830390e-01 4.65650937e+00 5.32507745e+00 4.51654008e+00 5.46031919e+00
6.72187500e-01 5.01247993e+00 4.98940890e+00 2.96432778e-01 4.65878879e+00 5.32559862e+00 4.51961014e+00 5.45752527e+00
6.72812500e-01 5.01131364e+00 4.98952786e+00 2.96293473e-01 4.65640662e+00 5.32291777e+00 4.51805854e+00 5.45536818e+00
6.73437500e-01 5.01207471e+00 4.98909238e+00 2.96760773e-01 4.65618129e+00 5.32621806e+00 4.51530880e+00 5.45398298e+00
6.74062500e-01 5.01264844e+00 4.98907126e+00 2.97164151e-01 4.65758671e+00 5.32316642e+00 4.51539831e+00 5.45701575e+00
6.74687500e-01 5.01188659e+00 4.98930539e+00 2.96809726e-01 4.65835345e+00 5.32386598e+00 4.51720095e+00 5.45842658e+00
6.75312500e-01 5.01201234e+00 4.98922650e+00 2.96195703e-01 4.65668667e+00 5.32466481e+00 4.51826626e+00 5.45503779e+00
6.75937500e-01 5.01228838e+00 4.98903385e+00 2.95949372e-01 4.65763150e+00 5.32572299e+00 4.51725130e+00 5.45746993e+00
6.76562500e-01 5.01109624e+00 4.98921458e+00 2.96450343e-01 4.65611197e+00 5.32474865e+00 4.51238273e+00 5.45426938e+00
6.77187500e-01 5.01206283e+00 4.98950441e+00 2.96965941e-01 4.65899446e+00 5.32382305e+00 4.51732205e+00 5.45681970e+00
6.77812500e-01 5.01152369e+00 4.98961301e+00 2.97116036e-01 4.65580826e+00 5.32398553e+00 4.51589746e+00 5.45811338e+00
6.78437500e-01 5.01162662e+00 4.98939205e+00 2.96678402e-01 4.65604544e+00 5.32591728e+00 4.51834737e+00 5.45524040e+00
6.79062500e-01 5.01189373e+00 4.98908107e+00 2.96451163e-01 4.65936958e+00 5.32676636e+00 4.51937118e+00 5.45623599e+00
6.79687500e-01 5.01184940e+00 4.98905588e+00 2.96428066e-01 4.65859160e+00 5.32385519e+00 4.51727156e+00 5.45688820e+00
6.80312500e-01 5.01238494e+00 4.98920230e+00 2.96481559e-01 4.65781519e+00 5.32571263e+00 4.51657995e+00 5.45945345e+00
6.80937500e-01 5.01260505e+00 4.98921330e+00 2.96503977e-01 4.65532303e+00 5.32273680e+00 4.51868035e+00 5.45653151e+00
6.81562500e-01 5.01248672e+00 4.98933883e+00 2.96857456e-01 4.65603007e+00 5.32307694e+00 4.51849734e+00 5.46034676e+00
6.82187500e-01 5.01133965e+00 4.98947046e+00 2.97054864e-01 4.65911961e+00 5.32457201e+00 4.51558401e+00 5.46103551e+00
6.82812500e-01 5.01167161e+00 4.98920983e+00 2.96797088e-01 4.65599475e+00 5.32364301e+00 4.51484868e+00 5.45867126e+00
6.83437500e-01 5.01228651e+00 4.98892248e+00 2.96486473e-01 4.65678259e+00 5.32318165e+00 4.51699279e+00 5.45673060e+00
6.84062500e-01 5.01130322e+00 4.98883714e+00 2.96333147e-01 4.65691179e+00 5.32397572e+00 4.51713909e+00 5.45366287e+00
6.84687500e-01 5.01327644e+00 4.98922145e+00 2.96454849e-01 4.65863415e+00 5.32538275e+00 4.51795528e+00 5.45784975e+00
6.85312500e-01 5.01242765e+00 4.98943961e+00 2.96899857e-01 4.65753990e+00 5.32349262e+00 4.51828406e+00 5.45633043e+00
6.85937500e-01 5.01315839e+00 4.98945078e+00 2.97095691e-01 4.65608819e+00 5.32658851e+00 4.51510978e+00 5.45738859e+00
6.86562500e-01 5.01184306e+00 4.98918584e+00 2.96426667e-01 4.65964446e+00 5.32688869e+00 4.51390829e+00 5.45660545e+00
6.87187500e-01 5.01152787e+00 4.98890770e+00 2.96048506e-01 4.65917943e+00 5.32559132e+00 4.51519644e+00 5.45554568e+00
6.87812500e-01 5.01080669e+00 4.98913217e+00 2.96602776e-01 4.65826524e+00 5.32367876e+00 4.51990744e+00 5.45862514e+00
6.88437500e-01 5.01194613e+00 4.98939845e+00 2.97062425e-01 4.65842736e+00 5.31893462e+00 4.51669366e+00 5.45853458e+00
6.89062500e-01 5.01179032e+00 4.98936863e+00 2.96775741e-01 4.65899131e+00 5.32175078e+00 4.51813835e+00 5.45902412e+00
6.89687500e-01 5.01112447e+00 4.98909129e+00 2.96407341e-01 4.65738372e+00 5.32337689e+00 4.51590029e+00 5.45642389e+00
6.90312500e-01 5.01177660e+00 4.98883913e+00 2.96466050e-01 4.65652210e+00 5.32421659e+00 4.51889441e+00 5.45532280e+00
6.90937500e-01 5.01190078e+00 4.98897228e+00 2.96744795e-01 4.65607475e+00 5.32743173e+00 4.52144975e+00 5.45763556e+00
6.91562500e-01 5.01272813e+00 4.98927823e+00 2.96777706e-01 4.65822995e+00 5.32649131e+00 4.51721176e+00 5.46004584e+00
6.92187500e-01 5.01189184e+00 4.98907285e+00 2.96555624e-01 4.65776583e+00 5.32364291e+00 4.51381647e+00 5.45571517e+00
6.92812500e-01 5.01211075e+00 4.98876192e+00 2.96161865e-01 4.65710036e+00 5.32218562e+00 4.51532077e+00 5.45483332e+00
6.93437500e-01 5.01088978e+00 4.98909852e+00 2.96127339e-01 4.65709627e+00 5.32224326e+00 4.51955027e+00 5.45530286e+00
6.94062500e-01 5.01162313e+00 4.98958944e+00 2.96805983e-01 4.65442262e+00 5.32481130e+00 4.51599744e+00 5.45728592e+00
6.94687500e-01 5.01065280e+00 4.98954617e+00 2.97302558e-01 4.65870767e+00 5.33020748e+00 4.51802919e+00 5.45602672e+00
6.95312500e-01 5.01075200e+00 4.98922486e+00 2.97010982e-01 4.65870220e+00 5.32421359e+00 4.51556093e+00 5.45929383e+00
6.95937500e-01 5.01024453e+00 4.98891605e+00 2.96246638e-01 4.65745956e+00 5.32498540e+00 4.51811234e+00 5.45611654e+00
6.96562500e-01 5.01082417e+00 4.98880062e+00 2.96176250e-01 4.65687314e+00 5.32129817e+00 4.51549839e+00 5.45477751e+00
6.97187500e-01 5.01003220e+00 4.98908860e+00 2.96686043e-01 4.65735046e+00 5.32459838e+00 4.51687412e+00 5.45467160e+00
6.97812500e-01 5.01181565e+00 4.98955689e+00 2.96852018e-01 4.66016656e+00 5.32356437e+00 4.51701545e+00 5.45511725e+00
6.98437500e-01 5.01171930e+00 4.98960085e+00 2.96585746e-01 4.65815586e+00 5.32637459e+00 4.51907914e+00 5.45822313e+00
6.99062500e-01 5.01256512e+00 4.98946020e+00 2.96349039e-01 4.65607312e+00 5.32045602e+00 4.51888517e+00 5.45913763e+00
6.99687500e-01 5.01268345e+00 4.98902048e+00 2.96519813e-01 4.65393604e+00 5.31872734e+00 4.51432033e+00 5.45941865e+00
7.00312500e-01 5.01213612e+00 4.98869436e+00 2.96650573e-01 4.65868695e+00 5.32477416e+00 4.51874222e+00 5.45786797e+00
7.00937500e-01 5.01147485e+00 4.98891021e+00 2.96749713e-01 4.65786147e+00 5.32525153e+00 4.51533625e+00 5.45691738e+00
7.01562500e-01 5.01132134e+00 4.98943792e+00 2.96857478e-01 4.65712197e+00 5.32920953e+00 4.51551402e+00 5.45971988e+00
7.02187500e-01 5.01142743e+00 4.98964977e+00 2.96676119e-01 4.65855331e+00 5.32311647e+00 4.51396894e+00 5.45721682e+00
7.02812500e-01 5.01094819e+00 4.98943808e+00 2.96429191e-01 4.66011235e+00 5.31947449e+00 4.51342647e+00 5.45568154e+00
7.03437500e-01 5.01103534e+00 4.98900610e+00 2.96489924e-01 4.65674894e+00 5.31625484e+00 4.51908019e+00 5.45802341e+00
7.04062500e-01 5.01118177e+00 4.98896232e+00 2.96762095e-01 4.65656436e+00 5.32428322e+00 4.51850188e+00 5.45745007e+00
7.04687500e-01 5.01189188e+00 4.98933202e+00 2.96778014e-01 4.65717827e+00 5.32566113e+00 4.51365123e+00 5.45842153e+00
7.05312500e-01 5.01094867e+00 4.98940726e+00 2.96314440e-01 4.66053042e+00 5.32354350e+00 4.51644130e+00 5.45828649e+00
7.05937500e-01 5.01203593e+00 4.98900446e+00 2.96254053e-01 4.65965126e+00 5.32467156e+00 4.51892980e+00 5.46370686e+00
7.06562500e-01 5.01083532e+00 4.98883716e+00 2.96628886e-01 4.65626349e+00 5.31915110e+00 4.51997828e+00 5.46177942e+00
7.07187500e-01 5.01011745e+00 4.98909744e+00 2.97059746e-01 4.65624752e+00 5.32384884e+00 4.51389612e+00 5.45607660e+00
7.07812500e-01 5.01039241e+00 4.98952966e+00 2.96739244e-01 4.66157459e+00 5.32704008e+00 4.51338329e+00 5.45619791e+00
7.08437500e-01 5.01044148e+00 4.98959346e+00 2.96408499e-01 4.65931632e+00 5.32462371e+00 4.51560037e+00 5.46112445e+00
7.09062500e-01 5.01175855e+00 4.98930590e+00 2.96586851e-01 4.65598684e+00 5.32379215e+00 4.51550105e+00 5.45858467e+00
7.09687500e-01 5.01172697e+00 4.98925761e+00 2.96868915e-01 4.65697377e+00 5.32198017e+00 4.51835432e+00 5.45737388e+00
7.10312500e-01 5.01231181e+00 4.98916451e+00 2.96773939e-01 4.65983423e+00 5.32267174e+00 4.51364915e+00 5.45542786e+00
7.10937500e-01 5.01257444e+00 4.98929630e+00 2.96447292e-01 4.66353427e+00 5.32431711e+00 4.51537210e+00 5.45656475e+00
7.11562500e-01 5.01199674e+00 4.98962264e+00 2.96450995e-01 4.65711524e+00 5.32457550e+00 4.51402111e+00 5.45652565e+00
7.12187500e-01 5.01148237e+00 4.98960731e+00 2.96437558e-01 4.65700392e+00 5.32433495e+00 4.51853595e+00 5.45925712e+00
7.12812500e-01 5.01260060e+00 4.98903990e+00 2.96562513e-01 4.65693544e+00 5.32423795e+00 4.51753008e+00 5.45284981e+00
7.13437500e-01 5.01200897e+00 4.98864306e+00 2.96693616e-01 4.65849784e+00 5.32301614e+00 4.51855154e+00 5.45616937e+00
7.14062500e-01 5.01144836e+00 4.98898879e+00 2.96737132e-01 4.66029466e+00 5.32344678e+00 4.51707499e+00 5.46002556e+00
7.14687500e-01 5.01096062e+00 4.98956324e+00 2.96824951e-01 4.65919685e+00 5.32589235e+00 4.51561345e+00 5.45738802e+00
7.15312500e-01 5.01022324e+00 4.98971228e+00 2.96898034e-01 4.65733938e+00 5.32518487e+00 4.51759771e+00 5.45684037e+00
7.15937500e-01 5.01139817e+00 4.98960749e+00 2.96718649e-01 4.65920728e+00 5.32457918e+00 4.51589724e+00 5.45485137e+00
7.16562500e-01 5.01108470e+00 4.98932262e+00 2.96582476e-01 4.65532553e+00 5.32453695e+00 4.51472484e+00 5.45719710e+00
7.17187500e-01 5.01182385e+00 4.98884158e+00 2.96461155e-01 4.65675522e+00 5.32366565e+00 4.51301422e+00 5.45822277e+00
7.17812500e-01 5.01184515e+00 4.98877631e+00 2.96374806e-01 4.65740497e+00 5.32135824e+00 4.51936573e+00 5.45580013e+00
7.18437500e-01 5.01209715e+00 4.98918171e+00 2.96376804e-01 4.65605863e+00 5.32226780e+00 4.52180055e+00 5.45383729e+00
7.19062500e-01 5.01228729e+00 4.98955261e+00 2.96377594e-01 4.65920297e+00 5.32187759e+00 4.51825420e+00 5.45453532e+00
7.19687500e-01 5.01206988e+00 4.98949107e+00 2.96291445e-01 4.65971516e+00 5.32347626e+00 4.51368361e+00 5.46050863e+00
7.20312500e-01 5.01218512e+00 4.98909805e+00 2.96443662e-01 4.65827353e+00 5.32300693e+00 4.51312889e+00 5.45855674e+00
7.20937500e-01 5.01266203e+00 4.98898503e+00 2.96966896e-01 4.65549617e+00 5.32365068e+00 4.51938023e+00 5.45786795e+00
7.21562500e-01 5.01193923e+00 4.98913099e+00 2.97123868e-01 4.65892436e+00 5.32222356e+00 4.51728110e+00 5.45792150e+00
7.22187500e-01 5.01253847e+00 4.98924047e+00 2.96844298e-01 4.65720494e+00 5.32277676e+00 4.51430931e+00 5.45604520e+00
7.22812500e-01 5.01120036e+00 4.98894642e+00 2.96468151e-01 4.65845473e+00 5.32233296e+00 4.51428167e+00 5.45647915e+00
7.23437500e-01 5.01218509e+00 4.98874063e+00 2.96470994e-01 4.65696613e+00 5.32388638e+00 4.51681971e+00 5.45742644e+00
7.24062500e-01 5.01368494e+00 4.98895505e+00 2.96449730e-01 4.65771621e+00 5.32357126e+00 4.51922442e+00 5.45684619e+00
7.24687500e-01 5.01489700e+00 4.98943639e+00 2.96412336e-01 4.65953151e+00 5.32487064e+00 4.51340316e+00 5.45948859e+00
7.25312500e-01 5.01278656e+00 4.98944104e+00 2.96418258e-01 4.65810514e+00 5.32657088e+00 4.51408573e+00 5.45854206e+00
7.25937500e-01 5.01469293e+00 4.98897667e+00 2.96711290e-01 4.65612063e+00 5.32069682e+00 4.51978738e+00 5.45659935e+00
7.26562500e-01 5.01304790e+00 4.98881860e+00 2.96934965e-01 4.65555144e+00 5.32366276e+00 4.51694832e+00 5.45758774e+00
7.27187500e-01 5.01340726e+00 4.98933301e+00 2.96707387e-01 4.65696379e+00 5.32468531e+00 4.51596120e+00 5.46163432e+00
7.27812500e-01 5.01303283e+00 4.98963336e+00 2.96581426e-01 4.65791965e+00 5.32702783e+00 4.51745574e+00 5.45731294e+00
7.28437500e-01 5.01277869e+00 4.98922924e+00 2.96670912e-01 4.65816226e+00 5.32664217e+00 4.51877804e+00 5.46210047e+00
7.29062500e-01 5.01230935e+00 4.98890480e+00 2.96475982e-01 4.65785054e+00 5.32298841e+00 4.51380446e+00 5.45922604e+00
7.29687500e-01 5.01167878e+00 4.98908442e+00 2.96013272e-01 4.66065385e+00 5.31909997e+00 4.51563626e+00 5.45760484e+00
7.30312500e-01 5.01176345e+00 4.98909251e+00 2.95999238e-01 4.65913945e+00 5.31979488e+00 4.51574117e+00 5.45647379e+00
7.30937500e-01 5.01248634e+00 4.98919139e+00 2.96619279e-01 4.65774350e+00 5.32424464e+00 4.51936218e+00 5.45741425e+00
7.31562500e-01 5.01264331e+00 4.98941587e+00 2.97115008e-01 4.65663359e+00 5.32752872e+00 4.51601705e+00 5.45964905e+00
7.32187500e-01 5.01231315e+00 4.98944511e+00 2.97105326e-01 4.65828892e+00 5.32683631e+00 4.51362671e+00 5.45972285e+00
7.32812500e-01 5.01178767e+00 4.98928768e+00 2.96420246e-01 4.65489157e+00 5.32381550e+00 4.51642722e+00 5.45402162e+00
7.33437500e-01 5.01217841e+00 4.98906010e+00 2.96031356e-01 4.65837153e+00 5.31873843e+00 4.52015430e+00 5.45338929e+00
7.34062500e-01 5.01214557e+00 4.98900796e+00 2.96142360e-01 4.65688332e+00 5.32326311e+00 4.51653818e+00 5.45556136e+00
7.34687500e-01 5.01068790e+00 4.98929986e+00 2.96549358e-01 4.65948088e+00 5.32399641e+00 4.51630896e+00 5.45755819e+00
7.35312500e-01 5.01090699e+00 4.98941704e+00 2.96830481e-01 4.65866840e+00 5.32399757e+00 4.51486065e+00 5.45656830e+00
7.35937500e-01 5.01014526e+00 4.98924295e+00 2.96962752e-01 4.65991010e+00 5.32691957e+00 4.51982683e+00 5.45733151e+00
7.36562500e-01 5.01106444e+00 4.98897664e+00 2.96798347e-01 4.65740222e+00 5.32483660e+00 4.51661786e+00 5.45790787e+00
7.37187500e-01 5.01279478e+00 4.98917673e+00 2.96051057e-01 4.65960394e+00 5.32375036e+00 4.51730104e+00 5.45592505e+00
7.37812500e-01 5.01337067e+00 4.98941531e+00 2.95751442e-01 4.65881697e+00 5.32324038e+00 4.51805030e+00 5.45657883e+00
7.38437500e-01 5.01387486e+00 4.98919987e+00 2.96237158e-01 4.65495987e+00 5.32433389e+00 4.52036162e+00 5.45451945e+00
7.39062500e-01 5.01248858e+00 4.98885588e+00 2.96863686e-01 4.65942921e+00 5.32632162e+00 4.51578638e+00 5.45647365e+00
7.39687500e-01 5.01303892e+00 4.98895274e+00 2.96832208e-01 4.66080922e+00 5.32566770e+00 4.51429577e+00 5.45687919e+00
7.40312500e-01 5.01187979e+00 4.98939251e+00 2.96467397e-01 4.65863040e+00 5.32501916e+00 4.51796432e+00 5.45967476e+00
7.40937500e-01 5.01108720e+00 4.98987255e+00 2.96336239e-01 4.65763205e+00 5.32030474e+00 4.52053229e+00 5.46047549e+00
7.41562500e-01 5.01070581e+00 4.98961671e+00 2.96460794e-01 4.65687923e+00 5.32274137e+00 4.51383468e+00 5.45511416e+00
7.42187500e-01 5.01125452e+00 4.98915522e+00 2.96647475e-01 4.65571704e+00 5.32616414e+00 4.51729217e+00 5.45479371e+00
7.42812500e-01 5.01203351e+00 4.98896448e+00 2.96662348e-01 4.65791310e+00 5.32376339e+00 4.51416356e+00 5.45669923e+00
7.43437500e-01 5.01258659e+00 4.98911051e+00 2.96528178e-01 4.65907502e+00 5.31916126e+00 4.51719701e+00 5.45612238e+00
7.44062500e-01 5.01407371e+00 4.98931406e+00 2.96476642e-01 4.65915308e+00 5.32601441e+00 4.51870407e+00 5.45966533e+00
7.44687500e-01 5.01312348e+00 4.98933752e+00 2.96422915e-01 4.65945170e+00 5.32390316e+00 4.51872989e+00 5.45660442e+00
7.45312500e-01 5.01369740e+00 4.98919970e+00 2.96363555e-01 4.65583091e+00 5.32370331e+00 4.51936971e+00 5.45618611e+00
7.45937500e-01 5.01260403e+00 4.98894218e+00 2.96358126e-01 4.65673001e+00 5.32228918e+00 4.51416118e+00 5.45457711e+00
7.46562500e-01 5.01257632e+00 4.98916842e+00 2.96318762e-01 4.65830819e+00 5.32186144e+00 4.51867369e+00 5.45484439e+00
7.47187500e-01 5.01293602e+00 4.98952928e+00 2.96456369e-01 4.66223153e+00 5.32260550e+00 4.51382423e+00 5.45694142e+00
7.47812500e-01 5.01225939e+00 4.98951758e+00 2.96703485e-01 4.66007522e+00 5.32607957e+00 4.51676045e+00 5.45826430e+00
7.48437500e-01 5.01243629e+00 4.98921621e+00 2.96893655e-01 4.65845971e+00 5.32483792e+00 4.52178123e+00 5.46236231e+00
7.49062500e-01 5.01220760e+00 4.98889545e+00 2.96675374e-01 4.65818780e+00 5.31585025e+00 4.51730391e+00 5.45794066e+00
7.49687500e-01 5.01331157e+00 4.98900265e+00 2.96115681e-01 4.65681381e+00 5.31962692e+00 4.51676225e+00 5.45248374e+00
7.50312500e-01 5.01368199e+00 4.98908805e+00 2.96083922e-01 4.66071533e+00 5.32294506e+00 4.51350551e+00 5.45506149e+00
7.50937500e-01 5.01396125e+00 4.98921649e+00 2.96634144e-01 4.65886405e+00 5.32723154e+00 4.51534644e+00 5.45779429e+00
7.51562500e-01 5.01364274e+00 4.98949249e+00 2.97036164e-01 4.65815454e+00 5.32604591e+00 4.51795311e+00 5.45557189e+00
7.52187500e-01 5.01366788e+00 4.98959019e+00 2.97026918e-01 4.65801776e+00 5.32319340e+00 4.51638236e+00 5.45925507e+00
7.52812500e-01 5.01283872e+00 4.98948521e+00 2.96254306e-01 4.65968302e+00 5.31929039e+00 4.51540392e+00 5.45297975e+00
7.53437500e-01 5.01325889e+00 4.98924415e+00 2.95879965e-01 4.66183074e+00 5.31739345e+00 4.51506219e+00 5.45536560e+00
7.54062500e-01 5.01198620e+00 4.98942200e+00 2.96342055e-01 4.65880617e+00 5.32328798e+00 4.51875171e+00 5.45809157e+00
7.54687500e-01 5.01242829e+00 4.98958953e+00 2.96897924e-01 4.65772594e+00 5.32463025e+00 4.51682376e+00 5.46188708e+00
7.55312500e-01 5.01179399e+00 4.98927868e+00 2.96985283e-01 4.65826098e+00 5.32630406e+00 4.51571561e+00 5.45525222e+00
7.55937500e-01 5.01311602e+00 4.98887260e+00 2.96620896e-01 4.65664237e+00 5.32436204e+00 4.51481861e+00 5.45521522e+00
7.56562500e-01 5.01262829e+00 4.98895160e+00 2.96236443e-01 4.65984794e+00 5.32021289e+00 4.51917305e+00 5.45693337e+00
7.57187500e-01 5.01270543e+00 4.98919256e+00 2.96428649e-01 4.66093743e+00 5.32216866e+00 4.51764344e+00 5.45520489e+00
7.57812500e-01 5.01225929e+00 4.98915438e+00 2.96552566e-01 4.65845234e+00 5.32400328e+00 4.51401862e+00 5.45607843e+00
7.58437500e-01 5.01166487e+00 4.98918445e+00 2.96166176e-01 4.65846343e+00 5.32445639e+00 4.51292538e+00 5.45666415e+00
7.59062500e-01 5.01159806e+00 4.98917662e+00 2.96163878e-01 4.65960099e+00 5.32648265e+00 4.51479168e+00 5.45402839e+00
7.59687500e-01 5.01186496e+00 4.98912990e+00 2.96699869e-01 4.65430173e+00 5.32455445e+00 4.52085850e+00 5.45934688e+00
7.60312500e-01 5.01298576e+00 4.98937044e+00 2.97063075e-01 4.65936439e+00 5.32180770e+00 4.51417782e+00 5.45714708e+00
7.60937500e-01 5.01187361e+00 4.98974609e+00 2.96737000e-01 4.66149835e+00 5.32230468e+00 4.51468832e+00 5.45648201e+00
7.61562500e-01 5.01147813e+00 4.98974579e+00 2.96212982e-01 4.65781271e+00 5.31905242e+00 4.51626749e+00 5.45617660e+00
7.62187500e-01 5.01079890e+00 4.98918432e+00 2.96012057e-01 4.65787625e+00 5.32319634e+00 4.51728207e+00 5.45281076e+00
7.62812500e-01 5.01161647e+00 4.98869888e+00 2.96443600e-01 4.65991119e+00 5.32369747e+00 4.52089206e+00 5.45633945e+00
7.63437500e-01 5.01318744e+00 4.98879807e+00 2.96683461e-01 4.65822044e+00 5.32504291e+00 4.51448986e+00 5.46043851e+00
7.64062500e-01 5.01308491e+00 4.98912767e+00 2.96580830e-01 4.66021300e+00 5.32542031e+00 4.51792235e+00 5.45812323e+00
7.64687500e-01 5.01259102e+00 4.98938851e+00 2.96156877e-01 4.66087931e+00 5.32150129e+00 4.51692169e+00 5.45663677e+00
7.65312500e-01 5.01141918e+00 4.98932701e+00 2.96318990e-01 4.65798196e+00 5.32204528e+00 4.51791975e+00 5.45423038e+00
7.65937500e-01 5.01246026e+00 4.98913868e+00 2.96625132e-01 4.65777890e+00 5.32134538e+00 4.51577599e+00 5.45424410e+00
7.66562500e-01 5.01299481e+00 4.98925304e+00 2.96610445e-01 4.65854216e+00 5.32168967e+00 4.51524979e+00 5.45390819e+00
7.67187500e-01 5.01397502e+00 4.98946833e+00 2.96451702e-01 4.65929585e+00 5.32487027e+00 4.51508946e+00 5.45519883e+00
7.67812500e-01 5.01318184e+00 4.98916265e+00 2.96527204e-01 4.65776384e+00 5.32515698e+00 4.51700789e+00 5.45461865e+00
7.68437500e-01 5.01246947e+00 4.98887027e+00 2.96816814e-01 4.65812636e+00 5.32605690e+00 4.51362891e+00 5.45787003e+00
7.69062500e-01 5.01221422e+00 4.98904775e+00 2.96601276e-01 4.65944679e+00 5.32482418e+00 4.51661328e+00 5.45575548e+00
7.69687500e-01 5.01219100e+00 4.98957985e+00 2.96326206e-01 4.65979864e+00 5.31924352e+00 4.51562047e+00 5.45613545e+00
7.70312500e-01 5.01185780e+00 4.98954520e+00 2.96442526e-01 4.65769355e+00 5.32107782e+00 4.51997164e+00 5.45705472e+00
7.70937500e-01 5.01224091e+00 4.98936414e+00 2.96655652e-01 4.65926430e+00 5.32449196e+00 4.51442100e+00 5.45953127e+00
7.71562500e-01 5.01145196e+00 4.98943020e+00 2.96599535e-01 4.65846762e+00 5.32484274e+00 4.51542188e+00 5.45651232e+00
7.72187500e-01 5.01155843e+00 4.98916930e+00 2.96385998e-01 4.65765158e+00 5.32550842e+00 4.51351148e+00 5.45473895e+00
7.72812500e-01 5.01082715e+00 4.98897527e+00 2.96490101e-01 4.66029303e+00 5.32478716e+00 4.51393636e+00 5.45678695e+00
7.73437500e-01 5.01138953e+00 4.98885552e+00 2.96745683e-01 4.65663353e+00 5.32154731e+00 4.51403321e+00 5.45468589e+00
7.74062500e-01 5.01134828e+00 4.98929870e+00 2.96508929e-01 4.65786312e+00 5.32395155e+00 4.51595579e+00 5.45514716e+00
7.74687500e-01 5.01106200e+00 4.98962041e+00 2.96014223e-01 4.65800769e+00 5.32298343e+00 4.52041419e+00 5.45693181e+00
7.75312500e-01 5.01123476e+00 4.98916272e+00 2.96527386e-01 4.65717449e+00 5.32672038e+00 4.51680295e+00 5.45905309e+00
7.75937500e-01 5.01120136e+00 4.98868844e+00 2.97002581e-01 4.66060766e+00 5.32348524e+00 4.51419059e+00 5.45709849e+00
7.76562500e-01 5.01077982e+00 4.98935052e+00 2.96812620e-01 4.66030496e+00 5.32559706e+00 4.51648711e+00 5.45738881e+00
7.77187500e-01 5.00970790e+00 4.98984826e+00 2.96365066e-01 4.65595607e+00 5.32397058e+00 4.52060100e+00 5.45736986e+00
7.77812500e-01 5.01081425e+00 4.98962055e+00 2.96207283e-01 4.65790289e+00 5.32372725e+00 4.51643022e+00 5.45531143e+00
7.78437500e-01 5.01089948e+00 4.98890028e+00 2.96460651e-01 4.66091082e+00 5.32444760e+00 4.51525387e+00 5.45891484e+00
7.79062500e-01 5.00944142e+00 4.98863402e+00 2.96643916e-01 4.65682821e+00 5.32542765e+00 4.51501798e+00 5.45795063e+00
7.79687500e-01 5.00976509e+00 4.98905059e+00 2.96311318e-01 4.65928066e+00 5.32618533e+00 4.51796982e+00 5.45865890e+00
7.80312500e-01 5.01053950e+00 4.98945867e+00 2.95996361e-01 4.66082977e+00 5.32339764e+00 4.51572249e+00 5.45608612e+00
7.80937500e-01 5.01055878e+00 4.98947158e+00 2.96190895e-01 4.65751899e+00 5.32443345e+00 4.51700518e+00 5.45764607e+00
7.81562500e-01 5.01093837e+00 4.98937051e+00 2.96552738e-01 4.65987398e+00 5.32433308e+00 4.51714960e+00 5.45808149e+00
7.82187500e-01 5.01056494e+00 4.98910016e+00 2.96774457e-01 4.65774663e+00 5.32467134e+00 4.51750434e+00 5.45585792e+00
7.82812500e-01 5.01225408e+00 4.98881409e+00 2.96629172e-01 4.65809467e+00 5.32289723e+00 4.51696274e+00 5.45599713e+00
7.83437500e-01 5.01113295e+00 4.98909433e+00 2.96277313e-01 4.65602770e+00 5.32267982e+00 4.51768460e+00 5.45603157e+00
7.84062500e-01 5.01124532e+00 4.98958373e+00 2.96290710e-01 4.66243061e+00 5.32219873e+00 4.51640415e+00 5.46044150e+00
7.84687500e-01 5.01167191e+00 4.98971750e+00 2.96348261e-01 4.66020768e+00 5.32544440e+00 4.51394846e+00 5.45821033e+00
7.85312500e-01 5.01265286e+00 4.98909548e+00 2.96405586e-01 4.65788033e+00 5.32293075e+00 4.51632531e+00 5.45382361e+00
7.85937500e-01 5.01281620e+00 4.98855027e+00 2.96581289e-01 4.65751104e+00 5.32503947e+00 4.51487913e+00 5.45701359e+00
7.86562500e-01 5.01239931e+00 4.98909334e+00 2.96697391e-01 4.65728677e+00 5.32613681e+00 4.51591918e+00 5.45696804e+00
7.87187500e-01 5.01215802e+00 4.98983426e+00 2.96494338e-01 4.66075714e+00 5.32408360e+00 4.51978705e+00 5.45980690e+00
7.87812500e-01 5.01215097e+00 4.98972812e+00 2.96204458e-01 4.65934939e+00 5.32243748e+00 4.51598268e+00 5.45758968e+00
7.88437500e-01 5.01324599e+00 4.98908987e+00 2.96311641e-01 4.65580898e+00 5.32269681e+00 4.51526320e+00 5.45457290e+00
7.89062500e-01 5.01261352e+00 4.98888879e+00 2.96567687e-01 4.66000390e+00 5.32066690e+00 4.51407860e+00 5.45581297e+00
7.89687500e-01 5.01269598e+00 4.98921484e+00 2.96496326e-01 4.66015435e+00 5.32163437e+00 4.51596828e+00 5.45829276e+00
7.90312500e-01 5.01250923e+00 4.98931396e+00 2.96392265e-01 4.65767030e+00 5.32279467e+00 4.51444032e+00 5.45728518e+00
7.90937500e-01 5.01218889e+00 4.98929669e+00 2.96608710e-01 4.65843559e+00 5.32558215e+00 4.51650855e+00 5.45608553e+00
7.91562500e-01 5.01233108e+00 4.98924598e+00 2.96810530e-01 4.65768218e+00 5.32545035e+00 4.51554751e+00 5.45661722e+00
7.92187500e-01 5.01255111e+00 4.98932460e+00 2.96506717e-01 4.65830633e+00 5.32528738e+00 4.51657082e+00 5.45522053e+00
7.92812500e-01 5.01239686e+00 4.98947314e+00 2.96169103e-01 4.66143209e+00 5.32530187e+00 4.52203482e+00 5.45817606e+00
7.93437500e-01 5.01119896e+00 4.98926653e+00 2.96276050e-01 4.65863804e+00 5.32284373e+00 4.51562733e+00 5.45528066e+00
7.94062500e-01 5.01146166e+00 4.98904930e+00 2.96443936e-01 4.65680015e+00 5.31561444e+00 4.51427974e+00 5.45680145e+00
7.94687500e-01 5.01130419e+00 4.98923648e+00 2.96572046e-01 4.65846786e+00 5.32247552e+00 4.51417042e+00 5.45642137e+00
7.95312500e-01 5.01078811e+00 4.98963809e+00 2.96680705e-01 4.65841916e+00 5.32796684e+00 4.51574992e+00 5.45696511e+00
7.95937500e-01 5.00980894e+00 4.98974444e+00 2.96743173e-01 4.65857604e+00 5.32549649e+00 4.51453271e+00 5.45871058e+00
7.96562500e-01 5.01017423e+00 4.98910908e+00 2.96827193e-01 4.65761158e+00 5.32467406e+00 4.51873392e+00 5.45593561e+00
7.97187500e-01 5.01078329e+00 4.98857268e+00 2.96820135e-01 4.65774651e+00 5.31814088e+00 4.51719072e+00 5.45642907e+00
7.97812500e-01 5.01237628e+00 4.98876948e+00 2.96215303e-01 4.65697736e+00 5.31377700e+00 4.51643814e+00 5.45628593e+00
7.98437500e-01 5.01350597e+00 4.98950023e+00 2.95838547e-01 4.66085424e+00 5.32162968e+00 4.51825487e+00 5.45731254e+00
7.99062500e-01 5.01345091e+00 4.98956737e+00 2.96378906e-01 4.65635583e+00 5.32545499e+00 4.51461536e+00 5.45652246e+00
7.99687500e-01 5.01268014e+00 4.98909827e+00 2.96859513e-01 4.66020567e+00 5.32524232e+00 4.51419873e+00 5.45747229e+00
8.00312500e-01 5.01276841e+00 4.98890529e+00 2.96637225e-01 4.65868832e+00 5.32487684e+00 4.51696680e+00 5.45828443e+00
8.00937500e-01 5.01277647e+00 4.98906488e+00 2.96171116e-01 4.65642733e+00 5.31928152e+00 4.51958479e+00 5.45648351e+00
8.01562500e-01 5.01408763e+00 4.98944696e+00 2.96168968e-01 4.65850088e+00 5.32346289e+00 4.51666427e+00 5.45496102e+00
8.02187500e-01 5.01304935e+00 4.98977759e+00 2.96572172e-01 4.65878379e+00 5.32414315e+00 4.51497173e+00 5.45643373e+00
8.02812500e-01 5.01087799e+00 4.98936838e+00 2.96464410e-01 4.65979831e+00 5.32550384e+00 4.51421879e+00 5.45500215e+00
8.03437500e-01 5.01167839e+00 4.98883441e+00 2.96047592e-01 4.65817907e+00 5.32515793e+00 4.51633394e+00 5.45625254e+00
8.04062500e-01 5.01220948e+00 4.98885287e+00 2.96175125e-01 4.66082266e+00 5.32348998e+00 4.51638933e+00 5.45249432e+00
8.04687500e-01 5.01227622e+00 4.98887089e+00 2.96717223e-01 4.66002749e+00 5.32227238e+00 4.51483657e+00 5.45405913e+00
8.05312500e-01 5.01235800e+00 4.98919691e+00 2.96971684e-01 4.66034158e+00 5.32329750e+00 4.51332402e+00 5.45683593e+00
8.05937500e-01 5.01104410e+00 4.98956796e+00 2.96883963e-01 4.65853615e+00 5.32367113e+00 4.52040597e+00 5.46082278e+00
8.06562500e-01 5.01048584e+00 4.98953111e+00 2.96586856e-01 4.65982235e+00 5.32582179e+00 4.52147931e+00 5.46457516e+00
8.07187500e-01 5.01144861e+00 4.98899034e+00 2.96526932e-01 4.65783402e+00 5.32164798e+00 4.51720995e+00 5.46071943e+00
8.07812500e-01 5.01171012e+00 4.98856840e+00 2.96243130e-01 4.65868386e+00 5.32315207e+00 4.51350003e+00 5.45660173e+00
8.08437500e-01 5.01203418e+00 4.98888921e+00 2.95841670e-01 4.65971472e+00 5.32219822e+00 4.51891948e+00 5.45238712e+00
8.09062500e-01 5.01221973e+00 4.98929367e+00 2.95892960e-01 4.65989785e+00 5.32403515e+00 4.51726805e+00 5.45323549e+00
8.09687500e-01 5.01179305e+00 4.98949782e+00 2.96493161e-01 4.65835525e+00 5.32409560e+00 4.51597097e+00 5.46318922e+00
8.10312500e-01 5.01209132e+00 4.98958099e+00 2.96868227e-01 4.65910927e+00 5.32408550e+00 4.51813949e+00 5.46292865e+00
8.10937500e-01 5.01232169e+00 4.98941799e+00 2.96586513e-01 4.65888811e+00 5.32520805e+00 4.51937357e+00 5.45924267e+00
8.11562500e-01 5.01314037e+00 4.98920976e+00 2.95887090e-01 4.65917770e+00 5.32117648e+00 4.51928850e+00 5.45794233e+00
8.12187500e-01 5.01322021e+00 4.98884516e+00 2.95843679e-01 4.65867851e+00 5.32181536e+00 4.51794343e+00 5.45626413e+00
8.12812500e-01 5.01215169e+00 4.98872684e+00 2.96402611e-01 4.65766405e+00 5.32308406e+00 4.51429288e+00 5.45617015e+00
8.13437500e-01 5.01217842e+00 4.98906791e+00 2.96681930e-01 4.65794763e+00 5.32589691e+00 4.51630587e+00 5.45602528e+00
8.14062500e-01 5.01281082e+00 4.98944261e+00 2.96496361e-01 4.65959149e+00 5.32475459e+00 4.51804865e+00 5.45365329e+00
8.14687500e-01 5.01332446e+00 4.98961572e+00 2.96610119e-01 4.65949410e+00 5.32496832e+00 4.51671215e+00 5.45573271e+00
8.15312500e-01 5.01300779e+00 4.98958422e+00 2.96560346e-01 4.66105474e+00 5.32092992e+00 4.51619873e+00 5.45580041e+00
8.15937500e-01 5.01447969e+00 4.98930259e+00 2.96141929e-01 4.66052660e+00 5.32304609e+00 4.51452224e+00 5.45391543e+00
8.16562500e-01 5.01268628e+00 4.98894680e+00 2.95996951e-01 4.65527110e+00 5.32446541e+00 4.51663265e+00 5.45640435e+00
8.17187500e-01 5.01126749e+00 4.98864590e+00 2.96506009e-01 4.65597150e+00 5.32263462e+00 4.51520909e+00 5.45764343e+00
8.17812500e-01 5.01204949e+00 4.98890416e+00 2.97006697e-01 4.65662562e+00 5.32436888e+00 4.51557173e+00 5.46099335e+00
8.18437500e-01 5.01162048e+00 4.98926320e+00 2.96769448e-01 4.65809816e+00 5.32461733e+00 4.51478638e+00 5.45497568e+00
8.19062500e-01 5.01329159e+00 4.98941628e+00 2.96122276e-01 4.65952256e+00 5.32355174e+00 4.51951769e+00 5.44964020e+00
8.19687500e-01 5.01343109e+00 4.98923829e+00 2.96065680e-01 4.65900868e+00 5.32345047e+00 4.51753622e+00 5.45311901e+00
8.20312500e-01 5.01326735e+00 4.98917108e+00 2.96590659e-01 4.65792475e+00 5.32366981e+00 4.51502218e+00 5.45633786e+00
8.20937500e-01 5.01252130e+00 4.98954306e+00 2.96613455e-01 4.66003122e+00 5.32015480e+00 4.51517011e+00 5.45649712e+00
8.21562500e-01 5.01174688e+00 4.98953000e+00 2.96384177e-01 4.65624219e+00 5.32415566e+00 4.51930575e+00 5.45762962e+00
8.22187500e-01 5.01195186e+00 4.98913709e+00 2.96403634e-01 4.65789835e+00 5.32638744e+00 4.51923979e+00 5.45967989e+00
8.22812500e-01 5.01191476e+00 4.98878331e+00 2.96382744e-01 4.65974399e+00 5.32400013e+00 4.51614969e+00 5.45467962e+00
8.23437500e-01 5.01203159e+00 4.98883395e+00 2.96367271e-01 4.65942220e+00 5.32558161e+00 4.51543093e+00 5.45795940e+00
8.24062500e-01 5.01081230e+00 4.98934470e+00 2.96177410e-01 4.65628177e+00 5.32455370e+00 4.51828106e+00 5.45779874e+00
8.24687500e-01 5.00951896e+00 4.98978192e+00 2.96197592e-01 4.65997330e+00 5.31972716e+00 4.51922568e+00 5.45678218e+00
8.25312500e-01 5.00922919e+00 4.98940469e+00 2.96420750e-01 4.65887957e+00 5.32188370e+00 4.51628643e+00 5.45372199e+00
8.25937500e-01 5.00886313e+00 4.98891580e+00 2.96501919e-01 4.65606873e+00 5.31899523e+00 4.51262168e+00 5.45656641e+00
8.26562500e-01 5.00970174e+00 4.98884135e+00 2.96377246e-01 4.65717271e+00 5.32204756e+00 4.51261292e+00 5.45653511e+00
8.27187500e-01 5.01063594e+00 4.98906204e+00 2.96606113e-01 4.65816024e+00 5.32680279e+00 4.51481862e+00 5.45577594e+00
8.27812500e-01 5.01030969e+00 4.98921287e+00 2.96725472e-01 4.65814460e+00 5.32683002e+00 4.52033175e+00 5.45546910e+00
8.28437500e-01 5.01065817e+00 4.98925681e+00 2.96481632e-01 4.65904069e+00 5.32201235e+00 4.51411241e+00 5.45994148e+00
8.29062500e-01 5.01200867e+00 4.98904227e+00 2.96214526e-01 4.65657572e+00 5.31989856e+00 4.51448814e+00 5.45833457e+00
8.29687500e-01 5.01303578e+00 4.98898029e+00 2.96429619e-01 4.65594150e+00 5.32365599e+00 4.51220731e+00 5.45549628e+00
8.30312500e-01 5.01264171e+00 4.98941006e+00 2.96710835e-01 4.65805083e+00 5.32510354e+00 4.51273122e+00 5.45535657e+00
8.30937500e-01 5.01349094e+00 4.98957991e+00 2.96700554e-01 4.65933458e+00 5.32522350e+00 4.51548926e+00 5.45640740e+00
8.31562500e-01 5.01213596e+00 4.98931743e+00 2.96327495e-01 4.65856528e+00 5.32541403e+00 4.51702221e+00 5.45785040e+00
8.32187500e-01 5.01184917e+00 4.98872375e+00 2.96069729e-01 4.65748313e+00 5.32261764e+00 4.51743688e+00 5.45897851e+00
8.32812500e-01 5.01173941e+00 4.98862477e+00 2.96059164e-01 4.65619707e+00 5.32213718e+00 4.52272711e+00 5.45508955e+00
8.33437500e-01 5.01149061e+00 4.98914763e+00 2.96112516e-01 4.65750643e+00 5.31725847e+00 4.51683453e+00 5.45685558e+00
8.34062500e-01 5.01167178e+00 4.98969059e+00 2.96423634e-01 4.65923851e+00 5.32346674e+00 4.51530414e+00 5.45612488e+00
8.34687500e-01 5.01223623e+00 4.98965433e+00 2.96572149e-01 4.66189807e+00 5.32441007e+00 4.51467048e+00 5.45956513e+00
8.35312500e-01 5.01080020e+00 4.98919319e+00 2.96573528e-01 4.65710188e+00 5.32324766e+00 4.51356501e+00 5.45749976e+00
8.35937500e-01 5.01141379e+00 4.98901573e+00 2.96516757e-01 4.65587962e+00 5.32425045e+00 4.51929389e+00 5.45546974e+00
8.36562500e-01 5.00985003e+00 4.98918100e+00 2.96323472e-01 4.65924713e+00 5.32352066e+00 4.51567204e+00 5.45678192e+00
8.37187500e-01 5.01038418e+00 4.98945777e+00 2.96090143e-01 4.66206159e+00 5.32208089e+00 4.51770656e+00 5.45473322e+00
8.37812500e-01 5.00979101e+00 4.98932529e+00 2.96070189e-01 4.66146667e+00 5.32314437e+00 4.51327303e+00 5.45337116e+00
8.38437500e-01 5.01013913e+00 4.98911073e+00 2.96369640e-01 4.65803909e+00 5.32462002e+00 4.51496651e+00 5.45576608e+00
8.39062500e-01 5.01230706e+00 4.98921069e+00 2.96481105e-01 4.65706784e+00 5.32508907e+00 4.51689065e+00 5.45416154e+00
8.39687500e-01 5.01163913e+00 4.98930076e+00 2.96410217e-01 4.66025487e+00 5.32274333e+00 4.51661149e+00 5.45472004e+00
8.40312500e-01 5.01250543e+00 4.98930047e+00 2.96538157e-01 4.65743779e+00 5.32564690e+00 4.51902868e+00 5.45876455e+00
8.40937500e-01 5.01198693e+00 4.98913152e+00 2.96494543e-01 4.65812146e+00 5.32275234e+00 4.51484957e+00 5.45813600e+00
8.41562500e-01 5.01149931e+00 4.98915146e+00 2.96501134e-01 4.65906168e+00 5.32642039e+00 4.51536363e+00 5.45694877e+00
8.42187500e-01 5.01191736e+00 4.98913312e+00 2.96313466e-01 4.65797168e+00 5.32586777e+00 4.51501931e+00 5.45354054e+00
8.42812500e-01 5.01245375e+00 4.98909523e+00 2.96317067e-01 4.66188024e+00 5.32035440e+00 4.51820445e+00 5.46025488e+00
8.43437500e-01 5.01136912e+00 4.98907444e+00 2.96592648e-01 4.65668094e+00 5.32445049e+00 4.51867176e+00 5.45989926e+00
8.44062500e-01 5.01163159e+00 4.98927081e+00 2.96623359e-01 4.65793225e+00 5.32305163e+00 4.51284008e+00 5.45607516e+00
8.44687500e-01 5.01089908e+00 4.98952166e+00 2.96364352e-01 4.65912212e+00 5.32402080e+00 4.51434733e+00 5.45597041e+00
8.45312500e-01 5.01105282e+00 4.98952661e+00 2.96237567e-01 4.65984758e+00 5.32431580e+00 4.51359144e+00 5.45395268e+00
8.45937500e-01 5.01102355e+00 4.98928657e+00 2.96311840e-01 4.65932862e+00 5.32504246e+00 4.51727431e+00 5.45655392e+00
8.46562500e-01 5.01092085e+00 4.98903308e+00 2.96263721e-01 4.66006612e+00 5.32310284e+00 4.51868851e+00 5.46206275e+00
8.47187500e-01 5.01093246e+00 4.98863899e+00 2.96287468e-01 4.65676395e+00 5.32133771e+00 4.51580893e+00 5.45748512e+00
8.47812500e-01 5.01102096e+00 4.98866124e+00 2.96504789e-01 4.65712397e+00 5.32386730e+00 4.51503571e+00 5.45511427e+00
8.48437500e-01 5.01081958e+00 4.98891088e+00 2.96744479e-01 4.65753433e+00 5.32538388e+00 4.51382557e+00 5.45419040e+00
8.49062500e-01 5.01061602e+00 4.98930284e+00 2.96603160e-01 4.66030045e+00 5.32448863e+00 4.51627206e+00 5.45652467e+00
8.49687500e-01 5.01090058e+00 4.98985106e+00 2.96063124e-01 4.65798135e+00 5.32380446e+00 4.51820628e+00 5.46089878e+00
8.50312500e-01 5.01080667e+00 4.98978085e+00 2.95990632e-01 4.65954456e+00 5.32166938e+00 4.51404792e+00 5.45596030e+00
8.50937500e-01 5.01140611e+00 4.98935370e+00 2.96586923e-01 4.65856394e+00 5.32494545e+00 4.51230441e+00 5.45496769e+00
8.51562500e-01 5.01175431e+00 4.98892481e+00 2.96934215e-01 4.65810579e+00 5.32700420e+00 4.51463318e+00 5.45509963e+00
8.52187500e-01 5.01296007e+00 4.98873612e+00 2.96606332e-01 4.65779369e+00 5.32418771e+00 4.51608964e+00 5.45661795e+00
8.52812500e-01 5.01134112e+00 4.98858251e+00 2.95937224e-01 4.65801666e+00 5.32276502e+00 4.51725993e+00 5.45412072e+00
8.53437500e-01 5.01229509e+00 4.98897119e+00 2.95785509e-01 4.65995451e+00 5.32464369e+00 4.52078208e+00 5.45494501e+00
8.54062500e-01 5.01162555e+00 4.98962219e+00 2.96160058e-01 4.66031655e+00 5.32179391e+00 4.51807428e+00 5.45775325e+00
8.54687500e-01 5.01030974e+00 4.98985074e+00 2.96631190e-01 4.65815784e+00 5.32206640e+00 4.51563116e+00 5.45851925e+00
8.55312500e-01 5.01122611e+00 4.98955242e+00 2.96961596e-01 4.65684230e+00 5.32503717e+00 4.51403708e+00 5.45677417e+00
8.55937500e-01 5.01068389e+00 4.98903751e+00 2.96625858e-01 4.65929698e+00 5.32304151e+00 4.51446240e+00 5.45645147e+00
8.56562500e-01 5.01146535e+00 4.98885015e+00 2.96061782e-01 4.65830129e+00 5.32165623e+00 4.51954278e+00 5.45598744e+00
8.57187500e-01 5.01103197e+00 4.98892648e+00 2.96067031e-01 4.65947137e+00 5.32485296e+00 4.51596532e+00 5.45720431e+00
8.57812500e-01 5.01057359e+00 4.98905877e+00 2.96402201e-01 4.65894866e+00 5.32348750e+00 4.51397647e+00 5.45912874e+00
8.58437500e-01 5.01167949e+00 4.98917141e+00 2.96449494e-01 4.66001961e+00 5.32584403e+00 4.51401572e+00 5.45698175e+00
8.59062500e-01 5.01038694e+00 4.98933674e+00 2.96208673e-01 4.65605990e+00 5.32039901e+00 4.51877738e+00 5.45339107e+00
8.59687500e-01 5.01044190e+00 4.98942804e+00 2.95980496e-01 4.65796672e+00 5.32447124e+00 4.51896502e+00 5.45412179e+00
8.60312500e-01 5.00861553e+00 4.98904132e+00 2.96231002e-01 4.65875736e+00 5.31928581e+00 4.51594286e+00 5.45728654e+00
8.60937500e-01 5.00891868e+00 4.98910429e+00 2.96672106e-01 4.65975595e+00 5.32107451e+00 4.51356740e+00 5.46002304e+00
8.61562500e-01 5.00893848e+00 4.98949782e+00 2.96763341e-01 4.65935169e+00 5.32590474e+00 4.51488781e+00 5.45564720e+00
8.62187500e-01 5.01079504e+00 4.98967430e+00 2.96348500e-01 4.66221167e+00 5.32629963e+00 4.51753309e+00 5.45347055e+00
8.62812500e-01 5.01064003e+00 4.98927676e+00 2.96078743e-01 4.65812853e+00 5.32672473e+00 4.51888432e+00 5.45468082e+00
8.63437500e-01 5.01135375e+00 4.98876684e+00 2.96154963e-01 4.66222131e+00 5.32174630e+00 4.51672679e+00 5.45772556e+00
8.64062500e-01 5.01019082e+00 4.98876533e+00 2.95967548e-01 4.65945655e+00 5.31886592e+00 4.51725238e+00 5.45608788e+00
8.64687500e-01 5.01012923e+00 4.98930025e+00 2.96010609e-01 4.65709461e+00 5.32173065e+00 4.51387225e+00 5.45794012e+00
8.65312500e-01 5.01119685e+00 4.98971055e+00 2.96406187e-01 4.65950505e+00 5.32519268e+00 4.51921529e+00 5.45566140e+00
8.65937500e-01 5.01144321e+00 4.98931459e+00 2.96779873e-01 4.65844748e+00 5.32538440e+00 4.51648862e+00 5.45841995e+00
8.66562500e-01 5.01117367e+00 4.98873757e+00 2.96774035e-01 4.65745739e+00 5.32314929e+00 4.51673972e+00 5.46091799e+00
8.67187500e-01 5.00924470e+00 4.98871694e+00 2.96342889e-01 4.65738910e+00 5.32323793e+00 4.51257518e+00 5.45826609e+00
8.67812500e-01 5.00962327e+00 4.98931430e+00 2.95991274e-01 4.65985438e+00 5.32234650e+00 4.51675735e+00 5.45659855e+00
8.68437500e-01 5.00832069e+00 4.98949827e+00 2.96084705e-01 4.65970378e+00 5.32121653e+00 4.51704317e+00 5.45597500e+00
8.69062500e-01 5.00902496e+00 4.98909310e+00 2.96125196e-01 4.65982204e+00 5.32453145e+00 4.51703724e+00 5.45157850e+00
8.69687500e-01 5.00886408e+00 4.98886636e+00 2.96314686e-01 4.65845460e+00 5.32523712e+00 4.51569430e+00 5.46124511e+00
8.70312500e-01 5.00826718e+00 4.98885055e+00 2.96382523e-01 4.65927081e+00 5.32471155e+00 4.51256666e+00 5.45839277e+00
8.70937500e-01 5.00975951e+00 4.98918486e+00 2.96496487e-01 4.65958263e+00 5.31950570e+00 4.51565646e+00 5.45679746e+00
8.71562500e-01 5.01036938e+00 4.98927096e+00 2.96514474e-01 4.66009005e+00 5.31872741e+00 4.52155931e+00 5.45476737e+00
8.72187500e-01 5.01130363e+00 4.98948688e+00 2.96345003e-01 4.65979252e+00 5.32219069e+00 4.52039047e+00 5.45417037e+00
8.72812500e-01 5.01168990e+00 4.98975418e+00 2.96108566e-01 4.65939210e+00 5.32422331e+00 4.51547367e+00 5.45538874e+00
8.73437500e-01 5.01031892e+00 4.98967865e+00 2.96089247e-01 4.65977328e+00 5.32598058e+00 4.51917696e+00 5.45676595e+00
8.74062500e-01 5.01080840e+00 4.98897753e+00 2.96691977e-01 4.66014790e+00 5.32397779e+00 4.51439343e+00 5.45775878e+00
8.74687500e-01 5.01087319e+00 4.98844854e+00 2.96823102e-01 4.65985885e+00 5.31950728e+00 4.51753394e+00 5.45545412e+00
8.75312500e-01 5.01128624e+00 4.98896788e+00 2.96172015e-01 4.65913360e+00 5.31820147e+00 4.51500380e+00 5.45476591e+00
8.75937500e-01 5.01194389e+00 4.98960179e+00 2.95758112e-01 4.65727998e+00 5.32095930e+00 4.51477290e+00 5.45921445e+00
8.76562500e-01 5.01166539e+00 4.98967638e+00 2.96077258e-01 4.66061011e+00 5.32292893e+00 4.51379969e+00 5.45698692e+00
8.77187500e-01 5.01196208e+00 4.98919910e+00 2.96608439e-01 4.65852763e+00 5.32723206e+00 4.51594621e+00 5.45891224e+00
8.77812500e-01 5.01209325e+00 4.98898263e+00 2.96555693e-01 4.65980663e+00 5.32654322e+00 4.51744800e+00 5.45390678e+00
8.78437500e-01 5.01141562e+00 4.98904937e+00 2.96101569e-01 4.65727968e+00 5.32474083e+00 4.51721366e+00 5.45460803e+00
8.79062500e-01 5.01239858e+00 4.98917887e+00 2.95859331e-01 4.65988309e+00 5.31973594e+00 4.51866532e+00 5.45597036e+00
8.79687500e-01 5.01222574e+00 4.98916176e+00 2.96272173e-01 4.65742844e+00 5.32139008e+00 4.51671163e+00 5.45623165e+00
8.80312500e-01 5.01104856e+00 4.98923797e+00 2.96579938e-01 4.65650438e+00 5.32270252e+00 4.51644823e+00 5.45910819e+00
8.80937500e-01 5.01165032e+00 4.98917968e+00 2.96623294e-01 4.66005364e+00 5.32288080e+00 4.51661666e+00 5.45721999e+00
8.81562500e-01 5.01201595e+00 4.98944150e+00 2.96442732e-01 4.65691504e+00 5.32510547e+00 4.51755036e+00 5.45884379e+00
8.82187500e-01 5.01191872e+00 4.98941431e+00 2.96132260e-01 4.65849736e+00 5.32342677e+00 4.51488650e+00 5.45506400e+00
8.82812500e-01 5.01183757e+00 4.98891102e+00 2.96041024e-01 4.65851174e+00 5.32326354e+00 4.51454619e+00 5.45500309e+00
8.83437500e-01 5.01309867e+00 4.98890093e+00 2.96123968e-01 4.65934601e+00 5.32339031e+00 4.51840085e+00 5.45814571e+00
8.84062500e-01 5.01213573e+00 4.98936073e+00 2.96225030e-01 4.65840547e+00 5.32541877e+00 4.51851584e+00 5.45201432e+00
8.84687500e-01 5.01064815e+00 4.98966622e+00 2.96243011e-01 4.65898374e+00 5.32561634e+00 4.51405517e+00 5.45313940e+00
8.85312500e-01 5.01216527e+00 4.98941412e+00 2.96152703e-01 4.65799019e+00 5.32323462e+00 4.51498825e+00 5.45540746e+00
8.85937500e-01 5.01118108e+00 4.98878328e+00 2.96053324e-01 4.65862962e+00 5.32097849e+00 4.51565127e+00 5.45749161e+00
8.86562500e-01 5.01118311e+00 4.98888226e+00 2.96186196e-01 4.65944372e+00 5.32205179e+00 4.51815216e+00 5.45678780e+00
8.87187500e-01 5.01157609e+00 4.98932594e+00 2.96426800e-01 4.65953609e+00 5.32594381e+00 4.51615992e+00 5.45751627e+00
8.87812500e-01 5.01138534e+00 4.98930509e+00 2.96712148e-01 4.65535146e+00 5.32510058e+00 4.51622003e+00 5.46055604e+00
8.88437500e-01 5.01206873e+00 4.98940419e+00 2.96410696e-01 4.65796571e+00 5.32491240e+00 4.51937808e+00 5.45714706e+00
8.89062500e-01 5.01019188e+00 4.98943624e+00 2.96023779e-01 4.65838815e+00 5.32299464e+00 4.51744072e+00 5.45469083e+00
8.89687500e-01 5.01202699e+00 4.98924509e+00 2.96030986e-01 4.66174511e+00 5.32057277e+00 4.51495911e+00 5.45297698e+00
8.90312500e-01 5.01315606e+00 4.98925929e+00 2.96218965e-01 4.65757745e+00 5.32273241e+00 4.51614587e+00 5.45407055e+00
8.90937500e-01 5.01173859e+00 4.98934556e+00 2.96165632e-01 4.65800104e+00 5.32221988e+00 4.52141594e+00 5.45760398e+00
8.91562500e-01 5.01060598e+00 4.98923585e+00 2.96303222e-01 4.65933595e+00 5.32544644e+00 4.51599912e+00 5.45478287e+00
8.92187500e-01 5.01105552e+00 4.98891400e+00 2.96367760e-01 4.65844866e+00 5.32438505e+00 4.51545240e+00 5.45158933e+00
8.92812500e-01 5.01103224e+00 4.98866628e+00 2.95868777e-01 4.65959626e+00 5.32629549e+00 4.51409051e+00 5.45216389e+00
8.93437500e-01 5.01050182e+00 4.98881064e+00 2.95718815e-01 4.65719633e+00 5.32380202e+00 4.51893884e+00 5.45476220e+00
8.94062500e-01 5.00939060e+00 4.98924110e+00 2.96365168e-01 4.65442509e+00 5.32443144e+00 4.52102930e+00 5.45809621e+00
8.94687500e-01 5.01051008e+00 4.98959998e+00 2.96755684e-01 4.65808686e+00 5.32576408e+00 4.51742834e+00 5.45855568e+00
8.95312500e-01 5.01059046e+00 4.98973435e+00 2.96611038e-01 4.65897228e+00 5.32307309e+00 4.51474814e+00 5.45504300e+00
8.95937500e-01 5.01004620e+00 4.98936346e+00 2.96233710e-01 4.66198786e+00 5.32300169e+00 4.51479568e+00 5.45631187e+00
8.96562500e-01 5.00874575e+00 4.98884663e+00 2.96029726e-01 4.65942040e+00 5.32168665e+00 4.51748980e+00 5.45487789e+00
8.97187500e-01 5.01000566e+00 4.98878812e+00 2.96178181e-01 4.65729622e+00 5.32467894e+00 4.51654478e+00 5.45704367e+00
8.97812500e-01 5.01107836e+00 4.98918858e+00 2.96399968e-01 4.65665881e+00 5.32307093e+00 4.51602373e+00 5.45430275e+00
8.98437500e-01 5.01046560e+00 4.98964242e+00 2.96320803e-01 4.65633869e+00 5.32554901e+00 4.51570802e+00 5.45630331e+00
8.99062500e-01 5.01077946e+00 4.98951987e+00 2.96590408e-01 4.66168510e+00 5.32604476e+00 4.51482482e+00 5.45628735e+00
8.99687500e-01 5.01119530e+00 4.98898523e+00 2.96546696e-01 4.65854218e+00 5.32433666e+00 4.51419718e+00 5.45601726e+00
9.00312500e-01 5.01080536e+00 4.98898299e+00 2.95958824e-01 4.65903904e+00 5.32293787e+00 4.51957779e+00 5.45622136e+00
9.00937500e-01 5.01159458e+00 4.98932136e+00 2.95484425e-01 4.66198709e+00 5.32130869e+00 4.52028671e+00 5.45532250e+00
9.01562500e-01 5.01113697e+00 4.98945424e+00 2.95919865e-01 4.65834522e+00 5.32383741e+00 4.51574012e+00 5.45440381e+00
9.02187500e-01 5.01124457e+00 4.98904516e+00 2.96592250e-01 4.65728848e+00 5.32546126e+00 4.51732109e+00 5.45833946e+00
9.02812500e-01 5.01137715e+00 4.98854656e+00 2.96876032e-01 4.65726756e+00 5.32447653e+00 4.51585164e+00 5.45962553e+00
9.03437500e-01 5.01095365e+00 4.98896772e+00 2.96703409e-01 4.65915600e+00 5.32399327e+00 4.51776011e+00 5.45567719e+00
9.04062500e-01 5.01123127e+00 4.98937414e+00 2.96355302e-01 4.66150653e+00 5.32495741e+00 4.51409814e+00 5.45528909e+00
9.04687500e-01 5.01089196e+00 4.98953993e+00 2.95915331e-01 4.65922271e+00 5.32356346e+00 4.51401931e+00 5.45557394e+00
9.05312500e-01 5.01143060e+00 4.98942713e+00 2.95748977e-01 4.65927127e+00 5.32221038e+00 4.51557293e+00 5.45533004e+00
9.05937500e-01 5.00934774e+00 4.98905209e+00 2.96085785e-01 4.65559507e+00 5.32106329e+00 4.51767044e+00 5.45754566e+00
9.06562500e-01 5.00972366e+00 4.98888058e+00 2.96472605e-01 4.65778850e+00 5.32406262e+00 4.51984187e+00 5.45902981e+00
9.07187500e-01 5.00927347e+00 4.98921171e+00 2.96443956e-01 4.65814416e+00 5.32483965e+00 4.51636211e+00 5.45565101e+00
9.07812500e-01 5.00942348e+00 4.98956219e+00 2.96281255e-01 4.65803829e+00 5.32522666e+00 4.51208005e+00 5.45623566e+00
9.08437500e-01 5.00921342e+00 4.98929870e+00 2.96306874e-01 4.66015592e+00 5.32441879e+00 4.51387895e+00 5.45376717e+00
9.09062500e-01 5.01047704e+00 4.98926427e+00 2.96560375e-01 4.65957941e+00 5.32557820e+00 4.51487504e+00 5.45908778e+00
9.09687500e-01 5.01038999e+00 4.98941164e+00 2.96315400e-01 4.65891237e+00 5.32331849e+00 4.52199207e+00 5.45915128e+00
9.10312500e-01 5.01177083e+00 4.98942249e+00 2.95828681e-01 4.65968923e+00 5.32014411e+00 4.52066738e+00 5.45579243e+00
9.10937500e-01 5.01202069e+00 4.98906296e+00 2.95791219e-01 4.65841061e+00 5.32303505e+00 4.51591530e+00 5.45415788e+00
9.11562500e-01 5.01169526e+00 4.98867849e+00 2.96107002e-01 4.66086564e+00 5.32351203e+00 4.51669002e+00 5.45338823e+00
9.12187500e-01 5.01115726e+00 4.98865685e+00 2.96333268e-01 4.65881575e+00 5.32237461e+00 4.51630745e+00 5.45371766e+00
9.12812500e-01 5.01142460e+00 4.98922074e+00 2.95922145e-01 4.65658429e+00 5.32275867e+00 4.51560487e+00 5.45492080e+00
9.13437500e-01 5.01159373e+00 4.98977383e+00 2.95991862e-01 4.65862703e+00 5.32457725e+00 4.51567586e+00 5.45608128e+00
9.14062500e-01 5.01135049e+00 4.98958338e+00 2.96556260e-01 4.65949054e+00 5.32460041e+00 4.51394783e+00 5.45725617e+00
9.14687500e-01 5.01012682e+00 4.98914045e+00 2.96660928e-01 4.65773135e+00 5.32360004e+00 4.51644943e+00 5.45504234e+00
9.15312500e-01 5.01138719e+00 4.98895670e+00 2.96022224e-01 4.65784405e+00 5.32172646e+00 4.51454508e+00 5.45788460e+00
9.15937500e-01 5.00927050e+00 4.98899212e+00 2.95607800e-01 4.65807138e+00 5.32105966e+00 4.51368038e+00 5.45642677e+00
9.16562500e-01 5.00971112e+00 4.98928527e+00 2.95938236e-01 4.65826647e+00 5.32434555e+00 4.51648727e+00 5.45419601e+00
9.17187500e-01 5.00909527e+00 4.98933135e+00 2.96624136e-01 4.65849801e+00 5.32447624e+00 4.51801813e+00 5.45546094e+00
9.17812500e-01 5.00968754e+00 4.98929833e+00 2.96967700e-01 4.65701182e+00 5.32481395e+00 4.51438558e+00 5.45761110e+00
9.18437500e-01 5.00978420e+00 4.98913889e+00 2.96575384e-01 4.65545416e+00 5.32316307e+00 4.51452623e+00 5.45736466e+00
9.19062500e-01 5.00993393e+00 4.98914981e+00 2.96023606e-01 4.65775258e+00 5.32471009e+00 4.51536087e+00 5.45558717e+00
9.19687500e-01 5.01045984e+00 4.98915178e+00 2.95937886e-01 4.66053015e+00 5.32368152e+00 4.51832699e+00 5.45800498e+00
9.20312500e-01 5.00998395e+00 4.98931990e+00 2.96063080e-01 4.65963348e+00 5.32503127e+00 4.51796393e+00 5.45769111e+00
9.20937500e-01 5.01081120e+00 4.98960048e+00 2.95969453e-01 4.65868570e+00 5.32560154e+00 4.51463688e+00 5.45738407e+00
9.21562500e-01 5.00959677e+00 4.98957537e+00 2.95912402e-01 4.65987517e+00 5.32006820e+00 4.51453570e+00 5.45510864e+00
9.22187500e-01 5.01081600e+00 4.98901337e+00 2.96219871e-01 4.65554996e+00 5.32109954e+00 4.51775984e+00 5.45039235e+00
9.22812500e-01 5.01044401e+00 4.98870429e+00 2.96510999e-01 4.65949959e+00 5.32287645e+00 4.51512453e+00 5.45157916e+00
9.23437500e-01 5.01056042e+00 4.98897903e+00 2.96388343e-01 4.66025592e+00 5.32214701e+00 4.51682794e+00 5.45538687e+00
9.24062500e-01 5.01176412e+00 4.98945571e+00 2.95814520e-01 4.65812771e+00 5.32319705e+00 4.51968312e+00 5.45667502e+00
9.24687500e-01 5.01091885e+00 4.98925064e+00 2.95710780e-01 4.65890340e+00 5.32336826e+00 4.52175183e+00 5.45733760e+00
9.25312500e-01 5.00976271e+00 4.98857725e+00 2.96435884e-01 4.65734350e+00 5.32269326e+00 4.51849455e+00 5.45702868e+00
9.25937500e-01 5.00831596e+00 4.98843676e+00 2.96723225e-01 4.65814409e+00 5.32228407e+00 4.51433005e+00 5.45674664e+00
9.26562500e-01 5.01022719e+00 4.98918992e+00 2.96122933e-01 4.65858233e+00 5.32309311e+00 4.51435754e+00 5.45604510e+00
9.27187500e-01 5.01013595e+00 4.98999473e+00 2.95672999e-01 4.66100772e+00 5.32250948e+00 4.51855143e+00 5.45471687e+00
9.27812500e-01 5.01091095e+00 4.98981783e+00 2.96048117e-01 4.66452691e+00 5.32159596e+00 4.51597627e+00 5.45701669e+00
9.28437500e-01 5.01042257e+00 4.98909828e+00 2.96653982e-01 4.65797887e+00 5.32220032e+00 4.51445781e+00 5.45723299e+00
9.29062500e-01 5.01042375e+00 4.98867600e+00 2.96220817e-01 4.65647564e+00 5.32527600e+00 4.51462154e+00 5.45476024e+00
9.29687500e-01 5.01039253e+00 4.98872684e+00 2.95782959e-01 4.66041563e+00 5.32419493e+00 4.51723927e+00 5.45525905e+00
9.30312500e-01 5.01082912e+00 4.98930852e+00 2.96014769e-01 4.66001040e+00 5.32411892e+00 4.51459284e+00 5.45395589e+00
9.30937500e-01 5.01260307e+00 4.98961572e+00 2.96584016e-01 4.65863883e+00 5.32520555e+00 4.51712890e+00 5.45445890e+00
9.31562500e-01 5.00962106e+00 4.98931931e+00 2.96878623e-01 4.65586255e+00 5.32287542e+00 4.51562927e+00 5.45574573e+00
9.32187500e-01 5.00921331e+00 4.98893423e+00 2.96404157e-01 4.65698309e+00 5.32125361e+00 4.51771737e+00 5.45847995e+00
9.32812500e-01 5.00820232e+00 4.98903997e+00 2.95883185e-01 4.65855102e+00 5.32653002e+00 4.51635179e+00 5.45723043e+00
9.33437500e-01 5.00839084e+00 4.98917123e+00 2.96071836e-01 4.65811756e+00 5.32492558e+00 4.51595640e+00 5.45182517e+00
9.34062500e-01 5.01034286e+00 4.98921406e+00 2.96439987e-01 4.65754791e+00 5.32432243e+00 4.51542019e+00 5.45507532e+00
9.34687500e-01 5.01055509e+00 4.98933269e+00 2.96527752e-01 4.65983825e+00 5.32441969e+00 4.51423439e+00 5.45941762e+00
9.35312500e-01 5.00989637e+00 4.98899455e+00 2.96214633e-01 4.65944505e+00 5.32295499e+00 4.51508799e+00 5.45489082e+00
9.35937500e-01 5.01068596e+00 4.98912601e+00 2.95686046e-01 4.66019482e+00 5.32098780e+00 4.51821614e+00 5.45401712e+00
9.36562500e-01 5.01008643e+00 4.98943390e+00 2.95660415e-01 4.65825433e+00 5.32342855e+00 4.51535251e+00 5.45759279e+00
9.37187500e-01 5.01156836e+00 4.98941403e+00 2.96303173e-01 4.65902340e+00 5.32325847e+00 4.51427862e+00 5.45640940e+00
9.37812500e-01 5.01169821e+00 4.98904938e+00 2.96916561e-01 4.65709244e+00 5.32381470e+00 4.51561798e+00 5.45665254e+00
9.38437500e-01 5.01095379e+00 4.98886649e+00 2.96506703e-01 4.65857928e+00 5.32383021e+00 4.51571912e+00 5.45649978e+00
9.39062500e-01 5.01004535e+00 4.98901363e+00 2.95835801e-01 4.65926675e+00 5.32221064e+00 4.51593986e+00 5.45367383e+00
9.39687500e-01 5.00968557e+00 4.98936844e+00 2.96006542e-01 4.65965364e+00 5.32409752e+00 4.51792202e+00 5.45583580e+00
9.40312500e-01 5.01159193e+00 4.98936324e+00 2.96405019e-01 4.66116372e+00 5.32624688e+00 4.51620402e+00 5.45277845e+00
9.40937500e-01 5.01088120e+00 4.98923937e+00 2.96293498e-01 4.66018692e+00 5.32495051e+00 4.51690940e+00 5.45264078e+00
9.41562500e-01 5.00994159e+00 4.98914191e+00 2.96010192e-01 4.65941473e+00 5.32109903e+00 4.51581055e+00 5.45904718e+00
9.42187500e-01 5.00899314e+00 4.98923149e+00 2.96002234e-01 4.66121105e+00 5.32112646e+00 4.51777044e+00 5.45869379e+00
9.42812500e-01 5.00855613e+00 4.98930836e+00 2.96236710e-01 4.65932803e+00 5.32323873e+00 4.51775145e+00 5.46054712e+00
9.43437500e-01 5.00894189e+00 4.98913996e+00 2.96391876e-01 4.66056759e+00 5.32127488e+00 4.51704191e+00 5.45706545e+00
9.44062500e-01 5.01060932e+00 4.98917717e+00 2.96376143e-01 4.65658899e+00 5.32452038e+00 4.51742099e+00 5.45600590e+00
9.44687500e-01 5.01052951e+00 4.98958241e+00 2.96307908e-01 4.65815577e+00 5.32643900e+00 4.51563529e+00 5.45316652e+00
9.45312500e-01 5.01053568e+00 4.98968103e+00 2.96336536e-01 4.66015828e+00 5.32527261e+00 4.51887190e+00 5.45829769e+00
9.45937500e-01 5.01077540e+00 4.98916991e+00 2.96330997e-01 4.66092439e+00 5.32315004e+00 4.51611886e+00 5.45994131e+00
9.46562500e-01 5.00941674e+00 4.98885481e+00 2.96139176e-01 4.65784815e+00 5.32078943e+00 4.51610410e+00 5.45657645e+00
9.47187500e-01 5.00806834e+00 4.98908175e+00 2.95885608e-01 4.65646800e+00 5.32108084e+00 4.51666430e+00 5.45392075e+00
9.47812500e-01 5.00930335e+00 4.98944955e+00 2.96066617e-01 4.65817769e+00 5.32096956e+00 4.51559693e+00 5.45413401e+00
9.48437500e-01 5.01016792e+00 4.98932387e+00 2.96114031e-01 4.65900755e+00 5.32577809e+00 4.51653334e+00 5.45480234e+00
9.49062500e-01 5.01051867e+00 4.98905335e+00 2.95956223e-01 4.66214867e+00 5.32461563e+00 4.51648286e+00 5.45771346e+00
9.49687500e-01 5.00969202e+00 4.98913212e+00 2.95869786e-01 4.65964662e+00 5.32397491e+00 4.51789347e+00 5.45782311e+00
9.50312500e-01 5.01020224e+00 4.98914233e+00 2.95838928e-01 4.65722138e+00 5.32494119e+00 4.51593883e+00 5.45608264e+00
9.50937500e-01 5.00972997e+00 4.98912472e+00 2.96000042e-01 4.65944367e+00 5.31583016e+00 4.51481666e+00 5.45615911e+00
9.51562500e-01 5.01030878e+00 4.98918795e+00 2.96339719e-01 4.65905027e+00 5.32434208e+00 4.51579275e+00 5.45579442e+00
9.52187500e-01 5.01080360e+00 4.98932632e+00 2.96317204e-01 4.66039032e+00 5.32587255e+00 4.52125807e+00 5.45854657e+00
9.52812500e-01 5.01068148e+00 4.98940998e+00 2.96216277e-01 4.65791186e+00 5.32517730e+00 4.51792120e+00 5.45759037e+00
9.53437500e-01 5.00943114e+00 4.98924271e+00 2.96422027e-01 4.65706385e+00 5.32189210e+00 4.51352030e+00 5.45417118e+00
9.54062500e-01 5.00987008e+00 4.98934519e+00 2.96455897e-01 4.65856523e+00 5.32403631e+00 4.51367005e+00 5.45440812e+00
9.54687500e-01 5.00874501e+00 4.98933029e+00 2.95992988e-01 4.65787098e+00 5.32267524e+00 4.51437937e+00 5.45766754e+00
9.55312500e-01 5.01035017e+00 4.98918728e+00 2.95564643e-01 4.65910992e+00 5.32459043e+00 4.51967162e+00 5.45712008e+00
9.55937500e-01 5.01005056e+00 4.98892118e+00 2.95517182e-01 4.65756584e+00 5.32389850e+00 4.51730974e+00 5.45999483e+00
9.56562500e-01 5.00959869e+00 4.98908273e+00 2.95851822e-01 4.65974948e+00 5.32044329e+00 4.51770637e+00 5.45647479e+00
9.57187500e-01 5.01199294e+00 4.98924977e+00 2.96481224e-01 4.65965884e+00 5.32331737e+00 4.51505471e+00 5.45703923e+00
9.57812500e-01 5.01020885e+00 4.98944613e+00 2.96985357e-01 4.65925159e+00 5.32413070e+00 4.51657875e+00 5.45696418e+00
9.58437500e-01 5.01141748e+00 4.98938662e+00 2.96780224e-01 4.65717960e+00 5.32687252e+00 4.51751018e+00 5.45970031e+00
9.59062500e-01 5.01089428e+00 4.98927676e+00 2.96351019e-01 4.65642299e+00 5.32432259e+00 4.51750666e+00 5.45573805e+00
9.59687500e-01 5.01197494e+00 4.98926654e+00 2.95969582e-01 4.65688327e+00 5.32375165e+00 4.51523859e+00 5.45501790e+00
9.60312500e-01 5.01154726e+00 4.98967974e+00 2.95773306e-01 4.65990302e+00 5.32236901e+00 4.51582793e+00 5.45334409e+00
9.60937500e-01 5.01125780e+00 4.98946322e+00 2.95905914e-01 4.66014697e+00 5.31997300e+00 4.51654827e+00 5.45728247e+00
9.61562500e-01 5.01010894e+00 4.98884321e+00 2.95999426e-01 4.65867771e+00 5.32430877e+00 4.51630630e+00 5.45620873e+00
9.62187500e-01 5.00916698e+00 4.98833413e+00 2.95822266e-01 4.65760366e+00 5.32375454e+00 4.51479530e+00 5.45418331e+00
9.62812500e-01 5.01004196e+00 4.98869628e+00 2.95998266e-01 4.65867098e+00 5.32604393e+00 4.51574595e+00 5.45515501e+00
9.63437500e-01 5.00923209e+00 4.98948703e+00 2.96316610e-01 4.65937931e+00 5.32279414e+00 4.51569945e+00 5.45716537e+00
9.64062500e-01 5.01037206e+00 4.98973766e+00 2.96578041e-01 4.65811362e+00 5.32244030e+00 4.51579779e+00 5.45648347e+00
9.64687500e-01 5.01044710e+00 4.98918122e+00 2.96436900e-01 4.65915040e+00 5.32285556e+00 4.51693210e+00 5.45554446e+00
9.65312500e-01 5.00994512e+00 4.98899191e+00 2.96119167e-01 4.65926089e+00 5.32240893e+00 4.51592964e+00 5.45551021e+00
9.65937500e-01 5.01128292e+00 4.98948135e+00 2.95684083e-01 4.66358610e+00 5.32488269e+00 4.51554814e+00 5.45626431e+00
9.66562500e-01 5.01099824e+00 4.98945414e+00 2.95624887e-01 4.65948642e+00 5.32443013e+00 4.51694384e+00 5.45328012e+00
9.67187500e-01 5.01055070e+00 4.98893726e+00 2.95954701e-01 4.65781146e+00 5.32265181e+00 4.51916427e+00 5.45410545e+00
9.67812500e-01 5.01020677e+00 4.98885591e+00 2.96165846e-01 4.65830178e+00 5.32188825e+00 4.51588304e+00 5.46056887e+00
9.68437500e-01 5.01155195e+00 4.98896228e+00 2.96120074e-01 4.65795014e+00 5.32112362e+00 4.51548915e+00 5.45926148e+00
9.69062500e-01 5.01043773e+00 4.98916813e+00 2.96244759e-01 4.65804048e+00 5.31927395e+00 4.51708852e+00 5.45709255e+00
9.69687500e-01 5.00993986e+00 4.98939948e+00 2.96461505e-01 4.66069598e+00 5.32462656e+00 4.51764346e+00 5.45511250e+00
9.70312500e-01 5.01130265e+00 4.98953759e+00 2.96450930e-01 4.65899468e+00 5.32148924e+00 4.51719898e+00 5.45300854e+00
9.70937500e-01 5.01083478e+00 4.98935348e+00 2.96135713e-01 4.65841325e+00 5.32405581e+00 4.51657485e+00 5.45517689e+00
9.71562500e-01 5.01252853e+00 4.98925183e+00 2.95799267e-01 4.65898462e+00 5.32424759e+00 4.51690401e+00 5.45479447e+00
9.72187500e-01 5.01200499e+00 4.98919579e+00 2.95822908e-01 4.66061229e+00 5.32227459e+00 4.51769215e+00 5.45334825e+00
9.72812500e-01 5.00988639e+00 4.98939223e+00 2.96320408e-01 4.65925679e+00 5.31993395e+00 4.51812718e+00 5.45485434e+00
9.73437500e-01 5.01073479e+00 4.98935104e+00 2.96440663e-01 4.65832230e+00 5.32337221e+00 4.51620231e+00 5.45967648e+00
9.74062500e-01 5.00924713e+00 4.98882018e+00 2.96179504e-01 4.65821047e+00 5.31944065e+00 4.51650908e+00 5.45971040e+00
9.74687500e-01 5.00864646e+00 4.98861128e+00 2.95722298e-01 4.65946255e+00 5.32288054e+00 4.51563400e+00 5.46057305e+00
9.75312500e-01 5.00956252e+00 4.98911853e+00 2.95679183e-01 4.66002766e+00 5.32310512e+00 4.51677868e+00 5.45637252e+00
9.75937500e-01 5.00791169e+00 4.98970442e+00 2.96101868e-01 4.65967280e+00 5.32273250e+00 4.51778106e+00 5.45489531e+00
9.76562500e-01 5.00785139e+00 4.98973721e+00 2.96456145e-01 4.65714068e+00 5.32377108e+00 4.51950662e+00 5.45722654e+00
9.77187500e-01 5.00977562e+00 4.98947150e+00 2.96375037e-01 4.65935119e+00 5.32410701e+00 4.51491677e+00 5.45763234e+00
9.77812500e-01 5.01012984e+00 4.98927418e+00 2.96009581e-01 4.65867145e+00 5.32364133e+00 4.51448382e+00 5.45861036e+00
9.78437500e-01 5.01084127e+00 4.98927699e+00 2.95800004e-01 4.66118382e+00 5.32405224e+00 4.51601507e+00 5.45861742e+00
9.79062500e-01 5.01068702e+00 4.98925306e+00 2.95925520e-01 4.65999129e+00 5.32460317e+00 4.51829640e+00 5.45548251e+00
9.79687500e-01 5.01078155e+00 4.98916811e+00 2.96289596e-01 4.65675280e+00 5.32370455e+00 4.51610478e+00 5.45682863e+00
9.80312500e-01 5.01157838e+00 4.98925070e+00 2.96313188e-01 4.65907820e+00 5.32174938e+00 4.51573259e+00 5.45672688e+00
9.80937500e-01 5.01188387e+00 4.98903905e+00 2.96139573e-01 4.65903660e+00 5.32308278e+00 4.51691239e+00 5.45783225e+00
9.81562500e-01 5.01117217e+00 4.98901578e+00 2.95868169e-01 4.65833017e+00 5.32579730e+00 4.51515414e+00 5.45614833e+00
9.82187500e-01 5.01132818e+00 4.98924716e+00 2.95686554e-01 4.66124715e+00 5.32041864e+00 4.51821270e+00 5.45559509e+00
9.82812500e-01 5.01175705e+00 4.98947880e+00 2.95878795e-01 4.65869739e+00 5.32212020e+00 4.51606102e+00 5.45672391e+00
9.83437500e-01 5.01197157e+00 4.98970580e+00 2.96430457e-01 4.65914231e+00 5.32269448e+00 4.51699628e+00 5.45494679e+00
9.84062500e-01 5.01162546e+00 4.98957112e+00 2.96623707e-01 4.65973820e+00 5.32197950e+00 4.51540520e+00 5.45427688e+00
9.84687500e-01 5.01100842e+00 4.98904239e+00 2.96262234e-01 4.66184195e+00 5.32357408e+00 4.51785293e+00 5.45893708e+00
9.85312500e-01 5.01022143e+00 4.98860133e+00 2.95892587e-01 4.65858242e+00 5.32176163e+00 4.51725733e+00 5.45573647e+00
9.85937500e-01 5.00850294e+00 4.98891964e+00 2.96087713e-01 4.65940595e+00 5.32371472e+00 4.51646584e+00 5.45535840e+00
9.86562500e-01 5.00852519e+00 4.98948142e+00 2.96153327e-01 4.65970119e+00 5.32273865e+00 4.51897220e+00 5.45949344e+00
9.87187500e-01 5.00909081e+00 4.98981535e+00 2.96015309e-01 4.65944600e+00 5.32450973e+00 4.51629008e+00 5.45476986e+00
9.87812500e-01 5.00975780e+00 4.98952153e+00 2.95714312e-01 4.66013323e+00 5.32154869e+00 4.51787714e+00 5.45775329e+00
9.88437500e-01 5.00994474e+00 4.98885491e+00 2.96080441e-01 4.65924057e+00 5.32196596e+00 4.51963700e+00 5.45705922e+00
9.89062500e-01 5.01009275e+00 4.98850644e+00 2.96529270e-01 4.65739070e+00 5.32222421e+00 4.51862569e+00 5.45458117e+00
9.89687500e-01 5.00937732e+00 4.98864285e+00 2.96535530e-01 4.65789388e+00 5.32110600e+00 4.51645239e+00 5.45599875e+00
9.90312500e-01 5.01096601e+00 4.98925964e+00 2.96098699e-01 4.66071363e+00 5.32422537e+00 4.51603279e+00 5.45204732e+00
9.90937500e-01 5.01239151e+00 4.98971822e+00 2.95636067e-01 4.66110955e+00 5.32477440e+00 4.51604677e+00 5.45189344e+00
9.91562500e-01 5.01239477e+00 4.98965189e+00 2.95766801e-01 4.66074029e+00 5.32448349e+00 4.52187527e+00 5.45617031e+00
9.92187500e-01 5.01176097e+00 4.98937160e+00 2.96118992e-01 4.65866563e+00 5.32401116e+00 4.52250875e+00 5.46262193e+00
9.92812500e-01 5.01060808e+00 4.98931054e+00 2.96376672e-01 4.65849371e+00 5.32388363e+00 4.51655050e+00 5.45970731e+00
9.93437500e-01 5.01128017e+00 4.98939506e+00 2.96026315e-01 4.65841532e+00 5.32223203e+00 4.51328517e+00 5.45476931e+00
9.94062500e-01 5.01126433e+00 4.98922572e+00 2.95757569e-01 4.66047276e+00 5.32335844e+00 4.51702963e+00 5.45318569e+00
9.94687500e-01 5.01180584e+00 4.98903177e+00 2.96148507e-01 4.66128300e+00 5.32224127e+00 4.51919744e+00 5.45554831e+00
9.95312500e-01 5.01090797e+00 4.98886889e+00 2.96464535e-01 4.65733885e+00 5.32518107e+00 4.51899105e+00 5.45825277e+00
9.95937500e-01 5.00995896e+00 4.98906014e+00 2.96294549e-01 4.65738593e+00 5.32527847e+00 4.51677218e+00 5.45658928e+00
9.96562500e-01 5.01008175e+00 4.98920773e+00 2.96158955e-01 4.65961097e+00 5.32072357e+00 4.51467945e+00 5.45568371e+00
9.97187500e-01 5.01026423e+00 4.98935825e+00 2.95940583e-01 4.66116122e+00 5.32393675e+00 4.51455946e+00 5.45574190e+00
9.97812500e-01 5.00949522e+00 4.98945093e+00 2.95694943e-01 4.65928501e+00 5.31737467e+00 4.51682583e+00 5.45403912e+00
9.98437500e-01 5.01054350e+00 4.98952424e+00 2.95809571e-01 4.65896205e+00 5.32161062e+00 4.51768329e+00 5.46021590e+00
9.99062500e-01 5.01002028e+00 4.98946113e+00 2.96285160e-01 4.65811371e+00 5.32457931e+00 4.51670575e+00 5.46039872e+00
9.99687500e-01 5.00968625e+00 4.98896702e+00 2.96335223e-01 4.65841515e+00 5.32442457e+00 4.51379493e+00 5.45772456e+00
1.00031250e+00 5.01057953e+00 4.98878660e+00 2.96104309e-01 4.65968514e+00 5.32457158e+00 4.51694255e+00 5.45095619e+00
1.00093750e+00 5.01081907e+00 4.98877059e+00 2.95592534e-01 4.65722791e+00 5.32313347e+00 4.51731882e+00 5.45462077e+00
1.00156250e+00 5.01197546e+00 4.98887509e+00 2.95559210e-01 4.66011945e+00 5.31975197e+00 4.51741082e+00 5.45771258e+00
1.00218750e+00 5.01007714e+00 4.98917252e+00 2.95964772e-01 4.66033178e+00 5.32350824e+00 4.51346778e+00 5.45909179e+00
1.00281250e+00 5.01004493e+00 4.98978664e+00 2.96333071e-01 4.65869957e+00 5.32487532e+00 4.51773287e+00 5.45712046e+00
1.00343750e+00 5.00991537e+00 4.98985723e+00 2.96371669e-01 4.65651725e+00 5.32473990e+00 4.51904968e+00 5.45546360e+00
1.00406250e+00 5.00925920e+00 4.98928541e+00 2.96148356e-01 4.65789686e+00 5.32167718e+00 4.51923331e+00 5.45575527e+00
1.00468750e+00 5.01092370e+00 4.98889812e+00 2.95961098e-01 4.66213565e+00 5.32343251e+00 4.51703803e+00 5.45436434e+00
1.00531250e+00 5.00971565e+00 4.98917643e+00 2.95871893e-01 4.65594787e+00 5.32208091e+00 4.51597768e+00 5.45420274e+00
1.00593750e+00 5.01061971e+00 4.98939014e+00 2.95907970e-01 4.65588354e+00 5.32348540e+00 4.51476012e+00 5.45699009e+00
1.00656250e+00 5.00946003e+00 4.98919477e+00 2.95808835e-01 4.65871102e+00 5.32275528e+00 4.51617870e+00 5.45137968e+00
1.00718750e+00 5.00905386e+00 4.98895504e+00 2.95823121e-01 4.66172817e+00 5.32151122e+00 4.51572836e+00 5.45489950e+00
1.00781250e+00 5.01042253e+00 4.98896341e+00 2.95958984e-01 4.65973899e+00 5.32169150e+00 4.51592799e+00 5.45845653e+00
1.00843750e+00 5.00962754e+00 4.98927320e+00 2.96363952e-01 4.65743469e+00 5.32569448e+00 4.51546726e+00 5.45781364e+00
1.00906250e+00 5.00933320e+00 4.98945018e+00 2.96488816e-01 4.66009136e+00 5.32544223e+00 4.51725805e+00 5.45798318e+00
1.00968750e+00 5.00936890e+00 4.98934575e+00 2.96239204e-01 4.65983475e+00 5.32468646e+00 4.51614704e+00 5.45432162e+00
1.01031250e+00 5.00929302e+00 4.98907421e+00 2.95683084e-01 4.66048433e+00 5.32088046e+00 4.51661333e+00 5.45366972e+00
1.01093750e+00 5.00854169e+00 4.98904227e+00 2.95540755e-01 4.65976713e+00 5.32152001e+00 4.51804786e+00 5.45161506e+00
1.01156250e+00 5.01175353e+00 4.98917001e+00 2.95973706e-01 4.65909751e+00 5.32414341e+00 4.52008451e+00 5.45820558e+00
1.01218750e+00 5.00879099e+00 4.98915381e+00 2.96240244e-01 4.66008392e+00 5.32574836e+00 4.51668757e+00 5.45978498e+00
1.01281250e+00 5.01002304e+00 4.98896663e+00 2.96202524e-01 4.65853302e+00 5.31967332e+00 4.51513820e+00 5.45401111e+00
1.01343750e+00 5.01023142e+00 4.98880392e+00 2.95938702e-01 4.65711618e+00 5.31671596e+00 4.51429415e+00 5.45344985e+00
1.01406250e+00 5.01144595e+00 4.98915974e+00 2.95923676e-01 4.65895628e+00 5.32185139e+00 4.51948293e+00 5.45658417e+00
1.01468750e+00 5.01137138e+00 4.98941407e+00 2.96357621e-01 4.65724294e+00 5.32069689e+00 4.51826496e+00 5.45861065e+00
1.01531250e+00 5.01133322e+00 4.98926563e+00 2.96728783e-01 4.65987299e+00 5.32531400e+00 4.51569961e+00 5.45731976e+00
1.01593750e+00 5.00996038e+00 4.98926320e+00 2.96266896e-01 4.66097937e+00 5.32480664e+00 4.51712963e+00 5.45487970e+00
1.01656250e+00 5.01045475e+00 4.98942224e+00 2.95336591e-01 4.66063707e+00 5.32379300e+00 4.51882267e+00 5.45362202e+00
1.01718750e+00 5.01060955e+00 4.98924812e+00 2.95289104e-01 4.65967146e+00 5.32162597e+00 4.51910046e+00 5.45710768e+00
1.01781250e+00 5.01071457e+00 4.98901085e+00 2.96136967e-01 4.65934100e+00 5.32130463e+00 4.51846709e+00 5.45967656e+00
1.01843750e+00 5.00958030e+00 4.98878632e+00 2.96638617e-01 4.65682446e+00 5.32511555e+00 4.51622145e+00 5.45730656e+00
1.01906250e+00 5.01035843e+00 4.98899972e+00 2.96178498e-01 4.65872865e+00 5.32346860e+00 4.51752861e+00 5.45329670e+00
1.01968750e+00 5.00997926e+00 4.98951150e+00 2.95559402e-01 4.66061208e+00 5.32333894e+00 4.52040471e+00 5.45252374e+00
1.02031250e+00 5.00984447e+00 4.98958559e+00 2.95339544e-01 4.66199179e+00 5.32172074e+00 4.51777997e+00 5.45494698e+00
1.02093750e+00 5.01070223e+00 4.98916696e+00 2.95785864e-01 4.66262390e+00 5.32222189e+00 4.51735574e+00 5.45424791e+00
1.02156250e+00 5.00991073e+00 4.98898341e+00 2.96319469e-01 4.66150916e+00 5.32431864e+00 4.51506842e+00 5.45705771e+00
1.02218750e+00 5.01072708e+00 4.98911921e+00 2.96281868e-01 4.66087870e+00 5.32358961e+00 4.51789515e+00 5.45358174e+00
1.02281250e+00 5.00993290e+00 4.98942590e+00 2.95892333e-01 4.66045331e+00 5.32363454e+00 4.52205822e+00 5.45477307e+00
1.02343750e+00 5.01005389e+00 4.98956295e+00 2.95720631e-01 4.65990366e+00 5.32348953e+00 4.51632389e+00 5.45765915e+00
1.02406250e+00 5.01028221e+00 4.98947919e+00 2.95935084e-01 4.65954990e+00 5.32126969e+00 4.51584801e+00 5.45332939e+00
1.02468750e+00 5.01049083e+00 4.98935377e+00 2.95977096e-01 4.65691762e+00 5.32244632e+00 4.51753148e+00 5.45620379e+00
1.02531250e+00 5.00950077e+00 4.98916910e+00 2.96160459e-01 4.66066430e+00 5.32078684e+00 4.51875699e+00 5.45679059e+00
1.02593750e+00 5.00968446e+00 4.98902262e+00 2.96051770e-01 4.66181187e+00 5.32448614e+00 4.52072046e+00 5.45155618e+00
1.02656250e+00 5.01014907e+00 4.98906936e+00 2.95732404e-01 4.65946132e+00 5.32418924e+00 4.51991521e+00 5.45409542e+00
1.02718750e+00 5.00950040e+00 4.98925251e+00 2.95909486e-01 4.65849844e+00 5.32008313e+00 4.51641583e+00 5.45316986e+00
1.02781250e+00 5.01059987e+00 4.98938116e+00 2.96181632e-01 4.65925226e+00 5.32265133e+00 4.51899883e+00 5.45478021e+00
1.02843750e+00 5.00992234e+00 4.98925937e+00 2.95925045e-01 4.65745462e+00 5.32465145e+00 4.51790727e+00 5.45311336e+00
1.02906250e+00 5.00985657e+00 4.98897183e+00 2.95500809e-01 4.65619885e+00 5.32390717e+00 4.51863044e+00 5.45026131e+00
1.02968750e+00 5.00821616e+00 4.98908693e+00 2.95307180e-01 4.66243394e+00 5.32188480e+00 4.51846953e+00 5.45371815e+00
1.03031250e+00 5.01118660e+00 4.98954802e+00 2.95795011e-01 4.66354731e+00 5.32096214e+00 4.51425327e+00 5.45668412e+00
1.03093750e+00 5.00974861e+00 4.98963333e+00 2.96285555e-01 4.66069194e+00 5.32325782e+00 4.51935922e+00 5.45854532e+00
1.03156250e+00 5.00970343e+00 4.98949246e+00 2.96381575e-01 4.65889452e+00 5.32335093e+00 4.52057440e+00 5.45615349e+00
1.03218750e+00 5.00886626e+00 4.98949099e+00 2.96280950e-01 4.65708767e+00 5.32383779e+00 4.51952175e+00 5.45546732e+00
1.03281250e+00 5.00976056e+00 4.98938616e+00 2.96079484e-01 4.65852137e+00 5.32474859e+00 4.51637450e+00 5.45439260e+00
1.03343750e+00 5.00932205e+00 4.98924524e+00 2.95724469e-01 4.65962953e+00 5.32337297e+00 4.51526539e+00 5.45871528e+00
1.03406250e+00 5.00915548e+00 4.98868759e+00 2.95475864e-01 4.65846074e+00 5.32075056e+00 4.51819456e+00 5.45203329e+00
1.03468750e+00 5.01007555e+00 4.98866137e+00 2.95531904e-01 4.65911705e+00 5.32408480e+00 4.51646670e+00 5.45095915e+00
1.03531250e+00 5.00835848e+00 4.98927196e+00 2.95927147e-01 4.65836049e+00 5.32201718e+00 4.51672467e+00 5.45611617e+00
1.03593750e+00 5.00841084e+00 4.98998260e+00 2.96083057e-01 4.65935875e+00 5.32389680e+00 4.51908187e+00 5.45800057e+00
1.03656250e+00 5.01011642e+00 4.98977216e+00 2.96185298e-01 4.66339939e+00 5.32408951e+00 4.51966268e+00 5.45941246e+00
1.03718750e+00 5.00951100e+00 4.98933517e+00 2.95792259e-01 4.65859156e+00 5.32489719e+00 4.52113480e+00 5.45368917e+00
1.03781250e+00 5.00977886e+00 4.98898539e+00 2.95925304e-01 4.65772706e+00 5.32301760e+00 4.51554249e+00 5.45606214e+00
1.03843750e+00 5.01085268e+00 4.98888621e+00 2.96101058e-01 4.65980820e+00 5.32264208e+00 4.51378402e+00 5.45736184e+00
1.03906250e+00 5.00895988e+00 4.98895427e+00 2.95932656e-01 4.66101632e+00 5.32520911e+00 4.51789388e+00 5.45915808e+00
1.03968750e+00 5.00981564e+00 4.98929123e+00 2.95768490e-01 4.66004034e+00 5.31316805e+00 4.51642336e+00 5.45391040e+00
1.04031250e+00 5.00968549e+00 4.98952100e+00 2.95657673e-01 4.66175603e+00 5.32336772e+00 4.51612759e+00 5.45130261e+00
1.04093750e+00 5.00891918e+00 4.98955188e+00 2.95735543e-01 4.66194343e+00 5.32319571e+00 4.51709599e+00 5.45024434e+00
1.04156250e+00 5.00902717e+00 4.98932922e+00 2.95814598e-01 4.66173427e+00 5.32472146e+00 4.52166352e+00 5.45693268e+00
1.04218750e+00 5.00893161e+00 4.98902297e+00 2.96312743e-01 4.65793281e+00 5.32677768e+00 4.52113346e+00 5.45650038e+00
1.04281250e+00 5.00990317e+00 4.98882566e+00 2.96446589e-01 4.66073396e+00 5.32335469e+00 4.51731286e+00 5.45518242e+00
1.04343750e+00 5.00905426e+00 4.98911470e+00 2.96088572e-01 4.66082633e+00 5.32424582e+00 4.51464581e+00 5.45625413e+00
1.04406250e+00 5.00920327e+00 4.98948898e+00 2.95774549e-01 4.66040013e+00 5.31842023e+00 4.51727665e+00 5.45237553e+00
1.04468750e+00 5.00966799e+00 4.98932524e+00 2.95307706e-01 4.66087607e+00 5.31715435e+00 4.51862610e+00 5.45539200e+00
1.04531250e+00 5.00884066e+00 4.98910351e+00 2.95659687e-01 4.66012891e+00 5.32236799e+00 4.51879442e+00 5.45652147e+00
1.04593750e+00 5.00864254e+00 4.98910614e+00 2.95849552e-01 4.65882448e+00 5.31767681e+00 4.51304658e+00 5.45530620e+00
1.04656250e+00 5.00873218e+00 4.98926516e+00 2.95875427e-01 4.65895069e+00 5.32424801e+00 4.51519529e+00 5.45426583e+00
1.04718750e+00 5.01069217e+00 4.98914391e+00 2.95822230e-01 4.65999693e+00 5.32537934e+00 4.51788264e+00 5.45358300e+00
1.04781250e+00 5.01146445e+00 4.98878371e+00 2.95975478e-01 4.65922500e+00 5.32313634e+00 4.51911592e+00 5.45622344e+00
1.04843750e+00 5.01059388e+00 4.98869445e+00 2.96112475e-01 4.65826364e+00 5.31973166e+00 4.51747730e+00 5.45686693e+00
1.04906250e+00 5.01118102e+00 4.98898110e+00 2.96211497e-01 4.65850190e+00 5.32137737e+00 4.51762316e+00 5.45726948e+00
1.04968750e+00 5.01085479e+00 4.98950737e+00 2.95904842e-01 4.66052828e+00 5.32201565e+00 4.51675683e+00 5.45718079e+00
1.05031250e+00 5.01187825e+00 4.98983865e+00 2.95242444e-01 4.66156237e+00 5.32565296e+00 4.51937534e+00 5.45045132e+00
1.05093750e+00 5.00961826e+00 4.98966232e+00 2.95435639e-01 4.66124212e+00 5.32515700e+00 4.51808265e+00 5.45066561e+00
1.05156250e+00 5.00983637e+00 4.98932975e+00 2.95825999e-01 4.65839736e+00 5.32460127e+00 4.51635353e+00 5.45314110e+00
1.05218750e+00 5.00983488e+00 4.98874294e+00 2.95960582e-01 4.65777731e+00 5.32252363e+00 4.51748156e+00 5.45568252e+00
1.05281250e+00 5.01001556e+00 4.98851360e+00 2.96041995e-01 4.65758979e+00 5.32225073e+00 4.51997293e+00 5.45713707e+00
1.05343750e+00 5.01034531e+00 4.98886628e+00 2.95812397e-01 4.66064341e+00 5.32159723e+00 4.52055477e+00 5.45657143e+00
1.05406250e+00 5.01095806e+00 4.98917104e+00 2.95745550e-01 4.66258460e+00 5.32297955e+00 4.51947483e+00 5.45599538e+00
1.05468750e+00 5.00921306e+00 4.98939935e+00 2.95922771e-01 4.65928970e+00 5.32271426e+00 4.51825692e+00 5.45663755e+00
1.05531250e+00 5.01156483e+00 4.98956225e+00 2.95900823e-01 4.65714708e+00 5.32354581e+00 4.52030284e+00 5.45368112e+00
1.05593750e+00 5.01013874e+00 4.98963780e+00 2.95777214e-01 4.66141402e+00 5.32557247e+00 4.51680661e+00 5.45729986e+00
1.05656250e+00 5.01159490e+00 4.98922660e+00 2.95719128e-01 4.66230603e+00 5.32851431e+00 4.51723437e+00 5.45189628e+00
1.05718750e+00 5.01063897e+00 4.98887021e+00 2.95893544e-01 4.66107722e+00 5.32477134e+00 4.51992792e+00 5.45234360e+00
1.05781250e+00 5.01092824e+00 4.98887290e+00 2.95786011e-01 4.66084531e+00 5.32419560e+00 4.51999416e+00 5.45562149e+00
1.05843750e+00 5.01093038e+00 4.98930525e+00 2.95637515e-01 4.65931292e+00 5.32131693e+00 4.51995021e+00 5.45465312e+00
1.05906250e+00 5.01125012e+00 4.98950539e+00 2.95760621e-01 4.66018054e+00 5.31531077e+00 4.51802892e+00 5.45853782e+00
1.05968750e+00 5.01040913e+00 4.98929506e+00 2.95580060e-01 4.65910030e+00 5.31948407e+00 4.51700272e+00 5.45568196e+00
1.06031250e+00 5.01091310e+00 4.98883932e+00 2.95713233e-01 4.65971195e+00 5.31935582e+00 4.51787377e+00 5.45575596e+00
1.06093750e+00 5.01012331e+00 4.98899065e+00 2.95807446e-01 4.66155831e+00 5.32481594e+00 4.52034367e+00 5.45288089e+00
1.06156250e+00 5.00924974e+00 4.98926768e+00 2.95936636e-01 4.66133062e+00 5.32631451e+00 4.51994426e+00 5.45535294e+00
1.06218750e+00 5.00856010e+00 4.98933712e+00 2.96168025e-01 4.66095460e+00 5.32576654e+00 4.51621560e+00 5.45666664e+00
1.06281250e+00 5.00935710e+00 4.98935627e+00 2.96097811e-01 4.65865933e+00 5.32570234e+00 4.51705937e+00 5.45468724e+00
1.06343750e+00 5.00829368e+00 4.98916720e+00 2.95581775e-01 4.65963975e+00 5.32253255e+00 4.51804270e+00 5.45675407e+00
1.06406250e+00 5.00786832e+00 4.98918182e+00 2.95397454e-01 4.65964415e+00 5.32057152e+00 4.52334380e+00 5.45644816e+00
1.06468750e+00 5.00754232e+00 4.98932840e+00 2.96113309e-01 4.65779935e+00 5.32031193e+00 4.52003520e+00 5.45553762e+00
1.06531250e+00 5.00908814e+00 4.98954048e+00 2.96517838e-01 4.65892369e+00 5.32471413e+00 4.51878910e+00 5.45629757e+00
1.06593750e+00 5.00988364e+00 4.98954961e+00 2.96047931e-01 4.66125635e+00 5.32462612e+00 4.51543503e+00 5.45424801e+00
1.06656250e+00 5.01038133e+00 4.98934398e+00 2.95339201e-01 4.66121362e+00 5.32468365e+00 4.52098735e+00 5.45297005e+00
1.06718750e+00 5.01096095e+00 4.98883388e+00 2.95141952e-01 4.66321527e+00 5.32150484e+00 4.52049991e+00 5.45546314e+00
1.06781250e+00 5.00990871e+00 4.98861442e+00 2.95592293e-01 4.66176061e+00 5.31862303e+00 4.51868235e+00 5.45831917e+00
1.06843750e+00 5.00968839e+00 4.98878168e+00 2.95966580e-01 4.65936517e+00 5.32284239e+00 4.51783951e+00 5.45407898e+00
1.06906250e+00 5.00830416e+00 4.98922166e+00 2.95894850e-01 4.66044100e+00 5.32277011e+00 4.51641125e+00 5.45649163e+00
1.06968750e+00 5.00913232e+00 4.98927972e+00 2.95709663e-01 4.65837494e+00 5.32448526e+00 4.51966753e+00 5.45477183e+00
1.07031250e+00 5.00937577e+00 4.98924910e+00 2.95933048e-01 4.66069819e+00 5.32232371e+00 4.51970854e+00 5.45401231e+00
1.07093750e+00 5.00917323e+00 4.98927425e+00 2.95898112e-01 4.66289539e+00 5.32129540e+00 4.51976454e+00 5.45818776e+00
1.07156250e+00 5.00957853e+00 4.98932303e+00 2.95757177e-01 4.66198701e+00 5.32161672e+00 4.51917085e+00 5.45705879e+00
1.07218750e+00 5.00950602e+00 4.98902119e+00 2.95564984e-01 4.65864988e+00 5.32205291e+00 4.51611262e+00 5.45746093e+00
1.07281250e+00 5.00959450e+00 4.98893500e+00 2.95564864e-01 4.65802412e+00 5.31973373e+00 4.51778610e+00 5.45313084e+00
1.07343750e+00 5.00985794e+00 4.98903463e+00 2.95740328e-01 4.65740734e+00 5.32058716e+00 4.51951578e+00 5.45139761e+00
1.07406250e+00 5.01026508e+00 4.98907815e+00 2.95982485e-01 4.65920521e+00 5.32259074e+00 4.52292026e+00 5.45345379e+00
1.07468750e+00 5.00920976e+00 4.98914855e+00 2.95855009e-01 4.65937322e+00 5.32366857e+00 4.51913112e+00 5.45525241e+00
1.07531250e+00 5.00937695e+00 4.98937489e+00 2.95688043e-01 4.66122500e+00 5.32261611e+00 4.51626412e+00 5.45361258e+00
1.07593750e+00 5.00918780e+00 4.98970738e+00 2.95811282e-01 4.65988946e+00 5.32288756e+00 4.51838164e+00 5.45576714e+00
1.07656250e+00 5.01125888e+00 4.98955249e+00 2.95939211e-01 4.66042769e+00 5.32311185e+00 4.51997536e+00 5.45652478e+00
1.07718750e+00 5.01102982e+00 4.98941650e+00 2.95572743e-01 4.66045999e+00 5.32364790e+00 4.52258584e+00 5.45847893e+00
1.07781250e+00 5.01116927e+00 4.98919978e+00 2.95446910e-01 4.66062367e+00 5.32309730e+00 4.51866666e+00 5.45385044e+00
1.07843750e+00 5.01049635e+00 4.98896076e+00 2.95658710e-01 4.65748087e+00 5.32353186e+00 4.51841680e+00 5.45491595e+00
1.07906250e+00 5.01016798e+00 4.98862583e+00 2.95864824e-01 4.65875473e+00 5.32161814e+00 4.51720555e+00 5.45485188e+00
1.07968750e+00 5.00932739e+00 4.98879459e+00 2.95805278e-01 4.66117949e+00 5.32299017e+00 4.51680587e+00 5.45309920e+00
1.08031250e+00 5.01058947e+00 4.98931050e+00 2.95437298e-01 4.66264123e+00 5.32276437e+00 4.52096186e+00 5.44866957e+00
1.08093750e+00 5.01110023e+00 4.98978670e+00 2.95455483e-01 4.66125746e+00 5.32010842e+00 4.51729626e+00 5.45155721e+00
1.08156250e+00 5.01060317e+00 4.98973092e+00 2.95705529e-01 4.66090270e+00 5.31948829e+00 4.51949123e+00 5.45580604e+00
1.08218750e+00 5.00986536e+00 4.98923594e+00 2.95855510e-01 4.65853708e+00 5.31891654e+00 4.52169662e+00 5.45911610e+00
1.08281250e+00 5.01112086e+00 4.98897670e+00 2.95753752e-01 4.65966867e+00 5.32404723e+00 4.52164210e+00 5.45434835e+00
1.08343750e+00 5.01090194e+00 4.98900184e+00 2.95610859e-01 4.66192422e+00 5.32439580e+00 4.51806347e+00 5.45120527e+00
1.08406250e+00 5.01082186e+00 4.98910953e+00 2.95715521e-01 4.65969504e+00 5.32539554e+00 4.51586344e+00 5.44965779e+00
1.08468750e+00 5.00990111e+00 4.98896920e+00 2.95921038e-01 4.66035769e+00 5.32439951e+00 4.51730190e+00 5.45474737e+00
1.08531250e+00 5.00894906e+00 4.98884502e+00 2.95961453e-01 4.65900507e+00 5.32516521e+00 4.52247578e+00 5.45776883e+00
1.08593750e+00 5.00890020e+00 4.98903501e+00 2.95404331e-01 4.65895976e+00 5.32348681e+00 4.52326797e+00 5.45628293e+00
1.08656250e+00 5.00809827e+00 4.98952609e+00 2.94718791e-01 4.66040618e+00 5.32218770e+00 4.52000813e+00 5.45317423e+00
1.08718750e+00 5.00847795e+00 4.98948628e+00 2.95113908e-01 4.65904046e+00 5.32313790e+00 4.51893851e+00 5.45254664e+00
1.08781250e+00 5.00783551e+00 4.98904539e+00 2.95765388e-01 4.66036223e+00 5.32049656e+00 4.51623142e+00 5.45493437e+00
1.08843750e+00 5.00993683e+00 4.98901820e+00 2.96068502e-01 4.66129541e+00 5.32168434e+00 4.51595264e+00 5.46012393e+00
1.08906250e+00 5.01072302e+00 4.98903826e+00 2.96119286e-01 4.66221916e+00 5.32363640e+00 4.51907435e+00 5.45260322e+00
1.08968750e+00 5.00964817e+00 4.98908202e+00 2.95827912e-01 4.65994267e+00 5.32346667e+00 4.52013660e+00 5.45293423e+00
1.09031250e+00 5.00973191e+00 4.98910458e+00 2.95502771e-01 4.65964172e+00 5.32435203e+00 4.52018344e+00 5.45404912e+00
1.09093750e+00 5.00964788e+00 4.98937808e+00 2.95622415e-01 4.65911245e+00 5.32131751e+00 4.52022766e+00 5.45792540e+00
1.09156250e+00 5.01020634e+00 4.98946175e+00 2.95738499e-01 4.66033722e+00 5.32166056e+00 4.51961636e+00 5.46031221e+00
1.09218750e+00 5.00736795e+00 4.98962936e+00 2.95395794e-01 4.65932047e+00 5.32195028e+00 4.52064284e+00 5.45780002e+00
1.09281250e+00 5.00948464e+00 4.98951698e+00 2.94997397e-01 4.66095635e+00 5.32328196e+00 4.52030341e+00 5.45358858e+00
1.09343750e+00 5.01115884e+00 4.98915298e+00 2.95211828e-01 4.66031572e+00 5.32329300e+00 4.51996163e+00 5.45519662e+00
1.09406250e+00 5.00998992e+00 4.98862805e+00 2.95535380e-01 4.65859962e+00 5.32400785e+00 4.51884449e+00 5.45737982e+00
1.09468750e+00 5.00927521e+00 4.98862615e+00 2.95589308e-01 4.66122747e+00 5.31997213e+00 4.51867076e+00 5.45761459e+00
1.09531250e+00 5.00960194e+00 4.98905719e+00 2.95684590e-01 4.65964366e+00 5.32092044e+00 4.51707680e+00 5.45361747e+00
1.09593750e+00 5.00964668e+00 4.98945279e+00 2.95742311e-01 4.66112942e+00 5.32411762e+00 4.51770481e+00 5.45303992e+00
1.09656250e+00 5.00865102e+00 4.98948233e+00 2.95937500e-01 4.66257202e+00 5.32286635e+00 4.52058722e+00 5.45481131e+00
1.09718750e+00 5.00876154e+00 4.98939386e+00 2.95510767e-01 4.66186885e+00 5.32263347e+00 4.51860372e+00 5.45873101e+00
1.09781250e+00 5.00765278e+00 4.98930040e+00 2.95099622e-01 4.66164849e+00 5.31867112e+00 4.51878077e+00 5.45865438e+00
1.09843750e+00 5.00814061e+00 4.98920841e+00 2.95372272e-01 4.66080971e+00 5.32051562e+00 4.51897577e+00 5.45561337e+00
1.09906250e+00 5.00794557e+00 4.98896021e+00 2.95769527e-01 4.65982917e+00 5.32137538e+00 4.51823085e+00 5.45550949e+00
1.09968750e+00 5.00871104e+00 4.98902059e+00 2.95725273e-01 4.66007270e+00 5.32420639e+00 4.52042414e+00 5.45548326e+00
1.10031250e+00 5.00848211e+00 4.98937672e+00 2.95379326e-01 4.66168556e+00 5.32456921e+00 4.51969853e+00 5.45537628e+00
1.10093750e+00 5.00973696e+00 4.98953880e+00 2.95341745e-01 4.66046565e+00 5.32216870e+00 4.51788248e+00 5.45798487e+00
1.10156250e+00 5.00846982e+00 4.98955737e+00 2.95649235e-01 4.66131224e+00 5.32433358e+00 4.51713332e+00 5.45541103e+00
1.10218750e+00 5.00757498e+00 4.98924443e+00 2.95615779e-01 4.66191064e+00 5.32229059e+00 4.51864751e+00 5.45272552e+00
1.10281250e+00 5.00784370e+00 4.98880569e+00 2.95216635e-01 4.66088506e+00 5.32212986e+00 4.52068844e+00 5.45394760e+00
1.10343750e+00 5.00759562e+00 4.98884258e+00 2.94780613e-01 4.66178525e+00 5.32077538e+00 4.52033463e+00 5.45092496e+00
1.10406250e+00 5.00955601e+00 4.98898773e+00 2.94892388e-01 4.65971977e+00 5.32101308e+00 4.51784215e+00 5.45419462e+00
1.10468750e+00 5.00847285e+00 4.98893023e+00 2.95556792e-01 4.66034212e+00 5.32247924e+00 4.51857711e+00 5.45622735e+00
1.10531250e+00 5.00857683e+00 4.98916173e+00 2.95846367e-01 4.66242585e+00 5.32237866e+00 4.51886331e+00 5.45338829e+00
1.10593750e+00 5.00771968e+00 4.98970821e+00 2.95556009e-01 4.66066657e+00 5.32377932e+00 4.52143156e+00 5.45775929e+00
1.10656250e+00 5.00958481e+00 4.98970534e+00 2.95134563e-01 4.66057069e+00 5.32591364e+00 4.52068875e+00 5.45440166e+00
1.10718750e+00 5.00876809e+00 4.98940114e+00 2.94858066e-01 4.66003244e+00 5.32599212e+00 4.52104316e+00 5.45582204e+00
1.10781250e+00 5.01039535e+00 4.98910625e+00 2.95032378e-01 4.65926758e+00 5.32156920e+00 4.51825010e+00 5.45335252e+00
1.10843750e+00 5.01118659e+00 4.98897295e+00 2.95454618e-01 4.66257603e+00 5.31987445e+00 4.51997391e+00 5.45306135e+00
1.10906250e+00 5.01060528e+00 4.98908670e+00 2.95414210e-01 4.66069095e+00 5.32248391e+00 4.51793750e+00 5.45363557e+00
1.10968750e+00 5.00977374e+00 4.98921964e+00 2.95270229e-01 4.65884751e+00 5.32310936e+00 4.51924045e+00 5.45575890e+00
1.11031250e+00 5.00892642e+00 4.98927667e+00 2.95471520e-01 4.65924026e+00 5.32147004e+00 4.51804841e+00 5.45678195e+00
1.11093750e+00 5.00951598e+00 4.98927696e+00 2.95851502e-01 4.65952978e+00 5.32117530e+00 4.52203617e+00 5.45795383e+00
1.11156250e+00 5.00928495e+00 4.98926927e+00 2.95580256e-01 4.66149140e+00 5.32321965e+00 4.52298016e+00 5.45325731e+00
1.11218750e+00 5.01055856e+00 4.98948520e+00 2.94976697e-01 4.66124052e+00 5.32244112e+00 4.51830056e+00 5.45068245e+00
1.11281250e+00 5.01073024e+00 4.98979043e+00 2.94530928e-01 4.66176989e+00 5.32418465e+00 4.51888834e+00 5.45384785e+00
1.11343750e+00 5.01034120e+00 4.98932974e+00 2.94612161e-01 4.66039721e+00 5.32303392e+00 4.51667780e+00 5.45330315e+00
1.11406250e+00 5.01097285e+00 4.98883764e+00 2.95115347e-01 4.66093034e+00 5.32128896e+00 4.52147483e+00 5.45639141e+00
1.11468750e+00 5.00896613e+00 4.98921124e+00 2.95621993e-01 4.65780947e+00 5.32173177e+00 4.52221033e+00 5.45564097e+00
1.11531250e+00 5.00824503e+00 4.98931153e+00 2.95376424e-01 4.66092309e+00 5.32169003e+00 4.52163185e+00 5.45312316e+00
1.11593750e+00 5.00950785e+00 4.98926854e+00 2.95012127e-01 4.66099348e+00 5.32382550e+00 4.51719542e+00 5.45284742e+00
1.11656250e+00 5.01004945e+00 4.98947151e+00 2.95226208e-01 4.66318995e+00 5.32194227e+00 4.51785509e+00 5.45418784e+00
1.11718750e+00 5.00933858e+00 4.98968807e+00 2.95389899e-01 4.66520534e+00 5.31890850e+00 4.52224240e+00 5.45303929e+00
1.11781250e+00 5.00826738e+00 4.98974421e+00 2.95457916e-01 4.66260289e+00 5.32265944e+00 4.52121965e+00 5.45274589e+00
1.11843750e+00 5.00794218e+00 4.98955037e+00 2.95127291e-01 4.66064379e+00 5.32237773e+00 4.52130301e+00 5.44932466e+00
1.11906250e+00 5.00754790e+00 4.98930354e+00 2.94688673e-01 4.66078583e+00 5.32335303e+00 4.52076015e+00 5.45190199e+00
1.11968750e+00 5.00802676e+00 4.98895294e+00 2.94449554e-01 4.66108792e+00 5.32477945e+00 4.52151067e+00 5.45546723e+00
1.12031250e+00 5.00927884e+00 4.98883219e+00 2.94594144e-01 4.66175426e+00 5.32418877e+00 4.52428005e+00 5.45477675e+00
1.12093750e+00 5.00917932e+00 4.98906263e+00 2.95171731e-01 4.66228851e+00 5.32173617e+00 4.52199073e+00 5.45489875e+00
1.12156250e+00 5.00841138e+00 4.98924553e+00 2.95597660e-01 4.65943138e+00 5.31895274e+00 4.51863154e+00 5.45124499e+00
1.12218750e+00 5.00910384e+00 4.98942792e+00 2.95219685e-01 4.66264113e+00 5.32101641e+00 4.51886030e+00 5.45304986e+00
1.12281250e+00 5.00975712e+00 4.98930931e+00 2.94799858e-01 4.66215589e+00 5.31813243e+00 4.51838862e+00 5.45525902e+00
1.12343750e+00 5.00815866e+00 4.98884934e+00 2.94564155e-01 4.66009101e+00 5.31762074e+00 4.52460144e+00 5.45776153e+00
1.12406250e+00 5.00932243e+00 4.98884912e+00 2.94728402e-01 4.66267829e+00 5.32382955e+00 4.51977653e+00 5.45556867e+00
1.12468750e+00 5.00790139e+00 4.98947331e+00 2.95161220e-01 4.66371333e+00 5.32429275e+00 4.51868254e+00 5.45162467e+00
1.12531250e+00 5.00894053e+00 4.98981085e+00 2.95155467e-01 4.66324913e+00 5.32064316e+00 4.51750716e+00 5.45327645e+00
1.12593750e+00 5.00708356e+00 4.98953240e+00 2.94887662e-01 4.65801804e+00 5.31995642e+00 4.52233501e+00 5.45661861e+00
1.12656250e+00 5.00810271e+00 4.98937773e+00 2.95137759e-01 4.66006289e+00 5.32103625e+00 4.52276467e+00 5.45777930e+00
1.12718750e+00 5.00825100e+00 4.98947908e+00 2.95305359e-01 4.65976818e+00 5.32203826e+00 4.52109847e+00 5.45514455e+00
1.12781250e+00 5.00835190e+00 4.98975782e+00 2.95180406e-01 4.66186891e+00 5.32212842e+00 4.51690168e+00 5.45221718e+00
1.12843750e+00 5.00863236e+00 4.98957248e+00 2.95112816e-01 4.66006252e+00 5.32313544e+00 4.51883659e+00 5.45373816e+00
1.12906250e+00 5.00913094e+00 4.98903552e+00 2.94959475e-01 4.66108776e+00 5.32067750e+00 4.52334308e+00 5.45584597e+00
1.12968750e+00 5.00876411e+00 4.98855401e+00 2.94652047e-01 4.66379696e+00 5.31940451e+00 4.51999504e+00 5.45351165e+00
1.13031250e+00 5.00796658e+00 4.98845297e+00 2.94430337e-01 4.66203804e+00 5.32098465e+00 4.51853840e+00 5.45443373e+00
1.13093750e+00 5.00788560e+00 4.98897064e+00 2.94851595e-01 4.66079693e+00 5.32103343e+00 4.51396716e+00 5.45070698e+00
1.13156250e+00 5.00841212e+00 4.98933020e+00 2.95080128e-01 4.65792938e+00 5.32229788e+00 4.51759322e+00 5.45328457e+00
1.13218750e+00 5.00819858e+00 4.98937097e+00 2.95007359e-01 4.66072984e+00 5.32246074e+00 4.52069662e+00 5.45638804e+00
1.13281250e+00 5.00884869e+00 4.98915625e+00 2.94606400e-01 4.66156726e+00 5.32132431e+00 4.52439192e+00 5.45408266e+00
1.13343750e+00 5.00926089e+00 4.98939885e+00 2.94504320e-01 4.66557459e+00 5.31646055e+00 4.52267729e+00 5.45401760e+00
1.13406250e+00 5.00886615e+00 4.98953355e+00 2.94962034e-01 4.66020211e+00 5.31973265e+00 4.52005131e+00 5.45197415e+00
1.13468750e+00 5.00849974e+00 4.98949116e+00 2.95143869e-01 4.65916187e+00 5.32244784e+00 4.51777727e+00 5.44966477e+00
1.13531250e+00 5.00917693e+00 4.98919271e+00 2.94890409e-01 4.66017423e+00 5.32349707e+00 4.51686761e+00 5.45422951e+00
1.13593750e+00 5.00812315e+00 4.98934565e+00 2.94349521e-01 4.66378867e+00 5.32152436e+00 4.52205818e+00 5.45306273e+00
1.13656250e+00 5.00929581e+00 4.98962300e+00 2.93899906e-01 4.66391576e+00 5.32120132e+00 4.52021850e+00 5.45466946e+00
1.13718750e+00 5.00916840e+00 4.98958031e+00 2.94384895e-01 4.66350151e+00 5.32167069e+00 4.51830450e+00 5.45178948e+00
1.13781250e+00 5.00931071e+00 4.98898257e+00 2.94886674e-01 4.66116437e+00 5.31997629e+00 4.51890283e+00 5.45114836e+00
1.13843750e+00 5.00916794e+00 4.98858842e+00 2.95104882e-01 4.65921997e+00 5.32122427e+00 4.52369698e+00 5.45282512e+00
1.13906250e+00 5.00926845e+00 4.98913287e+00 2.95093057e-01 4.66028481e+00 5.32393570e+00 4.52238648e+00 5.45675267e+00
1.13968750e+00 5.00840787e+00 4.98981881e+00 2.94926339e-01 4.66428480e+00 5.32330861e+00 4.52088118e+00 5.45640857e+00
1.14031250e+00 5.00883674e+00 4.98998290e+00 2.94662396e-01 4.66092553e+00 5.31932293e+00 4.51776464e+00 5.45179892e+00
1.14093750e+00 5.00858973e+00 4.98977919e+00 2.94387288e-01 4.66013896e+00 5.32187244e+00 4.51897922e+00 5.45107828e+00
1.14156250e+00 5.00944787e+00 4.98955469e+00 2.94156150e-01 4.66219012e+00 5.32139055e+00 4.51925204e+00 5.45202926e+00
1.14218750e+00 5.00842612e+00 4.98935985e+00 2.94154992e-01 4.66098335e+00 5.32275361e+00 4.52035103e+00 5.45184439e+00
1.14281250e+00 5.00815214e+00 4.98915998e+00 2.94342653e-01 4.65967563e+00 5.32237504e+00 4.52322057e+00 5.45405794e+00
1.14343750e+00 5.00684782e+00 4.98944443e+00 2.94581288e-01 4.66047882e+00 5.32240163e+00 4.51843735e+00 5.45491131e+00
1.14406250e+00 5.00797238e+00 4.98967981e+00 2.94410971e-01 4.66128365e+00 5.32205870e+00 4.52388696e+00 5.45445729e+00
1.14468750e+00 5.00836385e+00 4.98978187e+00 2.94166898e-01 4.66420706e+00 5.32171773e+00 4.52114365e+00 5.45088170e+00
1.14531250e+00 5.00925958e+00 4.98975848e+00 2.94135408e-01 4.66174595e+00 5.32307529e+00 4.52094405e+00 5.44977280e+00
1.14593750e+00 5.00968919e+00 4.98962683e+00 2.94525165e-01 4.66106994e+00 5.32155136e+00 4.51903021e+00 5.44973026e+00
1.14656250e+00 5.00874369e+00 4.98938305e+00 2.94504530e-01 4.66048882e+00 5.32224938e+00 4.51813517e+00 5.45141450e+00
1.14718750e+00 5.00860062e+00 4.98906739e+00 2.94034689e-01 4.66284485e+00 5.31957972e+00 4.51967876e+00 5.45445759e+00
1.14781250e+00 5.00806909e+00 4.98900851e+00 2.94021749e-01 4.66525930e+00 5.31901551e+00 4.52201531e+00 5.45268455e+00
1.14843750e+00 5.00908777e+00 4.98938200e+00 2.94256914e-01 4.66240780e+00 5.32111903e+00 4.52150242e+00 5.45334736e+00
1.14906250e+00 5.00937732e+00 4.98992716e+00 2.94307470e-01 4.66220065e+00 5.32250836e+00 4.52082697e+00 5.45350017e+00
1.14968750e+00 5.00964130e+00 4.99015397e+00 2.94542365e-01 4.66283518e+00 5.32175450e+00 4.52537285e+00 5.45379669e+00
1.15031250e+00 5.00978320e+00 4.98951777e+00 2.94801844e-01 4.66316700e+00 5.32156890e+00 4.51983763e+00 5.45095704e+00
1.15093750e+00 5.00836539e+00 4.98920597e+00 2.94371635e-01 4.66020603e+00 5.32177970e+00 4.52158674e+00 5.45149388e+00
1.15156250e+00 5.00842225e+00 4.98909467e+00 2.93393314e-01 4.66037344e+00 5.32157556e+00 4.52152712e+00 5.45078610e+00
1.15218750e+00 5.00946204e+00 4.98936180e+00 2.93305170e-01 4.66160804e+00 5.32279540e+00 4.52192979e+00 5.45119680e+00
1.15281250e+00 5.00899382e+00 4.98954099e+00 2.93722154e-01 4.66487443e+00 5.32217224e+00 4.51888605e+00 5.45068302e+00
1.15343750e+00 5.00775371e+00 4.98948856e+00 2.94174116e-01 4.66428081e+00 5.31878708e+00 4.52083354e+00 5.45486792e+00
1.15406250e+00 5.00706866e+00 4.98924915e+00 2.94319149e-01 4.66093092e+00 5.32114630e+00 4.52255246e+00 5.45390327e+00
1.15468750e+00 5.00828610e+00 4.98932924e+00 2.94183620e-01 4.66057829e+00 5.31829088e+00 4.52351760e+00 5.45285666e+00
1.15531250e+00 5.00851450e+00 4.98966256e+00 2.93883914e-01 4.66024576e+00 5.32127334e+00 4.52076299e+00 5.45161781e+00
1.15593750e+00 5.00848301e+00 4.98999033e+00 2.93836336e-01 4.66312522e+00 5.32331298e+00 4.52194567e+00 5.45186926e+00
1.15656250e+00 5.00792526e+00 4.98990683e+00 2.94299563e-01 4.66517126e+00 5.32439995e+00 4.51990243e+00 5.45217009e+00
1.15718750e+00 5.00839122e+00 4.98960162e+00 2.94447571e-01 4.66606635e+00 5.32163725e+00 4.52457176e+00 5.45160571e+00
1.15781250e+00 5.00807388e+00 4.98917925e+00 2.93878460e-01 4.66487404e+00 5.32141920e+00 4.52340551e+00 5.45161731e+00
1.15843750e+00 5.00835510e+00 4.98908012e+00 2.93280825e-01 4.66335825e+00 5.32005481e+00 4.52303000e+00 5.45027417e+00
1.15906250e+00 5.00850169e+00 4.98927348e+00 2.93523419e-01 4.65826356e+00 5.31639088e+00 4.52007920e+00 5.45307909e+00
1.15968750e+00 5.00831819e+00 4.98977368e+00 2.94049798e-01 4.66502057e+00 5.32056635e+00 4.52200356e+00 5.45049777e+00
1.16031250e+00 5.00733844e+00 4.99019201e+00 2.93962133e-01 4.66656903e+00 5.32081192e+00 4.52321991e+00 5.45275672e+00
1.16093750e+00 5.00692782e+00 4.99000465e+00 2.93751676e-01 4.66353626e+00 5.32269212e+00 4.52084179e+00 5.44875974e+00
1.16156250e+00 5.00793242e+00 4.98954567e+00 2.93653405e-01 4.66114021e+00 5.32377899e+00 4.52467930e+00 5.45021365e+00
1.16218750e+00 5.00664447e+00 4.98934745e+00 2.93817124e-01 4.66121458e+00 5.32202088e+00 4.52290438e+00 5.45054471e+00
1.16281250e+00 5.00854735e+00 4.98928906e+00 2.93956822e-01 4.66449894e+00 5.31956975e+00 4.52012085e+00 5.44820257e+00
1.16343750e+00 5.00746544e+00 4.98943897e+00 2.93822568e-01 4.66504514e+00 5.32028506e+00 4.51857659e+00 5.44960523e+00
1.16406250e+00 5.00802495e+00 4.98943260e+00 2.93667018e-01 4.66500016e+00 5.32069347e+00 4.52097246e+00 5.45070033e+00
1.16468750e+00 5.00779985e+00 4.98932545e+00 2.93515862e-01 4.66302283e+00 5.32011998e+00 4.52642883e+00 5.45399480e+00
1.16531250e+00 5.00833107e+00 4.98944671e+00 2.93699123e-01 4.66133123e+00 5.32231234e+00 4.52809049e+00 5.45541631e+00
1.16593750e+00 5.00855468e+00 4.98984373e+00 2.93858993e-01 4.66344819e+00 5.32309376e+00 4.51917823e+00 5.44962219e+00
1.16656250e+00 5.00782946e+00 4.99038595e+00 2.93954659e-01 4.66719554e+00 5.32065202e+00 4.51740035e+00 5.45154982e+00
1.16718750e+00 5.00791745e+00 4.99014625e+00 2.93811411e-01 4.66299845e+00 5.31837048e+00 4.52102330e+00 5.44952116e+00
1.16781250e+00 5.00780803e+00 4.98953562e+00 2.93790847e-01 4.65985123e+00 5.31611220e+00 4.52709874e+00 5.45363214e+00
1.16843750e+00 5.00703022e+00 4.98896318e+00 2.93518989e-01 4.65950201e+00 5.31609021e+00 4.52151130e+00 5.44701534e+00
1.16906250e+00 5.00740082e+00 4.98909517e+00 2.93304355e-01 4.66659726e+00 5.32186280e+00 4.52038598e+00 5.44870396e+00
1.16968750e+00 5.00715158e+00 4.98980404e+00 2.93475192e-01 4.66667929e+00 5.32442724e+00 4.51830641e+00 5.45175827e+00
1.17031250e+00 5.00874149e+00 4.99025452e+00 2.93544260e-01 4.66590492e+00 5.32408438e+00 4.52278138e+00 5.45251380e+00
1.17093750e+00 5.00774423e+00 4.99029241e+00 2.93517248e-01 4.66158561e+00 5.32167606e+00 4.52353734e+00 5.45092966e+00
1.17156250e+00 5.00788593e+00 4.98989431e+00 2.93437572e-01 4.66403846e+00 5.32052098e+00 4.51996354e+00 5.45193505e+00
1.17218750e+00 5.00723146e+00 4.98957493e+00 2.93573999e-01 4.66454743e+00 5.32121937e+00 4.52338019e+00 5.45077310e+00
1.17281250e+00 5.00818041e+00 4.98960431e+00 2.93765072e-01 4.66487100e+00 5.32064063e+00 4.52513394e+00 5.44874721e+00
1.17343750e+00 5.00674631e+00 4.99003751e+00 2.93631463e-01 4.66416207e+00 5.31987524e+00 4.52625390e+00 5.45482681e+00
1.17406250e+00 5.00693079e+00 4.99041293e+00 2.93268934e-01 4.66207961e+00 5.31447839e+00 4.52257300e+00 5.45521851e+00
1.17468750e+00 5.00701199e+00 4.98984352e+00 2.93321897e-01 4.66222816e+00 5.32106921e+00 4.51944398e+00 5.45401298e+00
1.17531250e+00 5.00853365e+00 4.98951321e+00 2.93526081e-01 4.66255321e+00 5.32018227e+00 4.52067747e+00 5.45070548e+00
1.17593750e+00 5.00687041e+00 4.98964493e+00 2.93447049e-01 4.66675428e+00 5.31985887e+00 4.52392756e+00 5.45094821e+00
1.17656250e+00 5.00653868e+00 4.98996279e+00 2.93115963e-01 4.66731063e+00 5.31618147e+00 4.52457502e+00 5.44987639e+00
1.17718750e+00 5.00708881e+00 4.98996648e+00 2.92978610e-01 4.66484126e+00 5.31801844e+00 4.52309905e+00 5.44999823e+00
1.17781250e+00 5.00563009e+00 4.98984179e+00 2.93403283e-01 4.66306565e+00 5.32234978e+00 4.52102010e+00 5.45592173e+00
1.17843750e+00 5.00744461e+00 4.98963823e+00 2.93633488e-01 4.66437213e+00 5.32265734e+00 4.52375791e+00 5.45086652e+00
1.17906250e+00 5.00624936e+00 4.98975691e+00 2.93622862e-01 4.66585545e+00 5.32272219e+00 4.52588224e+00 5.45284639e+00
1.17968750e+00 5.00571250e+00 4.98982887e+00 2.93142754e-01 4.66345728e+00 5.32249911e+00 4.52614519e+00 5.45177108e+00
1.18031250e+00 5.00666895e+00 4.98993052e+00 2.92855765e-01 4.66543026e+00 5.32019697e+00 4.52117573e+00 5.45156488e+00
1.18093750e+00 5.00721348e+00 4.98975571e+00 2.93069480e-01 4.66456836e+00 5.31134857e+00 4.51930080e+00 5.45144155e+00
1.18156250e+00 5.00771900e+00 4.98946677e+00 2.93073370e-01 4.66501168e+00 5.31773592e+00 4.52556422e+00 5.44790826e+00
1.18218750e+00 5.00878356e+00 4.98956408e+00 2.93058193e-01 4.66411703e+00 5.31779562e+00 4.52168082e+00 5.44890114e+00
1.18281250e+00 5.00894006e+00 4.98983200e+00 2.92869439e-01 4.66308533e+00 5.32100623e+00 4.51990773e+00 5.44890364e+00
1.18343750e+00 5.00674392e+00 4.98974011e+00 2.92651056e-01 4.66459319e+00 5.31782827e+00 4.52226254e+00 5.45208555e+00
1.18406250e+00 5.00764665e+00 4.98979663e+00 2.92880816e-01 4.66440206e+00 5.31815364e+00 4.52331400e+00 5.45550123e+00
1.18468750e+00 5.00713726e+00 4.98991520e+00 2.93175809e-01 4.66400305e+00 5.31938675e+00 4.52411885e+00 5.45523620e+00
1.18531250e+00 5.00805610e+00 4.98981312e+00 2.93029313e-01 4.66680097e+00 5.31890911e+00 4.52138588e+00 5.45133033e+00
1.18593750e+00 5.00782326e+00 4.98964173e+00 2.92680833e-01 4.66767518e+00 5.32091414e+00 4.52341459e+00 5.44803643e+00
1.18656250e+00 5.00694074e+00 4.98965517e+00 2.92425542e-01 4.66360700e+00 5.32143010e+00 4.52603791e+00 5.44802622e+00
1.18718750e+00 5.00804096e+00 4.99001596e+00 2.92503286e-01 4.66672184e+00 5.32028694e+00 4.52571591e+00 5.44962062e+00
1.18781250e+00 5.00773126e+00 4.99028804e+00 2.93041563e-01 4.66033942e+00 5.31992422e+00 4.52116480e+00 5.45079842e+00
1.18843750e+00 5.00724109e+00 4.99025037e+00 2.93417011e-01 4.66554423e+00 5.32021701e+00 4.52270180e+00 5.45479251e+00
1.18906250e+00 5.00948481e+00 4.98978561e+00 2.92810293e-01 4.66862998e+00 5.31948510e+00 4.52170085e+00 5.45314346e+00
1.18968750e+00 5.00839822e+00 4.98945576e+00 2.91959257e-01 4.66636173e+00 5.31995192e+00 4.52393396e+00 5.45067376e+00
1.19031250e+00 5.00710571e+00 4.98937383e+00 2.92243451e-01 4.66368950e+00 5.31600981e+00 4.52716065e+00 5.44847795e+00
1.19093750e+00 5.00745855e+00 4.98944974e+00 2.93093467e-01 4.66562115e+00 5.31822703e+00 4.52047289e+00 5.44771026e+00
1.19156250e+00 5.00707948e+00 4.98980993e+00 2.93504234e-01 4.66308777e+00 5.31924469e+00 4.52150773e+00 5.45389629e+00
1.19218750e+00 5.00734480e+00 4.99009179e+00 2.93208076e-01 4.66811630e+00 5.31665575e+00 4.52123628e+00 5.44867517e+00
1.19281250e+00 5.00774321e+00 4.99026119e+00 2.92424714e-01 4.66594207e+00 5.31794596e+00 4.52388554e+00 5.44939777e+00
1.19343750e+00 5.00647816e+00 4.98982388e+00 2.92173826e-01 4.66229348e+00 5.31889150e+00 4.52538301e+00 5.45129856e+00
1.19406250e+00 5.00752961e+00 4.98997409e+00 2.92373657e-01 4.66311041e+00 5.32161546e+00 4.52598294e+00 5.45081849e+00
1.19468750e+00 5.00807924e+00 4.99014466e+00 2.92322622e-01 4.66717093e+00 5.32250940e+00 4.52237945e+00 5.45547183e+00
1.19531250e+00 5.00818374e+00 4.99001083e+00 2.92280675e-01 4.66515903e+00 5.32140612e+00 4.52292237e+00 5.45155682e+00
1.19593750e+00 5.00683929e+00 4.98933959e+00 2.92522324e-01 4.66428574e+00 5.31894344e+00 4.52607484e+00 5.45026815e+00
1.19656250e+00 5.00772160e+00 4.98897996e+00 2.92738461e-01 4.66235677e+00 5.31932398e+00 4.52347600e+00 5.45059560e+00
1.19718750e+00 5.00692446e+00 4.98968511e+00 2.92669510e-01 4.66808557e+00 5.31801734e+00 4.52567681e+00 5.45039686e+00
1.19781250e+00 5.00849934e+00 4.99055837e+00 2.92630585e-01 4.66534798e+00 5.31863079e+00 4.52189108e+00 5.45412886e+00
1.19843750e+00 5.00851843e+00 4.99076196e+00 2.92605949e-01 4.66293065e+00 5.31970639e+00 4.52216684e+00 5.45350964e+00
1.19906250e+00 5.00786749e+00 4.99030461e+00 2.92397137e-01 4.66482960e+00 5.32158281e+00 4.52239773e+00 5.44991155e+00
1.19968750e+00 5.00750143e+00 4.99006009e+00 2.92136910e-01 4.66377579e+00 5.32090577e+00 4.52730503e+00 5.45155118e+00
1.20031250e+00 5.00732247e+00 4.98974445e+00 2.92154998e-01 4.66724704e+00 5.32010484e+00 4.52698391e+00 5.44995049e+00
1.20093750e+00 5.00874326e+00 4.98961468e+00 2.92329877e-01 4.66512846e+00 5.31817358e+00 4.52627093e+00 5.44893604e+00
1.20156250e+00 5.00730675e+00 4.98944519e+00 2.92262565e-01 4.66412238e+00 5.31942669e+00 4.52495218e+00 5.45018380e+00
1.20218750e+00 5.00751867e+00 4.98965550e+00 2.92047784e-01 4.66302103e+00 5.31940863e+00 4.52700128e+00 5.45199632e+00
1.20281250e+00 5.00616472e+00 4.99021332e+00 2.92246228e-01 4.66411853e+00 5.31956816e+00 4.51980579e+00 5.44991513e+00
1.20343750e+00 5.00716119e+00 4.99054100e+00 2.92729549e-01 4.66871058e+00 5.31890943e+00 4.52267844e+00 5.45240153e+00
1.20406250e+00 5.00714457e+00 4.99032763e+00 2.92741757e-01 4.66442097e+00 5.31967380e+00 4.52272639e+00 5.45080037e+00
1.20468750e+00 5.00705381e+00 4.98981242e+00 2.92035202e-01 4.66532890e+00 5.32090425e+00 4.52543387e+00 5.44860879e+00
1.20531250e+00 5.00687596e+00 4.98988185e+00 2.91642807e-01 4.66520195e+00 5.31848467e+00 4.53020044e+00 5.44841543e+00
1.20593750e+00 5.00743021e+00 4.99036783e+00 2.91862375e-01 4.66591638e+00 5.32021673e+00 4.52961304e+00 5.44697062e+00
1.20656250e+00 5.00778926e+00 4.99065778e+00 2.92162737e-01 4.66580668e+00 5.32129658e+00 4.52061298e+00 5.44792185e+00
1.20718750e+00 5.00694941e+00 4.99032882e+00 2.92643566e-01 4.66217834e+00 5.32157195e+00 4.51930021e+00 5.45383586e+00
1.20781250e+00 5.00811792e+00 4.98991501e+00 2.92662208e-01 4.66569704e+00 5.32074468e+00 4.52114586e+00 5.45202895e+00
1.20843750e+00 5.00718693e+00 4.99021064e+00 2.92405205e-01 4.66674647e+00 5.31947748e+00 4.53077910e+00 5.44744710e+00
1.20906250e+00 5.00689138e+00 4.99037038e+00 2.91751907e-01 4.66493253e+00 5.31483060e+00 4.53183590e+00 5.44999034e+00
1.20968750e+00 5.00883261e+00 4.99001326e+00 2.91289710e-01 4.66399038e+00 5.31823327e+00 4.52853793e+00 5.44828023e+00
1.21031250e+00 5.00865614e+00 4.98985204e+00 2.91464361e-01 4.66419657e+00 5.31708543e+00 4.52539339e+00 5.45023343e+00
1.21093750e+00 5.00620925e+00 4.98989871e+00 2.92120071e-01 4.66549873e+00 5.32428753e+00 4.52518484e+00 5.44929056e+00
1.21156250e+00 5.00767674e+00 4.99024717e+00 2.92459121e-01 4.66581258e+00 5.32233503e+00 4.52748285e+00 5.44708415e+00
1.21218750e+00 5.00676297e+00 4.99072797e+00 2.92285296e-01 4.66407774e+00 5.32090107e+00 4.52405573e+00 5.44754286e+00
1.21281250e+00 5.00748161e+00 4.99076135e+00 2.91739791e-01 4.66411196e+00 5.31906937e+00 4.52482994e+00 5.44860275e+00
1.21343750e+00 5.00754261e+00 4.99037911e+00 2.91323716e-01 4.66527572e+00 5.31812929e+00 4.52872071e+00 5.44842693e+00
1.21406250e+00 5.00788717e+00 4.99056347e+00 2.91152542e-01 4.66673226e+00 5.31896679e+00 4.52632614e+00 5.44919357e+00
1.21468750e+00 5.00870075e+00 4.99066749e+00 2.91698773e-01 4.66640857e+00 5.32271978e+00 4.52452327e+00 5.45045803e+00
1.21531250e+00 5.00890842e+00 4.99053817e+00 2.92166420e-01 4.66652100e+00 5.32120323e+00 4.52791951e+00 5.45053961e+00
1.21593750e+00 5.00871262e+00 4.99045910e+00 2.92263024e-01 4.66735250e+00 5.31818490e+00 4.52525507e+00 5.45143742e+00
1.21656250e+00 5.00881172e+00 4.99055366e+00 2.92012361e-01 4.66366641e+00 5.31943651e+00 4.52470301e+00 5.44792839e+00
1.21718750e+00 5.00766312e+00 4.99072651e+00 2.91543191e-01 4.66582087e+00 5.32025813e+00 4.52421803e+00 5.44420131e+00
1.21781250e+00 5.00908719e+00 4.99078961e+00 2.91443376e-01 4.66745029e+00 5.31877771e+00 4.52510283e+00 5.44654719e+00
1.21843750e+00 5.01048784e+00 4.99040098e+00 2.91793472e-01 4.66634844e+00 5.31960611e+00 4.52818567e+00 5.44445770e+00
1.21906250e+00 5.00863641e+00 4.99032055e+00 2.92030915e-01 4.66501827e+00 5.32396178e+00 4.52123564e+00 5.45003061e+00
1.21968750e+00 5.00897500e+00 4.99079678e+00 2.91994997e-01 4.66598503e+00 5.32174443e+00 4.52684857e+00 5.44916655e+00
1.22031250e+00 5.00816161e+00 4.99115305e+00 2.91651499e-01 4.66592951e+00 5.32089722e+00 4.52542815e+00 5.44811400e+00
1.22093750e+00 5.00827067e+00 4.99101991e+00 2.91572982e-01 4.66890336e+00 5.32196561e+00 4.52653974e+00 5.44707111e+00
1.22156250e+00 5.00905972e+00 4.99057757e+00 2.91673528e-01 4.66767379e+00 5.31902552e+00 4.52958899e+00 5.44773057e+00
1.22218750e+00 5.01009489e+00 4.99071489e+00 2.91516219e-01 4.66489644e+00 5.32198874e+00 4.53275447e+00 5.44929276e+00
1.22281250e+00 5.00740826e+00 4.99094152e+00 2.91747590e-01 4.66514957e+00 5.31966495e+00 4.53195553e+00 5.45209945e+00
1.22343750e+00 5.00767725e+00 4.99081088e+00 2.91937926e-01 4.66670148e+00 5.31951147e+00 4.52358893e+00 5.45290005e+00
1.22406250e+00 5.00672837e+00 4.99098693e+00 2.91985425e-01 4.66878232e+00 5.32152598e+00 4.52781597e+00 5.44712306e+00
1.22468750e+00 5.00738693e+00 4.99159245e+00 2.91701264e-01 4.66905944e+00 5.32050099e+00 4.53070111e+00 5.44477350e+00
1.22531250e+00 5.00802171e+00 4.99173665e+00 2.91497077e-01 4.66720086e+00 5.31967023e+00 4.53188207e+00 5.44716189e+00
1.22593750e+00 5.00857825e+00 4.99128711e+00 2.91572198e-01 4.66313699e+00 5.32070342e+00 4.52812046e+00 5.44987241e+00
1.22656250e+00 5.00872708e+00 4.99082816e+00 2.91424391e-01 4.66666353e+00 5.32076046e+00 4.52419151e+00 5.44683288e+00
1.22718750e+00 5.00850248e+00 4.99074551e+00 2.91419468e-01 4.66890446e+00 5.32029964e+00 4.52530181e+00 5.44943043e+00
1.22781250e+00 5.00925702e+00 4.99098010e+00 2.91412415e-01 4.66658099e+00 5.31893847e+00 4.52369911e+00 5.45133628e+00
1.22843750e+00 5.00816343e+00 4.99132408e+00 2.91471543e-01 4.66695531e+00 5.32058535e+00 4.52519766e+00 5.45202668e+00
1.22906250e+00 5.00746885e+00 4.99120056e+00 2.91250215e-01 4.66568902e+00 5.32192889e+00 4.52212385e+00 5.45030383e+00
1.22968750e+00 5.00657154e+00 4.99123701e+00 2.91046172e-01 4.66861847e+00 5.31896995e+00 4.52747300e+00 5.44911958e+00
1.23031250e+00 5.00635328e+00 4.99141000e+00 2.91242329e-01 4.66882984e+00 5.31892040e+00 4.52748717e+00 5.44834184e+00
1.23093750e+00 5.00648797e+00 4.99178191e+00 2.91619566e-01 4.66732990e+00 5.32154746e+00 4.53067579e+00 5.45002992e+00
1.23156250e+00 5.00789131e+00 4.99201697e+00 2.91689917e-01 4.66703425e+00 5.32011774e+00 4.52834812e+00 5.44902782e+00
1.23218750e+00 5.00801497e+00 4.99183835e+00 2.91395206e-01 4.66750293e+00 5.31819336e+00 4.52377003e+00 5.44798500e+00
1.23281250e+00 5.00853156e+00 4.99161806e+00 2.91151247e-01 4.66806077e+00 5.32144821e+00 4.52572329e+00 5.44623835e+00
1.23343750e+00 5.00836671e+00 4.99144219e+00 2.91011502e-01 4.66828159e+00 5.32165913e+00 4.53097836e+00 5.44321668e+00
1.23406250e+00 5.00813291e+00 4.99153243e+00 2.91060718e-01 4.66657425e+00 5.31919371e+00 4.53094079e+00 5.44809653e+00
1.23468750e+00 5.00761894e+00 4.99170046e+00 2.91129429e-01 4.66821379e+00 5.32054669e+00 4.52535022e+00 5.44821283e+00
1.23531250e+00 5.00941333e+00 4.99163308e+00 2.91287313e-01 4.66715509e+00 5.32090465e+00 4.52681720e+00 5.44897800e+00
1.23593750e+00 5.00765066e+00 4.99177027e+00 2.91380730e-01 4.66742580e+00 5.31847956e+00 4.52540053e+00 5.45020883e+00
1.23656250e+00 5.00792038e+00 4.99212996e+00 2.91432041e-01 4.66762333e+00 5.32150646e+00 4.53137671e+00 5.45105799e+00
1.23718750e+00 5.00825126e+00 4.99217694e+00 2.91447778e-01 4.66594259e+00 5.32333504e+00 4.52704284e+00 5.44981372e+00
1.23781250e+00 5.00924893e+00 4.99225348e+00 2.91676802e-01 4.66648222e+00 5.32210354e+00 4.52881912e+00 5.44835573e+00
1.23843750e+00 5.00857219e+00 4.99217690e+00 2.91842862e-01 4.66798063e+00 5.32101460e+00 4.52654341e+00 5.44933056e+00
1.23906250e+00 5.00858786e+00 4.99198541e+00 2.91729938e-01 4.66955999e+00 5.31977643e+00 4.52884362e+00 5.45226264e+00
1.23968750e+00 5.00990361e+00 4.99174354e+00 2.91173667e-01 4.66854184e+00 5.32113134e+00 4.52648158e+00 5.44772777e+00
1.24031250e+00 5.00932956e+00 4.99188871e+00 2.90778482e-01 4.66720784e+00 5.32025109e+00 4.52944075e+00 5.44721712e+00
1.24093750e+00 5.00947993e+00 4.99198477e+00 2.90984977e-01 4.66744698e+00 5.32173857e+00 4.53258354e+00 5.44913535e+00
1.24156250e+00 5.00792084e+00 4.99234347e+00 2.91568623e-01 4.66910173e+00 5.32309890e+00 4.52995867e+00 5.45270253e+00
1.24218750e+00 5.00942653e+00 4.99250774e+00 2.92179541e-01 4.66997939e+00 5.32370437e+00 4.52372394e+00 5.45527282e+00
1.24281250e+00 5.01214779e+00 4.99251761e+00 2.91932563e-01 4.66746354e+00 5.32208623e+00 4.52372983e+00 5.45233110e+00
1.24343750e+00 5.01097164e+00 4.99260597e+00 2.91439482e-01 4.66784508e+00 5.32278373e+00 4.53046800e+00 5.45106630e+00
1.24406250e+00 5.01259871e+00 4.99243346e+00 2.91155087e-01 4.67064793e+00 5.32186467e+00 4.53322175e+00 5.45019928e+00
1.24468750e+00 5.01106168e+00 4.99215720e+00 2.91595896e-01 4.66879686e+00 5.32252397e+00 4.53238571e+00 5.44828603e+00
1.24531250e+00 5.01141439e+00 4.99216416e+00 2.91894459e-01 4.66933917e+00 5.32424013e+00 4.52854287e+00 5.45098202e+00
1.24593750e+00 5.01287657e+00 4.99249220e+00 2.91682067e-01 4.66597707e+00 5.32203984e+00 4.52379419e+00 5.45078707e+00
1.24656250e+00 5.01329590e+00 4.99285256e+00 2.91420256e-01 4.66864980e+00 5.32383165e+00 4.53026585e+00 5.44893133e+00
1.24718750e+00 5.01155353e+00 4.99300768e+00 2.91641216e-01 4.66962343e+00 5.32370738e+00 4.53019901e+00 5.45280562e+00
1.24781250e+00 5.01268367e+00 4.99326938e+00 2.92029579e-01 4.66951056e+00 5.32497555e+00 4.52715263e+00 5.45050020e+00
1.24843750e+00 5.01266898e+00 4.99337445e+00 2.92227017e-01 4.66924169e+00 5.32416172e+00 4.53231880e+00 5.45122534e+00
1.24906250e+00 5.01167383e+00 4.99345631e+00 2.92153958e-01 4.66879256e+00 5.32637737e+00 4.53105479e+00 5.45443020e+00
1.24968750e+00 5.01374722e+00 4.99348836e+00 2.91865053e-01 4.67126968e+00 5.32704733e+00 4.53231576e+00 5.45138045e+00
1.25031250e+00 5.01326213e+00 4.99347581e+00 2.91538465e-01 4.66792347e+00 5.32466159e+00 4.52873112e+00 5.45300684e+00
1.25093750e+00 5.01278089e+00 4.99328788e+00 2.91834643e-01 4.66841208e+00 5.32525753e+00 4.52726141e+00 5.45211283e+00
1.25156250e+00 5.01255759e+00 4.99325032e+00 2.92322762e-01 4.66751049e+00 5.32397159e+00 4.52492046e+00 5.45545344e+00
1.25218750e+00 5.01277341e+00 4.99325715e+00 2.92073051e-01 4.66857454e+00 5.32614986e+00 4.53157924e+00 5.45150615e+00
1.25281250e+00 5.01115695e+00 4.99380109e+00 2.91799714e-01 4.67171496e+00 5.33176149e+00 4.53204887e+00 5.45501913e+00
1.25343750e+00 5.01114821e+00 4.99395082e+00 2.91732433e-01 4.67193390e+00 5.32738016e+00 4.52764919e+00 5.45387410e+00
1.25406250e+00 5.01008374e+00 4.99400105e+00 2.92009422e-01 4.66911959e+00 5.32748819e+00 4.52948725e+00 5.45427605e+00
1.25468750e+00 5.01010469e+00 4.99431631e+00 2.92285255e-01 4.66929939e+00 5.32558051e+00 4.52756062e+00 5.45456901e+00
1.25531250e+00 5.01179358e+00 4.99474218e+00 2.92519720e-01 4.66924647e+00 5.32519230e+00 4.53268717e+00 5.45495215e+00
1.25593750e+00 5.01077785e+00 4.99514634e+00 2.92420487e-01 4.66981886e+00 5.33097293e+00 4.53559202e+00 5.45555708e+00
1.25656250e+00 5.01129968e+00 4.99505572e+00 2.92327526e-01 4.67067575e+00 5.32735584e+00 4.53768119e+00 5.45144404e+00
1.25718750e+00 5.01191454e+00 4.99450104e+00 2.92302323e-01 4.66924175e+00 5.32739120e+00 4.52501010e+00 5.45467551e+00
1.25781250e+00 5.01020044e+00 4.99449276e+00 2.92197805e-01 4.67016063e+00 5.32832848e+00 4.52520613e+00 5.45768853e+00
1.25843750e+00 5.01368530e+00 4.99492516e+00 2.92060629e-01 4.67088496e+00 5.32949287e+00 4.53284327e+00 5.45586008e+00
1.25906250e+00 5.01270031e+00 4.99528851e+00 2.92489563e-01 4.67147335e+00 5.33106597e+00 4.53059345e+00 5.45745279e+00
1.25968750e+00 5.01308983e+00 4.99558570e+00 2.93108839e-01 4.66983790e+00 5.33003731e+00 4.52923617e+00 5.45644005e+00
1.26031250e+00 5.01229779e+00 4.99585294e+00 2.93052107e-01 4.66889341e+00 5.32880426e+00 4.53263479e+00 5.45602051e+00
1.26093750e+00 5.01409778e+00 4.99597355e+00 2.92619132e-01 4.66857619e+00 5.32763392e+00 4.53218939e+00 5.45736191e+00
1.26156250e+00 5.01353033e+00 4.99624204e+00 2.92091793e-01 4.67279920e+00 5.32837603e+00 4.53218019e+00 5.45584939e+00
1.26218750e+00 5.01293375e+00 4.99625359e+00 2.92187862e-01 4.67053540e+00 5.32815509e+00 4.52509212e+00 5.45690246e+00
1.26281250e+00 5.01235181e+00 4.99648755e+00 2.92883470e-01 4.67053149e+00 5.33079650e+00 4.53288037e+00 5.46007655e+00
1.26343750e+00 5.01406930e+00 4.99674739e+00 2.93539034e-01 4.66957682e+00 5.33175993e+00 4.53232879e+00 5.45787736e+00
1.26406250e+00 5.01473799e+00 4.99728876e+00 2.93479258e-01 4.67118579e+00 5.33015230e+00 4.52969369e+00 5.46023705e+00
1.26468750e+00 5.01239960e+00 4.99745633e+00 2.93537079e-01 4.66959508e+00 5.33331775e+00 4.52788215e+00 5.45864548e+00
1.26531250e+00 5.01332719e+00 4.99767510e+00 2.93547244e-01 4.67135498e+00 5.32995289e+00 4.52932782e+00 5.45827526e+00
1.26593750e+00 5.01465225e+00 4.99788863e+00 2.93492893e-01 4.66947603e+00 5.32688536e+00 4.53514039e+00 5.45955041e+00
1.26656250e+00 5.01476474e+00 4.99817686e+00 2.93503005e-01 4.67014306e+00 5.32917216e+00 4.53236828e+00 5.46039452e+00
1.26718750e+00 5.01272686e+00 4.99810304e+00 2.93423585e-01 4.67196028e+00 5.32981491e+00 4.53256726e+00 5.46425718e+00
1.26781250e+00 5.01537243e+00 4.99814017e+00 2.93506002e-01 4.66984521e+00 5.33283028e+00 4.53135160e+00 5.45856676e+00
1.26843750e+00 5.01487550e+00 4.99831078e+00 2.93634307e-01 4.67022086e+00 5.33008541e+00 4.53331228e+00 5.46143506e+00
1.26906250e+00 5.01412016e+00 4.99852170e+00 2.94063657e-01 4.66790194e+00 5.33061401e+00 4.52581863e+00 5.46607563e+00
1.26968750e+00 5.01866384e+00 4.99875015e+00 2.94415144e-01 4.66944955e+00 5.33487552e+00 4.53040795e+00 5.46613913e+00
1.27031250e+00 5.01986887e+00 4.99916220e+00 2.94661595e-01 4.66893513e+00 5.33318090e+00 4.52853422e+00 5.46019052e+00
1.27093750e+00 5.01555773e+00 4.99936856e+00 2.94465141e-01 4.66905252e+00 5.32937419e+00 4.53301823e+00 5.46007038e+00
1.27156250e+00 5.01520457e+00 4.99968075e+00 2.94311051e-01 4.67043935e+00 5.32995398e+00 4.53585970e+00 5.46197641e+00
1.27218750e+00 5.01645111e+00 4.99978354e+00 2.94267671e-01 4.67157467e+00 5.33388580e+00 4.53542835e+00 5.46271315e+00
1.27281250e+00 5.01421597e+00 4.99967585e+00 2.94273420e-01 4.67416622e+00 5.33925220e+00 4.53730287e+00 5.46434133e+00
1.27343750e+00 5.01567998e+00 5.00007514e+00 2.94499812e-01 4.67118399e+00 5.33399266e+00 4.53171877e+00 5.46564265e+00
1.27406250e+00 5.01589286e+00 5.00073969e+00 2.95029350e-01 4.67247746e+00 5.33378624e+00 4.53233511e+00 5.46912465e+00
1.27468750e+00 5.01964432e+00 5.00114771e+00 2.95661986e-01 4.67101733e+00 5.33180267e+00 4.53136061e+00 5.46702608e+00
1.27531250e+00 5.01890530e+00 5.00122077e+00 2.96140801e-01 4.67202660e+00 5.33591076e+00 4.53676575e+00 5.46940345e+00
1.27593750e+00 5.01982171e+00 5.00167777e+00 2.96051026e-01 4.66953058e+00 5.33664671e+00 4.53970876e+00 5.46756489e+00
1.27656250e+00 5.02040785e+00 5.00203382e+00 2.96111189e-01 4.67158197e+00 5.33948250e+00 4.53345083e+00 5.46643854e+00
1.27718750e+00 5.01819738e+00 5.00204013e+00 2.96244232e-01 4.66934290e+00 5.34142022e+00 4.53380213e+00 5.46667393e+00
1.27781250e+00 5.01770476e+00 5.00219401e+00 2.95915777e-01 4.67282053e+00 5.33707479e+00 4.53312282e+00 5.46719272e+00
1.27843750e+00 5.01577409e+00 5.00250902e+00 2.96048526e-01 4.67450881e+00 5.33730459e+00 4.53266237e+00 5.47132835e+00
1.27906250e+00 5.01753062e+00 5.00350991e+00 2.96369946e-01 4.67462159e+00 5.33774686e+00 4.53470865e+00 5.47123174e+00
1.27968750e+00 5.01969062e+00 5.00428921e+00 2.97227042e-01 4.67221638e+00 5.34370088e+00 4.53724296e+00 5.47458735e+00
1.28031250e+00 5.02054737e+00 5.00440989e+00 2.98040199e-01 4.67198675e+00 5.34374199e+00 4.53110481e+00 5.47499164e+00
1.28093750e+00 5.02207714e+00 5.00449068e+00 2.98363961e-01 4.67200401e+00 5.34543230e+00 4.53235908e+00 5.47882410e+00
1.28156250e+00 5.02133693e+00 5.00485931e+00 2.98101428e-01 4.67276643e+00 5.33979576e+00 4.53323407e+00 5.48342438e+00
1.28218750e+00 5.02177864e+00 5.00552568e+00 2.97623349e-01 4.67265808e+00 5.34163277e+00 4.53548645e+00 5.48295577e+00
1.28281250e+00 5.01847977e+00 5.00568739e+00 2.97709062e-01 4.67275797e+00 5.34016898e+00 4.53546825e+00 5.47509644e+00
1.28343750e+00 5.01984556e+00 5.00545324e+00 2.97912250e-01 4.67131656e+00 5.33875275e+00 4.53275519e+00 5.47129071e+00
1.28406250e+00 5.01680684e+00 5.00589487e+00 2.98239774e-01 4.67176190e+00 5.33871065e+00 4.53027849e+00 5.47658432e+00
1.28468750e+00 5.01929650e+00 5.00686446e+00 2.98667884e-01 4.67198138e+00 5.34233419e+00 4.53158639e+00 5.47749674e+00
1.28531250e+00 5.02108905e+00 5.00726813e+00 2.99016701e-01 4.67212526e+00 5.34442992e+00 4.53352367e+00 5.48128572e+00
1.28593750e+00 5.02492503e+00 5.00743733e+00 2.99502914e-01 4.67281709e+00 5.34156640e+00 4.53295613e+00 5.48307826e+00
1.28656250e+00 5.02132758e+00 5.00778066e+00 2.99288476e-01 4.67246344e+00 5.34371100e+00 4.54042598e+00 5.47714712e+00
1.28718750e+00 5.02333924e+00 5.00861067e+00 2.99177743e-01 4.67581906e+00 5.34559313e+00 4.53710360e+00 5.48031269e+00
1.28781250e+00 5.01901631e+00 5.00922767e+00 2.99498137e-01 4.67490713e+00 5.34946319e+00 4.53640576e+00 5.48373312e+00
1.28843750e+00 5.01911695e+00 5.00987529e+00 2.99996309e-01 4.67319300e+00 5.35116347e+00 4.53131940e+00 5.48438919e+00
1.28906250e+00 5.02029853e+00 5.01029139e+00 3.00456640e-01 4.67365394e+00 5.35223821e+00 4.53026713e+00 5.48070909e+00
1.28968750e+00 5.01923966e+00 5.01073652e+00 3.01120011e-01 4.67203318e+00 5.35159170e+00 4.53432362e+00 5.48546373e+00
1.29031250e+00 5.01931710e+00 5.01117808e+00 3.01160893e-01 4.67798779e+00 5.34974973e+00 4.53687971e+00 5.48851566e+00
1.29093750e+00 5.01875809e+00 5.01191996e+00 3.01143576e-01 4.67871590e+00 5.35399575e+00 4.53961609e+00 5.48772989e+00
1.29156250e+00 5.02110484e+00 5.01295944e+00 3.01214731e-01 4.67845366e+00 5.35223095e+00 4.53133030e+00 5.48882397e+00
1.29218750e+00 5.02025152e+00 5.01381602e+00 3.01985172e-01 4.67598870e+00 5.35357960e+00 4.53195694e+00 5.49815041e+00
1.29281250e+00 5.01940371e+00 5.01455988e+00 3.03165046e-01 4.67644600e+00 5.35831915e+00 4.53722137e+00 5.50057499e+00
1.29343750e+00 5.01972984e+00 5.01502553e+00 3.03780917e-01 4.67509762e+00 5.35860695e+00 4.53737041e+00 5.50222283e+00
1.29406250e+00 5.02052901e+00 5.01561544e+00 3.03639788e-01 4.67686733e+00 5.35515976e+00 4.53570863e+00 5.50085720e+00
1.29468750e+00 5.01972647e+00 5.01628831e+00 3.03540431e-01 4.67888933e+00 5.35908215e+00 4.53564175e+00 5.49925298e+00
1.29531250e+00 5.02044393e+00 5.01677828e+00 3.03654855e-01 4.68016967e+00 5.35816328e+00 4.53370241e+00 5.49168811e+00
1.29593750e+00 5.02153318e+00 5.01738409e+00 3.03783345e-01 4.67879138e+00 5.36313333e+00 4.53687936e+00 5.49177553e+00
1.29656250e+00 5.01842449e+00 5.01797683e+00 3.04580702e-01 4.67740801e+00 5.36401539e+00 4.54224686e+00 5.49702388e+00
1.29718750e+00 5.02033334e+00 5.01858815e+00 3.05733443e-01 4.67904118e+00 5.36716891e+00 4.54389422e+00 5.49981796e+00
1.29781250e+00 5.01980444e+00 5.01968024e+00 3.06515982e-01 4.67914837e+00 5.37010505e+00 4.53603108e+00 5.50235345e+00
1.29843750e+00 5.02016585e+00 5.02089497e+00 3.06669882e-01 4.68189465e+00 5.36710697e+00 4.53297054e+00 5.50134659e+00
1.29906250e+00 5.02081124e+00 5.02224044e+00 3.07075612e-01 4.68559419e+00 5.36552963e+00 4.53726911e+00 5.51083910e+00
1.29968750e+00 5.02434940e+00 5.02295184e+00 3.07341345e-01 4.68069974e+00 5.36751248e+00 4.53813010e+00 5.51258946e+00
1.30031250e+00 5.02538508e+00 5.02346930e+00 3.07792568e-01 4.67659961e+00 5.37015934e+00 4.54101486e+00 5.51298808e+00
1.30093750e+00 5.02376029e+00 5.02411497e+00 3.08579121e-01 4.68074669e+00 5.36708701e+00 4.54041500e+00 5.51624753e+00
1.30156250e+00 5.02534772e+00 5.02503532e+00 3.08980480e-01 4.68201345e+00 5.36927250e+00 4.53293978e+00 5.51893109e+00
1.30218750e+00 5.02631338e+00 5.02628440e+00 3.09419749e-01 4.68509482e+00 5.37285197e+00 4.53771628e+00 5.51770918e+00
1.30281250e+00 5.02739564e+00 5.02728703e+00 3.09749948e-01 4.68569973e+00 5.37491525e+00 4.54277129e+00 5.52087841e+00
1.30343750e+00 5.02763207e+00 5.02763177e+00 3.10683236e-01 4.68114173e+00 5.37728774e+00 4.53923514e+00 5.52397154e+00
1.30406250e+00 5.02879933e+00 5.02823338e+00 3.11358944e-01 4.67675684e+00 5.38105608e+00 4.54033922e+00 5.52559159e+00
1.30468750e+00 5.02782011e+00 5.02947732e+00 3.12601288e-01 4.68059923e+00 5.38196738e+00 4.53613852e+00 5.53268736e+00
1.30531250e+00 5.03119815e+00 5.03041289e+00 3.12410167e-01 4.68233853e+00 5.38780257e+00 4.54113461e+00 5.53016031e+00
1.30593750e+00 5.03044284e+00 5.03254792e+00 3.13109376e-01 4.68471150e+00 5.38383032e+00 4.54285099e+00 5.53650055e+00
1.30656250e+00 5.03008491e+00 5.03341527e+00 3.13489783e-01 4.68698774e+00 5.38712142e+00 4.54512850e+00 5.53315032e+00
1.30718750e+00 5.03272635e+00 5.03400632e+00 3.14064336e-01 4.68497333e+00 5.38592908e+00 4.54442607e+00 5.52907879e+00
1.30781250e+00 5.03361961e+00 5.03436965e+00 3.15018892e-01 4.67936156e+00 5.38994568e+00 4.53828595e+00 5.53371743e+00
1.30843750e+00 5.03911855e+00 5.03514070e+00 3.15449015e-01 4.68515307e+00 5.39691657e+00 4.54112672e+00 5.54090018e+00
1.30906250e+00 5.03671755e+00 5.03622687e+00 3.16391395e-01 4.68216710e+00 5.39789330e+00 4.54099726e+00 5.53835335e+00
1.30968750e+00 5.03263365e+00 5.03803707e+00 3.17287246e-01 4.68362826e+00 5.40261376e+00 4.54425382e+00 5.54546681e+00
1.31031250e+00 5.03163293e+00 5.03966778e+00 3.18588061e-01 4.68217292e+00 5.40165841e+00 4.54582847e+00 5.54993155e+00
1.31093750e+00 5.03566942e+00 5.04056752e+00 3.18892459e-01 4.68643785e+00 5.40404122e+00 4.54870366e+00 5.55363268e+00
1.31156250e+00 5.03555191e+00 5.04219882e+00 3.20002373e-01 4.68635106e+00 5.40739562e+00 4.54489799e+00 5.55239930e+00
1.31218750e+00 5.03593850e+00 5.04337974e+00 3.20339829e-01 4.68524914e+00 5.41097964e+00 4.54539643e+00 5.55632625e+00
1.31281250e+00 5.04123420e+00 5.04436205e+00 3.21245498e-01 4.68621684e+00 5.40765585e+00 4.54051236e+00 5.55960966e+00
1.31343750e+00 5.04587903e+00 5.04537907e+00 3.22141524e-01 4.68910738e+00 5.40788808e+00 4.53832440e+00 5.56137714e+00
1.31406250e+00 5.04326971e+00 5.04653372e+00 3.23255775e-01 4.68813073e+00 5.41078611e+00 4.53968177e+00 5.56753184e+00
1.31468750e+00 5.03475542e+00 5.04863160e+00 3.24649398e-01 4.68737954e+00 5.41275617e+00 4.54416895e+00 5.56529045e+00
1.31531250e+00 5.03527003e+00 5.05058190e+00 3.25315785e-01 4.69017429e+00 5.41371773e+00 4.54553053e+00 5.56717421e+00
1.31593750e+00 5.03742700e+00 5.05246666e+00 3.26478954e-01 4.69148067e+00 5.41706069e+00 4.54530071e+00 5.57304920e+00
1.31656250e+00 5.03892909e+00 5.05371911e+00 3.27140412e-01 4.68753737e+00 5.41808632e+00 4.54854047e+00 5.57609683e+00
1.31718750e+00 5.04548373e+00 5.05492169e+00 3.27720110e-01 4.69378739e+00 5.41841211e+00 4.54798658e+00 5.58068204e+00
1.31781250e+00 5.04563586e+00 5.05623439e+00 3.29088573e-01 4.69652910e+00 5.42240766e+00 4.54384236e+00 5.58599233e+00
1.31843750e+00 5.03952784e+00 5.05800984e+00 3.30459585e-01 4.69567451e+00 5.42231800e+00 4.54263068e+00 5.58651935e+00
1.31906250e+00 5.03728806e+00 5.05972623e+00 3.30893738e-01 4.69555134e+00 5.42055065e+00 4.54490506e+00 5.59151203e+00
1.31968750e+00 5.03746504e+00 5.06127416e+00 3.31527477e-01 4.69201713e+00 5.43385404e+00 4.54834589e+00 5.58688889e+00
1.32031250e+00 5.03742957e+00 5.06331186e+00 3.32740853e-01 4.69582207e+00 5.43111874e+00 4.55041608e+00 5.59325321e+00
1.32093750e+00 5.04184559e+00 5.06500370e+00 3.33935610e-01 4.69694573e+00 5.43085312e+00 4.54992147e+00 5.59527411e+00
1.32156250e+00 5.03946536e+00 5.06707164e+00 3.35767018e-01 4.69777080e+00 5.43118168e+00 4.54663958e+00 5.60286932e+00
1.32218750e+00 5.04179193e+00 5.06887171e+00 3.37534973e-01 4.69839234e+00 5.43582155e+00 4.54729477e+00 5.60885319e+00
1.32281250e+00 5.04194182e+00 5.07102302e+00 3.38884216e-01 4.69820798e+00 5.43576647e+00 4.54812455e+00 5.61215205e+00
1.32343750e+00 5.04106821e+00 5.07332962e+00 3.40309584e-01 4.70237808e+00 5.44278086e+00 4.54938943e+00 5.61931528e+00
1.32406250e+00 5.04136678e+00 5.07610371e+00 3.41839601e-01 4.70360279e+00 5.44563960e+00 4.54656111e+00 5.62409312e+00
1.32468750e+00 5.04441066e+00 5.07864090e+00 3.43758552e-01 4.70390173e+00 5.44996846e+00 4.54814706e+00 5.63732236e+00
1.32531250e+00 5.04574241e+00 5.08093076e+00 3.45760585e-01 4.70314596e+00 5.45492792e+00 4.54789703e+00 5.63321852e+00
1.32593750e+00 5.04225676e+00 5.08296467e+00 3.47424064e-01 4.70269716e+00 5.45486230e+00 4.55281497e+00 5.64277085e+00
1.32656250e+00 5.04621027e+00 5.08536191e+00 3.49444178e-01 4.70361803e+00 5.45301857e+00 4.55533958e+00 5.63481575e+00
1.32718750e+00 5.04277797e+00 5.08741864e+00 3.50996913e-01 4.70847393e+00 5.45908374e+00 4.54953740e+00 5.64603458e+00
1.32781250e+00 5.04626730e+00 5.09016354e+00 3.53263219e-01 4.70948789e+00 5.46319991e+00 4.54700307e+00 5.65669428e+00
1.32843750e+00 5.04474541e+00 5.09205227e+00 3.55421207e-01 4.71214249e+00 5.46500015e+00 4.55313878e+00 5.66006890e+00
1.32906250e+00 5.04773665e+00 5.09465853e+00 3.58926881e-01 4.70995209e+00 5.46533517e+00 4.55582467e+00 5.67066233e+00
1.32968750e+00 5.04806576e+00 5.09707956e+00 3.60984988e-01 4.71559056e+00 5.46546378e+00 4.55757240e+00 5.67014278e+00
1.33031250e+00 5.04577740e+00 5.09989132e+00 3.63903433e-01 4.71269594e+00 5.47381129e+00 4.55282804e+00 5.67271570e+00
1.33093750e+00 5.04578741e+00 5.10251821e+00 3.67419701e-01 4.71564533e+00 5.47465330e+00 4.55370513e+00 5.67107991e+00
1.33156250e+00 5.04521217e+00 5.10475378e+00 3.69863217e-01 4.71572265e+00 5.47610824e+00 4.55799806e+00 5.67871945e+00
1.33218750e+00 5.04611563e+00 5.10770903e+00 3.72921900e-01 4.71248316e+00 5.48502477e+00 4.55729884e+00 5.68749791e+00
1.33281250e+00 5.04796043e+00 5.11129860e+00 3.76004084e-01 4.71533421e+00 5.48750807e+00 4.56297295e+00 5.69948226e+00
1.33343750e+00 5.05053605e+00 5.11460899e+00 3.78256481e-01 4.71692315e+00 5.49217833e+00 4.56130107e+00 5.70134397e+00
1.33406250e+00 5.05447847e+00 5.11793020e+00 3.82303271e-01 4.71567342e+00 5.49464563e+00 4.56329950e+00 5.70661769e+00
1.33468750e+00 5.05741247e+00 5.12109939e+00 3.84235653e-01 4.71862743e+00 5.49696324e+00 4.56475225e+00 5.71825311e+00
1.33531250e+00 5.05413723e+00 5.12439004e+00 3.87680245e-01 4.71754249e+00 5.49857362e+00 4.56040150e+00 5.69374472e+00
1.33593750e+00 5.05775730e+00 5.12884975e+00 3.92943629e-01 4.71664383e+00 5.50172685e+00 4.56746036e+00 5.72422326e+00
1.33656250e+00 5.05985876e+00 5.13295289e+00 3.97522998e-01 4.71748948e+00 5.51278572e+00 4.56688181e+00 5.74371276e+00
1.33718750e+00 5.06734453e+00 5.13587077e+00 3.99379378e-01 4.72116750e+00 5.52085204e+00 4.57017142e+00 5.75954911e+00
1.33781250e+00 5.07396420e+00 5.14050155e+00 4.05647907e-01 4.72186169e+00 5.51993460e+00 4.57084615e+00 5.76919342e+00
1.33843750e+00 5.07266861e+00 5.14318546e+00 4.08019589e-01 4.72120804e+00 5.52684797e+00 4.57429401e+00 5.77384376e+00
1.33906250e+00 5.07464799e+00 5.14668751e+00 4.11537828e-01 4.72455375e+00 5.53637506e+00 4.57716567e+00 5.78185873e+00
1.33968750e+00 5.07207204e+00 5.15083745e+00 4.16824225e-01 4.72462778e+00 5.53919763e+00 4.57076982e+00 5.77651877e+00
1.34031250e+00 5.07381710e+00 5.15422207e+00 4.19650815e-01 4.72669073e+00 5.54198742e+00 4.57269062e+00 5.78877830e+00
1.34093750e+00 5.07971761e+00 5.15968479e+00 4.27110295e-01 4.72580881e+00 5.54771484e+00 4.57980011e+00 5.80508005e+00
1.34156250e+00 5.08293579e+00 5.16331633e+00 4.31532148e-01 4.72694286e+00 5.55101137e+00 4.58275213e+00 5.79730299e+00
1.34218750e+00 5.08098324e+00 5.16746167e+00 4.36940923e-01 4.72836988e+00 5.55933334e+00 4.58198850e+00 5.82615080e+00
1.34281250e+00 5.08417814e+00 5.17275946e+00 4.44306541e-01 4.72641296e+00 5.57172640e+00 4.58553892e+00 5.81740364e+00
1.34343750e+00 5.08038914e+00 5.17743478e+00 4.48223589e-01 4.73125288e+00 5.57674779e+00 4.57784732e+00 5.83461573e+00
1.34406250e+00 5.07504287e+00 5.18106619e+00 4.52225187e-01 4.73497481e+00 5.57927401e+00 4.58043786e+00 5.85494009e+00
1.34468750e+00 5.08008491e+00 5.18557725e+00 4.58199073e-01 4.73546114e+00 5.58859278e+00 4.58454067e+00 5.87847483e+00
1.34531250e+00 5.09352762e+00 5.18931813e+00 4.61999067e-01 4.73474829e+00 5.58964162e+00 4.57802221e+00 5.89867964e+00
1.34593750e+00 5.09034373e+00 5.19429045e+00 4.66634708e-01 4.73458582e+00 5.59876096e+00 4.57872334e+00 5.89064723e+00
1.34656250e+00 5.09291550e+00 5.19921900e+00 4.71998804e-01 4.73421476e+00 5.60225596e+00 4.58157464e+00 5.91456346e+00
1.34718750e+00 5.09040282e+00 5.20483042e+00 4.77549312e-01 4.74109207e+00 5.61763030e+00 4.58667214e+00 5.93367730e+00
1.34781250e+00 5.08941719e+00 5.20985644e+00 4.84556469e-01 4.74883121e+00 5.61509984e+00 4.58964680e+00 5.94687654e+00
1.34843750e+00 5.09649660e+00 5.21450684e+00 4.90144011e-01 4.74985860e+00 5.63691150e+00 4.58665075e+00 5.96977372e+00
1.34906250e+00 5.09462321e+00 5.22066197e+00 4.96093713e-01 4.74920594e+00 5.63529179e+00 4.59231614e+00 5.99781354e+00
1.34968750e+00 5.10824117e+00 5.22465734e+00 5.00092479e-01 4.75026464e+00 5.64201832e+00 4.59425295e+00 6.02353368e+00
1.35031250e+00 5.12297221e+00 5.23093959e+00 5.07420246e-01 4.75165022e+00 5.65074100e+00 4.59628748e+00 6.00617138e+00
1.35093750e+00 5.13817207e+00 5.23794842e+00 5.17627824e-01 4.75018909e+00 5.65968472e+00 4.59618883e+00 6.03174794e+00
1.35156250e+00 5.12963470e+00 5.24499776e+00 5.26893544e-01 4.75447749e+00 5.66824736e+00 4.59780417e+00 6.05812883e+00
1.35218750e+00 5.13551559e+00 5.25129162e+00 5.36957777e-01 4.75854257e+00 5.67050126e+00 4.60307692e+00 6.07381886e+00
1.35281250e+00 5.15061582e+00 5.25795003e+00 5.47816308e-01 4.75901591e+00 5.68020453e+00 4.60164238e+00 6.11227125e+00
1.35343750e+00 5.14594005e+00 5.26519756e+00 5.61063566e-01 4.76091447e+00 5.69114856e+00 4.60149225e+00 6.12211190e+00
1.35406250e+00 5.15150376e+00 5.27310188e+00 5.71848758e-01 4.76094242e+00 5.69801029e+00 4.60357536e+00 6.13793422e+00
1.35468750e+00 5.15882057e+00 5.28237115e+00 5.87295042e-01 4.76123157e+00 5.70768354e+00 4.60616252e+00 6.14622481e+00
1.35531250e+00 5.15794311e+00 5.28968490e+00 6.00769286e-01 4.76231400e+00 5.71272001e+00 4.60732965e+00 6.22948514e+00
1.35593750e+00 5.19264270e+00 5.29722180e+00 6.12084146e-01 4.76261344e+00 5.72467582e+00 4.60530700e+00 6.22689334e+00
1.35656250e+00 5.18221017e+00 5.30471744e+00 6.23261679e-01 4.76377318e+00 5.74115890e+00 4.60897222e+00 6.31773247e+00
1.35718750e+00 5.19050191e+00 5.31284664e+00 6.35917214e-01 4.76587337e+00 5.75157683e+00 4.61228349e+00 6.33319868e+00
1.35781250e+00 5.18361760e+00 5.32174971e+00 6.54316159e-01 4.77177908e+00 5.75102201e+00 4.61602653e+00 6.34899544e+00
1.35843750e+00 5.18473126e+00 5.33010668e+00 6.67338831e-01 4.77901775e+00 5.76569626e+00 4.61898516e+00 6.41749257e+00
1.35906250e+00 5.18252522e+00 5.34068052e+00 6.84284962e-01 4.78324410e+00 5.77486754e+00 4.61582837e+00 6.41160677e+00
1.35968750e+00 5.20119126e+00 5.35241675e+00 7.02994133e-01 4.78180052e+00 5.79057813e+00 4.61731158e+00 6.45187205e+00
1.36031250e+00 5.21955525e+00 5.36317544e+00 7.20029634e-01 4.78340538e+00 5.82152969e+00 4.62058476e+00 6.45901279e+00
1.36093750e+00 5.22486603e+00 5.37444922e+00 7.41907551e-01 4.78358605e+00 5.83816887e+00 4.62061329e+00 6.50904986e+00
1.36156250e+00 5.21912355e+00 5.38592855e+00 7.63263513e-01 4.78391306e+00 5.85123013e+00 4.62270524e+00 6.53717316e+00
1.36218750e+00 5.21022003e+00 5.39741491e+00 7.83105419e-01 4.79577603e+00 5.85853602e+00 4.62230321e+00 6.59931562e+00
1.36281250e+00 5.23537138e+00 5.40890985e+00 8.07088792e-01 4.80252233e+00 5.86064745e+00 4.62306962e+00 6.68008592e+00
1.36343750e+00 5.23869596e+00 5.42070735e+00 8.32767332e-01 4.79842708e+00 5.87165093e+00 4.62753899e+00 6.70975255e+00
1.36406250e+00 5.24529990e+00 5.43330774e+00 8.59306710e-01 4.79786828e+00 5.88789011e+00 4.62516757e+00 6.69947902e+00
1.36468750e+00 5.23641553e+00 5.44679715e+00 8.83103048e-01 4.80015416e+00 5.91373941e+00 4.62384865e+00 6.76027961e+00
1.36531250e+00 5.23036767e+00 5.46132273e+00 9.12474193e-01 4.80210650e+00 5.92286322e+00 4.62581960e+00 6.81856590e+00
1.36593750e+00 5.23922226e+00 5.47791718e+00 9.42676014e-01 4.80293493e+00 5.96112434e+00 4.62403999e+00 6.90653289e+00
1.36656250e+00 5.23799859e+00 5.49232099e+00 9.70290868e-01 4.80885362e+00 5.96424900e+00 4.62945739e+00 6.94643366e+00
1.36718750e+00 5.23668677e+00 5.50712274e+00 9.99426871e-01 4.81305081e+00 5.99927210e+00 4.63342526e+00 6.99232960e+00
1.36781250e+00 5.25096575e+00 5.52269566e+00 1.03312216e+00 4.81525881e+00 6.01960183e+00 4.63470327e+00 7.10562086e+00
1.36843750e+00 5.24510187e+00 5.53615018e+00 1.05986917e+00 4.81989206e+00 6.02416190e+00 4.63875884e+00 7.17256322e+00
1.36906250e+00 5.24213138e+00 5.55365919e+00 1.09457937e+00 4.82193758e+00 6.04250741e+00 4.63620809e+00 7.18564069e+00
1.36968750e+00 5.25377369e+00 5.57039772e+00 1.12811496e+00 4.82300655e+00 6.06368621e+00 4.64337162e+00 7.24566750e+00
1.37031250e+00 5.24912612e+00 5.58735859e+00 1.16371570e+00 4.82213956e+00 6.07676436e+00 4.64052579e+00 7.25017790e+00
1.37093750e+00 5.25532402e+00 5.60467168e+00 1.19606349e+00 4.82616877e+00 6.10548215e+00 4.63678337e+00 7.29692413e+00
1.37156250e+00 5.25064542e+00 5.62204048e+00 1.22974479e+00 4.82881913e+00 6.13944139e+00 4.64348653e+00 7.39302485e+00
1.37218750e+00 5.23558333e+00 5.63995550e+00 1.26603618e+00 4.82727536e+00 6.14183608e+00 4.64788572e+00 7.48614751e+00
1.37281250e+00 5.21195954e+00 5.65804536e+00 1.30102024e+00 4.83448686e+00 6.18969128e+00 4.64611017e+00 7.48675597e+00
1.37343750e+00 5.21089813e+00 5.67738333e+00 1.33380918e+00 4.84334983e+00 6.18966498e+00 4.65432609e+00 7.56642411e+00
1.37406250e+00 5.21698780e+00 5.69745172e+00 1.36725467e+00 4.84347844e+00 6.20498442e+00 4.65884102e+00 7.61249805e+00
1.37468750e+00 5.21576859e+00 5.71822700e+00 1.40495408e+00 4.85012247e+00 6.21504678e+00 4.66041241e+00 7.62992132e+00
1.37531250e+00 5.21621908e+00 5.73925211e+00 1.44313759e+00 4.84835867e+00 6.24531785e+00 4.66430020e+00 7.70000306e+00
1.37593750e+00 5.20445641e+00 5.76160536e+00 1.48346367e+00 4.84878882e+00 6.28503836e+00 4.66212834e+00 7.78343680e+00
1.37656250e+00 5.19549890e+00 5.78649707e+00 1.52475627e+00 4.85671739e+00 6.30613549e+00 4.66366171e+00 7.92609213e+00
1.37718750e+00 5.19516000e+00 5.81158878e+00 1.56912545e+00 4.86080251e+00 6.34311125e+00 4.66066103e+00 8.02531186e+00
1.37781250e+00 5.21075301e+00 5.83686317e+00 1.60630127e+00 4.86112013e+00 6.33548423e+00 4.66141933e+00 8.10898261e+00
1.37843750e+00 5.21331374e+00 5.86285139e+00 1.64348621e+00 4.86376209e+00 6.38866322e+00 4.66515034e+00 8.18593181e+00
1.37906250e+00 5.20824314e+00 5.88858144e+00 1.68364940e+00 4.86190470e+00 6.43791298e+00 4.66889749e+00 8.51480881e+00
1.37968750e+00 5.20747159e+00 5.91682344e+00 1.72670593e+00 4.86348648e+00 6.47173041e+00 4.66566736e+00 8.56749291e+00
1.38031250e+00 5.21468746e+00 5.94664265e+00 1.76928732e+00 4.87496001e+00 6.51579979e+00 4.66495690e+00 8.80098053e+00
1.38093750e+00 5.24331197e+00 5.97588334e+00 1.81397433e+00 4.87717748e+00 6.54577555e+00 4.67044733e+00 9.01520854e+00
1.38156250e+00 5.26422009e+00 6.00364633e+00 1.85885802e+00 4.88315042e+00 6.57374068e+00 4.67122773e+00 9.25324415e+00
1.38218750e+00 5.28323424e+00 6.03158605e+00 1.90412413e+00 4.88055090e+00 6.58489718e+00 4.67338752e+00 9.38848869e+00
1.38281250e+00 5.31535311e+00 6.06001378e+00 1.94767975e+00 4.88175644e+00 6.64031318e+00 4.67308846e+00 9.61450937e+00
1.38343750e+00 5.29891320e+00 6.09121647e+00 1.99539228e+00 4.89292954e+00 6.69491250e+00 4.67248196e+00 9.82786854e+00
1.38406250e+00 5.30359079e+00 6.12452128e+00 2.04475738e+00 4.89533662e+00 6.71860697e+00 4.67947081e+00 1.00796228e+01
1.38468750e+00 5.30511323e+00 6.16053927e+00 2.09615332e+00 4.90537345e+00 6.74121771e+00 4.68081553e+00 1.03009461e+01
1.38531250e+00 5.31064659e+00 6.19347862e+00 2.14511370e+00 4.91455267e+00 6.80936639e+00 4.68045793e+00 1.05568821e+01
1.38593750e+00 5.30903613e+00 6.22740935e+00 2.19390500e+00 4.91436058e+00 6.87253511e+00 4.68216343e+00 1.07858505e+01
1.38656250e+00 5.30660804e+00 6.26253367e+00 2.24577509e+00 4.92043215e+00 6.88890949e+00 4.69042940e+00 1.10571265e+01
1.38718750e+00 5.33948678e+00 6.30018926e+00 2.29903624e+00 4.92784355e+00 6.93809513e+00 4.68914236e+00 1.13595500e+01
1.38781250e+00 5.31836343e+00 6.33771870e+00 2.35923968e+00 4.93036450e+00 7.00693963e+00 4.69192290e+00 1.17298331e+01
1.38843750e+00 5.29244194e+00 6.37568696e+00 2.41663300e+00 4.94110607e+00 7.02256634e+00 4.68813655e+00 1.20651336e+01
1.38906250e+00 5.28541927e+00 6.41572044e+00 2.47096938e+00 4.94853082e+00 7.09272098e+00 4.69491765e+00 1.23556855e+01
1.38968750e+00 5.27677353e+00 6.45738856e+00 2.52540199e+00 4.95191977e+00 7.16415306e+00 4.69618631e+00 1.26140316e+01
1.39031250e+00 5.29758879e+00 6.49678912e+00 2.57350841e+00 4.95412832e+00 7.18868604e+00 4.70221382e+00 1.27129538e+01
1.39093750e+00 5.30974178e+00 6.53619576e+00 2.62753907e+00 4.95920672e+00 7.27579888e+00 4.70833632e+00 1.28495624e+01
1.39156250e+00 5.32097694e+00 6.57741606e+00 2.68239936e+00 4.97116044e+00 7.34221624e+00 4.70456187e+00 1.31436985e+01
1.39218750e+00 5.30038052e+00 6.61959680e+00 2.73411954e+00 4.97729424e+00 7.37975905e+00 4.71472525e+00 1.31743337e+01
1.39281250e+00 5.29087807e+00 6.66363088e+00 2.78735772e+00 4.98895509e+00 7.45143726e+00 4.72043764e+00 1.35019371e+01
1.39343750e+00 5.28806733e+00 6.70954502e+00 2.84050968e+00 4.99523739e+00 7.54357374e+00 4.71286276e+00 1.36301127e+01
1.39406250e+00 5.29106389e+00 6.75606421e+00 2.89749690e+00 5.00244070e+00 7.52585229e+00 4.72592072e+00 1.38119512e+01
1.39468750e+00 5.29263839e+00 6.80355671e+00 2.95628519e+00 5.00103030e+00 7.61316701e+00 4.72856732e+00 1.40951540e+01
1.39531250e+00 5.30532287e+00 6.85047208e+00 3.00824095e+00 5.00048333e+00 7.69317703e+00 4.73038196e+00 1.44369655e+01
1.39593750e+00 5.29126006e+00 6.89797766e+00 3.05544405e+00 5.00600956e+00 7.78088079e+00 4.73634662e+00 1.44961129e+01
1.39656250e+00 5.26500728e+00 6.94486462e+00 3.10858443e+00 5.01819585e+00 7.88841139e+00 4.72948492e+00 1.46027895e+01
1.39718750e+00 5.25576741e+00 6.99555163e+00 3.15856628e+00 5.03130990e+00 8.03064639e+00 4.73318620e+00 1.46824825e+01
1.39781250e+00 5.25869590e+00 7.04600261e+00 3.21137614e+00 5.03425427e+00 8.16814854e+00 4.73692083e+00 1.50641728e+01
1.39843750e+00 5.25274346e+00 7.09848569e+00 3.26446420e+00 5.04048667e+00 8.33488757e+00 4.75185177e+00 1.53442315e+01
1.39906250e+00 5.25069598e+00 7.15137907e+00 3.32001674e+00 5.04606170e+00 8.43622253e+00 4.75529560e+00 1.55713053e+01
1.39968750e+00 5.25099174e+00 7.20576053e+00 3.37724607e+00 5.05365476e+00 8.54637439e+00 4.75422158e+00 1.58382402e+01
1.40031250e+00 5.25754990e+00 7.25782887e+00 3.43231492e+00 5.06438896e+00 8.63883281e+00 4.76040307e+00 1.62455529e+01
1.40093750e+00 5.27489919e+00 7.31095025e+00 3.48389204e+00 5.07731848e+00 8.71649785e+00 4.76540616e+00 1.64083986e+01
1.40156250e+00 5.27539481e+00 7.36805958e+00 3.54532786e+00 5.09302121e+00 8.82612957e+00 4.76481580e+00 1.65156645e+01
1.40218750e+00 5.29953057e+00 7.42377868e+00 3.60091244e+00 5.09775788e+00 8.88748313e+00 4.76511782e+00 1.66677487e+01
1.40281250e+00 5.31429533e+00 7.47615861e+00 3.64790543e+00 5.10279195e+00 9.01906995e+00 4.77198072e+00 1.67091587e+01
1.40343750e+00 5.32244290e+00 7.53019186e+00 3.69339494e+00 5.10799821e+00 9.26214332e+00 4.77936852e+00 1.67220702e+01
1.40406250e+00 5.34101039e+00 7.59200088e+00 3.75316310e+00 5.12788707e+00 9.40176184e+00 4.78726280e+00 1.69707190e+01
1.40468750e+00 5.34022122e+00 7.65273125e+00 3.80866602e+00 5.12720442e+00 9.65876689e+00 4.79582330e+00 1.69781883e+01
1.40531250e+00 5.32722880e+00 7.71312692e+00 3.85999055e+00 5.13398874e+00 9.90030342e+00 4.79719843e+00 1.71005356e+01
1.40593750e+00 5.32373494e+00 7.77622794e+00 3.91443863e+00 5.14240913e+00 1.02624230e+01 4.81454040e+00 1.71484095e+01
1.40656250e+00 5.31998059e+00 7.84362292e+00 3.97425795e+00 5.14921738e+00 1.05610836e+01 4.81140533e+00 1.71407166e+01
1.40718750e+00 5.32859785e+00 7.91231834e+00 4.03244256e+00 5.16139341e+00 1.08449609e+01 4.82029563e+00 1.73184518e+01
1.40781250e+00 5.34251032e+00 7.97993431e+00 4.08647136e+00 5.17286496e+00 1.11783549e+01 4.83584556e+00 1.75226560e+01
1.40843750e+00 5.35126787e+00 8.04694976e+00 4.13049315e+00 5.18149687e+00 1.15552885e+01 4.83912863e+00 1.77298889e+01
1.40906250e+00 5.36189541e+00 8.11516126e+00 4.17015862e+00 5.19638360e+00 1.18042896e+01 4.84889867e+00 1.76688825e+01
1.40968750e+00 5.38002752e+00 8.18069348e+00 4.21302970e+00 5.21090880e+00 1.19158080e+01 4.84533709e+00 1.78075857e+01
1.41031250e+00 5.38418325e+00 8.25362902e+00 4.26385737e+00 5.21653122e+00 1.21401313e+01 4.87814687e+00 1.78838903e+01
1.41093750e+00 5.38084977e+00 8.32759039e+00 4.31498554e+00 5.21517360e+00 1.23767860e+01 4.86925628e+00 1.79844436e+01
1.41156250e+00 5.37921126e+00 8.40385467e+00 4.37317191e+00 5.22360847e+00 1.25116578e+01 4.86494589e+00 1.81432723e+01
1.41218750e+00 5.36603531e+00 8.47983385e+00 4.43141844e+00 5.23155689e+00 1.27952831e+01 4.86455466e+00 1.82971485e+01
1.41281250e+00 5.36435594e+00 8.55729660e+00 4.48843489e+00 5.25573942e+00 1.30658234e+01 4.85207260e+00 1.84224736e+01
1.41343750e+00 5.37119717e+00 8.63666482e+00 4.54924430e+00 5.26585448e+00 1.31869232e+01 4.86159427e+00 1.85618924e+01
1.41406250e+00 5.38335872e+00 8.71964489e+00 4.61783027e+00 5.26509077e+00 1.34290736e+01 4.86963739e+00 1.87473122e+01
1.41468750e+00 5.36890439e+00 8.80207913e+00 4.68273765e+00 5.26629267e+00 1.37095626e+01 4.88445883e+00 1.88377785e+01
1.41531250e+00 5.35280220e+00 8.88597909e+00 4.74574401e+00 5.29119732e+00 1.38831700e+01 4.88448070e+00 1.89874605e+01
1.41593750e+00 5.35507340e+00 8.96788497e+00 4.80526834e+00 5.31092600e+00 1.41629887e+01 4.88173162e+00 1.92001991e+01
1.41656250e+00 5.35095149e+00 9.05138861e+00 4.86244270e+00 5.33061434e+00 1.45533716e+01 4.88833547e+00 1.93970831e+01
1.41718750e+00 5.36721832e+00 9.13231609e+00 4.91563064e+00 5.33516375e+00 1.47792440e+01 4.90035039e+00 1.94741610e+01
1.41781250e+00 5.37606286e+00 9.22111304e+00 4.97389479e+00 5.37018264e+00 1.51105490e+01 4.91136709e+00 1.95858379e+01
1.41843750e+00 5.42923640e+00 9.31020609e+00 5.03521142e+00 5.38715093e+00 1.52207893e+01 4.91322282e+00 1.96922922e+01
1.41906250e+00 5.48586390e+00 9.40020570e+00 5.09324531e+00 5.39550347e+00 1.54366660e+01 4.93851098e+00 1.96340509e+01
1.41968750e+00 5.48182124e+00 9.49127719e+00 5.15460800e+00 5.39691868e+00 1.55803758e+01 4.95324947e+00 1.97129522e+01
1.42031250e+00 5.47084227e+00 9.58112690e+00 5.21719749e+00 5.41118257e+00 1.58872835e+01 4.95866369e+00 1.99933364e+01
1.42093750e+00 5.45910776e+00 9.67061732e+00 5.27271238e+00 5.43326914e+00 1.60251930e+01 4.97697279e+00 2.01930643e+01
1.42156250e+00 5.48902135e+00 9.76328680e+00 5.32382773e+00 5.45907669e+00 1.62173175e+01 4.97577954e+00 2.03453813e+01
1.42218750e+00 5.51380641e+00 9.86281200e+00 5.38349422e+00 5.49454292e+00 1.63501533e+01 4.97863536e+00 2.05884478e+01
1.42281250e+00 5.52331031e+00 9.96364324e+00 5.44902308e+00 5.52318257e+00 1.64840081e+01 4.98348132e+00 2.07557329e+01
1.42343750e+00 5.52419835e+00 1.00602394e+01 5.50935815e+00 5.53585379e+00 1.66113394e+01 4.99529689e+00 2.09075157e+01
1.42406250e+00 5.50415351e+00 1.01625544e+01 5.56846193e+00 5.56156285e+00 1.66370156e+01 5.00826879e+00 2.09990175e+01
1.42468750e+00 5.50934970e+00 1.02735013e+01 5.63500895e+00 5.57945746e+00 1.67116536e+01 5.01331869e+00 2.12138027e+01
1.42531250e+00 5.50458026e+00 1.03791876e+01 5.69745763e+00 5.60338164e+00 1.68044745e+01 5.02996568e+00 2.13802777e+01
1.42593750e+00 5.51106448e+00 1.04805630e+01 5.75757386e+00 5.62351836e+00 1.69614035e+01 5.04345431e+00 2.16518550e+01
1.42656250e+00 5.55941774e+00 1.05861380e+01 5.81474217e+00 5.63322864e+00 1.70321968e+01 5.05843439e+00 2.18552158e+01
1.42718750e+00 5.54245149e+00 1.06912299e+01 5.86666600e+00 5.67586155e+00 1.71338066e+01 5.06766485e+00 2.21482389e+01
1.42781250e+00 5.59235821e+00 1.08059278e+01 5.92622371e+00 5.69486670e+00 1.72730578e+01 5.05997568e+00 2.22243583e+01
1.42843750e+00 5.74028344e+00 1.09212510e+01 5.98652477e+00 5.72518657e+00 1.73316490e+01 5.07334921e+00 2.25489327e+01
1.42906250e+00 5.76595040e+00 1.10361638e+01 6.04119565e+00 5.75499107e+00 1.74438242e+01 5.12091154e+00 2.27090621e+01
1.42968750e+00 5.73309704e+00 1.11515074e+01 6.09905781e+00 5.77736421e+00 1.76199442e+01 5.13685434e+00 2.28402092e+01
1.43031250e+00 5.75070603e+00 1.12671041e+01 6.15570898e+00 5.76626426e+00 1.76968328e+01 5.12795554e+00 2.33283209e+01
1.43093750e+00 5.77462046e+00 1.13799288e+01 6.21131879e+00 5.77450923e+00 1.78521265e+01 5.12990579e+00 2.34765642e+01
1.43156250e+00 5.81239558e+00 1.15010254e+01 6.27224865e+00 5.81121201e+00 1.79365343e+01 5.16760636e+00 2.37022868e+01
1.43218750e+00 5.83907438e+00 1.16224182e+01 6.33176289e+00 5.85023330e+00 1.81990319e+01 5.18301570e+00 2.38012272e+01
1.43281250e+00 5.94612160e+00 1.17431046e+01 6.38933294e+00 5.89157838e+00 1.83578122e+01 5.19076390e+00 2.39712840e+01
1.43343750e+00 5.94874125e+00 1.18616427e+01 6.44574852e+00 5.90420907e+00 1.83928193e+01 5.19211195e+00 2.40493668e+01
1.43406250e+00 5.99892197e+00 1.19827380e+01 6.50306813e+00 5.92241512e+00 1.85763287e+01 5.21351760e+00 2.41920004e+01
1.43468750e+00 5.97189670e+00 1.21047656e+01 6.55045740e+00 5.93915754e+00 1.87267273e+01 5.24730128e+00 2.45081243e+01
1.43531250e+00 5.98856583e+00 1.22203046e+01 6.59684491e+00 5.98078018e+00 1.89031961e+01 5.23955668e+00 2.46775945e+01
1.43593750e+00 5.97479747e+00 1.23387567e+01 6.64508154e+00 6.00960650e+00 1.91074066e+01 5.29512067e+00 2.47604543e+01
1.43656250e+00 5.96887864e+00 1.24505101e+01 6.69304436e+00 6.06107812e+00 1.93030462e+01 5.31829821e+00 2.48510931e+01
1.43718750e+00 5.96658014e+00 1.25679352e+01 6.73746377e+00 6.08657069e+00 1.93984788e+01 5.35201112e+00 2.50352909e+01
1.43781250e+00 5.97031067e+00 1.26899064e+01 6.78274036e+00 6.10765856e+00 1.95651424e+01 5.35961637e+00 2.51763799e+01
1.43843750e+00 6.00745327e+00 1.28111071e+01 6.82257869e+00 6.15494979e+00 1.97559372e+01 5.37925277e+00 2.53225021e+01
1.43906250e+00 5.96722595e+00 1.29333145e+01 6.86685922e+00 6.21310106e+00 1.99190601e+01 5.39528092e+00 2.54331622e+01
1.43968750e+00 5.91075518e+00 1.30562310e+01 6.91963812e+00 6.21993946e+00 2.00303592e+01 5.39906638e+00 2.57097455e+01
1.44031250e+00 5.91787042e+00 1.31804691e+01 6.97232473e+00 6.26517885e+00 2.01730337e+01 5.40908685e+00 2.59475687e+01
1.44093750e+00 5.92660955e+00 1.33017664e+01 7.02273653e+00 6.31988582e+00 2.03286425e+01 5.39720890e+00 2.60613282e+01
1.44156250e+00 5.98530045e+00 1.34250575e+01 7.05903664e+00 6.33984958e+00 2.05174818e+01 5.41249751e+00 2.61053230e+01
1.44218750e+00 6.06141912e+00 1.35492304e+01 7.10090351e+00 6.39390024e+00 2.07918578e+01 5.41341987e+00 2.63465687e+01
1.44281250e+00 6.15248690e+00 1.36728090e+01 7.14853825e+00 6.41959550e+00 2.08539849e+01 5.45520392e+00 2.65969213e+01
1.44343750e+00 6.22803567e+00 1.37990206e+01 7.19601293e+00 6.45105920e+00 2.10514394e+01 5.48282975e+00 2.68816982e+01
1.44406250e+00 6.20772820e+00 1.39295113e+01 7.25102739e+00 6.50748506e+00 2.12454562e+01 5.49969307e+00 2.71544020e+01
1.44468750e+00 6.22495275e+00 1.40575009e+01 7.30533650e+00 6.51992780e+00 2.16442340e+01 5.50191116e+00 2.73226782e+01
1.44531250e+00 6.26286627e+00 1.41873871e+01 7.34350574e+00 6.59016053e+00 2.17599552e+01 5.52090043e+00 2.75894720e+01
1.44593750e+00 6.26588573e+00 1.43110955e+01 7.38584504e+00 6.62439773e+00 2.19592685e+01 5.53969711e+00 2.77054427e+01
1.44656250e+00 6.36842355e+00 1.44470338e+01 7.43572277e+00 6.67649586e+00 2.22720063e+01 5.56617928e+00 2.77288431e+01
1.44718750e+00 6.43104350e+00 1.45872677e+01 7.48631903e+00 6.72625711e+00 2.23582406e+01 5.58780607e+00 2.78459959e+01
1.44781250e+00 6.46123927e+00 1.47240485e+01 7.53752046e+00 6.76126468e+00 2.25435709e+01 5.60228729e+00 2.82801671e+01
1.44843750e+00 6.49618833e+00 1.48661543e+01 7.58528088e+00 6.78998433e+00 2.28296426e+01 5.63788714e+00 2.83674514e+01
1.44906250e+00 6.48699088e+00 1.50052494e+01 7.63643221e+00 6.82630635e+00 2.30815420e+01 5.66408386e+00 2.85478621e+01
1.44968750e+00 6.51384510e+00 1.51553789e+01 7.69133040e+00 6.86278529e+00 2.34328790e+01 5.65097004e+00 2.88207233e+01
1.45031250e+00 6.58875731e+00 1.53056699e+01 7.74131033e+00 6.88011219e+00 2.34273841e+01 5.68323489e+00 2.89598138e+01
1.45093750e+00 6.61858599e+00 1.54576737e+01 7.79698554e+00 6.92692156e+00 2.35272306e+01 5.74155590e+00 2.92323537e+01
1.45156250e+00 6.75323668e+00 1.56142466e+01 7.86624629e+00 6.98186149e+00 2.37272828e+01 5.79616361e+00 2.95949737e+01
1.45218750e+00 6.86839923e+00 1.57689627e+01 7.92044617e+00 7.03275449e+00 2.39453472e+01 5.79739582e+00 3.00827418e+01
1.45281250e+00 6.91987042e+00 1.59130408e+01 7.96871483e+00 7.04862048e+00 2.42717678e+01 5.83351931e+00 3.02871329e+01
1.45343750e+00 7.11866629e+00 1.60546555e+01 8.01512842e+00 7.11698172e+00 2.44048161e+01 5.88423443e+00 3.04558131e+01
1.45406250e+00 7.16781564e+00 1.61973245e+01 8.05802401e+00 7.16737929e+00 2.45568574e+01 5.90850850e+00 3.06692006e+01
1.45468750e+00 7.15512124e+00 1.63443040e+01 8.10232601e+00 7.21407041e+00 2.48609307e+01 5.89363665e+00 3.07522183e+01
1.45531250e+00 7.14088898e+00 1.64874892e+01 8.14247274e+00 7.28112404e+00 2.50434906e+01 5.91955763e+00 3.08655045e+01
1.45593750e+00 7.11813160e+00 1.66368225e+01 8.19334913e+00 7.30685133e+00 2.51871333e+01 5.92534379e+00 3.10811589e+01
1.45656250e+00 7.10159004e+00 1.67877289e+01 8.23524753e+00 7.40093112e+00 2.54301784e+01 5.91246770e+00 3.11111770e+01
1.45718750e+00 7.11183366e+00 1.69319528e+01 8.27169126e+00 7.48776204e+00 2.56593891e+01 5.92993948e+00 3.13091693e+01
1.45781250e+00 7.13355400e+00 1.70747313e+01 8.30543508e+00 7.59718640e+00 2.58994458e+01 5.94171649e+00 3.14654008e+01
1.45843750e+00 7.11888878e+00 1.72192574e+01 8.34610118e+00 7.63248794e+00 2.61531876e+01 5.98177360e+00 3.15737489e+01
1.45906250e+00 7.10333987e+00 1.73656429e+01 8.38713127e+00 7.74315048e+00 2.63760260e+01 6.05146381e+00 3.20026335e+01
1.45968750e+00 7.12831700e+00 1.75115163e+01 8.42994468e+00 7.81325180e+00 2.66138210e+01 6.11588860e+00 3.22150209e+01
1.46031250e+00 7.11940864e+00 1.76670609e+01 8.47816545e+00 7.89477765e+00 2.68185020e+01 6.13555726e+00 3.25345318e+01
1.46093750e+00 7.02006955e+00 1.78150297e+01 8.51474903e+00 8.00650709e+00 2.69879513e+01 6.18692399e+00 3.26974695e+01
1.46156250e+00 6.96689217e+00 1.79632695e+01 8.55135360e+00 8.05006538e+00 2.72243305e+01 6.24703831e+00 3.27705377e+01
1.46218750e+00 6.88000673e+00 1.81182755e+01 8.59079676e+00 8.15155140e+00 2.74203087e+01 6.28138374e+00 3.28046529e+01
1.46281250e+00 6.77020246e+00 1.82678814e+01 8.63164208e+00 8.27060699e+00 2.75249571e+01 6.30167177e+00 3.31372148e+01
1.46343750e+00 6.67103345e+00 1.84265565e+01 8.67846419e+00 8.38971834e+00 2.76455265e+01 6.35993562e+00 3.34695808e+01
1.46406250e+00 6.75806987e+00 1.85825239e+01 8.72262639e+00 8.51158186e+00 2.78814832e+01 6.35780924e+00 3.37818921e+01
1.46468750e+00 6.93048009e+00 1.87322108e+01 8.75355275e+00 8.70016305e+00 2.83304081e+01 6.41191271e+00 3.38808230e+01
1.46531250e+00 7.57212809e+00 1.88807658e+01 8.77946336e+00 8.85594098e+00 2.83934316e+01 6.46077469e+00 3.39529362e+01
1.46593750e+00 7.98953351e+00 1.90228382e+01 8.79686539e+00 9.03992425e+00 2.86227834e+01 6.51407667e+00 3.42702314e+01
1.46656250e+00 8.27094894e+00 1.91704188e+01 8.82128268e+00 9.23324147e+00 2.86614844e+01 6.53454911e+00 3.46075929e+01
1.46718750e+00 8.59225910e+00 1.93198134e+01 8.85071329e+00 9.49503355e+00 2.89575567e+01 6.60721810e+00 3.47470591e+01
1.46781250e+00 8.75024997e+00 1.94681389e+01 8.86848958e+00 9.60556665e+00 2.91471604e+01 6.64143713e+00 3.49447292e+01
1.46843750e+00 9.04692562e+00 1.96261253e+01 8.89005682e+00 9.79190699e+00 2.92113360e+01 6.70112731e+00 3.50899826e+01
1.46906250e+00 9.31363583e+00 1.97823900e+01 8.90871612e+00 1.00113954e+01 2.94585993e+01 6.75216469e+00 3.52350587e+01
1.46968750e+00 9.59667615e+00 1.99366029e+01 8.92095779e+00 1.02135189e+01 2.96473568e+01 6.77343668e+00 3.53563848e+01
1.47031250e+00 9.72814607e+00 2.00851989e+01 8.93722412e+00 1.03016272e+01 2.97540335e+01 6.80448703e+00 3.54765514e+01
1.47093750e+00 9.81404897e+00 2.02367759e+01 8.94994937e+00 1.05612230e+01 2.99984224e+01 6.87770278e+00 3.56909265e+01
1.47156250e+00 1.01879716e+01 2.03933163e+01 8.96592122e+00 1.07830431e+01 3.01705970e+01 6.95539909e+00 3.59595632e+01
1.47218750e+00 1.04592497e+01 2.05418212e+01 8.97422998e+00 1.09414516e+01 3.01820984e+01 7.01910706e+00 3.61808788e+01
1.47281250e+00 1.07464604e+01 2.06848946e+01 8.97677914e+00 1.10984011e+01 3.04307568e+01 7.04367995e+00 3.62570919e+01
1.47343750e+00 1.11183632e+01 2.08347234e+01 8.99554538e+00 1.13199417e+01 3.04854020e+01 7.10025903e+00 3.61002372e+01
1.47406250e+00 1.17029084e+01 2.09805820e+01 9.01513489e+00 1.15739601e+01 3.07709988e+01 7.13197846e+00 3.61902363e+01
1.47468750e+00 1.21826900e+01 2.11330562e+01 9.04066478e+00 1.16817673e+01 3.08825083e+01 7.18364822e+00 3.61955743e+01
1.47531250e+00 1.25511043e+01 2.12914789e+01 9.06407652e+00 1.19010930e+01 3.10820056e+01 7.23508361e+00 3.66473646e+01
1.47593750e+00 1.30815169e+01 2.14412723e+01 9.08477275e+00 1.21045308e+01 3.12646986e+01 7.26502046e+00 3.68126477e+01
1.47656250e+00 1.35851527e+01 2.15909924e+01 9.10787321e+00 1.23104498e+01 3.13114162e+01 7.35134293e+00 3.70074045e+01
1.47718750e+00 1.41716311e+01 2.17354566e+01 9.12456402e+00 1.25262214e+01 3.12237433e+01 7.41253263e+00 3.71323699e+01
1.47781250e+00 1.47959315e+01 2.18809033e+01 9.13743313e+00 1.26855232e+01 3.13555542e+01 7.54260836e+00 3.73957565e+01
1.47843750e+00 1.56236957e+01 2.20310007e+01 9.15299031e+00 1.28773806e+01 3.15349269e+01 7.62454268e+00 3.76320495e+01
1.47906250e+00 1.66589792e+01 2.21817606e+01 9.17288734e+00 1.30471822e+01 3.17089672e+01 7.66473441e+00 3.77371135e+01
1.47968750e+00 1.76152578e+01 2.23283205e+01 9.18436375e+00 1.32483888e+01 3.19861393e+01 7.71579078e+00 3.79600556e+01
1.48031250e+00 1.84777282e+01 2.24805420e+01 9.20180494e+00 1.34472005e+01 3.20449928e+01 7.82162703e+00 3.82109014e+01
1.48093750e+00 1.91272060e+01 2.26375674e+01 9.22733780e+00 1.37599193e+01 3.23157606e+01 7.91850119e+00 3.82138640e+01
1.48156250e+00 1.97599140e+01 2.27872303e+01 9.25049120e+00 1.39353935e+01 3.25741066e+01 7.93658066e+00 3.82326610e+01
1.48218750e+00 2.02138835e+01 2.29286821e+01 9.26325111e+00 1.41378532e+01 3.25684216e+01 8.10994028e+00 3.84019857e+01
1.48281250e+00 2.04718540e+01 2.30723333e+01 9.26595825e+00 1.41957198e+01 3.27530015e+01 8.19566186e+00 3.84918245e+01
1.48343750e+00 2.05947198e+01 2.32254130e+01 9.27690717e+00 1.43240948e+01 3.29083369e+01 8.22966447e+00 3.84186845e+01
1.48406250e+00 2.05314265e+01 2.33834251e+01 9.28968356e+00 1.45327880e+01 3.30264107e+01 8.39656145e+00 3.86745062e+01
1.48468750e+00 2.04672434e+01 2.35435380e+01 9.30698849e+00 1.47338536e+01 3.32250785e+01 8.56312125e+00 3.90531408e+01
1.48531250e+00 2.03323407e+01 2.37029448e+01 9.32776848e+00 1.48485565e+01 3.32781761e+01 8.73054161e+00 3.93379461e+01
1.48593750e+00 2.03938437e+01 2.38584354e+01 9.34664861e+00 1.48997046e+01 3.34759163e+01 8.80188899e+00 3.97516820e+01
1.48656250e+00 2.03980214e+01 2.40190196e+01 9.38127776e+00 1.49627089e+01 3.36693576e+01 8.80202277e+00 3.99045470e+01
1.48718750e+00 2.03358152e+01 2.41756916e+01 9.40576672e+00 1.51525332e+01 3.38052658e+01 9.11046654e+00 4.00472485e+01
1.48781250e+00 2.03631900e+01 2.43268628e+01 9.42468767e+00 1.52171534e+01 3.38047613e+01 9.25219366e+00 4.02937874e+01
1.48843750e+00 2.04683311e+01 2.44862125e+01 9.45263920e+00 1.52810554e+01 3.39205465e+01 9.50088382e+00 4.05229859e+01
1.48906250e+00 2.05276823e+01 2.46444576e+01 9.47528169e+00 1.53579141e+01 3.41059123e+01 9.71581951e+00 4.07843652e+01
1.48968750e+00 2.05077727e+01 2.47994090e+01 9.49773791e+00 1.54842292e+01 3.42479107e+01 9.98927982e+00 4.12529686e+01
1.49031250e+00 2.05577291e+01 2.49523360e+01 9.52330937e+00 1.55144025e+01 3.44639480e+01 1.00356868e+01 4.15456827e+01
1.49093750e+00 2.06888114e+01 2.51033379e+01 9.54894072e+00 1.55946785e+01 3.45488778e+01 1.01612033e+01 4.18511260e+01
1.49156250e+00 2.06488094e+01 2.52507102e+01 9.57660498e+00 1.57890595e+01 3.45624132e+01 1.02990191e+01 4.18981865e+01
1.49218750e+00 2.02961060e+01 2.53861851e+01 9.58892920e+00 1.59713291e+01 3.45346056e+01 1.02559385e+01 4.25155985e+01
1.49281250e+00 2.01199149e+01 2.55125907e+01 9.58042671e+00 1.60715801e+01 3.46480199e+01 1.04415007e+01 4.28473613e+01
1.49343750e+00 2.01266471e+01 2.56441254e+01 9.57667993e+00 1.61549086e+01 3.47013360e+01 1.06570828e+01 4.28228493e+01
1.49406250e+00 2.01113113e+01 2.57745605e+01 9.58651905e+00 1.62356751e+01 3.48504690e+01 1.09452366e+01 4.26302290e+01
1.49468750e+00 2.00599046e+01 2.58976009e+01 9.59462585e+00 1.62490609e+01 3.49408008e+01 1.11401710e+01 4.24961647e+01
1.49531250e+00 2.01462323e+01 2.60249291e+01 9.59931236e+00 1.63083909e+01 3.49738562e+01 1.11856114e+01 4.27453041e+01
1.49593750e+00 2.02209959e+01 2.61549836e+01 9.59550054e+00 1.64127398e+01 3.52279498e+01 1.16627655e+01 4.29513688e+01
1.49656250e+00 2.02471007e+01 2.62861731e+01 9.59267273e+00 1.65023491e+01 3.54267203e+01 1.17314673e+01 4.29347050e+01
1.49718750e+00 2.04129975e+01 2.64208988e+01 9.59792648e+00 1.65470710e+01 3.56185311e+01 1.19335224e+01 4.33156364e+01
1.49781250e+00 2.06960633e+01 2.65621633e+01 9.60461771e+00 1.66208816e+01 3.57033336e+01 1.21095112e+01 4.34239165e+01
1.49843750e+00 2.09483107e+01 2.67026800e+01 9.61477833e+00 1.67808888e+01 3.56894548e+01 1.23568282e+01 4.37040056e+01
1.49906250e+00 2.11917121e+01 2.68288826e+01 9.61984205e+00 1.68282876e+01 3.58418520e+01 1.26825295e+01 4.39366894e+01
1.49968750e+00 2.13748279e+01 2.69593020e+01 9.62237192e+00 1.69736214e+01 3.59413203e+01 1.26112958e+01 4.39872309e+01
1.50031250e+00 2.13481049e+01 2.70885642e+01 9.61662767e+00 1.71479686e+01 3.60084278e+01 1.26538404e+01 4.38944610e+01
1.50093750e+00 2.15342103e+01 2.72096297e+01 9.60637458e+00 1.72515390e+01 3.61540742e+01 1.28179972e+01 4.38277100e+01
1.50156250e+00 2.16981415e+01 2.73323647e+01 9.59785161e+00 1.73417462e+01 3.61004564e+01 1.28316795e+01 4.38261334e+01
1.50218750e+00 2.16478371e+01 2.74491099e+01 9.59445897e+00 1.75550167e+01 3.62104317e+01 1.28711733e+01 4.39371819e+01
1.50281250e+00 2.16733501e+01 2.75660612e+01 9.59262868e+00 1.76674428e+01 3.62694617e+01 1.30663365e+01 4.34456733e+01
1.50343750e+00 2.18674977e+01 2.76990554e+01 9.60153479e+00 1.76719489e+01 3.65166719e+01 1.31887927e+01 4.39681762e+01
1.50406250e+00 2.18863125e+01 2.78344924e+01 9.62184219e+00 1.79122297e+01 3.64748888e+01 1.34640485e+01 4.41423638e+01
1.50468750e+00 2.17617474e+01 2.79767600e+01 9.63264358e+00 1.80512863e+01 3.66236594e+01 1.32362399e+01 4.41857424e+01
1.50531250e+00 2.17151352e+01 2.81291342e+01 9.63700513e+00 1.81795649e+01 3.67937013e+01 1.32827286e+01 4.44260867e+01
1.50593750e+00 2.16944190e+01 2.82799893e+01 9.64811609e+00 1.83760042e+01 3.68857708e+01 1.34798920e+01 4.48878810e+01
1.50656250e+00 2.17076483e+01 2.84165862e+01 9.65404417e+00 1.85021588e+01 3.69901227e+01 1.37235838e+01 4.50571903e+01
1.50718750e+00 2.16113771e+01 2.85499301e+01 9.66100624e+00 1.86786419e+01 3.70110789e+01 1.37271318e+01 4.52794460e+01
1.50781250e+00 2.12327104e+01 2.86947805e+01 9.67143900e+00 1.88249460e+01 3.71242539e+01 1.38724251e+01 4.56740819e+01
1.50843750e+00 2.10220498e+01 2.88379997e+01 9.67591531e+00 1.89226428e+01 3.74332219e+01 1.39250149e+01 4.58388427e+01
1.50906250e+00 2.08203284e+01 2.89564140e+01 9.67286088e+00 1.89893288e+01 3.74716093e+01 1.41085729e+01 4.60121302e+01
1.50968750e+00 2.05919156e+01 2.90757775e+01 9.66390251e+00 1.89869716e+01 3.75835407e+01 1.41136936e+01 4.61075872e+01
1.51031250e+00 2.06208531e+01 2.92004668e+01 9.66469083e+00 1.92090356e+01 3.76113137e+01 1.42213141e+01 4.60577010e+01
1.51093750e+00 2.05859028e+01 2.93235350e+01 9.67315606e+00 1.93790809e+01 3.77257205e+01 1.42947147e+01 4.59939102e+01
1.51156250e+00 2.06808005e+01 2.94471185e+01 9.67423430e+00 1.94242594e+01 3.77883786e+01 1.44747294e+01 4.62546228e+01
1.51218750e+00 2.09411749e+01 2.95663103e+01 9.66581941e+00 1.94041160e+01 3.77579782e+01 1.46425272e+01 4.64884621e+01
1.51281250e+00 2.10243299e+01 2.96753332e+01 9.65624364e+00 1.94603803e+01 3.79029981e+01 1.47677717e+01 4.63919416e+01
1.51343750e+00 2.13682582e+01 2.97942496e+01 9.64663558e+00 1.96028288e+01 3.82022068e+01 1.45941091e+01 4.65129719e+01
1.51406250e+00 2.19251647e+01 2.99252252e+01 9.64679496e+00 1.98292521e+01 3.83011275e+01 1.46382419e+01 4.67191034e+01
1.51468750e+00 2.21847218e+01 3.00605736e+01 9.64263428e+00 2.00000812e+01 3.84585458e+01 1.46077006e+01 4.65121760e+01
1.51531250e+00 2.25140310e+01 3.02000055e+01 9.64822253e+00 1.99944289e+01 3.85683469e+01 1.46476631e+01 4.67688370e+01
1.51593750e+00 2.30658167e+01 3.03425340e+01 9.66202109e+00 2.00805212e+01 3.87452595e+01 1.48883116e+01 4.69426717e+01
1.51656250e+00 2.33407387e+01 3.04793060e+01 9.67404398e+00 2.00548503e+01 3.87801114e+01 1.51151330e+01 4.71188703e+01
1.51718750e+00 2.33540753e+01 3.06089210e+01 9.68312227e+00 2.01384059e+01 3.87935080e+01 1.52017894e+01 4.71609293e+01
1.51781250e+00 2.35358440e+01 3.07415237e+01 9.68149727e+00 2.01943596e+01 3.88165428e+01 1.52647404e+01 4.73731247e+01
1.51843750e+00 2.37365757e+01 3.08656980e+01 9.69004860e+00 2.03770295e+01 3.90340747e+01 1.53042457e+01 4.77821752e+01
1.51906250e+00 2.35055203e+01 3.09922062e+01 9.70757473e+00 2.04658430e+01 3.93919350e+01 1.53479478e+01 4.79743828e+01
1.51968750e+00 2.31452672e+01 3.11150049e+01 9.71269540e+00 2.08219096e+01 3.95513242e+01 1.53262639e+01 4.81338857e+01
1.52031250e+00 2.29505269e+01 3.12318981e+01 9.72907172e+00 2.09172722e+01 3.96679422e+01 1.52918901e+01 4.80244471e+01
1.52093750e+00 2.27623912e+01 3.13381290e+01 9.75909762e+00 2.09942040e+01 3.99928189e+01 1.55074809e+01 4.81472758e+01
1.52156250e+00 2.27758545e+01 3.14398902e+01 9.78230180e+00 2.10438483e+01 4.04428625e+01 1.56082661e+01 4.81288423e+01
1.52218750e+00 2.27633182e+01 3.15444965e+01 9.81283760e+00 2.11691561e+01 4.05452058e+01 1.55860882e+01 4.81720026e+01
1.52281250e+00 2.27580578e+01 3.16505163e+01 9.84322638e+00 2.11101033e+01 4.05497851e+01 1.55285715e+01 4.82831716e+01
1.52343750e+00 2.26703569e+01 3.17545348e+01 9.85610623e+00 2.13567242e+01 4.07232261e+01 1.56243125e+01 4.82976993e+01
1.52406250e+00 2.26603908e+01 3.18693863e+01 9.86322934e+00 2.15345353e+01 4.08355876e+01 1.56182991e+01 4.83374671e+01
1.52468750e+00 2.27516514e+01 3.19951499e+01 9.87477755e+00 2.15684676e+01 4.09002047e+01 1.55948926e+01 4.89323459e+01
1.52531250e+00 2.32209777e+01 3.21223312e+01 9.89663531e+00 2.16654217e+01 4.11685701e+01 1.56532414e+01 4.91002168e+01
1.52593750e+00 2.35591406e+01 3.22346210e+01 9.90961745e+00 2.20626317e+01 4.12649829e+01 1.57668087e+01 4.90056672e+01
1.52656250e+00 2.39904284e+01 3.23446844e+01 9.91361258e+00 2.20920947e+01 4.12262689e+01 1.57405542e+01 4.89810712e+01
1.52718750e+00 2.45462542e+01 3.24597238e+01 9.91885569e+00 2.24641467e+01 4.12809353e+01 1.57793076e+01 4.89642480e+01
1.52781250e+00 2.52714593e+01 3.25652191e+01 9.93744827e+00 2.25206796e+01 4.12493392e+01 1.59573064e+01 4.88352658e+01
1.52843750e+00 2.58060650e+01 3.26619264e+01 9.95232854e+00 2.26501754e+01 4.12020913e+01 1.58971795e+01 4.89918147e+01
1.52906250e+00 2.67525991e+01 3.27628043e+01 9.95566153e+00 2.28311699e+01 4.14357808e+01 1.57760267e+01 4.91929813e+01
1.52968750e+00 2.76698059e+01 3.28674553e+01 9.96225474e+00 2.30721341e+01 4.15178468e+01 1.59203253e+01 4.92327320e+01
1.53031250e+00 2.82141638e+01 3.29852156e+01 9.98447744e+00 2.31955752e+01 4.15988243e+01 1.56987296e+01 4.95154261e+01
1.53093750e+00 2.87767772e+01 3.31051681e+01 9.99180406e+00 2.35082026e+01 4.16770144e+01 1.61565769e+01 4.97086394e+01
1.53156250e+00 2.92780254e+01 3.32100962e+01 9.97663395e+00 2.36093407e+01 4.19133052e+01 1.61866168e+01 4.96863600e+01
1.53218750e+00 3.01306107e+01 3.33023100e+01 9.95903687e+00 2.39882125e+01 4.21622711e+01 1.62980415e+01 4.93805563e+01
1.53281250e+00 3.09634377e+01 3.34076913e+01 9.95694678e+00 2.41639717e+01 4.23761788e+01 1.62434076e+01 4.95419741e+01
1.53343750e+00 3.15052790e+01 3.35101620e+01 9.97351617e+00 2.42117869e+01 4.25184149e+01 1.64408604e+01 4.97964274e+01
1.53406250e+00 3.23290271e+01 3.36222956e+01 1.00016221e+01 2.42463964e+01 4.27191138e+01 1.65237215e+01 5.00398153e+01
1.53468750e+00 3.29058299e+01 3.37281482e+01 1.00073430e+01 2.44084853e+01 4.29668579e+01 1.65654877e+01 5.01883845e+01
1.53531250e+00 3.33440331e+01 3.38226781e+01 1.00058375e+01 2.47050384e+01 4.31855623e+01 1.66071470e+01 5.04829600e+01
1.53593750e+00 3.40156469e+01 3.39167921e+01 1.00129352e+01 2.47442789e+01 4.32245917e+01 1.65852849e+01 5.05944629e+01
1.53656250e+00 3.42946761e+01 3.40021287e+01 1.00250937e+01 2.47328181e+01 4.33281136e+01 1.65395763e+01 5.09147220e+01
1.53718750e+00 3.47705289e+01 3.40944019e+01 1.00402668e+01 2.49200441e+01 4.35673257e+01 1.66114239e+01 5.10509411e+01
1.53781250e+00 3.55769364e+01 3.42090751e+01 1.00469938e+01 2.50311318e+01 4.37007812e+01 1.66538999e+01 5.13053038e+01
1.53843750e+00 3.58914739e+01 3.43128244e+01 1.00537378e+01 2.51462079e+01 4.37173811e+01 1.65999851e+01 5.17556025e+01
1.53906250e+00 3.63178578e+01 3.43981519e+01 1.00427794e+01 2.48740604e+01 4.35731272e+01 1.65379549e+01 5.20250364e+01
1.53968750e+00 3.64633113e+01 3.44818583e+01 1.00379539e+01 2.51627133e+01 4.35425559e+01 1.65138430e+01 5.21501624e+01
1.54031250e+00 3.65791403e+01 3.45633114e+01 1.00499614e+01 2.51699274e+01 4.36964173e+01 1.64447293e+01 5.23065024e+01
1.54093750e+00 3.70503144e+01 3.46703593e+01 1.00636916e+01 2.51280874e+01 4.38222057e+01 1.65475187e+01 5.24668712e+01
1.54156250e+00 3.76315069e+01 3.47740882e+01 1.00658518e+01 2.51555972e+01 4.38702335e+01 1.66643260e+01 5.26218856e+01
1.54218750e+00 3.80613759e+01 3.48752187e+01 1.00669069e+01 2.56057171e+01 4.39403705e+01 1.69369457e+01 5.28172489e+01
1.54281250e+00 3.83841404e+01 3.49897278e+01 1.00756282e+01 2.57956877e+01 4.40007822e+01 1.71625721e+01 5.30191986e+01
1.54343750e+00 3.90763683e+01 3.50873147e+01 1.00909156e+01 2.61459025e+01 4.43752961e+01 1.71965244e+01 5.30833010e+01
1.54406250e+00 3.96371402e+01 3.51794270e+01 1.01005334e+01 2.62533787e+01 4.43858368e+01 1.71747993e+01 5.30856385e+01
1.54468750e+00 3.98437410e+01 3.52832798e+01 1.01193239e+01 2.62927333e+01 4.43957857e+01 1.74205222e+01 5.29433868e+01
1.54531250e+00 4.03506352e+01 3.53937645e+01 1.01364774e+01 2.63773854e+01 4.46008605e+01 1.75038550e+01 5.34409555e+01
1.54593750e+00 4.07730297e+01 3.54892456e+01 1.01512743e+01 2.65843356e+01 4.47031035e+01 1.77639594e+01 5.33518860e+01
1.54656250e+00 4.16410263e+01 3.55769024e+01 1.01455540e+01 2.68635122e+01 4.49790060e+01 1.78495884e+01 5.32901444e+01
1.54718750e+00 4.27467038e+01 3.56809560e+01 1.01485209e+01 2.69346491e+01 4.53558165e+01 1.79385498e+01 5.32898564e+01
1.54781250e+00 4.32070204e+01 3.57774732e+01 1.01589948e+01 2.71091644e+01 4.56558354e+01 1.80922937e+01 5.33511052e+01
1.54843750e+00 4.39318613e+01 3.58615142e+01 1.01636056e+01 2.71741846e+01 4.59441553e+01 1.83648977e+01 5.36671298e+01
1.54906250e+00 4.44660242e+01 3.59490881e+01 1.01615581e+01 2.72719939e+01 4.60049414e+01 1.86479458e+01 5.37897000e+01
1.54968750e+00 4.49592807e+01 3.60469143e+01 1.01805022e+01 2.72780840e+01 4.60197615e+01 1.86207254e+01 5.38355684e+01
1.55031250e+00 4.55426631e+01 3.61355427e+01 1.02126875e+01 2.73733680e+01 4.59944422e+01 1.84991682e+01 5.41878777e+01
1.55093750e+00 4.60219399e+01 3.62160539e+01 1.02327257e+01 2.73770663e+01 4.63245217e+01 1.87194149e+01 5.45942910e+01
1.55156250e+00 4.58849705e+01 3.63036686e+01 1.02677774e+01 2.76284973e+01 4.62823553e+01 1.90094355e+01 5.48813448e+01
1.55218750e+00 4.59599072e+01 3.64033165e+01 1.03104836e+01 2.77848248e+01 4.64152834e+01 1.89129859e+01 5.50129060e+01
1.55281250e+00 4.64038924e+01 3.64918171e+01 1.03342716e+01 2.77682220e+01 4.66843231e+01 1.89911332e+01 5.50894935e+01
1.55343750e+00 4.66422987e+01 3.65782260e+01 1.03653716e+01 2.79547395e+01 4.68453803e+01 1.92065081e+01 5.54946999e+01
1.55406250e+00 4.69842129e+01 3.66782556e+01 1.03919594e+01 2.81907247e+01 4.67113079e+01 1.96166445e+01 5.53740366e+01
1.55468750e+00 4.73239240e+01 3.67690979e+01 1.04239200e+01 2.81652053e+01 4.67000083e+01 1.98720326e+01 5.56866362e+01
1.55531250e+00 4.72731942e+01 3.68320278e+01 1.04466995e+01 2.81894794e+01 4.70540690e+01 1.94233684e+01 5.58095655e+01
1.55593750e+00 4.77599788e+01 3.68871368e+01 1.04578403e+01 2.83214834e+01 4.70807069e+01 1.96394611e+01 5.54861138e+01
1.55656250e+00 4.85442689e+01 3.69650259e+01 1.04986687e+01 2.81295371e+01 4.74501976e+01 1.96707449e+01 5.59109907e+01
1.55718750e+00 4.89846736e+01 3.70672809e+01 1.05336461e+01 2.82182911e+01 4.74374424e+01 1.99979055e+01 5.58902348e+01
1.55781250e+00 4.94865038e+01 3.71697683e+01 1.05691604e+01 2.82793593e+01 4.76063557e+01 2.01291718e+01 5.60356498e+01
1.55843750e+00 5.00215025e+01 3.72690054e+01 1.05996141e+01 2.84892209e+01 4.76396984e+01 2.00414411e+01 5.61396073e+01
1.55906250e+00 5.03983695e+01 3.73632449e+01 1.06379288e+01 2.85158895e+01 4.79781245e+01 2.00017413e+01 5.65833396e+01
1.55968750e+00 5.08820241e+01 3.74601209e+01 1.06605016e+01 2.87303811e+01 4.80925346e+01 1.98909247e+01 5.71502680e+01
1.56031250e+00 5.11948781e+01 3.75577718e+01 1.06702017e+01 2.89570045e+01 4.81523829e+01 1.98584442e+01 5.71097965e+01
1.56093750e+00 5.09993969e+01 3.76497731e+01 1.06944692e+01 2.88835267e+01 4.81279914e+01 2.00791013e+01 5.73550577e+01
1.56156250e+00 5.12942800e+01 3.77422702e+01 1.07282390e+01 2.89544678e+01 4.80725256e+01 2.00038147e+01 5.74829480e+01
1.56218750e+00 5.24086608e+01 3.78358327e+01 1.07472169e+01 2.90821758e+01 4.80771272e+01 1.98595949e+01 5.81158820e+01
1.56281250e+00 5.36166279e+01 3.79162645e+01 1.07690325e+01 2.92574765e+01 4.82544196e+01 2.02357450e+01 5.82627103e+01
1.56343750e+00 5.42598960e+01 3.80066685e+01 1.07796496e+01 2.95763203e+01 4.83266482e+01 2.00742564e+01 5.87366247e+01
1.56406250e+00 5.44732545e+01 3.81055644e+01 1.07945044e+01 2.96837719e+01 4.85846837e+01 2.03037450e+01 5.93505265e+01
1.56468750e+00 5.48773141e+01 3.82110260e+01 1.08269653e+01 2.97990023e+01 4.84931592e+01 2.07159553e+01 5.91552910e+01
1.56531250e+00 5.52878930e+01 3.83057956e+01 1.08543886e+01 2.97908149e+01 4.85607376e+01 2.09287616e+01 5.89174110e+01
1.56593750e+00 5.54051611e+01 3.83862714e+01 1.08739635e+01 2.97574345e+01 4.85995123e+01 2.08703128e+01 5.90039855e+01
1.56656250e+00 5.57750879e+01 3.84631995e+01 1.09169455e+01 2.97549760e+01 4.91532125e+01 2.12863917e+01 5.95647580e+01
1.56718750e+00 5.58179316e+01 3.85444118e+01 1.09759041e+01 2.97835522e+01 4.89895077e+01 2.10839668e+01 5.95382178e+01
1.56781250e+00 5.58176490e+01 3.86125666e+01 1.10162396e+01 2.97522376e+01 4.92522953e+01 2.11341543e+01 5.90301999e+01
1.56843750e+00 5.52461022e+01 3.86882882e+01 1.10720299e+01 2.97906538e+01 4.96439448e+01 2.16990852e+01 5.93016179e+01
1.56906250e+00 5.50993887e+01 3.87652297e+01 1.11429546e+01 2.98748024e+01 4.97757167e+01 2.19429725e+01 5.94583358e+01
1.56968750e+00 5.59411979e+01 3.88514703e+01 1.12314068e+01 2.97797293e+01 5.01091839e+01 2.16340894e+01 5.97537788e+01
1.57031250e+00 5.67052644e+01 3.89386133e+01 1.13249256e+01 2.99281794e+01 5.01186455e+01 2.16254616e+01 6.06148893e+01
1.57093750e+00 5.68499599e+01 3.90176569e+01 1.14047469e+01 2.98376613e+01 5.03053285e+01 2.18660315e+01 6.06788105e+01
1.57156250e+00 5.68613158e+01 3.91051065e+01 1.14697751e+01 2.99317196e+01 5.02461100e+01 2.20099849e+01 6.06740349e+01
1.57218750e+00 5.65677435e+01 3.91789736e+01 1.15027085e+01 2.99763360e+01 5.05076128e+01 2.22453495e+01 6.10840634e+01
1.57281250e+00 5.68614367e+01 3.92772481e+01 1.15365615e+01 2.99563868e+01 5.05732829e+01 2.27287923e+01 6.11326320e+01
1.57343750e+00 5.77501826e+01 3.93988391e+01 1.15920312e+01 2.99160333e+01 5.09103400e+01 2.27925475e+01 6.12559570e+01
1.57406250e+00 5.86593833e+01 3.95065716e+01 1.16337409e+01 2.98736842e+01 5.08394454e+01 2.28800195e+01 6.14112178e+01
1.57468750e+00 5.87275565e+01 3.96169308e+01 1.16546988e+01 3.00665591e+01 5.08991707e+01 2.29561313e+01 6.14307345e+01
1.57531250e+00 5.82590261e+01 3.97331128e+01 1.16627571e+01 3.02151558e+01 5.11406030e+01 2.31212350e+01 6.17358034e+01
1.57593750e+00 5.79227383e+01 3.98341070e+01 1.16648172e+01 3.04162230e+01 5.12444553e+01 2.31692939e+01 6.21715358e+01
1.57656250e+00 5.81106866e+01 3.99470701e+01 1.16840184e+01 3.03913044e+01 5.13887291e+01 2.25584008e+01 6.25080395e+01
1.57718750e+00 5.83636960e+01 4.00585776e+01 1.17253193e+01 3.03182208e+01 5.14675297e+01 2.28069731e+01 6.29134003e+01
1.57781250e+00 5.80173753e+01 4.01578342e+01 1.17770835e+01 3.03847667e+01 5.14245517e+01 2.28273196e+01 6.27282774e+01
1.57843750e+00 5.73498361e+01 4.02349047e+01 1.18416323e+01 3.03855340e+01 5.17717718e+01 2.27344792e+01 6.32513593e+01
1.57906250e+00 5.72618829e+01 4.03121003e+01 1.18956276e+01 3.05040531e+01 5.21309190e+01 2.29683086e+01 6.37640941e+01
1.57968750e+00 5.77241893e+01 4.04017744e+01 1.19373136e+01 3.04678353e+01 5.21934346e+01 2.31119337e+01 6.37032239e+01
1.58031250e+00 5.87397859e+01 4.04908812e+01 1.19751245e+01 3.06510253e+01 5.24046920e+01 2.33402285e+01 6.43796539e+01
1.58093750e+00 5.93752604e+01 4.05557588e+01 1.20055231e+01 3.06920837e+01 5.23899529e+01 2.34246582e+01 6.45312470e+01
1.58156250e+00 5.92114563e+01 4.06125302e+01 1.20529738e+01 3.06921102e+01 5.23661448e+01 2.32406209e+01 6.43579103e+01
1.58218750e+00 5.90925602e+01 4.06844670e+01 1.21148951e+01 3.06232212e+01 5.24466264e+01 2.31658094e+01 6.45778836e+01
1.58281250e+00 5.95041777e+01 4.07640401e+01 1.21620767e+01 3.04277214e+01 5.24316219e+01 2.38274966e+01 6.46663267e+01
1.58343750e+00 5.98695514e+01 4.08689617e+01 1.21939710e+01 3.04294066e+01 5.27003342e+01 2.40949098e+01 6.47036719e+01
1.58406250e+00 6.03402001e+01 4.09795525e+01 1.22297063e+01 3.06044645e+01 5.28107755e+01 2.36360339e+01 6.54873330e+01
1.58468750e+00 6.08488000e+01 4.10568143e+01 1.22606301e+01 3.07664278e+01 5.28036308e+01 2.37579033e+01 6.51936403e+01
1.58531250e+00 6.10665897e+01 4.11333277e+01 1.23077812e+01 3.06619108e+01 5.29274648e+01 2.36332794e+01 6.55184674e+01
1.58593750e+00 6.07049788e+01 4.12334814e+01 1.23577789e+01 3.04687188e+01 5.31062202e+01 2.39440760e+01 6.59089506e+01
1.58656250e+00 5.95956159e+01 4.12964692e+01 1.23929474e+01 3.07562343e+01 5.31553068e+01 2.38833469e+01 6.61528953e+01
1.58718750e+00 5.85554716e+01 4.13649315e+01 1.23939617e+01 3.08019698e+01 5.32159867e+01 2.38351105e+01 6.59417478e+01
1.58781250e+00 5.82542164e+01 4.14585787e+01 1.23949178e+01 3.07146880e+01 5.34314787e+01 2.40449213e+01 6.55416630e+01
1.58843750e+00 5.79786966e+01 4.15584041e+01 1.24105190e+01 3.07155741e+01 5.34635147e+01 2.41935159e+01 6.58131168e+01
1.58906250e+00 5.80176441e+01 4.16547259e+01 1.24365512e+01 3.08468418e+01 5.36108399e+01 2.42616739e+01 6.54947906e+01
1.58968750e+00 5.79724465e+01 4.17569951e+01 1.24751223e+01 3.08565735e+01 5.38012545e+01 2.46832880e+01 6.52070439e+01
1.59031250e+00 5.79124089e+01 4.18845231e+01 1.25593617e+01 3.08945460e+01 5.41624644e+01 2.50032006e+01 6.52649086e+01
1.59093750e+00 5.81367782e+01 4.20152554e+01 1.26244669e+01 3.08189389e+01 5.44015282e+01 2.46283908e+01 6.57484544e+01
1.59156250e+00 5.81264531e+01 4.21667049e+01 1.26790159e+01 3.10342400e+01 5.48612478e+01 2.46681088e+01 6.64418913e+01
1.59218750e+00 5.77273254e+01 4.23236409e+01 1.27585682e+01 3.11381847e+01 5.50549271e+01 2.44034683e+01 6.70368881e+01
1.59281250e+00 5.77587033e+01 4.24857516e+01 1.28437091e+01 3.12245689e+01 5.55541639e+01 2.46037923e+01 6.76603733e+01
1.59343750e+00 5.84705636e+01 4.26537875e+01 1.29042539e+01 3.11681071e+01 5.59896876e+01 2.48937761e+01 6.75751928e+01
1.59406250e+00 5.87594108e+01 4.28219398e+01 1.29843541e+01 3.12476477e+01 5.60434312e+01 2.54457545e+01 6.80248212e+01
1.59468750e+00 5.79837036e+01 4.29843204e+01 1.30704765e+01 3.13655146e+01 5.63066182e+01 2.56453973e+01 6.82682896e+01
1.59531250e+00 5.66183673e+01 4.31467003e+01 1.31343757e+01 3.16138430e+01 5.61543849e+01 2.55737298e+01 6.84932114e+01
1.59593750e+00 5.59971537e+01 4.33016705e+01 1.31801032e+01 3.15544588e+01 5.62762855e+01 2.55864840e+01 6.87277764e+01
1.59656250e+00 5.52226831e+01 4.34540888e+01 1.32185307e+01 3.15090485e+01 5.65440226e+01 2.55240337e+01 6.83624845e+01
1.59718750e+00 5.43587493e+01 4.36052118e+01 1.32685344e+01 3.15433611e+01 5.68796490e+01 2.55624641e+01 6.88226511e+01
1.59781250e+00 5.40285461e+01 4.37552509e+01 1.33392749e+01 3.15327589e+01 5.71351824e+01 2.54972265e+01 6.92021788e+01
1.59843750e+00 5.41259467e+01 4.39061083e+01 1.33876315e+01 3.15130110e+01 5.77898885e+01 2.55925271e+01 6.94235127e+01
1.59906250e+00 5.47288079e+01 4.40437926e+01 1.34665860e+01 3.16889963e+01 5.77773901e+01 2.54483403e+01 6.93383276e+01
1.59968750e+00 5.51385596e+01 4.41887495e+01 1.35907556e+01 3.17803785e+01 5.81967204e+01 2.53230828e+01 6.97959885e+01
1.60031250e+00 5.50975108e+01 4.43152458e+01 1.36880604e+01 3.17061261e+01 5.88482334e+01 2.52595841e+01 6.98624063e+01
1.60093750e+00 5.53952852e+01 4.44402656e+01 1.37603975e+01 3.17762666e+01 5.92975539e+01 2.54272865e+01 7.01590901e+01
1.60156250e+00 5.52336838e+01 4.45840188e+01 1.38478260e+01 3.17400990e+01 5.95299582e+01 2.54058517e+01 7.07858209e+01
1.60218750e+00 5.35518677e+01 4.47346604e+01 1.39522173e+01 3.16578022e+01 5.93560917e+01 2.55092600e+01 7.08941863e+01
1.60281250e+00 5.13907685e+01 4.49055569e+01 1.40030972e+01 3.16935609e+01 5.92751762e+01 2.61915674e+01 7.12144869e+01
1.60343750e+00 5.01905147e+01 4.50734344e+01 1.40251845e+01 3.20360951e+01 5.96594173e+01 2.60180621e+01 7.11094767e+01
1.60406250e+00 4.96250626e+01 4.52460977e+01 1.40447100e+01 3.21542216e+01 5.97111665e+01 2.60402841e+01 7.09703905e+01
1.60468750e+00 4.85637195e+01 4.54064138e+01 1.40542459e+01 3.21542279e+01 5.98505605e+01 2.61259391e+01 7.10445423e+01
1.60531250e+00 4.70640083e+01 4.55523472e+01 1.40759992e+01 3.20462965e+01 5.99559499e+01 2.65688709e+01 7.09693450e+01
1.60593750e+00 4.60999296e+01 4.57198496e+01 1.41067977e+01 3.20952301e+01 6.01677213e+01 2.71385908e+01 7.11160273e+01
1.60656250e+00 4.47451811e+01 4.58965198e+01 1.41640376e+01 3.20343836e+01 6.04306565e+01 2.72466452e+01 7.15986769e+01
1.60718750e+00 4.32810170e+01 4.60606970e+01 1.42188945e+01 3.21893584e+01 6.09354638e+01 2.72641217e+01 7.16011166e+01
1.60781250e+00 4.31627306e+01 4.62257433e+01 1.42489600e+01 3.24675856e+01 6.10802742e+01 2.73489026e+01 7.18443261e+01
1.60843750e+00 4.33658041e+01 4.63771847e+01 1.42960833e+01 3.25041252e+01 6.14515182e+01 2.71989286e+01 7.19272623e+01
1.60906250e+00 4.39559083e+01 4.65260496e+01 1.43694647e+01 3.26223580e+01 6.12409337e+01 2.64920227e+01 7.24790305e+01
1.60968750e+00 4.55541619e+01 4.67078933e+01 1.44337145e+01 3.27586391e+01 6.15937088e+01 2.68592872e+01 7.26430357e+01
1.61031250e+00 4.70241634e+01 4.69163646e+01 1.45072586e+01 3.29280631e+01 6.17492669e+01 2.67073112e+01 7.31220392e+01
1.61093750e+00 4.71377011e+01 4.70958713e+01 1.46070710e+01 3.29411627e+01 6.19788288e+01 2.70419226e+01 7.34756161e+01
1.61156250e+00 4.65291781e+01 4.72681402e+01 1.46871700e+01 3.29839896e+01 6.22209679e+01 2.68568739e+01 7.37044141e+01
1.61218750e+00 4.56968234e+01 4.74506180e+01 1.47736268e+01 3.28591433e+01 6.24844088e+01 2.71360754e+01 7.38814805e+01
1.61281250e+00 4.50554144e+01 4.76262058e+01 1.48601273e+01 3.29343042e+01 6.25689112e+01 2.73487091e+01 7.43315669e+01
1.61343750e+00 4.46202420e+01 4.78106851e+01 1.49518066e+01 3.30732743e+01 6.30274519e+01 2.77173793e+01 7.49910068e+01
1.61406250e+00 4.40545381e+01 4.80050596e+01 1.50328703e+01 3.30837879e+01 6.34978257e+01 2.77363562e+01 7.53229344e+01
1.61468750e+00 4.33824955e+01 4.82323954e+01 1.51430978e+01 3.32070075e+01 6.30923518e+01 2.73559545e+01 7.61420494e+01
1.61531250e+00 4.26437285e+01 4.84501439e+01 1.52406533e+01 3.32365489e+01 6.33035233e+01 2.73627957e+01 7.66835898e+01
1.61593750e+00 4.15067364e+01 4.86439482e+01 1.52901873e+01 3.31573142e+01 6.35474542e+01 2.71332848e+01 7.66236213e+01
1.61656250e+00 4.04294811e+01 4.88486699e+01 1.53584572e+01 3.35571106e+01 6.41670755e+01 2.71491652e+01 7.69813088e+01
1.61718750e+00 3.92564948e+01 4.90312311e+01 1.54217641e+01 3.35754814e+01 6.42592106e+01 2.71498044e+01 7.71347722e+01
1.61781250e+00 3.87882104e+01 4.92167653e+01 1.54764358e+01 3.35995778e+01 6.41748751e+01 2.71999016e+01 7.67428487e+01
1.61843750e+00 3.86684995e+01 4.94280906e+01 1.55747592e+01 3.37354305e+01 6.43855718e+01 2.72282474e+01 7.78063837e+01
1.61906250e+00 3.90231356e+01 4.96744218e+01 1.56796110e+01 3.36701794e+01 6.45365904e+01 2.72065663e+01 7.80348582e+01
1.61968750e+00 3.91648445e+01 4.99477049e+01 1.57698978e+01 3.39445128e+01 6.54687752e+01 2.72657901e+01 7.89353589e+01
1.62031250e+00 3.91994196e+01 5.02003907e+01 1.58400096e+01 3.44843693e+01 6.57627479e+01 2.72324864e+01 7.90437620e+01
1.62093750e+00 3.92916665e+01 5.04443519e+01 1.58879340e+01 3.47659697e+01 6.61248091e+01 2.72897685e+01 7.91434588e+01
1.62156250e+00 3.93741212e+01 5.06890090e+01 1.59242496e+01 3.49150830e+01 6.66137941e+01 2.71231521e+01 7.93960673e+01
1.62218750e+00 4.03453829e+01 5.09218543e+01 1.60003411e+01 3.51775609e+01 6.73806779e+01 2.70338134e+01 7.98233592e+01
1.62281250e+00 4.22975508e+01 5.11538475e+01 1.60875005e+01 3.53213986e+01 6.75904197e+01 2.69196405e+01 7.99697326e+01
1.62343750e+00 4.34531001e+01 5.13536410e+01 1.61316350e+01 3.51828334e+01 6.77552170e+01 2.72101043e+01 8.00872290e+01
1.62406250e+00 4.41231230e+01 5.15427123e+01 1.61624565e+01 3.53522411e+01 6.81116851e+01 2.70024980e+01 7.98375990e+01
1.62468750e+00 4.53730491e+01 5.17234789e+01 1.61858225e+01 3.52662605e+01 6.83987823e+01 2.71394240e+01 7.98431050e+01
1.62531250e+00 4.66563048e+01 5.19016305e+01 1.61816146e+01 3.56439831e+01 6.84794641e+01 2.77561235e+01 7.98386510e+01
1.62593750e+00 4.81049449e+01 5.20676720e+01 1.61743790e+01 3.58666723e+01 6.89318497e+01 2.78036217e+01 7.98499061e+01
1.62656250e+00 4.88031045e+01 5.22556996e+01 1.61654949e+01 3.57296615e+01 6.88828849e+01 2.75140767e+01 8.01122144e+01
1.62718750e+00 4.88862446e+01 5.24503055e+01 1.61592239e+01 3.59304042e+01 6.88303783e+01 2.76369634e+01 7.97132106e+01
1.62781250e+00 5.00565425e+01 5.26239744e+01 1.61598518e+01 3.60753019e+01 6.88982093e+01 2.78465958e+01 8.01915017e+01
1.62843750e+00 5.12475788e+01 5.27958251e+01 1.61694474e+01 3.62323109e+01 6.93956807e+01 2.78593854e+01 8.05726899e+01
1.62906250e+00 5.16212188e+01 5.29876487e+01 1.62063093e+01 3.63105408e+01 6.93943590e+01 2.80751093e+01 8.01225402e+01
1.62968750e+00 5.19422714e+01 5.31647630e+01 1.62212454e+01 3.67071665e+01 6.96936865e+01 2.82014075e+01 8.00493735e+01
1.63031250e+00 5.23689350e+01 5.33330381e+01 1.62476358e+01 3.68092348e+01 6.97532651e+01 2.83004751e+01 8.05295600e+01
1.63093750e+00 5.30216353e+01 5.34847510e+01 1.62661868e+01 3.67551997e+01 6.99079094e+01 2.83126048e+01 8.11898903e+01
1.63156250e+00 5.35094075e+01 5.36274199e+01 1.62546467e+01 3.68861947e+01 7.03259914e+01 2.83837106e+01 8.11701377e+01
1.63218750e+00 5.37431598e+01 5.37942409e+01 1.62623816e+01 3.70287171e+01 7.04373433e+01 2.85302587e+01 8.13996471e+01
1.63281250e+00 5.36770943e+01 5.39912121e+01 1.63337715e+01 3.71796844e+01 7.07527442e+01 2.89635939e+01 8.19958243e+01
1.63343750e+00 5.34239708e+01 5.41937329e+01 1.64348005e+01 3.72001717e+01 7.10663561e+01 2.86152953e+01 8.16991617e+01
1.63406250e+00 5.27912463e+01 5.43530964e+01 1.64895442e+01 3.72602553e+01 7.13279178e+01 2.88876231e+01 8.19252825e+01
1.63468750e+00 5.05940657e+01 5.45072873e+01 1.65283608e+01 3.73322133e+01 7.17434187e+01 2.88375800e+01 8.20545988e+01
1.63531250e+00 4.81083625e+01 5.46370736e+01 1.65470895e+01 3.71253588e+01 7.15245921e+01 2.90366632e+01 8.25602394e+01
1.63593750e+00 4.70852633e+01 5.47448227e+01 1.65706962e+01 3.74464319e+01 7.18856427e+01 2.91938630e+01 8.33140689e+01
1.63656250e+00 4.78451434e+01 5.48513248e+01 1.65894698e+01 3.73100146e+01 7.17328150e+01 2.90647416e+01 8.35039434e+01
1.63718750e+00 4.98645285e+01 5.49744538e+01 1.66081896e+01 3.74992236e+01 7.23034345e+01 2.88074569e+01 8.33631988e+01
1.63781250e+00 5.18771708e+01 5.50880737e+01 1.66507010e+01 3.78289894e+01 7.22735630e+01 2.91066188e+01 8.35236498e+01
1.63843750e+00 5.37143582e+01 5.52018573e+01 1.67034901e+01 3.78943847e+01 7.27717480e+01 2.91027506e+01 8.37998542e+01
1.63906250e+00 5.49043622e+01 5.53193566e+01 1.67999708e+01 3.82455471e+01 7.27200149e+01 2.96606972e+01 8.48263379e+01
1.63968750e+00 5.56823526e+01 5.54145405e+01 1.68795177e+01 3.81214900e+01 7.33124418e+01 2.90578187e+01 8.50859719e+01
1.64031250e+00 5.61278639e+01 5.55034244e+01 1.69115289e+01 3.82615553e+01 7.35885246e+01 2.89463377e+01 8.48066389e+01
1.64093750e+00 5.62432730e+01 5.56111661e+01 1.69255286e+01 3.84895231e+01 7.35364691e+01 2.93533651e+01 8.50493830e+01
1.64156250e+00 5.61677824e+01 5.57104031e+01 1.69751194e+01 3.85524568e+01 7.37264497e+01 2.92127047e+01 8.48921754e+01
1.64218750e+00 5.65494618e+01 5.58265276e+01 1.70354172e+01 3.82680239e+01 7.38255514e+01 2.90420130e+01 8.56270590e+01
1.64281250e+00 5.71692022e+01 5.59361609e+01 1.70936585e+01 3.83959718e+01 7.47532844e+01 2.88486080e+01 8.60892923e+01
1.64343750e+00 5.86578101e+01 5.60116149e+01 1.71569653e+01 3.84992973e+01 7.43765809e+01 2.87622431e+01 8.62854151e+01
1.64406250e+00 6.11599695e+01 5.60712198e+01 1.72184687e+01 3.85979531e+01 7.50170439e+01 2.91344656e+01 8.63445940e+01
1.64468750e+00 6.32445161e+01 5.61308155e+01 1.72482139e+01 3.86623980e+01 7.48985101e+01 2.94006116e+01 8.74554097e+01
1.64531250e+00 6.60062561e+01 5.61866617e+01 1.72817582e+01 3.86296402e+01 7.44682470e+01 2.92862245e+01 8.74192540e+01
1.64593750e+00 7.04902126e+01 5.62597025e+01 1.73426200e+01 3.88333260e+01 7.39014793e+01 2.91879564e+01 8.78462941e+01
1.64656250e+00 7.43724892e+01 5.63173877e+01 1.74031088e+01 3.91316748e+01 7.42563168e+01 2.93224797e+01 8.77569216e+01
1.64718750e+00 7.62966348e+01 5.63641795e+01 1.74335714e+01 3.89428257e+01 7.44146639e+01 2.96012369e+01 8.78507690e+01
1.64781250e+00 7.76589446e+01 5.64111838e+01 1.74637902e+01 3.91560399e+01 7.43963425e+01 2.96159894e+01 8.77539661e+01
1.64843750e+00 7.87075668e+01 5.64869864e+01 1.74954320e+01 3.89645587e+01 7.46090949e+01 3.01046251e+01 8.75033404e+01
1.64906250e+00 7.88766883e+01 5.65439993e+01 1.75202005e+01 3.94259962e+01 7.48546030e+01 3.00404554e+01 8.79145247e+01
1.64968750e+00 7.92300421e+01 5.65460613e+01 1.75849569e+01 3.93207597e+01 7.48017811e+01 2.98764001e+01 8.82853429e+01
1.65031250e+00 8.04942280e+01 5.65438171e+01 1.76859286e+01 3.95199894e+01 7.50481444e+01 3.00672570e+01 8.88734006e+01
1.65093750e+00 8.11710491e+01 5.65485295e+01 1.77757392e+01 3.91163947e+01 7.51791690e+01 3.01686287e+01 8.92502821e+01
1.65156250e+00 8.13423308e+01 5.65549701e+01 1.78608058e+01 3.90252117e+01 7.50244356e+01 2.97606271e+01 8.96811191e+01
1.65218750e+00 8.12869785e+01 5.65483437e+01 1.79655569e+01 3.88230862e+01 7.50800462e+01 2.92855476e+01 8.95219049e+01
1.65281250e+00 8.07078055e+01 5.65425414e+01 1.80511647e+01 3.88593474e+01 7.54642113e+01 2.91730095e+01 8.97027877e+01
1.65343750e+00 8.00453961e+01 5.65590735e+01 1.81307826e+01 3.85848528e+01 7.54124217e+01 2.93216298e+01 9.01117937e+01
1.65406250e+00 8.01841607e+01 5.65547633e+01 1.81645033e+01 3.82342363e+01 7.53611354e+01 2.92801235e+01 9.09733344e+01
1.65468750e+00 8.11360176e+01 5.65157217e+01 1.81503277e+01 3.84357950e+01 7.53783014e+01 2.96990993e+01 9.03356746e+01
1.65531250e+00 8.16307285e+01 5.64831157e+01 1.81501855e+01 3.82861996e+01 7.53053589e+01 2.96856506e+01 9.00401248e+01
1.65593750e+00 8.09758412e+01 5.64637011e+01 1.81457323e+01 3.84242119e+01 7.52525166e+01 2.97448937e+01 9.02040161e+01
1.65656250e+00 8.01346245e+01 5.64460979e+01 1.81679768e+01 3.83879452e+01 7.49376548e+01 2.97640989e+01 9.08670821e+01
1.65718750e+00 7.98128963e+01 5.64156663e+01 1.82115667e+01 3.82831214e+01 7.53246579e+01 2.96689043e+01 9.05637165e+01
1.65781250e+00 7.87104065e+01 5.63877409e+01 1.82170567e+01 3.84128818e+01 7.54171671e+01 3.00710118e+01 9.04168801e+01
1.65843750e+00 7.72353537e+01 5.63786510e+01 1.82386105e+01 3.84035394e+01 7.56274800e+01 2.97468760e+01 9.04737438e+01
1.65906250e+00 7.52618724e+01 5.63997142e+01 1.82639335e+01 3.83801615e+01 7.51999575e+01 2.96371915e+01 8.94799899e+01
1.65968750e+00 7.31274289e+01 5.63603827e+01 1.82615110e+01 3.83125721e+01 7.46704364e+01 2.95610690e+01 8.85490358e+01
1.66031250e+00 7.08537932e+01 5.62697432e+01 1.82759053e+01 3.82602543e+01 7.44870104e+01 2.93083255e+01 8.88941317e+01
1.66093750e+00 6.87532935e+01 5.61838945e+01 1.82997079e+01 3.81596231e+01 7.44127146e+01 2.90153767e+01 8.96136886e+01
1.66156250e+00 6.66761746e+01 5.61078732e+01 1.83346046e+01 3.81595691e+01 7.42256491e+01 2.88279495e+01 8.95895471e+01
1.66218750e+00 6.43722842e+01 5.60490201e+01 1.83706492e+01 3.80489088e+01 7.45416320e+01 2.90370549e+01 8.92591472e+01
1.66281250e+00 6.29721480e+01 5.59833374e+01 1.83702385e+01 3.77517419e+01 7.44965121e+01 2.91033249e+01 8.94651584e+01
1.66343750e+00 6.33011713e+01 5.59061501e+01 1.83236319e+01 3.74876108e+01 7.43006331e+01 2.88251194e+01 8.88400579e+01
1.66406250e+00 6.39728592e+01 5.57853506e+01 1.82589825e+01 3.76224636e+01 7.43470770e+01 2.81940510e+01 8.88344067e+01
1.66468750e+00 6.38382770e+01 5.56282037e+01 1.81892087e+01 3.74008007e+01 7.37323198e+01 2.84892473e+01 8.76613288e+01
1.66531250e+00 6.35675289e+01 5.54923026e+01 1.81676356e+01 3.70743057e+01 7.33859220e+01 2.81314671e+01 8.75685705e+01
1.66593750e+00 6.36941667e+01 5.53979284e+01 1.81384858e+01 3.71201735e+01 7.30919338e+01 2.82131705e+01 8.71539431e+01
1.66656250e+00 6.51643548e+01 5.53230693e+01 1.80868249e+01 3.72006926e+01 7.30236826e+01 2.85388637e+01 8.70497335e+01
1.66718750e+00 6.58576496e+01 5.52264092e+01 1.80441392e+01 3.72117528e+01 7.26635638e+01 2.89193802e+01 8.65641885e+01
1.66781250e+00 6.58873076e+01 5.50845116e+01 1.79851952e+01 3.72258622e+01 7.29262691e+01 2.86269072e+01 8.61786559e+01
1.66843750e+00 6.56013982e+01 5.49192616e+01 1.79334106e+01 3.71545061e+01 7.28644148e+01 2.83655407e+01 8.60965554e+01
1.66906250e+00 6.50645909e+01 5.47776373e+01 1.78812266e+01 3.68602710e+01 7.30750745e+01 2.84516254e+01 8.57858427e+01
1.66968750e+00 6.38913637e+01 5.46326985e+01 1.78432852e+01 3.69868290e+01 7.33093481e+01 2.85943113e+01 8.56270817e+01
1.67031250e+00 6.15009253e+01 5.44566431e+01 1.78187575e+01 3.68866359e+01 7.26620872e+01 2.86730041e+01 8.57920963e+01
1.67093750e+00 5.90256695e+01 5.42915468e+01 1.77871633e+01 3.68642112e+01 7.25409136e+01 2.87256964e+01 8.55535109e+01
1.67156250e+00 5.67097776e+01 5.41672920e+01 1.78054969e+01 3.66102026e+01 7.27462551e+01 2.83951805e+01 8.59154856e+01
1.67218750e+00 5.41364972e+01 5.40362934e+01 1.78345892e+01 3.65548639e+01 7.24739987e+01 2.77856440e+01 8.56913704e+01
1.67281250e+00 5.28673835e+01 5.38915031e+01 1.78547796e+01 3.65210763e+01 7.23806830e+01 2.75750802e+01 8.57093635e+01
1.67343750e+00 5.18310777e+01 5.37504274e+01 1.78601961e+01 3.63653049e+01 7.24396648e+01 2.75348056e+01 8.54691295e+01
1.67406250e+00 5.06520195e+01 5.35999470e+01 1.77977631e+01 3.61203553e+01 7.20823421e+01 2.79186277e+01 8.56006086e+01
1.67468750e+00 5.04531147e+01 5.34339824e+01 1.77035152e+01 3.61914378e+01 7.18241376e+01 2.75322396e+01 8.55598939e+01
1.67531250e+00 5.05407033e+01 5.32897123e+01 1.76321144e+01 3.59751653e+01 7.15229368e+01 2.76900270e+01 8.55845049e+01
1.67593750e+00 5.02507192e+01 5.31575331e+01 1.75677839e+01 3.62363149e+01 7.14623306e+01 2.78273795e+01 8.52737544e+01
1.67656250e+00 4.97587676e+01 5.30032762e+01 1.75251382e+01 3.58622222e+01 7.12739546e+01 2.75707389e+01 8.54896962e+01
1.67718750e+00 4.92893442e+01 5.28144830e+01 1.74739438e+01 3.55844891e+01 7.10323173e+01 2.75457301e+01 8.44609109e+01
1.67781250e+00 4.89716268e+01 5.26180208e+01 1.74198312e+01 3.53562694e+01 7.07437422e+01 2.73211501e+01 8.35724239e+01
1.67843750e+00 4.74814694e+01 5.24638720e+01 1.73833214e+01 3.53450129e+01 7.04494339e+01 2.69209031e+01 8.39303299e+01
1.67906250e+00 4.57965017e+01 5.23464937e+01 1.73805179e+01 3.52321292e+01 7.07880498e+01 2.73715447e+01 8.45150479e+01
1.67968750e+00 4.44414511e+01 5.22323867e+01 1.73626041e+01 3.50512688e+01 7.03845901e+01 2.77016562e+01 8.39690115e+01
1.68031250e+00 4.29081872e+01 5.20938383e+01 1.72811732e+01 3.52576055e+01 6.98319123e+01 2.78618765e+01 8.42079161e+01
1.68093750e+00 4.12665897e+01 5.19015498e+01 1.72022256e+01 3.54750959e+01 6.90437510e+01 2.78107312e+01 8.38433856e+01
1.68156250e+00 3.89901229e+01 5.17269926e+01 1.71530391e+01 3.50084896e+01 6.86648769e+01 2.78234390e+01 8.32126494e+01
1.68218750e+00 3.75275385e+01 5.15679132e+01 1.71209463e+01 3.52673429e+01 6.86364985e+01 2.76245943e+01 8.32308599e+01
1.68281250e+00 3.69673006e+01 5.14088534e+01 1.70926120e+01 3.52047464e+01 6.85044407e+01 2.69270269e+01 8.27973832e+01
1.68343750e+00 3.65212053e+01 5.12152710e+01 1.70532629e+01 3.50995614e+01 6.80054908e+01 2.67406626e+01 8.26207824e+01
1.68406250e+00 3.60520737e+01 5.10015098e+01 1.70218244e+01 3.49645851e+01 6.79747094e+01 2.61398409e+01 8.16326403e+01
1.68468750e+00 3.55759134e+01 5.07871280e+01 1.69571274e+01 3.49004795e+01 6.72326693e+01 2.58694516e+01 8.09500515e+01
1.68531250e+00 3.44586477e+01 5.05600980e+01 1.68747084e+01 3.48353820e+01 6.69385117e+01 2.60899894e+01 8.11245566e+01
1.68593750e+00 3.36711797e+01 5.03109782e+01 1.68121128e+01 3.44351516e+01 6.64011870e+01 2.56871113e+01 8.01895036e+01
1.68656250e+00 3.31864459e+01 5.00878932e+01 1.67475325e+01 3.43974082e+01 6.61673975e+01 2.57778054e+01 7.94441746e+01
1.68718750e+00 3.24280917e+01 4.98844383e+01 1.66802608e+01 3.41579787e+01 6.58588259e+01 2.59438364e+01 7.89889356e+01
1.68781250e+00 3.16862663e+01 4.96734062e+01 1.66082972e+01 3.38492876e+01 6.60564086e+01 2.63182995e+01 7.83549750e+01
1.68843750e+00 3.11827094e+01 4.94431749e+01 1.65613219e+01 3.36611894e+01 6.58802773e+01 2.57524229e+01 7.77604564e+01
1.68906250e+00 3.05468428e+01 4.92400184e+01 1.65165726e+01 3.32349425e+01 6.57420128e+01 2.55369632e+01 7.76810555e+01
1.68968750e+00 3.00331297e+01 4.90732325e+01 1.64753986e+01 3.33405614e+01 6.54950836e+01 2.52708371e+01 7.72087424e+01
1.69031250e+00 2.97836344e+01 4.89138881e+01 1.64245418e+01 3.32691922e+01 6.49012586e+01 2.54577884e+01 7.73854634e+01
1.69093750e+00 3.01897013e+01 4.87280092e+01 1.63482226e+01 3.31598185e+01 6.42307314e+01 2.56030875e+01 7.72254730e+01
1.69156250e+00 3.10382564e+01 4.85440921e+01 1.62920755e+01 3.28903138e+01 6.38269112e+01 2.54877449e+01 7.74745369e+01
1.69218750e+00 3.16490764e+01 4.83529204e+01 1.62426573e+01 3.27572234e+01 6.33918549e+01 2.50280037e+01 7.73047825e+01
1.69281250e+00 3.19759326e+01 4.81226529e+01 1.61887475e+01 3.22993361e+01 6.32333484e+01 2.50106710e+01 7.63389770e+01
1.69343750e+00 3.21948632e+01 4.78897477e+01 1.61284572e+01 3.22096468e+01 6.31762034e+01 2.47744604e+01 7.60980780e+01
1.69406250e+00 3.21809493e+01 4.76606825e+01 1.60475182e+01 3.19281571e+01 6.27140280e+01 2.46615971e+01 7.60653752e+01
1.69468750e+00 3.20857598e+01 4.74346364e+01 1.59604467e+01 3.19007050e+01 6.29414192e+01 2.46228817e+01 7.54394572e+01
1.69531250e+00 3.18777381e+01 4.72011839e+01 1.58684173e+01 3.17125997e+01 6.26831747e+01 2.44384994e+01 7.48831753e+01
1.69593750e+00 3.15331452e+01 4.69736426e+01 1.58034005e+01 3.14129797e+01 6.23282058e+01 2.42043968e+01 7.44672136e+01
1.69656250e+00 3.17690407e+01 4.67652935e+01 1.57702182e+01 3.13272253e+01 6.20175451e+01 2.33859331e+01 7.46816111e+01
1.69718750e+00 3.20348725e+01 4.65802086e+01 1.56892373e+01 3.09915262e+01 6.16309708e+01 2.37876094e+01 7.45534592e+01
1.69781250e+00 3.21642806e+01 4.63993732e+01 1.56162569e+01 3.09299816e+01 6.10431985e+01 2.34494453e+01 7.46150098e+01
1.69843750e+00 3.20058617e+01 4.62104518e+01 1.55337882e+01 3.09787773e+01 6.09640367e+01 2.31765067e+01 7.44302661e+01
1.69906250e+00 3.16754717e+01 4.60467747e+01 1.54437427e+01 3.10129624e+01 6.05093556e+01 2.30511029e+01 7.42457791e+01
1.69968750e+00 3.16109796e+01 4.58790674e+01 1.53801759e+01 3.09372841e+01 6.03489634e+01 2.29393127e+01 7.38472043e+01
1.70031250e+00 3.21532345e+01 4.56743645e+01 1.53137994e+01 3.07822360e+01 6.03337264e+01 2.32458721e+01 7.30752069e+01
1.70093750e+00 3.26615545e+01 4.54428660e+01 1.52856836e+01 3.03911647e+01 6.01393382e+01 2.31340760e+01 7.27891853e+01
1.70156250e+00 3.28779458e+01 4.52188710e+01 1.52354767e+01 3.01579749e+01 5.95838129e+01 2.30348101e+01 7.25514479e+01
1.70218750e+00 3.25656534e+01 4.49995076e+01 1.51325626e+01 2.98623219e+01 5.91532786e+01 2.29372162e+01 7.17552332e+01
1.70281250e+00 3.21053888e+01 4.48145491e+01 1.50729393e+01 2.96119144e+01 5.87025661e+01 2.30590547e+01 7.16946705e+01
1.70343750e+00 3.19480559e+01 4.46539232e+01 1.50351254e+01 2.94476132e+01 5.84247788e+01 2.29675254e+01 7.16435128e+01
1.70406250e+00 3.16422399e+01 4.44875268e+01 1.49634701e+01 2.94615886e+01 5.85054006e+01 2.30420026e+01 7.15184410e+01
1.70468750e+00 3.16946041e+01 4.43047635e+01 1.49019092e+01 2.93772655e+01 5.81677317e+01 2.29451405e+01 7.04261901e+01
1.70531250e+00 3.18162957e+01 4.41023713e+01 1.48031555e+01 2.92180168e+01 5.79804888e+01 2.30467034e+01 6.99830263e+01
1.70593750e+00 3.20894672e+01 4.38787528e+01 1.46727784e+01 2.90848498e+01 5.73299849e+01 2.29386175e+01 6.94308160e+01
1.70656250e+00 3.24332979e+01 4.36655887e+01 1.45441351e+01 2.91640450e+01 5.69103977e+01 2.31148988e+01 6.86429911e+01
1.70718750e+00 3.23389170e+01 4.34713244e+01 1.44726505e+01 2.89127058e+01 5.67332216e+01 2.32391740e+01 6.83667093e+01
1.70781250e+00 3.25290979e+01 4.32816897e+01 1.44001092e+01 2.86646218e+01 5.69546232e+01 2.29189747e+01 6.83288961e+01
1.70843750e+00 3.27791842e+01 4.31176450e+01 1.43108055e+01 2.87162840e+01 5.70653300e+01 2.25345480e+01 6.84278711e+01
1.70906250e+00 3.29342113e+01 4.29719285e+01 1.42375626e+01 2.86101437e+01 5.66750758e+01 2.24232794e+01 6.85523756e+01
1.70968750e+00 3.31198786e+01 4.28158818e+01 1.41500717e+01 2.88051957e+01 5.61321569e+01 2.21094564e+01 6.79749507e+01
1.71031250e+00 3.28706865e+01 4.26281254e+01 1.40391851e+01 2.87122828e+01 5.59528583e+01 2.20888332e+01 6.79617402e+01
1.71093750e+00 3.26913014e+01 4.24377956e+01 1.39243406e+01 2.86559085e+01 5.55212997e+01 2.15734081e+01 6.77071277e+01
1.71156250e+00 3.26560060e+01 4.22391839e+01 1.38382100e+01 2.87161383e+01 5.53361440e+01 2.18552315e+01 6.79082729e+01
1.71218750e+00 3.22774807e+01 4.20353278e+01 1.37478571e+01 2.82131840e+01 5.54468369e+01 2.18084833e+01 6.74041424e+01
1.71281250e+00 3.18397626e+01 4.18444769e+01 1.36336512e+01 2.82547884e+01 5.52435837e+01 2.17721664e+01 6.70905288e+01
1.71343750e+00 3.20225213e+01 4.16617192e+01 1.35125782e+01 2.83246660e+01 5.46117022e+01 2.17264887e+01 6.73535585e+01
1.71406250e+00 3.21458553e+01 4.14521748e+01 1.34348495e+01 2.79607509e+01 5.42337451e+01 2.14293781e+01 6.69080254e+01
1.71468750e+00 3.16039039e+01 4.12454592e+01 1.33744094e+01 2.78663186e+01 5.40184315e+01 2.15652396e+01 6.64179079e+01
1.71531250e+00 3.11167277e+01 4.10487977e+01 1.32958214e+01 2.77665091e+01 5.34563370e+01 2.15762077e+01 6.57914563e+01
1.71593750e+00 3.07612547e+01 4.08475546e+01 1.32332781e+01 2.75605847e+01 5.33803516e+01 2.14955433e+01 6.51347372e+01
1.71656250e+00 3.06338210e+01 4.06506751e+01 1.31843561e+01 2.74554080e+01 5.32544917e+01 2.14215227e+01 6.46842557e+01
1.71718750e+00 3.05953417e+01 4.04665531e+01 1.31265770e+01 2.73338689e+01 5.27592952e+01 2.15157569e+01 6.42651270e+01
1.71781250e+00 3.03552178e+01 4.02867836e+01 1.30745314e+01 2.73439460e+01 5.25498635e+01 2.14658690e+01 6.38671026e+01
1.71843750e+00 3.00118527e+01 4.01152727e+01 1.30489496e+01 2.71111138e+01 5.20785246e+01 2.11491809e+01 6.36370346e+01
1.71906250e+00 2.96517963e+01 3.99536604e+01 1.29942732e+01 2.70943653e+01 5.16940959e+01 2.11900065e+01 6.35298996e+01
1.71968750e+00 2.93747901e+01 3.97833023e+01 1.29235848e+01 2.69478892e+01 5.13981586e+01 2.11694636e+01 6.31582431e+01
1.72031250e+00 2.90780999e+01 3.96216842e+01 1.28362297e+01 2.69840459e+01 5.13833751e+01 2.11384863e+01 6.29512986e+01
1.72093750e+00 2.88642631e+01 3.94507443e+01 1.27767398e+01 2.68838674e+01 5.13718350e+01 2.12134020e+01 6.32247283e+01
1.72156250e+00 2.87106085e+01 3.92529882e+01 1.27458854e+01 2.69484452e+01 5.11534392e+01 2.11856994e+01 6.22140956e+01
1.72218750e+00 2.87427028e+01 3.90608598e+01 1.27115764e+01 2.66860642e+01 5.06160464e+01 2.11947643e+01 6.25988959e+01
1.72281250e+00 2.88253480e+01 3.88598029e+01 1.26525551e+01 2.66489443e+01 5.03568444e+01 2.09624320e+01 6.22000829e+01
1.72343750e+00 2.85154756e+01 3.86571879e+01 1.25969831e+01 2.64049917e+01 5.03223231e+01 2.08319331e+01 6.13634144e+01
1.72406250e+00 2.80940570e+01 3.84527772e+01 1.25563453e+01 2.62513118e+01 5.00368861e+01 2.07979097e+01 6.09419435e+01
1.72468750e+00 2.77662722e+01 3.82668481e+01 1.25488776e+01 2.61306186e+01 4.98934042e+01 2.05674640e+01 6.10449078e+01
1.72531250e+00 2.73504861e+01 3.80829939e+01 1.25246951e+01 2.59395625e+01 4.96825431e+01 2.05778025e+01 5.98490294e+01
1.72593750e+00 2.67857258e+01 3.78963919e+01 1.25024913e+01 2.57878765e+01 4.92173607e+01 2.03845057e+01 5.99970763e+01
1.72656250e+00 2.63162545e+01 3.77242419e+01 1.24620124e+01 2.56486499e+01 4.89836548e+01 2.02389363e+01 6.02561736e+01
1.72718750e+00 2.60194991e+01 3.75651860e+01 1.24185610e+01 2.53794765e+01 4.88342803e+01 2.02341496e+01 5.98096686e+01
1.72781250e+00 2.56635855e+01 3.73969127e+01 1.23962040e+01 2.53208900e+01 4.86600694e+01 1.99308022e+01 5.96084502e+01
1.72843750e+00 2.53032721e+01 3.72168444e+01 1.23599931e+01 2.52952586e+01 4.86702026e+01 1.97678429e+01 5.91361482e+01
1.72906250e+00 2.45194069e+01 3.70343487e+01 1.23159407e+01 2.51268165e+01 4.84998783e+01 1.97045029e+01 5.89348910e+01
1.72968750e+00 2.40307446e+01 3.68615566e+01 1.22388303e+01 2.49664894e+01 4.80514136e+01 1.98328382e+01 5.84489534e+01
1.73031250e+00 2.41080229e+01 3.67050052e+01 1.21597339e+01 2.49331837e+01 4.74711828e+01 1.97820361e+01 5.83984201e+01
1.73093750e+00 2.40383335e+01 3.65511615e+01 1.20842022e+01 2.48045875e+01 4.72976419e+01 1.95011659e+01 5.81137133e+01
1.73156250e+00 2.39282341e+01 3.64082498e+01 1.20064291e+01 2.46853920e+01 4.71246526e+01 1.92072141e+01 5.75666259e+01
1.73218750e+00 2.39528728e+01 3.62613557e+01 1.19440392e+01 2.45311600e+01 4.68891837e+01 1.91481012e+01 5.68825529e+01
1.73281250e+00 2.38897151e+01 3.60962737e+01 1.18818033e+01 2.44533831e+01 4.67090633e+01 1.91935887e+01 5.65290085e+01
1.73343750e+00 2.36000628e+01 3.59337290e+01 1.18232084e+01 2.44670078e+01 4.66224029e+01 1.88248593e+01 5.62370838e+01
1.73406250e+00 2.30338201e+01 3.57597357e+01 1.17675899e+01 2.43628448e+01 4.65336809e+01 1.87531943e+01 5.61491929e+01
1.73468750e+00 2.24884165e+01 3.55812169e+01 1.17033689e+01 2.43182236e+01 4.64532398e+01 1.82876035e+01 5.62234257e+01
1.73531250e+00 2.23452004e+01 3.53972576e+01 1.16360514e+01 2.39459797e+01 4.64296076e+01 1.81608158e+01 5.57565912e+01
1.73593750e+00 2.20351479e+01 3.52176285e+01 1.15834969e+01 2.38410573e+01 4.60134841e+01 1.78636478e+01 5.55835464e+01
1.73656250e+00 2.16789761e+01 3.50460889e+01 1.15419648e+01 2.38176092e+01 4.59633017e+01 1.75948420e+01 5.52203721e+01
1.73718750e+00 2.15381285e+01 3.48834426e+01 1.15157295e+01 2.36914153e+01 4.56801397e+01 1.76266172e+01 5.52889573e+01
1.73781250e+00 2.13462897e+01 3.47220685e+01 1.14925975e+01 2.35703131e+01 4.55798042e+01 1.74809012e+01 5.52612853e+01
1.73843750e+00 2.11169768e+01 3.45622063e+01 1.14485760e+01 2.37664561e+01 4.53145265e+01 1.74674519e+01 5.53476192e+01
1.73906250e+00 2.11513566e+01 3.44093115e+01 1.13714971e+01 2.34606935e+01 4.51365908e+01 1.73104572e+01 5.48747203e+01
1.73968750e+00 2.12911599e+01 3.42609427e+01 1.12730936e+01 2.33379766e+01 4.48231746e+01 1.74869845e+01 5.43088739e+01
1.74031250e+00 2.12198104e+01 3.41048038e+01 1.11893417e+01 2.32821033e+01 4.42543908e+01 1.74886070e+01 5.40269767e+01
1.74093750e+00 2.10951345e+01 3.39555474e+01 1.11335508e+01 2.33258048e+01 4.41650426e+01 1.75985620e+01 5.36641663e+01
1.74156250e+00 2.10550631e+01 3.38193222e+01 1.10701434e+01 2.31811703e+01 4.40319251e+01 1.71845642e+01 5.36156378e+01
1.74218750e+00 2.11919420e+01 3.36693148e+01 1.10032773e+01 2.29915442e+01 4.37898665e+01 1.70710574e+01 5.31207027e+01
1.74281250e+00 2.14494936e+01 3.35136087e+01 1.09403093e+01 2.29832484e+01 4.34784083e+01 1.69929204e+01 5.32270525e+01
1.74343750e+00 2.14929540e+01 3.33549968e+01 1.08841003e+01 2.27738962e+01 4.30340590e+01 1.69666817e+01 5.34400700e+01
1.74406250e+00 2.15831494e+01 3.31910092e+01 1.08382334e+01 2.28020739e+01 4.27073786e+01 1.68483957e+01 5.32155303e+01
1.74468750e+00 2.16591180e+01 3.30364148e+01 1.07736696e+01 2.25537769e+01 4.23915742e+01 1.69181338e+01 5.29346451e+01
1.74531250e+00 2.19309795e+01 3.28888770e+01 1.06949138e+01 2.23867629e+01 4.20685391e+01 1.70260828e+01 5.30532532e+01
1.74593750e+00 2.23605325e+01 3.27290739e+01 1.06290297e+01 2.23851226e+01 4.17624387e+01 1.69806860e+01 5.28356807e+01
1.74656250e+00 2.30669046e+01 3.25661949e+01 1.05518666e+01 2.24039553e+01 4.15905411e+01 1.66385133e+01 5.24848837e+01
1.74718750e+00 2.37423491e+01 3.24191480e+01 1.04979639e+01 2.23719946e+01 4.16739427e+01 1.65975579e+01 5.24186636e+01
1.74781250e+00 2.42103801e+01 3.22757335e+01 1.04481438e+01 2.22972855e+01 4.15341541e+01 1.64089580e+01 5.20988456e+01
1.74843750e+00 2.45748420e+01 3.21386951e+01 1.03907883e+01 2.20126777e+01 4.13677327e+01 1.62257535e+01 5.11286128e+01
1.74906250e+00 2.47188256e+01 3.20031548e+01 1.03583157e+01 2.17843436e+01 4.12634453e+01 1.60376604e+01 5.06283539e+01
1.74968750e+00 2.47317739e+01 3.18614209e+01 1.03302299e+01 2.16358536e+01 4.14208640e+01 1.57994260e+01 5.07629053e+01
1.75031250e+00 2.49272799e+01 3.17205595e+01 1.02947261e+01 2.16878665e+01 4.11919304e+01 1.58852036e+01 5.06474482e+01
1.75093750e+00 2.54538210e+01 3.15942039e+01 1.02678823e+01 2.16195374e+01 4.09974132e+01 1.59281775e+01 5.06807166e+01
1.75156250e+00 2.59530145e+01 3.14651122e+01 1.02254719e+01 2.15953880e+01 4.09595651e+01 1.58555503e+01 5.03254660e+01
1.75218750e+00 2.61070007e+01 3.13381106e+01 1.01748560e+01 2.16964635e+01 4.10205179e+01 1.57626066e+01 4.99678776e+01
1.75281250e+00 2.66716641e+01 3.12042324e+01 1.01344335e+01 2.14231214e+01 4.08291054e+01 1.57934647e+01 4.90551141e+01
1.75343750e+00 2.71763829e+01 3.10656512e+01 1.00963684e+01 2.12811038e+01 4.07727142e+01 1.58589729e+01 4.89336650e+01
1.75406250e+00 2.73536370e+01 3.09467374e+01 1.00822090e+01 2.11597738e+01 4.05954862e+01 1.60440350e+01 4.88420145e+01
1.75468750e+00 2.73713375e+01 3.08226996e+01 1.00670206e+01 2.10684933e+01 4.02595285e+01 1.59417347e+01 4.85758496e+01
1.75531250e+00 2.72964349e+01 3.06947129e+01 1.00510344e+01 2.09243438e+01 4.01613972e+01 1.58146020e+01 4.82144065e+01
1.75593750e+00 2.71734891e+01 3.05661660e+01 1.00438400e+01 2.08487448e+01 4.00665855e+01 1.56207703e+01 4.80840745e+01
1.75656250e+00 2.69884521e+01 3.04366753e+01 1.00102934e+01 2.07969595e+01 3.97431644e+01 1.54382211e+01 4.75780648e+01
1.75718750e+00 2.68280474e+01 3.03311805e+01 9.99715675e+00 2.05298862e+01 3.96640699e+01 1.53915995e+01 4.76083371e+01
1.75781250e+00 2.67705167e+01 3.02141162e+01 9.99610696e+00 2.04868418e+01 3.94861497e+01 1.55545394e+01 4.73743516e+01
1.75843750e+00 2.66533622e+01 3.00834483e+01 9.96762675e+00 2.04268805e+01 3.93830680e+01 1.52323369e+01 4.69694074e+01
1.75906250e+00 2.66133957e+01 2.99624272e+01 9.93999781e+00 2.03221870e+01 3.93106860e+01 1.52870872e+01 4.65531765e+01
1.75968750e+00 2.63383896e+01 2.98337327e+01 9.88893053e+00 2.00634899e+01 3.90655572e+01 1.52220599e+01 4.68439517e+01
1.76031250e+00 2.59428086e+01 2.97179560e+01 9.84248297e+00 1.98257356e+01 3.89725767e+01 1.49419195e+01 4.66605030e+01
1.76093750e+00 2.58308880e+01 2.95957440e+01 9.79898919e+00 1.96203894e+01 3.88830243e+01 1.48856437e+01 4.64961695e+01
1.76156250e+00 2.57611266e+01 2.94803004e+01 9.73050864e+00 1.96002339e+01 3.87551704e+01 1.49101217e+01 4.65221968e+01
1.76218750e+00 2.57027957e+01 2.93824524e+01 9.70081473e+00 1.94380217e+01 3.84747940e+01 1.50937904e+01 4.62693087e+01
1.76281250e+00 2.57011429e+01 2.92654964e+01 9.66132466e+00 1.93209096e+01 3.83051970e+01 1.50559498e+01 4.63075344e+01
1.76343750e+00 2.58852771e+01 2.91604478e+01 9.63196262e+00 1.92888819e+01 3.81912007e+01 1.49690865e+01 4.57119218e+01
1.76406250e+00 2.63528156e+01 2.90640241e+01 9.63720389e+00 1.92164883e+01 3.78536362e+01 1.48727282e+01 4.56534799e+01
1.76468750e+00 2.66102124e+01 2.89428074e+01 9.59466719e+00 1.91100261e+01 3.78213069e+01 1.50293902e+01 4.55382440e+01
1.76531250e+00 2.66243196e+01 2.88445549e+01 9.56307172e+00 1.91097944e+01 3.76592158e+01 1.47848278e+01 4.54645235e+01
1.76593750e+00 2.66708997e+01 2.87392876e+01 9.52596922e+00 1.91808808e+01 3.75937209e+01 1.47437125e+01 4.57325320e+01
1.76656250e+00 2.67457240e+01 2.86204871e+01 9.47950182e+00 1.91979425e+01 3.75044518e+01 1.48593549e+01 4.51201407e+01
1.76718750e+00 2.71380841e+01 2.85052713e+01 9.44604817e+00 1.90569631e+01 3.72944953e+01 1.47730424e+01 4.50270400e+01
1.76781250e+00 2.71974823e+01 2.83835379e+01 9.39558161e+00 1.89003539e+01 3.71021866e+01 1.49592066e+01 4.46615659e+01
1.76843750e+00 2.72402234e+01 2.82782382e+01 9.35528006e+00 1.88256504e+01 3.71345043e+01 1.47039584e+01 4.44371140e+01
1.76906250e+00 2.72524222e+01 2.81713635e+01 9.30727756e+00 1.87302325e+01 3.69342540e+01 1.48110906e+01 4.41103328e+01
1.76968750e+00 2.68886017e+01 2.80607386e+01 9.24671596e+00 1.87192520e+01 3.68266999e+01 1.45954045e+01 4.40452858e+01
1.77031250e+00 2.65951457e+01 2.79514719e+01 9.20107597e+00 1.85929751e+01 3.66047955e+01 1.46925865e+01 4.36868836e+01
1.77093750e+00 2.65498151e+01 2.78316169e+01 9.14516010e+00 1.86598906e+01 3.64603345e+01 1.45923449e+01 4.35433353e+01
1.77156250e+00 2.65978241e+01 2.77295903e+01 9.10840805e+00 1.85725372e+01 3.62658844e+01 1.44197357e+01 4.31266529e+01
1.77218750e+00 2.65408307e+01 2.76291399e+01 9.07471821e+00 1.85594710e+01 3.61606005e+01 1.42196546e+01 4.29297019e+01
1.77281250e+00 2.67633786e+01 2.75238296e+01 9.03092263e+00 1.83357606e+01 3.62254398e+01 1.42307665e+01 4.25706869e+01
1.77343750e+00 2.69572827e+01 2.74108068e+01 8.99662189e+00 1.81881047e+01 3.61681663e+01 1.42193594e+01 4.26940332e+01
1.77406250e+00 2.69159665e+01 2.73007970e+01 8.94333997e+00 1.81516418e+01 3.60726106e+01 1.41828995e+01 4.19786221e+01
1.77468750e+00 2.69373835e+01 2.71961578e+01 8.90178457e+00 1.80489491e+01 3.60058598e+01 1.43991564e+01 4.21765491e+01
1.77531250e+00 2.67374758e+01 2.70870427e+01 8.85523829e+00 1.79389792e+01 3.58821758e+01 1.43516286e+01 4.16880208e+01
1.77593750e+00 2.68306796e+01 2.69966132e+01 8.82019831e+00 1.79551184e+01 3.57103415e+01 1.43196207e+01 4.17645838e+01
1.77656250e+00 2.71769144e+01 2.68985339e+01 8.78949016e+00 1.79546650e+01 3.56166996e+01 1.42240374e+01 4.15789003e+01
1.77718750e+00 2.72522414e+01 2.68066288e+01 8.75002850e+00 1.79208037e+01 3.55458039e+01 1.41502099e+01 4.14051374e+01
1.77781250e+00 2.75886142e+01 2.67214875e+01 8.72900771e+00 1.78024973e+01 3.54063581e+01 1.40118557e+01 4.14257266e+01
1.77843750e+00 2.75681212e+01 2.66195982e+01 8.69686684e+00 1.76666355e+01 3.54089362e+01 1.39452579e+01 4.12426120e+01
1.77906250e+00 2.73932515e+01 2.65214179e+01 8.66065578e+00 1.75663920e+01 3.51976289e+01 1.38960818e+01 4.07482235e+01
1.77968750e+00 2.73981884e+01 2.64077013e+01 8.63256098e+00 1.74232260e+01 3.50596944e+01 1.38315591e+01 4.05755890e+01
1.78031250e+00 2.71092072e+01 2.63013346e+01 8.59627982e+00 1.74278410e+01 3.48459268e+01 1.37585182e+01 4.05395456e+01
1.78093750e+00 2.72290019e+01 2.62045719e+01 8.55926884e+00 1.72569402e+01 3.48092312e+01 1.37980718e+01 4.05397489e+01
1.78156250e+00 2.71817034e+01 2.61092539e+01 8.52647968e+00 1.72151196e+01 3.48549745e+01 1.39151815e+01 4.06188184e+01
1.78218750e+00 2.67266797e+01 2.60239244e+01 8.50514994e+00 1.71509953e+01 3.46599333e+01 1.36745311e+01 4.00002036e+01
1.78281250e+00 2.68163585e+01 2.59282938e+01 8.48621226e+00 1.71825068e+01 3.45033363e+01 1.36468626e+01 3.96761857e+01
1.78343750e+00 2.68029032e+01 2.58463223e+01 8.45299863e+00 1.72506741e+01 3.44924007e+01 1.38000656e+01 3.94363320e+01
1.78406250e+00 2.66810483e+01 2.57604586e+01 8.42182888e+00 1.72327754e+01 3.41346181e+01 1.35860878e+01 3.91713065e+01
1.78468750e+00 2.66635762e+01 2.56670103e+01 8.39440499e+00 1.72210425e+01 3.41718557e+01 1.35436180e+01 3.90743569e+01
1.78531250e+00 2.67985226e+01 2.55768866e+01 8.36127140e+00 1.71412494e+01 3.39373131e+01 1.35469529e+01 3.92259703e+01
1.78593750e+00 2.67113814e+01 2.54725123e+01 8.32365908e+00 1.70591846e+01 3.36630504e+01 1.34803228e+01 3.93270173e+01
1.78656250e+00 2.68940853e+01 2.53869656e+01 8.28743123e+00 1.69471055e+01 3.34666417e+01 1.34046990e+01 3.92168808e+01
1.78718750e+00 2.69994707e+01 2.53002151e+01 8.23874424e+00 1.68389993e+01 3.33443105e+01 1.34357860e+01 3.92016804e+01
1.78781250e+00 2.72185686e+01 2.52120732e+01 8.21144146e+00 1.67096454e+01 3.32429028e+01 1.34420625e+01 3.91070718e+01
1.78843750e+00 2.75055925e+01 2.51395589e+01 8.19828534e+00 1.66341323e+01 3.31426555e+01 1.34317740e+01 3.93291283e+01
1.78906250e+00 2.76026418e+01 2.50535478e+01 8.17042245e+00 1.65537183e+01 3.29936205e+01 1.33975650e+01 3.90635243e+01
1.78968750e+00 2.75414945e+01 2.49773725e+01 8.14171525e+00 1.65447181e+01 3.28864320e+01 1.32524190e+01 3.87505884e+01
1.79031250e+00 2.73721591e+01 2.49015805e+01 8.10975126e+00 1.64629879e+01 3.28339995e+01 1.31948236e+01 3.89778683e+01
1.79093750e+00 2.72360897e+01 2.48140064e+01 8.07788348e+00 1.63780829e+01 3.26119913e+01 1.30289816e+01 3.88595913e+01
1.79156250e+00 2.71044807e+01 2.47375006e+01 8.05647859e+00 1.63415008e+01 3.25716007e+01 1.30690921e+01 3.86870863e+01
1.79218750e+00 2.70807578e+01 2.46543997e+01 8.01774493e+00 1.63572975e+01 3.25751845e+01 1.29881404e+01 3.85559483e+01
1.79281250e+00 2.69862055e+01 2.45746024e+01 7.97592068e+00 1.62569553e+01 3.24663470e+01 1.30523067e+01 3.84260036e+01
1.79343750e+00 2.68197566e+01 2.44948309e+01 7.96008728e+00 1.62543496e+01 3.25803471e+01 1.30138251e+01 3.85322943e+01
1.79406250e+00 2.66722469e+01 2.44085432e+01 7.96124173e+00 1.61698481e+01 3.24066761e+01 1.29451040e+01 3.88156851e+01
1.79468750e+00 2.62097793e+01 2.43327701e+01 7.95837414e+00 1.60843736e+01 3.22617321e+01 1.28377380e+01 3.83736817e+01
1.79531250e+00 2.60319144e+01 2.42519914e+01 7.94982972e+00 1.60019145e+01 3.21459797e+01 1.29333526e+01 3.82982204e+01
1.79593750e+00 2.58200008e+01 2.41779131e+01 7.93536358e+00 1.59380162e+01 3.19182535e+01 1.28262752e+01 3.81610297e+01
1.79656250e+00 2.52234405e+01 2.41160020e+01 7.91846085e+00 1.58258636e+01 3.19051473e+01 1.27213441e+01 3.78932090e+01
1.79718750e+00 2.49977684e+01 2.40558643e+01 7.91553463e+00 1.57958016e+01 3.19127325e+01 1.26173907e+01 3.78425488e+01
1.79781250e+00 2.49772506e+01 2.39973386e+01 7.94331278e+00 1.57316854e+01 3.18949484e+01 1.25054931e+01 3.84013635e+01
1.79843750e+00 2.45962845e+01 2.39391418e+01 8.00293809e+00 1.57368567e+01 3.18712548e+01 1.25037430e+01 3.82609504e+01
1.79906250e+00 2.42965270e+01 2.39121185e+01 8.10815272e+00 1.56090051e+01 3.17826699e+01 1.24473152e+01 3.80574274e+01
1.79968750e+00 2.39868814e+01 2.39093421e+01 8.22331334e+00 1.56791817e+01 3.17131586e+01 1.23048853e+01 3.81315393e+01
1.80031250e+00 2.38268560e+01 2.39248252e+01 8.41227948e+00 1.56646207e+01 3.18028231e+01 1.21539231e+01 3.83074308e+01
1.80093750e+00 2.37695326e+01 2.39525485e+01 8.66247208e+00 1.56703959e+01 3.16967204e+01 1.22694330e+01 3.87873539e+01
1.80156250e+00 2.35040946e+01 2.39741399e+01 8.89903766e+00 1.56985862e+01 3.19016854e+01 1.22892842e+01 3.89529541e+01
1.80218750e+00 2.34618894e+01 2.40359612e+01 9.42175829e+00 1.55786772e+01 3.19791945e+01 1.22966800e+01 3.91872171e+01
1.80281250e+00 2.35013803e+01 2.41536038e+01 1.01827774e+01 1.55131713e+01 3.19444377e+01 1.23751296e+01 4.02220712e+01
1.80343750e+00 2.34735771e+01 2.42604234e+01 1.07133764e+01 1.54661684e+01 3.18957716e+01 1.21537374e+01 4.11401618e+01
1.80406250e+00 2.35437539e+01 2.44283805e+01 1.13612872e+01 1.54444264e+01 3.19927630e+01 1.20803233e+01 4.33003721e+01
1.80468750e+00 2.38408211e+01 2.47017909e+01 1.24179571e+01 1.54585085e+01 3.19496388e+01 1.19940967e+01 4.38450129e+01
1.80531250e+00 2.41435446e+01 2.49888643e+01 1.34303869e+01 1.54032580e+01 3.21350294e+01 1.18991003e+01 4.49628572e+01
1.80593750e+00 2.39830580e+01 2.52649943e+01 1.43596411e+01 1.52849228e+01 3.24188155e+01 1.18006755e+01 4.62868715e+01
1.80656250e+00 2.39613253e+01 2.55548577e+01 1.53669138e+01 1.52750497e+01 3.26274938e+01 1.17199791e+01 4.78640006e+01
1.80718750e+00 2.40296356e+01 2.59252230e+01 1.66285650e+01 1.52706117e+01 3.28177160e+01 1.17017785e+01 4.99909666e+01
1.80781250e+00 2.41527213e+01 2.62683995e+01 1.79016421e+01 1.52275970e+01 3.28994998e+01 1.18807648e+01 5.24942388e+01
1.80843750e+00 2.43711654e+01 2.65092056e+01 1.85020681e+01 1.52636013e+01 3.32028961e+01 1.19475691e+01 5.43717985e+01
1.80906250e+00 2.41194100e+01 2.67191224e+01 1.86883696e+01 1.51846876e+01 3.42440748e+01 1.18653041e+01 5.73890133e+01
1.80968750e+00 2.38422929e+01 2.68737836e+01 1.86072905e+01 1.51088478e+01 3.50636422e+01 1.18414121e+01 5.57078399e+01
1.81031250e+00 2.42018244e+01 2.70396922e+01 1.84630148e+01 1.50296162e+01 3.63216913e+01 1.18876263e+01 5.83917469e+01
1.81093750e+00 2.45494358e+01 2.73238663e+01 1.88267765e+01 1.49188222e+01 3.70776433e+01 1.19065140e+01 6.12214436e+01
1.81156250e+00 2.41523820e+01 2.75951414e+01 1.92253696e+01 1.48746139e+01 3.81206102e+01 1.18322102e+01 6.40820737e+01
1.81218750e+00 2.35760419e+01 2.79259152e+01 1.96392169e+01 1.48510442e+01 3.87791120e+01 1.17686074e+01 6.58725352e+01
1.81281250e+00 2.36632253e+01 2.83760351e+01 2.04540945e+01 1.47182366e+01 3.97100559e+01 1.18092212e+01 6.56899343e+01
1.81343750e+00 2.42219235e+01 2.87498144e+01 2.12529449e+01 1.46517318e+01 4.08462658e+01 1.18180501e+01 6.69496178e+01
1.81406250e+00 2.45347137e+01 2.91198509e+01 2.19005788e+01 1.45737813e+01 4.21770856e+01 1.18053792e+01 7.20522782e+01
1.81468750e+00 2.43540793e+01 2.94550085e+01 2.24486850e+01 1.45571428e+01 4.32429342e+01 1.18416030e+01 7.31268300e+01
1.81531250e+00 2.39460108e+01 2.97896369e+01 2.30320606e+01 1.45878808e+01 4.45504062e+01 1.18160044e+01 7.65432574e+01
1.81593750e+00 2.38123350e+01 3.02353636e+01 2.39122847e+01 1.45418766e+01 4.50507303e+01 1.18175548e+01 8.19496575e+01
1.81656250e+00 2.39295644e+01 3.06193107e+01 2.45939138e+01 1.44681787e+01 4.54169630e+01 1.17204652e+01 7.89792297e+01
1.81718750e+00 2.45195394e+01 3.09319267e+01 2.48223703e+01 1.44316858e+01 4.67901617e+01 1.16703885e+01 8.44270521e+01
1.81781250e+00 2.51952941e+01 3.12838123e+01 2.49277642e+01 1.42982760e+01 4.83277332e+01 1.16193019e+01 8.73412894e+01
1.81843750e+00 2.52541193e+01 3.16652651e+01 2.51429420e+01 1.42800222e+01 4.92498005e+01 1.15332138e+01 8.81491014e+01
1.81906250e+00 2.50788026e+01 3.20637468e+01 2.55506330e+01 1.42660557e+01 5.13474404e+01 1.14163864e+01 8.98257514e+01
1.81968750e+00 2.49544223e+01 3.23918456e+01 2.56627518e+01 1.42862669e+01 5.25914231e+01 1.14773354e+01 8.93989999e+01
1.82031250e+00 2.44415438e+01 3.26417188e+01 2.55372576e+01 1.42000629e+01 5.31929687e+01 1.14169602e+01 9.08423333e+01
1.82093750e+00 2.41136148e+01 3.29836103e+01 2.57755053e+01 1.42012750e+01 5.47364788e+01 1.13366430e+01 9.04553736e+01
1.82156250e+00 2.38536478e+01 3.33330379e+01 2.62209832e+01 1.41588698e+01 5.50266133e+01 1.11972917e+01 9.26248439e+01
1.82218750e+00 2.36891035e+01 3.35414504e+01 2.65697465e+01 1.40553757e+01 5.58790453e+01 1.11756136e+01 9.15613230e+01
1.82281250e+00 2.37507638e+01 3.36478360e+01 2.67983562e+01 1.39912084e+01 5.52701276e+01 1.11043825e+01 9.49518674e+01
1.82343750e+00 2.38457958e+01 3.37040670e+01 2.68632602e+01 1.39019293e+01 5.46700850e+01 1.11678650e+01 9.46172644e+01
1.82406250e+00 2.38051405e+01 3.37235248e+01 2.67876686e+01 1.39911281e+01 5.42821957e+01 1.11259470e+01 9.34853517e+01
1.82468750e+00 2.38581246e+01 3.38449807e+01 2.67275579e+01 1.39203011e+01 5.40586050e+01 1.10580926e+01 9.33444088e+01
1.82531250e+00 2.39520133e+01 3.39009688e+01 2.64647954e+01 1.38711646e+01 5.28786110e+01 1.10605439e+01 9.14407854e+01
1.82593750e+00 2.38064761e+01 3.39665989e+01 2.63111279e+01 1.38394746e+01 5.43407684e+01 1.10659812e+01 8.89662355e+01
1.82656250e+00 2.31612455e+01 3.42134034e+01 2.63307942e+01 1.37704679e+01 5.56532657e+01 1.11505485e+01 8.91911892e+01
1.82718750e+00 2.22926078e+01 3.45284567e+01 2.63980417e+01 1.37866099e+01 5.69314226e+01 1.10831776e+01 8.84715595e+01
1.82781250e+00 2.17001443e+01 3.47975965e+01 2.64173324e+01 1.36764125e+01 5.83954373e+01 1.09609584e+01 9.03088796e+01
1.82843750e+00 2.10250397e+01 3.50833552e+01 2.65147297e+01 1.37372858e+01 5.88969585e+01 1.08693465e+01 9.13079157e+01
1.82906250e+00 2.06739894e+01 3.53957447e+01 2.67597669e+01 1.37399022e+01 6.02954422e+01 1.08352914e+01 9.43903334e+01
1.82968750e+00 2.02328823e+01 3.57511340e+01 2.70654786e+01 1.37470497e+01 6.18511877e+01 1.06995023e+01 9.33418259e+01
1.83031250e+00 1.92615440e+01 3.61725709e+01 2.76453783e+01 1.35767991e+01 6.23601396e+01 1.06724088e+01 9.24416287e+01
1.83093750e+00 1.81922261e+01 3.65190738e+01 2.80810461e+01 1.33926548e+01 6.58210186e+01 1.06996545e+01 9.50180249e+01
1.83156250e+00 1.80037504e+01 3.68429931e+01 2.83365737e+01 1.33920112e+01 6.48495045e+01 1.06525582e+01 9.54006738e+01
1.83218750e+00 1.87580609e+01 3.71202384e+01 2.87256930e+01 1.33472403e+01 6.51540043e+01 1.04550187e+01 9.52466644e+01
1.83281250e+00 2.20836474e+01 3.69661350e+01 2.87581850e+01 1.33788875e+01 6.43213322e+01 1.02302911e+01 9.32613392e+01
1.83343750e+00 2.81754878e+01 3.67048087e+01 2.85525969e+01 1.33607773e+01 6.32311769e+01 1.00111966e+01 9.37185968e+01
1.83406250e+00 4.46391172e+01 3.66984550e+01 2.82717798e+01 1.32599592e+01 6.47008021e+01 9.69848701e+00 9.34427323e+01
1.83468750e+00 6.01543177e+01 3.67570987e+01 2.80672905e+01 1.31880657e+01 6.79332285e+01 9.25782000e+00 9.27135391e+01
1.83531250e+00 7.20874766e+01 3.68043828e+01 2.79844732e+01 1.29520068e+01 6.80522511e+01 9.05774552e+00 9.20214583e+01
1.83593750e+00 1.04360329e+02 3.67985304e+01 2.81707925e+01 1.27459337e+01 6.90034004e+01 8.66325008e+00 9.30348267e+01
1.83656250e+00 1.43068137e+02 3.65736892e+01 2.83044981e+01 1.25132147e+01 6.70356511e+01 8.19643899e+00 9.51599738e+01
1.83718750e+00 1.59829426e+02 3.63514040e+01 2.85065786e+01 1.23920569e+01 6.74291184e+01 6.86331003e+00 9.45935800e+01
1.83781250e+00 1.59655016e+02 3.61753090e+01 2.88751948e+01 1.23023110e+01 6.62539967e+01 3.35195009e+00 9.25320965e+01
1.83843750e+00 1.50376863e+02 3.59699319e+01 2.92459206e+01 1.20570648e+01 6.47452813e+01 2.32595030e+00 9.20992009e+01
1.83906250e+00 1.29090187e+02 3.57548713e+01 2.94359398e+01 1.18102171e+01 6.35634377e+01 2.31456898e+00 9.29927238e+01
1.83968750e+00 1.03030913e+02 3.54857593e+01 2.94251362e+01 1.17091660e+01 6.40690650e+01 2.29293778e+00 9.32413160e+01
1.84031250e+00 7.52251928e+01 3.51278139e+01 2.92860867e+01 1.14757317e+01 6.57400476e+01 2.29014625e+00 9.33539044e+01
1.84093750e+00 6.20820317e+01 3.45957806e+01 2.89996169e+01 1.12935852e+01 6.36334660e+01 2.28803283e+00 9.30908797e+01
1.84156250e+00 6.18583482e+01 3.40632577e+01 2.87999615e+01 1.10361396e+01 6.16509381e+01 2.28637587e+00 9.51490983e+01
1.84218750e+00 7.03482587e+01 3.36060072e+01 2.87089240e+01 1.04617890e+01 6.24371947e+01 2.28241429e+00 9.28695751e+01
1.84281250e+00 9.53175592e+01 3.32981351e+01 2.84887579e+01 9.98122074e+00 6.31368229e+01 2.28289333e+00 9.14132651e+01
1.84343750e+00 1.10124236e+02 3.32177078e+01 2.87011369e+01 9.58049902e+00 6.34073989e+01 2.28030554e+00 9.17800143e+01
1.84406250e+00 1.10360868e+02 3.29411705e+01 2.88866838e+01 8.76952954e+00 6.10886249e+01 2.27825886e+00 9.21335494e+01
1.84468750e+00 1.08666422e+02 3.24484832e+01 2.87792807e+01 7.24195688e+00 5.88406013e+01 2.27628909e+00 9.12548168e+01
1.84531250e+00 1.06338398e+02 3.20823665e+01 2.84178502e+01 4.32714217e+00 5.78775790e+01 2.27460399e+00 8.98064975e+01
1.84593750e+00 1.04956062e+02 3.17845221e+01 2.81009330e+01 2.38948686e+00 5.79017577e+01 2.27420824e+00 9.08758373e+01
1.84656250e+00 9.80903823e+01 3.14998962e+01 2.78772335e+01 2.33697244e+00 5.83489337e+01 2.27410235e+00 8.87574976e+01
1.84718750e+00 9.00816408e+01 3.14526574e+01 2.79855269e+01 2.32446205e+00 5.86277770e+01 2.27386186e+00 8.71454701e+01
1.84781250e+00 8.49921230e+01 3.15950688e+01 2.84145371e+01 2.32262541e+00 5.99833186e+01 2.27531152e+00 8.79937835e+01
1.84843750e+00 6.01960005e+01 3.16072270e+01 2.86664824e+01 2.31920355e+00 6.17877365e+01 2.27242715e+00 8.93433480e+01
1.84906250e+00 3.19073000e+01 3.14472187e+01 2.87403719e+01 2.31406446e+00 6.01672937e+01 2.26967747e+00 8.96218383e+01
1.84968750e+00 2.20626580e+01 3.13830813e+01 2.88088043e+01 2.30970024e+00 6.01816345e+01 2.26950929e+00 9.02659039e+01
1.85031250e+00 2.22712298e+01 3.14137139e+01 2.90697433e+01 2.30883499e+00 6.15922069e+01 2.26972075e+00 9.04823200e+01
1.85093750e+00 2.23975872e+01 3.12213273e+01 2.91961261e+01 2.30865114e+00 6.08600574e+01 2.27097318e+00 9.11796273e+01
1.85156250e+00 2.23703301e+01 3.09951346e+01 2.93072892e+01 2.30825029e+00 6.07999292e+01 2.26827692e+00 8.99717377e+01
1.85218750e+00 2.21639617e+01 3.09370219e+01 2.95022750e+01 2.30579285e+00 6.21389184e+01 2.26622544e+00 8.89637731e+01
1.85281250e+00 2.20832354e+01 3.07985132e+01 2.95533353e+01 2.30323665e+00 6.41269718e+01 2.26236202e+00 8.89092878e+01
1.85343750e+00 2.14923769e+01 3.04614902e+01 2.94326099e+01 2.30141056e+00 6.35071552e+01 2.26418458e+00 8.86831900e+01
1.85406250e+00 2.02492197e+01 3.00457204e+01 2.92318504e+01 2.30083903e+00 6.02933843e+01 2.26330334e+00 8.89915066e+01
1.85468750e+00 1.99572117e+01 2.95435692e+01 2.91593968e+01 2.29755529e+00 5.95523440e+01 2.25997427e+00 8.97268212e+01
1.85531250e+00 1.90415828e+01 2.92455007e+01 2.91795419e+01 2.29588096e+00 6.03924396e+01 2.26152097e+00 8.97184554e+01
1.85593750e+00 1.65309409e+01 2.90340958e+01 2.91113457e+01 2.29713160e+00 5.97569295e+01 2.26201408e+00 9.04322090e+01
1.85656250e+00 1.49702512e+01 2.86845591e+01 2.88630939e+01 2.29424205e+00 5.84631353e+01 2.25861757e+00 9.07281826e+01
1.85718750e+00 1.14493830e+01 2.82770594e+01 2.87903237e+01 2.29190477e+00 5.73062757e+01 2.25595446e+00 8.90295490e+01
1.85781250e+00 5.46229113e+00 2.76988222e+01 2.84380863e+01 2.29092060e+00 5.75434885e+01 2.25373246e+00 8.73166274e+01
1.85843750e+00 2.36763668e+00 2.69143687e+01 2.79041180e+01 2.28785031e+00 5.48007157e+01 2.24991458e+00 8.71864240e+01
1.85906250e+00 2.27230686e+00 2.62565749e+01 2.78714891e+01 2.28538018e+00 5.42267232e+01 2.24981854e+00 8.56677008e+01
1.85968750e+00 2.32370620e+00 2.60675849e+01 2.82307450e+01 2.28459487e+00 5.40597618e+01 2.24778624e+00 8.70778399e+01
1.86031250e+00 2.35048569e+00 2.59564972e+01 2.86337735e+01 2.28288558e+00 5.29112534e+01 2.24295041e+00 8.74497443e+01
1.86093750e+00 2.35942758e+00 2.55982226e+01 2.86732566e+01 2.28103320e+00 5.37312499e+01 2.24261232e+00 8.75367328e+01
1.86156250e+00 2.35953098e+00 2.51436320e+01 2.85651969e+01 2.27966553e+00 5.39749384e+01 2.24514262e+00 8.58277437e+01
1.86218750e+00 2.35569592e+00 2.48155280e+01 2.85793210e+01 2.27730337e+00 5.45195471e+01 2.24254990e+00 8.60378013e+01
1.86281250e+00 2.35611827e+00 2.45597428e+01 2.86494317e+01 2.27522704e+00 5.52863232e+01 2.24101475e+00 8.56875706e+01
1.86343750e+00 2.35787243e+00 2.42210653e+01 2.87893828e+01 2.27474532e+00 5.44865955e+01 2.24040998e+00 8.69795301e+01
1.86406250e+00 2.35592953e+00 2.39303427e+01 2.90205508e+01 2.27447184e+00 5.53679400e+01 2.23930852e+00 8.64709971e+01
1.86468750e+00 2.35570293e+00 2.36436786e+01 2.92216563e+01 2.27201544e+00 5.57519986e+01 2.23722252e+00 8.65814654e+01
1.86531250e+00 2.35757919e+00 2.31744018e+01 2.90490006e+01 2.26794638e+00 5.63367901e+01 2.23496653e+00 8.56609105e+01
1.86593750e+00 2.35580070e+00 2.25811539e+01 2.87273703e+01 2.26516335e+00 5.45789895e+01 2.23407158e+00 8.68852996e+01
1.86656250e+00 2.35462403e+00 2.20080141e+01 2.84121987e+01 2.26455610e+00 5.36245690e+01 2.23165892e+00 8.56408590e+01
1.86718750e+00 2.35384671e+00 2.15109634e+01 2.81406461e+01 2.26526990e+00 5.23502699e+01 2.23212507e+00 8.65229953e+01
1.86781250e+00 2.35216064e+00 2.09744980e+01 2.79739604e+01 2.26382398e+00 5.25958198e+01 2.22968507e+00 8.38091490e+01
1.86843750e+00 2.35034595e+00 2.03356435e+01 2.74756522e+01 2.26249667e+00 5.20815227e+01 2.22715349e+00 8.25946236e+01
1.86906250e+00 2.35022660e+00 1.95985016e+01 2.67180941e+01 2.26148507e+00 4.83184776e+01 2.22826819e+00 8.05122530e+01
1.86968750e+00 2.34957291e+00 1.87764194e+01 2.60272179e+01 2.26026408e+00 4.68397096e+01 2.22558646e+00 7.94677495e+01
1.87031250e+00 2.34592166e+00 1.80006323e+01 2.55380200e+01 2.25868732e+00 4.60389666e+01 2.22403906e+00 7.86298342e+01
1.87093750e+00 2.34375948e+00 1.74326711e+01 2.52674763e+01 2.25606197e+00 4.39849494e+01 2.22265890e+00 7.78739191e+01
1.87156250e+00 2.34344529e+00 1.70465181e+01 2.51670461e+01 2.25295566e+00 4.30988710e+01 2.21983182e+00 7.71759576e+01
1.87218750e+00 2.34071995e+00 1.67177542e+01 2.51094150e+01 2.25004065e+00 4.20651251e+01 2.21776829e+00 7.77345968e+01
1.87281250e+00 2.33848145e+00 1.63083849e+01 2.49235019e+01 2.24844764e+00 4.16346659e+01 2.21697679e+00 7.66323811e+01
1.87343750e+00 2.33755584e+00 1.57651972e+01 2.46824854e+01 2.24877226e+00 3.90388897e+01 2.21691522e+00 7.79788914e+01
1.87406250e+00 2.33798864e+00 1.51179589e+01 2.41727351e+01 2.24669099e+00 3.90520686e+01 2.21552023e+00 7.66498127e+01
1.87468750e+00 2.33566566e+00 1.44523836e+01 2.36011620e+01 2.24559464e+00 3.68005172e+01 2.21332497e+00 7.46777426e+01
1.87531250e+00 2.33458478e+00 1.38189835e+01 2.30042661e+01 2.24341700e+00 3.32925291e+01 2.21058838e+00 7.13012022e+01
1.87593750e+00 2.33203834e+00 1.31498074e+01 2.23685458e+01 2.24135584e+00 3.08101740e+01 2.20822025e+00 7.01905999e+01
1.87656250e+00 2.32458793e+00 1.25355249e+01 2.20715193e+01 2.23875310e+00 2.40708255e+01 2.20699563e+00 6.76348946e+01
1.87718750e+00 2.32022142e+00 1.20928182e+01 2.18873445e+01 2.23733768e+00 2.13585282e+01 2.20538702e+00 6.86459737e+01
1.87781250e+00 2.31702609e+00 1.17214555e+01 2.17721910e+01 2.23560245e+00 1.96288234e+01 2.20306538e+00 6.74969032e+01
1.87843750e+00 2.30917105e+00 1.12983760e+01 2.16362189e+01 2.23515262e+00 1.89126400e+01 2.20115593e+00 7.14914181e+01
1.87906250e+00 2.30448085e+00 1.07819616e+01 2.12659821e+01 2.23345208e+00 1.80283313e+01 2.19829461e+00 6.82475331e+01
1.87968750e+00 2.30010964e+00 1.02021342e+01 2.08283031e+01 2.23201407e+00 1.66750613e+01 2.19674113e+00 6.89271155e+01
1.88031250e+00 2.29247681e+00 9.61636692e+00 2.02516520e+01 2.23073369e+00 1.38385670e+01 2.19314514e+00 5.93166044e+01
1.88093750e+00 2.28226089e+00 9.02289812e+00 1.95579339e+01 2.22877991e+00 8.84775242e+00 2.19157092e+00 6.08415999e+01
1.88156250e+00 2.27737530e+00 8.40219163e+00 1.85771434e+01 2.22691957e+00 4.23630261e+00 2.18997325e+00 5.85904145e+01
1.88218750e+00 2.28064890e+00 7.82683154e+00 1.76819883e+01 2.22598843e+00 2.36922342e+00 2.18818287e+00 4.92909296e+01
1.88281250e+00 2.28189017e+00 7.31978944e+00 1.70456045e+01 2.22285883e+00 2.35931375e+00 2.18720543e+00 4.28651727e+01
1.88343750e+00 2.28062681e+00 6.82437302e+00 1.62563122e+01 2.22050861e+00 2.34397176e+00 2.18550715e+00 3.27588488e+01
1.88406250e+00 2.28278121e+00 6.37065848e+00 1.54579250e+01 2.21776947e+00 2.33768248e+00 2.18111029e+00 2.15421213e+01
1.88468750e+00 2.28223247e+00 5.93261903e+00 1.45394058e+01 2.21542511e+00 2.33233365e+00 2.18077464e+00 2.04366003e+01
1.88531250e+00 2.28353883e+00 5.40628960e+00 1.33492748e+01 2.21389738e+00 2.32644892e+00 2.17851502e+00 1.86763119e+01
1.88593750e+00 2.28296077e+00 4.86836514e+00 1.22737710e+01 2.21230377e+00 2.32444225e+00 2.17309993e+00 1.67741153e+01
1.88656250e+00 2.28049363e+00 4.47290498e+00 1.15264885e+01 2.21033432e+00 2.31655847e+00 2.17095786e+00 1.03384489e+01
1.88718750e+00 2.27989259e+00 4.13905399e+00 1.05614566e+01 2.20887235e+00 2.31401353e+00 2.16875056e+00 6.67178593e+00
1.88781250e+00 2.27389325e+00 3.79817025e+00 9.26996050e+00 2.20617273e+00 2.31031150e+00 2.16412532e+00 3.26474593e+00
1.88843750e+00 2.26903441e+00 3.47069226e+00 7.91970668e+00 2.20434821e+00 2.30854800e+00 2.16046817e+00 2.37924119e+00
1.88906250e+00 2.26272535e+00 3.20746404e+00 6.71044421e+00 2.20312273e+00 2.30646616e+00 2.16244710e+00 2.36130160e+00
1.88968750e+00 2.25242352e+00 2.99264678e+00 5.64077905e+00 2.20047492e+00 2.30362605e+00 2.15678566e+00 2.35025917e+00
1.89031250e+00 2.24806229e+00 2.81566405e+00 4.72837119e+00 2.19843682e+00 2.30127016e+00 2.15222276e+00 2.34762015e+00
1.89093750e+00 2.24363714e+00 2.70744793e+00 4.36492704e+00 2.19686577e+00 2.29906685e+00 2.14946226e+00 2.34479988e+00
1.89156250e+00 2.23686992e+00 2.63644564e+00 4.27914558e+00 2.19523319e+00 2.29732323e+00 2.14665506e+00 2.34236908e+00
1.89218750e+00 2.23425918e+00 2.57344736e+00 4.02885752e+00 2.19327616e+00 2.29608996e+00 2.14293995e+00 2.33885786e+00
1.89281250e+00 2.22861193e+00 2.51814924e+00 3.66333495e+00 2.18921798e+00 2.29200175e+00 2.13363847e+00 2.32733828e+00
1.89343750e+00 2.22651463e+00 2.46697435e+00 3.45660603e+00 2.18777971e+00 2.29098384e+00 2.12675582e+00 2.32303824e+00
1.89406250e+00 2.22811455e+00 2.42889216e+00 3.13307613e+00 2.18426829e+00 2.28816201e+00 2.12133574e+00 2.31844200e+00
1.89468750e+00 2.22732511e+00 2.39657645e+00 2.72791204e+00 2.18256272e+00 2.28513671e+00 2.11480828e+00 2.31450364e+00
1.89531250e+00 2.22981356e+00 2.35928371e+00 2.25044262e+00 2.17958100e+00 2.28245720e+00 2.11439761e+00 2.31201518e+00
1.89593750e+00 2.22963961e+00 2.32180327e+00 1.76243724e+00 2.17636728e+00 2.27992005e+00 2.11432168e+00 2.30807955e+00
1.89656250e+00 2.22563589e+00 2.29102552e+00 1.38375653e+00 2.17314345e+00 2.27794317e+00 2.10463297e+00 2.30584208e+00
1.89718750e+00 2.22044665e+00 2.27094934e+00 1.10572978e+00 2.17195900e+00 2.27586682e+00 2.10123813e+00 2.30047248e+00
1.89781250e+00 2.20754794e+00 2.25840239e+00 9.61002212e-01 2.16882167e+00 2.27399471e+00 2.09627972e+00 2.29974890e+00
1.89843750e+00 2.19609323e+00 2.25198171e+00 8.83558471e-01 2.16468092e+00 2.27305630e+00 2.08940060e+00 2.29629929e+00
1.89906250e+00 2.18483198e+00 2.24804265e+00 8.50184191e-01 2.16342905e+00 2.27104354e+00 2.08726119e+00 2.29327702e+00
1.89968750e+00 2.18022379e+00 2.24372024e+00 8.37639293e-01 2.16122896e+00 2.26873655e+00 2.08433237e+00 2.28917301e+00
1.90031250e+00 2.18822056e+00 2.23911579e+00 8.32400280e-01 2.15813082e+00 2.26656434e+00 2.08191624e+00 2.28765765e+00
1.90093750e+00 2.18489768e+00 2.23567866e+00 8.33675055e-01 2.15249458e+00 2.26470630e+00 2.07605127e+00 2.28599827e+00
1.90156250e+00 2.18208208e+00 2.23548896e+00 9.09629430e-01 2.14774721e+00 2.26297842e+00 2.07367996e+00 2.28566557e+00
1.90218750e+00 2.17640203e+00 2.23695294e+00 1.03313677e+00 2.14014595e+00 2.26069641e+00 2.07092747e+00 2.28353628e+00
1.90281250e+00 2.14645778e+00 2.23926421e+00 1.18592193e+00 2.13629305e+00 2.25881786e+00 2.06904288e+00 2.28122017e+00
1.90343750e+00 2.12880169e+00 2.26291097e+00 2.01243696e+00 2.13166674e+00 2.25739523e+00 2.06661070e+00 2.27870914e+00
1.90406250e+00 2.11540204e+00 2.29653142e+00 3.16034778e+00 2.12795147e+00 2.25577960e+00 2.06224231e+00 2.27498761e+00
1.90468750e+00 2.07512011e+00 2.30808925e+00 3.61698485e+00 2.12191538e+00 2.25460658e+00 2.05791002e+00 2.27376987e+00
1.90531250e+00 2.04716256e+00 2.30553758e+00 3.62461289e+00 2.11528761e+00 2.25318837e+00 2.05617740e+00 2.27203222e+00
1.90593750e+00 2.05434549e+00 2.30221346e+00 3.60764526e+00 2.10883775e+00 2.25104159e+00 2.05339900e+00 2.27019333e+00
1.90656250e+00 2.07333020e+00 2.29629175e+00 3.51212865e+00 2.10629399e+00 2.24826714e+00 2.05092611e+00 2.26823214e+00
1.90718750e+00 2.09116552e+00 2.28587305e+00 3.26860433e+00 2.10056044e+00 2.24597402e+00 2.04745263e+00 2.26759752e+00
1.90781250e+00 2.09643994e+00 2.28483947e+00 3.31924123e+00 2.09408514e+00 2.24461656e+00 2.04598648e+00 2.26613107e+00
1.90843750e+00 2.09389394e+00 2.28122038e+00 3.29264148e+00 2.09087081e+00 2.24312784e+00 2.04264759e+00 2.26299938e+00
1.90906250e+00 2.09184770e+00 2.27510081e+00 3.19202759e+00 2.08567189e+00 2.24050663e+00 2.04091960e+00 2.26018652e+00
1.90968750e+00 2.09641600e+00 2.27345580e+00 3.23445235e+00 2.07974000e+00 2.23793805e+00 2.03762928e+00 2.25623221e+00
1.91031250e+00 2.09666893e+00 2.26353731e+00 3.00764480e+00 2.07196282e+00 2.23623790e+00 2.03483095e+00 2.25461120e+00
1.91093750e+00 2.09408066e+00 2.25294032e+00 2.75775623e+00 2.06840490e+00 2.23459973e+00 2.03065939e+00 2.25294965e+00
1.91156250e+00 2.08740791e+00 2.24708012e+00 2.66241540e+00 2.06569740e+00 2.23145180e+00 2.02763301e+00 2.25097430e+00
1.91218750e+00 2.08009275e+00 2.21708545e+00 1.80303368e+00 2.06093827e+00 2.22836551e+00 2.02628360e+00 2.24911281e+00
1.91281250e+00 2.07820523e+00 2.17304320e+00 5.01754116e-01 2.05840311e+00 2.22725166e+00 2.02253168e+00 2.24885453e+00
1.91343750e+00 2.07972807e+00 2.15470704e+00 7.47142053e-02 2.05447519e+00 2.22478084e+00 2.01806613e+00 2.24665718e+00
1.91406250e+00 2.08028520e+00 2.15210227e+00 7.54219564e-02 2.05015349e+00 2.22284967e+00 2.01587759e+00 2.24356559e+00
1.91468750e+00 2.07517142e+00 2.14961237e+00 7.58954508e-02 2.04733164e+00 2.22160105e+00 2.01546148e+00 2.24058956e+00
1.91531250e+00 2.07149478e+00 2.14686099e+00 7.63898071e-02 2.04549914e+00 2.21994344e+00 2.01294958e+00 2.23989905e+00
1.91593750e+00 2.07029279e+00 2.14393658e+00 7.70967008e-02 2.04164698e+00 2.21831221e+00 2.01055076e+00 2.23761228e+00
1.91656250e+00 2.06606789e+00 2.14098400e+00 7.77857108e-02 2.03851311e+00 2.21638005e+00 2.00824961e+00 2.23578183e+00
1.91718750e+00 2.06873872e+00 2.13794783e+00 7.85393692e-02 2.03472992e+00 2.21456496e+00 2.00619139e+00 2.23554660e+00
1.91781250e+00 2.06885161e+00 2.13482269e+00 7.93048700e-02 2.03046246e+00 2.21199329e+00 2.00246885e+00 2.23345723e+00
1.91843750e+00 2.06769642e+00 2.13164572e+00 7.98356539e-02 2.02733399e+00 2.21098362e+00 2.00082358e+00 2.22992662e+00
1.91906250e+00 2.06971567e+00 2.12848134e+00 8.00802507e-02 2.02717880e+00 2.20995362e+00 1.99836576e+00 2.22927324e+00
1.91968750e+00 2.06822741e+00 2.12534587e+00 8.01941929e-02 2.02455110e+00 2.20853479e+00 1.99733199e+00 2.22706841e+00
1.92031250e+00 2.06684693e+00 2.12194248e+00 8.05451094e-02 2.02009937e+00 2.20513387e+00 1.99582032e+00 2.22491957e+00
1.92093750e+00 2.06391641e+00 2.11850370e+00 8.08824058e-02 2.01723914e+00 2.20187415e+00 1.99387758e+00 2.22317990e+00
1.92156250e+00 2.06248794e+00 2.11501385e+00 8.10707622e-02 2.01475087e+00 2.20046282e+00 1.99200825e+00 2.22132229e+00
1.92218750e+00 2.05146636e+00 2.11082251e+00 8.43796915e-02 2.01195705e+00 2.19862615e+00 1.99020686e+00 2.22006647e+00
1.92281250e+00 2.04262716e+00 2.10423585e+00 9.90505827e-02 2.00917801e+00 2.19589415e+00 1.99017289e+00 2.21684764e+00
1.92343750e+00 2.03926395e+00 2.09097794e+00 1.48459359e-01 2.00508865e+00 2.19319071e+00 1.98475360e+00 2.21551593e+00
1.92406250e+00 2.03282642e+00 2.07428795e+00 2.03262184e-01 2.00149073e+00 2.19191067e+00 1.97857800e+00 2.21386768e+00
1.92468750e+00 2.03377157e+00 2.05202605e+00 2.61011991e-01 1.99894908e+00 2.18940120e+00 1.95527611e+00 2.21131550e+00
1.92531250e+00 2.03192444e+00 2.02542495e+00 3.18560777e-01 1.99562596e+00 2.18699033e+00 1.59115669e+00 2.20998494e+00
1.92593750e+00 2.02671179e+00 1.99779719e+00 3.70955279e-01 1.99183051e+00 2.18476366e+00 7.19481393e-01 2.20822464e+00
1.92656250e+00 2.02347125e+00 1.96628262e+00 4.15388528e-01 1.98662227e+00 2.18282231e+00 5.35330138e-01 2.20534935e+00
1.92718750e+00 2.01589224e+00 1.93080037e+00 4.65696851e-01 1.98272014e+00 2.17905966e+00 5.02939006e-01 2.20337992e+00
1.92781250e+00 2.01134392e+00 1.89774154e+00 5.02922447e-01 1.97183600e+00 2.17796504e+00 5.00184792e-01 2.20156007e+00
1.92843750e+00 2.00465105e+00 1.85842926e+00 5.41639667e-01 1.79607983e+00 2.17549129e+00 5.00053809e-01 2.20008472e+00
1.92906250e+00 2.00180938e+00 1.81841798e+00 5.79660231e-01 9.14950908e-01 2.17224707e+00 4.99990014e-01 2.19944217e+00
1.92968750e+00 2.00160308e+00 1.78252972e+00 6.08941003e-01 5.73313829e-01 2.16652257e+00 4.99958515e-01 2.19700762e+00
1.93031250e+00 1.99900874e+00 1.74279319e+00 6.34136589e-01 5.08679343e-01 2.16274654e+00 4.99848495e-01 2.19459835e+00
1.93093750e+00 2.00296334e+00 1.69111141e+00 6.63078926e-01 5.00356640e-01 2.15934463e+00 4.99823308e-01 2.19287698e+00
1.93156250e+00 1.99975303e+00 1.64352930e+00 6.92659014e-01 5.00196746e-01 2.15382414e+00 4.99824525e-01 2.18983071e+00
1.93218750e+00 1.99911547e+00 1.61137277e+00 7.09952697e-01 5.00126108e-01 2.15056227e+00 4.99811682e-01 2.18569174e+00
1.93281250e+00 2.00071885e+00 1.58000006e+00 7.19350573e-01 5.00034383e-01 2.14514989e+00 4.99727086e-01 2.18413644e+00
1.93343750e+00 1.99670226e+00 1.54185459e+00 7.29355034e-01 5.00037501e-01 2.13985157e+00 4.99760486e-01 2.18108365e+00
1.93406250e+00 2.00044422e+00 1.50181869e+00 7.40320042e-01 5.00015373e-01 2.13553147e+00 4.99814277e-01 2.17775441e+00
1.93468750e+00 1.99786339e+00 1.46156747e+00 7.47394046e-01 4.99991851e-01 2.12731197e+00 4.99751686e-01 2.17397425e+00
1.93531250e+00 2.00011015e+00 1.41289340e+00 7.53235893e-01 4.99949151e-01 2.11638722e+00 4.99717837e-01 2.17267092e+00
1.93593750e+00 2.00020165e+00 1.35990052e+00 7.59989638e-01 4.99972221e-01 2.10258380e+00 4.99738188e-01 2.16958653e+00
1.93656250e+00 1.99879240e+00 1.31978763e+00 7.67599445e-01 4.99975515e-01 2.09100108e+00 4.99753682e-01 2.16698534e+00
1.93718750e+00 2.00116761e+00 1.28670559e+00 7.67227496e-01 4.99932234e-01 2.07456350e+00 4.99715599e-01 2.16363996e+00
1.93781250e+00 1.98830270e+00 1.25343722e+00 7.66034793e-01 4.99907093e-01 2.06162430e+00 4.99696348e-01 2.16009081e+00
1.93843750e+00 1.98497866e+00 1.21955829e+00 7.60289865e-01 4.99934595e-01 2.05165832e+00 4.99730543e-01 2.15359221e+00
1.93906250e+00 1.79449954e+00 1.17833222e+00 7.54328615e-01 4.99891180e-01 2.04287540e+00 4.99691253e-01 2.15036951e+00
1.93968750e+00 9.14890084e-01 1.14097087e+00 7.48755955e-01 4.99893379e-01 2.03454446e+00 4.99721280e-01 2.14108779e+00
1.94031250e+00 5.72525775e-01 1.10412535e+00 7.38852197e-01 4.99893430e-01 2.02699125e+00 4.99724273e-01 2.12950689e+00
1.94093750e+00 5.08541777e-01 1.06365301e+00 7.26947354e-01 4.99867037e-01 2.02056790e+00 4.99695714e-01 2.11753020e+00
1.94156250e+00 4.99107804e-01 1.02473784e+00 7.15318108e-01 4.99869282e-01 2.01351904e+00 4.99686958e-01 2.10154126e+00
1.94218750e+00 5.00320199e-01 9.92469036e-01 7.03136362e-01 4.99869618e-01 2.00842951e+00 4.99660244e-01 2.07992278e+00
1.94281250e+00 5.00037272e-01 9.59007068e-01 6.87219356e-01 4.99864217e-01 2.00423873e+00 4.99663628e-01 2.05830238e+00
1.94343750e+00 5.00207273e-01 9.20771170e-01 6.64927721e-01 4.99860620e-01 1.99740788e+00 4.99662571e-01 2.04568947e+00
1.94406250e+00 5.00116060e-01 8.77268488e-01 6.39568568e-01 4.99855370e-01 1.99392605e+00 4.99679450e-01 2.03436984e+00
1.94468750e+00 5.00255801e-01 8.40743002e-01 6.17854234e-01 4.99850856e-01 1.98798992e+00 4.99674259e-01 2.02472869e+00
1.94531250e+00 5.00000500e-01 8.04100601e-01 5.89831759e-01 4.99824383e-01 1.97318392e+00 4.99666297e-01 2.01679395e+00
1.94593750e+00 4.99777039e-01 7.68758575e-01 5.60745315e-01 4.99820124e-01 1.80148951e+00 4.99644150e-01 2.01003152e+00
1.94656250e+00 4.99928508e-01 7.30501063e-01 5.22690544e-01 4.99841185e-01 9.15205968e-01 4.99685117e-01 2.00514565e+00
1.94718750e+00 5.00169299e-01 6.91187062e-01 4.79857074e-01 4.99811082e-01 5.71335957e-01 4.99652627e-01 1.99833048e+00
1.94781250e+00 5.00300801e-01 6.57005292e-01 4.41405847e-01 4.99836684e-01 5.08097692e-01 4.99675245e-01 1.99109421e+00
1.94843750e+00 5.00146446e-01 6.29686879e-01 4.03014671e-01 4.99809476e-01 5.00389495e-01 4.99670073e-01 1.97988776e+00
1.94906250e+00 5.00321642e-01 5.97196059e-01 3.43280149e-01 4.99817395e-01 5.00361539e-01 4.99676516e-01 1.75858076e+00
1.94968750e+00 5.00371887e-01 5.67275432e-01 2.85280369e-01 4.99809800e-01 5.00291057e-01 4.99679980e-01 8.33562839e-01
1.95031250e+00 5.00203968e-01 5.44264022e-01 2.29078042e-01 4.99819137e-01 5.00276932e-01 4.99630059e-01 5.56892713e-01
1.95093750e+00 5.00432073e-01 5.26680907e-01 1.75184954e-01 4.99806502e-01 5.00234901e-01 4.99623708e-01 5.04415682e-01
1.95156250e+00 5.00429118e-01 5.12855747e-01 1.12647140e-01 4.99796261e-01 5.00224018e-01 4.99658060e-01 5.00429527e-01
1.95218750e+00 4.99976739e-01 5.06683471e-01 8.89362366e-02 4.99810598e-01 5.00219512e-01 4.99669374e-01 5.00386148e-01
1.95281250e+00 5.00135600e-01 5.04206576e-01 7.16874475e-02 4.99810026e-01 5.00225088e-01 4.99674531e-01 5.00401326e-01
1.95343750e+00 5.00235956e-01 5.02780845e-01 5.87128970e-02 4.99806840e-01 5.00210853e-01 4.99675037e-01 5.00338710e-01
1.95406250e+00 4.99989570e-01 5.01439143e-01 3.81271299e-02 4.99814928e-01 5.00198024e-01 4.99669247e-01 5.00338015e-01
1.95468750e+00 4.99860214e-01 5.00310049e-01 9.00809959e-03 4.99803384e-01 5.00187101e-01 4.99668834e-01 5.00317542e-01
1.95531250e+00 5.00021460e-01 5.00046404e-01 1.62029903e-03 4.99806642e-01 5.00177229e-01 4.99675006e-01 5.00313630e-01
1.95593750e+00 5.00352295e-01 5.00008127e-01 2.34553744e-04 4.99825655e-01 5.00189660e-01 4.99680565e-01 5.00313274e-01
1.95656250e+00 5.00094217e-01 5.00003106e-01 2.00247068e-04 4.99811053e-01 5.00192575e-01 4.99658728e-01 5.00324758e-01
1.95718750e+00 5.00066884e-01 5.00004925e-01 1.96478837e-04 4.99805561e-01 5.00204942e-01 4.99670459e-01 5.00302874e-01
1.95781250e+00 5.00117710e-01 5.00005523e-01 2.01461918e-04 4.99805654e-01 5.00199904e-01 4.99659102e-01 5.00331631e-01
1.95843750e+00 4.99658597e-01 4.99994723e-01 1.98849876e-04 4.99810377e-01 5.00185290e-01 4.99673322e-01 5.00318177e-01
1.95906250e+00 4.99733045e-01 4.99991076e-01 1.98016428e-04 4.99807752e-01 5.00173190e-01 4.99673619e-01 5.00324769e-01
1.95968750e+00 4.99907460e-01 4.99994711e-01 1.95392176e-04 4.99807421e-01 5.00177911e-01 4.99690191e-01 5.00302412e-01
1.96031250e+00 4.99917946e-01 5.00015144e-01 2.02309373e-04 4.99811440e-01 5.00212253e-01 4.99674075e-01 5.00336346e-01
1.96093750e+00 5.00074245e-01 5.00005381e-01 1.99991422e-04 4.99803567e-01 5.00202189e-01 4.99702815e-01 5.00331200e-01
1.96156250e+00 5.00242026e-01 4.99999480e-01 1.93231106e-04 4.99808465e-01 5.00188351e-01 4.99700940e-01 5.00311183e-01
1.96218750e+00 5.00195620e-01 5.00009535e-01 1.90040534e-04 4.99811080e-01 5.00197299e-01 4.99711169e-01 5.00307539e-01
1.96281250e+00 4.99942292e-01 5.00001189e-01 1.93778173e-04 4.99819734e-01 5.00185072e-01 4.99698091e-01 5.00315716e-01
1.96343750e+00 5.00340030e-01 5.00000119e-01 1.91874761e-04 4.99814424e-01 5.00194443e-01 4.99698000e-01 5.00312912e-01
1.96406250e+00 5.00377153e-01 5.00000472e-01 1.83787541e-04 4.99819975e-01 5.00179290e-01 4.99713890e-01 5.00296430e-01
1.96468750e+00 5.00174160e-01 4.99988359e-01 1.89587612e-04 4.99801174e-01 5.00178966e-01 4.99680368e-01 5.00297340e-01
1.96531250e+00 5.00069950e-01 4.99989934e-01 1.89127595e-04 4.99802809e-01 5.00172102e-01 4.99680934e-01 5.00317747e-01
1.96593750e+00 4.99759956e-01 5.00007856e-01 1.90314339e-04 4.99820715e-01 5.00188798e-01 4.99695582e-01 5.00331955e-01
1.96656250e+00 4.99635800e-01 5.00007084e-01 1.88166320e-04 4.99816694e-01 5.00194797e-01 4.99710032e-01 5.00302508e-01
1.96718750e+00 4.99510079e-01 4.99997137e-01 1.92200995e-04 4.99818945e-01 5.00187286e-01 4.99681219e-01 5.00324566e-01
1.96781250e+00 4.99925606e-01 4.99999807e-01 1.83598097e-04 4.99818364e-01 5.00187856e-01 4.99720319e-01 5.00300793e-01
1.96843750e+00 5.00171323e-01 5.00003898e-01 1.83700949e-04 4.99814988e-01 5.00184562e-01 4.99710182e-01 5.00274066e-01
1.96906250e+00 4.99770366e-01 4.99989066e-01 1.80641573e-04 4.99797873e-01 5.00159632e-01 4.99686589e-01 5.00278841e-01
1.96968750e+00 4.99873997e-01 4.99997112e-01 1.85497919e-04 4.99814264e-01 5.00189970e-01 4.99701296e-01 5.00308667e-01
1.97031250e+00 4.99943358e-01 5.00005883e-01 1.87848330e-04 4.99825339e-01 5.00179782e-01 4.99690243e-01 5.00313149e-01
1.97093750e+00 4.99903343e-01 4.99998667e-01 1.83230209e-04 4.99826434e-01 5.00183818e-01 4.99713404e-01 5.00293080e-01
1.97156250e+00 5.00341131e-01 4.99996584e-01 1.84591065e-04 4.99809517e-01 5.00179086e-01 4.99690767e-01 5.00296801e-01
1.97218750e+00 5.00297151e-01 4.99994728e-01 1.82888842e-04 4.99813874e-01 5.00170144e-01 4.99688199e-01 5.00286834e-01
1.97281250e+00 4.99828031e-01 4.99994089e-01 1.82970257e-04 4.99819074e-01 5.00176467e-01 4.99696129e-01 5.00295562e-01
1.97343750e+00 4.99640547e-01 4.99989964e-01 1.90002923e-04 4.99820421e-01 5.00167544e-01 4.99686303e-01 5.00297452e-01
1.97406250e+00 4.99891713e-01 4.99992599e-01 1.83673243e-04 4.99816372e-01 5.00168356e-01 4.99686204e-01 5.00280178e-01
1.97468750e+00 5.00197675e-01 5.00001506e-01 1.83603106e-04 4.99820287e-01 5.00181337e-01 4.99711994e-01 5.00296150e-01
1.97531250e+00 5.00008768e-01 5.00001203e-01 1.84188265e-04 4.99819605e-01 5.00191660e-01 4.99706585e-01 5.00294064e-01
1.97593750e+00 5.00090912e-01 5.00010360e-01 1.78724272e-04 4.99832933e-01 5.00179882e-01 4.99715925e-01 5.00303921e-01
1.97656250e+00 5.00288339e-01 5.00011498e-01 1.86203184e-04 4.99823147e-01 5.00197768e-01 4.99707946e-01 5.00301516e-01
1.97718750e+00 4.99843702e-01 4.99996218e-01 1.79869374e-04 4.99815812e-01 5.00175721e-01 4.99710903e-01 5.00294785e-01
1.97781250e+00 5.00052367e-01 4.99992820e-01 1.80153131e-04 4.99818565e-01 5.00169673e-01 4.99711763e-01 5.00282932e-01
1.97843750e+00 5.00327368e-01 4.99999524e-01 1.79814966e-04 4.99817218e-01 5.00168376e-01 4.99702692e-01 5.00285979e-01
1.97906250e+00 4.99955587e-01 4.99994261e-01 1.84580236e-04 4.99811721e-01 5.00173122e-01 4.99691132e-01 5.00297090e-01
1.97968750e+00 4.99902872e-01 4.99992931e-01 1.86646753e-04 4.99805658e-01 5.00173734e-01 4.99705374e-01 5.00288673e-01
1.98031250e+00 4.99743465e-01 5.00001986e-01 1.78705369e-04 4.99825127e-01 5.00183858e-01 4.99698519e-01 5.00289085e-01
1.98093750e+00 4.99761109e-01 5.00001422e-01 1.78427126e-04 4.99813646e-01 5.00183624e-01 4.99721551e-01 5.00296844e-01
1.98156250e+00 4.99888382e-01 4.99997847e-01 1.84333350e-04 4.99823048e-01 5.00182363e-01 4.99714973e-01 5.00294723e-01
1.98218750e+00 5.00169631e-01 4.99997462e-01 1.75347115e-04 4.99813677e-01 5.00184503e-01 4.99718679e-01 5.00277287e-01
1.98281250e+00 5.00045034e-01 4.99996629e-01 1.78093757e-04 4.99812226e-01 5.00175196e-01 4.99698358e-01 5.00273685e-01
1.98343750e+00 4.99516703e-01 4.99988183e-01 1.83380317e-04 4.99805593e-01 5.00170939e-01 4.99701405e-01 5.00296552e-01
1.98406250e+00 4.99693727e-01 5.00001254e-01 1.78884065e-04 4.99821699e-01 5.00172203e-01 4.99720215e-01 5.00283963e-01
1.98468750e+00 5.00024618e-01 4.99998512e-01 1.75675672e-04 4.99822706e-01 5.00176574e-01 4.99708062e-01 5.00273734e-01
1.98531250e+00 4.99821752e-01 4.99987539e-01 1.77778676e-04 4.99807793e-01 5.00162657e-01 4.99711943e-01 5.00287011e-01
1.98593750e+00 4.99940275e-01 5.00001169e-01 1.78226394e-04 4.99822525e-01 5.00180191e-01 4.99717531e-01 5.00301270e-01
1.98656250e+00 5.00196499e-01 5.00007070e-01 1.79496822e-04 4.99831236e-01 5.00181266e-01 4.99715149e-01 5.00291432e-01
1.98718750e+00 4.99949867e-01 4.99995237e-01 1.75341031e-04 4.99820657e-01 5.00177304e-01 4.99718238e-01 5.00282017e-01
1.98781250e+00 4.99926555e-01 5.00001401e-01 1.77996429e-04 4.99824776e-01 5.00177898e-01 4.99708425e-01 5.00299162e-01
1.98843750e+00 5.00113249e-01 5.00003771e-01 1.74034052e-04 4.99837983e-01 5.00172667e-01 4.99708095e-01 5.00288878e-01
1.98906250e+00 5.00080613e-01 5.00002431e-01 1.73491809e-04 4.99823876e-01 5.00179090e-01 4.99716188e-01 5.00279926e-01
1.98968750e+00 4.99966469e-01 4.99996919e-01 1.73575827e-04 4.99821291e-01 5.00170971e-01 4.99717779e-01 5.00281010e-01
1.99031250e+00 5.00069861e-01 5.00004459e-01 1.76182537e-04 4.99828511e-01 5.00179111e-01 4.99717628e-01 5.00277620e-01
1.99093750e+00 5.00186627e-01 4.99999829e-01 1.76474316e-04 4.99824623e-01 5.00181882e-01 4.99712451e-01 5.00287563e-01
1.99156250e+00 4.99801111e-01 4.99991815e-01 1.79107693e-04 4.99816821e-01 5.00161446e-01 4.99699098e-01 5.00284132e-01
1.99218750e+00 4.99923431e-01 5.00002187e-01 1.79595956e-04 4.99816569e-01 5.00181842e-01 4.99722971e-01 5.00296020e-01
1.99281250e+00 5.00238814e-01 5.00003321e-01 1.74318414e-04 4.99831006e-01 5.00175594e-01 4.99718902e-01 5.00294104e-01
1.99343750e+00 5.00037207e-01 5.00003180e-01 1.69550603e-04 4.99838517e-01 5.00179751e-01 4.99735592e-01 5.00285022e-01
1.99406250e+00 4.99971351e-01 5.00008637e-01 1.82145920e-04 4.99823474e-01 5.00189089e-01 4.99727068e-01 5.00298891e-01
1.99468750e+00 5.00096618e-01 5.00006761e-01 1.72615892e-04 4.99839928e-01 5.00173398e-01 4.99725718e-01 5.00280997e-01
1.99531250e+00 4.99948217e-01 5.00002882e-01 1.73228618e-04 4.99829694e-01 5.00179230e-01 4.99718794e-01 5.00271734e-01
1.99593750e+00 4.99847032e-01 4.99999479e-01 1.76039990e-04 4.99821939e-01 5.00180661e-01 4.99722005e-01 5.00278526e-01
1.99656250e+00 4.99963541e-01 5.00004778e-01 1.72751589e-04 4.99840853e-01 5.00176428e-01 4.99729735e-01 5.00288535e-01
1.99718750e+00 5.00275983e-01 5.00001337e-01 1.76036824e-04 4.99819094e-01 5.00170760e-01 4.99714054e-01 5.00296412e-01
1.99781250e+00 4.99919510e-01 4.99991740e-01 1.66470555e-04 4.99832729e-01 5.00160264e-01 4.99720945e-01 5.00271028e-01
1.99843750e+00 4.99791834e-01 5.00003615e-01 1.73458141e-04 4.99827820e-01 5.00180636e-01 4.99724049e-01 5.00285762e-01
1.99906250e+00 5.00002785e-01 5.00003655e-01 1.75418855e-04 4.99840828e-01 5.00167446e-01 4.99717025e-01 5.00288570e-01
1.99968750e+00 4.99758280e-01 5.00004644e-01 1.74938852e-04 4.99824592e-01 5.00182703e-01 4.99731087e-01 5.00297876e-01
2.00031250e+00 4.99968604e-01 5.00007140e-01 1.70568997e-04 4.99827913e-01 5.00173861e-01 4.99725064e-01 5.00282027e-01
2.00093750e+00 5.00365504e-01 4.99993594e-01 1.70192977e-04 4.99823093e-01 5.00162815e-01 4.99719073e-01 5.00261809e-01
2.00156250e+00 5.00071343e-01 4.99990153e-01 1.69190391e-04 4.99824629e-01 5.00158341e-01 4.99706890e-01 5.00257440e-01
2.00218750e+00 4.99722136e-01 4.99992461e-01 1.72407022e-04 4.99813365e-01 5.00167524e-01 4.99713392e-01 5.00253993e-01
2.00281250e+00 4.99901423e-01 4.99991606e-01 1.74567009e-04 4.99815859e-01 5.00166314e-01 4.99711363e-01 5.00285412e-01
2.00343750e+00 5.00141244e-01 4.99996350e-01 1.75123211e-04 4.99835687e-01 5.00173090e-01 4.99722108e-01 5.00286267e-01
2.00406250e+00 4.99999459e-01 4.99999061e-01 1.68665676e-04 4.99830666e-01 5.00176231e-01 4.99720106e-01 5.00260853e-01
2.00468750e+00 5.00210475e-01 5.00004874e-01 1.70689851e-04 4.99831600e-01 5.00173268e-01 4.99728257e-01 5.00279199e-01
2.00531250e+00 5.00427217e-01 4.99998629e-01 1.69881986e-04 4.99825724e-01 5.00166757e-01 4.99722156e-01 5.00280024e-01
2.00593750e+00 5.00154754e-01 4.99999179e-01 1.68363026e-04 4.99825964e-01 5.00167107e-01 4.99729312e-01 5.00278368e-01
2.00656250e+00 4.99893047e-01 5.00003631e-01 1.68709185e-04 4.99830608e-01 5.00182451e-01 4.99723578e-01 5.00279803e-01
2.00718750e+00 4.99981776e-01 4.99994912e-01 1.74811049e-04 4.99824066e-01 5.00177571e-01 4.99721204e-01 5.00272063e-01
2.00781250e+00 4.99879223e-01 4.99993196e-01 1.82663341e-04 4.99804764e-01 5.00175300e-01 4.99707709e-01 5.00286197e-01
2.00843750e+00 4.99656770e-01 5.00009297e-01 1.71109284e-04 4.99834691e-01 5.00180011e-01 4.99717584e-01 5.00287155e-01
2.00906250e+00 5.00013385e-01 5.00000350e-01 1.77158188e-04 4.99816397e-01 5.00179476e-01 4.99724977e-01 5.00293043e-01
2.00968750e+00 5.00116070e-01 4.99997864e-01 1.70375908e-04 4.99825108e-01 5.00172973e-01 4.99730661e-01 5.00272395e-01
2.01031250e+00 4.99675641e-01 5.00003188e-01 1.73600122e-04 4.99831701e-01 5.00182534e-01 4.99720453e-01 5.00282901e-01
2.01093750e+00 4.99896776e-01 4.99999235e-01 1.69996798e-04 4.99825271e-01 5.00177434e-01 4.99709297e-01 5.00275508e-01
2.01156250e+00 5.00059718e-01 4.99994582e-01 1.67399934e-04 4.99828428e-01 5.00155040e-01 4.99715972e-01 5.00261566e-01
2.01218750e+00 5.00007051e-01 5.00004003e-01 1.67046226e-04 4.99835718e-01 5.00169151e-01 4.99737351e-01 5.00283309e-01
2.01281250e+00 5.00063499e-01 5.00009390e-01 1.68333422e-04 4.99839649e-01 5.00176745e-01 4.99750283e-01 5.00285215e-01
2.01343750e+00 5.00071195e-01 4.99990292e-01 1.65007455e-04 4.99819020e-01 5.00155697e-01 4.99731635e-01 5.00259854e-01
2.01406250e+00 4.99932368e-01 4.99992955e-01 1.78022714e-04 4.99810363e-01 5.00176205e-01 4.99729713e-01 5.00282626e-01
2.01468750e+00 4.99873741e-01 5.00004663e-01 1.63027930e-04 4.99838322e-01 5.00168551e-01 4.99750606e-01 5.00269391e-01
2.01531250e+00 5.00367013e-01 4.99998637e-01 1.69172368e-04 4.99826021e-01 5.00169075e-01 4.99710583e-01 5.00264958e-01
2.01593750e+00 5.00334192e-01 4.99998976e-01 1.68862246e-04 4.99825857e-01 5.00165574e-01 4.99723491e-01 5.00271327e-01
2.01656250e+00 4.99790907e-01 5.00000428e-01 1.69158394e-04 4.99826274e-01 5.00168872e-01 4.99730077e-01 5.00276140e-01
2.01718750e+00 4.99959745e-01 4.99999008e-01 1.62127403e-04 4.99835014e-01 5.00162212e-01 4.99738977e-01 5.00263565e-01
2.01781250e+00 4.99933609e-01 4.99998793e-01 1.72305900e-04 4.99832594e-01 5.00168487e-01 4.99727588e-01 5.00284108e-01
2.01843750e+00 4.99848810e-01 5.00002482e-01 1.62613947e-04 4.99833741e-01 5.00164460e-01 4.99727441e-01 5.00258862e-01
2.01906250e+00 5.00244169e-01 5.00003409e-01 1.65129011e-04 4.99842278e-01 5.00166280e-01 4.99741975e-01 5.00273269e-01
2.01968750e+00 5.00257789e-01 4.99993716e-01 1.66735067e-04 4.99823001e-01 5.00168287e-01 4.99741588e-01 5.00265019e-01
2.02031250e+00 4.99568951e-01 4.99995238e-01 1.62956876e-04 4.99836116e-01 5.00159606e-01 4.99732945e-01 5.00261717e-01
2.02093750e+00 4.99408045e-01 5.00009700e-01 1.73348026e-04 4.99834114e-01 5.00180244e-01 4.99730729e-01 5.00288087e-01
2.02156250e+00 5.00002850e-01 5.00001620e-01 1.60854969e-04 4.99834932e-01 5.00162767e-01 4.99739554e-01 5.00261653e-01
2.02218750e+00 5.00093208e-01 4.99996647e-01 1.64270317e-04 4.99831136e-01 5.00160873e-01 4.99731637e-01 5.00273544e-01
2.02281250e+00 4.99973755e-01 4.99997967e-01 1.68289088e-04 4.99826566e-01 5.00162136e-01 4.99715709e-01 5.00254309e-01
2.02343750e+00 5.00181777e-01 4.99996430e-01 1.69429097e-04 4.99826202e-01 5.00170607e-01 4.99718767e-01 5.00273413e-01
2.02406250e+00 5.00006369e-01 4.99992972e-01 1.69316385e-04 4.99826004e-01 5.00169461e-01 4.99714961e-01 5.00264788e-01
2.02468750e+00 4.99860716e-01 4.99997464e-01 1.66787203e-04 4.99831165e-01 5.00159784e-01 4.99730659e-01 5.00272155e-01
2.02531250e+00 4.99948358e-01 5.00002549e-01 1.62852417e-04 4.99843973e-01 5.00169980e-01 4.99749308e-01 5.00271920e-01
2.02593750e+00 5.00164928e-01 4.99994943e-01 1.70274471e-04 4.99823436e-01 5.00168680e-01 4.99724171e-01 5.00261890e-01
2.02656250e+00 4.99963114e-01 5.00006403e-01 1.64951058e-04 4.99840657e-01 5.00174535e-01 4.99741192e-01 5.00263504e-01
2.02718750e+00 4.99697630e-01 5.00011537e-01 1.69607096e-04 4.99839597e-01 5.00189185e-01 4.99742579e-01 5.00279218e-01
2.02781250e+00 5.00183921e-01 4.99994372e-01 1.71948213e-04 4.99830468e-01 5.00165246e-01 4.99730160e-01 5.00279073e-01
2.02843750e+00 5.00116027e-01 5.00002390e-01 1.68885277e-04 4.99837141e-01 5.00163019e-01 4.99728216e-01 5.00263777e-01
2.02906250e+00 4.99956715e-01 5.00009842e-01 1.69970007e-04 4.99831023e-01 5.00177709e-01 4.99739280e-01 5.00287372e-01
2.02968750e+00 5.00015513e-01 5.00000797e-01 1.67521734e-04 4.99833399e-01 5.00178258e-01 4.99728024e-01 5.00271073e-01
2.03031250e+00 4.99847803e-01 4.99995839e-01 1.63444719e-04 4.99834127e-01 5.00164048e-01 4.99727004e-01 5.00258583e-01
2.03093750e+00 4.99797026e-01 5.00004933e-01 1.69406888e-04 4.99836306e-01 5.00175559e-01 4.99734835e-01 5.00281648e-01
2.03156250e+00 4.99933429e-01 5.00008780e-01 1.64080789e-04 4.99844540e-01 5.00159735e-01 4.99739845e-01 5.00274598e-01
2.03218750e+00 5.00154920e-01 4.99990146e-01 1.62739409e-04 4.99838488e-01 5.00153683e-01 4.99736357e-01 5.00269102e-01
2.03281250e+00 5.00125359e-01 4.99994563e-01 1.63351974e-04 4.99831785e-01 5.00159099e-01 4.99712287e-01 5.00251064e-01
2.03343750e+00 4.99897490e-01 5.00002129e-01 1.66965487e-04 4.99831434e-01 5.00178928e-01 4.99741188e-01 5.00265466e-01
2.03406250e+00 5.00292567e-01 4.99991203e-01 1.68363585e-04 4.99825210e-01 5.00162142e-01 4.99722308e-01 5.00253934e-01
2.03468750e+00 5.00202350e-01 5.00001082e-01 1.68913054e-04 4.99830627e-01 5.00175541e-01 4.99726174e-01 5.00272919e-01
2.03531250e+00 4.99879207e-01 5.00006314e-01 1.66585876e-04 4.99840873e-01 5.00170218e-01 4.99728943e-01 5.00279740e-01
2.03593750e+00 5.00111632e-01 5.00004042e-01 1.65250541e-04 4.99840923e-01 5.00171710e-01 4.99743295e-01 5.00280102e-01
2.03656250e+00 4.99919070e-01 5.00004501e-01 1.69023694e-04 4.99836575e-01 5.00166264e-01 4.99744238e-01 5.00273979e-01
2.03718750e+00 4.99955283e-01 4.99998894e-01 1.73684379e-04 4.99822234e-01 5.00174946e-01 4.99724599e-01 5.00276292e-01
2.03781250e+00 5.00198060e-01 5.00000363e-01 1.70312119e-04 4.99823048e-01 5.00168515e-01 4.99731645e-01 5.00278904e-01
2.03843750e+00 5.00184038e-01 4.99995602e-01 1.66518215e-04 4.99829675e-01 5.00166613e-01 4.99731808e-01 5.00274978e-01
2.03906250e+00 4.99822258e-01 4.99999386e-01 1.67750986e-04 4.99829283e-01 5.00175087e-01 4.99730177e-01 5.00270057e-01
2.03968750e+00 4.99564896e-01 5.00005632e-01 1.66489919e-04 4.99839702e-01 5.00175451e-01 4.99750109e-01 5.00275015e-01
2.04031250e+00 5.00020559e-01 4.99993098e-01 1.62915093e-04 4.99826390e-01 5.00155936e-01 4.99729056e-01 5.00246158e-01
2.04093750e+00 5.00119222e-01 5.00001946e-01 1.67380910e-04 4.99833239e-01 5.00164542e-01 4.99730402e-01 5.00265966e-01
2.04156250e+00 4.99980840e-01 5.00000954e-01 1.71741461e-04 4.99833329e-01 5.00173590e-01 4.99735594e-01 5.00273978e-01
2.04218750e+00 5.00215889e-01 5.00000358e-01 1.70683661e-04 4.99832285e-01 5.00166340e-01 4.99721285e-01 5.00271460e-01
2.04281250e+00 4.99923451e-01 4.99998274e-01 1.68546432e-04 4.99832890e-01 5.00162399e-01 4.99712555e-01 5.00266904e-01
2.04343750e+00 4.99834114e-01 4.99997880e-01 1.73201680e-04 4.99818268e-01 5.00176196e-01 4.99718531e-01 5.00276626e-01
2.04406250e+00 4.99988626e-01 5.00002449e-01 1.71878732e-04 4.99831307e-01 5.00170221e-01 4.99716308e-01 5.00281906e-01
2.04468750e+00 5.00304935e-01 4.99994418e-01 1.73216460e-04 4.99828928e-01 5.00163816e-01 4.99717718e-01 5.00278296e-01
2.04531250e+00 5.00048598e-01 5.00005418e-01 1.68801307e-04 4.99831437e-01 5.00178771e-01 4.99740359e-01 5.00271451e-01
2.04593750e+00 5.00028753e-01 5.00006780e-01 1.74940631e-04 4.99837154e-01 5.00180457e-01 4.99724215e-01 5.00298540e-01
2.04656250e+00 5.00172709e-01 4.99996276e-01 1.73234736e-04 4.99822805e-01 5.00170006e-01 4.99717633e-01 5.00271190e-01
2.04718750e+00 4.99920419e-01 5.00007144e-01 1.70375321e-04 4.99836122e-01 5.00165393e-01 4.99721898e-01 5.00277166e-01
2.04781250e+00 4.99872838e-01 4.99999724e-01 1.72583268e-04 4.99822152e-01 5.00178093e-01 4.99721786e-01 5.00282637e-01
2.04843750e+00 5.00299205e-01 5.00001886e-01 1.68287816e-04 4.99836453e-01 5.00166469e-01 4.99728478e-01 5.00275465e-01
2.04906250e+00 5.00190644e-01 5.00006248e-01 1.64057162e-04 4.99836646e-01 5.00179798e-01 4.99737237e-01 5.00272734e-01
2.04968750e+00 4.99739015e-01 4.99996717e-01 1.79318007e-04 4.99817935e-01 5.00179791e-01 4.99717459e-01 5.00276582e-01
2.05031250e+00 4.99801627e-01 5.00001048e-01 1.67706081e-04 4.99847921e-01 5.00157266e-01 4.99732063e-01 5.00265109e-01
2.05093750e+00 4.99956617e-01 4.99998051e-01 1.65990252e-04 4.99827782e-01 5.00166651e-01 4.99720773e-01 5.00260905e-01
2.05156250e+00 4.99759464e-01 5.00003483e-01 1.70819103e-04 4.99836107e-01 5.00177924e-01 4.99718424e-01 5.00269455e-01
2.05218750e+00 4.99899014e-01 5.00009937e-01 1.78965653e-04 4.99841408e-01 5.00198459e-01 4.99733163e-01 5.00299415e-01
2.05281250e+00 5.00172275e-01 5.00000997e-01 1.74194455e-04 4.99820786e-01 5.00174618e-01 4.99708304e-01 5.00275826e-01
2.05343750e+00 5.00060560e-01 4.99993919e-01 1.81574431e-04 4.99817458e-01 5.00173500e-01 4.99706270e-01 5.00279879e-01
2.05406250e+00 4.99685213e-01 5.00000532e-01 1.67250825e-04 4.99834489e-01 5.00164856e-01 4.99735416e-01 5.00270712e-01
2.05468750e+00 4.99996375e-01 5.00001690e-01 1.78584774e-04 4.99827503e-01 5.00175093e-01 4.99727926e-01 5.00287518e-01
2.05531250e+00 5.00110198e-01 5.00003112e-01 1.70823623e-04 4.99826598e-01 5.00172237e-01 4.99726928e-01 5.00268522e-01
2.05593750e+00 4.99881031e-01 5.00006750e-01 1.79568481e-04 4.99831249e-01 5.00180292e-01 4.99727620e-01 5.00299291e-01
2.05656250e+00 5.00045549e-01 4.99997951e-01 1.67811539e-04 4.99833778e-01 5.00165136e-01 4.99720731e-01 5.00262056e-01
2.05718750e+00 5.00111155e-01 4.99990050e-01 1.84861667e-04 4.99821161e-01 5.00165283e-01 4.99699634e-01 5.00279762e-01
2.05781250e+00 4.99854216e-01 4.99994649e-01 1.73663747e-04 4.99818034e-01 5.00164847e-01 4.99708006e-01 5.00273474e-01
2.05843750e+00 4.99795417e-01 5.00008069e-01 1.82853950e-04 4.99830361e-01 5.00183893e-01 4.99721875e-01 5.00297262e-01
2.05906250e+00 5.00183805e-01 5.00008062e-01 1.75576363e-04 4.99827540e-01 5.00183335e-01 4.99728942e-01 5.00275757e-01
2.05968750e+00 5.00042103e-01 4.99999245e-01 1.75669098e-04 4.99823025e-01 5.00174310e-01 4.99727716e-01 5.00280252e-01
2.06031250e+00 4.99714290e-01 4.99997986e-01 1.78546301e-04 4.99819715e-01 5.00174129e-01 4.99720389e-01 5.00284442e-01
2.06093750e+00 5.00052074e-01 4.99989658e-01 1.77997823e-04 4.99811384e-01 5.00166481e-01 4.99697043e-01 5.00263333e-01
2.06156250e+00 5.00154886e-01 4.99999958e-01 1.73398734e-04 4.99833546e-01 5.00178396e-01 4.99714482e-01 5.00270249e-01
2.06218750e+00 5.00026695e-01 5.00004165e-01 1.81087265e-04 4.99825207e-01 5.00180405e-01 4.99718632e-01 5.00298352e-01
2.06281250e+00 5.00232174e-01 4.99997919e-01 1.77151277e-04 4.99822076e-01 5.00167341e-01 4.99707261e-01 5.00283369e-01
2.06343750e+00 5.00182492e-01 5.00000289e-01 1.86403342e-04 4.99818052e-01 5.00184409e-01 4.99703559e-01 5.00306321e-01
2.06406250e+00 4.99804397e-01 4.99995745e-01 1.79996292e-04 4.99822277e-01 5.00174319e-01 4.99694729e-01 5.00279815e-01
2.06468750e+00 4.99919121e-01 5.00002969e-01 1.81813248e-04 4.99823006e-01 5.00187231e-01 4.99708822e-01 5.00285643e-01
2.06531250e+00 5.00190081e-01 5.00006240e-01 1.85139776e-04 4.99821534e-01 5.00176704e-01 4.99722576e-01 5.00312082e-01
2.06593750e+00 5.00010609e-01 5.00001395e-01 1.75895315e-04 4.99824302e-01 5.00169788e-01 4.99719078e-01 5.00266596e-01
2.06656250e+00 4.99847673e-01 4.99999411e-01 1.81396310e-04 4.99821420e-01 5.00184284e-01 4.99711334e-01 5.00283074e-01
2.06718750e+00 5.00169038e-01 4.99995082e-01 1.80116924e-04 4.99823656e-01 5.00172245e-01 4.99699306e-01 5.00263353e-01
2.06781250e+00 5.00251482e-01 4.99995986e-01 1.81922114e-04 4.99812460e-01 5.00177905e-01 4.99698025e-01 5.00286063e-01
2.06843750e+00 4.99989075e-01 5.00004672e-01 1.79800862e-04 4.99824442e-01 5.00179605e-01 4.99711763e-01 5.00301295e-01
2.06906250e+00 5.00088356e-01 5.00007865e-01 1.85045431e-04 4.99829990e-01 5.00181452e-01 4.99713666e-01 5.00299454e-01
2.06968750e+00 5.00069323e-01 5.00000263e-01 1.82812370e-04 4.99823478e-01 5.00177682e-01 4.99704157e-01 5.00287617e-01
2.07031250e+00 4.99788697e-01 4.99989869e-01 1.82164062e-04 4.99808258e-01 5.00165679e-01 4.99689347e-01 5.00287291e-01
2.07093750e+00 4.99944354e-01 4.99996717e-01 1.82569061e-04 4.99819866e-01 5.00177315e-01 4.99692990e-01 5.00293325e-01
2.07156250e+00 5.00187227e-01 5.00005383e-01 1.81287657e-04 4.99823581e-01 5.00183831e-01 4.99706160e-01 5.00300312e-01
2.07218750e+00 4.99935186e-01 5.00004967e-01 1.81416886e-04 4.99818109e-01 5.00184332e-01 4.99714751e-01 5.00289153e-01
2.07281250e+00 4.99807989e-01 5.00000041e-01 1.79807630e-04 4.99820544e-01 5.00168713e-01 4.99700389e-01 5.00271428e-01
2.07343750e+00 5.00014353e-01 4.99996618e-01 1.81963998e-04 4.99822597e-01 5.00177595e-01 4.99705485e-01 5.00279071e-01
2.07406250e+00 5.00099167e-01 5.00001382e-01 1.80832088e-04 4.99821191e-01 5.00178732e-01 4.99710082e-01 5.00294446e-01
2.07468750e+00 4.99797067e-01 5.00002139e-01 1.88581488e-04 4.99818442e-01 5.00186886e-01 4.99695647e-01 5.00295544e-01
2.07531250e+00 5.00052988e-01 4.99999777e-01 1.83893794e-04 4.99818129e-01 5.00173805e-01 4.99705735e-01 5.00282539e-01
2.07593750e+00 5.00190832e-01 4.99998861e-01 1.89132220e-04 4.99814218e-01 5.00188497e-01 4.99694010e-01 5.00282894e-01
2.07656250e+00 4.99860581e-01 4.99994321e-01 1.77627227e-04 4.99833015e-01 5.00168886e-01 4.99709001e-01 5.00285154e-01
2.07718750e+00 4.99978326e-01 4.99993089e-01 1.75388863e-04 4.99819009e-01 5.00171123e-01 4.99704839e-01 5.00268911e-01
2.07781250e+00 5.00187692e-01 5.00003259e-01 1.85647806e-04 4.99818401e-01 5.00179113e-01 4.99697311e-01 5.00296141e-01
2.07843750e+00 4.99971321e-01 5.00005497e-01 1.89044716e-04 4.99825296e-01 5.00187599e-01 4.99703705e-01 5.00322192e-01
2.07906250e+00 4.99855223e-01 5.00000308e-01 1.89412492e-04 4.99813739e-01 5.00188153e-01 4.99696083e-01 5.00308976e-01
2.07968750e+00 5.00138097e-01 5.00002579e-01 1.95648932e-04 4.99814608e-01 5.00192603e-01 4.99698268e-01 5.00307239e-01
2.08031250e+00 5.00071354e-01 4.99997450e-01 1.89748758e-04 4.99804567e-01 5.00186511e-01 4.99669595e-01 5.00296595e-01
2.08093750e+00 4.99711364e-01 4.99995735e-01 1.91551677e-04 4.99813849e-01 5.00177321e-01 4.99675783e-01 5.00291717e-01
2.08156250e+00 4.99870811e-01 5.00002006e-01 1.93693126e-04 4.99816647e-01 5.00191156e-01 4.99705100e-01 5.00326634e-01
2.08218750e+00 5.00260062e-01 5.00001785e-01 1.88151172e-04 4.99821603e-01 5.00187075e-01 4.99706536e-01 5.00295171e-01
2.08281250e+00 5.00031641e-01 5.00001234e-01 2.02838320e-04 4.99806649e-01 5.00203080e-01 4.99678914e-01 5.00318658e-01
2.08343750e+00 4.99960827e-01 4.99994240e-01 1.88413410e-04 4.99815171e-01 5.00170297e-01 4.99701514e-01 5.00330099e-01
2.08406250e+00 5.00100899e-01 5.00005331e-01 2.00565436e-04 4.99815123e-01 5.00197591e-01 4.99688643e-01 5.00327532e-01
2.08468750e+00 4.99806985e-01 5.00010144e-01 1.87849888e-04 4.99822199e-01 5.00197915e-01 4.99696269e-01 5.00312943e-01
2.08531250e+00 4.99882869e-01 4.99996566e-01 1.96532459e-04 4.99803449e-01 5.00197547e-01 4.99680289e-01 5.00306897e-01
2.08593750e+00 5.00253742e-01 4.99996033e-01 1.87180223e-04 4.99812767e-01 5.00188301e-01 4.99688165e-01 5.00296216e-01
2.08656250e+00 5.00236965e-01 4.99993096e-01 1.96510900e-04 4.99807694e-01 5.00183440e-01 4.99671796e-01 5.00301490e-01
2.08718750e+00 4.99825412e-01 4.99997318e-01 1.86853039e-04 4.99818609e-01 5.00172618e-01 4.99675578e-01 5.00310827e-01
2.08781250e+00 4.99778297e-01 5.00005473e-01 1.93401582e-04 4.99818152e-01 5.00195997e-01 4.99695653e-01 5.00322287e-01
2.08843750e+00 5.00207567e-01 5.00007129e-01 1.87649003e-04 4.99822712e-01 5.00185610e-01 4.99689607e-01 5.00316269e-01
2.08906250e+00 5.00133333e-01 5.00011526e-01 2.03707132e-04 4.99805001e-01 5.00204199e-01 4.99700258e-01 5.00329900e-01
2.08968750e+00 4.99778817e-01 4.99991113e-01 1.94783824e-04 4.99805063e-01 5.00169670e-01 4.99675638e-01 5.00301368e-01
2.09031250e+00 5.00046529e-01 4.99987560e-01 1.90715273e-04 4.99800070e-01 5.00181303e-01 4.99669235e-01 5.00298354e-01
2.09093750e+00 5.00038263e-01 5.00003866e-01 1.91260720e-04 4.99818258e-01 5.00186546e-01 4.99695770e-01 5.00326531e-01
2.09156250e+00 4.99999499e-01 5.00004340e-01 1.95451947e-04 4.99825992e-01 5.00193652e-01 4.99694845e-01 5.00334953e-01
2.09218750e+00 5.00146742e-01 5.00008032e-01 1.90973694e-04 4.99820808e-01 5.00192882e-01 4.99698552e-01 5.00303675e-01
2.09281250e+00 5.00169110e-01 5.00000973e-01 1.94997759e-04 4.99814735e-01 5.00181497e-01 4.99676543e-01 5.00315036e-01
2.09343750e+00 4.99806001e-01 4.99987055e-01 1.99812249e-04 4.99801970e-01 5.00189849e-01 4.99672201e-01 5.00296258e-01
2.09406250e+00 4.99777411e-01 5.00000481e-01 2.00050848e-04 4.99802309e-01 5.00211282e-01 4.99686044e-01 5.00333478e-01
2.09468750e+00 5.00192461e-01 4.99999180e-01 1.99731028e-04 4.99804886e-01 5.00192820e-01 4.99667126e-01 5.00315014e-01
2.09531250e+00 5.00120706e-01 4.99997813e-01 1.99496728e-04 4.99802444e-01 5.00194231e-01 4.99667508e-01 5.00314031e-01
2.09593750e+00 4.99941234e-01 5.00003879e-01 1.94170053e-04 4.99806793e-01 5.00201441e-01 4.99691705e-01 5.00324254e-01
2.09656250e+00 4.99964710e-01 4.99992940e-01 1.92055927e-04 4.99811345e-01 5.00177450e-01 4.99663486e-01 5.00310637e-01
2.09718750e+00 4.99927132e-01 5.00007432e-01 1.90776696e-04 4.99822618e-01 5.00187602e-01 4.99692026e-01 5.00308835e-01
2.09781250e+00 4.99894460e-01 4.99996516e-01 1.96286591e-04 4.99813623e-01 5.00183129e-01 4.99652172e-01 5.00295378e-01
2.09843750e+00 5.00169075e-01 4.99993708e-01 2.00973718e-04 4.99803569e-01 5.00186569e-01 4.99671451e-01 5.00319775e-01
2.09906250e+00 5.00143397e-01 5.00013744e-01 2.04602877e-04 4.99811722e-01 5.00217265e-01 4.99686713e-01 5.00336939e-01
2.09968750e+00 4.99759539e-01 5.00003690e-01 2.06040905e-04 4.99793896e-01 5.00208984e-01 4.99678537e-01 5.00347621e-01
2.10031250e+00 4.99932091e-01 4.99993052e-01 1.91428712e-04 4.99800053e-01 5.00185717e-01 4.99679571e-01 5.00294536e-01
2.10093750e+00 5.00164688e-01 4.99993059e-01 1.95454603e-04 4.99802110e-01 5.00186910e-01 4.99677325e-01 5.00312372e-01
2.10156250e+00 5.00022856e-01 5.00001875e-01 2.02114039e-04 4.99805936e-01 5.00194667e-01 4.99679600e-01 5.00322018e-01
2.10218750e+00 4.99766823e-01 5.00004355e-01 1.97439932e-04 4.99811282e-01 5.00195616e-01 4.99693957e-01 5.00324332e-01
2.10281250e+00 4.99895816e-01 5.00006532e-01 1.97057053e-04 4.99825910e-01 5.00197363e-01 4.99681431e-01 5.00342483e-01
2.10343750e+00 5.00055274e-01 4.99998424e-01 1.96947896e-04 4.99807585e-01 5.00193623e-01 4.99674633e-01 5.00305811e-01
2.10406250e+00 4.99837143e-01 4.99989641e-01 1.91738000e-04 4.99794965e-01 5.00172572e-01 4.99678098e-01 5.00287994e-01
2.10468750e+00 4.99982961e-01 5.00004901e-01 2.02017419e-04 4.99818096e-01 5.00211325e-01 4.99669134e-01 5.00338649e-01
2.10531250e+00 5.00184510e-01 5.00001253e-01 2.01961885e-04 4.99812985e-01 5.00189182e-01 4.99679333e-01 5.00322311e-01
2.10593750e+00 4.99987648e-01 5.00005120e-01 2.12462248e-04 4.99781972e-01 5.00213952e-01 4.99655940e-01 5.00356643e-01
2.10656250e+00 4.99764179e-01 4.99997259e-01 2.01196736e-04 4.99791631e-01 5.00188296e-01 4.99663891e-01 5.00319771e-01
2.10718750e+00 4.99907843e-01 4.99981802e-01 2.01794651e-04 4.99788280e-01 5.00180592e-01 4.99642600e-01 5.00319888e-01
2.10781250e+00 5.00219703e-01 4.99997354e-01 1.94714190e-04 4.99812501e-01 5.00195338e-01 4.99664565e-01 5.00320880e-01
2.10843750e+00 5.00000626e-01 5.00003091e-01 2.04555507e-04 4.99802758e-01 5.00199473e-01 4.99647379e-01 5.00346059e-01
2.10906250e+00 5.00038970e-01 5.00002649e-01 2.03533916e-04 4.99804106e-01 5.00194566e-01 4.99687351e-01 5.00346371e-01
2.10968750e+00 5.00119462e-01 5.00019893e-01 2.02677101e-04 4.99813189e-01 5.00212134e-01 4.99700898e-01 5.00352092e-01
2.11031250e+00 4.99861834e-01 4.99998618e-01 2.07080032e-04 4.99799195e-01 5.00202215e-01 4.99649950e-01 5.00326346e-01
2.11093750e+00 4.99984601e-01 4.99982333e-01 2.06459319e-04 4.99783663e-01 5.00175803e-01 4.99648260e-01 5.00327587e-01
2.11156250e+00 5.00089906e-01 5.00001663e-01 1.90787640e-04 4.99819643e-01 5.00188944e-01 4.99705630e-01 5.00309708e-01
2.11218750e+00 4.99982356e-01 5.00013378e-01 2.03207383e-04 4.99822581e-01 5.00208550e-01 4.99683644e-01 5.00348217e-01
2.11281250e+00 4.99891984e-01 5.00006667e-01 2.01459837e-04 4.99807069e-01 5.00203422e-01 4.99683919e-01 5.00331236e-01
2.11343750e+00 4.99953249e-01 4.99987269e-01 2.04764792e-04 4.99792034e-01 5.00184812e-01 4.99662843e-01 5.00332456e-01
2.11406250e+00 5.00040912e-01 4.99990464e-01 2.09216658e-04 4.99789557e-01 5.00188469e-01 4.99652336e-01 5.00342171e-01
2.11468750e+00 4.99985095e-01 5.00001358e-01 2.04252394e-04 4.99808048e-01 5.00191653e-01 4.99671424e-01 5.00324747e-01
2.11531250e+00 5.00330809e-01 5.00007256e-01 2.06049242e-04 4.99812491e-01 5.00201095e-01 4.99679157e-01 5.00354854e-01
2.11593750e+00 5.00127810e-01 5.00008980e-01 2.02529349e-04 4.99804095e-01 5.00212839e-01 4.99685806e-01 5.00346367e-01
2.11656250e+00 4.99869199e-01 5.00004801e-01 2.02204701e-04 4.99802620e-01 5.00197715e-01 4.99675964e-01 5.00323264e-01
2.11718750e+00 4.99715592e-01 4.99991199e-01 2.01109012e-04 4.99787752e-01 5.00199235e-01 4.99663102e-01 5.00314487e-01
2.11781250e+00 5.00065823e-01 4.99983126e-01 2.03228380e-04 4.99792788e-01 5.00174596e-01 4.99636584e-01 5.00310184e-01
2.11843750e+00 5.00335303e-01 5.00005193e-01 1.97673450e-04 4.99808851e-01 5.00204787e-01 4.99681996e-01 5.00327432e-01
2.11906250e+00 4.99941548e-01 5.00007005e-01 1.99808625e-04 4.99811984e-01 5.00198329e-01 4.99710502e-01 5.00328489e-01
2.11968750e+00 4.99976710e-01 4.99998803e-01 1.90009823e-04 4.99819782e-01 5.00190709e-01 4.99689317e-01 5.00304118e-01
2.12031250e+00 5.00072839e-01 5.00003586e-01 1.99561138e-04 4.99807865e-01 5.00195018e-01 4.99681400e-01 5.00336404e-01
2.12093750e+00 4.99763531e-01 4.99987258e-01 2.00102916e-04 4.99788562e-01 5.00182011e-01 4.99649389e-01 5.00311401e-01
2.12156250e+00 4.99964286e-01 4.99995554e-01 1.97201141e-04 4.99800451e-01 5.00186881e-01 4.99679951e-01 5.00344203e-01
2.12218750e+00 5.00158400e-01 5.00010402e-01 1.98832909e-04 4.99812894e-01 5.00200002e-01 4.99697049e-01 5.00337809e-01
2.12281250e+00 5.00027167e-01 5.00005214e-01 2.01481099e-04 4.99814694e-01 5.00199752e-01 4.99687332e-01 5.00340885e-01
2.12343750e+00 4.99954532e-01 4.99998864e-01 1.94977898e-04 4.99800987e-01 5.00197996e-01 4.99696612e-01 5.00331762e-01
2.12406250e+00 4.99904537e-01 4.99991034e-01 2.02764571e-04 4.99788409e-01 5.00189156e-01 4.99662563e-01 5.00315314e-01
2.12468750e+00 4.99990458e-01 4.99996079e-01 2.06431108e-04 4.99786437e-01 5.00200238e-01 4.99646583e-01 5.00313398e-01
2.12531250e+00 4.99925124e-01 5.00006764e-01 1.99552369e-04 4.99807283e-01 5.00192675e-01 4.99686033e-01 5.00343933e-01
2.12593750e+00 4.99829977e-01 5.00004567e-01 2.04398978e-04 4.99804596e-01 5.00202571e-01 4.99661308e-01 5.00347364e-01
2.12656250e+00 5.00029444e-01 4.99998411e-01 1.93309923e-04 4.99802301e-01 5.00188495e-01 4.99686905e-01 5.00301346e-01
2.12718750e+00 5.00127860e-01 4.99991280e-01 1.91743804e-04 4.99810735e-01 5.00180352e-01 4.99682365e-01 5.00317471e-01
2.12781250e+00 4.99876421e-01 4.99989834e-01 1.96887325e-04 4.99790974e-01 5.00179248e-01 4.99663322e-01 5.00320097e-01
2.12843750e+00 5.00057186e-01 5.00002361e-01 2.09549032e-04 4.99791362e-01 5.00198864e-01 4.99658368e-01 5.00343672e-01
2.12906250e+00 4.99999325e-01 5.00005663e-01 1.95700525e-04 4.99811523e-01 5.00204158e-01 4.99688465e-01 5.00314562e-01
2.12968750e+00 4.99818942e-01 4.99998560e-01 1.97022174e-04 4.99815441e-01 5.00182338e-01 4.99657824e-01 5.00320817e-01
2.13031250e+00 5.00223095e-01 4.99995088e-01 1.95520439e-04 4.99798229e-01 5.00191195e-01 4.99675891e-01 5.00313560e-01
2.13093750e+00 5.00066901e-01 4.99996069e-01 1.98731462e-04 4.99807115e-01 5.00184722e-01 4.99671999e-01 5.00326314e-01
2.13156250e+00 4.99957139e-01 5.00004550e-01 1.91378240e-04 4.99816318e-01 5.00184926e-01 4.99691452e-01 5.00321913e-01
2.13218750e+00 4.99871815e-01 5.00008875e-01 1.97750250e-04 4.99825281e-01 5.00199352e-01 4.99684574e-01 5.00344110e-01
2.13281250e+00 5.00034549e-01 4.99999168e-01 1.94312365e-04 4.99811546e-01 5.00194364e-01 4.99666792e-01 5.00303269e-01
2.13343750e+00 5.00167885e-01 4.99993257e-01 1.85859106e-04 4.99822073e-01 5.00180711e-01 4.99706661e-01 5.00312058e-01
2.13406250e+00 4.99853854e-01 4.99996060e-01 1.98621101e-04 4.99800723e-01 5.00187510e-01 4.99679732e-01 5.00316473e-01
2.13468750e+00 5.00061807e-01 4.99999231e-01 1.99395671e-04 4.99818559e-01 5.00192830e-01 4.99681524e-01 5.00328856e-01
2.13531250e+00 5.00001109e-01 5.00007613e-01 1.97879481e-04 4.99804448e-01 5.00218738e-01 4.99677350e-01 5.00335061e-01
2.13593750e+00 4.99778291e-01 5.00010036e-01 1.91117150e-04 4.99819382e-01 5.00202626e-01 4.99681955e-01 5.00322467e-01
2.13656250e+00 5.00093078e-01 4.99994844e-01 1.92989098e-04 4.99799548e-01 5.00177805e-01 4.99677240e-01 5.00294426e-01
2.13718750e+00 5.00193580e-01 4.99991142e-01 1.98127857e-04 4.99797809e-01 5.00181877e-01 4.99659224e-01 5.00311608e-01
2.13781250e+00 4.99919040e-01 4.99999111e-01 1.94098203e-04 4.99807758e-01 5.00188447e-01 4.99678035e-01 5.00302002e-01
2.13843750e+00 5.00019359e-01 5.00004739e-01 1.91872267e-04 4.99825225e-01 5.00194504e-01 4.99677672e-01 5.00333065e-01
2.13906250e+00 5.00002456e-01 5.00004983e-01 1.95243115e-04 4.99816714e-01 5.00183475e-01 4.99679781e-01 5.00321906e-01
2.13968750e+00 5.00062477e-01 5.00000518e-01 1.89726479e-04 4.99820400e-01 5.00178992e-01 4.99670304e-01 5.00309207e-01
2.14031250e+00 5.00089102e-01 4.99995751e-01 1.97201060e-04 4.99801703e-01 5.00193732e-01 4.99689878e-01 5.00341351e-01
2.14093750e+00 4.99831255e-01 4.99996655e-01 1.97907661e-04 4.99799718e-01 5.00194154e-01 4.99671589e-01 5.00313540e-01
2.14156250e+00 4.99888069e-01 5.00002321e-01 1.96280204e-04 4.99815395e-01 5.00192655e-01 4.99685217e-01 5.00308340e-01
2.14218750e+00 4.99803581e-01 5.00005345e-01 1.83381787e-04 4.99832077e-01 5.00185831e-01 4.99690849e-01 5.00310737e-01
2.14281250e+00 5.00072086e-01 4.99997435e-01 1.87240093e-04 4.99806856e-01 5.00191869e-01 4.99704732e-01 5.00307120e-01
2.14343750e+00 5.00571787e-01 4.99998268e-01 1.99197760e-04 4.99800017e-01 5.00194584e-01 4.99673133e-01 5.00326025e-01
2.14406250e+00 4.99931447e-01 4.99993717e-01 2.02538378e-04 4.99787888e-01 5.00192706e-01 4.99666259e-01 5.00320930e-01
2.14468750e+00 4.99639937e-01 5.00001966e-01 1.94096852e-04 4.99814250e-01 5.00188235e-01 4.99679585e-01 5.00333601e-01
2.14531250e+00 4.99871189e-01 5.00010840e-01 1.81886868e-04 4.99838364e-01 5.00180595e-01 4.99727584e-01 5.00318497e-01
2.14593750e+00 4.99959437e-01 4.99997711e-01 1.88405666e-04 4.99810976e-01 5.00191353e-01 4.99675765e-01 5.00299700e-01
2.14656250e+00 5.00327819e-01 5.00001252e-01 1.88878869e-04 4.99809241e-01 5.00192975e-01 4.99699584e-01 5.00318168e-01
2.14718750e+00 5.00095334e-01 4.99992491e-01 1.97194519e-04 4.99800067e-01 5.00188318e-01 4.99667031e-01 5.00322587e-01
2.14781250e+00 5.00037612e-01 4.99992242e-01 1.97964578e-04 4.99803163e-01 5.00184183e-01 4.99680330e-01 5.00317785e-01
2.14843750e+00 4.99798504e-01 5.00009953e-01 1.91935374e-04 4.99817359e-01 5.00197345e-01 4.99692656e-01 5.00342236e-01
2.14906250e+00 4.99962209e-01 5.00003947e-01 1.90205366e-04 4.99815505e-01 5.00192557e-01 4.99695780e-01 5.00335805e-01
2.14968750e+00 5.00262286e-01 4.99996753e-01 1.90665797e-04 4.99810353e-01 5.00181573e-01 4.99691485e-01 5.00306777e-01
2.15031250e+00 5.00044464e-01 4.99997421e-01 1.93094512e-04 4.99799068e-01 5.00199086e-01 4.99687205e-01 5.00321448e-01
2.15093750e+00 4.99756003e-01 4.99993338e-01 1.94028600e-04 4.99811938e-01 5.00177565e-01 4.99680025e-01 5.00321673e-01
2.15156250e+00 4.99917934e-01 5.00000377e-01 1.93316345e-04 4.99806613e-01 5.00190869e-01 4.99691255e-01 5.00321462e-01
2.15218750e+00 5.00167930e-01 5.00003305e-01 1.90131143e-04 4.99818404e-01 5.00195474e-01 4.99695617e-01 5.00305509e-01
2.15281250e+00 5.00196958e-01 5.00003485e-01 1.92820875e-04 4.99817981e-01 5.00188228e-01 4.99698112e-01 5.00313705e-01
2.15343750e+00 5.00156657e-01 4.99996026e-01 1.95776580e-04 4.99803483e-01 5.00189747e-01 4.99672702e-01 5.00315656e-01
2.15406250e+00 4.99813223e-01 4.99993032e-01 1.88810183e-04 4.99811052e-01 5.00182417e-01 4.99697424e-01 5.00310585e-01
2.15468750e+00 4.99532805e-01 4.99993150e-01 1.92751297e-04 4.99809329e-01 5.00179001e-01 4.99677438e-01 5.00302477e-01
2.15531250e+00 5.00029504e-01 5.00003581e-01 1.93033413e-04 4.99816529e-01 5.00198135e-01 4.99690323e-01 5.00310387e-01
2.15593750e+00 5.00360646e-01 5.00005909e-01 1.87403547e-04 4.99823454e-01 5.00197285e-01 4.99690302e-01 5.00308715e-01
2.15656250e+00 5.00020676e-01 5.00001488e-01 1.93073157e-04 4.99817581e-01 5.00182637e-01 4.99674403e-01 5.00329347e-01
2.15718750e+00 4.99821428e-01 4.99998777e-01 1.89055374e-04 4.99812741e-01 5.00189319e-01 4.99697010e-01 5.00324957e-01
2.15781250e+00 4.99807710e-01 5.00000711e-01 1.94885849e-04 4.99810621e-01 5.00193838e-01 4.99672708e-01 5.00313585e-01
2.15843750e+00 5.00154166e-01 5.00003542e-01 1.86348106e-04 4.99820032e-01 5.00192489e-01 4.99704335e-01 5.00300019e-01
2.15906250e+00 5.00008696e-01 5.00002790e-01 1.78118467e-04 4.99819439e-01 5.00188293e-01 4.99713413e-01 5.00288752e-01
2.15968750e+00 4.99912677e-01 4.99995451e-01 1.89752227e-04 4.99802662e-01 5.00192392e-01 4.99681358e-01 5.00288139e-01
2.16031250e+00 5.00105429e-01 5.00000498e-01 1.76773437e-04 4.99828395e-01 5.00171881e-01 4.99719510e-01 5.00290055e-01
2.16093750e+00 4.99908979e-01 5.00000187e-01 1.86057663e-04 4.99822686e-01 5.00183093e-01 4.99701063e-01 5.00306441e-01
2.16156250e+00 4.99779650e-01 4.99996719e-01 1.87451526e-04 4.99812544e-01 5.00180730e-01 4.99695675e-01 5.00322335e-01
2.16218750e+00 5.00367162e-01 5.00008146e-01 1.82019617e-04 4.99834831e-01 5.00183372e-01 4.99708704e-01 5.00294527e-01
2.16281250e+00 5.00058154e-01 5.00007135e-01 1.82164325e-04 4.99823562e-01 5.00186305e-01 4.99710210e-01 5.00308503e-01
2.16343750e+00 4.99765681e-01 4.99997390e-01 1.79672561e-04 4.99827492e-01 5.00179683e-01 4.99708736e-01 5.00294907e-01
2.16406250e+00 5.00043022e-01 4.99997536e-01 1.85080676e-04 4.99816486e-01 5.00174194e-01 4.99696196e-01 5.00289128e-01
2.16468750e+00 4.99865319e-01 5.00005236e-01 1.82085020e-04 4.99832942e-01 5.00180609e-01 4.99709499e-01 5.00295956e-01
2.16531250e+00 5.00129458e-01 5.00008393e-01 1.85247270e-04 4.99831907e-01 5.00189736e-01 4.99709017e-01 5.00308560e-01
2.16593750e+00 5.00133122e-01 4.99995866e-01 1.80440297e-04 4.99814961e-01 5.00178840e-01 4.99714271e-01 5.00293974e-01
2.16656250e+00 4.99901022e-01 4.99992632e-01 1.75902370e-04 4.99815645e-01 5.00164042e-01 4.99693089e-01 5.00270031e-01
2.16718750e+00 5.00003573e-01 4.99992071e-01 1.83531993e-04 4.99804772e-01 5.00171197e-01 4.99697809e-01 5.00284502e-01
2.16781250e+00 4.99649515e-01 5.00003041e-01 1.84851879e-04 4.99828220e-01 5.00178322e-01 4.99710766e-01 5.00290934e-01
2.16843750e+00 4.99972947e-01 5.00006519e-01 1.89483527e-04 4.99822150e-01 5.00189744e-01 4.99707429e-01 5.00322342e-01
2.16906250e+00 5.00240031e-01 5.00000445e-01 1.77337887e-04 4.99834444e-01 5.00184760e-01 4.99700537e-01 5.00295536e-01
2.16968750e+00 4.99781175e-01 4.99999932e-01 1.86783647e-04 4.99817942e-01 5.00192289e-01 4.99685733e-01 5.00303819e-01
2.17031250e+00 4.99976813e-01 4.99998243e-01 1.82631873e-04 4.99809496e-01 5.00180626e-01 4.99684612e-01 5.00294191e-01
2.17093750e+00 4.99991520e-01 4.99994966e-01 1.84447463e-04 4.99819324e-01 5.00174759e-01 4.99702894e-01 5.00304257e-01
2.17156250e+00 4.99922403e-01 5.00001030e-01 1.88702842e-04 4.99808582e-01 5.00184080e-01 4.99687258e-01 5.00299855e-01
2.17218750e+00 5.00167104e-01 4.99999621e-01 1.77727712e-04 4.99816607e-01 5.00169332e-01 4.99713689e-01 5.00293050e-01
2.17281250e+00 5.00135595e-01 5.00006031e-01 1.75848035e-04 4.99827578e-01 5.00180107e-01 4.99724185e-01 5.00298233e-01
2.17343750e+00 5.00025419e-01 4.99994728e-01 1.84030865e-04 4.99811261e-01 5.00179547e-01 4.99695013e-01 5.00320052e-01
2.17406250e+00 4.99993055e-01 4.99990925e-01 1.85335911e-04 4.99804833e-01 5.00170087e-01 4.99682414e-01 5.00291453e-01
2.17468750e+00 4.99993995e-01 5.00006356e-01 1.90164522e-04 4.99826394e-01 5.00196626e-01 4.99683870e-01 5.00331701e-01
2.17531250e+00 5.00209921e-01 5.00006362e-01 1.79286031e-04 4.99833849e-01 5.00181057e-01 4.99709947e-01 5.00314444e-01
2.17593750e+00 4.99945180e-01 5.00000396e-01 1.75707927e-04 4.99826619e-01 5.00174132e-01 4.99717344e-01 5.00290830e-01
2.17656250e+00 4.99994999e-01 5.00009113e-01 1.78423487e-04 4.99831025e-01 5.00187682e-01 4.99719101e-01 5.00294248e-01
2.17718750e+00 5.00146433e-01 4.99995459e-01 1.83615538e-04 4.99806277e-01 5.00179901e-01 4.99689292e-01 5.00303691e-01
2.17781250e+00 5.00003352e-01 4.99994324e-01 1.82168365e-04 4.99816220e-01 5.00165277e-01 4.99692366e-01 5.00298665e-01
2.17843750e+00 4.99830208e-01 4.99999075e-01 1.77974846e-04 4.99817561e-01 5.00175247e-01 4.99703938e-01 5.00290975e-01
2.17906250e+00 4.99842536e-01 4.99995907e-01 1.77341777e-04 4.99816284e-01 5.00170034e-01 4.99703828e-01 5.00289031e-01
2.17968750e+00 5.00040602e-01 5.00002155e-01 1.75025710e-04 4.99826759e-01 5.00170689e-01 4.99723534e-01 5.00284782e-01
2.18031250e+00 4.99789673e-01 4.99994367e-01 1.77793268e-04 4.99823179e-01 5.00166413e-01 4.99703931e-01 5.00284065e-01
2.18093750e+00 5.00015261e-01 5.00002850e-01 1.82427747e-04 4.99814074e-01 5.00177567e-01 4.99709091e-01 5.00295394e-01
2.18156250e+00 5.00344245e-01 5.00002926e-01 1.87297293e-04 4.99811631e-01 5.00190820e-01 4.99696998e-01 5.00311840e-01
2.18218750e+00 5.00044047e-01 4.99994095e-01 1.76271124e-04 4.99828214e-01 5.00168618e-01 4.99700717e-01 5.00272596e-01
2.18281250e+00 4.99713598e-01 5.00003611e-01 1.85834529e-04 4.99814380e-01 5.00191205e-01 4.99714389e-01 5.00315062e-01
2.18343750e+00 4.99994861e-01 4.99997183e-01 1.81170493e-04 4.99817562e-01 5.00169440e-01 4.99693613e-01 5.00284041e-01
2.18406250e+00 5.00023834e-01 5.00002926e-01 1.78881798e-04 4.99821473e-01 5.00175881e-01 4.99726248e-01 5.00315586e-01
2.18468750e+00 5.00241372e-01 5.00003882e-01 1.77176794e-04 4.99823730e-01 5.00181676e-01 4.99715415e-01 5.00301601e-01
2.18531250e+00 5.00099108e-01 5.00001403e-01 1.86555455e-04 4.99824331e-01 5.00187936e-01 4.99698334e-01 5.00309966e-01
2.18593750e+00 4.99866446e-01 5.00002326e-01 1.79994264e-04 4.99818124e-01 5.00185295e-01 4.99720786e-01 5.00299743e-01
2.18656250e+00 5.00108582e-01 4.99988971e-01 1.85556440e-04 4.99795041e-01 5.00166023e-01 4.99659354e-01 5.00290146e-01
2.18718750e+00 4.99882316e-01 5.00002621e-01 1.79465499e-04 4.99832392e-01 5.00182005e-01 4.99709691e-01 5.00302529e-01
2.18781250e+00 5.00044760e-01 5.00006405e-01 1.89154273e-04 4.99817300e-01 5.00198177e-01 4.99689583e-01 5.00301590e-01
2.18843750e+00 5.00031819e-01 5.00000259e-01 1.82464199e-04 4.99812393e-01 5.00179060e-01 4.99704004e-01 5.00285182e-01
2.18906250e+00 4.99627188e-01 5.00001916e-01 1.78779391e-04 4.99828720e-01 5.00171824e-01 4.99715688e-01 5.00293740e-01
2.18968750e+00 5.00251693e-01 4.99994054e-01 1.83470771e-04 4.99816081e-01 5.00179231e-01 4.99694714e-01 5.00284614e-01
2.19031250e+00 5.00262417e-01 4.99994687e-01 1.85646310e-04 4.99804914e-01 5.00178407e-01 4.99676789e-01 5.00297721e-01
2.19093750e+00 4.99923017e-01 4.99998071e-01 1.77366275e-04 4.99814826e-01 5.00170781e-01 4.99707015e-01 5.00274113e-01
2.19156250e+00 4.99870779e-01 5.00006551e-01 1.80534713e-04 4.99830084e-01 5.00191746e-01 4.99706697e-01 5.00303756e-01
2.19218750e+00 4.99863170e-01 5.00004449e-01 1.81751710e-04 4.99831530e-01 5.00177835e-01 4.99696945e-01 5.00305708e-01
2.19281250e+00 5.00200742e-01 4.99996913e-01 1.84434533e-04 4.99806600e-01 5.00187295e-01 4.99698971e-01 5.00308272e-01
2.19343750e+00 5.00139921e-01 5.00002374e-01 1.87675427e-04 4.99820392e-01 5.00193408e-01 4.99692730e-01 5.00317582e-01
2.19406250e+00 4.99969235e-01 5.00008899e-01 1.83792989e-04 4.99823244e-01 5.00196854e-01 4.99707787e-01 5.00296403e-01
2.19468750e+00 5.00131171e-01 4.99996720e-01 1.77627606e-04 4.99815104e-01 5.00170041e-01 4.99708786e-01 5.00282489e-01
2.19531250e+00 4.99865980e-01 4.99993923e-01 1.85727560e-04 4.99817636e-01 5.00178210e-01 4.99691788e-01 5.00298463e-01
2.19593750e+00 5.00037963e-01 5.00003363e-01 1.71526329e-04 4.99835358e-01 5.00171150e-01 4.99737894e-01 5.00295913e-01
2.19656250e+00 5.00365751e-01 5.00008723e-01 1.87819984e-04 4.99820926e-01 5.00197231e-01 4.99707020e-01 5.00317886e-01
2.19718750e+00 5.00042563e-01 5.00000177e-01 1.76177250e-04 4.99825012e-01 5.00181907e-01 4.99707126e-01 5.00281654e-01
2.19781250e+00 4.99963598e-01 4.99989161e-01 1.79430208e-04 4.99800224e-01 5.00165578e-01 4.99685613e-01 5.00295902e-01
2.19843750e+00 4.99873544e-01 4.99994429e-01 1.83629470e-04 4.99816437e-01 5.00177307e-01 4.99692252e-01 5.00300473e-01
2.19906250e+00 4.99882535e-01 5.00004795e-01 1.84754754e-04 4.99823761e-01 5.00186930e-01 4.99705219e-01 5.00304113e-01
2.19968750e+00 5.00103773e-01 5.00008108e-01 1.78996642e-04 4.99825817e-01 5.00173764e-01 4.99703403e-01 5.00303292e-01
2.20031250e+00 4.99992778e-01 4.99996754e-01 1.82815369e-04 4.99814754e-01 5.00176474e-01 4.99700014e-01 5.00300621e-01
2.20093750e+00 4.99980584e-01 4.99988330e-01 1.82897938e-04 4.99814674e-01 5.00176513e-01 4.99695173e-01 5.00302363e-01
2.20156250e+00 4.99790991e-01 4.99996327e-01 1.81029405e-04 4.99816527e-01 5.00181865e-01 4.99710730e-01 5.00302870e-01
2.20218750e+00 4.99609242e-01 5.00002071e-01 1.83019074e-04 4.99824213e-01 5.00181652e-01 4.99714300e-01 5.00325943e-01
2.20281250e+00 5.00429965e-01 5.00009577e-01 1.76541526e-04 4.99831931e-01 5.00174777e-01 4.99721583e-01 5.00295282e-01
2.20343750e+00 5.00253848e-01 4.99998526e-01 1.79957332e-04 4.99818745e-01 5.00181312e-01 4.99715540e-01 5.00291803e-01
2.20406250e+00 4.99831336e-01 4.99995784e-01 1.81066542e-04 4.99816745e-01 5.00170947e-01 4.99700468e-01 5.00300716e-01
2.20468750e+00 4.99889319e-01 5.00004299e-01 1.84992354e-04 4.99815842e-01 5.00188416e-01 4.99717906e-01 5.00303724e-01
2.20531250e+00 4.99703633e-01 4.99995741e-01 1.80974221e-04 4.99818465e-01 5.00182239e-01 4.99704174e-01 5.00294441e-01
2.20593750e+00 5.00164976e-01 5.00005613e-01 1.88359223e-04 4.99819264e-01 5.00188054e-01 4.99687558e-01 5.00309586e-01
2.20656250e+00 5.00116129e-01 4.99992908e-01 1.77592543e-04 4.99822490e-01 5.00178553e-01 4.99701592e-01 5.00277547e-01
2.20718750e+00 5.00043548e-01 4.99988173e-01 1.80465239e-04 4.99815989e-01 5.00163233e-01 4.99688155e-01 5.00279600e-01
2.20781250e+00 4.99784733e-01 5.00009299e-01 1.78476189e-04 4.99834655e-01 5.00176371e-01 4.99717932e-01 5.00319639e-01
2.20843750e+00 4.99690192e-01 5.00003696e-01 1.81156585e-04 4.99824443e-01 5.00179676e-01 4.99706887e-01 5.00301100e-01
2.20906250e+00 5.00186621e-01 5.00005837e-01 1.75373819e-04 4.99838931e-01 5.00178273e-01 4.99712028e-01 5.00289403e-01
2.20968750e+00 5.00258796e-01 4.99996399e-01 1.81013828e-04 4.99817394e-01 5.00182855e-01 4.99696803e-01 5.00283003e-01
2.21031250e+00 5.00045966e-01 4.99992619e-01 1.80761506e-04 4.99817675e-01 5.00164505e-01 4.99698677e-01 5.00286882e-01
2.21093750e+00 4.99829944e-01 4.99998252e-01 1.87348739e-04 4.99803423e-01 5.00182909e-01 4.99700438e-01 5.00298824e-01
2.21156250e+00 5.00028059e-01 4.99997476e-01 1.83559710e-04 4.99817486e-01 5.00175207e-01 4.99706994e-01 5.00299824e-01
2.21218750e+00 5.00152672e-01 5.00009991e-01 1.85529011e-04 4.99830153e-01 5.00194310e-01 4.99709614e-01 5.00320810e-01
2.21281250e+00 5.00008313e-01 5.00003921e-01 1.92784960e-04 4.99814019e-01 5.00188765e-01 4.99702605e-01 5.00313038e-01
2.21343750e+00 5.00162159e-01 4.99989252e-01 1.86981592e-04 4.99796586e-01 5.00170137e-01 4.99670123e-01 5.00283087e-01
2.21406250e+00 4.99833113e-01 5.00003295e-01 1.86528756e-04 4.99814742e-01 5.00188619e-01 4.99693853e-01 5.00310727e-01
2.21468750e+00 4.99575603e-01 4.99996303e-01 1.79550448e-04 4.99822324e-01 5.00173703e-01 4.99698629e-01 5.00287740e-01
2.21531250e+00 4.99970840e-01 4.99997825e-01 1.90006702e-04 4.99806777e-01 5.00197165e-01 4.99670281e-01 5.00306750e-01
2.21593750e+00 5.00515156e-01 5.00004851e-01 1.90514782e-04 4.99829689e-01 5.00184168e-01 4.99687287e-01 5.00325082e-01
2.21656250e+00 5.00412910e-01 4.99997396e-01 1.88635436e-04 4.99811243e-01 5.00183979e-01 4.99692067e-01 5.00301892e-01
2.21718750e+00 4.99641539e-01 4.99998464e-01 1.83113153e-04 4.99823001e-01 5.00182657e-01 4.99692374e-01 5.00298675e-01
2.21781250e+00 4.99673873e-01 5.00000711e-01 1.82919847e-04 4.99814729e-01 5.00188023e-01 4.99714784e-01 5.00297735e-01
2.21843750e+00 4.99907355e-01 5.00008799e-01 1.84733755e-04 4.99827763e-01 5.00184657e-01 4.99692617e-01 5.00312562e-01
2.21906250e+00 4.99870704e-01 5.00007009e-01 1.78614295e-04 4.99834538e-01 5.00185079e-01 4.99703536e-01 5.00317611e-01
2.21968750e+00 5.00299944e-01 4.99986277e-01 1.79250608e-04 4.99806596e-01 5.00173807e-01 4.99698298e-01 5.00282329e-01
2.22031250e+00 5.00191587e-01 4.99993795e-01 1.83675384e-04 4.99815432e-01 5.00169132e-01 4.99692307e-01 5.00302334e-01
2.22093750e+00 4.99954580e-01 5.00009788e-01 1.76079692e-04 4.99840605e-01 5.00183166e-01 4.99711389e-01 5.00293797e-01
2.22156250e+00 4.99981388e-01 5.00005081e-01 1.84139023e-04 4.99819230e-01 5.00180251e-01 4.99723142e-01 5.00317691e-01
2.22218750e+00 4.99987106e-01 5.00006571e-01 1.75382417e-04 4.99838755e-01 5.00187638e-01 4.99700577e-01 5.00284890e-01
2.22281250e+00 5.00111759e-01 4.99995622e-01 1.78587133e-04 4.99818286e-01 5.00180598e-01 4.99702770e-01 5.00284870e-01
2.22343750e+00 5.00000481e-01 4.99984362e-01 1.78976653e-04 4.99814445e-01 5.00161639e-01 4.99696257e-01 5.00286187e-01
2.22406250e+00 4.99974283e-01 4.99996807e-01 1.80383519e-04 4.99817330e-01 5.00167598e-01 4.99707420e-01 5.00296312e-01
2.22468750e+00 4.99967201e-01 5.00011421e-01 1.85024723e-04 4.99832260e-01 5.00205628e-01 4.99713901e-01 5.00306472e-01
2.22531250e+00 4.99893391e-01 5.00005772e-01 1.72003801e-04 4.99837709e-01 5.00180347e-01 4.99721780e-01 5.00283124e-01
2.22593750e+00 5.00036101e-01 4.99997946e-01 1.76901757e-04 4.99812583e-01 5.00172045e-01 4.99705493e-01 5.00286950e-01
2.22656250e+00 5.00098666e-01 4.99995405e-01 1.79200890e-04 4.99814933e-01 5.00170386e-01 4.99694171e-01 5.00282304e-01
2.22718750e+00 4.99893469e-01 4.99997301e-01 1.77033272e-04 4.99828123e-01 5.00172560e-01 4.99709987e-01 5.00266964e-01
2.22781250e+00 4.99929157e-01 5.00005104e-01 1.91833966e-04 4.99805925e-01 5.00209478e-01 4.99692112e-01 5.00324369e-01
2.22843750e+00 4.99966027e-01 5.00007321e-01 1.77491508e-04 4.99823287e-01 5.00188814e-01 4.99725416e-01 5.00296686e-01
2.22906250e+00 5.00186226e-01 5.00003035e-01 1.82477493e-04 4.99821660e-01 5.00188078e-01 4.99691887e-01 5.00307795e-01
2.22968750e+00 4.99970140e-01 4.99999854e-01 1.83945495e-04 4.99813813e-01 5.00172304e-01 4.99696474e-01 5.00290917e-01
2.23031250e+00 4.99808182e-01 4.99992428e-01 1.79718657e-04 4.99811461e-01 5.00172380e-01 4.99689680e-01 5.00283584e-01
2.23093750e+00 5.00087903e-01 5.00001881e-01 1.84218640e-04 4.99812781e-01 5.00186581e-01 4.99703043e-01 5.00317486e-01
2.23156250e+00 4.99877875e-01 5.00002876e-01 1.83710298e-04 4.99820291e-01 5.00187319e-01 4.99707409e-01 5.00307030e-01
2.23218750e+00 4.99968005e-01 4.99991331e-01 1.75611192e-04 4.99803499e-01 5.00163725e-01 4.99717414e-01 5.00281172e-01
2.23281250e+00 5.00175577e-01 4.99999029e-01 1.80176493e-04 4.99813192e-01 5.00184831e-01 4.99705316e-01 5.00287287e-01
2.23343750e+00 5.00000302e-01 5.00003375e-01 1.77615472e-04 4.99833026e-01 5.00176557e-01 4.99709535e-01 5.00296854e-01
2.23406250e+00 4.99873062e-01 4.99998325e-01 1.85755617e-04 4.99808614e-01 5.00180845e-01 4.99694801e-01 5.00290235e-01
2.23468750e+00 4.99822949e-01 5.00005039e-01 1.77331775e-04 4.99831586e-01 5.00196055e-01 4.99715801e-01 5.00296982e-01
2.23531250e+00 5.00047578e-01 5.00006100e-01 1.73436150e-04 4.99827626e-01 5.00182332e-01 4.99702862e-01 5.00283641e-01
2.23593750e+00 5.00143912e-01 4.99992122e-01 1.75475235e-04 4.99824917e-01 5.00163397e-01 4.99711876e-01 5.00287194e-01
2.23656250e+00 4.99954047e-01 4.99993451e-01 1.76307786e-04 4.99817741e-01 5.00167954e-01 4.99703725e-01 5.00275756e-01
2.23718750e+00 5.00015063e-01 5.00001656e-01 1.79182673e-04 4.99834159e-01 5.00175261e-01 4.99719898e-01 5.00294054e-01
2.23781250e+00 5.00022013e-01 5.00000024e-01 1.82805189e-04 4.99818609e-01 5.00190774e-01 4.99700029e-01 5.00298354e-01
2.23843750e+00 4.99912585e-01 5.00001270e-01 1.79464146e-04 4.99816893e-01 5.00174946e-01 4.99717969e-01 5.00307032e-01
2.23906250e+00 4.99928136e-01 5.00004864e-01 1.81989193e-04 4.99826764e-01 5.00185591e-01 4.99694771e-01 5.00304159e-01
2.23968750e+00 5.00123428e-01 4.99988650e-01 1.76671939e-04 4.99807468e-01 5.00166740e-01 4.99699905e-01 5.00272478e-01
2.24031250e+00 5.00025845e-01 5.00001112e-01 1.85221442e-04 4.99807810e-01 5.00188719e-01 4.99701986e-01 5.00305833e-01
2.24093750e+00 4.99727612e-01 5.00011589e-01 1.82161762e-04 4.99827768e-01 5.00193236e-01 4.99711824e-01 5.00302002e-01
2.24156250e+00 5.00104478e-01 4.99998194e-01 1.86164728e-04 4.99823280e-01 5.00180445e-01 4.99707086e-01 5.00305119e-01
2.24218750e+00 5.00049923e-01 4.99994576e-01 1.85925971e-04 4.99814146e-01 5.00182406e-01 4.99688434e-01 5.00282157e-01
2.24281250e+00 4.99957928e-01 4.99991876e-01 1.83368119e-04 4.99801545e-01 5.00176266e-01 4.99704673e-01 5.00294777e-01
2.24343750e+00 5.00401276e-01 5.00001546e-01 1.82651718e-04 4.99815572e-01 5.00184555e-01 4.99704534e-01 5.00298428e-01
2.24406250e+00 5.00083596e-01 5.00006323e-01 1.83806477e-04 4.99827316e-01 5.00186558e-01 4.99710907e-01 5.00299114e-01
2.24468750e+00 4.99808912e-01 5.00005679e-01 1.81665890e-04 4.99824840e-01 5.00171175e-01 4.99704377e-01 5.00311400e-01
2.24531250e+00 5.00175663e-01 5.00000896e-01 1.85312476e-04 4.99825734e-01 5.00181478e-01 4.99709652e-01 5.00301266e-01
2.24593750e+00 4.99911578e-01 4.99994885e-01 1.77096103e-04 4.99824567e-01 5.00167119e-01 4.99700837e-01 5.00285655e-01
2.24656250e+00 4.99956324e-01 4.99991693e-01 1.85998564e-04 4.99805226e-01 5.00183575e-01 4.99685885e-01 5.00290843e-01
2.24718750e+00 4.99907848e-01 5.00006880e-01 1.83083682e-04 4.99821596e-01 5.00191053e-01 4.99715800e-01 5.00305591e-01
2.24781250e+00 4.99849802e-01 5.00014613e-01 1.82476234e-04 4.99829422e-01 5.00196188e-01 4.99721451e-01 5.00308059e-01
2.24843750e+00 5.00140179e-01 4.99993692e-01 1.78955315e-04 4.99818604e-01 5.00175870e-01 4.99702896e-01 5.00277789e-01
2.24906250e+00 4.99969696e-01 4.99986865e-01 1.79999682e-04 4.99811717e-01 5.00157003e-01 4.99676583e-01 5.00290590e-01
2.24968750e+00 5.00055705e-01 5.00008370e-01 1.88712016e-04 4.99817863e-01 5.00206439e-01 4.99702625e-01 5.00315625e-01
2.25031250e+00 5.00115885e-01 5.00004694e-01 1.83691922e-04 4.99827569e-01 5.00181890e-01 4.99705514e-01 5.00298007e-01
2.25093750e+00 4.99822790e-01 5.00003272e-01 1.87655787e-04 4.99822152e-01 5.00192579e-01 4.99698717e-01 5.00306395e-01
2.25156250e+00 5.00048161e-01 4.99998132e-01 1.81274143e-04 4.99824658e-01 5.00162787e-01 4.99701793e-01 5.00294572e-01
2.25218750e+00 5.00185932e-01 4.99989343e-01 1.83043265e-04 4.99799637e-01 5.00176140e-01 4.99689790e-01 5.00286211e-01
2.25281250e+00 5.00111713e-01 4.99999783e-01 1.87267022e-04 4.99812702e-01 5.00178872e-01 4.99698399e-01 5.00311464e-01
2.25343750e+00 4.99717824e-01 5.00008971e-01 1.79700586e-04 4.99821926e-01 5.00187160e-01 4.99725708e-01 5.00300361e-01
2.25406250e+00 4.99894713e-01 5.00000168e-01 1.79899743e-04 4.99824325e-01 5.00177381e-01 4.99703218e-01 5.00296200e-01
2.25468750e+00 5.00152669e-01 4.99991355e-01 1.78208443e-04 4.99810914e-01 5.00162810e-01 4.99698204e-01 5.00277863e-01
2.25531250e+00 4.99839051e-01 4.99995644e-01 1.78906892e-04 4.99831067e-01 5.00165272e-01 4.99692783e-01 5.00291402e-01
2.25593750e+00 5.00199910e-01 5.00008562e-01 1.89667347e-04 4.99822159e-01 5.00196804e-01 4.99687860e-01 5.00324634e-01
2.25656250e+00 5.00087206e-01 5.00003462e-01 1.77972137e-04 4.99833236e-01 5.00175589e-01 4.99690420e-01 5.00282220e-01
2.25718750e+00 4.99717055e-01 4.99994643e-01 1.83168462e-04 4.99812493e-01 5.00175824e-01 4.99694496e-01 5.00301307e-01
2.25781250e+00 4.99992670e-01 4.99999448e-01 1.77454267e-04 4.99827742e-01 5.00172061e-01 4.99690865e-01 5.00301621e-01
2.25843750e+00 4.99738317e-01 5.00002604e-01 1.81134900e-04 4.99828237e-01 5.00179189e-01 4.99701653e-01 5.00293704e-01
2.25906250e+00 5.00192149e-01 5.00002404e-01 1.86656706e-04 4.99825211e-01 5.00194122e-01 4.99681523e-01 5.00305689e-01
2.25968750e+00 5.00230012e-01 5.00002520e-01 1.81975665e-04 4.99817326e-01 5.00175951e-01 4.99706496e-01 5.00298198e-01
2.26031250e+00 4.99862846e-01 5.00001145e-01 1.82454870e-04 4.99826142e-01 5.00180185e-01 4.99707626e-01 5.00284797e-01
2.26093750e+00 5.00113942e-01 4.99994862e-01 1.81196978e-04 4.99814549e-01 5.00168940e-01 4.99709269e-01 5.00300358e-01
2.26156250e+00 4.99835423e-01 4.99994623e-01 1.75497260e-04 4.99817470e-01 5.00167479e-01 4.99716278e-01 5.00275064e-01
2.26218750e+00 5.00012896e-01 5.00004032e-01 1.91515349e-04 4.99821342e-01 5.00194105e-01 4.99673234e-01 5.00309513e-01
2.26281250e+00 5.00378462e-01 5.00003061e-01 1.79190116e-04 4.99826952e-01 5.00179922e-01 4.99715019e-01 5.00299638e-01
2.26343750e+00 4.99842047e-01 5.00007259e-01 1.87826817e-04 4.99821154e-01 5.00184757e-01 4.99706053e-01 5.00339938e-01
2.26406250e+00 4.99823812e-01 4.99990715e-01 1.80662375e-04 4.99814785e-01 5.00173861e-01 4.99708559e-01 5.00287741e-01
2.26468750e+00 5.00109644e-01 4.99993788e-01 1.88731117e-04 4.99809934e-01 5.00187927e-01 4.99686194e-01 5.00313272e-01
2.26531250e+00 4.99926710e-01 5.00005619e-01 1.83330024e-04 4.99824334e-01 5.00184384e-01 4.99709144e-01 5.00302412e-01
2.26593750e+00 4.99947034e-01 5.00002287e-01 1.86790840e-04 4.99820080e-01 5.00191678e-01 4.99695508e-01 5.00307219e-01
2.26656250e+00 4.99879302e-01 5.00007183e-01 1.86100417e-04 4.99821323e-01 5.00188931e-01 4.99696196e-01 5.00310160e-01
2.26718750e+00 5.00163196e-01 4.99997946e-01 1.80255763e-04 4.99818957e-01 5.00176576e-01 4.99702221e-01 5.00285272e-01
2.26781250e+00 5.00070807e-01 4.99984143e-01 1.79771507e-04 4.99808283e-01 5.00167049e-01 4.99689388e-01 5.00277442e-01
2.26843750e+00 4.99997994e-01 5.00002520e-01 1.82784621e-04 4.99823379e-01 5.00187309e-01 4.99703811e-01 5.00315130e-01
2.26906250e+00 5.00146965e-01 4.99999715e-01 1.79361601e-04 4.99825591e-01 5.00176321e-01 4.99696204e-01 5.00295590e-01
2.26968750e+00 4.99853354e-01 5.00005854e-01 1.82196413e-04 4.99834837e-01 5.00194458e-01 4.99713044e-01 5.00311490e-01
2.27031250e+00 4.99798891e-01 5.00005685e-01 1.83285654e-04 4.99821497e-01 5.00187346e-01 4.99702381e-01 5.00298773e-01
2.27093750e+00 4.99938788e-01 4.99990244e-01 1.87359145e-04 4.99803865e-01 5.00170715e-01 4.99682170e-01 5.00319738e-01
2.27156250e+00 5.00473158e-01 4.99996558e-01 1.81399679e-04 4.99817516e-01 5.00170204e-01 4.99701636e-01 5.00303121e-01
2.27218750e+00 5.00065014e-01 5.00001842e-01 1.81051880e-04 4.99826696e-01 5.00172589e-01 4.99704123e-01 5.00304930e-01
2.27281250e+00 4.99888405e-01 5.00004392e-01 1.78909997e-04 4.99836188e-01 5.00182083e-01 4.99698315e-01 5.00279748e-01
2.27343750e+00 5.00058135e-01 5.00008993e-01 1.80447763e-04 4.99831654e-01 5.00192494e-01 4.99700918e-01 5.00299293e-01
2.27406250e+00 4.99601623e-01 4.99994454e-01 1.86531998e-04 4.99815103e-01 5.00181462e-01 4.99702872e-01 5.00309387e-01
2.27468750e+00 5.00023487e-01 4.99991515e-01 1.84301108e-04 4.99817949e-01 5.00172037e-01 4.99681103e-01 5.00290918e-01
2.27531250e+00 5.00121465e-01 5.00004171e-01 1.77716524e-04 4.99822242e-01 5.00173240e-01 4.99719572e-01 5.00289109e-01
2.27593750e+00 5.00095090e-01 5.00002039e-01 1.73477134e-04 4.99835140e-01 5.00171169e-01 4.99699886e-01 5.00288614e-01
2.27656250e+00 5.00100192e-01 5.00001436e-01 1.76728765e-04 4.99817965e-01 5.00174139e-01 4.99722012e-01 5.00288633e-01
2.27718750e+00 4.99993437e-01 4.99996717e-01 1.87288086e-04 4.99817658e-01 5.00167385e-01 4.99699070e-01 5.00314129e-01
2.27781250e+00 5.00204119e-01 4.99998644e-01 1.78887861e-04 4.99823080e-01 5.00176450e-01 4.99713183e-01 5.00303867e-01
2.27843750e+00 4.99680851e-01 5.00009952e-01 1.90751625e-04 4.99816450e-01 5.00191216e-01 4.99696143e-01 5.00318244e-01
2.27906250e+00 4.99990295e-01 4.99999781e-01 1.78481031e-04 4.99825759e-01 5.00173758e-01 4.99702971e-01 5.00290735e-01
2.27968750e+00 5.00311610e-01 4.99993214e-01 1.81822622e-04 4.99814363e-01 5.00172753e-01 4.99690751e-01 5.00280107e-01
2.28031250e+00 4.99797865e-01 4.99997387e-01 1.78657522e-04 4.99817217e-01 5.00170742e-01 4.99711483e-01 5.00293466e-01
2.28093750e+00 5.00006474e-01 4.99990604e-01 1.80116994e-04 4.99819901e-01 5.00176568e-01 4.99697146e-01 5.00288100e-01
2.28156250e+00 4.99973779e-01 5.00005944e-01 1.79826491e-04 4.99839719e-01 5.00188584e-01 4.99710456e-01 5.00303017e-01
2.28218750e+00 4.99829515e-01 5.00010738e-01 1.74474307e-04 4.99847123e-01 5.00182096e-01 4.99716380e-01 5.00300023e-01
2.28281250e+00 5.00282339e-01 4.99996867e-01 1.81560611e-04 4.99825710e-01 5.00176698e-01 4.99689695e-01 5.00294134e-01
2.28343750e+00 5.00017152e-01 4.99997682e-01 1.81401404e-04 4.99820545e-01 5.00175573e-01 4.99702921e-01 5.00295826e-01
2.28406250e+00 4.99984747e-01 4.99996210e-01 1.83817820e-04 4.99825739e-01 5.00170056e-01 4.99681765e-01 5.00296145e-01
2.28468750e+00 4.99936142e-01 5.00001764e-01 1.88192634e-04 4.99820192e-01 5.00189945e-01 4.99694523e-01 5.00310006e-01
2.28531250e+00 4.99871423e-01 5.00006627e-01 1.80519256e-04 4.99829177e-01 5.00178763e-01 4.99698571e-01 5.00300661e-01
2.28593750e+00 5.00229185e-01 4.99991963e-01 1.77537995e-04 4.99820732e-01 5.00168023e-01 4.99697084e-01 5.00286069e-01
2.28656250e+00 5.00025457e-01 4.99998903e-01 1.86911941e-04 4.99821324e-01 5.00181873e-01 4.99700590e-01 5.00293173e-01
2.28718750e+00 4.99907077e-01 5.00000044e-01 1.84896345e-04 4.99815517e-01 5.00177892e-01 4.99710421e-01 5.00308499e-01
2.28781250e+00 5.00006249e-01 4.99998924e-01 1.88666607e-04 4.99808451e-01 5.00196067e-01 4.99671388e-01 5.00299229e-01
2.28843750e+00 4.99962200e-01 5.00008067e-01 1.81592480e-04 4.99830506e-01 5.00189783e-01 4.99714438e-01 5.00304598e-01
2.28906250e+00 4.99971019e-01 4.99995940e-01 1.81880999e-04 4.99819948e-01 5.00177750e-01 4.99694331e-01 5.00302368e-01
2.28968750e+00 4.99979202e-01 4.99994695e-01 1.83526965e-04 4.99808072e-01 5.00170288e-01 4.99685852e-01 5.00293496e-01
2.29031250e+00 5.00123220e-01 5.00000671e-01 1.80980545e-04 4.99826114e-01 5.00172603e-01 4.99704830e-01 5.00312110e-01
2.29093750e+00 5.00072527e-01 4.99998503e-01 1.87021368e-04 4.99810454e-01 5.00182854e-01 4.99699244e-01 5.00301637e-01
2.29156250e+00 4.99933549e-01 4.99998871e-01 1.81806301e-04 4.99821233e-01 5.00186869e-01 4.99693604e-01 5.00297638e-01
2.29218750e+00 5.00219011e-01 5.00004175e-01 1.76426908e-04 4.99824466e-01 5.00185941e-01 4.99713694e-01 5.00291458e-01
2.29281250e+00 4.99862712e-01 4.99995512e-01 1.80519399e-04 4.99817068e-01 5.00175846e-01 4.99694569e-01 5.00300279e-01
2.29343750e+00 4.99866481e-01 4.99997080e-01 1.81431894e-04 4.99812299e-01 5.00175574e-01 4.99694780e-01 5.00280908e-01
2.29406250e+00 5.00061514e-01 5.00010262e-01 1.81662609e-04 4.99831152e-01 5.00193346e-01 4.99720531e-01 5.00301653e-01
2.29468750e+00 4.99995429e-01 5.00000247e-01 1.78075668e-04 4.99822206e-01 5.00180428e-01 4.99700641e-01 5.00280307e-01
2.29531250e+00 5.00124772e-01 5.00002985e-01 1.83549735e-04 4.99828793e-01 5.00175904e-01 4.99703091e-01 5.00299578e-01
2.29593750e+00 4.99792088e-01 4.99997953e-01 1.86023912e-04 4.99812254e-01 5.00187202e-01 4.99701821e-01 5.00289494e-01
2.29656250e+00 4.99995210e-01 4.99994415e-01 1.82779196e-04 4.99816281e-01 5.00179802e-01 4.99689303e-01 5.00293303e-01
2.29718750e+00 5.00063141e-01 4.99999458e-01 1.90723532e-04 4.99817409e-01 5.00171352e-01 4.99664891e-01 5.00306226e-01
2.29781250e+00 4.99893540e-01 4.99995191e-01 1.81557460e-04 4.99821749e-01 5.00176982e-01 4.99694703e-01 5.00296438e-01
2.29843750e+00 5.00235515e-01 5.00004109e-01 1.85051023e-04 4.99823853e-01 5.00181714e-01 4.99695536e-01 5.00314926e-01
2.29906250e+00 4.99786299e-01 4.99998689e-01 1.84574809e-04 4.99812908e-01 5.00179780e-01 4.99702965e-01 5.00317674e-01
2.29968750e+00 5.00008240e-01 4.99998459e-01 1.83962183e-04 4.99812274e-01 5.00182790e-01 4.99692533e-01 5.00298954e-01
2.30031250e+00 5.00178935e-01 5.00001497e-01 1.81227759e-04 4.99825081e-01 5.00177777e-01 4.99700395e-01 5.00296097e-01
2.30093750e+00 4.99713564e-01 5.00000628e-01 1.81818770e-04 4.99820035e-01 5.00179220e-01 4.99702535e-01 5.00291633e-01
2.30156250e+00 5.00157995e-01 5.00006660e-01 1.79689099e-04 4.99827847e-01 5.00180261e-01 4.99718226e-01 5.00316667e-01
2.30218750e+00 4.99918964e-01 4.99999194e-01 1.86203584e-04 4.99817878e-01 5.00185387e-01 4.99702633e-01 5.00297256e-01
2.30281250e+00 4.99979576e-01 5.00000976e-01 1.82269014e-04 4.99828940e-01 5.00181865e-01 4.99704225e-01 5.00329989e-01
2.30343750e+00 5.00199376e-01 4.99996910e-01 1.84723770e-04 4.99811231e-01 5.00190709e-01 4.99686741e-01 5.00296770e-01
2.30406250e+00 4.99810052e-01 4.99993245e-01 1.93890130e-04 4.99790648e-01 5.00180823e-01 4.99675695e-01 5.00309135e-01
2.30468750e+00 4.99970932e-01 5.00002818e-01 1.75791933e-04 4.99823289e-01 5.00177437e-01 4.99717172e-01 5.00297224e-01
2.30531250e+00 5.00081870e-01 4.99992424e-01 1.84992908e-04 4.99817795e-01 5.00170009e-01 4.99687385e-01 5.00290129e-01
2.30593750e+00 5.00114001e-01 5.00007794e-01 1.83020816e-04 4.99831914e-01 5.00182220e-01 4.99711764e-01 5.00319446e-01
2.30656250e+00 4.99903655e-01 5.00002514e-01 1.85085569e-04 4.99818381e-01 5.00177468e-01 4.99698652e-01 5.00281097e-01
2.30718750e+00 4.99984426e-01 4.99987203e-01 1.92175924e-04 4.99789870e-01 5.00163937e-01 4.99664391e-01 5.00302054e-01
2.30781250e+00 5.00183121e-01 5.00003934e-01 1.87167478e-04 4.99814607e-01 5.00182829e-01 4.99694741e-01 5.00310941e-01
2.30843750e+00 4.99738658e-01 5.00003032e-01 1.92659266e-04 4.99813979e-01 5.00183653e-01 4.99679054e-01 5.00318929e-01
2.30906250e+00 5.00052911e-01 4.99999319e-01 1.78078673e-04 4.99823760e-01 5.00189987e-01 4.99719249e-01 5.00288326e-01
2.30968750e+00 5.00106922e-01 5.00005088e-01 1.90307410e-04 4.99825450e-01 5.00197493e-01 4.99698190e-01 5.00323625e-01
2.31031250e+00 4.99626080e-01 4.99994743e-01 1.83353546e-04 4.99816828e-01 5.00173937e-01 4.99700621e-01 5.00299830e-01
2.31093750e+00 5.00396972e-01 4.99996313e-01 1.83162366e-04 4.99823779e-01 5.00172577e-01 4.99706134e-01 5.00301902e-01
2.31156250e+00 5.00249132e-01 5.00003488e-01 1.83510595e-04 4.99817573e-01 5.00190624e-01 4.99701023e-01 5.00284276e-01
2.31218750e+00 4.99954871e-01 5.00006453e-01 1.81967081e-04 4.99833274e-01 5.00183992e-01 4.99718378e-01 5.00311678e-01
2.31281250e+00 4.99673062e-01 5.00000236e-01 1.89731140e-04 4.99812463e-01 5.00188456e-01 4.99686917e-01 5.00305131e-01
2.31343750e+00 4.99571350e-01 4.99993884e-01 1.76677727e-04 4.99816150e-01 5.00161234e-01 4.99705850e-01 5.00278730e-01
2.31406250e+00 5.00541897e-01 5.00009908e-01 1.88811208e-04 4.99828937e-01 5.00198409e-01 4.99676300e-01 5.00324551e-01
2.31468750e+00 5.00093295e-01 5.00000333e-01 1.88976589e-04 4.99816479e-01 5.00177167e-01 4.99689539e-01 5.00304874e-01
2.31531250e+00 4.99993751e-01 4.99994190e-01 1.80846037e-04 4.99810279e-01 5.00167922e-01 4.99700407e-01 5.00289952e-01
2.31593750e+00 5.00002949e-01 4.99998822e-01 1.84416309e-04 4.99811441e-01 5.00182411e-01 4.99703510e-01 5.00306022e-01
2.31656250e+00 4.99796951e-01 4.99997943e-01 1.79467206e-04 4.99824556e-01 5.00173604e-01 4.99716134e-01 5.00292001e-01
2.31718750e+00 5.00249100e-01 5.00004926e-01 1.83745658e-04 4.99826805e-01 5.00186656e-01 4.99694116e-01 5.00291595e-01
2.31781250e+00 4.99986353e-01 4.99997089e-01 1.92190926e-04 4.99809113e-01 5.00176432e-01 4.99693053e-01 5.00316591e-01
2.31843750e+00 4.99910755e-01 5.00001693e-01 1.85605586e-04 4.99820072e-01 5.00185974e-01 4.99690688e-01 5.00297529e-01
2.31906250e+00 4.99862361e-01 5.00002727e-01 1.82750698e-04 4.99821192e-01 5.00176676e-01 4.99700541e-01 5.00305782e-01
2.31968750e+00 4.99833246e-01 4.99994006e-01 1.86164481e-04 4.99816152e-01 5.00169691e-01 4.99667140e-01 5.00291239e-01
2.32031250e+00 5.00416315e-01 5.00003382e-01 1.85241179e-04 4.99825360e-01 5.00184139e-01 4.99696693e-01 5.00295816e-01
2.32093750e+00 5.00059769e-01 5.00004929e-01 1.85954019e-04 4.99822576e-01 5.00184700e-01 4.99709872e-01 5.00303237e-01
2.32156250e+00 4.99699688e-01 4.99998729e-01 1.84055603e-04 4.99813448e-01 5.00169775e-01 4.99699610e-01 5.00303455e-01
2.32218750e+00 4.99925395e-01 4.99995549e-01 1.85102760e-04 4.99804708e-01 5.00177537e-01 4.99706240e-01 5.00307356e-01
2.32281250e+00 4.99859349e-01 4.99998305e-01 1.86764379e-04 4.99818598e-01 5.00181010e-01 4.99671243e-01 5.00302227e-01
2.32343750e+00 5.00164399e-01 4.99996475e-01 1.86330538e-04 4.99816056e-01 5.00186597e-01 4.99687296e-01 5.00297051e-01
2.32406250e+00 5.00211485e-01 5.00002627e-01 1.75577630e-04 4.99833685e-01 5.00178476e-01 4.99712875e-01 5.00286915e-01
2.32468750e+00 5.00124174e-01 5.00002639e-01 1.85213750e-04 4.99823508e-01 5.00184127e-01 4.99678654e-01 5.00298028e-01
2.32531250e+00 4.99983348e-01 4.99997270e-01 1.83269183e-04 4.99813595e-01 5.00169835e-01 4.99708728e-01 5.00300954e-01
2.32593750e+00 4.99877750e-01 4.99994632e-01 1.83778556e-04 4.99808760e-01 5.00171694e-01 4.99691285e-01 5.00291614e-01
2.32656250e+00 5.00044032e-01 5.00000254e-01 1.88732779e-04 4.99819530e-01 5.00177029e-01 4.99685213e-01 5.00303555e-01
2.32718750e+00 5.00034610e-01 5.00006565e-01 1.80236410e-04 4.99830392e-01 5.00189551e-01 4.99699728e-01 5.00280832e-01
2.32781250e+00 4.99973417e-01 4.99999638e-01 1.78970608e-04 4.99834699e-01 5.00164412e-01 4.99693704e-01 5.00304218e-01
2.32843750e+00 4.99931963e-01 4.99999753e-01 1.85618685e-04 4.99817746e-01 5.00174402e-01 4.99704481e-01 5.00295117e-01
2.32906250e+00 5.00002122e-01 4.99999063e-01 1.80058045e-04 4.99822215e-01 5.00178391e-01 4.99718053e-01 5.00295561e-01
2.32968750e+00 5.00107022e-01 5.00002659e-01 1.77282215e-04 4.99830420e-01 5.00180748e-01 4.99700103e-01 5.00290250e-01
2.33031250e+00 4.99893790e-01 5.00002694e-01 1.76315082e-04 4.99834373e-01 5.00174793e-01 4.99715282e-01 5.00305239e-01
2.33093750e+00 4.99925363e-01 4.99994843e-01 1.85423778e-04 4.99810695e-01 5.00173014e-01 4.99715706e-01 5.00311131e-01
2.33156250e+00 5.00152894e-01 4.99999619e-01 1.82008495e-04 4.99820811e-01 5.00174969e-01 4.99698430e-01 5.00299221e-01
2.33218750e+00 4.99929464e-01 4.99995766e-01 1.95396161e-04 4.99795078e-01 5.00199997e-01 4.99677648e-01 5.00308470e-01
2.33281250e+00 5.00106689e-01 5.00000102e-01 1.79873990e-04 4.99829025e-01 5.00169908e-01 4.99708229e-01 5.00306679e-01
2.33343750e+00 5.00043700e-01 4.99999133e-01 1.83731024e-04 4.99819441e-01 5.00177915e-01 4.99701397e-01 5.00291070e-01
2.33406250e+00 4.99592220e-01 4.99997774e-01 1.77527420e-04 4.99823397e-01 5.00175229e-01 4.99711248e-01 5.00287668e-01
2.33468750e+00 4.99957301e-01 5.00012495e-01 1.81697197e-04 4.99834880e-01 5.00181674e-01 4.99706213e-01 5.00320104e-01
2.33531250e+00 5.00121547e-01 5.00003620e-01 1.93886412e-04 4.99820143e-01 5.00176765e-01 4.99691295e-01 5.00335194e-01
2.33593750e+00 5.00197359e-01 4.99996009e-01 1.82019303e-04 4.99822907e-01 5.00161959e-01 4.99694357e-01 5.00298480e-01
2.33656250e+00 5.00201148e-01 5.00003371e-01 1.82833315e-04 4.99821273e-01 5.00190585e-01 4.99720464e-01 5.00308788e-01
2.33718750e+00 4.99826829e-01 4.99989799e-01 1.79711410e-04 4.99814115e-01 5.00165567e-01 4.99692667e-01 5.00268195e-01
2.33781250e+00 4.99993804e-01 5.00003418e-01 1.85874835e-04 4.99818650e-01 5.00191918e-01 4.99705958e-01 5.00301419e-01
2.33843750e+00 4.99912374e-01 5.00006931e-01 1.91224645e-04 4.99825545e-01 5.00196716e-01 4.99691999e-01 5.00313267e-01
2.33906250e+00 4.99814025e-01 4.99997952e-01 1.78803473e-04 4.99824247e-01 5.00179824e-01 4.99712681e-01 5.00285812e-01
2.33968750e+00 5.00374144e-01 5.00002066e-01 1.82729422e-04 4.99817718e-01 5.00169638e-01 4.99698919e-01 5.00305905e-01
2.34031250e+00 5.00069293e-01 4.99998994e-01 1.84712804e-04 4.99819664e-01 5.00172384e-01 4.99704905e-01 5.00303586e-01
2.34093750e+00 4.99860545e-01 5.00006004e-01 1.87877266e-04 4.99827579e-01 5.00188341e-01 4.99688685e-01 5.00303954e-01
2.34156250e+00 4.99890688e-01 4.99998855e-01 1.86751240e-04 4.99809528e-01 5.00188280e-01 4.99703285e-01 5.00305384e-01
2.34218750e+00 5.00063600e-01 5.00000117e-01 1.91249826e-04 4.99824214e-01 5.00187489e-01 4.99698425e-01 5.00325293e-01
2.34281250e+00 5.00097665e-01 5.00002551e-01 1.81874542e-04 4.99819804e-01 5.00173197e-01 4.99705417e-01 5.00297475e-01
2.34343750e+00 4.99948525e-01 4.99995707e-01 1.84300389e-04 4.99807932e-01 5.00174928e-01 4.99698003e-01 5.00300852e-01
2.34406250e+00 5.00395422e-01 5.00009191e-01 1.78174640e-04 4.99830149e-01 5.00186127e-01 4.99728769e-01 5.00324260e-01
2.34468750e+00 5.00074850e-01 4.99994860e-01 1.82580457e-04 4.99805386e-01 5.00167844e-01 4.99689501e-01 5.00293829e-01
2.34531250e+00 4.99660422e-01 4.99996382e-01 1.88566288e-04 4.99813230e-01 5.00180650e-01 4.99683687e-01 5.00300982e-01
2.34593750e+00 4.99932559e-01 5.00000440e-01 1.85272868e-04 4.99824664e-01 5.00177166e-01 4.99692217e-01 5.00297345e-01
2.34656250e+00 4.99766463e-01 4.99997137e-01 1.75645248e-04 4.99819508e-01 5.00171319e-01 4.99706469e-01 5.00296574e-01
2.34718750e+00 5.00030211e-01 5.00002229e-01 1.84646421e-04 4.99820288e-01 5.00183000e-01 4.99710257e-01 5.00309898e-01
2.34781250e+00 5.00069075e-01 4.99990285e-01 1.87469827e-04 4.99806200e-01 5.00182399e-01 4.99685139e-01 5.00299874e-01
2.34843750e+00 5.00077122e-01 5.00003135e-01 1.92343933e-04 4.99815405e-01 5.00195565e-01 4.99689813e-01 5.00311671e-01
2.34906250e+00 5.00021815e-01 5.00004580e-01 1.76483615e-04 4.99830347e-01 5.00174560e-01 4.99720561e-01 5.00284994e-01
2.34968750e+00 4.99851579e-01 4.99993863e-01 1.83851460e-04 4.99807721e-01 5.00177329e-01 4.99705628e-01 5.00300470e-01
2.35031250e+00 5.00207696e-01 5.00006311e-01 1.84062291e-04 4.99834320e-01 5.00193968e-01 4.99710310e-01 5.00316166e-01
2.35093750e+00 4.99901174e-01 4.99994595e-01 1.85876472e-04 4.99812591e-01 5.00174579e-01 4.99696321e-01 5.00306591e-01
2.35156250e+00 4.99985374e-01 4.99999263e-01 1.86401771e-04 4.99818951e-01 5.00179017e-01 4.99686790e-01 5.00298123e-01
2.35218750e+00 5.00140988e-01 5.00004524e-01 1.84152170e-04 4.99821483e-01 5.00182328e-01 4.99697955e-01 5.00299212e-01
2.35281250e+00 4.99735928e-01 4.99993697e-01 1.84552862e-04 4.99820206e-01 5.00165421e-01 4.99688752e-01 5.00297076e-01
2.35343750e+00 5.00076447e-01 4.99998223e-01 1.84970804e-04 4.99807581e-01 5.00180850e-01 4.99698914e-01 5.00301960e-01
2.35406250e+00 4.99977575e-01 4.99997998e-01 1.86601412e-04 4.99811434e-01 5.00181780e-01 4.99692791e-01 5.00297617e-01
2.35468750e+00 4.99920559e-01 5.00009475e-01 1.80143338e-04 4.99841299e-01 5.00176308e-01 4.99728489e-01 5.00313739e-01
2.35531250e+00 5.00334564e-01 5.00008577e-01 1.87892540e-04 4.99822140e-01 5.00188121e-01 4.99699867e-01 5.00315543e-01
2.35593750e+00 4.99737474e-01 4.99992880e-01 1.93466262e-04 4.99793669e-01 5.00171963e-01 4.99663092e-01 5.00314977e-01
2.35656250e+00 4.99825916e-01 4.99995161e-01 1.86768414e-04 4.99812748e-01 5.00184113e-01 4.99696221e-01 5.00302324e-01
2.35718750e+00 5.00048270e-01 4.99996283e-01 1.94578915e-04 4.99816155e-01 5.00182083e-01 4.99671666e-01 5.00319742e-01
2.35781250e+00 4.99954224e-01 5.00009209e-01 1.84938190e-04 4.99824270e-01 5.00189156e-01 4.99713656e-01 5.00306648e-01
2.35843750e+00 5.00127979e-01 5.00001055e-01 1.87732774e-04 4.99823748e-01 5.00174445e-01 4.99683066e-01 5.00291587e-01
2.35906250e+00 5.00087225e-01 4.99992033e-01 1.86428272e-04 4.99807543e-01 5.00180411e-01 4.99681002e-01 5.00278725e-01
2.35968750e+00 5.00030597e-01 5.00004078e-01 1.82650699e-04 4.99831952e-01 5.00178894e-01 4.99698283e-01 5.00308717e-01
2.36031250e+00 5.00121547e-01 4.99993235e-01 1.84666980e-04 4.99821188e-01 5.00169404e-01 4.99697388e-01 5.00293419e-01
2.36093750e+00 4.99779661e-01 5.00005286e-01 1.89100930e-04 4.99825537e-01 5.00195283e-01 4.99701155e-01 5.00297181e-01
2.36156250e+00 4.99924138e-01 5.00004113e-01 1.89647142e-04 4.99822224e-01 5.00189614e-01 4.99697485e-01 5.00315279e-01
2.36218750e+00 5.00175314e-01 4.99992394e-01 1.82234630e-04 4.99815449e-01 5.00170496e-01 4.99704282e-01 5.00298465e-01
2.36281250e+00 5.00323024e-01 5.00000692e-01 1.77942806e-04 4.99830187e-01 5.00178707e-01 4.99711113e-01 5.00307729e-01
2.36343750e+00 4.99927417e-01 4.99992263e-01 1.77172967e-04 4.99812519e-01 5.00154234e-01 4.99689408e-01 5.00277586e-01
2.36406250e+00 4.99769102e-01 5.00005809e-01 1.76818838e-04 4.99833983e-01 5.00169007e-01 4.99723411e-01 5.00307574e-01
2.36468750e+00 4.99907438e-01 5.00010688e-01 1.82462228e-04 4.99833702e-01 5.00182438e-01 4.99709040e-01 5.00305049e-01
2.36531250e+00 5.00034094e-01 4.99992304e-01 1.79935990e-04 4.99815817e-01 5.00175048e-01 4.99696596e-01 5.00282465e-01
2.36593750e+00 4.99935799e-01 5.00000068e-01 1.83887672e-04 4.99810550e-01 5.00184156e-01 4.99713493e-01 5.00307513e-01
2.36656250e+00 5.00195274e-01 4.99998110e-01 1.88982660e-04 4.99818665e-01 5.00180752e-01 4.99683062e-01 5.00309318e-01
2.36718750e+00 5.00169122e-01 5.00006561e-01 1.88903983e-04 4.99825592e-01 5.00195714e-01 4.99681392e-01 5.00303147e-01
2.36781250e+00 4.99791352e-01 4.99998304e-01 1.83706113e-04 4.99826901e-01 5.00174539e-01 4.99689758e-01 5.00296950e-01
2.36843750e+00 5.00038255e-01 4.99990824e-01 1.81480423e-04 4.99815815e-01 5.00166138e-01 4.99669160e-01 5.00283958e-01
2.36906250e+00 4.99954970e-01 5.00007416e-01 1.86201720e-04 4.99820766e-01 5.00192710e-01 4.99701810e-01 5.00314067e-01
2.36968750e+00 4.99885269e-01 4.99998388e-01 1.83286096e-04 4.99823933e-01 5.00169939e-01 4.99689116e-01 5.00287405e-01
2.37031250e+00 5.00101534e-01 5.00008286e-01 1.82557538e-04 4.99818749e-01 5.00188179e-01 4.99701340e-01 5.00287732e-01
2.37093750e+00 5.00232837e-01 5.00008015e-01 1.83608144e-04 4.99830895e-01 5.00188211e-01 4.99703744e-01 5.00306036e-01
2.37156250e+00 5.00036037e-01 4.99980583e-01 1.81609646e-04 4.99808844e-01 5.00159863e-01 4.99680356e-01 5.00262255e-01
2.37218750e+00 4.99662319e-01 5.00001211e-01 1.84801106e-04 4.99829269e-01 5.00182274e-01 4.99704288e-01 5.00306010e-01
2.37281250e+00 4.99850978e-01 5.00004797e-01 1.85805360e-04 4.99828181e-01 5.00177510e-01 4.99707153e-01 5.00304756e-01
2.37343750e+00 5.00269539e-01 4.99999567e-01 1.86075208e-04 4.99818820e-01 5.00185514e-01 4.99691037e-01 5.00307789e-01
2.37406250e+00 5.00208325e-01 5.00006062e-01 1.82129231e-04 4.99827240e-01 5.00189333e-01 4.99723016e-01 5.00301045e-01
2.37468750e+00 4.99905795e-01 4.99998370e-01 1.75233151e-04 4.99826550e-01 5.00173621e-01 4.99717494e-01 5.00293228e-01
2.37531250e+00 4.99743073e-01 5.00000983e-01 1.82896110e-04 4.99813237e-01 5.00184736e-01 4.99702982e-01 5.00286820e-01
2.37593750e+00 4.99948429e-01 4.99989212e-01 1.85752638e-04 4.99806873e-01 5.00164456e-01 4.99670762e-01 5.00281084e-01
2.37656250e+00 5.00102341e-01 4.99993919e-01 1.85724125e-04 4.99815364e-01 5.00175768e-01 4.99699027e-01 5.00298874e-01
2.37718750e+00 5.00061616e-01 5.00009210e-01 1.77154751e-04 4.99841196e-01 5.00187620e-01 4.99714125e-01 5.00308116e-01
2.37781250e+00 5.00158762e-01 4.99999038e-01 1.86890942e-04 4.99811825e-01 5.00179535e-01 4.99710698e-01 5.00309202e-01
2.37843750e+00 5.00001035e-01 5.00009806e-01 1.90978990e-04 4.99824144e-01 5.00195048e-01 4.99687288e-01 5.00316729e-01
2.37906250e+00 4.99752169e-01 4.99996956e-01 1.86949550e-04 4.99810700e-01 5.00185805e-01 4.99687371e-01 5.00287202e-01
2.37968750e+00 4.99778420e-01 4.99995336e-01 1.82121478e-04 4.99812890e-01 5.00174017e-01 4.99708355e-01 5.00302796e-01
2.38031250e+00 5.00216978e-01 5.00007156e-01 1.83847035e-04 4.99824307e-01 5.00188681e-01 4.99720826e-01 5.00310899e-01
2.38093750e+00 5.00194008e-01 4.99997288e-01 1.87552236e-04 4.99812785e-01 5.00182542e-01 4.99680722e-01 5.00316538e-01
2.38156250e+00 4.99890880e-01 5.00009504e-01 1.87436339e-04 4.99830493e-01 5.00200567e-01 4.99700794e-01 5.00312038e-01
2.38218750e+00 5.00036224e-01 4.99990779e-01 1.79627330e-04 4.99811825e-01 5.00172998e-01 4.99710620e-01 5.00270456e-01
2.38281250e+00 4.99968628e-01 4.99994939e-01 1.79225112e-04 4.99820251e-01 5.00174150e-01 4.99704096e-01 5.00266860e-01
2.38343750e+00 5.00220657e-01 5.00009506e-01 1.85480712e-04 4.99826492e-01 5.00189532e-01 4.99699148e-01 5.00309062e-01
2.38406250e+00 4.99964859e-01 4.99994318e-01 1.87082915e-04 4.99808098e-01 5.00182772e-01 4.99689145e-01 5.00311525e-01
2.38468750e+00 4.99696330e-01 5.00006023e-01 1.91234552e-04 4.99825416e-01 5.00193071e-01 4.99690720e-01 5.00317686e-01
2.38531250e+00 5.00109582e-01 4.99991284e-01 1.87725266e-04 4.99807897e-01 5.00174573e-01 4.99673014e-01 5.00284035e-01
2.38593750e+00 4.99843989e-01 4.99995848e-01 1.86534971e-04 4.99812048e-01 5.00184959e-01 4.99693079e-01 5.00303160e-01
2.38656250e+00 5.00070954e-01 5.00012424e-01 1.84658061e-04 4.99826690e-01 5.00187482e-01 4.99700086e-01 5.00305731e-01
2.38718750e+00 5.00249508e-01 4.99991550e-01 1.88436587e-04 4.99804027e-01 5.00177851e-01 4.99679386e-01 5.00305890e-01
2.38781250e+00 4.99811378e-01 5.00004563e-01 1.84564195e-04 4.99823817e-01 5.00192773e-01 4.99704597e-01 5.00299125e-01
2.38843750e+00 5.00072495e-01 4.99999196e-01 1.79778112e-04 4.99830358e-01 5.00170130e-01 4.99704538e-01 5.00281789e-01
2.38906250e+00 5.00051159e-01 4.99999610e-01 1.84081256e-04 4.99818457e-01 5.00192199e-01 4.99686799e-01 5.00311058e-01
2.38968750e+00 4.99973374e-01 5.00012750e-01 1.83447137e-04 4.99827420e-01 5.00198323e-01 4.99695374e-01 5.00307347e-01
2.39031250e+00 4.99973830e-01 4.99988660e-01 1.82495042e-04 4.99814979e-01 5.00176408e-01 4.99694207e-01 5.00271522e-01
2.39093750e+00 4.99860237e-01 5.00004467e-01 1.76897266e-04 4.99833211e-01 5.00177980e-01 4.99706217e-01 5.00300650e-01
2.39156250e+00 4.99953686e-01 4.99999918e-01 1.80369865e-04 4.99818950e-01 5.00183808e-01 4.99703328e-01 5.00282474e-01
2.39218750e+00 5.00013499e-01 4.99993169e-01 1.73908172e-04 4.99826381e-01 5.00166484e-01 4.99708952e-01 5.00289503e-01
2.39281250e+00 5.00110353e-01 5.00005579e-01 1.68875906e-04 4.99838606e-01 5.00168005e-01 4.99724094e-01 5.00264719e-01
2.39343750e+00 5.00205158e-01 4.99991586e-01 1.75253767e-04 4.99824075e-01 5.00169536e-01 4.99695226e-01 5.00274229e-01
2.39406250e+00 4.99869577e-01 4.99999924e-01 1.78254616e-04 4.99825021e-01 5.00169443e-01 4.99707723e-01 5.00294998e-01
2.39468750e+00 4.99999283e-01 4.99997554e-01 1.85016751e-04 4.99811659e-01 5.00176781e-01 4.99682795e-01 5.00302861e-01
2.39531250e+00 4.99863146e-01 4.99997260e-01 1.71683463e-04 4.99823912e-01 5.00163708e-01 4.99720831e-01 5.00265942e-01
2.39593750e+00 5.00158904e-01 5.00015767e-01 1.79577676e-04 4.99841864e-01 5.00187518e-01 4.99729091e-01 5.00321319e-01
2.39656250e+00 5.00218273e-01 4.99992412e-01 1.81339222e-04 4.99812339e-01 5.00169414e-01 4.99693912e-01 5.00284507e-01
2.39718750e+00 4.99589856e-01 4.99999931e-01 1.75626844e-04 4.99833408e-01 5.00166493e-01 4.99711763e-01 5.00280301e-01
2.39781250e+00 4.99961664e-01 5.00002125e-01 1.80133208e-04 4.99822272e-01 5.00170234e-01 4.99719601e-01 5.00290921e-01
2.39843750e+00 5.00116537e-01 4.99995422e-01 1.70535611e-04 4.99817889e-01 5.00163752e-01 4.99723987e-01 5.00274317e-01
2.39906250e+00 5.00006022e-01 5.00014683e-01 1.74503255e-04 4.99841452e-01 5.00186535e-01 4.99721488e-01 5.00304557e-01
2.39968750e+00 5.00089970e-01 4.99995101e-01 1.80297828e-04 4.99818561e-01 5.00170766e-01 4.99707687e-01 5.00289225e-01
2.40031250e+00 4.99856015e-01 4.99996637e-01 1.70630075e-04 4.99830541e-01 5.00166664e-01 4.99719767e-01 5.00293424e-01
2.40093750e+00 5.00251616e-01 5.00000948e-01 1.76150544e-04 4.99831933e-01 5.00170279e-01 4.99706163e-01 5.00280629e-01
2.40156250e+00 4.99868472e-01 5.00000320e-01 1.72332841e-04 4.99831743e-01 5.00173298e-01 4.99701623e-01 5.00279728e-01
2.40218750e+00 4.99771367e-01 5.00009341e-01 1.78693575e-04 4.99828910e-01 5.00175080e-01 4.99732217e-01 5.00292019e-01
2.40281250e+00 5.00300828e-01 4.99989254e-01 1.74266576e-04 4.99827119e-01 5.00163819e-01 4.99697269e-01 5.00271999e-01
2.40343750e+00 4.99666557e-01 4.99998112e-01 1.77704545e-04 4.99825001e-01 5.00167750e-01 4.99707961e-01 5.00274696e-01
2.40406250e+00 5.00005821e-01 5.00002718e-01 1.71789353e-04 4.99830092e-01 5.00165645e-01 4.99716265e-01 5.00277084e-01
2.40468750e+00 5.00081646e-01 5.00004036e-01 1.76587655e-04 4.99830216e-01 5.00179847e-01 4.99713411e-01 5.00289958e-01
2.40531250e+00 5.00095393e-01 5.00007963e-01 1.75091279e-04 4.99844846e-01 5.00185995e-01 4.99719688e-01 5.00288776e-01
2.40593750e+00 5.00477813e-01 4.99985170e-01 1.75952017e-04 4.99818005e-01 5.00156830e-01 4.99706562e-01 5.00273906e-01
2.40656250e+00 4.99519236e-01 4.99996533e-01 1.71259745e-04 4.99830557e-01 5.00170784e-01 4.99721678e-01 5.00282021e-01
2.40718750e+00 4.99922353e-01 4.99997682e-01 1.78307933e-04 4.99825679e-01 5.00170408e-01 4.99703395e-01 5.00296071e-01
2.40781250e+00 5.00109215e-01 4.99999746e-01 1.76835107e-04 4.99820098e-01 5.00166220e-01 4.99709833e-01 5.00282279e-01
2.40843750e+00 4.99699212e-01 5.00008059e-01 1.78410200e-04 4.99837414e-01 5.00184397e-01 4.99708628e-01 5.00290574e-01
2.40906250e+00 5.00301452e-01 4.99990300e-01 1.71170510e-04 4.99819281e-01 5.00164253e-01 4.99707367e-01 5.00264683e-01
2.40968750e+00 4.99910227e-01 5.00000620e-01 1.66318359e-04 4.99836174e-01 5.00168329e-01 4.99718487e-01 5.00262069e-01
2.41031250e+00 5.00005564e-01 4.99994625e-01 1.72452438e-04 4.99827288e-01 5.00165866e-01 4.99701411e-01 5.00267061e-01
2.41093750e+00 5.00164520e-01 5.00001026e-01 1.74345349e-04 4.99827099e-01 5.00163664e-01 4.99715964e-01 5.00275583e-01
2.41156250e+00 4.99801145e-01 5.00012320e-01 1.72995542e-04 4.99840124e-01 5.00181695e-01 4.99744642e-01 5.00305734e-01
2.41218750e+00 5.00050084e-01 4.99988828e-01 1.75039976e-04 4.99823524e-01 5.00160687e-01 4.99694493e-01 5.00285854e-01
2.41281250e+00 4.99877518e-01 5.00003733e-01 1.75845226e-04 4.99838399e-01 5.00168410e-01 4.99705752e-01 5.00282939e-01
2.41343750e+00 4.99913048e-01 4.99996326e-01 1.74344062e-04 4.99819429e-01 5.00166536e-01 4.99719414e-01 5.00278737e-01
2.41406250e+00 5.00259907e-01 4.99999335e-01 1.60638857e-04 4.99834275e-01 5.00162014e-01 4.99728170e-01 5.00256323e-01
2.41468750e+00 5.00018529e-01 5.00009309e-01 1.73497028e-04 4.99835001e-01 5.00175977e-01 4.99733581e-01 5.00295367e-01
2.41531250e+00 4.99881576e-01 4.99995415e-01 1.70861188e-04 4.99823110e-01 5.00160736e-01 4.99720764e-01 5.00285809e-01
2.41593750e+00 4.99805382e-01 5.00001559e-01 1.72379610e-04 4.99827824e-01 5.00173824e-01 4.99718473e-01 5.00290988e-01
2.41656250e+00 5.00184479e-01 4.99998333e-01 1.67017547e-04 4.99835154e-01 5.00162469e-01 4.99721264e-01 5.00268717e-01
2.41718750e+00 5.00303062e-01 4.99997814e-01 1.69965398e-04 4.99820864e-01 5.00168685e-01 4.99714065e-01 5.00268032e-01
2.41781250e+00 5.00088310e-01 5.00003406e-01 1.71791175e-04 4.99833555e-01 5.00174718e-01 4.99726780e-01 5.00294658e-01
2.41843750e+00 4.99729240e-01 4.99988923e-01 1.74247787e-04 4.99824715e-01 5.00165340e-01 4.99701027e-01 5.00260446e-01
2.41906250e+00 4.99866108e-01 4.99996788e-01 1.72958053e-04 4.99823867e-01 5.00169129e-01 4.99728100e-01 5.00281372e-01
2.41968750e+00 5.00403926e-01 5.00004282e-01 1.70511120e-04 4.99827368e-01 5.00169099e-01 4.99722482e-01 5.00279800e-01
2.42031250e+00 4.99820151e-01 5.00002691e-01 1.69069137e-04 4.99824917e-01 5.00162201e-01 4.99726899e-01 5.00279607e-01
2.42093750e+00 4.99983235e-01 5.00004352e-01 1.72196217e-04 4.99833653e-01 5.00173046e-01 4.99728643e-01 5.00278745e-01
2.42156250e+00 5.00142471e-01 5.00002189e-01 1.72024416e-04 4.99833723e-01 5.00172499e-01 4.99711739e-01 5.00280903e-01
2.42218750e+00 4.99565814e-01 5.00002365e-01 1.68788911e-04 4.99824171e-01 5.00170125e-01 4.99739935e-01 5.00279236e-01
2.42281250e+00 5.00142157e-01 4.99998088e-01 1.60932201e-04 4.99841173e-01 5.00162769e-01 4.99732932e-01 5.00272257e-01
2.42343750e+00 5.00132592e-01 5.00006980e-01 1.69341451e-04 4.99835188e-01 5.00177069e-01 4.99725046e-01 5.00264890e-01
2.42406250e+00 4.99980936e-01 5.00001290e-01 1.71969946e-04 4.99830881e-01 5.00172210e-01 4.99719054e-01 5.00266728e-01
2.42468750e+00 5.00222662e-01 4.99986666e-01 1.70800125e-04 4.99817755e-01 5.00154491e-01 4.99719069e-01 5.00270660e-01
2.42531250e+00 4.99562620e-01 5.00008994e-01 1.68028767e-04 4.99844409e-01 5.00169023e-01 4.99736263e-01 5.00278237e-01
2.42593750e+00 5.00096135e-01 5.00003482e-01 1.64350079e-04 4.99839831e-01 5.00166738e-01 4.99737061e-01 5.00264947e-01
2.42656250e+00 5.00433064e-01 4.99999116e-01 1.64653340e-04 4.99833223e-01 5.00161958e-01 4.99739479e-01 5.00262144e-01
2.42718750e+00 4.99765338e-01 5.00000740e-01 1.67865438e-04 4.99827636e-01 5.00163499e-01 4.99733855e-01 5.00274898e-01
2.42781250e+00 5.00163709e-01 4.99992911e-01 1.66766188e-04 4.99827554e-01 5.00158762e-01 4.99727569e-01 5.00275006e-01
2.42843750e+00 5.00096451e-01 5.00003398e-01 1.64696038e-04 4.99842968e-01 5.00167551e-01 4.99740430e-01 5.00277520e-01
2.42906250e+00 4.99786126e-01 5.00002070e-01 1.71099831e-04 4.99833485e-01 5.00172410e-01 4.99734083e-01 5.00278276e-01
2.42968750e+00 5.00165266e-01 4.99992771e-01 1.69017514e-04 4.99828146e-01 5.00160058e-01 4.99721928e-01 5.00264607e-01
2.43031250e+00 4.99888395e-01 5.00005372e-01 1.67697978e-04 4.99839564e-01 5.00170004e-01 4.99734077e-01 5.00271001e-01
2.43093750e+00 4.99871108e-01 4.99998690e-01 1.70130642e-04 4.99824429e-01 5.00166149e-01 4.99717062e-01 5.00283627e-01
2.43156250e+00 4.99968499e-01 4.99999855e-01 1.70733477e-04 4.99836775e-01 5.00162136e-01 4.99725296e-01 5.00283819e-01
2.43218750e+00 4.99965315e-01 5.00003234e-01 1.62028333e-04 4.99847000e-01 5.00166710e-01 4.99732834e-01 5.00267044e-01
2.43281250e+00 5.00274893e-01 4.99997141e-01 1.71078109e-04 4.99828113e-01 5.00167602e-01 4.99700632e-01 5.00287031e-01
2.43343750e+00 4.99926707e-01 5.00006890e-01 1.64280656e-04 4.99845888e-01 5.00180092e-01 4.99744518e-01 5.00274048e-01
2.43406250e+00 4.99789540e-01 5.00001808e-01 1.73241934e-04 4.99830570e-01 5.00167216e-01 4.99709064e-01 5.00273483e-01
2.43468750e+00 4.99981514e-01 4.99994021e-01 1.66877030e-04 4.99827876e-01 5.00158658e-01 4.99713834e-01 5.00260021e-01
2.43531250e+00 5.00023643e-01 5.00000266e-01 1.69962228e-04 4.99838581e-01 5.00167909e-01 4.99728707e-01 5.00286594e-01
2.43593750e+00 5.00166938e-01 4.99995818e-01 1.64202129e-04 4.99833118e-01 5.00151196e-01 4.99737505e-01 5.00274963e-01
2.43656250e+00 4.99910587e-01 5.00007189e-01 1.63775489e-04 4.99852694e-01 5.00173069e-01 4.99735759e-01 5.00278335e-01
2.43718750e+00 4.99956867e-01 4.99999187e-01 1.69372418e-04 4.99836870e-01 5.00169649e-01 4.99715477e-01 5.00270206e-01
2.43781250e+00 5.00005865e-01 4.99993969e-01 1.60366824e-04 4.99832273e-01 5.00148261e-01 4.99725613e-01 5.00248100e-01
2.43843750e+00 4.99909961e-01 5.00000777e-01 1.65287372e-04 4.99835502e-01 5.00159098e-01 4.99725669e-01 5.00267711e-01
2.43906250e+00 5.00055023e-01 4.99996276e-01 1.62974627e-04 4.99826291e-01 5.00169045e-01 4.99737331e-01 5.00264280e-01
2.43968750e+00 4.99994268e-01 5.00009662e-01 1.61578495e-04 4.99852278e-01 5.00172142e-01 4.99742545e-01 5.00275179e-01
2.44031250e+00 5.00001121e-01 4.99999352e-01 1.70932597e-04 4.99830910e-01 5.00174375e-01 4.99712680e-01 5.00273116e-01
2.44093750e+00 4.99989598e-01 4.99990910e-01 1.63257977e-04 4.99829046e-01 5.00155298e-01 4.99729261e-01 5.00255485e-01
2.44156250e+00 5.00166802e-01 5.00004467e-01 1.64725462e-04 4.99839358e-01 5.00164542e-01 4.99738295e-01 5.00275275e-01
2.44218750e+00 5.00158448e-01 4.99996469e-01 1.63084583e-04 4.99842508e-01 5.00161880e-01 4.99737897e-01 5.00281206e-01
2.44281250e+00 4.99585045e-01 5.00003725e-01 1.59394664e-04 4.99844575e-01 5.00161133e-01 4.99747639e-01 5.00253253e-01
2.44343750e+00 5.00054963e-01 5.00002769e-01 1.65695430e-04 4.99842549e-01 5.00167533e-01 4.99723806e-01 5.00273214e-01
2.44406250e+00 5.00148534e-01 4.99994469e-01 1.58086422e-04 4.99841049e-01 5.00153255e-01 4.99727295e-01 5.00258729e-01
2.44468750e+00 5.00123599e-01 5.00000368e-01 1.64925480e-04 4.99841710e-01 5.00167287e-01 4.99722509e-01 5.00265365e-01
2.44531250e+00 5.00159533e-01 5.00006799e-01 1.59686183e-04 4.99850327e-01 5.00164995e-01 4.99735471e-01 5.00270980e-01
2.44593750e+00 4.99684976e-01 5.00003810e-01 1.62206057e-04 4.99849336e-01 5.00166949e-01 4.99729679e-01 5.00258700e-01
2.44656250e+00 5.00021914e-01 4.99991596e-01 1.66879269e-04 4.99829233e-01 5.00156960e-01 4.99725143e-01 5.00258722e-01
2.44718750e+00 4.99904730e-01 4.99994861e-01 1.60364533e-04 4.99837325e-01 5.00152688e-01 4.99749374e-01 5.00263657e-01
2.44781250e+00 4.99919126e-01 5.00006597e-01 1.66950806e-04 4.99842939e-01 5.00174664e-01 4.99742925e-01 5.00286100e-01
2.44843750e+00 5.00197921e-01 4.99998698e-01 1.52794097e-04 4.99842491e-01 5.00144230e-01 4.99746998e-01 5.00241231e-01
2.44906250e+00 4.99943291e-01 4.99999459e-01 1.65737654e-04 4.99829652e-01 5.00164893e-01 4.99734068e-01 5.00266982e-01
2.44968750e+00 4.99927686e-01 4.99997213e-01 1.60505792e-04 4.99840686e-01 5.00155501e-01 4.99739233e-01 5.00259131e-01
2.45031250e+00 4.99766708e-01 4.99996433e-01 1.60517269e-04 4.99830249e-01 5.00157865e-01 4.99736709e-01 5.00270663e-01
2.45093750e+00 5.00126166e-01 5.00004525e-01 1.64283057e-04 4.99844748e-01 5.00161518e-01 4.99729990e-01 5.00286702e-01
2.45156250e+00 5.00213518e-01 4.99997644e-01 1.61040176e-04 4.99840161e-01 5.00158774e-01 4.99737456e-01 5.00255762e-01
2.45218750e+00 4.99664224e-01 5.00006229e-01 1.62105681e-04 4.99846216e-01 5.00173027e-01 4.99724706e-01 5.00263198e-01
2.45281250e+00 5.00119121e-01 5.00002698e-01 1.60011295e-04 4.99836797e-01 5.00164125e-01 4.99745121e-01 5.00263122e-01
2.45343750e+00 5.00268655e-01 4.99992537e-01 1.61707436e-04 4.99830586e-01 5.00147051e-01 4.99730445e-01 5.00265977e-01
2.45406250e+00 4.99953908e-01 5.00001406e-01 1.57559232e-04 4.99847291e-01 5.00160989e-01 4.99749657e-01 5.00258680e-01
2.45468750e+00 5.00108047e-01 4.99998274e-01 1.57914914e-04 4.99844552e-01 5.00156135e-01 4.99733253e-01 5.00255909e-01
2.45531250e+00 4.99924792e-01 4.99999433e-01 1.61086900e-04 4.99840776e-01 5.00164928e-01 4.99734785e-01 5.00257741e-01
2.45593750e+00 5.00006461e-01 4.99999904e-01 1.54422439e-04 4.99857451e-01 5.00148493e-01 4.99746239e-01 5.00252301e-01
2.45656250e+00 5.00061932e-01 5.00004138e-01 1.63177376e-04 4.99839928e-01 5.00174104e-01 4.99739984e-01 5.00268792e-01
2.45718750e+00 4.99822485e-01 5.00005997e-01 1.63881015e-04 4.99845198e-01 5.00169232e-01 4.99743263e-01 5.00263257e-01
2.45781250e+00 5.00152268e-01 4.99998973e-01 1.59290742e-04 4.99844968e-01 5.00152561e-01 4.99746848e-01 5.00273024e-01
2.45843750e+00 5.00093149e-01 5.00004458e-01 1.59683653e-04 4.99844323e-01 5.00157759e-01 4.99740878e-01 5.00265770e-01
2.45906250e+00 4.99929486e-01 4.99996116e-01 1.55455905e-04 4.99840370e-01 5.00154696e-01 4.99744207e-01 5.00254668e-01
2.45968750e+00 4.99909465e-01 4.99993380e-01 1.67988031e-04 4.99832516e-01 5.00162765e-01 4.99707713e-01 5.00241325e-01
2.46031250e+00 4.99946321e-01 5.00013156e-01 1.54804495e-04 4.99866413e-01 5.00162295e-01 4.99757115e-01 5.00273197e-01
2.46093750e+00 5.00100353e-01 4.99995518e-01 1.61711966e-04 4.99825927e-01 5.00157245e-01 4.99741807e-01 5.00272589e-01
2.46156250e+00 4.99815178e-01 4.99993102e-01 1.61012215e-04 4.99839964e-01 5.00141033e-01 4.99736417e-01 5.00254764e-01
2.46218750e+00 5.00159853e-01 5.00007912e-01 1.56753049e-04 4.99851381e-01 5.00168646e-01 4.99757052e-01 5.00260494e-01
2.46281250e+00 5.00052176e-01 5.00002089e-01 1.69004417e-04 4.99828492e-01 5.00171982e-01 4.99730287e-01 5.00272922e-01
2.46343750e+00 4.99844912e-01 4.99996830e-01 1.50322792e-04 4.99847476e-01 5.00149281e-01 4.99754509e-01 5.00243419e-01
2.46406250e+00 5.00083750e-01 4.99994235e-01 1.59181116e-04 4.99828369e-01 5.00161257e-01 4.99745673e-01 5.00268727e-01
2.46468750e+00 4.99821526e-01 5.00000905e-01 1.53929007e-04 4.99842474e-01 5.00157105e-01 4.99742073e-01 5.00246034e-01
2.46531250e+00 5.00028459e-01 5.00004143e-01 1.59898470e-04 4.99838542e-01 5.00163575e-01 4.99740953e-01 5.00262058e-01
2.46593750e+00 4.99908154e-01 5.00001890e-01 1.65755904e-04 4.99837696e-01 5.00168633e-01 4.99720559e-01 5.00269434e-01
2.46656250e+00 5.00088706e-01 5.00002445e-01 1.57132881e-04 4.99847071e-01 5.00156834e-01 4.99737843e-01 5.00247161e-01
2.46718750e+00 5.00240705e-01 4.99999243e-01 1.52863728e-04 4.99851085e-01 5.00152269e-01 4.99754277e-01 5.00249239e-01
2.46781250e+00 4.99641926e-01 4.99994664e-01 1.61442632e-04 4.99827770e-01 5.00150308e-01 4.99742889e-01 5.00260568e-01
2.46843750e+00 5.00143562e-01 4.99995452e-01 1.56864719e-04 4.99835531e-01 5.00144220e-01 4.99732553e-01 5.00248532e-01
2.46906250e+00 5.00084605e-01 5.00001223e-01 1.63896371e-04 4.99830099e-01 5.00160313e-01 4.99732733e-01 5.00265055e-01
2.46968750e+00 5.00107727e-01 5.00005352e-01 1.54003718e-04 4.99853628e-01 5.00157152e-01 4.99757134e-01 5.00259105e-01
2.47031250e+00 5.00262363e-01 5.00001830e-01 1.58650991e-04 4.99847675e-01 5.00157314e-01 4.99739109e-01 5.00262090e-01
2.47093750e+00 4.99695551e-01 5.00000107e-01 1.60653297e-04 4.99842120e-01 5.00158946e-01 4.99738386e-01 5.00254499e-01
2.47156250e+00 5.00110761e-01 4.99994797e-01 1.57341648e-04 4.99839106e-01 5.00147597e-01 4.99726629e-01 5.00242706e-01
2.47218750e+00 4.99943985e-01 4.99998887e-01 1.65722971e-04 4.99835879e-01 5.00169789e-01 4.99722605e-01 5.00273664e-01
2.47281250e+00 4.99914186e-01 5.00002986e-01 1.50716738e-04 4.99857735e-01 5.00153328e-01 4.99751680e-01 5.00249655e-01
2.47343750e+00 5.00269774e-01 5.00003110e-01 1.61174983e-04 4.99842619e-01 5.00163512e-01 4.99741130e-01 5.00263280e-01
2.47406250e+00 4.99909506e-01 5.00003297e-01 1.53130060e-04 4.99857173e-01 5.00154586e-01 4.99757751e-01 5.00258930e-01
2.47468750e+00 4.99900656e-01 5.00000578e-01 1.60530431e-04 4.99830308e-01 5.00159922e-01 4.99744852e-01 5.00271448e-01
2.47531250e+00 4.99743384e-01 5.00002415e-01 1.59571949e-04 4.99842666e-01 5.00160932e-01 4.99740302e-01 5.00270166e-01
2.47593750e+00 5.00102771e-01 5.00001031e-01 1.55215991e-04 4.99851071e-01 5.00158864e-01 4.99735300e-01 5.00254225e-01
2.47656250e+00 5.00358536e-01 4.99995241e-01 1.64149821e-04 4.99831804e-01 5.00157614e-01 4.99726344e-01 5.00279934e-01
2.47718750e+00 4.99660416e-01 5.00003533e-01 1.53971018e-04 4.99852563e-01 5.00149588e-01 4.99767781e-01 5.00259509e-01
2.47781250e+00 4.99938817e-01 5.00000850e-01 1.66401180e-04 4.99839734e-01 5.00169421e-01 4.99719596e-01 5.00272439e-01
2.47843750e+00 5.00094431e-01 4.99996881e-01 1.59153763e-04 4.99849039e-01 5.00147881e-01 4.99723714e-01 5.00257584e-01
2.47906250e+00 4.99998793e-01 5.00002321e-01 1.63100944e-04 4.99848725e-01 5.00156084e-01 4.99732934e-01 5.00269521e-01
2.47968750e+00 5.00177001e-01 4.99997346e-01 1.72718933e-04 4.99824682e-01 5.00165184e-01 4.99690564e-01 5.00284454e-01
2.48031250e+00 4.99964389e-01 5.00001634e-01 1.58137091e-04 4.99844762e-01 5.00153749e-01 4.99753248e-01 5.00261212e-01
2.48093750e+00 4.99919311e-01 5.00002649e-01 1.58414083e-04 4.99845312e-01 5.00160371e-01 4.99742367e-01 5.00252478e-01
2.48156250e+00 4.99697459e-01 4.99995958e-01 1.60949631e-04 4.99837115e-01 5.00158747e-01 4.99720376e-01 5.00260003e-01
2.48218750e+00 4.99953762e-01 5.00001232e-01 1.54320369e-04 4.99855083e-01 5.00149985e-01 4.99749865e-01 5.00256705e-01
2.48281250e+00 5.00396019e-01 4.99999595e-01 1.72658432e-04 4.99832138e-01 5.00167622e-01 4.99715224e-01 5.00273527e-01
2.48343750e+00 5.00101525e-01 4.99994906e-01 1.50328805e-04 4.99848114e-01 5.00138083e-01 4.99763757e-01 5.00252105e-01
2.48406250e+00 5.00166764e-01 4.99995046e-01 1.66696722e-04 4.99828002e-01 5.00170475e-01 4.99718692e-01 5.00267710e-01
2.48468750e+00 4.99806531e-01 5.00003759e-01 1.56344331e-04 4.99843291e-01 5.00160191e-01 4.99733038e-01 5.00248380e-01
2.48531250e+00 4.99568214e-01 5.00003716e-01 1.62898676e-04 4.99843154e-01 5.00161729e-01 4.99744881e-01 5.00276513e-01
2.48593750e+00 5.00112802e-01 4.99991787e-01 1.73793734e-04 4.99820926e-01 5.00164385e-01 4.99697721e-01 5.00270622e-01
2.48656250e+00 5.00099545e-01 5.00000436e-01 1.55975129e-04 4.99844785e-01 5.00144242e-01 4.99756001e-01 5.00257868e-01
2.48718750e+00 5.00248163e-01 5.00002137e-01 1.75914204e-04 4.99831514e-01 5.00167228e-01 4.99710981e-01 5.00298584e-01
2.48781250e+00 5.00012919e-01 4.99999507e-01 1.47124357e-04 4.99855047e-01 5.00145542e-01 4.99762375e-01 5.00248598e-01
2.48843750e+00 4.99818851e-01 5.00007259e-01 1.74020021e-04 4.99829539e-01 5.00181402e-01 4.99727396e-01 5.00292980e-01
2.48906250e+00 5.00029933e-01 4.99997536e-01 1.65111126e-04 4.99834031e-01 5.00161556e-01 4.99722760e-01 5.00261401e-01
2.48968750e+00 4.99897256e-01 4.99991608e-01 1.66020940e-04 4.99836257e-01 5.00152929e-01 4.99723259e-01 5.00262252e-01
2.49031250e+00 4.99867994e-01 5.00004077e-01 1.74490901e-04 4.99834093e-01 5.00180738e-01 4.99714863e-01 5.00278591e-01
2.49093750e+00 4.99940760e-01 5.00003381e-01 1.61108800e-04 4.99848850e-01 5.00154006e-01 4.99727984e-01 5.00261981e-01
2.49156250e+00 5.00260445e-01 5.00003505e-01 1.71712315e-04 4.99838631e-01 5.00173838e-01 4.99730269e-01 5.00288724e-01
2.49218750e+00 5.00209505e-01 4.99998264e-01 1.66818006e-04 4.99824963e-01 5.00166329e-01 4.99723054e-01 5.00283036e-01
2.49281250e+00 4.99744133e-01 4.99994941e-01 1.61176403e-04 4.99837972e-01 5.00148782e-01 4.99729326e-01 5.00248684e-01
2.49343750e+00 4.99938083e-01 5.00005744e-01 1.76695581e-04 4.99828403e-01 5.00193281e-01 4.99715484e-01 5.00297410e-01
2.49406250e+00 4.99999772e-01 4.99995288e-01 1.52427986e-04 4.99849153e-01 5.00144813e-01 4.99744122e-01 5.00241069e-01
2.49468750e+00 5.00034263e-01 5.00003563e-01 1.67667529e-04 4.99833090e-01 5.00173308e-01 4.99726392e-01 5.00282092e-01
2.49531250e+00 4.99997492e-01 5.00003157e-01 1.72931315e-04 4.99833236e-01 5.00169549e-01 4.99717260e-01 5.00299049e-01
2.49593750e+00 5.00041812e-01 4.99995744e-01 1.36037965e-04 4.99857637e-01 5.00129980e-01 4.99776854e-01 5.00219890e-01
2.49656250e+00 5.00071675e-01 4.99997253e-01 1.86974600e-04 4.99800571e-01 5.00184268e-01 4.99690062e-01 5.00301308e-01
2.49718750e+00 4.99966662e-01 4.99987760e-01 1.28700725e-04 4.99857475e-01 5.00123518e-01 4.99777191e-01 5.00193580e-01
2.49781250e+00 5.00168425e-01 4.99990558e-01 2.00788645e-04 4.99785701e-01 5.00185232e-01 4.99662161e-01 5.00315183e-01
2.49843750e+00 4.99946331e-01 4.99990599e-01 1.45023117e-04 4.99840027e-01 5.00131937e-01 4.99755693e-01 5.00226361e-01
2.49906250e+00 4.99663033e-01 4.99997180e-01 1.95675829e-04 4.99804163e-01 5.00192994e-01 4.99689631e-01 5.00319982e-01
2.49968750e+00 4.99804985e-01 5.00003486e-01 2.08357475e-04 4.99799034e-01 5.00210833e-01 4.99671956e-01 5.00334396e-01


==> figures/centerline_res1600_ck7_t0p0035.dat <==
# Centerline density (y=0) for res=1600, checkpoint=7, t=0.003500
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
3.12500000e-04 5.01393977e+00 4.98994228e+00 2.96779790e-01 4.65939610e+00 5.32544661e+00 4.51518368e+00 5.46117007e+00
9.37500000e-04 5.01300623e+00 4.98984781e+00 2.96724196e-01 4.65824954e+00 5.32598601e+00 4.51541751e+00 5.46202113e+00
1.56250000e-03 5.01429748e+00 4.98978521e+00 2.96764158e-01 4.65998511e+00 5.32523871e+00 4.51619764e+00 5.46064798e+00
2.18750000e-03 5.01424701e+00 4.98965296e+00 2.96795584e-01 4.66160338e+00 5.32539022e+00 4.51617867e+00 5.45922521e+00
2.81250000e-03 5.01411409e+00 4.98978147e+00 2.96828334e-01 4.66007778e+00 5.32411130e+00 4.51646840e+00 5.45988349e+00
3.43750000e-03 5.01303239e+00 4.98981741e+00 2.96854689e-01 4.65958111e+00 5.32302644e+00 4.51601749e+00 5.45985483e+00
4.06250000e-03 5.01391204e+00 4.98970655e+00 2.96895456e-01 4.66010327e+00 5.32459553e+00 4.51581414e+00 5.45981102e+00
4.68750000e-03 5.01454554e+00 4.98981679e+00 2.96756832e-01 4.66020403e+00 5.32477356e+00 4.51500295e+00 5.46116206e+00
5.31250000e-03 5.01533602e+00 4.98987770e+00 2.96869443e-01 4.65888065e+00 5.32522915e+00 4.51570709e+00 5.46070840e+00
5.93750000e-03 5.01454418e+00 4.98965561e+00 2.96869044e-01 4.65926549e+00 5.32558165e+00 4.51550184e+00 5.46161684e+00
6.56250000e-03 5.01339204e+00 4.98972509e+00 2.96655247e-01 4.65967761e+00 5.32342863e+00 4.51528270e+00 5.46180429e+00
7.18750000e-03 5.01286981e+00 4.98978390e+00 2.96821542e-01 4.65952971e+00 5.32432299e+00 4.51590131e+00 5.46115833e+00
7.81250000e-03 5.01258075e+00 4.98972207e+00 2.96810265e-01 4.65969686e+00 5.32440485e+00 4.51439403e+00 5.46107860e+00
8.43750000e-03 5.01243775e+00 4.98979964e+00 2.96665119e-01 4.65934371e+00 5.32426742e+00 4.51580194e+00 5.46225462e+00
9.06250000e-03 5.01344929e+00 4.98981196e+00 2.96876942e-01 4.65961972e+00 5.32460973e+00 4.51657790e+00 5.46034612e+00
9.68750000e-03 5.01443940e+00 4.98978720e+00 2.96714768e-01 4.65978553e+00 5.32383575e+00 4.51589938e+00 5.46069452e+00
1.03125000e-02 5.01434690e+00 4.98978768e+00 2.96641365e-01 4.66059067e+00 5.32239990e+00 4.51625111e+00 5.45992953e+00
1.09375000e-02 5.01400427e+00 4.98986562e+00 2.96917078e-01 4.66079807e+00 5.32391578e+00 4.51582574e+00 5.45965294e+00
1.15625000e-02 5.01389933e+00 4.98981692e+00 2.96718444e-01 4.65933907e+00 5.32436695e+00 4.51507514e+00 5.46078131e+00
1.21875000e-02 5.01320948e+00 4.98983632e+00 2.96732574e-01 4.65839925e+00 5.32432131e+00 4.51504167e+00 5.46109870e+00
1.28125000e-02 5.01297176e+00 4.98976988e+00 2.96990023e-01 4.66028233e+00 5.32514351e+00 4.51487343e+00 5.46148045e+00
1.34375000e-02 5.01266842e+00 4.98983352e+00 2.96802946e-01 4.66121339e+00 5.32554582e+00 4.51515056e+00 5.46122167e+00
1.40625000e-02 5.01312420e+00 4.98991130e+00 2.96793362e-01 4.65925941e+00 5.32644975e+00 4.51569307e+00 5.46085076e+00
1.46875000e-02 5.01484882e+00 4.98973272e+00 2.96794628e-01 4.66035892e+00 5.32537654e+00 4.51518166e+00 5.46024587e+00
1.53125000e-02 5.01496922e+00 4.98973132e+00 2.96658623e-01 4.66068650e+00 5.32401324e+00 4.51530415e+00 5.46165902e+00
1.59375000e-02 5.01491864e+00 4.98979956e+00 2.96814425e-01 4.65864528e+00 5.32397455e+00 4.51560601e+00 5.45956851e+00
1.65625000e-02 5.01509424e+00 4.98972258e+00 2.96811105e-01 4.65867928e+00 5.32623400e+00 4.51678371e+00 5.45900631e+00
1.71875000e-02 5.01413407e+00 4.98976119e+00 2.96664714e-01 4.65931376e+00 5.32490009e+00 4.51797176e+00 5.46064966e+00
1.78125000e-02 5.01442221e+00 4.98990844e+00 2.96854693e-01 4.65978842e+00 5.32393392e+00 4.51699492e+00 5.45990520e+00
1.84375000e-02 5.01504137e+00 4.98977879e+00 2.96792762e-01 4.66001347e+00 5.32447655e+00 4.51468105e+00 5.46063864e+00
1.90625000e-02 5.01558579e+00 4.98967300e+00 2.96615796e-01 4.66030528e+00 5.32413868e+00 4.51588707e+00 5.46153685e+00
1.96875000e-02 5.01598531e+00 4.98973942e+00 2.96821039e-01 4.66079953e+00 5.32493887e+00 4.51601040e+00 5.46126342e+00
2.03125000e-02 5.01614603e+00 4.98979699e+00 2.96879421e-01 4.66083880e+00 5.32464760e+00 4.51477532e+00 5.46221673e+00
2.09375000e-02 5.01581872e+00 4.98979174e+00 2.96652092e-01 4.65957004e+00 5.32229433e+00 4.51541656e+00 5.46166390e+00
2.15625000e-02 5.01554583e+00 4.98985680e+00 2.96761394e-01 4.65997903e+00 5.32353888e+00 4.51635041e+00 5.46033116e+00
2.21875000e-02 5.01404566e+00 4.98967823e+00 2.96728179e-01 4.66006030e+00 5.32522041e+00 4.51394159e+00 5.45985727e+00
2.28125000e-02 5.01347060e+00 4.98971944e+00 2.96752270e-01 4.66013644e+00 5.32628855e+00 4.51590976e+00 5.46060514e+00
2.34375000e-02 5.01376865e+00 4.98984246e+00 2.96923444e-01 4.65942213e+00 5.32393293e+00 4.51625273e+00 5.46031085e+00
2.40625000e-02 5.01419085e+00 4.98980929e+00 2.96719010e-01 4.65961895e+00 5.32508465e+00 4.51428981e+00 5.46139083e+00
2.46875000e-02 5.01385625e+00 4.98984457e+00 2.96838291e-01 4.66053090e+00 5.32494429e+00 4.51487074e+00 5.46215051e+00
2.53125000e-02 5.01240248e+00 4.98974626e+00 2.96995860e-01 4.66002086e+00 5.32505466e+00 4.51665346e+00 5.46211736e+00
2.59375000e-02 5.01205798e+00 4.98954665e+00 2.96643321e-01 4.65950320e+00 5.32383746e+00 4.51557727e+00 5.46142946e+00
2.65625000e-02 5.01427560e+00 4.98981502e+00 2.96688592e-01 4.66095209e+00 5.32379944e+00 4.51555471e+00 5.45999134e+00
2.71875000e-02 5.01576282e+00 4.98999356e+00 2.96841003e-01 4.66265567e+00 5.32782574e+00 4.51565084e+00 5.46007810e+00
2.78125000e-02 5.01530113e+00 4.98965661e+00 2.96547205e-01 4.65817985e+00 5.32483074e+00 4.51498861e+00 5.46071093e+00
2.84375000e-02 5.01428395e+00 4.98971865e+00 2.96825400e-01 4.65767354e+00 5.32486902e+00 4.51671104e+00 5.46081421e+00
2.90625000e-02 5.01436462e+00 4.98976621e+00 2.96959351e-01 4.65940675e+00 5.32431961e+00 4.51749256e+00 5.45917528e+00
2.96875000e-02 5.01430135e+00 4.98964382e+00 2.96448897e-01 4.66156594e+00 5.32486764e+00 4.51641063e+00 5.46136924e+00
3.03125000e-02 5.01384469e+00 4.98966844e+00 2.96582757e-01 4.66036618e+00 5.32506016e+00 4.51554129e+00 5.46032305e+00
3.09375000e-02 5.01394178e+00 4.98975469e+00 2.97024278e-01 4.65944860e+00 5.32479208e+00 4.51493711e+00 5.46135010e+00
3.15625000e-02 5.01467670e+00 4.98976868e+00 2.96877405e-01 4.65923841e+00 5.32420798e+00 4.51598274e+00 5.46152988e+00
3.21875000e-02 5.01532632e+00 4.98988560e+00 2.96717195e-01 4.65873384e+00 5.32256151e+00 4.51424005e+00 5.46116086e+00
3.28125000e-02 5.01574130e+00 4.98987728e+00 2.96849908e-01 4.66205486e+00 5.32385949e+00 4.51478939e+00 5.46183601e+00
3.34375000e-02 5.01524859e+00 4.98987154e+00 2.96707230e-01 4.66014139e+00 5.32518218e+00 4.51783506e+00 5.46212950e+00
3.40625000e-02 5.01389620e+00 4.98969354e+00 2.96640780e-01 4.65826942e+00 5.32504733e+00 4.51685524e+00 5.46176431e+00
3.46875000e-02 5.01282486e+00 4.98959505e+00 2.96735689e-01 4.66157491e+00 5.32427859e+00 4.51464507e+00 5.45916956e+00
3.53125000e-02 5.01238049e+00 4.98964544e+00 2.96820773e-01 4.65944758e+00 5.32478685e+00 4.51634749e+00 5.45998810e+00
3.59375000e-02 5.01169961e+00 4.98983570e+00 2.96743478e-01 4.66134804e+00 5.32416425e+00 4.51598386e+00 5.46236751e+00
3.65625000e-02 5.01204727e+00 4.98988226e+00 2.96746026e-01 4.66097385e+00 5.32367237e+00 4.51582485e+00 5.46124579e+00
3.71875000e-02 5.01415901e+00 4.98964079e+00 2.96844265e-01 4.65930046e+00 5.32423749e+00 4.51613092e+00 5.45949713e+00
3.78125000e-02 5.01498536e+00 4.98955988e+00 2.96879275e-01 4.66051109e+00 5.32489479e+00 4.51523701e+00 5.46008087e+00
3.84375000e-02 5.01509676e+00 4.98971903e+00 2.96816293e-01 4.65984419e+00 5.32637804e+00 4.51470036e+00 5.46180635e+00
3.90625000e-02 5.01485057e+00 4.99004484e+00 2.96816830e-01 4.65990491e+00 5.32470412e+00 4.51523455e+00 5.46228337e+00
3.96875000e-02 5.01456971e+00 4.98985675e+00 2.96803518e-01 4.65910215e+00 5.32507597e+00 4.51518319e+00 5.46100804e+00
4.03125000e-02 5.01379335e+00 4.98956014e+00 2.96867427e-01 4.65819734e+00 5.32389668e+00 4.51501716e+00 5.46076718e+00
4.09375000e-02 5.01296628e+00 4.98966517e+00 2.96824668e-01 4.65870468e+00 5.32237828e+00 4.51659452e+00 5.46255946e+00
4.15625000e-02 5.01303360e+00 4.98983578e+00 2.96763289e-01 4.66180872e+00 5.32516775e+00 4.51570594e+00 5.46018551e+00
4.21875000e-02 5.01369470e+00 4.98977782e+00 2.96732124e-01 4.66148542e+00 5.32488365e+00 4.51763877e+00 5.45900736e+00
4.28125000e-02 5.01486522e+00 4.98968709e+00 2.96839469e-01 4.65962923e+00 5.32445279e+00 4.51854054e+00 5.45940087e+00
4.34375000e-02 5.01548572e+00 4.98988049e+00 2.96816842e-01 4.66101331e+00 5.32531136e+00 4.51480187e+00 5.45930574e+00
4.40625000e-02 5.01396858e+00 4.98974429e+00 2.96783057e-01 4.66071961e+00 5.32679657e+00 4.51483979e+00 5.46208936e+00
4.46875000e-02 5.01163602e+00 4.98969257e+00 2.96984584e-01 4.65976758e+00 5.32532772e+00 4.51512431e+00 5.46372769e+00
4.53125000e-02 5.01116785e+00 4.98970170e+00 2.96701902e-01 4.65779728e+00 5.32598597e+00 4.51555476e+00 5.46160988e+00
4.59375000e-02 5.01356416e+00 4.98968105e+00 2.96415498e-01 4.66034193e+00 5.32224607e+00 4.51610935e+00 5.46031102e+00
4.65625000e-02 5.01592343e+00 4.99001108e+00 2.96710562e-01 4.66091475e+00 5.32376681e+00 4.51426090e+00 5.46117249e+00
4.71875000e-02 5.01558684e+00 4.98994218e+00 2.96869730e-01 4.66084666e+00 5.32739857e+00 4.51500032e+00 5.45906327e+00
4.78125000e-02 5.01517822e+00 4.98949628e+00 2.96850639e-01 4.66025040e+00 5.32429026e+00 4.51737403e+00 5.45890173e+00
4.84375000e-02 5.01520446e+00 4.98966609e+00 2.96818929e-01 4.65906621e+00 5.32067109e+00 4.51741547e+00 5.45881811e+00
4.90625000e-02 5.01491021e+00 4.98988891e+00 2.96483442e-01 4.66170980e+00 5.31821603e+00 4.51571912e+00 5.45814986e+00
4.96875000e-02 5.01385077e+00 4.98973831e+00 2.96488140e-01 4.66096703e+00 5.32575210e+00 4.51564762e+00 5.45799501e+00
5.03125000e-02 5.01244925e+00 4.98950782e+00 2.96980066e-01 4.65870307e+00 5.32476264e+00 4.51544551e+00 5.46118312e+00
5.09375000e-02 5.01364264e+00 4.98963337e+00 2.97055836e-01 4.65759902e+00 5.32562097e+00 4.51566976e+00 5.45932807e+00
5.15625000e-02 5.01578474e+00 4.98994427e+00 2.96867355e-01 4.65891164e+00 5.32054597e+00 4.51743104e+00 5.46035964e+00
5.21875000e-02 5.01598312e+00 4.99003483e+00 2.96582048e-01 4.66153151e+00 5.32548643e+00 4.51489957e+00 5.46418092e+00
5.28125000e-02 5.01614626e+00 4.98979187e+00 2.96384293e-01 4.66393628e+00 5.32566719e+00 4.51673104e+00 5.45732155e+00
5.34375000e-02 5.01616911e+00 4.98933217e+00 2.96597471e-01 4.65925230e+00 5.32519132e+00 4.51692440e+00 5.46201280e+00
5.40625000e-02 5.01642178e+00 4.98955328e+00 2.97112246e-01 4.65854827e+00 5.32449226e+00 4.51622629e+00 5.46121555e+00
5.46875000e-02 5.01507942e+00 4.99025630e+00 2.96758193e-01 4.65968691e+00 5.32419310e+00 4.51632236e+00 5.46269532e+00
5.53125000e-02 5.01433902e+00 4.99015375e+00 2.96673063e-01 4.66062531e+00 5.32709299e+00 4.51593998e+00 5.45961063e+00
5.59375000e-02 5.01381895e+00 4.98958068e+00 2.97024335e-01 4.65602684e+00 5.32580847e+00 4.51526408e+00 5.45994969e+00
5.65625000e-02 5.01345243e+00 4.98950080e+00 2.96769733e-01 4.65780647e+00 5.32370597e+00 4.51744553e+00 5.45942987e+00
5.71875000e-02 5.01339257e+00 4.98974161e+00 2.96618184e-01 4.65872555e+00 5.32292285e+00 4.51755873e+00 5.45875458e+00
5.78125000e-02 5.01129169e+00 4.98995469e+00 2.96885214e-01 4.65957796e+00 5.32501473e+00 4.51316081e+00 5.46110192e+00
5.84375000e-02 5.00969238e+00 4.98987278e+00 2.96814564e-01 4.66157761e+00 5.32503874e+00 4.51450064e+00 5.45910509e+00
5.90625000e-02 5.01274625e+00 4.98961237e+00 2.96747111e-01 4.65995599e+00 5.32253821e+00 4.51696185e+00 5.45972404e+00
5.96875000e-02 5.01634565e+00 4.98965548e+00 2.96763077e-01 4.65678033e+00 5.32283575e+00 4.51564956e+00 5.46008342e+00
6.03125000e-02 5.01603778e+00 4.98974649e+00 2.96965827e-01 4.65966171e+00 5.32492346e+00 4.51613538e+00 5.45861967e+00
6.09375000e-02 5.01556603e+00 4.98979363e+00 2.97044450e-01 4.66046169e+00 5.32603664e+00 4.51415581e+00 5.46031336e+00
6.15625000e-02 5.01493081e+00 4.98983569e+00 2.96860055e-01 4.66081577e+00 5.32569907e+00 4.51481067e+00 5.45873123e+00
6.21875000e-02 5.01418332e+00 4.98956502e+00 2.96614941e-01 4.66009128e+00 5.32223490e+00 4.51805149e+00 5.46131189e+00
6.28125000e-02 5.01445771e+00 4.98961024e+00 2.96407974e-01 4.66229267e+00 5.32299614e+00 4.51577065e+00 5.46079201e+00
6.34375000e-02 5.01477003e+00 4.98996016e+00 2.96626354e-01 4.66152194e+00 5.32409096e+00 4.51381071e+00 5.45942390e+00
6.40625000e-02 5.01514850e+00 4.99021046e+00 2.96932770e-01 4.66083377e+00 5.32259232e+00 4.51695943e+00 5.45933786e+00
6.46875000e-02 5.01397480e+00 4.98981031e+00 2.97005203e-01 4.65790223e+00 5.32346750e+00 4.51579933e+00 5.46007526e+00
6.53125000e-02 5.01153168e+00 4.98963519e+00 2.96929546e-01 4.65963762e+00 5.32562219e+00 4.51516944e+00 5.45949492e+00
6.59375000e-02 5.01092897e+00 4.98964878e+00 2.96593960e-01 4.66010176e+00 5.32572135e+00 4.51640622e+00 5.46086649e+00
6.65625000e-02 5.01268985e+00 4.98966684e+00 2.96464175e-01 4.66014259e+00 5.32242226e+00 4.51678355e+00 5.45858810e+00
6.71875000e-02 5.01328779e+00 4.98951982e+00 2.96842807e-01 4.65830154e+00 5.32306219e+00 4.51654703e+00 5.45676516e+00
6.78125000e-02 5.01389591e+00 4.98964418e+00 2.97132325e-01 4.65507737e+00 5.32533789e+00 4.51566107e+00 5.46135218e+00
6.84375000e-02 5.01369127e+00 4.98990614e+00 2.96880833e-01 4.65765119e+00 5.32493641e+00 4.51512937e+00 5.46199034e+00
6.90625000e-02 5.01317167e+00 4.98975476e+00 2.96862168e-01 4.66203541e+00 5.32430810e+00 4.51600053e+00 5.46097997e+00
6.96875000e-02 5.01397047e+00 4.98965401e+00 2.96733153e-01 4.66200504e+00 5.32480869e+00 4.51411507e+00 5.45814893e+00
7.03125000e-02 5.01339026e+00 4.98981633e+00 2.96785972e-01 4.65988949e+00 5.32269596e+00 4.51524972e+00 5.46015886e+00
7.09375000e-02 5.01545028e+00 4.98981321e+00 2.96826341e-01 4.66129280e+00 5.32564242e+00 4.51624145e+00 5.46062790e+00
7.15625000e-02 5.01708181e+00 4.98961554e+00 2.96599837e-01 4.66268748e+00 5.32577231e+00 4.51702201e+00 5.45993873e+00
7.21875000e-02 5.01681145e+00 4.98955801e+00 2.96752894e-01 4.66074142e+00 5.32282490e+00 4.51483897e+00 5.46047786e+00
7.28125000e-02 5.01573923e+00 4.98986431e+00 2.96991873e-01 4.65704046e+00 5.32190163e+00 4.51477199e+00 5.45923355e+00
7.34375000e-02 5.01474838e+00 4.98997903e+00 2.96872192e-01 4.65712289e+00 5.32491547e+00 4.51709001e+00 5.46067929e+00
7.40625000e-02 5.01404073e+00 4.98996560e+00 2.96666396e-01 4.66008971e+00 5.32495058e+00 4.51700500e+00 5.46036650e+00
7.46875000e-02 5.01333491e+00 4.98973905e+00 2.96827232e-01 4.65943577e+00 5.32459508e+00 4.51785436e+00 5.46017778e+00
7.53125000e-02 5.01190872e+00 4.98963975e+00 2.96732239e-01 4.66113381e+00 5.32410127e+00 4.51558731e+00 5.46245516e+00
7.59375000e-02 5.01166812e+00 4.98972934e+00 2.96920504e-01 4.66133694e+00 5.32515585e+00 4.51377468e+00 5.46157640e+00
7.65625000e-02 5.01532819e+00 4.98970907e+00 2.97053073e-01 4.66111273e+00 5.32399047e+00 4.51565900e+00 5.45660472e+00
7.71875000e-02 5.01845585e+00 4.98956686e+00 2.96785521e-01 4.65838071e+00 5.32178581e+00 4.51837347e+00 5.45847308e+00
7.78125000e-02 5.01933831e+00 4.98951444e+00 2.96537442e-01 4.66236370e+00 5.32410166e+00 4.51380613e+00 5.46134034e+00
7.84375000e-02 5.01697811e+00 4.98960324e+00 2.96557068e-01 4.66108611e+00 5.32476909e+00 4.51388435e+00 5.45864754e+00
7.90625000e-02 5.01495534e+00 4.98979895e+00 2.96711726e-01 4.66071802e+00 5.32440894e+00 4.51612605e+00 5.45643311e+00
7.96875000e-02 5.01210075e+00 4.98982543e+00 2.96862783e-01 4.66028387e+00 5.32292023e+00 4.51755898e+00 5.45866750e+00
8.03125000e-02 5.00951302e+00 4.98978656e+00 2.97058410e-01 4.65931278e+00 5.32526182e+00 4.51373048e+00 5.46114176e+00
8.09375000e-02 5.00899074e+00 4.98968412e+00 2.96845242e-01 4.65912286e+00 5.32500400e+00 4.51361130e+00 5.46166151e+00
8.15625000e-02 5.01078558e+00 4.98967035e+00 2.96647171e-01 4.66024353e+00 5.32134861e+00 4.51661682e+00 5.46147591e+00
8.21875000e-02 5.01618594e+00 4.98993310e+00 2.96705999e-01 4.66167103e+00 5.32249078e+00 4.51716389e+00 5.46090405e+00
8.28125000e-02 5.01829185e+00 4.99000074e+00 2.96919144e-01 4.66017342e+00 5.32605812e+00 4.51875283e+00 5.46103052e+00
8.34375000e-02 5.01865945e+00 4.98965222e+00 2.96928926e-01 4.65947702e+00 5.32711798e+00 4.51896676e+00 5.45830780e+00
8.40625000e-02 5.01678806e+00 4.98952407e+00 2.96814969e-01 4.66271444e+00 5.32407857e+00 4.51582218e+00 5.45839378e+00
8.46875000e-02 5.01569064e+00 4.98965883e+00 2.96665858e-01 4.66125668e+00 5.32427130e+00 4.51975321e+00 5.46020085e+00
8.53125000e-02 5.01364796e+00 4.98982761e+00 2.96777039e-01 4.65835658e+00 5.32397256e+00 4.51629067e+00 5.45946018e+00
8.59375000e-02 5.01086682e+00 4.98984448e+00 2.96974161e-01 4.65896739e+00 5.32490470e+00 4.51237266e+00 5.45856181e+00
8.65625000e-02 5.00937572e+00 4.98997859e+00 2.96707274e-01 4.65835851e+00 5.32594151e+00 4.51418428e+00 5.46038537e+00
8.71875000e-02 5.01058246e+00 4.98992959e+00 2.96340525e-01 4.66061044e+00 5.32446038e+00 4.51757299e+00 5.46162982e+00
8.78125000e-02 5.01269141e+00 4.98991418e+00 2.96684344e-01 4.65969752e+00 5.32043583e+00 4.51604216e+00 5.46063899e+00
8.84375000e-02 5.01422756e+00 4.98975876e+00 2.97108330e-01 4.66026593e+00 5.32429847e+00 4.51462931e+00 5.46235438e+00
8.90625000e-02 5.01597222e+00 4.98958450e+00 2.97090830e-01 4.66100634e+00 5.32569321e+00 4.51469198e+00 5.46025788e+00
8.96875000e-02 5.01745121e+00 4.98964494e+00 2.96589726e-01 4.66273449e+00 5.32609816e+00 4.51673572e+00 5.46348394e+00
9.03125000e-02 5.01811984e+00 4.98976534e+00 2.96717382e-01 4.65966161e+00 5.32472750e+00 4.51621197e+00 5.45788337e+00
9.09375000e-02 5.01679631e+00 4.98977674e+00 2.96944701e-01 4.65609210e+00 5.32594641e+00 4.51588130e+00 5.45446173e+00
9.15625000e-02 5.01519982e+00 4.98990160e+00 2.96969707e-01 4.65917313e+00 5.32659187e+00 4.51926093e+00 5.45589269e+00
9.21875000e-02 5.01454105e+00 4.98995798e+00 2.97020574e-01 4.65970600e+00 5.32508964e+00 4.51812341e+00 5.46027151e+00
9.28125000e-02 5.01281207e+00 4.98981547e+00 2.97042717e-01 4.66021448e+00 5.32481529e+00 4.51613913e+00 5.46160335e+00
9.34375000e-02 5.01074524e+00 4.98973190e+00 2.96822873e-01 4.65997369e+00 5.32277252e+00 4.51619300e+00 5.46064457e+00
9.40625000e-02 5.01144176e+00 4.98966193e+00 2.96580347e-01 4.66006438e+00 5.32232056e+00 4.51608044e+00 5.46070323e+00
9.46875000e-02 5.01470936e+00 4.98963305e+00 2.96527757e-01 4.65959309e+00 5.32394311e+00 4.51723078e+00 5.45871943e+00
9.53125000e-02 5.01575312e+00 4.98944875e+00 2.96648709e-01 4.66170245e+00 5.32413927e+00 4.51594202e+00 5.45858900e+00
9.59375000e-02 5.01629637e+00 4.98959435e+00 2.96790618e-01 4.65939830e+00 5.32465738e+00 4.51435347e+00 5.45774831e+00
9.65625000e-02 5.01611062e+00 4.98996768e+00 2.96838969e-01 4.66090014e+00 5.32533925e+00 4.51387673e+00 5.45644223e+00
9.71875000e-02 5.01599920e+00 4.99008230e+00 2.96675894e-01 4.65990970e+00 5.32473215e+00 4.51833740e+00 5.45913398e+00
9.78125000e-02 5.01391938e+00 4.98989753e+00 2.96695160e-01 4.65999699e+00 5.32399929e+00 4.51785532e+00 5.46326612e+00
9.84375000e-02 5.01206730e+00 4.98974984e+00 2.97086168e-01 4.65977308e+00 5.32000370e+00 4.51490645e+00 5.45960480e+00
9.90625000e-02 5.01208926e+00 4.98952781e+00 2.97278447e-01 4.65991014e+00 5.32247512e+00 4.51472740e+00 5.46102749e+00
9.96875000e-02 5.01194873e+00 4.98961103e+00 2.96776511e-01 4.65945835e+00 5.32714822e+00 4.51526764e+00 5.45993843e+00
1.00312500e-01 5.01225225e+00 4.98974306e+00 2.96370216e-01 4.65926685e+00 5.32361607e+00 4.51416031e+00 5.46214676e+00
1.00937500e-01 5.01177184e+00 4.98973188e+00 2.96498074e-01 4.66046669e+00 5.32213224e+00 4.51649378e+00 5.46001193e+00
1.01562500e-01 5.01018833e+00 4.98963829e+00 2.96836994e-01 4.65934285e+00 5.32477125e+00 4.51925281e+00 5.45707159e+00
1.02187500e-01 5.01115624e+00 4.98965847e+00 2.97053907e-01 4.65671170e+00 5.32466272e+00 4.51481167e+00 5.45627762e+00
1.02812500e-01 5.01296638e+00 4.98976558e+00 2.96834905e-01 4.65925602e+00 5.32371074e+00 4.51457574e+00 5.45777809e+00
1.03437500e-01 5.01375282e+00 4.98988699e+00 2.96599565e-01 4.66134949e+00 5.32375945e+00 4.51464642e+00 5.46051516e+00
1.04062500e-01 5.01496144e+00 4.99008025e+00 2.96658195e-01 4.66242555e+00 5.32692385e+00 4.51368582e+00 5.45564542e+00
1.04687500e-01 5.01567538e+00 4.98995877e+00 2.96939486e-01 4.65948669e+00 5.32767412e+00 4.51511340e+00 5.45721182e+00
1.05312500e-01 5.01584151e+00 4.98961436e+00 2.96970898e-01 4.65662606e+00 5.32767762e+00 4.51600945e+00 5.45938501e+00
1.05937500e-01 5.01576447e+00 4.98985051e+00 2.97007798e-01 4.65971165e+00 5.32398356e+00 4.51693506e+00 5.46088915e+00
1.06562500e-01 5.01658538e+00 4.99006341e+00 2.96726154e-01 4.66096813e+00 5.32092586e+00 4.51735389e+00 5.46159815e+00
1.07187500e-01 5.01873001e+00 4.98991861e+00 2.96682157e-01 4.65955943e+00 5.32121012e+00 4.51768813e+00 5.46124648e+00
1.07812500e-01 5.01947094e+00 4.98945279e+00 2.96750783e-01 4.65907228e+00 5.32489572e+00 4.51827686e+00 5.46019646e+00
1.08437500e-01 5.01771100e+00 4.98948501e+00 2.96771526e-01 4.65907374e+00 5.32221054e+00 4.51826247e+00 5.45779810e+00
1.09062500e-01 5.01577791e+00 4.98974988e+00 2.96624596e-01 4.65847132e+00 5.32219188e+00 4.51292631e+00 5.45601607e+00
1.09687500e-01 5.01412242e+00 4.98987688e+00 2.96633882e-01 4.65904807e+00 5.32577102e+00 4.51259432e+00 5.45657727e+00
1.10312500e-01 5.01230848e+00 4.98977817e+00 2.96846897e-01 4.65921844e+00 5.32603545e+00 4.51337615e+00 5.45882923e+00
1.10937500e-01 5.01118126e+00 4.98958170e+00 2.96974064e-01 4.65854505e+00 5.32772935e+00 4.51583545e+00 5.45859155e+00
1.11562500e-01 5.01425234e+00 4.98974483e+00 2.96675302e-01 4.66188307e+00 5.32557373e+00 4.51962112e+00 5.45611604e+00
1.12187500e-01 5.01480254e+00 4.99016952e+00 2.96312089e-01 4.66098550e+00 5.32517615e+00 4.51827836e+00 5.45988073e+00
1.12812500e-01 5.01407188e+00 4.99015562e+00 2.96659030e-01 4.65930109e+00 5.32386194e+00 4.51633338e+00 5.46220905e+00
1.13437500e-01 5.01232116e+00 4.98963091e+00 2.97226141e-01 4.65769241e+00 5.32495723e+00 4.51437654e+00 5.45992590e+00
1.14062500e-01 5.01059684e+00 4.98916707e+00 2.97367336e-01 4.65973239e+00 5.32231733e+00 4.51480915e+00 5.45870168e+00
1.14687500e-01 5.01146465e+00 4.98912238e+00 2.96991157e-01 4.65741432e+00 5.32167696e+00 4.51642022e+00 5.45715994e+00
1.15312500e-01 5.01498921e+00 4.98959070e+00 2.96720132e-01 4.65808611e+00 5.32180917e+00 4.51717310e+00 5.45828692e+00
1.15937500e-01 5.01783709e+00 4.98989839e+00 2.96694253e-01 4.65885626e+00 5.32416781e+00 4.51586435e+00 5.45977203e+00
1.16562500e-01 5.01883695e+00 4.98978370e+00 2.96664199e-01 4.66213826e+00 5.32634981e+00 4.51699406e+00 5.45974920e+00
1.17187500e-01 5.01770520e+00 4.98987458e+00 2.96711427e-01 4.66192655e+00 5.32801587e+00 4.51736282e+00 5.46065129e+00
1.17812500e-01 5.01585850e+00 4.99018814e+00 2.96555581e-01 4.66146978e+00 5.32650166e+00 4.51472951e+00 5.46045822e+00
1.18437500e-01 5.01314773e+00 4.99033153e+00 2.96407294e-01 4.65782524e+00 5.32276411e+00 4.51685080e+00 5.45810317e+00
1.19062500e-01 5.01109398e+00 4.99005038e+00 2.96527866e-01 4.65913166e+00 5.32587199e+00 4.51883057e+00 5.45963037e+00
1.19687500e-01 5.00971799e+00 4.98961602e+00 2.96754017e-01 4.66168844e+00 5.32509895e+00 4.51700514e+00 5.46059021e+00
1.20312500e-01 5.01023476e+00 4.98964291e+00 2.96900481e-01 4.66146814e+00 5.32635125e+00 4.51469432e+00 5.46162029e+00
1.20937500e-01 5.01361672e+00 4.98951639e+00 2.96861801e-01 4.65608560e+00 5.32553030e+00 4.51559123e+00 5.46075285e+00
1.21562500e-01 5.01641197e+00 4.98952091e+00 2.96971928e-01 4.66061050e+00 5.32559831e+00 4.51733974e+00 5.45832006e+00
1.22187500e-01 5.01636809e+00 4.98959976e+00 2.97097178e-01 4.65797068e+00 5.32481394e+00 4.51728254e+00 5.45912815e+00
1.22812500e-01 5.01498493e+00 4.98988557e+00 2.96913864e-01 4.66079994e+00 5.32002820e+00 4.51635211e+00 5.46106412e+00
1.23437500e-01 5.01349380e+00 4.98983240e+00 2.96727968e-01 4.65755884e+00 5.32571483e+00 4.51681294e+00 5.46108759e+00
1.24062500e-01 5.01160281e+00 4.98968150e+00 2.96629825e-01 4.65776518e+00 5.32601267e+00 4.51816710e+00 5.45829952e+00
1.24687500e-01 5.01130351e+00 4.98955279e+00 2.96762963e-01 4.65672226e+00 5.32466923e+00 4.51913249e+00 5.45997752e+00
1.25312500e-01 5.01238943e+00 4.98987832e+00 2.96913230e-01 4.65805137e+00 5.32475347e+00 4.51680714e+00 5.45838208e+00
1.25937500e-01 5.01691641e+00 4.99012534e+00 2.96854438e-01 4.66121529e+00 5.32449364e+00 4.51253807e+00 5.45755355e+00
1.26562500e-01 5.01925468e+00 4.98981228e+00 2.96631745e-01 4.66221954e+00 5.32453460e+00 4.51559582e+00 5.45679843e+00
1.27187500e-01 5.01849351e+00 4.98956307e+00 2.96622000e-01 4.65972618e+00 5.32282311e+00 4.51946301e+00 5.45998880e+00
1.27812500e-01 5.01638323e+00 4.98958584e+00 2.96805532e-01 4.66093764e+00 5.32368663e+00 4.51952600e+00 5.46162619e+00
1.28437500e-01 5.01503822e+00 4.98972864e+00 2.96919441e-01 4.66158860e+00 5.32486708e+00 4.51481254e+00 5.45563833e+00
1.29062500e-01 5.01325088e+00 4.98989472e+00 2.96888475e-01 4.66200188e+00 5.32363567e+00 4.51525794e+00 5.45775539e+00
1.29687500e-01 5.01218873e+00 4.98986449e+00 2.96741569e-01 4.66031669e+00 5.32576095e+00 4.51765413e+00 5.45947899e+00
1.30312500e-01 5.01129632e+00 4.98979594e+00 2.96778490e-01 4.65462360e+00 5.32551006e+00 4.51788784e+00 5.45982884e+00
1.30937500e-01 5.01055630e+00 4.98982102e+00 2.96795154e-01 4.65897836e+00 5.32702617e+00 4.51813690e+00 5.46000625e+00
1.31562500e-01 5.01238248e+00 4.99000931e+00 2.96748886e-01 4.66209546e+00 5.32350053e+00 4.51719702e+00 5.45804093e+00
1.32187500e-01 5.01587286e+00 4.98994631e+00 2.96820019e-01 4.65987195e+00 5.32184909e+00 4.51821127e+00 5.45785119e+00
1.32812500e-01 5.01711733e+00 4.98978517e+00 2.97047028e-01 4.65928833e+00 5.32125428e+00 4.51890658e+00 5.45966296e+00
1.33437500e-01 5.01656276e+00 4.98958091e+00 2.96833505e-01 4.66050840e+00 5.32153603e+00 4.51977333e+00 5.45681882e+00
1.34062500e-01 5.01437669e+00 4.98951236e+00 2.96628581e-01 4.66079690e+00 5.32321558e+00 4.51602781e+00 5.46028046e+00
1.34687500e-01 5.01324755e+00 4.98966975e+00 2.96683302e-01 4.66149353e+00 5.32770520e+00 4.51485217e+00 5.45983021e+00
1.35312500e-01 5.01116365e+00 4.98967376e+00 2.96757520e-01 4.66131812e+00 5.32518929e+00 4.51270414e+00 5.45498471e+00
1.35937500e-01 5.00966737e+00 4.98973334e+00 2.96665839e-01 4.65918357e+00 5.32614162e+00 4.51390909e+00 5.45802856e+00
1.36562500e-01 5.00868068e+00 4.98973105e+00 2.96687706e-01 4.65981619e+00 5.32427945e+00 4.51692133e+00 5.45992254e+00
1.37187500e-01 5.01035406e+00 4.98993744e+00 2.96728920e-01 4.66098469e+00 5.32319280e+00 4.51788025e+00 5.45901745e+00
1.37812500e-01 5.01162957e+00 4.98991386e+00 2.96736447e-01 4.65745756e+00 5.32480124e+00 4.51738035e+00 5.45893616e+00
1.38437500e-01 5.01435544e+00 4.98987779e+00 2.96703068e-01 4.65989924e+00 5.32643615e+00 4.51580925e+00 5.45977452e+00
1.39062500e-01 5.01692926e+00 4.98967715e+00 2.96761745e-01 4.66186917e+00 5.32681239e+00 4.51779621e+00 5.46052200e+00
1.39687500e-01 5.01724720e+00 4.98988218e+00 2.96705720e-01 4.66146325e+00 5.32429592e+00 4.51717495e+00 5.45835828e+00
1.40312500e-01 5.01552144e+00 4.99003402e+00 2.96704703e-01 4.66047257e+00 5.32176949e+00 4.52054379e+00 5.45949113e+00
1.40937500e-01 5.01425147e+00 4.98992215e+00 2.96556972e-01 4.66025835e+00 5.32375965e+00 4.51862446e+00 5.45916510e+00
1.41562500e-01 5.01268065e+00 4.98958482e+00 2.96694803e-01 4.65963593e+00 5.32488830e+00 4.51667370e+00 5.45786355e+00
1.42187500e-01 5.01050089e+00 4.98947924e+00 2.96971218e-01 4.65666662e+00 5.32342739e+00 4.51487042e+00 5.45819222e+00
1.42812500e-01 5.00943950e+00 4.98971238e+00 2.96854344e-01 4.65785461e+00 5.32368315e+00 4.51736733e+00 5.46158835e+00
1.43437500e-01 5.01164937e+00 4.98994944e+00 2.96636487e-01 4.66194379e+00 5.32434306e+00 4.51798091e+00 5.45922826e+00
1.44062500e-01 5.01434546e+00 4.98980132e+00 2.96691565e-01 4.66074040e+00 5.32807412e+00 4.51579893e+00 5.45897505e+00
1.44687500e-01 5.01611189e+00 4.98950495e+00 2.96827813e-01 4.65969204e+00 5.32620731e+00 4.51594263e+00 5.45869394e+00
1.45312500e-01 5.01667194e+00 4.98931912e+00 2.96761575e-01 4.65981600e+00 5.32604157e+00 4.51372275e+00 5.45872389e+00
1.45937500e-01 5.01626298e+00 4.98926032e+00 2.96746261e-01 4.66030211e+00 5.32392917e+00 4.51728689e+00 5.45882280e+00
1.46562500e-01 5.01488497e+00 4.98953470e+00 2.96770809e-01 4.65713811e+00 5.32511564e+00 4.51809705e+00 5.45788888e+00
1.47187500e-01 5.01403407e+00 4.98987158e+00 2.97035058e-01 4.66211489e+00 5.32321317e+00 4.51771513e+00 5.45888722e+00
1.47812500e-01 5.01197749e+00 4.99018878e+00 2.97120303e-01 4.66109723e+00 5.32462014e+00 4.51848260e+00 5.46103515e+00
1.48437500e-01 5.01045575e+00 4.99020588e+00 2.96839935e-01 4.66083935e+00 5.32499766e+00 4.51609045e+00 5.45943799e+00
1.49062500e-01 5.01075360e+00 4.98978382e+00 2.96555960e-01 4.66089388e+00 5.32472943e+00 4.51605757e+00 5.46145021e+00
1.49687500e-01 5.01279221e+00 4.98963817e+00 2.96691802e-01 4.65726987e+00 5.32285526e+00 4.51701146e+00 5.46327994e+00
1.50312500e-01 5.01403032e+00 4.98956326e+00 2.96906988e-01 4.65922137e+00 5.32509899e+00 4.51497428e+00 5.46216882e+00
1.50937500e-01 5.01360848e+00 4.98972110e+00 2.97069261e-01 4.65830731e+00 5.32666013e+00 4.51573365e+00 5.46132698e+00
1.51562500e-01 5.01407682e+00 4.98975792e+00 2.96855810e-01 4.65839304e+00 5.32694697e+00 4.51857457e+00 5.45987494e+00
1.52187500e-01 5.01458550e+00 4.98965427e+00 2.96702466e-01 4.65639994e+00 5.32427093e+00 4.51933449e+00 5.45925158e+00
1.52812500e-01 5.01385302e+00 4.98948800e+00 2.96639969e-01 4.65649006e+00 5.32435371e+00 4.51832544e+00 5.45900798e+00
1.53437500e-01 5.01359552e+00 4.98940915e+00 2.96805810e-01 4.65861094e+00 5.32776883e+00 4.51761436e+00 5.45894777e+00
1.54062500e-01 5.01287732e+00 4.98974850e+00 2.96546612e-01 4.66228543e+00 5.32389296e+00 4.51836696e+00 5.45895537e+00
1.54687500e-01 5.01054606e+00 4.99014180e+00 2.96424110e-01 4.66223793e+00 5.32419474e+00 4.51595311e+00 5.45835475e+00
1.55312500e-01 5.01121265e+00 4.99010582e+00 2.96623899e-01 4.66186441e+00 5.32217061e+00 4.51592962e+00 5.45732079e+00
1.55937500e-01 5.01337205e+00 4.98996376e+00 2.96841387e-01 4.65931635e+00 5.32512129e+00 4.51759231e+00 5.45728867e+00
1.56562500e-01 5.01512775e+00 4.98973009e+00 2.96974982e-01 4.65900311e+00 5.32407098e+00 4.51742021e+00 5.45904978e+00
1.57187500e-01 5.01464181e+00 4.98962095e+00 2.97037867e-01 4.65909527e+00 5.32304121e+00 4.51661729e+00 5.46130451e+00
1.57812500e-01 5.01548580e+00 4.98976772e+00 2.96879810e-01 4.66305817e+00 5.32566490e+00 4.51705776e+00 5.45967302e+00
1.58437500e-01 5.01549725e+00 4.98984853e+00 2.96795483e-01 4.66085019e+00 5.32811379e+00 4.51594460e+00 5.46272808e+00
1.59062500e-01 5.01390381e+00 4.98966204e+00 2.96772314e-01 4.65941177e+00 5.32731678e+00 4.51637579e+00 5.45828001e+00
1.59687500e-01 5.01230711e+00 4.98971434e+00 2.96968206e-01 4.65522036e+00 5.32787176e+00 4.51545526e+00 5.45867256e+00
1.60312500e-01 5.01191203e+00 4.98977910e+00 2.96933587e-01 4.65854058e+00 5.32223342e+00 4.51539156e+00 5.45803450e+00
1.60937500e-01 5.01256860e+00 4.99000935e+00 2.96662522e-01 4.65838974e+00 5.32254321e+00 4.51515276e+00 5.45771290e+00
1.61562500e-01 5.01284156e+00 4.99012656e+00 2.96772321e-01 4.65988075e+00 5.32655471e+00 4.51609354e+00 5.45762712e+00
1.62187500e-01 5.01223072e+00 4.98989542e+00 2.97011474e-01 4.65674365e+00 5.32392262e+00 4.51621630e+00 5.45998545e+00
1.62812500e-01 5.01257279e+00 4.98967199e+00 2.96887743e-01 4.65546557e+00 5.32544589e+00 4.51774500e+00 5.45633266e+00
1.63437500e-01 5.01249806e+00 4.98945631e+00 2.96553590e-01 4.65999903e+00 5.32270841e+00 4.51593139e+00 5.45865049e+00
1.64062500e-01 5.01400820e+00 4.98948560e+00 2.96278772e-01 4.66358162e+00 5.32262037e+00 4.51766113e+00 5.46160493e+00
1.64687500e-01 5.01483578e+00 4.98975018e+00 2.96373034e-01 4.66349659e+00 5.32403687e+00 4.51758904e+00 5.45915347e+00
1.65312500e-01 5.01385219e+00 4.98965599e+00 2.96788284e-01 4.66092301e+00 5.32558779e+00 4.51593481e+00 5.45930812e+00
1.65937500e-01 5.01311419e+00 4.98973913e+00 2.97126372e-01 4.65810119e+00 5.32367365e+00 4.51814322e+00 5.45875628e+00
1.66562500e-01 5.01286300e+00 4.98967362e+00 2.97011588e-01 4.66198462e+00 5.32097867e+00 4.51673577e+00 5.45778984e+00
1.67187500e-01 5.01378245e+00 4.98969835e+00 2.96722142e-01 4.65931667e+00 5.32430575e+00 4.51807452e+00 5.45840835e+00
1.67812500e-01 5.01449732e+00 4.98991315e+00 2.96650314e-01 4.65894642e+00 5.32635538e+00 4.51766317e+00 5.46115692e+00
1.68437500e-01 5.01369613e+00 4.99009064e+00 2.96771627e-01 4.65826560e+00 5.32514244e+00 4.51466224e+00 5.45915864e+00
1.69062500e-01 5.01190880e+00 4.99020808e+00 2.96951798e-01 4.65875646e+00 5.32435897e+00 4.51521146e+00 5.45812687e+00
1.69687500e-01 5.01346263e+00 4.99001128e+00 2.97016022e-01 4.66016415e+00 5.32574221e+00 4.51509775e+00 5.45863952e+00
1.70312500e-01 5.01509833e+00 4.98945362e+00 2.96967614e-01 4.66064459e+00 5.32429538e+00 4.51765569e+00 5.45831843e+00
1.70937500e-01 5.01557528e+00 4.98925615e+00 2.96860751e-01 4.65827258e+00 5.32657679e+00 4.51817686e+00 5.45885245e+00
1.71562500e-01 5.01525058e+00 4.98951443e+00 2.96703815e-01 4.65951172e+00 5.32593247e+00 4.51824522e+00 5.46136919e+00
1.72187500e-01 5.01440065e+00 4.98967652e+00 2.96650953e-01 4.66311970e+00 5.32695972e+00 4.51864665e+00 5.46018740e+00
1.72812500e-01 5.01477793e+00 4.98961445e+00 2.96562327e-01 4.66102672e+00 5.32526585e+00 4.51886246e+00 5.45837842e+00
1.73437500e-01 5.01468457e+00 4.98955642e+00 2.96557641e-01 4.65874362e+00 5.32323922e+00 4.51813011e+00 5.45994121e+00
1.74062500e-01 5.01413257e+00 4.98971978e+00 2.96660028e-01 4.65773589e+00 5.32348036e+00 4.51812650e+00 5.45792868e+00
1.74687500e-01 5.01458456e+00 4.98990183e+00 2.96844576e-01 4.65610327e+00 5.32050211e+00 4.51636793e+00 5.45905580e+00
1.75312500e-01 5.01415749e+00 4.98985074e+00 2.96962598e-01 4.66014345e+00 5.32403484e+00 4.51397558e+00 5.45894130e+00
1.75937500e-01 5.01319576e+00 4.98973786e+00 2.96998739e-01 4.65894741e+00 5.32538125e+00 4.51388874e+00 5.45871538e+00
1.76562500e-01 5.01387942e+00 4.98982521e+00 2.97061067e-01 4.65847420e+00 5.32546532e+00 4.51291320e+00 5.45795109e+00
1.77187500e-01 5.01462402e+00 4.98987000e+00 2.96872838e-01 4.65771561e+00 5.32571381e+00 4.51332988e+00 5.45854614e+00
1.77812500e-01 5.01485767e+00 4.98961454e+00 2.96693838e-01 4.66027180e+00 5.32407592e+00 4.51479429e+00 5.46014589e+00
1.78437500e-01 5.01463754e+00 4.98954366e+00 2.96545116e-01 4.65951905e+00 5.32191698e+00 4.51786084e+00 5.45812117e+00
1.79062500e-01 5.01425254e+00 4.98975815e+00 2.96590342e-01 4.66139262e+00 5.32347598e+00 4.51623471e+00 5.45588088e+00
1.79687500e-01 5.01464507e+00 4.98981432e+00 2.96761686e-01 4.65914761e+00 5.32449318e+00 4.51740604e+00 5.45430797e+00
1.80312500e-01 5.01482178e+00 4.98961834e+00 2.97060313e-01 4.65898495e+00 5.32700695e+00 4.51886756e+00 5.45649631e+00
1.80937500e-01 5.01380008e+00 4.98945172e+00 2.97135569e-01 4.65829001e+00 5.32649970e+00 4.51940437e+00 5.46139122e+00
1.81562500e-01 5.01271801e+00 4.98951060e+00 2.96866755e-01 4.66059499e+00 5.32284177e+00 4.51832414e+00 5.45738601e+00
1.82187500e-01 5.01345947e+00 4.98973120e+00 2.96771586e-01 4.66052986e+00 5.32677138e+00 4.51710990e+00 5.45809865e+00
1.82812500e-01 5.01494788e+00 4.98992243e+00 2.96783674e-01 4.65689198e+00 5.32170271e+00 4.51747898e+00 5.45958971e+00
1.83437500e-01 5.01492160e+00 4.98976361e+00 2.96889470e-01 4.65598540e+00 5.32515401e+00 4.51589193e+00 5.45828264e+00
1.84062500e-01 5.01391737e+00 4.98959763e+00 2.96780781e-01 4.66099874e+00 5.32471624e+00 4.51603447e+00 5.46103192e+00
1.84687500e-01 5.01401290e+00 4.98968245e+00 2.96719367e-01 4.66100159e+00 5.32516081e+00 4.51593621e+00 5.45920431e+00
1.85312500e-01 5.01433339e+00 4.98998424e+00 2.97102620e-01 4.66097040e+00 5.32655493e+00 4.51488038e+00 5.45755040e+00
1.85937500e-01 5.01434119e+00 4.98996508e+00 2.97252021e-01 4.65877919e+00 5.32679844e+00 4.51763581e+00 5.45946264e+00
1.86562500e-01 5.01443305e+00 4.98977426e+00 2.96794318e-01 4.65976131e+00 5.32535177e+00 4.51874929e+00 5.46106112e+00
1.87187500e-01 5.01360386e+00 4.98983878e+00 2.96353525e-01 4.66025904e+00 5.32209008e+00 4.51806785e+00 5.45941470e+00
1.87812500e-01 5.01348678e+00 4.99000902e+00 2.96266157e-01 4.65821892e+00 5.32000378e+00 4.51827288e+00 5.45506564e+00
1.88437500e-01 5.01338717e+00 4.98998537e+00 2.96635619e-01 4.65670470e+00 5.32261522e+00 4.51774605e+00 5.45722738e+00
1.89062500e-01 5.01369345e+00 4.98964240e+00 2.97117621e-01 4.65861245e+00 5.32464729e+00 4.51952041e+00 5.45894897e+00
1.89687500e-01 5.01306580e+00 4.98931858e+00 2.97110488e-01 4.65962436e+00 5.32435576e+00 4.51506367e+00 5.45986589e+00
1.90312500e-01 5.01377165e+00 4.98947036e+00 2.96642836e-01 4.65986906e+00 5.32459632e+00 4.51376305e+00 5.46023198e+00
1.90937500e-01 5.01522786e+00 4.98967668e+00 2.96386538e-01 4.65959995e+00 5.32398315e+00 4.51440275e+00 5.45977681e+00
1.91562500e-01 5.01588839e+00 4.98955799e+00 2.96416647e-01 4.66109227e+00 5.32418682e+00 4.51452597e+00 5.46022626e+00
1.92187500e-01 5.01668589e+00 4.98953462e+00 2.97010195e-01 4.65984503e+00 5.32364315e+00 4.51968082e+00 5.46022637e+00
1.92812500e-01 5.01588428e+00 4.98968230e+00 2.97255468e-01 4.65825801e+00 5.32549630e+00 4.51898135e+00 5.45930034e+00
1.93437500e-01 5.01613561e+00 4.98980059e+00 2.97109453e-01 4.65823606e+00 5.32457413e+00 4.51565512e+00 5.45754893e+00
1.94062500e-01 5.01420306e+00 4.98975841e+00 2.96680425e-01 4.66287366e+00 5.32591111e+00 4.51361292e+00 5.45854537e+00
1.94687500e-01 5.01309743e+00 4.98950762e+00 2.96327981e-01 4.66218292e+00 5.32424299e+00 4.51635139e+00 5.45746945e+00
1.95312500e-01 5.01430116e+00 4.98960050e+00 2.96425818e-01 4.66105932e+00 5.32513207e+00 4.51767849e+00 5.45685296e+00
1.95937500e-01 5.01405106e+00 4.98986346e+00 2.96556301e-01 4.66084418e+00 5.32261291e+00 4.51800788e+00 5.45712506e+00
1.96562500e-01 5.01437283e+00 4.99007878e+00 2.96680038e-01 4.65770338e+00 5.32340496e+00 4.52009836e+00 5.45474236e+00
1.97187500e-01 5.01532888e+00 4.99010060e+00 2.96870935e-01 4.66202158e+00 5.32264330e+00 4.51607581e+00 5.45855165e+00
1.97812500e-01 5.01500834e+00 4.98962785e+00 2.97093828e-01 4.65878439e+00 5.32392936e+00 4.51869209e+00 5.45708820e+00
1.98437500e-01 5.01468623e+00 4.98916371e+00 2.97226955e-01 4.65783451e+00 5.32207426e+00 4.51699234e+00 5.45844095e+00
1.99062500e-01 5.01556014e+00 4.98918158e+00 2.97018062e-01 4.65640592e+00 5.32341180e+00 4.51457923e+00 5.46139748e+00
1.99687500e-01 5.01467235e+00 4.98963739e+00 2.96635094e-01 4.65362415e+00 5.32442741e+00 4.51490835e+00 5.46039907e+00
2.00312500e-01 5.01286515e+00 4.99005282e+00 2.96617936e-01 4.65790307e+00 5.32744526e+00 4.51796514e+00 5.45798653e+00
2.00937500e-01 5.01399345e+00 4.98996617e+00 2.97027624e-01 4.66021030e+00 5.32649942e+00 4.51564166e+00 5.46174311e+00
2.01562500e-01 5.01447619e+00 4.98965864e+00 2.97163554e-01 4.65962532e+00 5.32608473e+00 4.51214992e+00 5.46201921e+00
2.02187500e-01 5.01472576e+00 4.98935479e+00 2.96844817e-01 4.66237749e+00 5.32407240e+00 4.51454731e+00 5.45864486e+00
2.02812500e-01 5.01401096e+00 4.98947336e+00 2.96302805e-01 4.66237163e+00 5.32305106e+00 4.51447452e+00 5.45838442e+00
2.03437500e-01 5.01351720e+00 4.98965716e+00 2.96242910e-01 4.66144174e+00 5.32626567e+00 4.51650787e+00 5.45844296e+00
2.04062500e-01 5.01402527e+00 4.98976528e+00 2.96688547e-01 4.65853031e+00 5.32698466e+00 4.51915100e+00 5.46007042e+00
2.04687500e-01 5.01459175e+00 4.98976655e+00 2.97004238e-01 4.66019125e+00 5.32738460e+00 4.51779913e+00 5.45698584e+00
2.05312500e-01 5.01505753e+00 4.98973028e+00 2.97071613e-01 4.65930899e+00 5.32767552e+00 4.51889458e+00 5.45487431e+00
2.05937500e-01 5.01505730e+00 4.98978908e+00 2.96967505e-01 4.65902458e+00 5.32242461e+00 4.51928302e+00 5.45826873e+00
2.06562500e-01 5.01502939e+00 4.98961156e+00 2.96599219e-01 4.65849642e+00 5.32493206e+00 4.51674933e+00 5.45770145e+00
2.07187500e-01 5.01393564e+00 4.98937206e+00 2.96548265e-01 4.65847179e+00 5.32465459e+00 4.51829730e+00 5.45532371e+00
2.07812500e-01 5.01401691e+00 4.98937597e+00 2.96610795e-01 4.65812769e+00 5.32347789e+00 4.51691108e+00 5.45714639e+00
2.08437500e-01 5.01446566e+00 4.98948105e+00 2.96710887e-01 4.66131309e+00 5.32247019e+00 4.51674264e+00 5.45706091e+00
2.09062500e-01 5.01441521e+00 4.98967431e+00 2.97043091e-01 4.65751838e+00 5.32378338e+00 4.51673120e+00 5.45804810e+00
2.09687500e-01 5.01504471e+00 4.98965014e+00 2.97346502e-01 4.66052772e+00 5.32351168e+00 4.51389056e+00 5.46087441e+00
2.10312500e-01 5.01488910e+00 4.98958274e+00 2.97253631e-01 4.65998044e+00 5.32316023e+00 4.51556190e+00 5.45987723e+00
2.10937500e-01 5.01434039e+00 4.98953574e+00 2.96991427e-01 4.66085743e+00 5.32706220e+00 4.51529287e+00 5.45830522e+00
2.11562500e-01 5.01414101e+00 4.98969951e+00 2.96712763e-01 4.66238891e+00 5.32589773e+00 4.51472601e+00 5.45910943e+00
2.12187500e-01 5.01370218e+00 4.98981689e+00 2.96554966e-01 4.66154572e+00 5.32597582e+00 4.51920878e+00 5.45804509e+00
2.12812500e-01 5.01351614e+00 4.98964517e+00 2.96485684e-01 4.65962895e+00 5.32296554e+00 4.51751139e+00 5.45538849e+00
2.13437500e-01 5.01401366e+00 4.98956499e+00 2.96416045e-01 4.65929322e+00 5.32302559e+00 4.51690440e+00 5.45638012e+00
2.14062500e-01 5.01427514e+00 4.98967988e+00 2.96507544e-01 4.65658014e+00 5.32718374e+00 4.51772502e+00 5.45715458e+00
2.14687500e-01 5.01471917e+00 4.98984097e+00 2.96568436e-01 4.65774858e+00 5.32401132e+00 4.51669376e+00 5.45875836e+00
2.15312500e-01 5.01445026e+00 4.98975470e+00 2.96819657e-01 4.65718573e+00 5.32264085e+00 4.51747729e+00 5.45996882e+00
2.15937500e-01 5.01269866e+00 4.98935951e+00 2.97083579e-01 4.65795356e+00 5.32369319e+00 4.51815249e+00 5.46063400e+00
2.16562500e-01 5.01218445e+00 4.98911305e+00 2.97005218e-01 4.66052104e+00 5.32373096e+00 4.51893618e+00 5.45797893e+00
2.17187500e-01 5.01286993e+00 4.98923791e+00 2.96807225e-01 4.65935530e+00 5.32479573e+00 4.51622159e+00 5.45906546e+00
2.17812500e-01 5.01373141e+00 4.98948077e+00 2.97021754e-01 4.65815947e+00 5.32679967e+00 4.51405990e+00 5.45874952e+00
2.18437500e-01 5.01453463e+00 4.98987976e+00 2.96979386e-01 4.65779506e+00 5.32670583e+00 4.51463005e+00 5.46049579e+00
2.19062500e-01 5.01422710e+00 4.99011160e+00 2.96863009e-01 4.65932021e+00 5.32547429e+00 4.51598980e+00 5.45775852e+00
2.19687500e-01 5.01428356e+00 4.98997207e+00 2.96681541e-01 4.66213632e+00 5.32307602e+00 4.51390450e+00 5.46212363e+00
2.20312500e-01 5.01415713e+00 4.98960287e+00 2.96561492e-01 4.66241183e+00 5.32071577e+00 4.51673783e+00 5.46147940e+00
2.20937500e-01 5.01359980e+00 4.98935132e+00 2.96713601e-01 4.65823457e+00 5.32459397e+00 4.51772063e+00 5.46009162e+00
2.21562500e-01 5.01395850e+00 4.98962462e+00 2.96916824e-01 4.65807789e+00 5.32530556e+00 4.51702833e+00 5.45931072e+00
2.22187500e-01 5.01315569e+00 4.98990673e+00 2.96805248e-01 4.65871488e+00 5.32665231e+00 4.51652012e+00 5.45899895e+00
2.22812500e-01 5.01179815e+00 4.98989382e+00 2.96591374e-01 4.65967012e+00 5.32493354e+00 4.51711498e+00 5.45977318e+00
2.23437500e-01 5.01133891e+00 4.98956250e+00 2.96655928e-01 4.65837149e+00 5.32099627e+00 4.51599773e+00 5.46092863e+00
2.24062500e-01 5.01206539e+00 4.98932900e+00 2.96932020e-01 4.65904181e+00 5.32496901e+00 4.51667808e+00 5.45714445e+00
2.24687500e-01 5.01354778e+00 4.98926433e+00 2.96918854e-01 4.65837791e+00 5.32621388e+00 4.51962876e+00 5.45760347e+00
2.25312500e-01 5.01487050e+00 4.98930610e+00 2.96760123e-01 4.66133148e+00 5.32520737e+00 4.51676090e+00 5.45928576e+00
2.25937500e-01 5.01507232e+00 4.98939039e+00 2.96446020e-01 4.66215042e+00 5.32549624e+00 4.51705643e+00 5.45858458e+00
2.26562500e-01 5.01502592e+00 4.98956887e+00 2.96441503e-01 4.66154524e+00 5.32527787e+00 4.51280384e+00 5.45951277e+00
2.27187500e-01 5.01544118e+00 4.98972889e+00 2.96852997e-01 4.66070898e+00 5.32740037e+00 4.51396127e+00 5.45819380e+00
2.27812500e-01 5.01551748e+00 4.98985045e+00 2.97079345e-01 4.65628836e+00 5.32642446e+00 4.51594201e+00 5.45884334e+00
2.28437500e-01 5.01527021e+00 4.98988715e+00 2.96879026e-01 4.65959230e+00 5.32585786e+00 4.51564117e+00 5.45820703e+00
2.29062500e-01 5.01441715e+00 4.98993229e+00 2.96704078e-01 4.66168231e+00 5.32511129e+00 4.51463197e+00 5.46195136e+00
2.29687500e-01 5.01417181e+00 4.98969700e+00 2.96843529e-01 4.66054203e+00 5.32489773e+00 4.51589132e+00 5.45909847e+00
2.30312500e-01 5.01399376e+00 4.98938640e+00 2.97012194e-01 4.65863505e+00 5.32508824e+00 4.51644766e+00 5.45821358e+00
2.30937500e-01 5.01370210e+00 4.98944018e+00 2.96842927e-01 4.65940309e+00 5.32267655e+00 4.51500256e+00 5.46031613e+00
2.31562500e-01 5.01327596e+00 4.98955107e+00 2.96543067e-01 4.65943822e+00 5.32305056e+00 4.51302630e+00 5.45382584e+00
2.32187500e-01 5.01443819e+00 4.98987325e+00 2.96468231e-01 4.65899201e+00 5.32268411e+00 4.51639692e+00 5.45707659e+00
2.32812500e-01 5.01411270e+00 4.98971531e+00 2.96761915e-01 4.65672961e+00 5.32539844e+00 4.51880841e+00 5.45664136e+00
2.33437500e-01 5.01299388e+00 4.98912931e+00 2.96937863e-01 4.65740035e+00 5.32347090e+00 4.51733318e+00 5.45944302e+00
2.34062500e-01 5.01325364e+00 4.98927688e+00 2.96949836e-01 4.66021508e+00 5.32586075e+00 4.51765870e+00 5.46000314e+00
2.34687500e-01 5.01330539e+00 4.98959708e+00 2.96892700e-01 4.66119316e+00 5.32919633e+00 4.51541516e+00 5.46434581e+00
2.35312500e-01 5.01353037e+00 4.98969194e+00 2.96689423e-01 4.66120557e+00 5.32571836e+00 4.51649282e+00 5.46000387e+00
2.35937500e-01 5.01455985e+00 4.98951370e+00 2.96313210e-01 4.65983993e+00 5.32189061e+00 4.51444612e+00 5.45733860e+00
2.36562500e-01 5.01475742e+00 4.98957076e+00 2.96473781e-01 4.65921744e+00 5.32523365e+00 4.51286358e+00 5.45760065e+00
2.37187500e-01 5.01431073e+00 4.98985343e+00 2.96939444e-01 4.65845908e+00 5.32515085e+00 4.51726024e+00 5.45942187e+00
2.37812500e-01 5.01441085e+00 4.99012683e+00 2.97287088e-01 4.66026229e+00 5.32560787e+00 4.52003516e+00 5.45956779e+00
2.38437500e-01 5.01404976e+00 4.98999301e+00 2.96955938e-01 4.66128005e+00 5.32487849e+00 4.51947714e+00 5.45937425e+00
2.39062500e-01 5.01403238e+00 4.98948986e+00 2.96533616e-01 4.65930965e+00 5.32411192e+00 4.51748766e+00 5.45829286e+00
2.39687500e-01 5.01470322e+00 4.98926082e+00 2.96261636e-01 4.65814798e+00 5.32391377e+00 4.51851130e+00 5.45696576e+00
2.40312500e-01 5.01471683e+00 4.98917051e+00 2.96522966e-01 4.65763153e+00 5.32474077e+00 4.51700273e+00 5.45760019e+00
2.40937500e-01 5.01492566e+00 4.98925303e+00 2.96947257e-01 4.65711077e+00 5.32709540e+00 4.51755106e+00 5.45942767e+00
2.41562500e-01 5.01418872e+00 4.98929866e+00 2.96968289e-01 4.65839282e+00 5.32627842e+00 4.51537036e+00 5.45853825e+00
2.42187500e-01 5.01358422e+00 4.98943047e+00 2.96851842e-01 4.65942624e+00 5.32416893e+00 4.51388398e+00 5.45935261e+00
2.42812500e-01 5.01333571e+00 4.98965115e+00 2.96672051e-01 4.65954166e+00 5.32267443e+00 4.51468749e+00 5.45994475e+00
2.43437500e-01 5.01306138e+00 4.98979382e+00 2.96917648e-01 4.66187060e+00 5.32238705e+00 4.51831191e+00 5.46260522e+00
2.44062500e-01 5.01361814e+00 4.98988057e+00 2.96894626e-01 4.66160245e+00 5.32468527e+00 4.51866866e+00 5.46406058e+00
2.44687500e-01 5.01397775e+00 4.99001700e+00 2.96552879e-01 4.66075186e+00 5.32657900e+00 4.51830630e+00 5.45877718e+00
2.45312500e-01 5.01459994e+00 4.99001683e+00 2.96370953e-01 4.66015229e+00 5.32170025e+00 4.51591305e+00 5.45793319e+00
2.45937500e-01 5.01532878e+00 4.98990870e+00 2.96802961e-01 4.66013861e+00 5.32461780e+00 4.51795555e+00 5.45835490e+00
2.46562500e-01 5.01425274e+00 4.98958927e+00 2.97241468e-01 4.65871848e+00 5.32519938e+00 4.51462933e+00 5.45872465e+00
2.47187500e-01 5.01394589e+00 4.98924848e+00 2.97303845e-01 4.65713399e+00 5.32737401e+00 4.51332341e+00 5.45952100e+00
2.47812500e-01 5.01338461e+00 4.98930661e+00 2.97063008e-01 4.65462549e+00 5.32598731e+00 4.51299984e+00 5.45591092e+00
2.48437500e-01 5.01293097e+00 4.98936459e+00 2.96642413e-01 4.65655661e+00 5.32581525e+00 4.51259266e+00 5.45444869e+00
2.49062500e-01 5.01250428e+00 4.98947417e+00 2.96387128e-01 4.66116631e+00 5.32353762e+00 4.51269404e+00 5.45726651e+00
2.49687500e-01 5.01296553e+00 4.98944798e+00 2.96326518e-01 4.66259814e+00 5.32074368e+00 4.51670943e+00 5.45888668e+00
2.50312500e-01 5.01273919e+00 4.98922319e+00 2.96519097e-01 4.66202704e+00 5.31997803e+00 4.51822725e+00 5.46249545e+00
2.50937500e-01 5.01319674e+00 4.98932816e+00 2.96752934e-01 4.65559262e+00 5.32426826e+00 4.51851082e+00 5.46417750e+00
2.51562500e-01 5.01297454e+00 4.98975834e+00 2.96944865e-01 4.65551931e+00 5.32645281e+00 4.51883345e+00 5.46196946e+00
2.52187500e-01 5.01296603e+00 4.99003942e+00 2.96871292e-01 4.65990879e+00 5.32631196e+00 4.51673530e+00 5.46291079e+00
2.52812500e-01 5.01277732e+00 4.99008242e+00 2.96712316e-01 4.66055546e+00 5.32501393e+00 4.51505145e+00 5.46229787e+00
2.53437500e-01 5.01258919e+00 4.98986575e+00 2.96681836e-01 4.66045123e+00 5.32634073e+00 4.51289195e+00 5.45433966e+00
2.54062500e-01 5.01300443e+00 4.98956993e+00 2.96853201e-01 4.65977621e+00 5.32621083e+00 4.51434276e+00 5.45466644e+00
2.54687500e-01 5.01257347e+00 4.98940266e+00 2.97070741e-01 4.65938994e+00 5.32596309e+00 4.51660649e+00 5.45842385e+00
2.55312500e-01 5.01225465e+00 4.98936423e+00 2.96968366e-01 4.65928654e+00 5.32575800e+00 4.51619918e+00 5.46111423e+00
2.55937500e-01 5.01358905e+00 4.98929753e+00 2.96859477e-01 4.65911077e+00 5.32473500e+00 4.51821107e+00 5.45817708e+00
2.56562500e-01 5.01382700e+00 4.98922266e+00 2.96838510e-01 4.65728108e+00 5.32609211e+00 4.51887027e+00 5.45688672e+00
2.57187500e-01 5.01416943e+00 4.98957528e+00 2.96952472e-01 4.66015318e+00 5.32355340e+00 4.51827877e+00 5.45943293e+00
2.57812500e-01 5.01471129e+00 4.98991568e+00 2.96835216e-01 4.66285637e+00 5.32147047e+00 4.51748861e+00 5.46008374e+00
2.58437500e-01 5.01470010e+00 4.98983463e+00 2.96505603e-01 4.65910770e+00 5.32152887e+00 4.51602113e+00 5.45994832e+00
2.59062500e-01 5.01492274e+00 4.98956138e+00 2.96574822e-01 4.65724031e+00 5.32382468e+00 4.51958871e+00 5.45972072e+00
2.59687500e-01 5.01380845e+00 4.98961108e+00 2.96804848e-01 4.65620487e+00 5.32526532e+00 4.51603698e+00 5.45929938e+00
2.60312500e-01 5.01235625e+00 4.98962173e+00 2.96748002e-01 4.66039904e+00 5.32464433e+00 4.51411401e+00 5.45730179e+00
2.60937500e-01 5.01219719e+00 4.98943330e+00 2.96636362e-01 4.65877921e+00 5.32546514e+00 4.51589583e+00 5.45772969e+00
2.61562500e-01 5.01238878e+00 4.98913991e+00 2.96649399e-01 4.65838170e+00 5.32574720e+00 4.51628190e+00 5.45961796e+00
2.62187500e-01 5.01312740e+00 4.98921956e+00 2.96967412e-01 4.66194060e+00 5.32818246e+00 4.51730682e+00 5.45716124e+00
2.62812500e-01 5.01489047e+00 4.98959057e+00 2.97214001e-01 4.66112553e+00 5.32572290e+00 4.51616070e+00 5.45540749e+00
2.63437500e-01 5.01592798e+00 4.98991486e+00 2.97039563e-01 4.66128099e+00 5.32700643e+00 4.51800842e+00 5.45622634e+00
2.64062500e-01 5.01663298e+00 4.98991978e+00 2.96778633e-01 4.65745803e+00 5.32482810e+00 4.51927062e+00 5.45701442e+00
2.64687500e-01 5.01555378e+00 4.98966762e+00 2.96804876e-01 4.65940263e+00 5.32503803e+00 4.51434600e+00 5.45896255e+00
2.65312500e-01 5.01456553e+00 4.98944814e+00 2.96906673e-01 4.65891890e+00 5.32321959e+00 4.51304682e+00 5.45957740e+00
2.65937500e-01 5.01307270e+00 4.98940923e+00 2.96820174e-01 4.65779927e+00 5.32090146e+00 4.51841933e+00 5.45933085e+00
2.66562500e-01 5.01324587e+00 4.98976934e+00 2.96734492e-01 4.65700896e+00 5.32501506e+00 4.51399614e+00 5.45961523e+00
2.67187500e-01 5.01291524e+00 4.98990246e+00 2.96664080e-01 4.65999544e+00 5.32687020e+00 4.51877477e+00 5.45960929e+00
2.67812500e-01 5.01261525e+00 4.98984356e+00 2.96754125e-01 4.66172611e+00 5.32379013e+00 4.52090861e+00 5.45995815e+00
2.68437500e-01 5.01370756e+00 4.98968747e+00 2.96978819e-01 4.66175307e+00 5.32477101e+00 4.51930829e+00 5.45750407e+00
2.69062500e-01 5.01474793e+00 4.98956035e+00 2.97146564e-01 4.66072742e+00 5.32486203e+00 4.51742805e+00 5.46334867e+00
2.69687500e-01 5.01545051e+00 4.98952594e+00 2.97198247e-01 4.65970775e+00 5.32533844e+00 4.51661587e+00 5.46193975e+00
2.70312500e-01 5.01512262e+00 4.98951703e+00 2.97125397e-01 4.65924017e+00 5.32505910e+00 4.51533754e+00 5.45694759e+00
2.70937500e-01 5.01438993e+00 4.98941905e+00 2.96874933e-01 4.65787363e+00 5.32558865e+00 4.51727179e+00 5.45803884e+00
2.71562500e-01 5.01404858e+00 4.98943876e+00 2.96630438e-01 4.65898715e+00 5.32350821e+00 4.51607358e+00 5.46064626e+00
2.72187500e-01 5.01249073e+00 4.98943155e+00 2.96430611e-01 4.66079842e+00 5.32155879e+00 4.51636520e+00 5.46107429e+00
2.72812500e-01 5.01139171e+00 4.98937262e+00 2.96572489e-01 4.65876919e+00 5.32410791e+00 4.51583823e+00 5.45657850e+00
2.73437500e-01 5.01236292e+00 4.98954215e+00 2.96938416e-01 4.65997367e+00 5.32466085e+00 4.51497467e+00 5.45944286e+00
2.74062500e-01 5.01281984e+00 4.98960644e+00 2.97231231e-01 4.65600124e+00 5.32507337e+00 4.51597206e+00 5.45990336e+00
2.74687500e-01 5.01159789e+00 4.98949520e+00 2.97013278e-01 4.65806050e+00 5.32378813e+00 4.51472467e+00 5.45931108e+00
2.75312500e-01 5.01195764e+00 4.98956788e+00 2.96690704e-01 4.65946067e+00 5.32550082e+00 4.51690895e+00 5.45899866e+00
2.75937500e-01 5.01161176e+00 4.98966053e+00 2.96636678e-01 4.66087743e+00 5.32552276e+00 4.51688314e+00 5.45881814e+00
2.76562500e-01 5.01189600e+00 4.98968728e+00 2.96777394e-01 4.65711725e+00 5.32295584e+00 4.51958650e+00 5.45617609e+00
2.77187500e-01 5.01213978e+00 4.98972462e+00 2.96934079e-01 4.65471538e+00 5.32378361e+00 4.51786942e+00 5.45699945e+00
2.77812500e-01 5.01275584e+00 4.98972142e+00 2.96959915e-01 4.65715758e+00 5.32569929e+00 4.51938639e+00 5.45649643e+00
2.78437500e-01 5.01372735e+00 4.98968724e+00 2.96864691e-01 4.65991053e+00 5.32696100e+00 4.51563885e+00 5.45847333e+00
2.79062500e-01 5.01415013e+00 4.98950632e+00 2.96748620e-01 4.66050926e+00 5.32361090e+00 4.51235620e+00 5.46000851e+00
2.79687500e-01 5.01406923e+00 4.98923414e+00 2.96546603e-01 4.65799029e+00 5.32259637e+00 4.51104815e+00 5.45997762e+00
2.80312500e-01 5.01378076e+00 4.98940023e+00 2.96339775e-01 4.65970556e+00 5.32511523e+00 4.51545507e+00 5.46144534e+00
2.80937500e-01 5.01431630e+00 4.98970516e+00 2.96692043e-01 4.65880666e+00 5.32623219e+00 4.51728347e+00 5.45751857e+00
2.81562500e-01 5.01445413e+00 4.98957374e+00 2.97140435e-01 4.66020589e+00 5.32722648e+00 4.51516623e+00 5.45753498e+00
2.82187500e-01 5.01407035e+00 4.98936074e+00 2.97218318e-01 4.66093866e+00 5.32506472e+00 4.51367936e+00 5.45952520e+00
2.82812500e-01 5.01435498e+00 4.98927111e+00 2.96928865e-01 4.65826867e+00 5.32011558e+00 4.51635973e+00 5.45790762e+00
2.83437500e-01 5.01462682e+00 4.98947447e+00 2.96675888e-01 4.65823328e+00 5.32098620e+00 4.52003342e+00 5.45884874e+00
2.84062500e-01 5.01448059e+00 4.98953065e+00 2.96857121e-01 4.66244387e+00 5.32132562e+00 4.52025076e+00 5.45688264e+00
2.84687500e-01 5.01395232e+00 4.98959826e+00 2.97021993e-01 4.65969229e+00 5.32480181e+00 4.51940095e+00 5.45856169e+00
2.85312500e-01 5.01346749e+00 4.98983336e+00 2.96984669e-01 4.66092456e+00 5.32654661e+00 4.51657966e+00 5.46338491e+00
2.85937500e-01 5.01338754e+00 4.98988183e+00 2.96744729e-01 4.66077894e+00 5.32699760e+00 4.51357252e+00 5.46148135e+00
2.86562500e-01 5.01431892e+00 4.98992211e+00 2.96735638e-01 4.65924078e+00 5.32459805e+00 4.51573888e+00 5.45835581e+00
2.87187500e-01 5.01352579e+00 4.98967251e+00 2.96773400e-01 4.65944418e+00 5.32407234e+00 4.51298284e+00 5.45828233e+00
2.87812500e-01 5.01235441e+00 4.98939160e+00 2.96696098e-01 4.66108868e+00 5.32461825e+00 4.51365392e+00 5.45619393e+00
2.88437500e-01 5.01341908e+00 4.98926275e+00 2.96647913e-01 4.65991539e+00 5.32275649e+00 4.51593443e+00 5.46156133e+00
2.89062500e-01 5.01431629e+00 4.98935494e+00 2.96982997e-01 4.66129077e+00 5.32586340e+00 4.51478073e+00 5.46056461e+00
2.89687500e-01 5.01350064e+00 4.98968893e+00 2.97075116e-01 4.66104080e+00 5.32579066e+00 4.51912427e+00 5.45692135e+00
2.90312500e-01 5.01401070e+00 4.98983883e+00 2.97094537e-01 4.66054369e+00 5.32791074e+00 4.52026665e+00 5.45911186e+00
2.90937500e-01 5.01418416e+00 4.98970952e+00 2.96977468e-01 4.65883336e+00 5.32584441e+00 4.52018063e+00 5.46011819e+00
2.91562500e-01 5.01511790e+00 4.98980121e+00 2.96825551e-01 4.66025806e+00 5.32297075e+00 4.51653746e+00 5.45875149e+00
2.92187500e-01 5.01384817e+00 4.98963170e+00 2.96612096e-01 4.66012416e+00 5.32204108e+00 4.51409815e+00 5.45943295e+00
2.92812500e-01 5.01342691e+00 4.98941766e+00 2.96592895e-01 4.66026117e+00 5.32328028e+00 4.51775184e+00 5.46154501e+00
2.93437500e-01 5.01442100e+00 4.98932874e+00 2.96718919e-01 4.65796174e+00 5.32491459e+00 4.51654306e+00 5.46068578e+00
2.94062500e-01 5.01444515e+00 4.98951133e+00 2.96809817e-01 4.65802389e+00 5.32282304e+00 4.51598029e+00 5.45587324e+00
2.94687500e-01 5.01388379e+00 4.98954567e+00 2.96865994e-01 4.65851624e+00 5.32524951e+00 4.51613331e+00 5.45673407e+00
2.95312500e-01 5.01342855e+00 4.98950738e+00 2.96940360e-01 4.65999623e+00 5.32619038e+00 4.51637933e+00 5.45714060e+00
2.95937500e-01 5.01231123e+00 4.98937890e+00 2.96851617e-01 4.66090192e+00 5.32494368e+00 4.51730037e+00 5.45814020e+00
2.96562500e-01 5.01252511e+00 4.98917574e+00 2.96548019e-01 4.65901186e+00 5.32323981e+00 4.51389428e+00 5.46009617e+00
2.97187500e-01 5.01227228e+00 4.98935031e+00 2.96426330e-01 4.65849628e+00 5.32339726e+00 4.51723414e+00 5.45801632e+00
2.97812500e-01 5.01225049e+00 4.98968758e+00 2.96529193e-01 4.66104688e+00 5.32263083e+00 4.51619790e+00 5.45825019e+00
2.98437500e-01 5.01293667e+00 4.98988408e+00 2.96987040e-01 4.66160499e+00 5.32358116e+00 4.51525153e+00 5.46074289e+00
2.99062500e-01 5.01364131e+00 4.98991661e+00 2.97319562e-01 4.65913156e+00 5.32805882e+00 4.51590338e+00 5.46058153e+00
2.99687500e-01 5.01447557e+00 4.98994937e+00 2.97282721e-01 4.65518281e+00 5.32481256e+00 4.51608224e+00 5.45966613e+00
3.00312500e-01 5.01427360e+00 4.98961985e+00 2.97049659e-01 4.65856632e+00 5.32447269e+00 4.51647732e+00 5.45930809e+00
3.00937500e-01 5.01314338e+00 4.98925267e+00 2.97020021e-01 4.65806516e+00 5.32610709e+00 4.51309937e+00 5.45502270e+00
3.01562500e-01 5.01321594e+00 4.98892630e+00 2.97096491e-01 4.65882535e+00 5.32177804e+00 4.51842208e+00 5.45712233e+00
3.02187500e-01 5.01394488e+00 4.98898786e+00 2.96719772e-01 4.66045366e+00 5.32168559e+00 4.51598078e+00 5.45972340e+00
3.02812500e-01 5.01427326e+00 4.98922878e+00 2.96263355e-01 4.66392992e+00 5.32094006e+00 4.51429624e+00 5.45751352e+00
3.03437500e-01 5.01424833e+00 4.98948123e+00 2.96238237e-01 4.66254648e+00 5.32399356e+00 4.51350290e+00 5.45801085e+00
3.04062500e-01 5.01443275e+00 4.98952525e+00 2.96639731e-01 4.65986188e+00 5.32629699e+00 4.51820782e+00 5.45769126e+00
3.04687500e-01 5.01380414e+00 4.98933329e+00 2.97191804e-01 4.65872918e+00 5.32451506e+00 4.51421809e+00 5.46062384e+00
3.05312500e-01 5.01366863e+00 4.98939192e+00 2.97266284e-01 4.66238308e+00 5.32791612e+00 4.51168025e+00 5.46271264e+00
3.05937500e-01 5.01347645e+00 4.98963468e+00 2.96955701e-01 4.66040686e+00 5.32679127e+00 4.51316685e+00 5.46336861e+00
3.06562500e-01 5.01308739e+00 4.98990772e+00 2.96973399e-01 4.65809008e+00 5.32368952e+00 4.51821789e+00 5.46101282e+00
3.07187500e-01 5.01454978e+00 4.98982841e+00 2.96931835e-01 4.65729484e+00 5.32412418e+00 4.51945673e+00 5.45814330e+00
3.07812500e-01 5.01439647e+00 4.98949194e+00 2.96933221e-01 4.65864355e+00 5.32518945e+00 4.51929343e+00 5.45722732e+00
3.08437500e-01 5.01405189e+00 4.98926251e+00 2.96771440e-01 4.65694639e+00 5.32640737e+00 4.51825546e+00 5.45213603e+00
3.09062500e-01 5.01477447e+00 4.98914531e+00 2.96379114e-01 4.65974544e+00 5.32476559e+00 4.51853265e+00 5.45484295e+00
3.09687500e-01 5.01324498e+00 4.98934539e+00 2.96226259e-01 4.66097222e+00 5.32426601e+00 4.51738785e+00 5.45826834e+00
3.10312500e-01 5.01281729e+00 4.98942866e+00 2.96309429e-01 4.65929341e+00 5.32223841e+00 4.51481146e+00 5.46224916e+00
3.10937500e-01 5.01294087e+00 4.98944668e+00 2.96690594e-01 4.65967610e+00 5.32418857e+00 4.51327188e+00 5.45884953e+00
3.11562500e-01 5.01215847e+00 4.98949484e+00 2.96863607e-01 4.65838246e+00 5.32457644e+00 4.51507798e+00 5.46124699e+00
3.12187500e-01 5.01210455e+00 4.98962795e+00 2.97124637e-01 4.65828137e+00 5.32670789e+00 4.51304773e+00 5.45893406e+00
3.12812500e-01 5.01220040e+00 4.98977992e+00 2.97154645e-01 4.65866421e+00 5.32686535e+00 4.51410105e+00 5.45988689e+00
3.13437500e-01 5.01320550e+00 4.98958098e+00 2.97038484e-01 4.65798980e+00 5.32437280e+00 4.51944221e+00 5.45837185e+00
3.14062500e-01 5.01341477e+00 4.98951555e+00 2.96963138e-01 4.65871721e+00 5.32463119e+00 4.51676587e+00 5.45686840e+00
3.14687500e-01 5.01376549e+00 4.98943279e+00 2.96845930e-01 4.65560338e+00 5.32357254e+00 4.51425048e+00 5.45644088e+00
3.15312500e-01 5.01219023e+00 4.98949751e+00 2.96820852e-01 4.66014727e+00 5.32403375e+00 4.51769729e+00 5.45714648e+00
3.15937500e-01 5.01274988e+00 4.98932593e+00 2.96920645e-01 4.65640074e+00 5.32529734e+00 4.51809636e+00 5.46231384e+00
3.16562500e-01 5.01471476e+00 4.98924527e+00 2.96747434e-01 4.66006347e+00 5.32769024e+00 4.51717330e+00 5.46080146e+00
3.17187500e-01 5.01517794e+00 4.98955829e+00 2.96688024e-01 4.66035806e+00 5.32623657e+00 4.51746035e+00 5.45915793e+00
3.17812500e-01 5.01419604e+00 4.98988142e+00 2.96686039e-01 4.65921163e+00 5.32762759e+00 4.51887950e+00 5.45989042e+00
3.18437500e-01 5.01375560e+00 4.98975577e+00 2.96744613e-01 4.65763286e+00 5.32767672e+00 4.51695094e+00 5.45878597e+00
3.19062500e-01 5.01355129e+00 4.98938185e+00 2.96907770e-01 4.65679840e+00 5.32252337e+00 4.51436761e+00 5.45899139e+00
3.19687500e-01 5.01261260e+00 4.98933347e+00 2.96920166e-01 4.65814265e+00 5.32060720e+00 4.51476682e+00 5.45875430e+00
3.20312500e-01 5.01270452e+00 4.98959290e+00 2.96825791e-01 4.65902507e+00 5.32197361e+00 4.51951532e+00 5.45817047e+00
3.20937500e-01 5.01171131e+00 4.98959272e+00 2.96791211e-01 4.65921425e+00 5.32382797e+00 4.51815083e+00 5.45781347e+00
3.21562500e-01 5.01166487e+00 4.98931059e+00 2.96727824e-01 4.65938493e+00 5.32436769e+00 4.51550857e+00 5.45804418e+00
3.22187500e-01 5.01184603e+00 4.98924489e+00 2.96760382e-01 4.65891690e+00 5.32275930e+00 4.51280481e+00 5.46131000e+00
3.22812500e-01 5.01335615e+00 4.98952870e+00 2.96925201e-01 4.66012745e+00 5.32291570e+00 4.51500700e+00 5.46133070e+00
3.23437500e-01 5.01474389e+00 4.98992053e+00 2.97218115e-01 4.65936960e+00 5.32663453e+00 4.51599241e+00 5.45871402e+00
3.24062500e-01 5.01503539e+00 4.98971534e+00 2.97175392e-01 4.65821085e+00 5.32733309e+00 4.51970344e+00 5.45898056e+00
3.24687500e-01 5.01412013e+00 4.98943801e+00 2.96899671e-01 4.65885015e+00 5.32410919e+00 4.51470604e+00 5.45728825e+00
3.25312500e-01 5.01350356e+00 4.98947976e+00 2.96524621e-01 4.65784829e+00 5.32623384e+00 4.51559676e+00 5.45682309e+00
3.25937500e-01 5.01253559e+00 4.98957038e+00 2.96267752e-01 4.65920701e+00 5.32479214e+00 4.51606562e+00 5.45869575e+00
3.26562500e-01 5.01223053e+00 4.98940509e+00 2.96512992e-01 4.65930217e+00 5.32302828e+00 4.51562919e+00 5.45772117e+00
3.27187500e-01 5.01235958e+00 4.98904600e+00 2.96979783e-01 4.65742991e+00 5.32172697e+00 4.51648065e+00 5.45908745e+00
3.27812500e-01 5.01312702e+00 4.98898716e+00 2.97222992e-01 4.65943722e+00 5.32445884e+00 4.51552737e+00 5.45942072e+00
3.28437500e-01 5.01317072e+00 4.98937084e+00 2.97038119e-01 4.65908793e+00 5.32527156e+00 4.51433792e+00 5.45888070e+00
3.29062500e-01 5.01323426e+00 4.98967393e+00 2.96751068e-01 4.65918834e+00 5.32395430e+00 4.51755140e+00 5.45900547e+00
3.29687500e-01 5.01350400e+00 4.98977686e+00 2.96635171e-01 4.66006171e+00 5.32594186e+00 4.51644655e+00 5.45997897e+00
3.30312500e-01 5.01351327e+00 4.98972983e+00 2.96407288e-01 4.65810434e+00 5.32049458e+00 4.51862007e+00 5.46104077e+00
3.30937500e-01 5.01434287e+00 4.98957184e+00 2.96320037e-01 4.65897947e+00 5.31882963e+00 4.51805272e+00 5.46043730e+00
3.31562500e-01 5.01449573e+00 4.98949794e+00 2.96580641e-01 4.65907792e+00 5.32582370e+00 4.51504785e+00 5.45890347e+00
3.32187500e-01 5.01407500e+00 4.98935431e+00 2.96998654e-01 4.65989021e+00 5.32504309e+00 4.51579273e+00 5.45930831e+00
3.32812500e-01 5.01447595e+00 4.98924948e+00 2.97357092e-01 4.65811198e+00 5.32480009e+00 4.51512483e+00 5.45684125e+00
3.33437500e-01 5.01441698e+00 4.98950944e+00 2.97378928e-01 4.65656482e+00 5.32447857e+00 4.51500337e+00 5.45619319e+00
3.34062500e-01 5.01382200e+00 4.98962025e+00 2.97034492e-01 4.65561870e+00 5.32638997e+00 4.51680255e+00 5.45564935e+00
3.34687500e-01 5.01349297e+00 4.98963354e+00 2.96630924e-01 4.65934005e+00 5.32410110e+00 4.52006469e+00 5.45694665e+00
3.35312500e-01 5.01304563e+00 4.98952513e+00 2.96416927e-01 4.66016422e+00 5.32314307e+00 4.51934546e+00 5.45652925e+00
3.35937500e-01 5.01322490e+00 4.98938502e+00 2.96508846e-01 4.65944038e+00 5.32192574e+00 4.51265584e+00 5.45851621e+00
3.36562500e-01 5.01354907e+00 4.98925666e+00 2.96732621e-01 4.66008319e+00 5.32366805e+00 4.51246678e+00 5.46188018e+00
3.37187500e-01 5.01435746e+00 4.98911111e+00 2.96988632e-01 4.66041697e+00 5.32635271e+00 4.51071655e+00 5.46064820e+00
3.37812500e-01 5.01384031e+00 4.98929493e+00 2.97146353e-01 4.66182269e+00 5.32647982e+00 4.51615006e+00 5.46022150e+00
3.38437500e-01 5.01361391e+00 4.98975295e+00 2.97097887e-01 4.66055603e+00 5.32427167e+00 4.51776817e+00 5.46020108e+00
3.39062500e-01 5.01253743e+00 4.98984337e+00 2.97130882e-01 4.65776795e+00 5.32180986e+00 4.51697866e+00 5.45919041e+00
3.39687500e-01 5.01195958e+00 4.98961005e+00 2.96918974e-01 4.65712021e+00 5.32106486e+00 4.51838464e+00 5.46258432e+00
3.40312500e-01 5.01152571e+00 4.98951318e+00 2.96627126e-01 4.65934736e+00 5.32468169e+00 4.51649459e+00 5.45792823e+00
3.40937500e-01 5.01184726e+00 4.98945404e+00 2.96366281e-01 4.65991263e+00 5.32570339e+00 4.51819838e+00 5.45431864e+00
3.41562500e-01 5.01284614e+00 4.98941567e+00 2.96578285e-01 4.65719066e+00 5.32347277e+00 4.51491649e+00 5.45827389e+00
3.42187500e-01 5.01337739e+00 4.98932305e+00 2.97268747e-01 4.66079778e+00 5.32387833e+00 4.51302532e+00 5.45995532e+00
3.42812500e-01 5.01400473e+00 4.98952020e+00 2.97545448e-01 4.66051281e+00 5.32573378e+00 4.51552185e+00 5.46121745e+00
3.43437500e-01 5.01447888e+00 4.98970943e+00 2.97389455e-01 4.66241945e+00 5.32547854e+00 4.51879744e+00 5.46365777e+00
3.44062500e-01 5.01414300e+00 4.98951676e+00 2.96969204e-01 4.65825282e+00 5.32701814e+00 4.51553454e+00 5.45876365e+00
3.44687500e-01 5.01274512e+00 4.98911667e+00 2.96495554e-01 4.65815682e+00 5.32587271e+00 4.51860122e+00 5.45700601e+00
3.45312500e-01 5.01297831e+00 4.98896676e+00 2.96283731e-01 4.65888352e+00 5.32447647e+00 4.51850370e+00 5.45829187e+00
3.45937500e-01 5.01341527e+00 4.98923130e+00 2.96211850e-01 4.66096264e+00 5.32601315e+00 4.51880531e+00 5.46014753e+00
3.46562500e-01 5.01264229e+00 4.98970056e+00 2.96285516e-01 4.66294822e+00 5.32671950e+00 4.52224395e+00 5.46037894e+00
3.47187500e-01 5.01293518e+00 4.98990296e+00 2.96587280e-01 4.66079062e+00 5.32484210e+00 4.51879886e+00 5.46154213e+00
3.47812500e-01 5.01246780e+00 4.98965094e+00 2.97055473e-01 4.65778430e+00 5.32568106e+00 4.51497971e+00 5.46345071e+00
3.48437500e-01 5.01192359e+00 4.98927994e+00 2.97150322e-01 4.65900868e+00 5.32614312e+00 4.51804509e+00 5.46099314e+00
3.49062500e-01 5.01261383e+00 4.98921535e+00 2.97048815e-01 4.65776421e+00 5.32808208e+00 4.51611509e+00 5.46208997e+00
3.49687500e-01 5.01225745e+00 4.98946868e+00 2.96771797e-01 4.65745961e+00 5.32502626e+00 4.51965835e+00 5.45837196e+00
3.50312500e-01 5.01282356e+00 4.98972554e+00 2.96729683e-01 4.66009869e+00 5.32495096e+00 4.51747675e+00 5.45555268e+00
3.50937500e-01 5.01298598e+00 4.98977395e+00 2.96960040e-01 4.65891218e+00 5.32496938e+00 4.51974685e+00 5.45668533e+00
3.51562500e-01 5.01303313e+00 4.98970304e+00 2.97099168e-01 4.65769700e+00 5.32621671e+00 4.51584334e+00 5.45720118e+00
3.52187500e-01 5.01332857e+00 4.98940500e+00 2.96745349e-01 4.65957999e+00 5.32167032e+00 4.51728841e+00 5.45756683e+00
3.52812500e-01 5.01293138e+00 4.98925738e+00 2.96383561e-01 4.66007231e+00 5.32342778e+00 4.51602449e+00 5.45762930e+00
3.53437500e-01 5.01206726e+00 4.98929894e+00 2.96527496e-01 4.65697084e+00 5.32532929e+00 4.51533699e+00 5.45831570e+00
3.54062500e-01 5.01235685e+00 4.98963521e+00 2.97014058e-01 4.65792481e+00 5.32603879e+00 4.51666995e+00 5.46021343e+00
3.54687500e-01 5.01229724e+00 4.98963881e+00 2.97263311e-01 4.65805539e+00 5.32476252e+00 4.51162340e+00 5.46074181e+00
3.55312500e-01 5.01268929e+00 4.98925570e+00 2.97109904e-01 4.65851026e+00 5.32494753e+00 4.51380257e+00 5.46047664e+00
3.55937500e-01 5.01241583e+00 4.98907912e+00 2.96769836e-01 4.66150995e+00 5.32610405e+00 4.52044142e+00 5.46022563e+00
3.56562500e-01 5.01240403e+00 4.98915982e+00 2.96755765e-01 4.65819345e+00 5.32473881e+00 4.52013853e+00 5.46004804e+00
3.57187500e-01 5.01289162e+00 4.98927529e+00 2.96823453e-01 4.65781656e+00 5.32687474e+00 4.51817930e+00 5.45850400e+00
3.57812500e-01 5.01296557e+00 4.98934743e+00 2.96899853e-01 4.65776211e+00 5.32580134e+00 4.51622854e+00 5.46072983e+00
3.58437500e-01 5.01244927e+00 4.98954572e+00 2.96596046e-01 4.65764984e+00 5.32426032e+00 4.51540791e+00 5.46171153e+00
3.59062500e-01 5.01329237e+00 4.98971422e+00 2.96225238e-01 4.65500709e+00 5.32506617e+00 4.51890995e+00 5.45773874e+00
3.59687500e-01 5.01356194e+00 4.98980527e+00 2.96297720e-01 4.66041378e+00 5.32290531e+00 4.51655707e+00 5.45912748e+00
3.60312500e-01 5.01316444e+00 4.98952845e+00 2.96923876e-01 4.66071128e+00 5.32466515e+00 4.51564289e+00 5.45943791e+00
3.60937500e-01 5.01261473e+00 4.98925986e+00 2.97275356e-01 4.66002157e+00 5.32742274e+00 4.51486357e+00 5.45946762e+00
3.61562500e-01 5.01265235e+00 4.98921156e+00 2.96893250e-01 4.65754774e+00 5.32597742e+00 4.51527319e+00 5.45781108e+00
3.62187500e-01 5.01213191e+00 4.98939069e+00 2.96389337e-01 4.65808766e+00 5.32126563e+00 4.51781851e+00 5.45880451e+00
3.62812500e-01 5.01190498e+00 4.98940635e+00 2.96573014e-01 4.65964269e+00 5.32235962e+00 4.51763701e+00 5.45906031e+00
3.63437500e-01 5.01291880e+00 4.98936602e+00 2.96956059e-01 4.66029786e+00 5.32447673e+00 4.51603856e+00 5.46042790e+00
3.64062500e-01 5.01391145e+00 4.98963457e+00 2.97194463e-01 4.65733071e+00 5.32786073e+00 4.51868803e+00 5.46271625e+00
3.64687500e-01 5.01342709e+00 4.99000257e+00 2.97072958e-01 4.65834423e+00 5.32723615e+00 4.51558699e+00 5.46294752e+00
3.65312500e-01 5.01336587e+00 4.99001866e+00 2.96841243e-01 4.65498274e+00 5.32352007e+00 4.51703821e+00 5.46286547e+00
3.65937500e-01 5.01335023e+00 4.98948811e+00 2.96743066e-01 4.65547166e+00 5.32299058e+00 4.51813060e+00 5.45804410e+00
3.66562500e-01 5.01334846e+00 4.98918743e+00 2.96783711e-01 4.65995947e+00 5.32444922e+00 4.51591094e+00 5.45904218e+00
3.67187500e-01 5.01304210e+00 4.98919269e+00 2.96949402e-01 4.66164719e+00 5.32678684e+00 4.51359378e+00 5.45766961e+00
3.67812500e-01 5.01250025e+00 4.98929866e+00 2.96861796e-01 4.66099311e+00 5.32841383e+00 4.51176583e+00 5.45634767e+00
3.68437500e-01 5.01250811e+00 4.98931889e+00 2.96864989e-01 4.65945598e+00 5.32558329e+00 4.51147874e+00 5.45767341e+00
3.69062500e-01 5.01200133e+00 4.98927777e+00 2.96923287e-01 4.65901970e+00 5.31963982e+00 4.51227140e+00 5.45680201e+00
3.69687500e-01 5.01220450e+00 4.98934680e+00 2.96936371e-01 4.65770658e+00 5.32353473e+00 4.51723825e+00 5.46007090e+00
3.70312500e-01 5.01305543e+00 4.98947677e+00 2.96655576e-01 4.65641364e+00 5.32383967e+00 4.51854647e+00 5.46180084e+00
3.70937500e-01 5.01344794e+00 4.98958378e+00 2.96408614e-01 4.65883809e+00 5.32588497e+00 4.51880676e+00 5.45880712e+00
3.71562500e-01 5.01305000e+00 4.98941363e+00 2.96541908e-01 4.65878598e+00 5.32390983e+00 4.51369300e+00 5.46057190e+00
3.72187500e-01 5.01263973e+00 4.98939332e+00 2.97012999e-01 4.65952047e+00 5.32340838e+00 4.51676605e+00 5.45512757e+00
3.72812500e-01 5.01259990e+00 4.98967085e+00 2.97013330e-01 4.65544204e+00 5.32562699e+00 4.51780152e+00 5.45980139e+00
3.73437500e-01 5.01328447e+00 4.98964451e+00 2.96791675e-01 4.66223071e+00 5.32605239e+00 4.51744961e+00 5.46444187e+00
3.74062500e-01 5.01315346e+00 4.98953895e+00 2.96684542e-01 4.66120768e+00 5.32623202e+00 4.51671334e+00 5.46116942e+00
3.74687500e-01 5.01310448e+00 4.98949374e+00 2.96818541e-01 4.65781658e+00 5.32380052e+00 4.51320265e+00 5.45615780e+00
3.75312500e-01 5.01253662e+00 4.98953290e+00 2.96823358e-01 4.65965380e+00 5.32414263e+00 4.51347397e+00 5.45791398e+00
3.75937500e-01 5.01220179e+00 4.98941150e+00 2.96862839e-01 4.65893464e+00 5.32349937e+00 4.51356447e+00 5.45837444e+00
3.76562500e-01 5.01318576e+00 4.98925753e+00 2.97047347e-01 4.65925549e+00 5.32408165e+00 4.51568405e+00 5.45886633e+00
3.77187500e-01 5.01395143e+00 4.98922199e+00 2.97200674e-01 4.65845481e+00 5.32582510e+00 4.51739635e+00 5.46021686e+00
3.77812500e-01 5.01323189e+00 4.98915817e+00 2.97057343e-01 4.65875388e+00 5.32467656e+00 4.51492055e+00 5.46331241e+00
3.78437500e-01 5.01312212e+00 4.98917373e+00 2.96498742e-01 4.65938178e+00 5.32189973e+00 4.51517652e+00 5.45711769e+00
3.79062500e-01 5.01216863e+00 4.98932144e+00 2.96080526e-01 4.66245862e+00 5.32293057e+00 4.51669040e+00 5.45777421e+00
3.79687500e-01 5.01281960e+00 4.98931299e+00 2.96439486e-01 4.66253790e+00 5.32344507e+00 4.51752725e+00 5.45602782e+00
3.80312500e-01 5.01326771e+00 4.98951779e+00 2.97133623e-01 4.65778088e+00 5.32608411e+00 4.51732391e+00 5.45839086e+00
3.80937500e-01 5.01370607e+00 4.98956731e+00 2.97303589e-01 4.65635766e+00 5.32646260e+00 4.51836824e+00 5.45941649e+00
3.81562500e-01 5.01438856e+00 4.98961959e+00 2.96887971e-01 4.65756559e+00 5.32825672e+00 4.51614241e+00 5.46093176e+00
3.82187500e-01 5.01374327e+00 4.98956496e+00 2.96546851e-01 4.66032078e+00 5.32495272e+00 4.51585292e+00 5.46164938e+00
3.82812500e-01 5.01289421e+00 4.98953021e+00 2.96597890e-01 4.65835076e+00 5.32343024e+00 4.51182494e+00 5.46193266e+00
3.83437500e-01 5.01291964e+00 4.98934502e+00 2.96771164e-01 4.65778235e+00 5.32325041e+00 4.51268224e+00 5.46010642e+00
3.84062500e-01 5.01245151e+00 4.98911454e+00 2.96910526e-01 4.66001198e+00 5.32685145e+00 4.51310808e+00 5.45915083e+00
3.84687500e-01 5.01190692e+00 4.98911782e+00 2.96800662e-01 4.66339160e+00 5.32644970e+00 4.51636727e+00 5.45896357e+00
3.85312500e-01 5.01325481e+00 4.98942500e+00 2.96768679e-01 4.66101100e+00 5.32660827e+00 4.51840420e+00 5.45857526e+00
3.85937500e-01 5.01347400e+00 4.98971833e+00 2.96758415e-01 4.65895543e+00 5.32286551e+00 4.52050460e+00 5.45815406e+00
3.86562500e-01 5.01295744e+00 4.98962716e+00 2.96759223e-01 4.65488678e+00 5.32097828e+00 4.51931211e+00 5.45537362e+00
3.87187500e-01 5.01280095e+00 4.98940282e+00 2.96632241e-01 4.65689610e+00 5.32013455e+00 4.51986240e+00 5.45523139e+00
3.87812500e-01 5.01308571e+00 4.98925041e+00 2.96688039e-01 4.65810776e+00 5.32032730e+00 4.51876430e+00 5.45810224e+00
3.88437500e-01 5.01256064e+00 4.98937185e+00 2.96767574e-01 4.65933026e+00 5.32402121e+00 4.52013685e+00 5.45870021e+00
3.89062500e-01 5.01242280e+00 4.98961033e+00 2.96918401e-01 4.65950727e+00 5.32588392e+00 4.51911632e+00 5.45957379e+00
3.89687500e-01 5.01307398e+00 4.98975573e+00 2.96935041e-01 4.65756962e+00 5.32624358e+00 4.51733493e+00 5.46141430e+00
3.90312500e-01 5.01339368e+00 4.98931757e+00 2.97050426e-01 4.65824936e+00 5.32620943e+00 4.51863173e+00 5.45795945e+00
3.90937500e-01 5.01390248e+00 4.98887883e+00 2.97101566e-01 4.65853884e+00 5.32741841e+00 4.51353816e+00 5.45714778e+00
3.91562500e-01 5.01360829e+00 4.98906012e+00 2.97019355e-01 4.66220307e+00 5.32641399e+00 4.51453817e+00 5.45962520e+00
3.92187500e-01 5.01289833e+00 4.98958932e+00 2.96827694e-01 4.66201063e+00 5.32311667e+00 4.51929361e+00 5.46324934e+00
3.92812500e-01 5.01290237e+00 4.98989491e+00 2.96579755e-01 4.65861677e+00 5.32673833e+00 4.51731157e+00 5.46333644e+00
3.93437500e-01 5.01374110e+00 4.98962846e+00 2.96448542e-01 4.65942840e+00 5.32709406e+00 4.51484895e+00 5.45710919e+00
3.94062500e-01 5.01413608e+00 4.98926800e+00 2.96413895e-01 4.65966747e+00 5.32247832e+00 4.51375683e+00 5.45465758e+00
3.94687500e-01 5.01307806e+00 4.98924016e+00 2.96481279e-01 4.66137966e+00 5.32005220e+00 4.51428528e+00 5.45588069e+00
3.95312500e-01 5.01162466e+00 4.98918496e+00 2.96551076e-01 4.65931478e+00 5.32377290e+00 4.51416656e+00 5.46107017e+00
3.95937500e-01 5.01255437e+00 4.98924023e+00 2.96878317e-01 4.66173075e+00 5.32335049e+00 4.51417159e+00 5.46127785e+00
3.96562500e-01 5.01258464e+00 4.98936612e+00 2.97124609e-01 4.66162510e+00 5.32613170e+00 4.51692829e+00 5.45949070e+00
3.97187500e-01 5.01283923e+00 4.98951418e+00 2.97087793e-01 4.65959692e+00 5.32438082e+00 4.51679150e+00 5.46068583e+00
3.97812500e-01 5.01259591e+00 4.98950805e+00 2.96851408e-01 4.66021704e+00 5.32462071e+00 4.51715491e+00 5.45770034e+00
3.98437500e-01 5.01241705e+00 4.98936508e+00 2.96849885e-01 4.65463864e+00 5.32486128e+00 4.51751097e+00 5.46054169e+00
3.99062500e-01 5.01234170e+00 4.98920077e+00 2.96925436e-01 4.65704433e+00 5.32432893e+00 4.51531657e+00 5.46063437e+00
3.99687500e-01 5.01253562e+00 4.98936156e+00 2.96835758e-01 4.66230361e+00 5.32403359e+00 4.51622615e+00 5.46210891e+00
4.00312500e-01 5.01236505e+00 4.98957094e+00 2.96721053e-01 4.66245011e+00 5.32377586e+00 4.51840098e+00 5.45741419e+00
4.00937500e-01 5.01174912e+00 4.98967288e+00 2.96828029e-01 4.66149993e+00 5.32679321e+00 4.51581482e+00 5.45742646e+00
4.01562500e-01 5.01197394e+00 4.98963065e+00 2.96898211e-01 4.65804359e+00 5.32796168e+00 4.51392802e+00 5.45923717e+00
4.02187500e-01 5.01241033e+00 4.98967438e+00 2.96899305e-01 4.65703368e+00 5.32621979e+00 4.51365357e+00 5.45852957e+00
4.02812500e-01 5.01242580e+00 4.98977845e+00 2.96656858e-01 4.65946100e+00 5.32198055e+00 4.51867586e+00 5.46070084e+00
4.03437500e-01 5.01262322e+00 4.98933937e+00 2.96566091e-01 4.66026538e+00 5.32230937e+00 4.51696490e+00 5.45970416e+00
4.04062500e-01 5.01224420e+00 4.98885627e+00 2.96862753e-01 4.66151969e+00 5.32276599e+00 4.51555746e+00 5.45842623e+00
4.04687500e-01 5.01154819e+00 4.98871885e+00 2.97148380e-01 4.65929000e+00 5.32145077e+00 4.51715727e+00 5.46257879e+00
4.05312500e-01 5.01236718e+00 4.98905393e+00 2.96953508e-01 4.66039933e+00 5.32319273e+00 4.51885784e+00 5.46415349e+00
4.05937500e-01 5.01267535e+00 4.98974148e+00 2.96637321e-01 4.65978024e+00 5.32494657e+00 4.51557435e+00 5.45662462e+00
4.06562500e-01 5.01327088e+00 4.98987632e+00 2.96375412e-01 4.65493681e+00 5.32806163e+00 4.51347653e+00 5.45864518e+00
4.07187500e-01 5.01294974e+00 4.98969617e+00 2.96677959e-01 4.65633272e+00 5.32544207e+00 4.51504297e+00 5.45565378e+00
4.07812500e-01 5.01197598e+00 4.98951724e+00 2.96888134e-01 4.65966178e+00 5.32627970e+00 4.51313504e+00 5.45551773e+00
4.08437500e-01 5.01237845e+00 4.98949498e+00 2.97036310e-01 4.65846443e+00 5.32465773e+00 4.51326731e+00 5.45728889e+00
4.09062500e-01 5.01300388e+00 4.98926758e+00 2.96882440e-01 4.65848797e+00 5.32643877e+00 4.51394979e+00 5.45785168e+00
4.09687500e-01 5.01261397e+00 4.98924097e+00 2.96877103e-01 4.65873502e+00 5.32396600e+00 4.51977675e+00 5.45767850e+00
4.10312500e-01 5.01224935e+00 4.98923406e+00 2.96801200e-01 4.65906366e+00 5.32228585e+00 4.51700027e+00 5.45921560e+00
4.10937500e-01 5.01232566e+00 4.98955403e+00 2.96817954e-01 4.65922816e+00 5.32737839e+00 4.51763624e+00 5.45973863e+00
4.11562500e-01 5.01243000e+00 4.98964661e+00 2.96812922e-01 4.65843347e+00 5.32897248e+00 4.51579402e+00 5.46377733e+00
4.12187500e-01 5.01258990e+00 4.98954008e+00 2.96719200e-01 4.66259462e+00 5.32559710e+00 4.51364902e+00 5.45981815e+00
4.12812500e-01 5.01227109e+00 4.98947340e+00 2.96814258e-01 4.65787004e+00 5.32324763e+00 4.51781578e+00 5.45627166e+00
4.13437500e-01 5.01206446e+00 4.98940071e+00 2.96735895e-01 4.65476450e+00 5.32260199e+00 4.51858105e+00 5.45718911e+00
4.14062500e-01 5.01283397e+00 4.98932308e+00 2.96748778e-01 4.65447761e+00 5.32519746e+00 4.51358615e+00 5.46189011e+00
4.14687500e-01 5.01346320e+00 4.98944303e+00 2.96891758e-01 4.65704345e+00 5.32735428e+00 4.51244746e+00 5.46240138e+00
4.15312500e-01 5.01340888e+00 4.98959814e+00 2.97053518e-01 4.66061416e+00 5.32784014e+00 4.51465638e+00 5.46164920e+00
4.15937500e-01 5.01322698e+00 4.98955102e+00 2.96966479e-01 4.66214070e+00 5.32532397e+00 4.51540066e+00 5.46157395e+00
4.16562500e-01 5.01313201e+00 4.98948228e+00 2.96726032e-01 4.66046249e+00 5.32563014e+00 4.51642593e+00 5.45796687e+00
4.17187500e-01 5.01323376e+00 4.98946672e+00 2.96424927e-01 4.65879438e+00 5.32690754e+00 4.51742448e+00 5.45728979e+00
4.17812500e-01 5.01323253e+00 4.98950811e+00 2.96554402e-01 4.65824911e+00 5.32684660e+00 4.51882640e+00 5.45898402e+00
4.18437500e-01 5.01460020e+00 4.98939145e+00 2.96655010e-01 4.65840920e+00 5.32688539e+00 4.52082514e+00 5.45877788e+00
4.19062500e-01 5.01365229e+00 4.98919311e+00 2.96850750e-01 4.65902517e+00 5.32585321e+00 4.51904551e+00 5.45969648e+00
4.19687500e-01 5.01315139e+00 4.98921661e+00 2.96761565e-01 4.65773674e+00 5.32567664e+00 4.51836808e+00 5.45907262e+00
4.20312500e-01 5.01269630e+00 4.98933667e+00 2.96688731e-01 4.65786925e+00 5.32459057e+00 4.51577641e+00 5.45742044e+00
4.20937500e-01 5.01311056e+00 4.98968961e+00 2.96529325e-01 4.66124953e+00 5.32225326e+00 4.51634886e+00 5.45905364e+00
4.21562500e-01 5.01328668e+00 4.98974816e+00 2.96924963e-01 4.66320558e+00 5.32428052e+00 4.51900070e+00 5.45858570e+00
4.22187500e-01 5.01300727e+00 4.98937536e+00 2.97310506e-01 4.66087169e+00 5.32311728e+00 4.51643349e+00 5.45851132e+00
4.22812500e-01 5.01260274e+00 4.98893884e+00 2.97312305e-01 4.65643583e+00 5.32903937e+00 4.51609479e+00 5.45901911e+00
4.23437500e-01 5.01325753e+00 4.98897554e+00 2.96976346e-01 4.65713228e+00 5.32741172e+00 4.51642607e+00 5.46081869e+00
4.24062500e-01 5.01348333e+00 4.98939025e+00 2.96761830e-01 4.65691080e+00 5.32355254e+00 4.51667479e+00 5.45867680e+00
4.24687500e-01 5.01398764e+00 4.98973074e+00 2.96793173e-01 4.65633009e+00 5.31887140e+00 4.51914665e+00 5.45645065e+00
4.25312500e-01 5.01248174e+00 4.98964537e+00 2.96752157e-01 4.65870818e+00 5.32694323e+00 4.51657466e+00 5.45965168e+00
4.25937500e-01 5.01228030e+00 4.98967185e+00 2.96780673e-01 4.66074530e+00 5.32676630e+00 4.51593713e+00 5.46183293e+00
4.26562500e-01 5.01297984e+00 4.98986166e+00 2.96905941e-01 4.66277948e+00 5.32534147e+00 4.51298039e+00 5.46496224e+00
4.27187500e-01 5.01353261e+00 4.98984875e+00 2.97006277e-01 4.66131736e+00 5.32546013e+00 4.51286004e+00 5.45800193e+00
4.27812500e-01 5.01325093e+00 4.98939602e+00 2.96905316e-01 4.65776826e+00 5.32525508e+00 4.51646729e+00 5.45878115e+00
4.28437500e-01 5.01324383e+00 4.98927296e+00 2.96656391e-01 4.65621998e+00 5.32620428e+00 4.51553670e+00 5.45654303e+00
4.29062500e-01 5.01295168e+00 4.98936300e+00 2.96471791e-01 4.65807001e+00 5.32085604e+00 4.51979898e+00 5.45757205e+00
4.29687500e-01 5.01290463e+00 4.98937327e+00 2.96852332e-01 4.65911394e+00 5.32252271e+00 4.51655489e+00 5.45930111e+00
4.30312500e-01 5.01311971e+00 4.98936704e+00 2.96999579e-01 4.65942686e+00 5.32453143e+00 4.51429851e+00 5.46039079e+00
4.30937500e-01 5.01307434e+00 4.98917619e+00 2.96837556e-01 4.66077436e+00 5.32468047e+00 4.51505718e+00 5.46053561e+00
4.31562500e-01 5.01295261e+00 4.98914472e+00 2.96618419e-01 4.66032888e+00 5.32678625e+00 4.51797930e+00 5.46196493e+00
4.32187500e-01 5.01362821e+00 4.98937788e+00 2.96788096e-01 4.65896377e+00 5.32326033e+00 4.51689969e+00 5.46357491e+00
4.32812500e-01 5.01362749e+00 4.98946998e+00 2.96925695e-01 4.65671819e+00 5.32085226e+00 4.51861242e+00 5.46099736e+00
4.33437500e-01 5.01377905e+00 4.98934879e+00 2.97015780e-01 4.65793460e+00 5.32431856e+00 4.51348443e+00 5.45949136e+00
4.34062500e-01 5.01348440e+00 4.98917107e+00 2.96840342e-01 4.65759769e+00 5.32385246e+00 4.51293080e+00 5.45733251e+00
4.34687500e-01 5.01167727e+00 4.98928320e+00 2.96635660e-01 4.66241001e+00 5.32371792e+00 4.50939424e+00 5.46084195e+00
4.35312500e-01 5.01130770e+00 4.98951403e+00 2.96624252e-01 4.66403789e+00 5.32526032e+00 4.51724794e+00 5.45886874e+00
4.35937500e-01 5.01167749e+00 4.98955754e+00 2.97088234e-01 4.65977843e+00 5.32681453e+00 4.51622162e+00 5.46243101e+00
4.36562500e-01 5.01236454e+00 4.98951654e+00 2.97503926e-01 4.66126679e+00 5.32617365e+00 4.51722026e+00 5.46278909e+00
4.37187500e-01 5.01138315e+00 4.98943221e+00 2.97239630e-01 4.65900795e+00 5.32596613e+00 4.51477594e+00 5.45665821e+00
4.37812500e-01 5.01164177e+00 4.98925492e+00 2.96673191e-01 4.65689756e+00 5.32537001e+00 4.51554847e+00 5.45514806e+00
4.38437500e-01 5.01160954e+00 4.98926733e+00 2.96456331e-01 4.65710536e+00 5.32448257e+00 4.52005367e+00 5.46033231e+00
4.39062500e-01 5.01131359e+00 4.98946991e+00 2.96339595e-01 4.65913443e+00 5.32296831e+00 4.51753942e+00 5.46155905e+00
4.39687500e-01 5.01238411e+00 4.98976558e+00 2.96567557e-01 4.66172921e+00 5.32504085e+00 4.51236008e+00 5.46076166e+00
4.40312500e-01 5.01275656e+00 4.98978517e+00 2.96732192e-01 4.66127560e+00 5.32554373e+00 4.51319880e+00 5.45901270e+00
4.40937500e-01 5.01255951e+00 4.98958973e+00 2.96835921e-01 4.65953162e+00 5.32464661e+00 4.51505743e+00 5.46350750e+00
4.41562500e-01 5.01273855e+00 4.98926132e+00 2.97179074e-01 4.65994104e+00 5.32579797e+00 4.51683653e+00 5.45986850e+00
4.42187500e-01 5.01243545e+00 4.98905648e+00 2.97408194e-01 4.65786086e+00 5.32633742e+00 4.51688391e+00 5.45771189e+00
4.42812500e-01 5.01164630e+00 4.98919334e+00 2.97253111e-01 4.65554003e+00 5.32678021e+00 4.51435940e+00 5.45770518e+00
4.43437500e-01 5.01279028e+00 4.98940115e+00 2.96857248e-01 4.65506329e+00 5.32418688e+00 4.51497079e+00 5.45614998e+00
4.44062500e-01 5.01294963e+00 4.98965827e+00 2.96539189e-01 4.65958860e+00 5.32433790e+00 4.51664527e+00 5.45756759e+00
4.44687500e-01 5.01280705e+00 4.98969636e+00 2.96302830e-01 4.65908999e+00 5.32090246e+00 4.51765140e+00 5.45817702e+00
4.45312500e-01 5.01269571e+00 4.98942773e+00 2.96388902e-01 4.65732966e+00 5.32376503e+00 4.51493406e+00 5.45576193e+00
4.45937500e-01 5.01344557e+00 4.98908383e+00 2.96772579e-01 4.65850542e+00 5.32680988e+00 4.51396991e+00 5.46169215e+00
4.46562500e-01 5.01352454e+00 4.98912247e+00 2.97194173e-01 4.65566314e+00 5.32414192e+00 4.51343071e+00 5.45936886e+00
4.47187500e-01 5.01373409e+00 4.98937254e+00 2.97220015e-01 4.65783434e+00 5.32798172e+00 4.51419917e+00 5.46318595e+00
4.47812500e-01 5.01379920e+00 4.98953661e+00 2.96850084e-01 4.65755411e+00 5.32693909e+00 4.51789999e+00 5.46084759e+00
4.48437500e-01 5.01275110e+00 4.98944054e+00 2.96753410e-01 4.65980076e+00 5.32257305e+00 4.51485125e+00 5.46233357e+00
4.49062500e-01 5.01272582e+00 4.98928666e+00 2.96782230e-01 4.66042940e+00 5.32432368e+00 4.51394161e+00 5.46005701e+00
4.49687500e-01 5.01210392e+00 4.98933851e+00 2.96964488e-01 4.66018472e+00 5.32473757e+00 4.51832597e+00 5.45837956e+00
4.50312500e-01 5.01148178e+00 4.98966476e+00 2.96938890e-01 4.65981065e+00 5.32454953e+00 4.52105461e+00 5.45884593e+00
4.50937500e-01 5.01242471e+00 4.98977091e+00 2.96681925e-01 4.65820482e+00 5.32684296e+00 4.52233766e+00 5.45897691e+00
4.51562500e-01 5.01267708e+00 4.98953673e+00 2.96862236e-01 4.65734902e+00 5.32554851e+00 4.51890145e+00 5.45840902e+00
4.52187500e-01 5.01204800e+00 4.98914490e+00 2.97138207e-01 4.65990452e+00 5.32525370e+00 4.51636178e+00 5.46100201e+00
4.52812500e-01 5.01111389e+00 4.98921537e+00 2.97237911e-01 4.65746107e+00 5.32516722e+00 4.51199747e+00 5.45950423e+00
4.53437500e-01 5.01135135e+00 4.98940799e+00 2.96810274e-01 4.65965622e+00 5.32605660e+00 4.51456348e+00 5.45565283e+00
4.54062500e-01 5.01153873e+00 4.98954970e+00 2.96383955e-01 4.66120921e+00 5.32813479e+00 4.51393114e+00 5.45701770e+00
4.54687500e-01 5.01198939e+00 4.98934428e+00 2.96468348e-01 4.66090735e+00 5.32679043e+00 4.51356227e+00 5.45672861e+00
4.55312500e-01 5.01211590e+00 4.98912033e+00 2.96917529e-01 4.65776378e+00 5.32534337e+00 4.51254981e+00 5.45721825e+00
4.55937500e-01 5.01225062e+00 4.98920729e+00 2.96985623e-01 4.65658396e+00 5.32404976e+00 4.51638826e+00 5.45564445e+00
4.56562500e-01 5.01360447e+00 4.98950133e+00 2.96875978e-01 4.66016503e+00 5.32437108e+00 4.51943842e+00 5.46045281e+00
4.57187500e-01 5.01292341e+00 4.98966574e+00 2.97003177e-01 4.66205815e+00 5.32393628e+00 4.51904635e+00 5.46053315e+00
4.57812500e-01 5.01265805e+00 4.98942303e+00 2.97028315e-01 4.66062277e+00 5.32178544e+00 4.51707588e+00 5.46019904e+00
4.58437500e-01 5.01304231e+00 4.98922696e+00 2.96946185e-01 4.65973673e+00 5.32594643e+00 4.51254167e+00 5.45810701e+00
4.59062500e-01 5.01192332e+00 4.98905967e+00 2.96615588e-01 4.65810776e+00 5.32397708e+00 4.51221647e+00 5.45616201e+00
4.59687500e-01 5.01181516e+00 4.98910575e+00 2.96506998e-01 4.65658095e+00 5.32633748e+00 4.51498758e+00 5.45581162e+00
4.60312500e-01 5.01241722e+00 4.98929195e+00 2.97008750e-01 4.65867871e+00 5.32604541e+00 4.51763999e+00 5.45640268e+00
4.60937500e-01 5.01355559e+00 4.98953307e+00 2.97196713e-01 4.65944739e+00 5.32638057e+00 4.51968647e+00 5.45825668e+00
4.61562500e-01 5.01356788e+00 4.98972020e+00 2.97029427e-01 4.65825044e+00 5.32355657e+00 4.51859062e+00 5.46024441e+00
4.62187500e-01 5.01303894e+00 4.98969324e+00 2.96794098e-01 4.65833887e+00 5.32450779e+00 4.51664350e+00 5.46246588e+00
4.62812500e-01 5.01309194e+00 4.98935050e+00 2.96536832e-01 4.65753854e+00 5.32767551e+00 4.51751647e+00 5.46285769e+00
4.63437500e-01 5.01357974e+00 4.98887111e+00 2.96588469e-01 4.65920920e+00 5.32519909e+00 4.51784652e+00 5.46034250e+00
4.64062500e-01 5.01393524e+00 4.98908462e+00 2.96568446e-01 4.65708756e+00 5.32316303e+00 4.51482382e+00 5.45950250e+00
4.64687500e-01 5.01444067e+00 4.98968332e+00 2.96778933e-01 4.66042403e+00 5.32325521e+00 4.51523582e+00 5.46110811e+00
4.65312500e-01 5.01378717e+00 4.98967125e+00 2.97044925e-01 4.65871080e+00 5.32462467e+00 4.51612644e+00 5.45699255e+00
4.65937500e-01 5.01395430e+00 4.98932105e+00 2.97165761e-01 4.65936548e+00 5.32620740e+00 4.51505933e+00 5.45807049e+00
4.66562500e-01 5.01283209e+00 4.98921148e+00 2.97020137e-01 4.66027833e+00 5.32414971e+00 4.51576560e+00 5.45631019e+00
4.67187500e-01 5.01249092e+00 4.98943592e+00 2.96738372e-01 4.66062805e+00 5.32433623e+00 4.52157742e+00 5.46119860e+00
4.67812500e-01 5.01273475e+00 4.98970873e+00 2.96863927e-01 4.66201568e+00 5.32439968e+00 4.51650271e+00 5.45779071e+00
4.68437500e-01 5.01348177e+00 4.98976183e+00 2.97107564e-01 4.65776043e+00 5.32804703e+00 4.51290880e+00 5.45837747e+00
4.69062500e-01 5.01241163e+00 4.98941912e+00 2.96959763e-01 4.65600543e+00 5.32660349e+00 4.51273909e+00 5.45930465e+00
4.69687500e-01 5.01232442e+00 4.98905568e+00 2.96613886e-01 4.65817247e+00 5.32419249e+00 4.51550882e+00 5.45496963e+00
4.70312500e-01 5.01303654e+00 4.98916423e+00 2.96270016e-01 4.65954750e+00 5.32085803e+00 4.51536057e+00 5.45617940e+00
4.70937500e-01 5.01278820e+00 4.98941016e+00 2.96235986e-01 4.66316911e+00 5.32186534e+00 4.52137493e+00 5.45950999e+00
4.71562500e-01 5.01279165e+00 4.98960378e+00 2.96790297e-01 4.66060298e+00 5.32366635e+00 4.51987402e+00 5.45984873e+00
4.72187500e-01 5.01292225e+00 4.98971890e+00 2.97000078e-01 4.66128156e+00 5.32473639e+00 4.51799163e+00 5.45625533e+00
4.72812500e-01 5.01174629e+00 4.98953306e+00 2.96739385e-01 4.66033077e+00 5.32184346e+00 4.51480519e+00 5.45720718e+00
4.73437500e-01 5.01258306e+00 4.98916021e+00 2.96760739e-01 4.65634601e+00 5.32345048e+00 4.51588950e+00 5.45826044e+00
4.74062500e-01 5.01314856e+00 4.98903088e+00 2.96945749e-01 4.65610981e+00 5.32503689e+00 4.51346195e+00 5.46106821e+00
4.74687500e-01 5.01436970e+00 4.98913115e+00 2.97072405e-01 4.65805098e+00 5.32695675e+00 4.51347338e+00 5.45758572e+00
4.75312500e-01 5.01416535e+00 4.98934812e+00 2.96927330e-01 4.66138498e+00 5.32478138e+00 4.51929762e+00 5.45817356e+00
4.75937500e-01 5.01244688e+00 4.98929409e+00 2.96867552e-01 4.65675057e+00 5.32278846e+00 4.51816497e+00 5.45743667e+00
4.76562500e-01 5.01266088e+00 4.98938044e+00 2.96852507e-01 4.65661526e+00 5.32278639e+00 4.51543808e+00 5.45532090e+00
4.77187500e-01 5.01215596e+00 4.98965740e+00 2.96967434e-01 4.65416072e+00 5.32650751e+00 4.51462249e+00 5.46295037e+00
4.77812500e-01 5.01290795e+00 4.98986320e+00 2.97078941e-01 4.65560203e+00 5.32754519e+00 4.51964789e+00 5.45699395e+00
4.78437500e-01 5.01327895e+00 4.98962636e+00 2.97130035e-01 4.65833440e+00 5.32824602e+00 4.51779974e+00 5.45633226e+00
4.79062500e-01 5.01298029e+00 4.98935606e+00 2.96849097e-01 4.65982585e+00 5.32511373e+00 4.52019334e+00 5.45688538e+00
4.79687500e-01 5.01284917e+00 4.98934602e+00 2.96648712e-01 4.65943067e+00 5.32167919e+00 4.52100994e+00 5.45796230e+00
4.80312500e-01 5.01233290e+00 4.98939217e+00 2.96615274e-01 4.65928030e+00 5.32549274e+00 4.51467972e+00 5.46208823e+00
4.80937500e-01 5.01241368e+00 4.98927516e+00 2.96659305e-01 4.65808887e+00 5.32527476e+00 4.51459467e+00 5.45867302e+00
4.81562500e-01 5.01260907e+00 4.98925660e+00 2.96558762e-01 4.65595375e+00 5.32540687e+00 4.51451488e+00 5.45484731e+00
4.82187500e-01 5.01164154e+00 4.98923106e+00 2.96680580e-01 4.66060962e+00 5.32488266e+00 4.51427215e+00 5.45770786e+00
4.82812500e-01 5.01186956e+00 4.98930587e+00 2.96944819e-01 4.65795642e+00 5.32528395e+00 4.51509875e+00 5.45813666e+00
4.83437500e-01 5.01223636e+00 4.98964395e+00 2.97060081e-01 4.66203378e+00 5.32185205e+00 4.51527297e+00 5.46016202e+00
4.84062500e-01 5.01220256e+00 4.98964352e+00 2.97046741e-01 4.66151109e+00 5.32429918e+00 4.51710432e+00 5.46159364e+00
4.84687500e-01 5.01179941e+00 4.98919210e+00 2.96991042e-01 4.65915285e+00 5.32526663e+00 4.51369670e+00 5.46127396e+00
4.85312500e-01 5.01088215e+00 4.98931318e+00 2.96853998e-01 4.65829985e+00 5.32716162e+00 4.51705790e+00 5.45745770e+00
4.85937500e-01 5.01025099e+00 4.98976789e+00 2.96863579e-01 4.66046542e+00 5.32575263e+00 4.51845204e+00 5.45749652e+00
4.86562500e-01 5.01139554e+00 4.98996978e+00 2.96776593e-01 4.66075417e+00 5.32532141e+00 4.51923623e+00 5.45840174e+00
4.87187500e-01 5.01232520e+00 4.98949314e+00 2.96721938e-01 4.65905549e+00 5.32199606e+00 4.51586984e+00 5.45940054e+00
4.87812500e-01 5.01214662e+00 4.98899912e+00 2.96649577e-01 4.66029724e+00 5.32318499e+00 4.51505029e+00 5.45699982e+00
4.88437500e-01 5.01247884e+00 4.98890225e+00 2.96736366e-01 4.65705853e+00 5.32523322e+00 4.51827867e+00 5.45612270e+00
4.89062500e-01 5.01195094e+00 4.98910157e+00 2.96939156e-01 4.65798582e+00 5.32522892e+00 4.51983782e+00 5.45640315e+00
4.89687500e-01 5.01078101e+00 4.98922877e+00 2.96943882e-01 4.65924670e+00 5.32614517e+00 4.51547290e+00 5.45627494e+00
4.90312500e-01 5.01099366e+00 4.98922786e+00 2.97062635e-01 4.65625694e+00 5.32537067e+00 4.51410336e+00 5.45934856e+00
4.90937500e-01 5.01102058e+00 4.98917416e+00 2.97018142e-01 4.65675016e+00 5.32393437e+00 4.51516264e+00 5.45709577e+00
4.91562500e-01 5.01084180e+00 4.98944043e+00 2.96840578e-01 4.65821111e+00 5.31778798e+00 4.51636639e+00 5.46218340e+00
4.92187500e-01 5.01183124e+00 4.98975665e+00 2.96576384e-01 4.66254005e+00 5.32292300e+00 4.51204324e+00 5.46276227e+00
4.92812500e-01 5.01251130e+00 4.98940937e+00 2.96504746e-01 4.66258574e+00 5.32481796e+00 4.51368495e+00 5.45774991e+00
4.93437500e-01 5.01247153e+00 4.98937459e+00 2.96563631e-01 4.65744757e+00 5.32490291e+00 4.51556598e+00 5.45865752e+00
4.94062500e-01 5.01198268e+00 4.98947372e+00 2.96987249e-01 4.65641483e+00 5.32536960e+00 4.51717816e+00 5.45660884e+00
4.94687500e-01 5.01179765e+00 4.98944920e+00 2.97077857e-01 4.65659700e+00 5.32393703e+00 4.51920435e+00 5.45554686e+00
4.95312500e-01 5.01237656e+00 4.98950270e+00 2.96855100e-01 4.65745304e+00 5.32217452e+00 4.51888767e+00 5.45677248e+00
4.95937500e-01 5.01208516e+00 4.98937406e+00 2.96835814e-01 4.66009738e+00 5.32143659e+00 4.51877427e+00 5.46350592e+00
4.96562500e-01 5.01227677e+00 4.98937617e+00 2.96950359e-01 4.65657528e+00 5.32428392e+00 4.51541648e+00 5.46011486e+00
4.97187500e-01 5.01339312e+00 4.98951061e+00 2.96996002e-01 4.65964794e+00 5.32395874e+00 4.51686507e+00 5.45356781e+00
4.97812500e-01 5.01370150e+00 4.98948506e+00 2.97090066e-01 4.65806893e+00 5.32080393e+00 4.51672752e+00 5.45680643e+00
4.98437500e-01 5.01352767e+00 4.98929831e+00 2.96894130e-01 4.65784335e+00 5.32444271e+00 4.51176348e+00 5.46023191e+00
4.99062500e-01 5.01364725e+00 4.98911213e+00 2.96572233e-01 4.65748452e+00 5.32647312e+00 4.51438315e+00 5.45947178e+00
4.99687500e-01 5.01425513e+00 4.98939322e+00 2.96472493e-01 4.65939338e+00 5.32396906e+00 4.51525616e+00 5.46040985e+00
5.00312500e-01 5.01393736e+00 4.98963510e+00 2.96725208e-01 4.66209828e+00 5.32425549e+00 4.51827244e+00 5.45970702e+00
5.00937500e-01 5.01338583e+00 4.98978467e+00 2.96942352e-01 4.66326354e+00 5.32349691e+00 4.51696109e+00 5.45724399e+00
5.01562500e-01 5.01320509e+00 4.98964527e+00 2.97003573e-01 4.65868162e+00 5.32336950e+00 4.51264367e+00 5.45617142e+00
5.02187500e-01 5.01209989e+00 4.98927388e+00 2.96920847e-01 4.65823597e+00 5.32316757e+00 4.52012746e+00 5.46186857e+00
5.02812500e-01 5.01090054e+00 4.98908476e+00 2.96825659e-01 4.65823614e+00 5.32498882e+00 4.51808119e+00 5.45995463e+00
5.03437500e-01 5.01137541e+00 4.98912391e+00 2.96726639e-01 4.65776950e+00 5.32464657e+00 4.51694820e+00 5.46123520e+00
5.04062500e-01 5.01212645e+00 4.98922277e+00 2.97020661e-01 4.65910941e+00 5.32563038e+00 4.51423553e+00 5.45897562e+00
5.04687500e-01 5.01184017e+00 4.98930517e+00 2.96904257e-01 4.65539026e+00 5.32471522e+00 4.51301598e+00 5.45702608e+00
5.05312500e-01 5.01182207e+00 4.98931385e+00 2.96521434e-01 4.66012326e+00 5.32444819e+00 4.51818726e+00 5.45475703e+00
5.05937500e-01 5.01253754e+00 4.98932737e+00 2.96500007e-01 4.65979114e+00 5.32536614e+00 4.51318038e+00 5.45940546e+00
5.06562500e-01 5.01290785e+00 4.98948610e+00 2.96682473e-01 4.65970915e+00 5.32367708e+00 4.51733942e+00 5.45902172e+00
5.07187500e-01 5.01257929e+00 4.98968779e+00 2.97135469e-01 4.66200352e+00 5.32248198e+00 4.51662527e+00 5.45989640e+00
5.07812500e-01 5.01164319e+00 4.98966091e+00 2.97238570e-01 4.66041071e+00 5.32694611e+00 4.51821828e+00 5.46051517e+00
5.08437500e-01 5.01190570e+00 4.98925546e+00 2.97156850e-01 4.65810570e+00 5.32827702e+00 4.51791102e+00 5.46106287e+00
5.09062500e-01 5.01349333e+00 4.98892805e+00 2.96854551e-01 4.65779731e+00 5.32839204e+00 4.51785828e+00 5.45855366e+00
5.09687500e-01 5.01340284e+00 4.98887155e+00 2.96797880e-01 4.65482847e+00 5.32586269e+00 4.51439056e+00 5.45816947e+00
5.10312500e-01 5.01349779e+00 4.98913175e+00 2.97039381e-01 4.65831891e+00 5.32375755e+00 4.51505957e+00 5.46152425e+00
5.10937500e-01 5.01318081e+00 4.98935534e+00 2.97041709e-01 4.65898158e+00 5.32288424e+00 4.51763044e+00 5.45496106e+00
5.11562500e-01 5.01299679e+00 4.98935771e+00 2.96736980e-01 4.65875192e+00 5.32306475e+00 4.52077293e+00 5.45379809e+00
5.12187500e-01 5.01323804e+00 4.98943008e+00 2.96378034e-01 4.66172610e+00 5.32250869e+00 4.51800347e+00 5.45435089e+00
5.12812500e-01 5.01331155e+00 4.98962247e+00 2.96461630e-01 4.65963722e+00 5.32539041e+00 4.51726664e+00 5.46066277e+00
5.13437500e-01 5.01324777e+00 4.98966059e+00 2.96918056e-01 4.65479873e+00 5.32609944e+00 4.51446041e+00 5.46037375e+00
5.14062500e-01 5.01231745e+00 4.98953688e+00 2.97146098e-01 4.65602445e+00 5.32230311e+00 4.51607078e+00 5.45891599e+00
5.14687500e-01 5.01119247e+00 4.98928423e+00 2.97031985e-01 4.65589522e+00 5.32545557e+00 4.52148118e+00 5.45997698e+00
5.15312500e-01 5.01112983e+00 4.98910205e+00 2.96827399e-01 4.65742680e+00 5.32698828e+00 4.52093978e+00 5.45827679e+00
5.15937500e-01 5.01156549e+00 4.98909769e+00 2.96708762e-01 4.65886645e+00 5.32716838e+00 4.51343619e+00 5.45903802e+00
5.16562500e-01 5.01222468e+00 4.98924018e+00 2.96651065e-01 4.65830693e+00 5.32485001e+00 4.51498647e+00 5.45646477e+00
5.17187500e-01 5.01105904e+00 4.98960674e+00 2.96818408e-01 4.66047982e+00 5.32461277e+00 4.51463306e+00 5.45824278e+00
5.17812500e-01 5.01108509e+00 4.98961622e+00 2.97128455e-01 4.66021712e+00 5.32555457e+00 4.51639433e+00 5.45997772e+00
5.18437500e-01 5.01141627e+00 4.98929517e+00 2.97331587e-01 4.65958889e+00 5.32394332e+00 4.51865608e+00 5.45646099e+00
5.19062500e-01 5.01105446e+00 4.98890113e+00 2.97022917e-01 4.65715905e+00 5.32057425e+00 4.52137893e+00 5.46285694e+00
5.19687500e-01 5.01174272e+00 4.98881493e+00 2.96634033e-01 4.65681857e+00 5.32320364e+00 4.52027103e+00 5.45375868e+00
5.20312500e-01 5.01220248e+00 4.98929741e+00 2.96480097e-01 4.65949351e+00 5.32287461e+00 4.51632720e+00 5.45504279e+00
5.20937500e-01 5.01222827e+00 4.98952035e+00 2.96468207e-01 4.65883871e+00 5.32563828e+00 4.51321949e+00 5.45408665e+00
5.21562500e-01 5.01272433e+00 4.98966957e+00 2.96623911e-01 4.66497679e+00 5.32354294e+00 4.51408550e+00 5.45783263e+00
5.22187500e-01 5.01275246e+00 4.98956925e+00 2.96704269e-01 4.66058009e+00 5.32339914e+00 4.51862612e+00 5.45927076e+00
5.22812500e-01 5.01219406e+00 4.98951702e+00 2.96796050e-01 4.65865150e+00 5.32625969e+00 4.52083155e+00 5.45984562e+00
5.23437500e-01 5.01184291e+00 4.98963170e+00 2.96755505e-01 4.65505348e+00 5.32678418e+00 4.51908630e+00 5.45613614e+00
5.24062500e-01 5.01065380e+00 4.98944824e+00 2.96746326e-01 4.65583697e+00 5.32754077e+00 4.51682106e+00 5.45659311e+00
5.24687500e-01 5.01082611e+00 4.98908656e+00 2.96977726e-01 4.65914150e+00 5.32566950e+00 4.51478672e+00 5.46121656e+00
5.25312500e-01 5.01138669e+00 4.98882103e+00 2.97076242e-01 4.65885444e+00 5.32196884e+00 4.51666712e+00 5.46258771e+00
5.25937500e-01 5.01162432e+00 4.98907149e+00 2.97060861e-01 4.65712979e+00 5.32355762e+00 4.51892212e+00 5.45702279e+00
5.26562500e-01 5.01098675e+00 4.98929501e+00 2.96742732e-01 4.65755060e+00 5.32229797e+00 4.51701643e+00 5.45624261e+00
5.27187500e-01 5.01073953e+00 4.98941308e+00 2.96493810e-01 4.66178067e+00 5.32344331e+00 4.51626600e+00 5.45853347e+00
5.27812500e-01 5.01133962e+00 4.98951928e+00 2.96542659e-01 4.66239318e+00 5.32450843e+00 4.51713547e+00 5.45628413e+00
5.28437500e-01 5.01107396e+00 4.98943213e+00 2.96910226e-01 4.66048531e+00 5.32370068e+00 4.51355410e+00 5.45574132e+00
5.29062500e-01 5.01177768e+00 4.98944795e+00 2.96912229e-01 4.65731871e+00 5.32480558e+00 4.51334967e+00 5.46370950e+00
5.29687500e-01 5.01169128e+00 4.98944012e+00 2.96794433e-01 4.65656974e+00 5.32446903e+00 4.51620224e+00 5.45809895e+00
5.30312500e-01 5.01087959e+00 4.98945964e+00 2.96512785e-01 4.65864059e+00 5.32223418e+00 4.51560687e+00 5.45688206e+00
5.30937500e-01 5.01120831e+00 4.98959452e+00 2.96683982e-01 4.66149946e+00 5.32365899e+00 4.51510678e+00 5.46072970e+00
5.31562500e-01 5.01247705e+00 4.98959412e+00 2.97218183e-01 4.65531559e+00 5.32603726e+00 4.51793409e+00 5.45919749e+00
5.32187500e-01 5.01248696e+00 4.98937998e+00 2.97286749e-01 4.65528183e+00 5.32575003e+00 4.51780733e+00 5.45966469e+00
5.32812500e-01 5.01274178e+00 4.98909799e+00 2.96798391e-01 4.65539549e+00 5.32494318e+00 4.51886334e+00 5.45873523e+00
5.33437500e-01 5.01316334e+00 4.98909199e+00 2.96190079e-01 4.65831758e+00 5.32372427e+00 4.51967636e+00 5.45753159e+00
5.34062500e-01 5.01259582e+00 4.98930692e+00 2.96379580e-01 4.65932166e+00 5.32519256e+00 4.52158935e+00 5.45927352e+00
5.34687500e-01 5.01223481e+00 4.98940462e+00 2.97082706e-01 4.66100804e+00 5.32695698e+00 4.51916059e+00 5.45784547e+00
5.35312500e-01 5.01142561e+00 4.98927088e+00 2.97348740e-01 4.65661373e+00 5.32612752e+00 4.51788376e+00 5.45631418e+00
5.35937500e-01 5.01187914e+00 4.98916652e+00 2.96981834e-01 4.65308141e+00 5.32451538e+00 4.51421751e+00 5.45557377e+00
5.36562500e-01 5.01274962e+00 4.98922067e+00 2.96436507e-01 4.65913510e+00 5.32196561e+00 4.51243249e+00 5.45831987e+00
5.37187500e-01 5.01266833e+00 4.98960990e+00 2.96612577e-01 4.65965070e+00 5.32415272e+00 4.51443436e+00 5.46021074e+00
5.37812500e-01 5.01295367e+00 4.98964347e+00 2.96878022e-01 4.65955522e+00 5.32649323e+00 4.51746887e+00 5.45760380e+00
5.38437500e-01 5.01288505e+00 4.98955428e+00 2.96899142e-01 4.65873347e+00 5.32425583e+00 4.51567524e+00 5.45750846e+00
5.39062500e-01 5.01202983e+00 4.98949909e+00 2.96870572e-01 4.65578131e+00 5.32660463e+00 4.51746534e+00 5.46070879e+00
5.39687500e-01 5.01178023e+00 4.98942544e+00 2.96887702e-01 4.65629017e+00 5.32599221e+00 4.51763844e+00 5.45731768e+00
5.40312500e-01 5.01204921e+00 4.98931097e+00 2.97001736e-01 4.65708321e+00 5.32637084e+00 4.51574312e+00 5.45981182e+00
5.40937500e-01 5.01222210e+00 4.98920525e+00 2.96794583e-01 4.65909767e+00 5.32586913e+00 4.51864168e+00 5.45719213e+00
5.41562500e-01 5.01187453e+00 4.98885625e+00 2.96669921e-01 4.65943635e+00 5.32551343e+00 4.51958257e+00 5.45382741e+00
5.42187500e-01 5.01181706e+00 4.98896078e+00 2.96945551e-01 4.65950749e+00 5.32239207e+00 4.51566681e+00 5.45446391e+00
5.42812500e-01 5.01302457e+00 4.98938053e+00 2.97084805e-01 4.65941615e+00 5.32585177e+00 4.51467534e+00 5.46364099e+00
5.43437500e-01 5.01212975e+00 4.98973443e+00 2.96782335e-01 4.65870173e+00 5.32289788e+00 4.51424780e+00 5.46093210e+00
5.44062500e-01 5.01194275e+00 4.98973465e+00 2.96262388e-01 4.66085102e+00 5.32526514e+00 4.51800024e+00 5.45967712e+00
5.44687500e-01 5.01222844e+00 4.98954823e+00 2.96301086e-01 4.65811229e+00 5.32033635e+00 4.52004440e+00 5.45840894e+00
5.45312500e-01 5.01161232e+00 4.98942159e+00 2.96800432e-01 4.65586693e+00 5.32343802e+00 4.51647850e+00 5.45929364e+00
5.45937500e-01 5.01090103e+00 4.98922216e+00 2.97301494e-01 4.65608774e+00 5.32390120e+00 4.51353485e+00 5.45626651e+00
5.46562500e-01 5.01111007e+00 4.98901849e+00 2.97064828e-01 4.65506952e+00 5.32377390e+00 4.51391621e+00 5.45666753e+00
5.47187500e-01 5.01134398e+00 4.98916083e+00 2.96756670e-01 4.66045426e+00 5.32272645e+00 4.51651207e+00 5.45410407e+00
5.47812500e-01 5.01233628e+00 4.98946886e+00 2.96726310e-01 4.65811030e+00 5.32490092e+00 4.52198325e+00 5.45499512e+00
5.48437500e-01 5.01213195e+00 4.98952848e+00 2.96755473e-01 4.65858871e+00 5.32481071e+00 4.51773845e+00 5.46025382e+00
5.49062500e-01 5.01261084e+00 4.98945296e+00 2.96943349e-01 4.65809623e+00 5.32557816e+00 4.51401607e+00 5.45736404e+00
5.49687500e-01 5.01219368e+00 4.98948690e+00 2.96985428e-01 4.65860341e+00 5.32343756e+00 4.51713138e+00 5.45794537e+00
5.50312500e-01 5.01229303e+00 4.98930919e+00 2.97035844e-01 4.65887663e+00 5.32488071e+00 4.51507500e+00 5.45720321e+00
5.50937500e-01 5.01232486e+00 4.98923150e+00 2.96773123e-01 4.65927796e+00 5.32184518e+00 4.51620593e+00 5.45496273e+00
5.51562500e-01 5.01146507e+00 4.98934893e+00 2.96442194e-01 4.65920853e+00 5.32463162e+00 4.51351355e+00 5.45441251e+00
5.52187500e-01 5.01066182e+00 4.98959844e+00 2.96330288e-01 4.66136218e+00 5.32681137e+00 4.51252964e+00 5.45937331e+00
5.52812500e-01 5.01139610e+00 4.98961256e+00 2.96560688e-01 4.66101401e+00 5.32561394e+00 4.51536594e+00 5.45888225e+00
5.53437500e-01 5.01185533e+00 4.98916849e+00 2.96938621e-01 4.65705778e+00 5.32122437e+00 4.51700268e+00 5.46241359e+00
5.54062500e-01 5.01173661e+00 4.98893883e+00 2.96857486e-01 4.65766655e+00 5.32218026e+00 4.51779647e+00 5.45778098e+00
5.54687500e-01 5.01158100e+00 4.98912453e+00 2.96787380e-01 4.65569074e+00 5.32333371e+00 4.51948162e+00 5.45741150e+00
5.55312500e-01 5.01189000e+00 4.98954035e+00 2.97173980e-01 4.65845909e+00 5.32642916e+00 4.51891010e+00 5.45876085e+00
5.55937500e-01 5.01348603e+00 4.98975075e+00 2.97666659e-01 4.66214214e+00 5.32457027e+00 4.51851325e+00 5.45984970e+00
5.56562500e-01 5.01302424e+00 4.98945583e+00 2.97668160e-01 4.65822341e+00 5.32430693e+00 4.51496151e+00 5.46166780e+00
5.57187500e-01 5.01283739e+00 4.98904167e+00 2.97001862e-01 4.65671440e+00 5.32360809e+00 4.51504203e+00 5.45668391e+00
5.57812500e-01 5.01284891e+00 4.98901337e+00 2.96432939e-01 4.65651945e+00 5.32410663e+00 4.51605105e+00 5.45320117e+00
5.58437500e-01 5.01296589e+00 4.98915109e+00 2.96486418e-01 4.65816992e+00 5.32493044e+00 4.51622582e+00 5.45790508e+00
5.59062500e-01 5.01181089e+00 4.98924501e+00 2.96648473e-01 4.65738761e+00 5.31977408e+00 4.51379510e+00 5.45680036e+00
5.59687500e-01 5.01011823e+00 4.98936215e+00 2.96915445e-01 4.65866893e+00 5.32410930e+00 4.51699115e+00 5.46074056e+00
5.60312500e-01 5.01142224e+00 4.98937870e+00 2.96934698e-01 4.66079034e+00 5.32677925e+00 4.51450040e+00 5.45775716e+00
5.60937500e-01 5.01220925e+00 4.98933625e+00 2.96812551e-01 4.66079173e+00 5.32569580e+00 4.51691503e+00 5.45800654e+00
5.61562500e-01 5.01298656e+00 4.98919197e+00 2.96667954e-01 4.66181041e+00 5.32463635e+00 4.51599091e+00 5.45832665e+00
5.62187500e-01 5.01339544e+00 4.98921452e+00 2.96562955e-01 4.66084170e+00 5.32458816e+00 4.51687868e+00 5.45814478e+00
5.62812500e-01 5.01347054e+00 4.98944211e+00 2.96688935e-01 4.65985027e+00 5.32663169e+00 4.51376068e+00 5.45740715e+00
5.63437500e-01 5.01271598e+00 4.98959153e+00 2.96987319e-01 4.65847726e+00 5.32602578e+00 4.51303792e+00 5.45686467e+00
5.64062500e-01 5.01224868e+00 4.98947118e+00 2.97248844e-01 4.65621795e+00 5.32745513e+00 4.51757343e+00 5.45679628e+00
5.64687500e-01 5.01198534e+00 4.98916595e+00 2.97020983e-01 4.65630332e+00 5.32607190e+00 4.51749759e+00 5.46021221e+00
5.65312500e-01 5.01159292e+00 4.98892784e+00 2.96796625e-01 4.65964293e+00 5.32173090e+00 4.51766281e+00 5.45396288e+00
5.65937500e-01 5.01091979e+00 4.98917381e+00 2.96570899e-01 4.66061824e+00 5.32468701e+00 4.51436905e+00 5.45338140e+00
5.66562500e-01 5.01063721e+00 4.98927928e+00 2.96648829e-01 4.65697138e+00 5.32623252e+00 4.51670848e+00 5.45857889e+00
5.67187500e-01 5.01082082e+00 4.98937933e+00 2.96668615e-01 4.65713375e+00 5.32513092e+00 4.52153204e+00 5.46013522e+00
5.67812500e-01 5.01136827e+00 4.98940446e+00 2.96625893e-01 4.65798693e+00 5.32256763e+00 4.51790075e+00 5.46085663e+00
5.68437500e-01 5.01186562e+00 4.98954909e+00 2.96406834e-01 4.66182772e+00 5.32615061e+00 4.51990559e+00 5.45831647e+00
5.69062500e-01 5.01143792e+00 4.98969069e+00 2.96597291e-01 4.66022961e+00 5.32567847e+00 4.51367449e+00 5.45573642e+00
5.69687500e-01 5.01142386e+00 4.98953510e+00 2.97034503e-01 4.65791652e+00 5.32393245e+00 4.51280996e+00 5.45631072e+00
5.70312500e-01 5.01183493e+00 4.98919649e+00 2.97327125e-01 4.65737008e+00 5.32767017e+00 4.51686569e+00 5.45698595e+00
5.70937500e-01 5.01185834e+00 4.98909250e+00 2.97241504e-01 4.66049294e+00 5.32519355e+00 4.51178884e+00 5.45448005e+00
5.71562500e-01 5.01163013e+00 4.98922201e+00 2.96778424e-01 4.66151461e+00 5.32290038e+00 4.51130139e+00 5.45446263e+00
5.72187500e-01 5.01112055e+00 4.98947758e+00 2.96402864e-01 4.65918355e+00 5.32389855e+00 4.51898130e+00 5.45465475e+00
5.72812500e-01 5.01246143e+00 4.98964924e+00 2.96247087e-01 4.66055383e+00 5.32482694e+00 4.51783621e+00 5.45653800e+00
5.73437500e-01 5.01285981e+00 4.98960186e+00 2.96622762e-01 4.65805412e+00 5.32317917e+00 4.51720322e+00 5.45847270e+00
5.74062500e-01 5.01215106e+00 4.98944502e+00 2.97072646e-01 4.65763011e+00 5.32574276e+00 4.51577329e+00 5.46237775e+00
5.74687500e-01 5.01219994e+00 4.98925663e+00 2.97213951e-01 4.65559943e+00 5.32541176e+00 4.51705759e+00 5.45860518e+00
5.75312500e-01 5.01175632e+00 4.98919965e+00 2.97031579e-01 4.65791768e+00 5.32362331e+00 4.51919655e+00 5.45667073e+00
5.75937500e-01 5.01094881e+00 4.98934805e+00 2.96768184e-01 4.65732049e+00 5.32241418e+00 4.51820634e+00 5.45670553e+00
5.76562500e-01 5.01056709e+00 4.98932696e+00 2.96570938e-01 4.66109044e+00 5.32306576e+00 4.51730628e+00 5.45616843e+00
5.77187500e-01 5.01084141e+00 4.98950088e+00 2.96371096e-01 4.65829516e+00 5.32327159e+00 4.52056874e+00 5.46035909e+00
5.77812500e-01 5.01107278e+00 4.98944040e+00 2.96402024e-01 4.66184880e+00 5.32795762e+00 4.51905580e+00 5.46098709e+00
5.78437500e-01 5.01137649e+00 4.98914933e+00 2.96495763e-01 4.65733369e+00 5.32675796e+00 4.51784962e+00 5.46089673e+00
5.79062500e-01 5.01149116e+00 4.98912646e+00 2.96911933e-01 4.65579475e+00 5.32325483e+00 4.51327577e+00 5.45898126e+00
5.79687500e-01 5.01153953e+00 4.98927352e+00 2.97251582e-01 4.65848860e+00 5.32742761e+00 4.51421781e+00 5.45540222e+00
5.80312500e-01 5.01131384e+00 4.98943014e+00 2.97295691e-01 4.66132842e+00 5.32475715e+00 4.51390748e+00 5.45507851e+00
5.80937500e-01 5.01194199e+00 4.98934086e+00 2.97096459e-01 4.65719471e+00 5.32534679e+00 4.51730412e+00 5.46116628e+00
5.81562500e-01 5.01195032e+00 4.98932384e+00 2.96775637e-01 4.65535502e+00 5.31895601e+00 4.52130556e+00 5.46230618e+00
5.82187500e-01 5.01193771e+00 4.98923240e+00 2.96640976e-01 4.65750124e+00 5.32007902e+00 4.52016282e+00 5.45940189e+00
5.82812500e-01 5.01192563e+00 4.98920794e+00 2.96628595e-01 4.66170241e+00 5.32234247e+00 4.51552922e+00 5.45649433e+00
5.83437500e-01 5.01135391e+00 4.98916085e+00 2.96602590e-01 4.66071317e+00 5.32383329e+00 4.51463184e+00 5.45883758e+00
5.84062500e-01 5.01171348e+00 4.98912974e+00 2.96712981e-01 4.66068799e+00 5.32647268e+00 4.51478803e+00 5.45510614e+00
5.84687500e-01 5.01099299e+00 4.98924138e+00 2.96984841e-01 4.65826605e+00 5.32714626e+00 4.51551890e+00 5.45622031e+00
5.85312500e-01 5.01131076e+00 4.98948954e+00 2.97164098e-01 4.65840173e+00 5.32634296e+00 4.51841696e+00 5.45649317e+00
5.85937500e-01 5.01073780e+00 4.98975250e+00 2.97039696e-01 4.65765742e+00 5.32507674e+00 4.51559979e+00 5.45982430e+00
5.86562500e-01 5.01133236e+00 4.98971020e+00 2.96853540e-01 4.65941342e+00 5.32093050e+00 4.51648610e+00 5.46108337e+00
5.87187500e-01 5.01225918e+00 4.98946913e+00 2.96744970e-01 4.65921944e+00 5.32094544e+00 4.51179208e+00 5.45880359e+00
5.87812500e-01 5.01242413e+00 4.98901261e+00 2.96750882e-01 4.65772885e+00 5.32073002e+00 4.51429816e+00 5.45612404e+00
5.88437500e-01 5.01132100e+00 4.98889667e+00 2.96739276e-01 4.65618318e+00 5.32469393e+00 4.51542205e+00 5.45734670e+00
5.89062500e-01 5.01023558e+00 4.98917228e+00 2.96679307e-01 4.65853007e+00 5.32635451e+00 4.51739442e+00 5.46014203e+00
5.89687500e-01 5.01060862e+00 4.98956897e+00 2.96810600e-01 4.65901183e+00 5.32370484e+00 4.52060843e+00 5.46029689e+00
5.90312500e-01 5.01187099e+00 4.98969573e+00 2.96780045e-01 4.65903452e+00 5.32480655e+00 4.51574619e+00 5.45662083e+00
5.90937500e-01 5.01286016e+00 4.98957134e+00 2.96886543e-01 4.65783953e+00 5.32435291e+00 4.51705031e+00 5.45644355e+00
5.91562500e-01 5.01273867e+00 4.98926359e+00 2.96914780e-01 4.65738170e+00 5.32241423e+00 4.51914045e+00 5.45716500e+00
5.92187500e-01 5.01276198e+00 4.98900192e+00 2.96704859e-01 4.65721437e+00 5.32392746e+00 4.51802886e+00 5.45870780e+00
5.92812500e-01 5.01249760e+00 4.98914667e+00 2.96450079e-01 4.65740158e+00 5.32612343e+00 4.51514528e+00 5.45632592e+00
5.93437500e-01 5.01138370e+00 4.98931181e+00 2.96568901e-01 4.66003182e+00 5.32747159e+00 4.51604999e+00 5.45835911e+00
5.94062500e-01 5.01186818e+00 4.98952556e+00 2.96813028e-01 4.65925151e+00 5.32821426e+00 4.51915666e+00 5.46346331e+00
5.94687500e-01 5.01085978e+00 4.98947066e+00 2.96774221e-01 4.65809405e+00 5.32646759e+00 4.51493020e+00 5.45954611e+00
5.95312500e-01 5.01055903e+00 4.98921035e+00 2.96730174e-01 4.66139588e+00 5.32678525e+00 4.51392677e+00 5.45596140e+00
5.95937500e-01 5.01064094e+00 4.98921237e+00 2.96693646e-01 4.66405686e+00 5.32440015e+00 4.51317933e+00 5.45840796e+00
5.96562500e-01 5.01145349e+00 4.98952316e+00 2.97073284e-01 4.65887879e+00 5.31820827e+00 4.51503417e+00 5.45859986e+00
5.97187500e-01 5.01159319e+00 4.98951849e+00 2.97300756e-01 4.65531829e+00 5.31964293e+00 4.51566881e+00 5.45553334e+00
5.97812500e-01 5.01242274e+00 4.98910811e+00 2.96951267e-01 4.65478557e+00 5.32018801e+00 4.51531290e+00 5.45732355e+00
5.98437500e-01 5.01239481e+00 4.98888649e+00 2.96565838e-01 4.65906856e+00 5.32463158e+00 4.51458089e+00 5.46055962e+00
5.99062500e-01 5.01200784e+00 4.98913590e+00 2.96285532e-01 4.66123897e+00 5.32488201e+00 4.51756328e+00 5.46015296e+00
5.99687500e-01 5.01149609e+00 4.98971905e+00 2.96631831e-01 4.66234695e+00 5.32659879e+00 4.51965343e+00 5.45889142e+00
6.00312500e-01 5.01100682e+00 4.98989541e+00 2.97140403e-01 4.65713912e+00 5.32914482e+00 4.52192503e+00 5.45496261e+00
6.00937500e-01 5.01086797e+00 4.98955687e+00 2.97279237e-01 4.65753207e+00 5.32625081e+00 4.51888413e+00 5.45422377e+00
6.01562500e-01 5.01100781e+00 4.98932343e+00 2.96918071e-01 4.65656431e+00 5.32050425e+00 4.51435044e+00 5.46012773e+00
6.02187500e-01 5.01156577e+00 4.98937640e+00 2.96636618e-01 4.65822324e+00 5.32496832e+00 4.51385194e+00 5.46279041e+00
6.02812500e-01 5.01185301e+00 4.98930631e+00 2.96780060e-01 4.66050549e+00 5.32147508e+00 4.51179998e+00 5.46070764e+00
6.03437500e-01 5.01067564e+00 4.98915557e+00 2.96657227e-01 4.65899966e+00 5.32236095e+00 4.51361545e+00 5.45824672e+00
6.04062500e-01 5.01031342e+00 4.98917096e+00 2.96766505e-01 4.66274923e+00 5.32410412e+00 4.51531021e+00 5.45960865e+00
6.04687500e-01 5.01071315e+00 4.98945367e+00 2.97020284e-01 4.65980477e+00 5.32210776e+00 4.51511873e+00 5.45950631e+00
6.05312500e-01 5.01091086e+00 4.98943042e+00 2.96860910e-01 4.65752098e+00 5.32061986e+00 4.51923894e+00 5.46154345e+00
6.05937500e-01 5.01145772e+00 4.98918161e+00 2.96541147e-01 4.65567655e+00 5.32426046e+00 4.51719942e+00 5.45798871e+00
6.06562500e-01 5.01203848e+00 4.98890088e+00 2.96336167e-01 4.65826198e+00 5.32615164e+00 4.51754922e+00 5.45979063e+00
6.07187500e-01 5.01199454e+00 4.98908242e+00 2.96524247e-01 4.66263124e+00 5.32418580e+00 4.51461262e+00 5.45551305e+00
6.07812500e-01 5.01129061e+00 4.98931107e+00 2.96894621e-01 4.65835125e+00 5.32663106e+00 4.51583908e+00 5.45560197e+00
6.08437500e-01 5.01191418e+00 4.98974094e+00 2.96977683e-01 4.65640200e+00 5.32630181e+00 4.51937302e+00 5.45705823e+00
6.09062500e-01 5.01286500e+00 4.98960078e+00 2.97029420e-01 4.65701443e+00 5.32292679e+00 4.51527460e+00 5.45823037e+00
6.09687500e-01 5.01257376e+00 4.98933803e+00 2.97109120e-01 4.65859180e+00 5.32431289e+00 4.51482292e+00 5.45859386e+00
6.10312500e-01 5.01323040e+00 4.98934973e+00 2.96998249e-01 4.66086719e+00 5.32595740e+00 4.51507703e+00 5.46081634e+00
6.10937500e-01 5.01379244e+00 4.98916852e+00 2.96572114e-01 4.66001314e+00 5.32514970e+00 4.51420603e+00 5.45841103e+00
6.11562500e-01 5.01396335e+00 4.98899168e+00 2.96281768e-01 4.66146054e+00 5.32534205e+00 4.51332690e+00 5.45534498e+00
6.12187500e-01 5.01402980e+00 4.98901726e+00 2.96495886e-01 4.66100794e+00 5.32515989e+00 4.51565498e+00 5.45760186e+00
6.12812500e-01 5.01342073e+00 4.98942402e+00 2.97144479e-01 4.65755901e+00 5.32608993e+00 4.51741008e+00 5.45888430e+00
6.13437500e-01 5.01242789e+00 4.98995912e+00 2.97417176e-01 4.65704066e+00 5.32665836e+00 4.51674315e+00 5.45753937e+00
6.14062500e-01 5.01159592e+00 4.99000276e+00 2.97018692e-01 4.65807119e+00 5.32341510e+00 4.51870397e+00 5.45959635e+00
6.14687500e-01 5.01186991e+00 4.98942581e+00 2.96297019e-01 4.65929180e+00 5.32256451e+00 4.51682672e+00 5.45925646e+00
6.15312500e-01 5.01144940e+00 4.98885638e+00 2.96253182e-01 4.66137348e+00 5.32083260e+00 4.51397618e+00 5.45690665e+00
6.15937500e-01 5.01088935e+00 4.98857580e+00 2.96800931e-01 4.66493269e+00 5.31711411e+00 4.51691251e+00 5.45746296e+00
6.16562500e-01 5.01086674e+00 4.98855654e+00 2.97070044e-01 4.65969550e+00 5.32401617e+00 4.51654991e+00 5.45729723e+00
6.17187500e-01 5.01040900e+00 4.98891209e+00 2.96935495e-01 4.65840347e+00 5.32516731e+00 4.51237724e+00 5.45853747e+00
6.17812500e-01 5.01006760e+00 4.98957922e+00 2.96629054e-01 4.65942260e+00 5.32529303e+00 4.51154727e+00 5.45514149e+00
6.18437500e-01 5.01111448e+00 4.98996103e+00 2.96480626e-01 4.66017085e+00 5.32626844e+00 4.51520305e+00 5.45901111e+00
6.19062500e-01 5.01214827e+00 4.98996987e+00 2.96490420e-01 4.65982634e+00 5.32533864e+00 4.51601854e+00 5.45836767e+00
6.19687500e-01 5.01217138e+00 4.98957721e+00 2.96544869e-01 4.65819401e+00 5.32391586e+00 4.51859671e+00 5.46107560e+00
6.20312500e-01 5.01172501e+00 4.98932649e+00 2.96828871e-01 4.65833458e+00 5.32303862e+00 4.51603933e+00 5.45892195e+00
6.20937500e-01 5.01117375e+00 4.98920056e+00 2.96880892e-01 4.65927171e+00 5.32095131e+00 4.51734606e+00 5.45766500e+00
6.21562500e-01 5.00989292e+00 4.98911044e+00 2.96977866e-01 4.65783795e+00 5.32265757e+00 4.51362448e+00 5.45707168e+00
6.22187500e-01 5.01202010e+00 4.98901131e+00 2.97072525e-01 4.65902431e+00 5.32594744e+00 4.51682682e+00 5.45724660e+00
6.22812500e-01 5.01234517e+00 4.98910018e+00 2.97106198e-01 4.65916074e+00 5.32661098e+00 4.51639180e+00 5.46040279e+00
6.23437500e-01 5.01261253e+00 4.98942344e+00 2.96890656e-01 4.65792820e+00 5.32171894e+00 4.51423337e+00 5.46234557e+00
6.24062500e-01 5.01198797e+00 4.98967706e+00 2.96560624e-01 4.65748086e+00 5.31938826e+00 4.51542550e+00 5.46108254e+00
6.24687500e-01 5.01138141e+00 4.98942602e+00 2.96538228e-01 4.66108707e+00 5.32417512e+00 4.51572334e+00 5.46260136e+00
6.25312500e-01 5.01044002e+00 4.98908723e+00 2.96838191e-01 4.65767588e+00 5.32641519e+00 4.51491566e+00 5.46183497e+00
6.25937500e-01 5.01064100e+00 4.98924585e+00 2.97013529e-01 4.65649076e+00 5.32487119e+00 4.52081668e+00 5.45730886e+00
6.26562500e-01 5.01190692e+00 4.98932176e+00 2.96965713e-01 4.66044104e+00 5.32208706e+00 4.51853641e+00 5.45535615e+00
6.27187500e-01 5.01185633e+00 4.98903195e+00 2.96593045e-01 4.66218793e+00 5.32492183e+00 4.51416623e+00 5.45608859e+00
6.27812500e-01 5.01164967e+00 4.98890701e+00 2.96492520e-01 4.65924070e+00 5.32435821e+00 4.51324033e+00 5.45747595e+00
6.28437500e-01 5.01163032e+00 4.98908165e+00 2.96435000e-01 4.65621163e+00 5.32456384e+00 4.51428482e+00 5.45770763e+00
6.29062500e-01 5.01174214e+00 4.98941973e+00 2.96479598e-01 4.65546189e+00 5.32305859e+00 4.51558655e+00 5.46181389e+00
6.29687500e-01 5.01134761e+00 4.98939261e+00 2.96571930e-01 4.65863509e+00 5.32344142e+00 4.51626804e+00 5.45895078e+00
6.30312500e-01 5.01190391e+00 4.98928943e+00 2.96800210e-01 4.65768962e+00 5.32463896e+00 4.51816658e+00 5.45611620e+00
6.30937500e-01 5.01282126e+00 4.98939411e+00 2.97125698e-01 4.65529297e+00 5.32604212e+00 4.51547795e+00 5.45878189e+00
6.31562500e-01 5.01257867e+00 4.98950876e+00 2.97031713e-01 4.65645164e+00 5.32445233e+00 4.51605134e+00 5.45940689e+00
6.32187500e-01 5.01131070e+00 4.98968037e+00 2.96674865e-01 4.65678725e+00 5.32336887e+00 4.51489084e+00 5.45813068e+00
6.32812500e-01 5.01087587e+00 4.98941984e+00 2.96537635e-01 4.65861368e+00 5.32240768e+00 4.51732573e+00 5.45903721e+00
6.33437500e-01 5.01089284e+00 4.98903676e+00 2.96890867e-01 4.66136479e+00 5.32295807e+00 4.51859530e+00 5.46240702e+00
6.34062500e-01 5.01108377e+00 4.98895560e+00 2.97075904e-01 4.65790421e+00 5.32303025e+00 4.51857680e+00 5.46156088e+00
6.34687500e-01 5.01091801e+00 4.98917836e+00 2.96725614e-01 4.65603372e+00 5.32229130e+00 4.51816438e+00 5.45555222e+00
6.35312500e-01 5.01116192e+00 4.98945066e+00 2.96331378e-01 4.65673782e+00 5.32245618e+00 4.51458705e+00 5.45360541e+00
6.35937500e-01 5.01084333e+00 4.98957197e+00 2.96010261e-01 4.65888314e+00 5.32307579e+00 4.51643881e+00 5.45551169e+00
6.36562500e-01 5.01101353e+00 4.98931797e+00 2.96508858e-01 4.66305767e+00 5.32591032e+00 4.51424743e+00 5.45665698e+00
6.37187500e-01 5.01058154e+00 4.98902139e+00 2.97108448e-01 4.66122733e+00 5.32504399e+00 4.51198755e+00 5.45779908e+00
6.37812500e-01 5.01095852e+00 4.98910484e+00 2.97162707e-01 4.65946463e+00 5.32354384e+00 4.51317293e+00 5.46171640e+00
6.38437500e-01 5.01136295e+00 4.98929044e+00 2.97043024e-01 4.65832510e+00 5.32520050e+00 4.51373060e+00 5.45840691e+00
6.39062500e-01 5.01139018e+00 4.98932891e+00 2.96829724e-01 4.65563591e+00 5.32154108e+00 4.51572474e+00 5.45723758e+00
6.39687500e-01 5.01180571e+00 4.98911597e+00 2.96826131e-01 4.65777281e+00 5.32065236e+00 4.51725951e+00 5.45388732e+00
6.40312500e-01 5.01218075e+00 4.98914138e+00 2.96804086e-01 4.66032948e+00 5.32149950e+00 4.52266351e+00 5.45633070e+00
6.40937500e-01 5.01209634e+00 4.98953245e+00 2.96800952e-01 4.66172101e+00 5.32385386e+00 4.52227844e+00 5.45860001e+00
6.41562500e-01 5.01189398e+00 4.98947467e+00 2.96611533e-01 4.65906069e+00 5.32405831e+00 4.51587144e+00 5.45724966e+00
6.42187500e-01 5.01145090e+00 4.98910196e+00 2.96268101e-01 4.65816012e+00 5.32417309e+00 4.51602388e+00 5.45490021e+00
6.42812500e-01 5.01159788e+00 4.98877015e+00 2.96448566e-01 4.66046390e+00 5.32211659e+00 4.51774109e+00 5.45598720e+00
6.43437500e-01 5.01190715e+00 4.98892407e+00 2.96591161e-01 4.65906893e+00 5.32438940e+00 4.51369088e+00 5.45637516e+00
6.44062500e-01 5.01228883e+00 4.98974500e+00 2.96708807e-01 4.65965843e+00 5.32724924e+00 4.51671656e+00 5.46011058e+00
6.44687500e-01 5.01264560e+00 4.99016026e+00 2.96682172e-01 4.65986108e+00 5.32576879e+00 4.51630693e+00 5.45908788e+00
6.45312500e-01 5.01178966e+00 4.98974544e+00 2.96660587e-01 4.65617275e+00 5.32369676e+00 4.51599588e+00 5.45655857e+00
6.45937500e-01 5.01142996e+00 4.98899218e+00 2.96793528e-01 4.65723205e+00 5.32285485e+00 4.51517858e+00 5.45837832e+00
6.46562500e-01 5.01140710e+00 4.98881735e+00 2.96978381e-01 4.65828906e+00 5.32504914e+00 4.51632893e+00 5.45714286e+00
6.47187500e-01 5.01095113e+00 4.98922431e+00 2.96668237e-01 4.65893914e+00 5.32319742e+00 4.51850436e+00 5.45588250e+00
6.47812500e-01 5.01144686e+00 4.98944209e+00 2.96559942e-01 4.65979645e+00 5.32314958e+00 4.51904015e+00 5.46086965e+00
6.48437500e-01 5.01142728e+00 4.98924857e+00 2.96729505e-01 4.65787163e+00 5.32398968e+00 4.51413687e+00 5.45837972e+00
6.49062500e-01 5.01198769e+00 4.98887147e+00 2.96831428e-01 4.65644229e+00 5.32178850e+00 4.51531246e+00 5.45416440e+00
6.49687500e-01 5.01191690e+00 4.98926214e+00 2.97000703e-01 4.65634879e+00 5.32506200e+00 4.51462974e+00 5.45319372e+00
6.50312500e-01 5.01298380e+00 4.98963020e+00 2.97040753e-01 4.65804971e+00 5.32422599e+00 4.51802946e+00 5.45546140e+00
6.50937500e-01 5.01363489e+00 4.98968203e+00 2.96910310e-01 4.65942419e+00 5.32214739e+00 4.51716956e+00 5.46019771e+00
6.51562500e-01 5.01214936e+00 4.98915321e+00 2.96808468e-01 4.65965912e+00 5.32087727e+00 4.51191132e+00 5.46266523e+00
6.52187500e-01 5.01174892e+00 4.98908706e+00 2.96571225e-01 4.65798275e+00 5.32268467e+00 4.51307579e+00 5.45940406e+00
6.52812500e-01 5.01068857e+00 4.98926210e+00 2.96562055e-01 4.65789786e+00 5.32813031e+00 4.51760336e+00 5.45797461e+00
6.53437500e-01 5.01144374e+00 4.98932781e+00 2.96823148e-01 4.65768405e+00 5.32777237e+00 4.51446741e+00 5.45792178e+00
6.54062500e-01 5.01211090e+00 4.98924063e+00 2.97081340e-01 4.65626523e+00 5.32552293e+00 4.51471436e+00 5.45496203e+00
6.54687500e-01 5.01261440e+00 4.98916629e+00 2.96932273e-01 4.66200119e+00 5.32060173e+00 4.51855434e+00 5.45121687e+00
6.55312500e-01 5.01248989e+00 4.98921186e+00 2.96652683e-01 4.65980070e+00 5.31803535e+00 4.51547132e+00 5.45475439e+00
6.55937500e-01 5.01215920e+00 4.98913948e+00 2.96465564e-01 4.66051999e+00 5.32120770e+00 4.51263096e+00 5.46247026e+00
6.56562500e-01 5.01076677e+00 4.98914949e+00 2.96553662e-01 4.65710101e+00 5.32347929e+00 4.51417341e+00 5.45955423e+00
6.57187500e-01 5.01125898e+00 4.98903782e+00 2.96647077e-01 4.65834366e+00 5.32426229e+00 4.51872274e+00 5.45474476e+00
6.57812500e-01 5.01148532e+00 4.98934918e+00 2.96966522e-01 4.65803984e+00 5.32634547e+00 4.51774040e+00 5.45809604e+00
6.58437500e-01 5.01168733e+00 4.98972464e+00 2.97155878e-01 4.65888481e+00 5.32311464e+00 4.51642823e+00 5.45963161e+00
6.59062500e-01 5.01164141e+00 4.98983742e+00 2.96929683e-01 4.65884773e+00 5.32341387e+00 4.51815454e+00 5.45792711e+00
6.59687500e-01 5.01202720e+00 4.98924983e+00 2.96604159e-01 4.65914640e+00 5.32396856e+00 4.51957775e+00 5.45917310e+00
6.60312500e-01 5.01197151e+00 4.98878195e+00 2.96364110e-01 4.65768001e+00 5.32449098e+00 4.51775256e+00 5.45835730e+00
6.60937500e-01 5.01140088e+00 4.98879231e+00 2.96301955e-01 4.65873861e+00 5.32448493e+00 4.51877999e+00 5.45637278e+00
6.61562500e-01 5.01039025e+00 4.98914582e+00 2.96362294e-01 4.65998649e+00 5.32636331e+00 4.51499886e+00 5.45505769e+00
6.62187500e-01 5.01128325e+00 4.98936718e+00 2.96542292e-01 4.66106057e+00 5.32290807e+00 4.51508283e+00 5.45810513e+00
6.62812500e-01 5.01189754e+00 4.98938327e+00 2.96697853e-01 4.65847910e+00 5.32216482e+00 4.51582725e+00 5.45728055e+00
6.63437500e-01 5.01250439e+00 4.98941156e+00 2.96913221e-01 4.65892452e+00 5.32075007e+00 4.51651927e+00 5.45657361e+00
6.64062500e-01 5.01178356e+00 4.98929902e+00 2.97165591e-01 4.65922607e+00 5.32418018e+00 4.51633193e+00 5.45715740e+00
6.64687500e-01 5.01143994e+00 4.98894563e+00 2.97188229e-01 4.65696187e+00 5.32553911e+00 4.51426836e+00 5.45953734e+00
6.65312500e-01 5.01203488e+00 4.98881080e+00 2.96937455e-01 4.65697898e+00 5.32436885e+00 4.51420135e+00 5.45802083e+00
6.65937500e-01 5.01196492e+00 4.98917113e+00 2.96685959e-01 4.65796686e+00 5.32368507e+00 4.51472872e+00 5.46037959e+00
6.66562500e-01 5.01124761e+00 4.98953632e+00 2.96325129e-01 4.66027632e+00 5.32463899e+00 4.51566679e+00 5.45559088e+00
6.67187500e-01 5.01140105e+00 4.98955509e+00 2.96342614e-01 4.65629920e+00 5.32434769e+00 4.51572563e+00 5.45468655e+00
6.67812500e-01 5.01059489e+00 4.98935763e+00 2.96739997e-01 4.65924051e+00 5.32409361e+00 4.51568016e+00 5.45760970e+00
6.68437500e-01 5.01102507e+00 4.98914480e+00 2.97008488e-01 4.65599515e+00 5.32443077e+00 4.51442187e+00 5.45715779e+00
6.69062500e-01 5.01190241e+00 4.98885855e+00 2.97033272e-01 4.65730758e+00 5.32450414e+00 4.51508829e+00 5.45837670e+00
6.69687500e-01 5.01122925e+00 4.98874307e+00 2.96893624e-01 4.65969961e+00 5.32224455e+00 4.51484617e+00 5.45480206e+00
6.70312500e-01 5.01144834e+00 4.98890648e+00 2.96968598e-01 4.65900207e+00 5.32280048e+00 4.51661258e+00 5.45547599e+00
6.70937500e-01 5.01152495e+00 4.98929239e+00 2.96762623e-01 4.65835537e+00 5.31843604e+00 4.51751243e+00 5.45821840e+00
6.71562500e-01 5.01113510e+00 4.98963949e+00 2.96511668e-01 4.65873080e+00 5.32007216e+00 4.51754697e+00 5.45882101e+00
6.72187500e-01 5.01184494e+00 4.98958157e+00 2.96459222e-01 4.65539281e+00 5.32434673e+00 4.51456699e+00 5.45771336e+00
6.72812500e-01 5.01220675e+00 4.98919406e+00 2.96520944e-01 4.66045011e+00 5.32343879e+00 4.51225788e+00 5.45782412e+00
6.73437500e-01 5.01282513e+00 4.98914048e+00 2.96526638e-01 4.65997532e+00 5.32607811e+00 4.51766337e+00 5.45658123e+00
6.74062500e-01 5.01225193e+00 4.98937837e+00 2.96486218e-01 4.66144320e+00 5.32437794e+00 4.51926785e+00 5.45744838e+00
6.74687500e-01 5.01073619e+00 4.98945597e+00 2.96641167e-01 4.65927068e+00 5.32206577e+00 4.51607456e+00 5.45788792e+00
6.75312500e-01 5.01102139e+00 4.98931021e+00 2.96971688e-01 4.65673548e+00 5.32433929e+00 4.51666293e+00 5.45558314e+00
6.75937500e-01 5.01102801e+00 4.98911685e+00 2.97079684e-01 4.65736768e+00 5.32387715e+00 4.51198054e+00 5.45678842e+00
6.76562500e-01 5.01132468e+00 4.98907765e+00 2.96725804e-01 4.65759334e+00 5.32153843e+00 4.51305541e+00 5.45669294e+00
6.77187500e-01 5.01042786e+00 4.98915962e+00 2.96469133e-01 4.65755707e+00 5.31942776e+00 4.51530702e+00 5.45905779e+00
6.77812500e-01 5.01099364e+00 4.98922730e+00 2.96289831e-01 4.65699195e+00 5.31977825e+00 4.51792688e+00 5.45851543e+00
6.78437500e-01 5.01271992e+00 4.98913524e+00 2.96364161e-01 4.65986007e+00 5.32376794e+00 4.51622382e+00 5.46189711e+00
6.79062500e-01 5.01318073e+00 4.98908734e+00 2.96616300e-01 4.65884575e+00 5.32650899e+00 4.51565178e+00 5.46101314e+00
6.79687500e-01 5.01292640e+00 4.98933205e+00 2.96666124e-01 4.65895388e+00 5.32552367e+00 4.51520077e+00 5.45541098e+00
6.80312500e-01 5.01261362e+00 4.98966833e+00 2.96822961e-01 4.65842860e+00 5.32418263e+00 4.51499266e+00 5.45449980e+00
6.80937500e-01 5.01244339e+00 4.98960214e+00 2.96833124e-01 4.65764305e+00 5.32695894e+00 4.51769253e+00 5.45914358e+00
6.81562500e-01 5.01186141e+00 4.98929719e+00 2.96993627e-01 4.66025449e+00 5.32639775e+00 4.51753791e+00 5.45613100e+00
6.82187500e-01 5.01110150e+00 4.98881841e+00 2.97126642e-01 4.65955160e+00 5.32395726e+00 4.51508902e+00 5.46232208e+00
6.82812500e-01 5.01228435e+00 4.98885200e+00 2.96868069e-01 4.65869684e+00 5.32400044e+00 4.51504733e+00 5.46303137e+00
6.83437500e-01 5.01142059e+00 4.98937872e+00 2.96522827e-01 4.65667615e+00 5.32457963e+00 4.51577114e+00 5.45815864e+00
6.84062500e-01 5.01221343e+00 4.98948492e+00 2.96478737e-01 4.66236729e+00 5.32361262e+00 4.51620394e+00 5.45359419e+00
6.84687500e-01 5.01357819e+00 4.98917041e+00 2.96585346e-01 4.65890782e+00 5.32541830e+00 4.51610730e+00 5.45471219e+00
6.85312500e-01 5.01294329e+00 4.98910850e+00 2.96520607e-01 4.65946109e+00 5.32350379e+00 4.51531081e+00 5.45559056e+00
6.85937500e-01 5.01255021e+00 4.98943865e+00 2.96671640e-01 4.65766420e+00 5.32293596e+00 4.51527287e+00 5.46241093e+00
6.86562500e-01 5.01038563e+00 4.98975512e+00 2.96673509e-01 4.65902239e+00 5.32254426e+00 4.51546259e+00 5.45993408e+00
6.87187500e-01 5.00956687e+00 4.98952306e+00 2.96689486e-01 4.65978332e+00 5.32512279e+00 4.51479168e+00 5.45946160e+00
6.87812500e-01 5.00941203e+00 4.98926852e+00 2.96462493e-01 4.65840878e+00 5.32540843e+00 4.51815408e+00 5.45831225e+00
6.88437500e-01 5.00914791e+00 4.98902613e+00 2.96264077e-01 4.65589645e+00 5.32196102e+00 4.51751624e+00 5.45682707e+00
6.89062500e-01 5.01024035e+00 4.98909451e+00 2.96599644e-01 4.65755123e+00 5.32284125e+00 4.51690169e+00 5.45596392e+00
6.89687500e-01 5.01161856e+00 4.98921350e+00 2.96984441e-01 4.65882194e+00 5.32496837e+00 4.51433228e+00 5.45907252e+00
6.90312500e-01 5.01209929e+00 4.98900819e+00 2.97243345e-01 4.66185581e+00 5.32471197e+00 4.51544492e+00 5.45676030e+00
6.90937500e-01 5.01273305e+00 4.98900856e+00 2.96932225e-01 4.65784649e+00 5.32258664e+00 4.51649407e+00 5.45816103e+00
6.91562500e-01 5.01300522e+00 4.98897656e+00 2.96471656e-01 4.65490285e+00 5.32360373e+00 4.51505969e+00 5.45879940e+00
6.92187500e-01 5.01250249e+00 4.98921264e+00 2.96423539e-01 4.65803252e+00 5.32245423e+00 4.51519857e+00 5.45742423e+00
6.92812500e-01 5.01194477e+00 4.98925469e+00 2.96691481e-01 4.65784677e+00 5.32308747e+00 4.51850785e+00 5.45628835e+00
6.93437500e-01 5.01176037e+00 4.98942335e+00 2.96829867e-01 4.65952461e+00 5.32618064e+00 4.51555777e+00 5.46059599e+00
6.94062500e-01 5.01113495e+00 4.98943484e+00 2.96861582e-01 4.65846230e+00 5.32363329e+00 4.51452815e+00 5.45812404e+00
6.94687500e-01 5.01025911e+00 4.98921560e+00 2.96810465e-01 4.66239863e+00 5.32346493e+00 4.51382715e+00 5.45694680e+00
6.95312500e-01 5.01025823e+00 4.98930956e+00 2.96564500e-01 4.65708424e+00 5.31922883e+00 4.51551992e+00 5.45620224e+00
6.95937500e-01 5.01049129e+00 4.98923997e+00 2.96475717e-01 4.65642872e+00 5.32544210e+00 4.51550366e+00 5.45809645e+00
6.96562500e-01 5.01184862e+00 4.98902050e+00 2.96468114e-01 4.65835874e+00 5.32475743e+00 4.51695717e+00 5.46080274e+00
6.97187500e-01 5.01265536e+00 4.98880748e+00 2.96684866e-01 4.65708092e+00 5.32363469e+00 4.51588929e+00 5.46042842e+00
6.97812500e-01 5.01240088e+00 4.98899879e+00 2.96840070e-01 4.65754436e+00 5.32427265e+00 4.51350141e+00 5.45975007e+00
6.98437500e-01 5.01246514e+00 4.98940422e+00 2.96816120e-01 4.65715065e+00 5.32265164e+00 4.51545693e+00 5.46055676e+00
6.99062500e-01 5.01259517e+00 4.98972559e+00 2.96532472e-01 4.65757285e+00 5.32345774e+00 4.51518911e+00 5.45784876e+00
6.99687500e-01 5.01185005e+00 4.98962696e+00 2.96287790e-01 4.65750469e+00 5.32661124e+00 4.51567739e+00 5.45834001e+00
7.00312500e-01 5.01180796e+00 4.98941995e+00 2.96483862e-01 4.65954104e+00 5.32331063e+00 4.51637351e+00 5.45884179e+00
7.00937500e-01 5.01250917e+00 4.98908299e+00 2.96821487e-01 4.66280772e+00 5.32160191e+00 4.51411919e+00 5.45653249e+00
7.01562500e-01 5.01246251e+00 4.98908769e+00 2.96831755e-01 4.65953771e+00 5.32412795e+00 4.51582108e+00 5.45653706e+00
7.02187500e-01 5.01156332e+00 4.98925271e+00 2.96603713e-01 4.65940553e+00 5.32335978e+00 4.51499240e+00 5.45837691e+00
7.02812500e-01 5.01129099e+00 4.98924535e+00 2.96359844e-01 4.65810160e+00 5.32231589e+00 4.51544626e+00 5.45817529e+00
7.03437500e-01 5.01194885e+00 4.98910117e+00 2.96654628e-01 4.65652114e+00 5.32189253e+00 4.51397057e+00 5.45710469e+00
7.04062500e-01 5.01107423e+00 4.98916663e+00 2.96991361e-01 4.65448692e+00 5.32731137e+00 4.52296690e+00 5.46201692e+00
7.04687500e-01 5.01044380e+00 4.98927561e+00 2.96990544e-01 4.65965391e+00 5.32697091e+00 4.52163687e+00 5.46070142e+00
7.05312500e-01 5.00986670e+00 4.98936461e+00 2.96772246e-01 4.65841428e+00 5.32521123e+00 4.51899084e+00 5.45885174e+00
7.05937500e-01 5.01110894e+00 4.98943204e+00 2.96559667e-01 4.65975303e+00 5.32460560e+00 4.51589141e+00 5.45655768e+00
7.06562500e-01 5.01278043e+00 4.98911710e+00 2.96528664e-01 4.65916454e+00 5.32441728e+00 4.51586886e+00 5.45688304e+00
7.07187500e-01 5.01313110e+00 4.98897009e+00 2.96771789e-01 4.65858230e+00 5.32223640e+00 4.51372230e+00 5.45753446e+00
7.07812500e-01 5.01386143e+00 4.98931410e+00 2.96902575e-01 4.66088003e+00 5.32653892e+00 4.51313959e+00 5.45656286e+00
7.08437500e-01 5.01309073e+00 4.98950818e+00 2.96587763e-01 4.65841164e+00 5.32293897e+00 4.51212852e+00 5.45597979e+00
7.09062500e-01 5.01197186e+00 4.98943022e+00 2.96392977e-01 4.65936829e+00 5.32405488e+00 4.51287797e+00 5.45546042e+00
7.09687500e-01 5.01045195e+00 4.98920188e+00 2.96321372e-01 4.65835464e+00 5.32189974e+00 4.51576134e+00 5.46080854e+00
7.10312500e-01 5.00845392e+00 4.98902533e+00 2.96532557e-01 4.66035241e+00 5.31896260e+00 4.51501669e+00 5.46009297e+00
7.10937500e-01 5.00908908e+00 4.98896085e+00 2.96653297e-01 4.66180085e+00 5.32548758e+00 4.51696398e+00 5.45954654e+00
7.11562500e-01 5.01073024e+00 4.98916600e+00 2.96703542e-01 4.65836460e+00 5.32491293e+00 4.51505415e+00 5.45807099e+00
7.12187500e-01 5.01348667e+00 4.98945071e+00 2.96631179e-01 4.65755287e+00 5.32445866e+00 4.51644209e+00 5.45496611e+00
7.12812500e-01 5.01393499e+00 4.98951979e+00 2.96611347e-01 4.65746854e+00 5.32440353e+00 4.51624324e+00 5.45527452e+00
7.13437500e-01 5.01318130e+00 4.98921878e+00 2.97038883e-01 4.66070668e+00 5.32381194e+00 4.51573342e+00 5.45582512e+00
7.14062500e-01 5.01198134e+00 4.98876470e+00 2.97255434e-01 4.65630758e+00 5.32260132e+00 4.51243777e+00 5.45645630e+00
7.14687500e-01 5.01154849e+00 4.98874628e+00 2.96871192e-01 4.65636271e+00 5.32528683e+00 4.51379886e+00 5.45854399e+00
7.15312500e-01 5.01207895e+00 4.98923079e+00 2.96529196e-01 4.65790385e+00 5.32290070e+00 4.51643682e+00 5.45867019e+00
7.15937500e-01 5.01127047e+00 4.98958863e+00 2.96390046e-01 4.65701523e+00 5.32229241e+00 4.51634857e+00 5.45745461e+00
7.16562500e-01 5.01057734e+00 4.98957235e+00 2.96547166e-01 4.65909622e+00 5.32462351e+00 4.51405986e+00 5.45691334e+00
7.17187500e-01 5.01087688e+00 4.98949854e+00 2.96652878e-01 4.65842744e+00 5.32480438e+00 4.51833684e+00 5.45869790e+00
7.17812500e-01 5.01110228e+00 4.98929946e+00 2.96760547e-01 4.66096587e+00 5.32345432e+00 4.51587807e+00 5.46023113e+00
7.18437500e-01 5.01182137e+00 4.98927728e+00 2.96664728e-01 4.65795191e+00 5.32019159e+00 4.51237223e+00 5.45788950e+00
7.19062500e-01 5.01297484e+00 4.98924325e+00 2.96691735e-01 4.65850653e+00 5.32175915e+00 4.51346350e+00 5.45663556e+00
7.19687500e-01 5.01321481e+00 4.98892980e+00 2.96549050e-01 4.65792944e+00 5.31862753e+00 4.51492369e+00 5.45472404e+00
7.20312500e-01 5.01400565e+00 4.98890342e+00 2.96426260e-01 4.65707777e+00 5.32360558e+00 4.51938250e+00 5.45630860e+00
7.20937500e-01 5.01326760e+00 4.98926311e+00 2.96645352e-01 4.65748866e+00 5.32643701e+00 4.51840502e+00 5.46009403e+00
7.21562500e-01 5.01250269e+00 4.98954003e+00 2.96882003e-01 4.65884594e+00 5.32707238e+00 4.51865613e+00 5.45790185e+00
7.22187500e-01 5.01174432e+00 4.98954975e+00 2.96961596e-01 4.65641983e+00 5.32371322e+00 4.51514903e+00 5.45573350e+00
7.22812500e-01 5.01143451e+00 4.98920590e+00 2.96756805e-01 4.65875075e+00 5.32371779e+00 4.51533768e+00 5.45615049e+00
7.23437500e-01 5.01156695e+00 4.98891023e+00 2.96440985e-01 4.65996792e+00 5.32368853e+00 4.51200717e+00 5.46166344e+00
7.24062500e-01 5.01140991e+00 4.98911334e+00 2.96574484e-01 4.65867411e+00 5.32274081e+00 4.51579809e+00 5.45716545e+00
7.24687500e-01 5.01178649e+00 4.98924369e+00 2.96881445e-01 4.65842565e+00 5.31919908e+00 4.51519057e+00 5.45435882e+00
7.25312500e-01 5.01188759e+00 4.98920133e+00 2.96860788e-01 4.65816708e+00 5.32000008e+00 4.51534239e+00 5.45524169e+00
7.25937500e-01 5.01138212e+00 4.98893532e+00 2.96404367e-01 4.65956421e+00 5.32409748e+00 4.51470918e+00 5.45400507e+00
7.26562500e-01 5.01035998e+00 4.98902665e+00 2.96373468e-01 4.66096826e+00 5.32521649e+00 4.51457905e+00 5.45607224e+00
7.27187500e-01 5.01064052e+00 4.98951055e+00 2.96890139e-01 4.65980446e+00 5.32696656e+00 4.51521542e+00 5.45689473e+00
7.27812500e-01 5.01175762e+00 4.98974556e+00 2.97178295e-01 4.65543923e+00 5.32578043e+00 4.51786482e+00 5.46081376e+00
7.28437500e-01 5.01225064e+00 4.98950514e+00 2.96976371e-01 4.65818476e+00 5.32431881e+00 4.51679315e+00 5.45790148e+00
7.29062500e-01 5.01198300e+00 4.98909521e+00 2.96557266e-01 4.65719085e+00 5.32366468e+00 4.51378194e+00 5.45851151e+00
7.29687500e-01 5.01178249e+00 4.98905845e+00 2.96353962e-01 4.66096418e+00 5.32281478e+00 4.51299036e+00 5.45978246e+00
7.30312500e-01 5.01349465e+00 4.98909197e+00 2.96447976e-01 4.65902871e+00 5.32220745e+00 4.51504851e+00 5.46201480e+00
7.30937500e-01 5.01529387e+00 4.98919751e+00 2.96694631e-01 4.66035339e+00 5.32415546e+00 4.51994420e+00 5.45833470e+00
7.31562500e-01 5.01475711e+00 4.98899976e+00 2.96742687e-01 4.65745315e+00 5.32451288e+00 4.52418332e+00 5.46009796e+00
7.32187500e-01 5.01272086e+00 4.98894132e+00 2.96793555e-01 4.65588480e+00 5.32427332e+00 4.51568515e+00 5.45293036e+00
7.32812500e-01 5.01093133e+00 4.98923532e+00 2.96869947e-01 4.65690513e+00 5.32428825e+00 4.51335434e+00 5.45635219e+00
7.33437500e-01 5.00872438e+00 4.98955537e+00 2.96855512e-01 4.65748484e+00 5.32434987e+00 4.51294469e+00 5.45524455e+00
7.34062500e-01 5.00846334e+00 4.98956145e+00 2.96592901e-01 4.65736537e+00 5.32334045e+00 4.51535680e+00 5.45697233e+00
7.34687500e-01 5.00903335e+00 4.98948335e+00 2.96504228e-01 4.65899247e+00 5.32594059e+00 4.51621678e+00 5.45886745e+00
7.35312500e-01 5.01090761e+00 4.98920461e+00 2.96535557e-01 4.65803217e+00 5.32605985e+00 4.51493579e+00 5.45786834e+00
7.35937500e-01 5.01336386e+00 4.98906933e+00 2.96766033e-01 4.66190234e+00 5.32242877e+00 4.51559400e+00 5.45816985e+00
7.36562500e-01 5.01420083e+00 4.98909069e+00 2.97018297e-01 4.66070548e+00 5.32414200e+00 4.51706887e+00 5.45908796e+00
7.37187500e-01 5.01355353e+00 4.98918382e+00 2.96921483e-01 4.65823681e+00 5.32409970e+00 4.51483780e+00 5.45945170e+00
7.37812500e-01 5.01265544e+00 4.98932473e+00 2.96550440e-01 4.65626674e+00 5.32344900e+00 4.51618240e+00 5.45832027e+00
7.38437500e-01 5.01095589e+00 4.98921720e+00 2.96231647e-01 4.65860531e+00 5.32189581e+00 4.51436475e+00 5.45453929e+00
7.39062500e-01 5.01010823e+00 4.98918631e+00 2.96067968e-01 4.66058498e+00 5.32189218e+00 4.51517342e+00 5.45904911e+00
7.39687500e-01 5.01046552e+00 4.98937871e+00 2.96364456e-01 4.65929242e+00 5.32171686e+00 4.51476183e+00 5.46160087e+00
7.40312500e-01 5.00929000e+00 4.98936092e+00 2.96682723e-01 4.65588353e+00 5.32136315e+00 4.51567753e+00 5.45944146e+00
7.40937500e-01 5.00964180e+00 4.98916420e+00 2.96828498e-01 4.65652048e+00 5.32358785e+00 4.51699534e+00 5.45757108e+00
7.41562500e-01 5.01206856e+00 4.98901566e+00 2.96941148e-01 4.65701635e+00 5.32627582e+00 4.51426995e+00 5.45787721e+00
7.42187500e-01 5.01347815e+00 4.98908456e+00 2.97139506e-01 4.65837187e+00 5.32405066e+00 4.51459501e+00 5.45677648e+00
7.42812500e-01 5.01383374e+00 4.98925656e+00 2.97152623e-01 4.66111834e+00 5.32598284e+00 4.51739691e+00 5.46042227e+00
7.43437500e-01 5.01387259e+00 4.98921587e+00 2.96870307e-01 4.66023075e+00 5.32400854e+00 4.51537605e+00 5.46029540e+00
7.44062500e-01 5.01309770e+00 4.98940320e+00 2.96467855e-01 4.65877208e+00 5.32450953e+00 4.51470082e+00 5.45714141e+00
7.44687500e-01 5.01197872e+00 4.98954497e+00 2.96235250e-01 4.66127981e+00 5.32237035e+00 4.51320878e+00 5.45520007e+00
7.45312500e-01 5.01135545e+00 4.98923245e+00 2.96215727e-01 4.65979643e+00 5.32494103e+00 4.52020631e+00 5.46181150e+00
7.45937500e-01 5.01169949e+00 4.98908727e+00 2.96494083e-01 4.66065815e+00 5.32421161e+00 4.51795138e+00 5.46365631e+00
7.46562500e-01 5.01072960e+00 4.98916146e+00 2.96640696e-01 4.66026921e+00 5.32418654e+00 4.51731198e+00 5.45909833e+00
7.47187500e-01 5.01037840e+00 4.98919847e+00 2.96855622e-01 4.65915873e+00 5.32398371e+00 4.51448565e+00 5.45700641e+00
7.47812500e-01 5.01231345e+00 4.98930726e+00 2.96683927e-01 4.65552878e+00 5.32421674e+00 4.52075395e+00 5.45446288e+00
7.48437500e-01 5.01217882e+00 4.98918025e+00 2.96587918e-01 4.65601876e+00 5.32119771e+00 4.52023056e+00 5.45537070e+00
7.49062500e-01 5.01170847e+00 4.98922917e+00 2.96727733e-01 4.66086488e+00 5.32355273e+00 4.51833722e+00 5.45925843e+00
7.49687500e-01 5.01160715e+00 4.98930743e+00 2.96786181e-01 4.65830919e+00 5.32470540e+00 4.51572997e+00 5.45906076e+00
7.50312500e-01 5.01084358e+00 4.98925505e+00 2.96793441e-01 4.65860613e+00 5.32460343e+00 4.51504548e+00 5.46045624e+00
7.50937500e-01 5.01061429e+00 4.98898734e+00 2.96626755e-01 4.65764787e+00 5.32579350e+00 4.51505249e+00 5.45594147e+00
7.51562500e-01 5.01070214e+00 4.98903042e+00 2.96614288e-01 4.65893168e+00 5.32433545e+00 4.51456892e+00 5.45713372e+00
7.52187500e-01 5.01149697e+00 4.98933397e+00 2.96692569e-01 4.65673106e+00 5.32239959e+00 4.51406452e+00 5.45729135e+00
7.52812500e-01 5.01169454e+00 4.98951705e+00 2.96659419e-01 4.65844944e+00 5.32424787e+00 4.51593992e+00 5.45969483e+00
7.53437500e-01 5.01196259e+00 4.98938452e+00 2.96548736e-01 4.65885037e+00 5.32482796e+00 4.52025104e+00 5.45497280e+00
7.54062500e-01 5.01221814e+00 4.98887887e+00 2.96581649e-01 4.66046808e+00 5.32296443e+00 4.51484851e+00 5.45491957e+00
7.54687500e-01 5.01144714e+00 4.98892720e+00 2.96619712e-01 4.65755176e+00 5.32390406e+00 4.51281524e+00 5.45788346e+00
7.55312500e-01 5.01176538e+00 4.98926181e+00 2.96619469e-01 4.66016062e+00 5.32324874e+00 4.51327712e+00 5.45787442e+00
7.55937500e-01 5.01140420e+00 4.98945574e+00 2.96576568e-01 4.66065851e+00 5.32516166e+00 4.51573931e+00 5.45910861e+00
7.56562500e-01 5.01060030e+00 4.98945929e+00 2.96763298e-01 4.65856199e+00 5.32519662e+00 4.52055661e+00 5.45839251e+00
7.57187500e-01 5.01154240e+00 4.98944295e+00 2.96925574e-01 4.65908820e+00 5.32367828e+00 4.51884547e+00 5.46025823e+00
7.57812500e-01 5.01193273e+00 4.98933558e+00 2.96845902e-01 4.65840562e+00 5.32311405e+00 4.51476579e+00 5.45561723e+00
7.58437500e-01 5.01200952e+00 4.98948836e+00 2.96504456e-01 4.66197142e+00 5.32417098e+00 4.51599170e+00 5.45463828e+00
7.59062500e-01 5.01209171e+00 4.98936952e+00 2.96439345e-01 4.65995435e+00 5.32504621e+00 4.51727562e+00 5.45421382e+00
7.59687500e-01 5.01155307e+00 4.98932555e+00 2.96619453e-01 4.65998941e+00 5.32586385e+00 4.51601677e+00 5.46073130e+00
7.60312500e-01 5.01125488e+00 4.98900526e+00 2.96783614e-01 4.65656750e+00 5.32447925e+00 4.51600124e+00 5.45744045e+00
7.60937500e-01 5.01111715e+00 4.98869897e+00 2.96810743e-01 4.65679378e+00 5.31982308e+00 4.51434778e+00 5.45816584e+00
7.61562500e-01 5.01166046e+00 4.98881477e+00 2.96422977e-01 4.65900468e+00 5.31822635e+00 4.51456270e+00 5.45530314e+00
7.62187500e-01 5.01079397e+00 4.98918654e+00 2.96131192e-01 4.66284559e+00 5.32290982e+00 4.51782018e+00 5.45767824e+00
7.62812500e-01 5.01101776e+00 4.98949711e+00 2.96295544e-01 4.66043822e+00 5.32440698e+00 4.51532320e+00 5.45820234e+00
7.63437500e-01 5.01091784e+00 4.98934562e+00 2.96621174e-01 4.65819387e+00 5.32448732e+00 4.51589995e+00 5.45721684e+00
7.64062500e-01 5.01063310e+00 4.98918876e+00 2.96732618e-01 4.65718102e+00 5.32452497e+00 4.51660962e+00 5.45787104e+00
7.64687500e-01 5.01134718e+00 4.98915477e+00 2.96462023e-01 4.65765692e+00 5.32456905e+00 4.51677081e+00 5.45758233e+00
7.65312500e-01 5.01100309e+00 4.98921329e+00 2.96314116e-01 4.65880610e+00 5.32544436e+00 4.51870529e+00 5.45562196e+00
7.65937500e-01 5.01096545e+00 4.98941225e+00 2.96233786e-01 4.66100146e+00 5.32506312e+00 4.51545796e+00 5.45475687e+00
7.66562500e-01 5.01190667e+00 4.98933173e+00 2.96344515e-01 4.65987877e+00 5.32534546e+00 4.51259356e+00 5.45619087e+00
7.67187500e-01 5.01407151e+00 4.98933891e+00 2.96702911e-01 4.65639325e+00 5.32488444e+00 4.51600151e+00 5.45908839e+00
7.67812500e-01 5.01349042e+00 4.98930374e+00 2.96992551e-01 4.66052517e+00 5.32481714e+00 4.51602231e+00 5.45634547e+00
7.68437500e-01 5.01167321e+00 4.98906507e+00 2.96792121e-01 4.66166271e+00 5.32367529e+00 4.51524008e+00 5.45309899e+00
7.69062500e-01 5.01058531e+00 4.98892491e+00 2.96638929e-01 4.65688862e+00 5.32303159e+00 4.51654898e+00 5.45801845e+00
7.69687500e-01 5.00918581e+00 4.98884967e+00 2.96846825e-01 4.65912202e+00 5.32458996e+00 4.51537582e+00 5.45763775e+00
7.70312500e-01 5.00774320e+00 4.98913730e+00 2.96964063e-01 4.65671375e+00 5.32334419e+00 4.51159122e+00 5.45978827e+00
7.70937500e-01 5.00940427e+00 4.98945108e+00 2.96732357e-01 4.65979467e+00 5.32508092e+00 4.51663752e+00 5.45705652e+00
7.71562500e-01 5.01322413e+00 4.98934282e+00 2.96193226e-01 4.65547470e+00 5.32402991e+00 4.51625937e+00 5.45507385e+00
7.72187500e-01 5.01535305e+00 4.98891923e+00 2.96260146e-01 4.65723692e+00 5.32331671e+00 4.51519007e+00 5.45631406e+00
7.72812500e-01 5.01544795e+00 4.98884034e+00 2.96740009e-01 4.65676202e+00 5.32490521e+00 4.51738428e+00 5.45983630e+00
7.73437500e-01 5.01316337e+00 4.98915616e+00 2.96804028e-01 4.65910099e+00 5.32341669e+00 4.51645658e+00 5.46021601e+00
7.74062500e-01 5.01203629e+00 4.98973409e+00 2.96357463e-01 4.66055878e+00 5.31995883e+00 4.51584478e+00 5.45723071e+00
7.74687500e-01 5.00953116e+00 4.98980680e+00 2.96268240e-01 4.65977779e+00 5.32101458e+00 4.51632752e+00 5.45910196e+00
7.75312500e-01 5.00719840e+00 4.98925666e+00 2.96620712e-01 4.65809276e+00 5.32519270e+00 4.51435232e+00 5.45842662e+00
7.75937500e-01 5.00698218e+00 4.98892210e+00 2.97178300e-01 4.65767304e+00 5.32414681e+00 4.51491551e+00 5.45826241e+00
7.76562500e-01 5.00962390e+00 4.98902700e+00 2.97044721e-01 4.65889427e+00 5.32320194e+00 4.51348911e+00 5.45859721e+00
7.77187500e-01 5.01195344e+00 4.98916510e+00 2.96424077e-01 4.65855061e+00 5.32515095e+00 4.51599878e+00 5.45475796e+00
7.77812500e-01 5.01400301e+00 4.98923128e+00 2.96022165e-01 4.65934095e+00 5.32189400e+00 4.51771219e+00 5.45159488e+00
7.78437500e-01 5.01508262e+00 4.98936982e+00 2.96272005e-01 4.65915723e+00 5.32414778e+00 4.51636525e+00 5.45512304e+00
7.79062500e-01 5.01393409e+00 4.98958268e+00 2.96696267e-01 4.65676476e+00 5.32567858e+00 4.51299176e+00 5.45982089e+00
7.79687500e-01 5.01295396e+00 4.98951053e+00 2.96668556e-01 4.66079632e+00 5.32556168e+00 4.51415600e+00 5.46290033e+00
7.80312500e-01 5.01056065e+00 4.98909982e+00 2.96564956e-01 4.66029013e+00 5.32354080e+00 4.51616794e+00 5.46303818e+00
7.80937500e-01 5.01032296e+00 4.98884779e+00 2.96541421e-01 4.65829119e+00 5.32534231e+00 4.51659058e+00 5.45920610e+00
7.81562500e-01 5.01006777e+00 4.98884569e+00 2.96608698e-01 4.65801650e+00 5.32484986e+00 4.51577258e+00 5.45763207e+00
7.82187500e-01 5.01006964e+00 4.98909041e+00 2.96582611e-01 4.65787338e+00 5.32456888e+00 4.51461297e+00 5.45571521e+00
7.82812500e-01 5.01126501e+00 4.98931209e+00 2.96461138e-01 4.66016202e+00 5.32221782e+00 4.51301140e+00 5.45949164e+00
7.83437500e-01 5.01230087e+00 4.98943189e+00 2.96214040e-01 4.66012591e+00 5.32141519e+00 4.51603816e+00 5.45836095e+00
7.84062500e-01 5.01220228e+00 4.98950239e+00 2.96342961e-01 4.65787106e+00 5.32111515e+00 4.51849269e+00 5.45502522e+00
7.84687500e-01 5.01287541e+00 4.98949368e+00 2.96722943e-01 4.65849745e+00 5.32066288e+00 4.51658563e+00 5.45511973e+00
7.85312500e-01 5.01263713e+00 4.98939131e+00 2.97011348e-01 4.66021226e+00 5.32100083e+00 4.51487560e+00 5.45807629e+00
7.85937500e-01 5.01209638e+00 4.98939007e+00 2.96852186e-01 4.65718938e+00 5.32441088e+00 4.51518440e+00 5.46016581e+00
7.86562500e-01 5.01103248e+00 4.98933718e+00 2.96464450e-01 4.65773490e+00 5.32405988e+00 4.51775306e+00 5.45781963e+00
7.87187500e-01 5.01051181e+00 4.98905350e+00 2.96277998e-01 4.65757247e+00 5.32406075e+00 4.51604278e+00 5.45715129e+00
7.87812500e-01 5.01077370e+00 4.98877033e+00 2.96311399e-01 4.65953824e+00 5.32431571e+00 4.51545971e+00 5.45776337e+00
7.88437500e-01 5.01134427e+00 4.98879205e+00 2.96687820e-01 4.65937010e+00 5.32494885e+00 4.51426887e+00 5.45624268e+00
7.89062500e-01 5.01159552e+00 4.98884027e+00 2.97063247e-01 4.65838175e+00 5.32509859e+00 4.51418026e+00 5.45528158e+00
7.89687500e-01 5.01169838e+00 4.98924316e+00 2.97033337e-01 4.65798854e+00 5.32512945e+00 4.51627051e+00 5.45693217e+00
7.90312500e-01 5.01240093e+00 4.98967962e+00 2.96621163e-01 4.66033785e+00 5.32411773e+00 4.51615934e+00 5.46014574e+00
7.90937500e-01 5.01200382e+00 4.98972186e+00 2.96238413e-01 4.65973466e+00 5.32289617e+00 4.51423012e+00 5.45894034e+00
7.91562500e-01 5.01060266e+00 4.98944246e+00 2.96215449e-01 4.66361927e+00 5.32056448e+00 4.51786062e+00 5.45071001e+00
7.92187500e-01 5.01079364e+00 4.98930508e+00 2.96390425e-01 4.65839529e+00 5.32374478e+00 4.51374686e+00 5.45558842e+00
7.92812500e-01 5.01024673e+00 4.98913923e+00 2.96484783e-01 4.65727095e+00 5.32223035e+00 4.51623311e+00 5.46039159e+00
7.93437500e-01 5.00934583e+00 4.98902612e+00 2.96439681e-01 4.65897041e+00 5.32429369e+00 4.51723122e+00 5.46084271e+00
7.94062500e-01 5.01067613e+00 4.98887515e+00 2.96257542e-01 4.65870985e+00 5.32310688e+00 4.51658179e+00 5.46073284e+00
7.94687500e-01 5.01133616e+00 4.98920086e+00 2.96510305e-01 4.65787188e+00 5.32191733e+00 4.51658080e+00 5.45779935e+00
7.95312500e-01 5.01109564e+00 4.98944658e+00 2.96694394e-01 4.66042066e+00 5.32582031e+00 4.51268274e+00 5.45753108e+00
7.95937500e-01 5.01145676e+00 4.98938772e+00 2.96821328e-01 4.65756455e+00 5.32518450e+00 4.51467510e+00 5.45942220e+00
7.96562500e-01 5.01173987e+00 4.98915297e+00 2.96664805e-01 4.65828120e+00 5.32602379e+00 4.51859552e+00 5.45995936e+00
7.97187500e-01 5.01186778e+00 4.98895733e+00 2.96522374e-01 4.65965505e+00 5.32615438e+00 4.51634073e+00 5.45933721e+00
7.97812500e-01 5.01215818e+00 4.98903253e+00 2.96468012e-01 4.65999060e+00 5.32408346e+00 4.51636006e+00 5.45516011e+00
7.98437500e-01 5.01175329e+00 4.98934718e+00 2.96411966e-01 4.65877558e+00 5.32702062e+00 4.51607153e+00 5.45655750e+00
7.99062500e-01 5.01058494e+00 4.98939422e+00 2.96357922e-01 4.65755655e+00 5.32379578e+00 4.51507788e+00 5.45668643e+00
7.99687500e-01 5.01101068e+00 4.98928712e+00 2.96587637e-01 4.65865508e+00 5.32491502e+00 4.51467807e+00 5.45941801e+00
8.00312500e-01 5.01155043e+00 4.98924068e+00 2.96709065e-01 4.65864709e+00 5.32184934e+00 4.51450259e+00 5.46014334e+00
8.00937500e-01 5.01224480e+00 4.98933609e+00 2.96721294e-01 4.65823790e+00 5.32187894e+00 4.51398019e+00 5.45506814e+00
8.01562500e-01 5.01239902e+00 4.98929419e+00 2.96617914e-01 4.65819232e+00 5.32207606e+00 4.51268535e+00 5.45525806e+00
8.02187500e-01 5.01121172e+00 4.98911989e+00 2.96311777e-01 4.65811230e+00 5.32330483e+00 4.51423505e+00 5.45973366e+00
8.02812500e-01 5.01126921e+00 4.98926463e+00 2.96376864e-01 4.65833537e+00 5.32286514e+00 4.52036950e+00 5.45999074e+00
8.03437500e-01 5.01153381e+00 4.98951850e+00 2.96425322e-01 4.66011100e+00 5.32327413e+00 4.51846421e+00 5.45928136e+00
8.04062500e-01 5.01179698e+00 4.98969738e+00 2.96444568e-01 4.66027355e+00 5.32628339e+00 4.51904476e+00 5.45876460e+00
8.04687500e-01 5.01220624e+00 4.98934390e+00 2.96733736e-01 4.65839924e+00 5.32423115e+00 4.51735791e+00 5.45833553e+00
8.05312500e-01 5.01239334e+00 4.98884099e+00 2.96821562e-01 4.65691915e+00 5.32397437e+00 4.51803830e+00 5.45509508e+00
8.05937500e-01 5.01221073e+00 4.98873788e+00 2.96875224e-01 4.65590797e+00 5.32476652e+00 4.51772412e+00 5.45476743e+00
8.06562500e-01 5.01175195e+00 4.98898036e+00 2.96366284e-01 4.65905370e+00 5.32252888e+00 4.51452820e+00 5.45539443e+00
8.07187500e-01 5.01127803e+00 4.98927140e+00 2.96162454e-01 4.66026816e+00 5.32410251e+00 4.51323507e+00 5.45399391e+00
8.07812500e-01 5.01052600e+00 4.98947523e+00 2.96203899e-01 4.65949801e+00 5.32331281e+00 4.51585284e+00 5.45454624e+00
8.08437500e-01 5.01040825e+00 4.98962865e+00 2.96461014e-01 4.65967893e+00 5.32209147e+00 4.51662547e+00 5.45412734e+00
8.09062500e-01 5.01098953e+00 4.98957260e+00 2.96921899e-01 4.66094469e+00 5.32416584e+00 4.51695486e+00 5.45825207e+00
8.09687500e-01 5.01115072e+00 4.98954521e+00 2.96849401e-01 4.66162758e+00 5.32409429e+00 4.51614483e+00 5.45728059e+00
8.10312500e-01 5.01105959e+00 4.98893343e+00 2.96650732e-01 4.65956480e+00 5.32383538e+00 4.51418193e+00 5.45683435e+00
8.10937500e-01 5.01125540e+00 4.98864379e+00 2.96753381e-01 4.65842668e+00 5.32151553e+00 4.51536432e+00 5.45861455e+00
8.11562500e-01 5.01134066e+00 4.98886462e+00 2.96708138e-01 4.65778862e+00 5.32385082e+00 4.52120068e+00 5.45523469e+00
8.12187500e-01 5.01119130e+00 4.98926113e+00 2.96580202e-01 4.65828711e+00 5.32540647e+00 4.52085874e+00 5.45293466e+00
8.12812500e-01 5.01056698e+00 4.98977882e+00 2.96557619e-01 4.66184432e+00 5.32605451e+00 4.51756842e+00 5.45425566e+00
8.13437500e-01 5.00952733e+00 4.98982825e+00 2.96421598e-01 4.66141108e+00 5.32616782e+00 4.51631087e+00 5.45825749e+00
8.14062500e-01 5.00990698e+00 4.98946014e+00 2.96590221e-01 4.65938281e+00 5.32361515e+00 4.51642470e+00 5.45738504e+00
8.14687500e-01 5.00961417e+00 4.98882610e+00 2.96597032e-01 4.65914213e+00 5.32406156e+00 4.51632650e+00 5.45952516e+00
8.15312500e-01 5.01030283e+00 4.98861026e+00 2.96669953e-01 4.65730373e+00 5.32133749e+00 4.51744276e+00 5.45520023e+00
8.15937500e-01 5.01021595e+00 4.98893276e+00 2.96583966e-01 4.65808783e+00 5.32164279e+00 4.51634642e+00 5.45518070e+00
8.16562500e-01 5.01085044e+00 4.98945881e+00 2.96488384e-01 4.66099155e+00 5.32356609e+00 4.51573851e+00 5.45536022e+00
8.17187500e-01 5.01055067e+00 4.98978575e+00 2.96675881e-01 4.65949019e+00 5.32360473e+00 4.51548673e+00 5.46009167e+00
8.17812500e-01 5.01022638e+00 4.98954846e+00 2.96734547e-01 4.65771538e+00 5.32589188e+00 4.51811953e+00 5.45950504e+00
8.18437500e-01 5.01084496e+00 4.98930472e+00 2.96391854e-01 4.65837183e+00 5.32370066e+00 4.51995892e+00 5.45829787e+00
8.19062500e-01 5.01042691e+00 4.98915496e+00 2.96079318e-01 4.66136807e+00 5.32368294e+00 4.51985702e+00 5.45554416e+00
8.19687500e-01 5.01020699e+00 4.98903779e+00 2.96091388e-01 4.65686330e+00 5.32446140e+00 4.51522571e+00 5.45384524e+00
8.20312500e-01 5.00973990e+00 4.98920959e+00 2.96155774e-01 4.65666830e+00 5.32241037e+00 4.51396236e+00 5.45611530e+00
8.20937500e-01 5.00921587e+00 4.98948790e+00 2.96218093e-01 4.66244334e+00 5.31642384e+00 4.51419450e+00 5.45846734e+00
8.21562500e-01 5.01069378e+00 4.98929689e+00 2.96468783e-01 4.66064368e+00 5.32099412e+00 4.51554135e+00 5.45826722e+00
8.22187500e-01 5.01169873e+00 4.98890467e+00 2.96638617e-01 4.66132558e+00 5.32252409e+00 4.51353943e+00 5.45536916e+00
8.22812500e-01 5.01316876e+00 4.98878135e+00 2.96765632e-01 4.65953398e+00 5.32515839e+00 4.51776521e+00 5.45627775e+00
8.23437500e-01 5.01255894e+00 4.98875100e+00 2.96771871e-01 4.65746925e+00 5.32485831e+00 4.51574470e+00 5.45660192e+00
8.24062500e-01 5.01221940e+00 4.98903689e+00 2.96635807e-01 4.65822264e+00 5.32364287e+00 4.51618738e+00 5.46161412e+00
8.24687500e-01 5.01111018e+00 4.98930694e+00 2.96581201e-01 4.65639920e+00 5.32328869e+00 4.51719752e+00 5.46043772e+00
8.25312500e-01 5.01031419e+00 4.98961340e+00 2.96454133e-01 4.65737612e+00 5.32323281e+00 4.51840057e+00 5.45894195e+00
8.25937500e-01 5.01150408e+00 4.98976052e+00 2.96552051e-01 4.65993272e+00 5.32473680e+00 4.51838962e+00 5.45683013e+00
8.26562500e-01 5.01128147e+00 4.98950768e+00 2.96667029e-01 4.65807213e+00 5.32278234e+00 4.51620719e+00 5.45558688e+00
8.27187500e-01 5.01124098e+00 4.98907721e+00 2.96694124e-01 4.65600610e+00 5.32218335e+00 4.51424949e+00 5.45534269e+00
8.27812500e-01 5.01214382e+00 4.98891278e+00 2.96535651e-01 4.65853005e+00 5.32459608e+00 4.51367640e+00 5.45536311e+00
8.28437500e-01 5.01183709e+00 4.98902332e+00 2.96374197e-01 4.65784024e+00 5.32513534e+00 4.51389954e+00 5.45436856e+00
8.29062500e-01 5.01222246e+00 4.98913114e+00 2.96103299e-01 4.65875521e+00 5.32434149e+00 4.51637682e+00 5.45604275e+00
8.29687500e-01 5.01231416e+00 4.98910468e+00 2.96050392e-01 4.66318955e+00 5.32276856e+00 4.51703974e+00 5.46000340e+00
8.30312500e-01 5.01201235e+00 4.98915399e+00 2.96334762e-01 4.66007897e+00 5.31891403e+00 4.51563951e+00 5.46030923e+00
8.30937500e-01 5.01154657e+00 4.98905846e+00 2.96600612e-01 4.65963471e+00 5.32449832e+00 4.51611804e+00 5.45899715e+00
8.31562500e-01 5.01196647e+00 4.98911700e+00 2.96720737e-01 4.65756322e+00 5.32438409e+00 4.51712081e+00 5.45597902e+00
8.32187500e-01 5.01176140e+00 4.98918570e+00 2.96482892e-01 4.65656777e+00 5.32287549e+00 4.51678698e+00 5.45663877e+00
8.32812500e-01 5.01177462e+00 4.98943868e+00 2.96457301e-01 4.65708783e+00 5.32517730e+00 4.51765334e+00 5.45848204e+00
8.33437500e-01 5.01195331e+00 4.98983672e+00 2.96635030e-01 4.65678417e+00 5.32392386e+00 4.51490035e+00 5.45772566e+00
8.34062500e-01 5.01192077e+00 4.98973963e+00 2.96464817e-01 4.65766582e+00 5.32246582e+00 4.51495967e+00 5.45485353e+00
8.34687500e-01 5.01217451e+00 4.98897230e+00 2.96269835e-01 4.65856617e+00 5.32495464e+00 4.51652202e+00 5.45335044e+00
8.35312500e-01 5.01237582e+00 4.98848604e+00 2.96364020e-01 4.65620317e+00 5.32319303e+00 4.51578019e+00 5.45691653e+00
8.35937500e-01 5.01191663e+00 4.98869028e+00 2.96534760e-01 4.65787132e+00 5.32316199e+00 4.51700096e+00 5.45768948e+00
8.36562500e-01 5.01196579e+00 4.98930122e+00 2.96645416e-01 4.66122641e+00 5.32306286e+00 4.51451879e+00 5.45727777e+00
8.37187500e-01 5.01132633e+00 4.98975251e+00 2.96286575e-01 4.66017265e+00 5.32316052e+00 4.51587073e+00 5.45725929e+00
8.37812500e-01 5.01133157e+00 4.98965809e+00 2.96096396e-01 4.66089310e+00 5.32411756e+00 4.51575524e+00 5.45639190e+00
8.38437500e-01 5.01136855e+00 4.98918667e+00 2.96378945e-01 4.65810627e+00 5.32396742e+00 4.51600760e+00 5.45750614e+00
8.39062500e-01 5.01058451e+00 4.98930789e+00 2.96728406e-01 4.65771584e+00 5.32433061e+00 4.51732867e+00 5.45918778e+00
8.39687500e-01 5.01038104e+00 4.98956225e+00 2.96754717e-01 4.65827203e+00 5.32347937e+00 4.51459940e+00 5.45594723e+00
8.40312500e-01 5.01044754e+00 4.98951779e+00 2.96472346e-01 4.66016810e+00 5.32479246e+00 4.51668145e+00 5.45701716e+00
8.40937500e-01 5.01114027e+00 4.98909762e+00 2.96347998e-01 4.65695007e+00 5.32354337e+00 4.51505577e+00 5.45769303e+00
8.41562500e-01 5.01200101e+00 4.98902451e+00 2.96487903e-01 4.65872791e+00 5.32311272e+00 4.51502091e+00 5.46079975e+00
8.42187500e-01 5.01133539e+00 4.98932990e+00 2.96913385e-01 4.66090283e+00 5.32371622e+00 4.51557933e+00 5.45886354e+00
8.42812500e-01 5.01031604e+00 4.98941017e+00 2.96713511e-01 4.66141008e+00 5.32517296e+00 4.51528056e+00 5.45748090e+00
8.43437500e-01 5.01009150e+00 4.98926156e+00 2.96192223e-01 4.65960165e+00 5.32454344e+00 4.51555621e+00 5.45331286e+00
8.44062500e-01 5.00939468e+00 4.98891434e+00 2.95808221e-01 4.65808350e+00 5.32206107e+00 4.51544768e+00 5.45690799e+00
8.44687500e-01 5.00979320e+00 4.98892946e+00 2.96014101e-01 4.65894156e+00 5.32054616e+00 4.51386886e+00 5.45631882e+00
8.45312500e-01 5.00932545e+00 4.98937386e+00 2.96687884e-01 4.66005680e+00 5.32331155e+00 4.51514036e+00 5.45766120e+00
8.45937500e-01 5.01002877e+00 4.98975866e+00 2.97051386e-01 4.65885544e+00 5.32372088e+00 4.51505652e+00 5.45677839e+00
8.46562500e-01 5.01057779e+00 4.98987028e+00 2.96886259e-01 4.65972086e+00 5.32486817e+00 4.51622796e+00 5.45914238e+00
8.47187500e-01 5.01017445e+00 4.98942750e+00 2.96532849e-01 4.66014916e+00 5.32384703e+00 4.51617254e+00 5.45772835e+00
8.47812500e-01 5.01014739e+00 4.98922713e+00 2.96273752e-01 4.66169806e+00 5.32251106e+00 4.51606500e+00 5.45736894e+00
8.48437500e-01 5.01043939e+00 4.98915229e+00 2.96455742e-01 4.66119669e+00 5.32426594e+00 4.51322596e+00 5.46025772e+00
8.49062500e-01 5.01091338e+00 4.98912570e+00 2.96361414e-01 4.65800755e+00 5.32392286e+00 4.51402279e+00 5.45487271e+00
8.49687500e-01 5.01123488e+00 4.98901189e+00 2.96069870e-01 4.65657398e+00 5.32017952e+00 4.51546300e+00 5.45647987e+00
8.50312500e-01 5.01129845e+00 4.98896336e+00 2.95847122e-01 4.65737818e+00 5.32109187e+00 4.51488692e+00 5.45433825e+00
8.50937500e-01 5.01016425e+00 4.98910442e+00 2.96118631e-01 4.65930945e+00 5.32402191e+00 4.51643734e+00 5.45311888e+00
8.51562500e-01 5.00976679e+00 4.98948968e+00 2.96782222e-01 4.66135889e+00 5.32594462e+00 4.51636299e+00 5.45720377e+00
8.52187500e-01 5.01032308e+00 4.98962786e+00 2.97186829e-01 4.66005408e+00 5.32517021e+00 4.51840559e+00 5.45730071e+00
8.52812500e-01 5.01113123e+00 4.98947393e+00 2.97013023e-01 4.65809840e+00 5.32297616e+00 4.51741275e+00 5.45966346e+00
8.53437500e-01 5.01173473e+00 4.98895167e+00 2.96578602e-01 4.65609398e+00 5.32215001e+00 4.51435248e+00 5.45638487e+00
8.54062500e-01 5.01132509e+00 4.98865424e+00 2.96224775e-01 4.65771611e+00 5.32416765e+00 4.51177706e+00 5.45982152e+00
8.54687500e-01 5.01055596e+00 4.98901453e+00 2.96321693e-01 4.65935709e+00 5.32442481e+00 4.51584106e+00 5.46141739e+00
8.55312500e-01 5.01087934e+00 4.98941466e+00 2.96407639e-01 4.66171863e+00 5.32394104e+00 4.51682484e+00 5.46045736e+00
8.55937500e-01 5.01046470e+00 4.98943755e+00 2.96408479e-01 4.66018647e+00 5.32352573e+00 4.51455069e+00 5.45507495e+00
8.56562500e-01 5.01072085e+00 4.98909424e+00 2.96248033e-01 4.65834492e+00 5.32340212e+00 4.51611141e+00 5.45376536e+00
8.57187500e-01 5.01020459e+00 4.98899413e+00 2.96347824e-01 4.65702959e+00 5.32025501e+00 4.51428665e+00 5.45491840e+00
8.57812500e-01 5.00918725e+00 4.98914380e+00 2.96518290e-01 4.66069406e+00 5.32345155e+00 4.51617405e+00 5.45452020e+00
8.58437500e-01 5.01081405e+00 4.98938138e+00 2.96438434e-01 4.65944417e+00 5.32459683e+00 4.51947326e+00 5.45614194e+00
8.59062500e-01 5.01131794e+00 4.98936500e+00 2.96345137e-01 4.65958723e+00 5.32444456e+00 4.51621841e+00 5.45512093e+00
8.59687500e-01 5.01175950e+00 4.98901547e+00 2.96414453e-01 4.65930110e+00 5.32266531e+00 4.51538323e+00 5.45582158e+00
8.60312500e-01 5.01219620e+00 4.98893084e+00 2.96638823e-01 4.65887477e+00 5.32361152e+00 4.51587925e+00 5.45655913e+00
8.60937500e-01 5.01059680e+00 4.98908866e+00 2.96672877e-01 4.66071767e+00 5.32415527e+00 4.51485012e+00 5.45823033e+00
8.61562500e-01 5.00976247e+00 4.98945051e+00 2.96444955e-01 4.65887776e+00 5.32327831e+00 4.51572583e+00 5.45505407e+00
8.62187500e-01 5.01067191e+00 4.98970502e+00 2.96227650e-01 4.65766626e+00 5.32292112e+00 4.51475451e+00 5.45933795e+00
8.62812500e-01 5.01143273e+00 4.98935835e+00 2.96149208e-01 4.65941289e+00 5.32278810e+00 4.51464175e+00 5.45664071e+00
8.63437500e-01 5.01162933e+00 4.98898282e+00 2.96391771e-01 4.65856792e+00 5.31937611e+00 4.51382088e+00 5.45891631e+00
8.64062500e-01 5.01103511e+00 4.98918504e+00 2.96486118e-01 4.65933623e+00 5.31797931e+00 4.51642388e+00 5.45289178e+00
8.64687500e-01 5.01122073e+00 4.98936801e+00 2.96351359e-01 4.65954890e+00 5.32366065e+00 4.51638144e+00 5.45282971e+00
8.65312500e-01 5.01171688e+00 4.98914324e+00 2.96424884e-01 4.65804035e+00 5.32096498e+00 4.51768254e+00 5.45619039e+00
8.65937500e-01 5.01156780e+00 4.98885188e+00 2.96538944e-01 4.66052071e+00 5.32420709e+00 4.51684681e+00 5.45762048e+00
8.66562500e-01 5.01088716e+00 4.98883359e+00 2.96580513e-01 4.66029934e+00 5.32445592e+00 4.51427682e+00 5.45643124e+00
8.67187500e-01 5.01053321e+00 4.98918009e+00 2.96492452e-01 4.65812463e+00 5.32369287e+00 4.51516667e+00 5.45617741e+00
8.67812500e-01 5.01040451e+00 4.98948991e+00 2.96202715e-01 4.65872310e+00 5.32571406e+00 4.51547460e+00 5.45977031e+00
8.68437500e-01 5.01036050e+00 4.98928542e+00 2.96227094e-01 4.65859811e+00 5.32338931e+00 4.51671622e+00 5.46073530e+00
8.69062500e-01 5.01050277e+00 4.98905275e+00 2.96557710e-01 4.65950042e+00 5.32319787e+00 4.51555909e+00 5.45898210e+00
8.69687500e-01 5.01070997e+00 4.98922227e+00 2.96548149e-01 4.65814566e+00 5.32173978e+00 4.51561001e+00 5.45924083e+00
8.70312500e-01 5.01046817e+00 4.98951924e+00 2.96538785e-01 4.65812686e+00 5.32488306e+00 4.51602418e+00 5.45947205e+00
8.70937500e-01 5.01073848e+00 4.98949841e+00 2.96711262e-01 4.65907148e+00 5.32465681e+00 4.51740060e+00 5.45562486e+00
8.71562500e-01 5.01047188e+00 4.98924464e+00 2.96618595e-01 4.65843307e+00 5.32518678e+00 4.51642817e+00 5.45455332e+00
8.72187500e-01 5.01108219e+00 4.98933710e+00 2.96467762e-01 4.65994481e+00 5.32153018e+00 4.51571446e+00 5.45797810e+00
8.72812500e-01 5.01114161e+00 4.98954940e+00 2.96359539e-01 4.66021917e+00 5.32307123e+00 4.51644008e+00 5.45441516e+00
8.73437500e-01 5.01072902e+00 4.98941287e+00 2.96561865e-01 4.65788663e+00 5.32670284e+00 4.51762951e+00 5.45493735e+00
8.74062500e-01 5.01001619e+00 4.98900361e+00 2.96671478e-01 4.65841681e+00 5.32526523e+00 4.51448199e+00 5.45397276e+00
8.74687500e-01 5.01024822e+00 4.98889201e+00 2.96502529e-01 4.66002375e+00 5.32142084e+00 4.51680275e+00 5.45639056e+00
8.75312500e-01 5.01068626e+00 4.98892823e+00 2.96202298e-01 4.66077012e+00 5.31896790e+00 4.51107385e+00 5.45844391e+00
8.75937500e-01 5.01074571e+00 4.98911806e+00 2.96028080e-01 4.65948173e+00 5.32158365e+00 4.51499539e+00 5.45890029e+00
8.76562500e-01 5.01008869e+00 4.98922916e+00 2.96226283e-01 4.66065597e+00 5.32307038e+00 4.51798878e+00 5.45760607e+00
8.77187500e-01 5.01069581e+00 4.98923985e+00 2.96649944e-01 4.65857372e+00 5.32383381e+00 4.51751383e+00 5.45494578e+00
8.77812500e-01 5.01095340e+00 4.98954771e+00 2.96856611e-01 4.66053341e+00 5.32406199e+00 4.51562487e+00 5.45671223e+00
8.78437500e-01 5.01034842e+00 4.98974893e+00 2.96738089e-01 4.65727881e+00 5.32357175e+00 4.51514980e+00 5.45503613e+00
8.79062500e-01 5.01035624e+00 4.98949076e+00 2.96278342e-01 4.66044770e+00 5.32471762e+00 4.51646841e+00 5.45399074e+00
8.79687500e-01 5.01112849e+00 4.98929948e+00 2.95883367e-01 4.66063278e+00 5.32466360e+00 4.51688855e+00 5.45853489e+00
8.80312500e-01 5.01100720e+00 4.98928260e+00 2.95837460e-01 4.65878421e+00 5.31943294e+00 4.51669004e+00 5.45680368e+00
8.80937500e-01 5.01174237e+00 4.98918714e+00 2.96150049e-01 4.66025765e+00 5.32322468e+00 4.51574839e+00 5.45694148e+00
8.81562500e-01 5.01176315e+00 4.98879334e+00 2.96484901e-01 4.65827261e+00 5.32484809e+00 4.51464611e+00 5.45621464e+00
8.82187500e-01 5.01062427e+00 4.98856553e+00 2.96625216e-01 4.65568109e+00 5.32417928e+00 4.51610165e+00 5.45966669e+00
8.82812500e-01 5.01048285e+00 4.98871509e+00 2.96605459e-01 4.65563115e+00 5.32338644e+00 4.51654767e+00 5.45646640e+00
8.83437500e-01 5.01047916e+00 4.98901746e+00 2.96453825e-01 4.65630502e+00 5.31954653e+00 4.51416584e+00 5.45504610e+00
8.84062500e-01 5.01120705e+00 4.98946620e+00 2.96070539e-01 4.65916109e+00 5.32282599e+00 4.51436001e+00 5.45347725e+00
8.84687500e-01 5.01148182e+00 4.98963816e+00 2.96267499e-01 4.66065635e+00 5.32192099e+00 4.51609485e+00 5.45899291e+00
8.85312500e-01 5.01227627e+00 4.98979695e+00 2.96572933e-01 4.66324246e+00 5.32331536e+00 4.51749596e+00 5.45987018e+00
8.85937500e-01 5.01192194e+00 4.98949998e+00 2.96658766e-01 4.66021422e+00 5.32448217e+00 4.51642898e+00 5.46024651e+00
8.86562500e-01 5.01120949e+00 4.98923872e+00 2.96729584e-01 4.65758064e+00 5.32578422e+00 4.51503166e+00 5.45886052e+00
8.87187500e-01 5.01115578e+00 4.98905483e+00 2.96489287e-01 4.65703714e+00 5.32507166e+00 4.51722154e+00 5.45804503e+00
8.87812500e-01 5.01116482e+00 4.98915524e+00 2.96163322e-01 4.66071772e+00 5.32278882e+00 4.51817377e+00 5.45337433e+00
8.88437500e-01 5.01081972e+00 4.98908042e+00 2.96204687e-01 4.66312856e+00 5.31950620e+00 4.51552226e+00 5.45696801e+00
8.89062500e-01 5.01054595e+00 4.98899487e+00 2.96416075e-01 4.65757681e+00 5.32451988e+00 4.51582512e+00 5.45952239e+00
8.89687500e-01 5.01072040e+00 4.98904542e+00 2.96630185e-01 4.65718171e+00 5.32149532e+00 4.51705009e+00 5.45488378e+00
8.90312500e-01 5.01129265e+00 4.98940758e+00 2.96479160e-01 4.65854832e+00 5.31987450e+00 4.51938169e+00 5.45293688e+00
8.90937500e-01 5.01152231e+00 4.98935217e+00 2.96237228e-01 4.66207642e+00 5.32428568e+00 4.51915127e+00 5.45748965e+00
8.91562500e-01 5.01172513e+00 4.98895247e+00 2.96004814e-01 4.66350891e+00 5.31923011e+00 4.51570988e+00 5.45957111e+00
8.92187500e-01 5.01058297e+00 4.98881345e+00 2.96268422e-01 4.65888669e+00 5.32335740e+00 4.51436603e+00 5.45367764e+00
8.92812500e-01 5.01045227e+00 4.98915785e+00 2.96551286e-01 4.65793537e+00 5.32452974e+00 4.51525095e+00 5.45441979e+00
8.93437500e-01 5.01196517e+00 4.98942697e+00 2.96408429e-01 4.65789848e+00 5.32422485e+00 4.51545611e+00 5.45361733e+00
8.94062500e-01 5.01257983e+00 4.98928321e+00 2.96145682e-01 4.65827567e+00 5.32585929e+00 4.51675312e+00 5.45587163e+00
8.94687500e-01 5.01254889e+00 4.98907165e+00 2.96132815e-01 4.65908378e+00 5.32338273e+00 4.51565874e+00 5.45631367e+00
8.95312500e-01 5.01199780e+00 4.98907521e+00 2.96539119e-01 4.65814917e+00 5.32741017e+00 4.51645735e+00 5.45988124e+00
8.95937500e-01 5.01106361e+00 4.98922615e+00 2.96755171e-01 4.66038938e+00 5.32415548e+00 4.51801707e+00 5.45543945e+00
8.96562500e-01 5.01042648e+00 4.98946871e+00 2.96427588e-01 4.65959932e+00 5.32277155e+00 4.51650854e+00 5.45838459e+00
8.97187500e-01 5.01050502e+00 4.98955599e+00 2.96214845e-01 4.66164594e+00 5.32084638e+00 4.51732866e+00 5.45960841e+00
8.97812500e-01 5.00994032e+00 4.98944392e+00 2.96352146e-01 4.66115205e+00 5.31773409e+00 4.51763735e+00 5.45756610e+00
8.98437500e-01 5.01114204e+00 4.98930697e+00 2.96478864e-01 4.66020991e+00 5.32436762e+00 4.51700196e+00 5.45545834e+00
8.99062500e-01 5.01088540e+00 4.98914961e+00 2.96486042e-01 4.65519974e+00 5.32602797e+00 4.51692741e+00 5.45421819e+00
8.99687500e-01 5.01109402e+00 4.98911517e+00 2.96412657e-01 4.65910732e+00 5.32462274e+00 4.51512768e+00 5.45268077e+00
9.00312500e-01 5.01155061e+00 4.98896307e+00 2.96341753e-01 4.65903264e+00 5.32276286e+00 4.51496226e+00 5.45228751e+00
9.00937500e-01 5.01153658e+00 4.98895780e+00 2.96537617e-01 4.65795519e+00 5.32134245e+00 4.51585666e+00 5.45418234e+00
9.01562500e-01 5.01022108e+00 4.98908011e+00 2.96698781e-01 4.65475618e+00 5.32257489e+00 4.51479907e+00 5.45540984e+00
9.02187500e-01 5.00960218e+00 4.98925316e+00 2.96799508e-01 4.65668149e+00 5.32431856e+00 4.51668414e+00 5.45545879e+00
9.02812500e-01 5.01117932e+00 4.98939334e+00 2.96474066e-01 4.65899771e+00 5.32183376e+00 4.51521919e+00 5.45658098e+00
9.03437500e-01 5.01106188e+00 4.98929390e+00 2.96120821e-01 4.65988590e+00 5.31992201e+00 4.51630203e+00 5.45954507e+00
9.04062500e-01 5.01085886e+00 4.98895177e+00 2.95824274e-01 4.66129925e+00 5.32054259e+00 4.51463936e+00 5.45998854e+00
9.04687500e-01 5.01059705e+00 4.98897080e+00 2.95865730e-01 4.65981497e+00 5.32469750e+00 4.51743350e+00 5.45641919e+00
9.05312500e-01 5.00961867e+00 4.98946143e+00 2.96354826e-01 4.66035022e+00 5.32580629e+00 4.51718693e+00 5.45645869e+00
9.05937500e-01 5.01036850e+00 4.98956745e+00 2.96423569e-01 4.66062980e+00 5.32479411e+00 4.51600169e+00 5.45539477e+00
9.06562500e-01 5.01104275e+00 4.98925992e+00 2.96539786e-01 4.65895409e+00 5.32044923e+00 4.51559438e+00 5.45981212e+00
9.07187500e-01 5.01161794e+00 4.98892783e+00 2.96623580e-01 4.65772617e+00 5.32294979e+00 4.51564323e+00 5.45765185e+00
9.07812500e-01 5.01137734e+00 4.98907495e+00 2.96495855e-01 4.65852256e+00 5.32560429e+00 4.51552572e+00 5.45884846e+00
9.08437500e-01 5.01019089e+00 4.98924587e+00 2.96269191e-01 4.65977959e+00 5.32350692e+00 4.51684978e+00 5.45724826e+00
9.09062500e-01 5.01065142e+00 4.98925601e+00 2.96227013e-01 4.65770694e+00 5.32383698e+00 4.51622032e+00 5.45561423e+00
9.09687500e-01 5.01141702e+00 4.98922732e+00 2.96410344e-01 4.65857261e+00 5.32257687e+00 4.51713940e+00 5.45769094e+00
9.10312500e-01 5.01166054e+00 4.98936848e+00 2.96257185e-01 4.65758919e+00 5.32157507e+00 4.51656099e+00 5.46076100e+00
9.10937500e-01 5.01246619e+00 4.98976807e+00 2.96041947e-01 4.65810035e+00 5.32095546e+00 4.51760849e+00 5.45647479e+00
9.11562500e-01 5.01244731e+00 4.98974010e+00 2.95943884e-01 4.66153834e+00 5.32534850e+00 4.51848379e+00 5.45321110e+00
9.12187500e-01 5.01178119e+00 4.98924780e+00 2.96247924e-01 4.66377403e+00 5.32348275e+00 4.51712064e+00 5.45744228e+00
9.12812500e-01 5.01115823e+00 4.98891636e+00 2.96492685e-01 4.66107713e+00 5.32332215e+00 4.51866246e+00 5.45781679e+00
9.13437500e-01 5.01141022e+00 4.98884800e+00 2.96208814e-01 4.65984188e+00 5.32257376e+00 4.51706359e+00 5.45812689e+00
9.14062500e-01 5.01142290e+00 4.98912885e+00 2.95808000e-01 4.65891574e+00 5.32174052e+00 4.51762736e+00 5.45731493e+00
9.14687500e-01 5.01092324e+00 4.98915530e+00 2.95852610e-01 4.66021356e+00 5.32409016e+00 4.51749446e+00 5.45486879e+00
9.15312500e-01 5.01074937e+00 4.98926659e+00 2.96488041e-01 4.66059394e+00 5.32277741e+00 4.51636206e+00 5.46266444e+00
9.15937500e-01 5.01044625e+00 4.98940599e+00 2.96964567e-01 4.65891230e+00 5.31998495e+00 4.51683252e+00 5.46160934e+00
9.16562500e-01 5.01035893e+00 4.98955910e+00 2.96631493e-01 4.66041933e+00 5.32129032e+00 4.51701564e+00 5.45685196e+00
9.17187500e-01 5.01106193e+00 4.98938559e+00 2.96280334e-01 4.65938901e+00 5.32350262e+00 4.51686357e+00 5.45330417e+00
9.17812500e-01 5.01124918e+00 4.98912545e+00 2.96250987e-01 4.66111647e+00 5.32481368e+00 4.51411029e+00 5.45838351e+00
9.18437500e-01 5.01064356e+00 4.98920777e+00 2.96483712e-01 4.65763422e+00 5.32484279e+00 4.51616990e+00 5.45713443e+00
9.19062500e-01 5.01042797e+00 4.98938380e+00 2.96521549e-01 4.65844500e+00 5.32596825e+00 4.51635829e+00 5.45504894e+00
9.19687500e-01 5.01026813e+00 4.98964623e+00 2.96361327e-01 4.65981055e+00 5.32311701e+00 4.51905309e+00 5.45440953e+00
9.20312500e-01 5.01038718e+00 4.98940819e+00 2.96328835e-01 4.65648800e+00 5.32403424e+00 4.51710438e+00 5.45789566e+00
9.20937500e-01 5.01066616e+00 4.98917722e+00 2.96790834e-01 4.65726987e+00 5.32257213e+00 4.51688010e+00 5.45705519e+00
9.21562500e-01 5.01096182e+00 4.98911338e+00 2.96818965e-01 4.65813573e+00 5.32210156e+00 4.51634337e+00 5.45997789e+00
9.22187500e-01 5.01102332e+00 4.98922022e+00 2.96174810e-01 4.65886285e+00 5.32277410e+00 4.51518503e+00 5.45717081e+00
9.22812500e-01 5.01145737e+00 4.98923182e+00 2.95685761e-01 4.66188775e+00 5.32365900e+00 4.51483941e+00 5.45499553e+00
9.23437500e-01 5.01130051e+00 4.98947433e+00 2.96048856e-01 4.66226267e+00 5.32319055e+00 4.51585960e+00 5.45507927e+00
9.24062500e-01 5.01092062e+00 4.98945532e+00 2.96607424e-01 4.65986251e+00 5.32414495e+00 4.51570875e+00 5.45801366e+00
9.24687500e-01 5.01135661e+00 4.98915229e+00 2.96575611e-01 4.65855912e+00 5.32495613e+00 4.51454626e+00 5.45553213e+00
9.25312500e-01 5.01105415e+00 4.98880212e+00 2.96122738e-01 4.65795599e+00 5.32471014e+00 4.51775416e+00 5.45580147e+00
9.25937500e-01 5.01126816e+00 4.98880322e+00 2.95793418e-01 4.66157895e+00 5.32326737e+00 4.51633964e+00 5.45948502e+00
9.26562500e-01 5.01056534e+00 4.98917067e+00 2.96078983e-01 4.66006217e+00 5.31978266e+00 4.51723641e+00 5.45804489e+00
9.27187500e-01 5.01111573e+00 4.98962444e+00 2.96404916e-01 4.65927097e+00 5.32456010e+00 4.51703585e+00 5.45766567e+00
9.27812500e-01 5.01168031e+00 4.98962266e+00 2.96463501e-01 4.65523516e+00 5.32618700e+00 4.51715256e+00 5.45498798e+00
9.28437500e-01 5.01126689e+00 4.98948660e+00 2.96408837e-01 4.65790503e+00 5.32493021e+00 4.51608799e+00 5.45580837e+00
9.29062500e-01 5.01088718e+00 4.98949127e+00 2.96406024e-01 4.66224525e+00 5.32389237e+00 4.51765647e+00 5.45993874e+00
9.29687500e-01 5.01088816e+00 4.98927319e+00 2.96426424e-01 4.66281752e+00 5.32348401e+00 4.51699165e+00 5.45704909e+00
9.30312500e-01 5.01106652e+00 4.98898590e+00 2.96433252e-01 4.66064028e+00 5.32390482e+00 4.51693854e+00 5.45635883e+00
9.30937500e-01 5.01105772e+00 4.98898694e+00 2.96079710e-01 4.65699268e+00 5.32420165e+00 4.51686928e+00 5.45722499e+00
9.31562500e-01 5.01083895e+00 4.98914431e+00 2.96001402e-01 4.65648490e+00 5.32500381e+00 4.51906231e+00 5.46065504e+00
9.32187500e-01 5.01026883e+00 4.98923407e+00 2.96117946e-01 4.66049593e+00 5.32483517e+00 4.51723968e+00 5.46020253e+00
9.32812500e-01 5.01019770e+00 4.98919174e+00 2.96147993e-01 4.65983348e+00 5.32464902e+00 4.51631989e+00 5.45748662e+00
9.33437500e-01 5.00990546e+00 4.98928130e+00 2.96212847e-01 4.65770786e+00 5.32270042e+00 4.51637243e+00 5.45665656e+00
9.34062500e-01 5.00987379e+00 4.98918329e+00 2.96404458e-01 4.66063312e+00 5.32018421e+00 4.51692069e+00 5.45778617e+00
9.34687500e-01 5.01031712e+00 4.98916655e+00 2.96630389e-01 4.65911121e+00 5.32445691e+00 4.51701562e+00 5.45825033e+00
9.35312500e-01 5.01061572e+00 4.98937053e+00 2.96693099e-01 4.65790366e+00 5.32427033e+00 4.51686792e+00 5.45712070e+00
9.35937500e-01 5.01142876e+00 4.98976040e+00 2.96610543e-01 4.66047759e+00 5.32580660e+00 4.51626359e+00 5.45688133e+00
9.36562500e-01 5.01124714e+00 4.98984360e+00 2.96207892e-01 4.65722346e+00 5.32441044e+00 4.51544446e+00 5.45664111e+00
9.37187500e-01 5.01130918e+00 4.98942005e+00 2.95989564e-01 4.65860667e+00 5.32426806e+00 4.51951095e+00 5.45818396e+00
9.37812500e-01 5.01196747e+00 4.98900048e+00 2.95923704e-01 4.66084337e+00 5.32384461e+00 4.51666203e+00 5.46017402e+00
9.38437500e-01 5.01294081e+00 4.98881701e+00 2.96204579e-01 4.65939036e+00 5.32212233e+00 4.51563691e+00 5.45617801e+00
9.39062500e-01 5.01229955e+00 4.98898564e+00 2.96462631e-01 4.66000535e+00 5.32066527e+00 4.51529822e+00 5.45433030e+00
9.39687500e-01 5.01192903e+00 4.98900964e+00 2.96370088e-01 4.65998813e+00 5.32296786e+00 4.51629293e+00 5.45457223e+00
9.40312500e-01 5.01106649e+00 4.98890724e+00 2.96267628e-01 4.66032156e+00 5.32297335e+00 4.51670751e+00 5.45639652e+00
9.40937500e-01 5.01061668e+00 4.98907763e+00 2.96216355e-01 4.65944435e+00 5.32326017e+00 4.51767120e+00 5.45307716e+00
9.41562500e-01 5.01167485e+00 4.98927238e+00 2.96293760e-01 4.66057389e+00 5.32479771e+00 4.51713907e+00 5.45297391e+00
9.42187500e-01 5.01186775e+00 4.98949366e+00 2.96542956e-01 4.66015789e+00 5.32358799e+00 4.51665447e+00 5.45524065e+00
9.42812500e-01 5.01064297e+00 4.98945673e+00 2.96487933e-01 4.65872422e+00 5.32305323e+00 4.51735676e+00 5.45853790e+00
9.43437500e-01 5.01056877e+00 4.98913558e+00 2.96379486e-01 4.65592755e+00 5.32284531e+00 4.51720251e+00 5.45839812e+00
9.44062500e-01 5.00965663e+00 4.98911170e+00 2.96309263e-01 4.65981316e+00 5.32211814e+00 4.51739668e+00 5.45877966e+00
9.44687500e-01 5.00994679e+00 4.98910537e+00 2.96425079e-01 4.66171626e+00 5.32397322e+00 4.51657098e+00 5.45415413e+00
9.45312500e-01 5.01139044e+00 4.98928266e+00 2.96199586e-01 4.66145792e+00 5.32331560e+00 4.51501459e+00 5.45635922e+00
9.45937500e-01 5.01101961e+00 4.98926831e+00 2.95988503e-01 4.65990897e+00 5.32476161e+00 4.51572145e+00 5.45440541e+00
9.46562500e-01 5.01049910e+00 4.98925842e+00 2.95989520e-01 4.65910349e+00 5.32348555e+00 4.51573750e+00 5.45722960e+00
9.47187500e-01 5.01077313e+00 4.98933335e+00 2.96213516e-01 4.65956921e+00 5.32488575e+00 4.51631277e+00 5.45855846e+00
9.47812500e-01 5.01042180e+00 4.98925482e+00 2.96359747e-01 4.65850570e+00 5.32648349e+00 4.51933628e+00 5.45676094e+00
9.48437500e-01 5.01107563e+00 4.98910825e+00 2.96378615e-01 4.66008404e+00 5.32225166e+00 4.51714822e+00 5.45503971e+00
9.49062500e-01 5.01112779e+00 4.98911630e+00 2.96338936e-01 4.65856032e+00 5.32421640e+00 4.51651233e+00 5.45750696e+00
9.49687500e-01 5.01040280e+00 4.98924178e+00 2.96079902e-01 4.65704963e+00 5.32175713e+00 4.51293403e+00 5.45580370e+00
9.50312500e-01 5.01185759e+00 4.98923044e+00 2.96105764e-01 4.66051652e+00 5.32459094e+00 4.51739176e+00 5.45595419e+00
9.50937500e-01 5.01107775e+00 4.98921550e+00 2.96021316e-01 4.65912645e+00 5.32353716e+00 4.51655985e+00 5.45448955e+00
9.51562500e-01 5.01115683e+00 4.98924167e+00 2.96034043e-01 4.65823542e+00 5.32224643e+00 4.51697281e+00 5.45326219e+00
9.52187500e-01 5.01103988e+00 4.98935420e+00 2.96276138e-01 4.65967882e+00 5.31856356e+00 4.51487468e+00 5.45848707e+00
9.52812500e-01 5.01106154e+00 4.98941894e+00 2.96477534e-01 4.65901880e+00 5.32234454e+00 4.51796719e+00 5.45613744e+00
9.53437500e-01 5.01183412e+00 4.98908405e+00 2.96444536e-01 4.66022524e+00 5.32408131e+00 4.51723343e+00 5.46029759e+00
9.54062500e-01 5.01124465e+00 4.98908322e+00 2.96303913e-01 4.65975439e+00 5.32617291e+00 4.51677008e+00 5.45478226e+00
9.54687500e-01 5.01141938e+00 4.98931536e+00 2.96366926e-01 4.66209520e+00 5.32428248e+00 4.51762217e+00 5.45767749e+00
9.55312500e-01 5.01066527e+00 4.98957312e+00 2.96507062e-01 4.66235139e+00 5.32375733e+00 4.51768329e+00 5.45427504e+00
9.55937500e-01 5.01075338e+00 4.98941905e+00 2.96234955e-01 4.65843474e+00 5.32377170e+00 4.51755862e+00 5.45662907e+00
9.56562500e-01 5.01007640e+00 4.98894419e+00 2.95772871e-01 4.65622530e+00 5.32442793e+00 4.51886109e+00 5.45801255e+00
9.57187500e-01 5.01053168e+00 4.98893669e+00 2.95360412e-01 4.65728670e+00 5.32390545e+00 4.51959673e+00 5.45860927e+00
9.57812500e-01 5.01159993e+00 4.98926594e+00 2.95819161e-01 4.65864993e+00 5.32423998e+00 4.51806766e+00 5.45732298e+00
9.58437500e-01 5.01190379e+00 4.98950243e+00 2.96649212e-01 4.65927286e+00 5.32262898e+00 4.51793416e+00 5.45624591e+00
9.59062500e-01 5.01258039e+00 4.98933079e+00 2.96588180e-01 4.66078568e+00 5.32231348e+00 4.51673426e+00 5.45397762e+00
9.59687500e-01 5.01247364e+00 4.98917571e+00 2.96307459e-01 4.66202039e+00 5.32039824e+00 4.51462920e+00 5.45319439e+00
9.60312500e-01 5.01152973e+00 4.98907650e+00 2.96209599e-01 4.66034347e+00 5.31904561e+00 4.51788458e+00 5.45847458e+00
9.60937500e-01 5.01094007e+00 4.98931999e+00 2.96422303e-01 4.65799086e+00 5.32338779e+00 4.51737560e+00 5.45936951e+00
9.61562500e-01 5.01173335e+00 4.98964057e+00 2.96647009e-01 4.65981726e+00 5.32385695e+00 4.51811160e+00 5.45837160e+00
9.62187500e-01 5.01152754e+00 4.98939977e+00 2.96338035e-01 4.65920142e+00 5.32511281e+00 4.51739455e+00 5.45218892e+00
9.62812500e-01 5.01057562e+00 4.98906453e+00 2.96008898e-01 4.65962585e+00 5.32365906e+00 4.51760175e+00 5.45613185e+00
9.63437500e-01 5.00958504e+00 4.98897797e+00 2.96083809e-01 4.65970399e+00 5.32420261e+00 4.51644795e+00 5.45888888e+00
9.64062500e-01 5.00885167e+00 4.98904045e+00 2.96397493e-01 4.65849568e+00 5.32321213e+00 4.51575794e+00 5.45915281e+00
9.64687500e-01 5.00957645e+00 4.98917197e+00 2.96579432e-01 4.65782014e+00 5.32087197e+00 4.51454517e+00 5.45956518e+00
9.65312500e-01 5.00929428e+00 4.98909023e+00 2.96300702e-01 4.65878578e+00 5.31954226e+00 4.51656390e+00 5.45934797e+00
9.65937500e-01 5.00938762e+00 4.98914819e+00 2.96103129e-01 4.66053753e+00 5.32442731e+00 4.51744720e+00 5.45926829e+00
9.66562500e-01 5.00961888e+00 4.98939409e+00 2.96041913e-01 4.66062312e+00 5.32709881e+00 4.51888437e+00 5.45973556e+00
9.67187500e-01 5.00936370e+00 4.98933350e+00 2.96190331e-01 4.66177767e+00 5.32356729e+00 4.51802824e+00 5.45527564e+00
9.67812500e-01 5.00813577e+00 4.98904521e+00 2.96322020e-01 4.65812127e+00 5.32026782e+00 4.51735705e+00 5.45311067e+00
9.68437500e-01 5.01088078e+00 4.98910719e+00 2.96217884e-01 4.66138651e+00 5.32160708e+00 4.51837127e+00 5.45140526e+00
9.69062500e-01 5.01067419e+00 4.98960583e+00 2.96173034e-01 4.66446797e+00 5.32450852e+00 4.51750411e+00 5.45548444e+00
9.69687500e-01 5.01079601e+00 4.98978984e+00 2.96133093e-01 4.66085411e+00 5.32294696e+00 4.51620104e+00 5.45652344e+00
9.70312500e-01 5.01055020e+00 4.98948930e+00 2.96438174e-01 4.65861930e+00 5.32499501e+00 4.51709466e+00 5.45847478e+00
9.70937500e-01 5.01069124e+00 4.98906743e+00 2.96527164e-01 4.65721651e+00 5.32404759e+00 4.51784634e+00 5.45702759e+00
9.71562500e-01 5.01093089e+00 4.98899935e+00 2.96246957e-01 4.65710433e+00 5.31909073e+00 4.51491358e+00 5.45797510e+00
9.72187500e-01 5.01007710e+00 4.98927822e+00 2.95985515e-01 4.65960590e+00 5.32227456e+00 4.51707171e+00 5.45897362e+00
9.72812500e-01 5.00978744e+00 4.98922773e+00 2.95762570e-01 4.66552203e+00 5.32278572e+00 4.51810948e+00 5.45839669e+00
9.73437500e-01 5.00953848e+00 4.98895357e+00 2.95963800e-01 4.66266547e+00 5.32243162e+00 4.51791788e+00 5.45602252e+00
9.74062500e-01 5.00889413e+00 4.98894432e+00 2.96275894e-01 4.65691689e+00 5.32406056e+00 4.51822311e+00 5.45689793e+00
9.74687500e-01 5.01001127e+00 4.98940622e+00 2.96432576e-01 4.65664675e+00 5.32418984e+00 4.51975928e+00 5.45607899e+00
9.75312500e-01 5.00917190e+00 4.98985656e+00 2.96382415e-01 4.65956281e+00 5.32309429e+00 4.51830235e+00 5.45829138e+00
9.75937500e-01 5.00874309e+00 4.98973354e+00 2.96186863e-01 4.66184513e+00 5.32176666e+00 4.51493421e+00 5.45564632e+00
9.76562500e-01 5.00798501e+00 4.98929578e+00 2.96138495e-01 4.65891223e+00 5.31981716e+00 4.51638831e+00 5.45682643e+00
9.77187500e-01 5.00902305e+00 4.98919623e+00 2.95970759e-01 4.65957372e+00 5.32389438e+00 4.51582017e+00 5.45623113e+00
9.77812500e-01 5.00888918e+00 4.98937607e+00 2.95829528e-01 4.66096274e+00 5.32649749e+00 4.51774746e+00 5.46141481e+00
9.78437500e-01 5.00952374e+00 4.98939685e+00 2.95847039e-01 4.66009339e+00 5.32006789e+00 4.51830832e+00 5.46038968e+00
9.79062500e-01 5.00945919e+00 4.98919779e+00 2.96064478e-01 4.65957194e+00 5.32295814e+00 4.51834265e+00 5.45453651e+00
9.79687500e-01 5.00941678e+00 4.98915350e+00 2.96304786e-01 4.66043649e+00 5.32272745e+00 4.51810269e+00 5.45630432e+00
9.80312500e-01 5.00919639e+00 4.98917324e+00 2.96513024e-01 4.66280459e+00 5.32325630e+00 4.51802535e+00 5.45955688e+00
9.80937500e-01 5.00989876e+00 4.98923809e+00 2.96434561e-01 4.66256006e+00 5.32270173e+00 4.51729590e+00 5.45816305e+00
9.81562500e-01 5.01042113e+00 4.98938026e+00 2.96055312e-01 4.65852184e+00 5.32311989e+00 4.51635885e+00 5.45449260e+00
9.82187500e-01 5.01063795e+00 4.98913215e+00 2.96039895e-01 4.65586537e+00 5.32113830e+00 4.51724445e+00 5.45442404e+00
9.82812500e-01 5.00991669e+00 4.98915936e+00 2.96327080e-01 4.65697173e+00 5.32498082e+00 4.51546712e+00 5.45875154e+00
9.83437500e-01 5.00929315e+00 4.98931394e+00 2.96696593e-01 4.65653176e+00 5.32557489e+00 4.51547353e+00 5.45531808e+00
9.84062500e-01 5.01004406e+00 4.98940893e+00 2.96660179e-01 4.66101340e+00 5.32540161e+00 4.51734096e+00 5.45820102e+00
9.84687500e-01 5.01026899e+00 4.98930760e+00 2.95956045e-01 4.66068786e+00 5.32436656e+00 4.51787319e+00 5.45629032e+00
9.85312500e-01 5.01051884e+00 4.98916263e+00 2.95492330e-01 4.66140137e+00 5.32063555e+00 4.51741410e+00 5.45560322e+00
9.85937500e-01 5.01041164e+00 4.98901796e+00 2.95644261e-01 4.65792116e+00 5.32229537e+00 4.51747190e+00 5.45744561e+00
9.86562500e-01 5.00970857e+00 4.98914145e+00 2.96301633e-01 4.65712342e+00 5.32487105e+00 4.51901935e+00 5.45473929e+00
9.87187500e-01 5.00895920e+00 4.98932224e+00 2.96787697e-01 4.65939406e+00 5.32470985e+00 4.51797161e+00 5.45638208e+00
9.87812500e-01 5.00920494e+00 4.98938992e+00 2.96582521e-01 4.66381159e+00 5.32443812e+00 4.51879385e+00 5.45508358e+00
9.88437500e-01 5.01002485e+00 4.98939840e+00 2.96170046e-01 4.66251410e+00 5.32208867e+00 4.51817413e+00 5.45555331e+00
9.89062500e-01 5.01017652e+00 4.98917483e+00 2.96074826e-01 4.66067065e+00 5.32079482e+00 4.51664055e+00 5.45584835e+00
9.89687500e-01 5.01060992e+00 4.98914583e+00 2.96169516e-01 4.65912398e+00 5.32176432e+00 4.51461234e+00 5.45599847e+00
9.90312500e-01 5.01050077e+00 4.98910278e+00 2.96104222e-01 4.65725968e+00 5.32175595e+00 4.51747682e+00 5.45650320e+00
9.90937500e-01 5.01005784e+00 4.98943775e+00 2.95943887e-01 4.66104375e+00 5.32431091e+00 4.51692492e+00 5.45633857e+00
9.91562500e-01 5.00926525e+00 4.98960459e+00 2.96002692e-01 4.65968720e+00 5.32659520e+00 4.51065544e+00 5.45600566e+00
9.92187500e-01 5.00941410e+00 4.98941327e+00 2.96496181e-01 4.65782571e+00 5.32421485e+00 4.51708858e+00 5.45717966e+00
9.92812500e-01 5.01006728e+00 4.98926382e+00 2.96818788e-01 4.65669132e+00 5.32398630e+00 4.51731652e+00 5.45797594e+00
9.93437500e-01 5.00950276e+00 4.98913040e+00 2.96652482e-01 4.65780924e+00 5.32287900e+00 4.51776500e+00 5.45554560e+00
9.94062500e-01 5.00889732e+00 4.98923893e+00 2.95979261e-01 4.65764091e+00 5.31519743e+00 4.51711465e+00 5.45850976e+00
9.94687500e-01 5.00891643e+00 4.98921161e+00 2.95256781e-01 4.66047798e+00 5.32065880e+00 4.51672174e+00 5.45630635e+00
9.95312500e-01 5.00974776e+00 4.98897507e+00 2.95289720e-01 4.66347721e+00 5.31796767e+00 4.51849072e+00 5.45870658e+00
9.95937500e-01 5.00931038e+00 4.98913345e+00 2.95968637e-01 4.65935883e+00 5.32004184e+00 4.51958036e+00 5.45790144e+00
9.96562500e-01 5.00967966e+00 4.98940831e+00 2.96623432e-01 4.66073156e+00 5.32260216e+00 4.51755710e+00 5.45320230e+00
9.97187500e-01 5.01056505e+00 4.98953941e+00 2.96757045e-01 4.65848211e+00 5.32514400e+00 4.51807626e+00 5.45539337e+00
9.97812500e-01 5.00978931e+00 4.98939573e+00 2.96530705e-01 4.65725512e+00 5.32579072e+00 4.51793464e+00 5.45909348e+00
9.98437500e-01 5.00996584e+00 4.98928420e+00 2.96335054e-01 4.65779213e+00 5.32441110e+00 4.51887360e+00 5.45888757e+00
9.99062500e-01 5.01014477e+00 4.98909634e+00 2.96049425e-01 4.65737982e+00 5.32418788e+00 4.51858548e+00 5.46068972e+00
9.99687500e-01 5.01026465e+00 4.98910008e+00 2.95601482e-01 4.65999605e+00 5.32424490e+00 4.51799489e+00 5.45908234e+00
1.00031250e+00 5.01031049e+00 4.98933653e+00 2.95448626e-01 4.66342434e+00 5.32295740e+00 4.51840212e+00 5.45869461e+00
1.00093750e+00 5.01034452e+00 4.98925472e+00 2.95726442e-01 4.65969328e+00 5.32042158e+00 4.51632726e+00 5.45836874e+00
1.00156250e+00 5.01057369e+00 4.98915631e+00 2.96197093e-01 4.65729892e+00 5.32157981e+00 4.51604398e+00 5.45723413e+00
1.00218750e+00 5.00979681e+00 4.98895698e+00 2.96318392e-01 4.65900950e+00 5.32292709e+00 4.51786522e+00 5.46002962e+00
1.00281250e+00 5.00841328e+00 4.98874107e+00 2.96169621e-01 4.66124773e+00 5.32337487e+00 4.51819841e+00 5.45642241e+00
1.00343750e+00 5.00954849e+00 4.98890279e+00 2.96046987e-01 4.66016120e+00 5.32363979e+00 4.51791234e+00 5.45724776e+00
1.00406250e+00 5.00968974e+00 4.98947858e+00 2.96321478e-01 4.65891310e+00 5.32277043e+00 4.51745710e+00 5.45918775e+00
1.00468750e+00 5.00915085e+00 4.98993310e+00 2.96816892e-01 4.66167769e+00 5.32394889e+00 4.51772776e+00 5.45846870e+00
1.00531250e+00 5.00893051e+00 4.98988324e+00 2.96697260e-01 4.66169693e+00 5.32531642e+00 4.51827120e+00 5.45749447e+00
1.00593750e+00 5.00994499e+00 4.98937476e+00 2.96235470e-01 4.66149947e+00 5.32197813e+00 4.51771999e+00 5.45841830e+00
1.00656250e+00 5.01029833e+00 4.98896880e+00 2.95829765e-01 4.65928682e+00 5.32126851e+00 4.51773501e+00 5.45899568e+00
1.00718750e+00 5.01022671e+00 4.98898150e+00 2.95850195e-01 4.65814897e+00 5.32294814e+00 4.51838438e+00 5.45577648e+00
1.00781250e+00 5.01042892e+00 4.98891658e+00 2.96029038e-01 4.65945359e+00 5.32120414e+00 4.51631186e+00 5.45472373e+00
1.00843750e+00 5.01006867e+00 4.98899390e+00 2.96067015e-01 4.65932620e+00 5.32399326e+00 4.51731844e+00 5.45482525e+00
1.00906250e+00 5.00938054e+00 4.98921783e+00 2.95798801e-01 4.66045399e+00 5.32393030e+00 4.51690766e+00 5.45534187e+00
1.00968750e+00 5.00954399e+00 4.98939198e+00 2.95607831e-01 4.66336089e+00 5.32346940e+00 4.51820856e+00 5.45268048e+00
1.01031250e+00 5.00969399e+00 4.98923722e+00 2.96016186e-01 4.65870763e+00 5.32148169e+00 4.51595909e+00 5.45352443e+00
1.01093750e+00 5.00905536e+00 4.98900289e+00 2.96476993e-01 4.65969089e+00 5.32387683e+00 4.51538170e+00 5.45477413e+00
1.01156250e+00 5.00914910e+00 4.98908771e+00 2.96494659e-01 4.65947745e+00 5.32432928e+00 4.51752424e+00 5.45797337e+00
1.01218750e+00 5.00920035e+00 4.98933061e+00 2.96328716e-01 4.66030315e+00 5.32485434e+00 4.51739370e+00 5.45749427e+00
1.01281250e+00 5.01078538e+00 4.98970267e+00 2.96081668e-01 4.65861006e+00 5.32184919e+00 4.51720241e+00 5.45851034e+00
1.01343750e+00 5.01030547e+00 4.98948021e+00 2.95992192e-01 4.65934333e+00 5.32294472e+00 4.51630236e+00 5.45817537e+00
1.01406250e+00 5.00967425e+00 4.98926935e+00 2.96122682e-01 4.65656125e+00 5.32184749e+00 4.51787961e+00 5.45726122e+00
1.01468750e+00 5.00925037e+00 4.98910341e+00 2.96131066e-01 4.65982592e+00 5.32439010e+00 4.51826726e+00 5.45592954e+00
1.01531250e+00 5.00867947e+00 4.98912987e+00 2.95895773e-01 4.65911722e+00 5.32541229e+00 4.51759766e+00 5.45667958e+00
1.01593750e+00 5.00880369e+00 4.98907213e+00 2.95996729e-01 4.65969401e+00 5.32223652e+00 4.51689327e+00 5.45268135e+00
1.01656250e+00 5.00936565e+00 4.98902893e+00 2.96264733e-01 4.66054453e+00 5.32447126e+00 4.51783505e+00 5.45003318e+00
1.01718750e+00 5.00953279e+00 4.98903442e+00 2.96212747e-01 4.65957126e+00 5.32204961e+00 4.51900855e+00 5.45451512e+00
1.01781250e+00 5.00850737e+00 4.98933788e+00 2.96034793e-01 4.65913763e+00 5.32202761e+00 4.51689430e+00 5.45901424e+00
1.01843750e+00 5.00833984e+00 4.98950791e+00 2.95890549e-01 4.65959814e+00 5.32165537e+00 4.51719070e+00 5.45912078e+00
1.01906250e+00 5.00898704e+00 4.98957968e+00 2.95945159e-01 4.66018980e+00 5.32268888e+00 4.51645874e+00 5.45959110e+00
1.01968750e+00 5.00982446e+00 4.98956789e+00 2.96152722e-01 4.66207357e+00 5.32271472e+00 4.52113212e+00 5.45988361e+00
1.02031250e+00 5.00982075e+00 4.98931247e+00 2.96317863e-01 4.66004068e+00 5.32221033e+00 4.51897428e+00 5.45806550e+00
1.02093750e+00 5.00964045e+00 4.98911281e+00 2.96286232e-01 4.66076942e+00 5.32447711e+00 4.51717106e+00 5.45636274e+00
1.02156250e+00 5.00898466e+00 4.98882230e+00 2.96292065e-01 4.66033592e+00 5.32212283e+00 4.51516410e+00 5.45335997e+00
1.02218750e+00 5.00872832e+00 4.98878272e+00 2.96508225e-01 4.65937166e+00 5.32512669e+00 4.51910965e+00 5.45227339e+00
1.02281250e+00 5.00943856e+00 4.98893020e+00 2.96633245e-01 4.66036385e+00 5.32224864e+00 4.51801296e+00 5.45419631e+00
1.02343750e+00 5.00818533e+00 4.98925978e+00 2.96340054e-01 4.66120650e+00 5.32517951e+00 4.51842698e+00 5.45486405e+00
1.02406250e+00 5.00914355e+00 4.98930970e+00 2.95804366e-01 4.65834650e+00 5.32333612e+00 4.51725574e+00 5.45702401e+00
1.02468750e+00 5.00913293e+00 4.98923181e+00 2.95458076e-01 4.65863710e+00 5.32051352e+00 4.51480995e+00 5.45627291e+00
1.02531250e+00 5.00962080e+00 4.98943281e+00 2.95446117e-01 4.65910745e+00 5.32252089e+00 4.51827603e+00 5.45448238e+00
1.02593750e+00 5.01083235e+00 4.98953334e+00 2.95658082e-01 4.65979935e+00 5.32370796e+00 4.51892263e+00 5.45570217e+00
1.02656250e+00 5.00941806e+00 4.98933449e+00 2.96132833e-01 4.66094412e+00 5.32526531e+00 4.51747420e+00 5.45878154e+00
1.02718750e+00 5.00978939e+00 4.98918001e+00 2.96695435e-01 4.66132152e+00 5.32379384e+00 4.51499408e+00 5.46008003e+00
1.02781250e+00 5.00922240e+00 4.98916945e+00 2.96498788e-01 4.65956615e+00 5.32272301e+00 4.51644744e+00 5.45963198e+00
1.02843750e+00 5.00949907e+00 4.98933907e+00 2.96144830e-01 4.66066708e+00 5.32347212e+00 4.51873591e+00 5.45569974e+00
1.02906250e+00 5.00915844e+00 4.98959126e+00 2.95885631e-01 4.66032712e+00 5.32356376e+00 4.52416712e+00 5.45598461e+00
1.02968750e+00 5.00877930e+00 4.98952653e+00 2.95834446e-01 4.65986787e+00 5.32338299e+00 4.51841944e+00 5.45350443e+00
1.03031250e+00 5.00913795e+00 4.98928187e+00 2.96114605e-01 4.66022765e+00 5.32259794e+00 4.51739026e+00 5.45870730e+00
1.03093750e+00 5.00937996e+00 4.98908300e+00 2.95942281e-01 4.66133310e+00 5.32323681e+00 4.51653257e+00 5.45297274e+00
1.03156250e+00 5.00918672e+00 4.98897002e+00 2.95608195e-01 4.66011050e+00 5.32250006e+00 4.51674172e+00 5.45157191e+00
1.03218750e+00 5.01048995e+00 4.98897965e+00 2.95792232e-01 4.66160417e+00 5.32320790e+00 4.51769565e+00 5.45415498e+00
1.03281250e+00 5.00923089e+00 4.98914148e+00 2.96119915e-01 4.65967247e+00 5.32369866e+00 4.51881389e+00 5.45977623e+00
1.03343750e+00 5.00982749e+00 4.98932460e+00 2.96372222e-01 4.65894609e+00 5.32142354e+00 4.51786683e+00 5.45862948e+00
1.03406250e+00 5.00888204e+00 4.98935468e+00 2.96374930e-01 4.66028193e+00 5.31901109e+00 4.51823431e+00 5.45836517e+00
1.03468750e+00 5.00963303e+00 4.98938483e+00 2.96171743e-01 4.65990282e+00 5.32334623e+00 4.51735425e+00 5.45766466e+00
1.03531250e+00 5.01019018e+00 4.98942582e+00 2.96086497e-01 4.66357841e+00 5.32364493e+00 4.51682054e+00 5.45515925e+00
1.03593750e+00 5.00937252e+00 4.98921310e+00 2.96115380e-01 4.66015144e+00 5.32439372e+00 4.51681238e+00 5.45864603e+00
1.03656250e+00 5.00953631e+00 4.98909718e+00 2.96011687e-01 4.66164041e+00 5.32268763e+00 4.51850654e+00 5.45702418e+00
1.03718750e+00 5.00978812e+00 4.98883318e+00 2.95893616e-01 4.65834297e+00 5.32168658e+00 4.51899146e+00 5.45310987e+00
1.03781250e+00 5.00940841e+00 4.98889666e+00 2.95827134e-01 4.65705901e+00 5.32198083e+00 4.51925962e+00 5.45684928e+00
1.03843750e+00 5.00825471e+00 4.98939852e+00 2.96085868e-01 4.66083336e+00 5.32602928e+00 4.52162269e+00 5.45650962e+00
1.03906250e+00 5.00729809e+00 4.98959006e+00 2.96343960e-01 4.66137153e+00 5.32490583e+00 4.51987329e+00 5.45723469e+00
1.03968750e+00 5.00700700e+00 4.98955050e+00 2.96341751e-01 4.66310020e+00 5.32074385e+00 4.52175235e+00 5.45794688e+00
1.04031250e+00 5.00772504e+00 4.98917312e+00 2.96364982e-01 4.65975049e+00 5.31691888e+00 4.51782757e+00 5.45602339e+00
1.04093750e+00 5.00843176e+00 4.98899223e+00 2.96064751e-01 4.66021273e+00 5.32298965e+00 4.51644888e+00 5.45586516e+00
1.04156250e+00 5.00866806e+00 4.98906326e+00 2.95728108e-01 4.66054416e+00 5.32313297e+00 4.51872728e+00 5.45890299e+00
1.04218750e+00 5.00900658e+00 4.98949292e+00 2.95669305e-01 4.66125652e+00 5.32192480e+00 4.52000674e+00 5.45700483e+00
1.04281250e+00 5.00928163e+00 4.98950723e+00 2.95714193e-01 4.66085986e+00 5.32378383e+00 4.51907387e+00 5.45630392e+00
1.04343750e+00 5.00917210e+00 4.98916339e+00 2.96017037e-01 4.66126243e+00 5.32329238e+00 4.51693150e+00 5.45608818e+00
1.04406250e+00 5.00854679e+00 4.98874393e+00 2.96278229e-01 4.65696515e+00 5.32553473e+00 4.51577985e+00 5.45412952e+00
1.04468750e+00 5.00780165e+00 4.98889952e+00 2.96304308e-01 4.65927388e+00 5.32281208e+00 4.51811585e+00 5.45463440e+00
1.04531250e+00 5.00924726e+00 4.98928736e+00 2.96087107e-01 4.65828989e+00 5.32417718e+00 4.51755955e+00 5.45496428e+00
1.04593750e+00 5.00959327e+00 4.98952088e+00 2.95844620e-01 4.65901787e+00 5.32449384e+00 4.51849991e+00 5.45280504e+00
1.04656250e+00 5.00929655e+00 4.98946512e+00 2.95920030e-01 4.65892095e+00 5.32371080e+00 4.51958246e+00 5.45428629e+00
1.04718750e+00 5.01002771e+00 4.98946953e+00 2.96118036e-01 4.66055680e+00 5.31826843e+00 4.51951799e+00 5.45626971e+00
1.04781250e+00 5.00946307e+00 4.98934062e+00 2.96164173e-01 4.66203836e+00 5.32352592e+00 4.52071134e+00 5.45572134e+00
1.04843750e+00 5.00916574e+00 4.98919615e+00 2.95952115e-01 4.65930433e+00 5.32342682e+00 4.51911609e+00 5.45754703e+00
1.04906250e+00 5.00883486e+00 4.98895985e+00 2.95578085e-01 4.65913429e+00 5.32196810e+00 4.51915148e+00 5.45719201e+00
1.04968750e+00 5.00900252e+00 4.98882721e+00 2.95457138e-01 4.65994568e+00 5.32152558e+00 4.51834281e+00 5.45677111e+00
1.05031250e+00 5.00907539e+00 4.98906985e+00 2.95798170e-01 4.65987257e+00 5.32187065e+00 4.51831858e+00 5.45565684e+00
1.05093750e+00 5.00917437e+00 4.98947603e+00 2.96246885e-01 4.66026651e+00 5.32400229e+00 4.51799294e+00 5.45498965e+00
1.05156250e+00 5.00923230e+00 4.98972908e+00 2.96540240e-01 4.65716868e+00 5.32703465e+00 4.51639034e+00 5.45396452e+00
1.05218750e+00 5.00922889e+00 4.98937325e+00 2.96520672e-01 4.65859786e+00 5.32453612e+00 4.51795663e+00 5.45749089e+00
1.05281250e+00 5.00792408e+00 4.98904705e+00 2.96267349e-01 4.65924465e+00 5.32222434e+00 4.51772399e+00 5.45841545e+00
1.05343750e+00 5.00835421e+00 4.98886221e+00 2.96132181e-01 4.65845349e+00 5.32262838e+00 4.51759373e+00 5.45671929e+00
1.05406250e+00 5.00989702e+00 4.98894193e+00 2.96420112e-01 4.65825202e+00 5.32329987e+00 4.51682599e+00 5.45007926e+00
1.05468750e+00 5.00953636e+00 4.98900381e+00 2.96501157e-01 4.65888239e+00 5.32475154e+00 4.51940387e+00 5.45192050e+00
1.05531250e+00 5.01004354e+00 4.98919924e+00 2.95904429e-01 4.65906521e+00 5.32374532e+00 4.51979423e+00 5.45793279e+00
1.05593750e+00 5.00997316e+00 4.98917531e+00 2.95402753e-01 4.66187990e+00 5.32221709e+00 4.51978442e+00 5.45718129e+00
1.05656250e+00 5.00969948e+00 4.98884390e+00 2.95380063e-01 4.65799841e+00 5.32079947e+00 4.51703366e+00 5.45815239e+00
1.05718750e+00 5.00949389e+00 4.98874010e+00 2.96091440e-01 4.65688650e+00 5.31876489e+00 4.51543947e+00 5.45894139e+00
1.05781250e+00 5.00951805e+00 4.98903237e+00 2.96673169e-01 4.65941518e+00 5.32417494e+00 4.51927936e+00 5.45699279e+00
1.05843750e+00 5.00969104e+00 4.98937010e+00 2.96407114e-01 4.66108891e+00 5.32563706e+00 4.51988800e+00 5.45780179e+00
1.05906250e+00 5.01063141e+00 4.98940973e+00 2.95772351e-01 4.66182558e+00 5.32543340e+00 4.51977549e+00 5.45832379e+00
1.05968750e+00 5.01087737e+00 4.98967235e+00 2.95581735e-01 4.66147469e+00 5.32243899e+00 4.51822471e+00 5.45785517e+00
1.06031250e+00 5.01010313e+00 4.98977789e+00 2.95915850e-01 4.65707125e+00 5.32290291e+00 4.51822686e+00 5.45288776e+00
1.06093750e+00 5.00944558e+00 4.98956996e+00 2.96227073e-01 4.65940708e+00 5.31907450e+00 4.51836452e+00 5.45493708e+00
1.06156250e+00 5.00997889e+00 4.98918076e+00 2.96064086e-01 4.66057000e+00 5.32099711e+00 4.51981059e+00 5.45595408e+00
1.06218750e+00 5.00992613e+00 4.98909816e+00 2.95786975e-01 4.66210618e+00 5.32431731e+00 4.51721197e+00 5.45336685e+00
1.06281250e+00 5.01147135e+00 4.98908950e+00 2.95810192e-01 4.66157150e+00 5.32107780e+00 4.51787987e+00 5.45308515e+00
1.06343750e+00 5.01094606e+00 4.98898773e+00 2.95629729e-01 4.65816524e+00 5.31909914e+00 4.51694949e+00 5.45415614e+00
1.06406250e+00 5.01057564e+00 4.98902115e+00 2.95649117e-01 4.66080006e+00 5.32074042e+00 4.51787246e+00 5.45716692e+00
1.06468750e+00 5.01022027e+00 4.98915959e+00 2.96028304e-01 4.66217617e+00 5.32197867e+00 4.51861613e+00 5.45748843e+00
1.06531250e+00 5.00933794e+00 4.98927495e+00 2.96341260e-01 4.65902579e+00 5.32465419e+00 4.51820693e+00 5.45697018e+00
1.06593750e+00 5.00823710e+00 4.98943538e+00 2.96571365e-01 4.66119305e+00 5.32488714e+00 4.52115973e+00 5.45673420e+00
1.06656250e+00 5.00936307e+00 4.98946239e+00 2.96414710e-01 4.66012996e+00 5.32410251e+00 4.52006038e+00 5.46019252e+00
1.06718750e+00 5.01080302e+00 4.98938258e+00 2.96117538e-01 4.66226188e+00 5.32432545e+00 4.51957510e+00 5.46002268e+00
1.06781250e+00 5.01029422e+00 4.98921184e+00 2.95889363e-01 4.66044462e+00 5.32298070e+00 4.51847749e+00 5.45740998e+00
1.06843750e+00 5.00969584e+00 4.98920861e+00 2.95563136e-01 4.65841848e+00 5.32219601e+00 4.51988716e+00 5.45565656e+00
1.06906250e+00 5.00992305e+00 4.98938761e+00 2.95666749e-01 4.65755139e+00 5.31879068e+00 4.51926524e+00 5.45523241e+00
1.06968750e+00 5.00897177e+00 4.98920721e+00 2.96246234e-01 4.65847545e+00 5.32270969e+00 4.51899143e+00 5.45841464e+00
1.07031250e+00 5.00941790e+00 4.98908499e+00 2.96726446e-01 4.65846506e+00 5.32268552e+00 4.51790482e+00 5.45412089e+00
1.07093750e+00 5.00975988e+00 4.98887500e+00 2.96752952e-01 4.66085565e+00 5.32365417e+00 4.51742230e+00 5.45359626e+00
1.07156250e+00 5.00920858e+00 4.98883428e+00 2.96203848e-01 4.66028575e+00 5.32266288e+00 4.51961116e+00 5.45646153e+00
1.07218750e+00 5.01068703e+00 4.98905419e+00 2.95642672e-01 4.65825174e+00 5.32295376e+00 4.51764805e+00 5.45842609e+00
1.07281250e+00 5.01034989e+00 4.98937989e+00 2.95525373e-01 4.66106427e+00 5.32168454e+00 4.51486297e+00 5.45921942e+00
1.07343750e+00 5.00983718e+00 4.98976833e+00 2.95762359e-01 4.66259416e+00 5.32323756e+00 4.51579363e+00 5.45893969e+00
1.07406250e+00 5.01030193e+00 4.99000548e+00 2.95931186e-01 4.66161117e+00 5.32245620e+00 4.51846250e+00 5.45786745e+00
1.07468750e+00 5.00953979e+00 4.98966249e+00 2.95783234e-01 4.65945003e+00 5.32393646e+00 4.51674223e+00 5.45452928e+00
1.07531250e+00 5.00946495e+00 4.98922938e+00 2.95640324e-01 4.65749690e+00 5.32318402e+00 4.51893769e+00 5.45488365e+00
1.07593750e+00 5.00968660e+00 4.98887588e+00 2.95956724e-01 4.65672329e+00 5.32073678e+00 4.51777660e+00 5.45589620e+00
1.07656250e+00 5.00933782e+00 4.98879389e+00 2.96225419e-01 4.66082854e+00 5.32220575e+00 4.51898312e+00 5.45416384e+00
1.07718750e+00 5.00977432e+00 4.98891104e+00 2.96602308e-01 4.66103187e+00 5.31955691e+00 4.52168342e+00 5.45265696e+00
1.07781250e+00 5.01041141e+00 4.98901860e+00 2.96781082e-01 4.65944565e+00 5.32239545e+00 4.52118536e+00 5.45558261e+00
1.07843750e+00 5.01017411e+00 4.98929816e+00 2.96602315e-01 4.65933840e+00 5.32168897e+00 4.51857793e+00 5.45623343e+00
1.07906250e+00 5.00964308e+00 4.98949198e+00 2.96088048e-01 4.65880179e+00 5.32171435e+00 4.51668826e+00 5.45797339e+00
1.07968750e+00 5.01025651e+00 4.98960507e+00 2.95635526e-01 4.66133083e+00 5.32274228e+00 4.51965415e+00 5.45582373e+00
1.08031250e+00 5.01078189e+00 4.98953530e+00 2.95591502e-01 4.66155165e+00 5.32258948e+00 4.51796144e+00 5.45234370e+00
1.08093750e+00 5.01036187e+00 4.98917712e+00 2.95596046e-01 4.65884787e+00 5.32169535e+00 4.51989123e+00 5.45692769e+00
1.08156250e+00 5.01050174e+00 4.98900145e+00 2.95773860e-01 4.65818340e+00 5.32376973e+00 4.51811401e+00 5.45791950e+00
1.08218750e+00 5.00909730e+00 4.98931693e+00 2.95978311e-01 4.65902465e+00 5.32398082e+00 4.51917350e+00 5.45823931e+00
1.08281250e+00 5.01022358e+00 4.98965204e+00 2.95981565e-01 4.66329261e+00 5.32250221e+00 4.52019850e+00 5.45611219e+00
1.08343750e+00 5.01140871e+00 4.98967102e+00 2.95941582e-01 4.66205982e+00 5.32352871e+00 4.51986799e+00 5.45235864e+00
1.08406250e+00 5.01075750e+00 4.98939422e+00 2.95999816e-01 4.65956017e+00 5.32134340e+00 4.51808587e+00 5.45183448e+00
1.08468750e+00 5.01074533e+00 4.98895986e+00 2.96111921e-01 4.65751471e+00 5.32206970e+00 4.51864905e+00 5.45443046e+00
1.08531250e+00 5.01030833e+00 4.98875890e+00 2.96107246e-01 4.65717952e+00 5.32285963e+00 4.51938214e+00 5.45555221e+00
1.08593750e+00 5.00872982e+00 4.98908387e+00 2.95768439e-01 4.66223847e+00 5.32317281e+00 4.51935228e+00 5.45753233e+00
1.08656250e+00 5.00870251e+00 4.98936841e+00 2.95558887e-01 4.66408535e+00 5.32223492e+00 4.52020924e+00 5.45963544e+00
1.08718750e+00 5.00880783e+00 4.98970985e+00 2.95855066e-01 4.65998482e+00 5.32260700e+00 4.51824932e+00 5.46006057e+00
1.08781250e+00 5.00942035e+00 4.98964886e+00 2.96289801e-01 4.65649210e+00 5.32185415e+00 4.51626553e+00 5.45856935e+00
1.08843750e+00 5.00934696e+00 4.98955024e+00 2.96413578e-01 4.65895179e+00 5.32203710e+00 4.51808037e+00 5.46050030e+00
1.08906250e+00 5.00958300e+00 4.98919947e+00 2.96166109e-01 4.66131282e+00 5.32181537e+00 4.51761237e+00 5.45811026e+00
1.08968750e+00 5.00965914e+00 4.98899870e+00 2.95999557e-01 4.66334606e+00 5.32454116e+00 4.52119428e+00 5.45633372e+00
1.09031250e+00 5.00996733e+00 4.98899467e+00 2.95935972e-01 4.66210711e+00 5.32507655e+00 4.51934559e+00 5.45622049e+00
1.09093750e+00 5.00926003e+00 4.98911912e+00 2.95924351e-01 4.65960226e+00 5.32360549e+00 4.51920752e+00 5.45663506e+00
1.09156250e+00 5.00821304e+00 4.98905799e+00 2.95807923e-01 4.65720833e+00 5.32489738e+00 4.51811614e+00 5.45864699e+00
1.09218750e+00 5.00824312e+00 4.98901973e+00 2.95957631e-01 4.66123750e+00 5.32347830e+00 4.52195361e+00 5.45886009e+00
1.09281250e+00 5.00842664e+00 4.98924975e+00 2.96150486e-01 4.65968605e+00 5.32106622e+00 4.51983794e+00 5.45864017e+00
1.09343750e+00 5.00861436e+00 4.98939896e+00 2.95983856e-01 4.66016450e+00 5.32408556e+00 4.52056025e+00 5.45914228e+00
1.09406250e+00 5.00917098e+00 4.98938731e+00 2.95660852e-01 4.66163844e+00 5.32172175e+00 4.51726536e+00 5.45852314e+00
1.09468750e+00 5.00956698e+00 4.98914549e+00 2.95756391e-01 4.65931076e+00 5.32138150e+00 4.51650362e+00 5.45663453e+00
1.09531250e+00 5.00914513e+00 4.98912131e+00 2.96151515e-01 4.66246892e+00 5.32129277e+00 4.51765435e+00 5.45455783e+00
1.09593750e+00 5.00878832e+00 4.98907434e+00 2.96221444e-01 4.66206400e+00 5.32351910e+00 4.51939111e+00 5.45546979e+00
1.09656250e+00 5.00941025e+00 4.98927966e+00 2.95675714e-01 4.65874672e+00 5.32281777e+00 4.52117722e+00 5.45731142e+00
1.09718750e+00 5.00879136e+00 4.98941981e+00 2.95252694e-01 4.66116912e+00 5.32505856e+00 4.51786976e+00 5.45605227e+00
1.09781250e+00 5.00959654e+00 4.98922800e+00 2.95465977e-01 4.65742329e+00 5.32453756e+00 4.51812211e+00 5.45578504e+00
1.09843750e+00 5.00940956e+00 4.98886134e+00 2.96046376e-01 4.65881561e+00 5.32214690e+00 4.51785131e+00 5.45686845e+00
1.09906250e+00 5.00967291e+00 4.98887234e+00 2.96419728e-01 4.66206088e+00 5.32158022e+00 4.51931854e+00 5.45489299e+00
1.09968750e+00 5.00985730e+00 4.98922707e+00 2.96163284e-01 4.66155547e+00 5.32211360e+00 4.51832084e+00 5.45408544e+00
1.10031250e+00 5.00937619e+00 4.98954277e+00 2.95822932e-01 4.66039665e+00 5.32267212e+00 4.51802636e+00 5.45363173e+00
1.10093750e+00 5.00978310e+00 4.98944584e+00 2.95693195e-01 4.66189015e+00 5.32217398e+00 4.51847282e+00 5.45547541e+00
1.10156250e+00 5.00911933e+00 4.98892018e+00 2.95736770e-01 4.66193427e+00 5.32178442e+00 4.51811279e+00 5.45765804e+00
1.10218750e+00 5.00923264e+00 4.98862701e+00 2.95894452e-01 4.66385541e+00 5.32199255e+00 4.51668624e+00 5.45434230e+00
1.10281250e+00 5.00828770e+00 4.98877718e+00 2.96118458e-01 4.66054020e+00 5.32422208e+00 4.51972781e+00 5.45571650e+00
1.10343750e+00 5.00842950e+00 4.98917827e+00 2.95961652e-01 4.65615326e+00 5.32155402e+00 4.52089011e+00 5.45712847e+00
1.10406250e+00 5.00906640e+00 4.98942726e+00 2.95507616e-01 4.65832919e+00 5.32034105e+00 4.51991369e+00 5.45727797e+00
1.10468750e+00 5.00978544e+00 4.98920961e+00 2.95415828e-01 4.66083664e+00 5.32125614e+00 4.51898564e+00 5.45594915e+00
1.10531250e+00 5.00885551e+00 4.98926779e+00 2.95598159e-01 4.66308954e+00 5.32027274e+00 4.51825510e+00 5.45358572e+00
1.10593750e+00 5.00781237e+00 4.98932326e+00 2.95803065e-01 4.66272619e+00 5.32090981e+00 4.51912110e+00 5.45662118e+00
1.10656250e+00 5.00831230e+00 4.98923123e+00 2.95952525e-01 4.66139329e+00 5.32304561e+00 4.51993527e+00 5.45743428e+00
1.10718750e+00 5.00963146e+00 4.98914764e+00 2.95915113e-01 4.65867764e+00 5.32569280e+00 4.51875531e+00 5.45827548e+00
1.10781250e+00 5.00943375e+00 4.98907663e+00 2.95947542e-01 4.65880522e+00 5.32478783e+00 4.51868877e+00 5.45607571e+00
1.10843750e+00 5.00915481e+00 4.98916698e+00 2.96061066e-01 4.65929507e+00 5.32311077e+00 4.51852511e+00 5.45520046e+00
1.10906250e+00 5.00854506e+00 4.98912508e+00 2.96080370e-01 4.66226276e+00 5.32218159e+00 4.51824345e+00 5.45225980e+00
1.10968750e+00 5.00922119e+00 4.98891330e+00 2.95917479e-01 4.65917092e+00 5.32391250e+00 4.52065227e+00 5.45320894e+00
1.11031250e+00 5.00821950e+00 4.98893158e+00 2.95614039e-01 4.65948892e+00 5.32454624e+00 4.52063969e+00 5.45667609e+00
1.11093750e+00 5.00888251e+00 4.98927590e+00 2.95670447e-01 4.65947881e+00 5.32327421e+00 4.51752786e+00 5.45653335e+00
1.11156250e+00 5.00951208e+00 4.98952481e+00 2.96076428e-01 4.66530328e+00 5.32169264e+00 4.51885677e+00 5.45949008e+00
1.11218750e+00 5.00926597e+00 4.98921406e+00 2.96180928e-01 4.66444366e+00 5.31826982e+00 4.52132179e+00 5.45720179e+00
1.11281250e+00 5.00920585e+00 4.98900327e+00 2.96038650e-01 4.66155612e+00 5.31973700e+00 4.51721568e+00 5.45710877e+00
1.11343750e+00 5.01008093e+00 4.98941082e+00 2.95849283e-01 4.65950992e+00 5.32284882e+00 4.51653770e+00 5.45976614e+00
1.11406250e+00 5.00979367e+00 4.98979697e+00 2.95896458e-01 4.65955495e+00 5.32348108e+00 4.51761996e+00 5.46115356e+00
1.11468750e+00 5.00900933e+00 4.98977028e+00 2.96181416e-01 4.66160259e+00 5.32421872e+00 4.51925411e+00 5.45762453e+00
1.11531250e+00 5.00894738e+00 4.98914013e+00 2.96138450e-01 4.66171390e+00 5.32348783e+00 4.51982801e+00 5.45784884e+00
1.11593750e+00 5.00742942e+00 4.98851499e+00 2.95819782e-01 4.65957922e+00 5.32163301e+00 4.51999641e+00 5.45772463e+00
1.11656250e+00 5.00832147e+00 4.98827550e+00 2.95581302e-01 4.65749207e+00 5.31889331e+00 4.52019634e+00 5.45422063e+00
1.11718750e+00 5.00807982e+00 4.98861425e+00 2.95211746e-01 4.65820941e+00 5.32010718e+00 4.52221936e+00 5.45311634e+00
1.11781250e+00 5.00853907e+00 4.98914548e+00 2.95448516e-01 4.66189321e+00 5.32535305e+00 4.52074984e+00 5.45288914e+00
1.11843750e+00 5.01004722e+00 4.98930327e+00 2.95769269e-01 4.65857810e+00 5.32416847e+00 4.52325111e+00 5.45324911e+00
1.11906250e+00 5.01019424e+00 4.98908043e+00 2.95700302e-01 4.66066613e+00 5.32284309e+00 4.52170104e+00 5.45604462e+00
1.11968750e+00 5.01020796e+00 4.98945422e+00 2.95693077e-01 4.66052462e+00 5.32197136e+00 4.51917551e+00 5.45782764e+00
1.12031250e+00 5.00914286e+00 4.99018248e+00 2.95979578e-01 4.66158067e+00 5.32219734e+00 4.52020751e+00 5.45829547e+00
1.12093750e+00 5.00875312e+00 4.99023393e+00 2.96476067e-01 4.65833154e+00 5.32277108e+00 4.52158242e+00 5.45861307e+00
1.12156250e+00 5.00806109e+00 4.98956452e+00 2.96460256e-01 4.65779307e+00 5.32211474e+00 4.51956992e+00 5.45842942e+00
1.12218750e+00 5.00839113e+00 4.98878428e+00 2.95635367e-01 4.65951668e+00 5.32321112e+00 4.51714548e+00 5.45686428e+00
1.12281250e+00 5.00931901e+00 4.98849333e+00 2.95116924e-01 4.66079147e+00 5.31910370e+00 4.51868506e+00 5.45656340e+00
1.12343750e+00 5.00717008e+00 4.98888135e+00 2.95323518e-01 4.66256490e+00 5.32207610e+00 4.51842480e+00 5.45669815e+00
1.12406250e+00 5.00810072e+00 4.98907165e+00 2.95601852e-01 4.66080115e+00 5.32270780e+00 4.51929081e+00 5.45591157e+00
1.12468750e+00 5.00963192e+00 4.98886996e+00 2.95536767e-01 4.66095061e+00 5.32530692e+00 4.51955470e+00 5.45652144e+00
1.12531250e+00 5.00967687e+00 4.98876600e+00 2.95330017e-01 4.65783899e+00 5.32395503e+00 4.52106961e+00 5.45255582e+00
1.12593750e+00 5.00933514e+00 4.98930023e+00 2.95607354e-01 4.66012052e+00 5.32408899e+00 4.52029794e+00 5.45745097e+00
1.12656250e+00 5.00958406e+00 4.98992322e+00 2.96086685e-01 4.66154023e+00 5.32336652e+00 4.51976342e+00 5.45772951e+00
1.12718750e+00 5.00914384e+00 4.98997724e+00 2.96224186e-01 4.66140407e+00 5.32284786e+00 4.51943364e+00 5.45673048e+00
1.12781250e+00 5.00903117e+00 4.98950343e+00 2.96095632e-01 4.66055438e+00 5.32326070e+00 4.51733755e+00 5.45385113e+00
1.12843750e+00 5.00919822e+00 4.98899891e+00 2.95811589e-01 4.66007223e+00 5.32289993e+00 4.51797314e+00 5.45580479e+00
1.12906250e+00 5.00889865e+00 4.98874213e+00 2.95562787e-01 4.65867425e+00 5.32218168e+00 4.51717443e+00 5.45770029e+00
1.12968750e+00 5.00856201e+00 4.98873011e+00 2.95342991e-01 4.65901261e+00 5.32231260e+00 4.51983748e+00 5.45804727e+00
1.13031250e+00 5.00935997e+00 4.98871485e+00 2.95526861e-01 4.66147507e+00 5.32268761e+00 4.51867817e+00 5.45354319e+00
1.13093750e+00 5.00915560e+00 4.98880782e+00 2.95574251e-01 4.66349982e+00 5.32049012e+00 4.51979475e+00 5.45954652e+00
1.13156250e+00 5.00883525e+00 4.98932917e+00 2.95853234e-01 4.66237510e+00 5.32193460e+00 4.52129281e+00 5.45582488e+00
1.13218750e+00 5.00958795e+00 4.98975846e+00 2.96093975e-01 4.65919479e+00 5.32199446e+00 4.51910967e+00 5.45706483e+00
1.13281250e+00 5.00939934e+00 4.98972508e+00 2.95966778e-01 4.65844018e+00 5.32048737e+00 4.52036855e+00 5.45768218e+00
1.13343750e+00 5.00932342e+00 4.98948742e+00 2.95534713e-01 4.66022931e+00 5.32116882e+00 4.51909624e+00 5.45714694e+00
1.13406250e+00 5.00890125e+00 4.98901472e+00 2.95272962e-01 4.66000548e+00 5.32280908e+00 4.51921324e+00 5.45597244e+00
1.13468750e+00 5.00880941e+00 4.98897435e+00 2.95388268e-01 4.66148528e+00 5.32229067e+00 4.51955499e+00 5.45939405e+00
1.13531250e+00 5.00939908e+00 4.98881407e+00 2.95603730e-01 4.66247280e+00 5.32092589e+00 4.51660388e+00 5.45988045e+00
1.13593750e+00 5.00954281e+00 4.98889631e+00 2.95696541e-01 4.66069556e+00 5.32387007e+00 4.52054197e+00 5.45750571e+00
1.13656250e+00 5.00978776e+00 4.98904637e+00 2.95684418e-01 4.66176529e+00 5.32461098e+00 4.51903351e+00 5.45654197e+00
1.13718750e+00 5.00888054e+00 4.98931971e+00 2.95451090e-01 4.66016064e+00 5.32454747e+00 4.51857534e+00 5.45335148e+00
1.13781250e+00 5.00920571e+00 4.98937276e+00 2.95550183e-01 4.66117246e+00 5.32274302e+00 4.51880505e+00 5.45395947e+00
1.13843750e+00 5.00800632e+00 4.98919127e+00 2.95746137e-01 4.66228012e+00 5.32014682e+00 4.51932883e+00 5.45436084e+00
1.13906250e+00 5.00817717e+00 4.98905794e+00 2.95707849e-01 4.65999257e+00 5.32186876e+00 4.52003043e+00 5.45514867e+00
1.13968750e+00 5.00863051e+00 4.98895789e+00 2.95537475e-01 4.65964061e+00 5.32298233e+00 4.51816522e+00 5.45172863e+00
1.14031250e+00 5.00908809e+00 4.98905338e+00 2.95541874e-01 4.66220012e+00 5.32049163e+00 4.52003027e+00 5.45425347e+00
1.14093750e+00 5.00859471e+00 4.98926960e+00 2.95623962e-01 4.65896812e+00 5.32002605e+00 4.51951708e+00 5.45838187e+00
1.14156250e+00 5.00893101e+00 4.98951364e+00 2.95526683e-01 4.66005744e+00 5.32011422e+00 4.52093096e+00 5.45800036e+00
1.14218750e+00 5.00921305e+00 4.98945641e+00 2.95307851e-01 4.66194570e+00 5.32137363e+00 4.51914765e+00 5.45700795e+00
1.14281250e+00 5.00882173e+00 4.98906799e+00 2.95536131e-01 4.65988569e+00 5.32480635e+00 4.51984073e+00 5.45317312e+00
1.14343750e+00 5.00874840e+00 4.98874165e+00 2.95749576e-01 4.65942741e+00 5.32474051e+00 4.51918480e+00 5.45329950e+00
1.14406250e+00 5.00950017e+00 4.98889865e+00 2.95836884e-01 4.65978999e+00 5.32503729e+00 4.51955999e+00 5.45365971e+00
1.14468750e+00 5.01001373e+00 4.98931155e+00 2.95698741e-01 4.65887343e+00 5.32322470e+00 4.52081716e+00 5.45129016e+00
1.14531250e+00 5.00915516e+00 4.98930926e+00 2.95562940e-01 4.66218684e+00 5.32308339e+00 4.52316171e+00 5.45374486e+00
1.14593750e+00 5.00939865e+00 4.98895833e+00 2.95710302e-01 4.65951481e+00 5.32302431e+00 4.51936985e+00 5.45253427e+00
1.14656250e+00 5.00864042e+00 4.98879166e+00 2.95745550e-01 4.66100429e+00 5.32051772e+00 4.51627167e+00 5.45472065e+00
1.14718750e+00 5.00738609e+00 4.98884707e+00 2.95320161e-01 4.66233950e+00 5.31800653e+00 4.51809339e+00 5.45188734e+00
1.14781250e+00 5.00861195e+00 4.98907394e+00 2.94985181e-01 4.66331196e+00 5.32146721e+00 4.52220706e+00 5.45461188e+00
1.14843750e+00 5.00890595e+00 4.98905567e+00 2.95330827e-01 4.66199784e+00 5.32245886e+00 4.51966754e+00 5.45630531e+00
1.14906250e+00 5.00887852e+00 4.98909920e+00 2.95686876e-01 4.66143937e+00 5.32431982e+00 4.51979266e+00 5.45727658e+00
1.14968750e+00 5.00782815e+00 4.98904569e+00 2.96000150e-01 4.65948275e+00 5.32411883e+00 4.51961861e+00 5.45512828e+00
1.15031250e+00 5.00715031e+00 4.98915774e+00 2.96049014e-01 4.66049473e+00 5.32435812e+00 4.52241327e+00 5.45535513e+00
1.15093750e+00 5.00692771e+00 4.98910997e+00 2.95617251e-01 4.65927033e+00 5.32285487e+00 4.52311343e+00 5.45247770e+00
1.15156250e+00 5.00745735e+00 4.98890651e+00 2.95154460e-01 4.65889223e+00 5.32153890e+00 4.51921150e+00 5.45375605e+00
1.15218750e+00 5.00956194e+00 4.98906284e+00 2.94841831e-01 4.66260045e+00 5.31852690e+00 4.51945337e+00 5.45300615e+00
1.15281250e+00 5.00950914e+00 4.98908081e+00 2.95142661e-01 4.66378296e+00 5.32183868e+00 4.51964113e+00 5.45421156e+00
1.15343750e+00 5.00852768e+00 4.98903603e+00 2.95698213e-01 4.66093018e+00 5.32197083e+00 4.52084112e+00 5.45716511e+00
1.15406250e+00 5.00819679e+00 4.98901511e+00 2.95990431e-01 4.65905801e+00 5.32424959e+00 4.52269143e+00 5.45647738e+00
1.15468750e+00 5.00710526e+00 4.98890039e+00 2.95726570e-01 4.66092346e+00 5.32368227e+00 4.52294308e+00 5.45839172e+00
1.15531250e+00 5.00799248e+00 4.98857176e+00 2.94917429e-01 4.66172597e+00 5.32223665e+00 4.52028771e+00 5.45378850e+00
1.15593750e+00 5.00814170e+00 4.98829149e+00 2.94853975e-01 4.65818141e+00 5.32002779e+00 4.51998782e+00 5.45275624e+00
1.15656250e+00 5.00727507e+00 4.98838476e+00 2.95348196e-01 4.65730428e+00 5.31846206e+00 4.51973370e+00 5.45557123e+00
1.15718750e+00 5.00846181e+00 4.98887362e+00 2.95802537e-01 4.65947304e+00 5.32271234e+00 4.51957819e+00 5.45419203e+00
1.15781250e+00 5.00812772e+00 4.98949930e+00 2.95485481e-01 4.66412567e+00 5.32496104e+00 4.51993147e+00 5.45712268e+00
1.15843750e+00 5.00886837e+00 4.98963213e+00 2.95015762e-01 4.66471095e+00 5.32197463e+00 4.51985632e+00 5.45741977e+00
1.15906250e+00 5.00919473e+00 4.98980336e+00 2.95272784e-01 4.66344334e+00 5.32221873e+00 4.52168927e+00 5.45758967e+00
1.15968750e+00 5.00901128e+00 4.98999807e+00 2.95890272e-01 4.66098971e+00 5.32286620e+00 4.51977798e+00 5.45395424e+00
1.16031250e+00 5.00928019e+00 4.98972833e+00 2.95876917e-01 4.66182441e+00 5.32341865e+00 4.52176895e+00 5.45346054e+00
1.16093750e+00 5.00915544e+00 4.98931466e+00 2.95291594e-01 4.66069378e+00 5.32159978e+00 4.52298853e+00 5.45515322e+00
1.16156250e+00 5.00773142e+00 4.98871178e+00 2.94831315e-01 4.65858709e+00 5.32204577e+00 4.52021723e+00 5.45662767e+00
1.16218750e+00 5.00905826e+00 4.98815223e+00 2.94717992e-01 4.66006501e+00 5.31865595e+00 4.52068805e+00 5.45438582e+00
1.16281250e+00 5.00818752e+00 4.98825936e+00 2.95213419e-01 4.65944936e+00 5.32030434e+00 4.51906267e+00 5.45176689e+00
1.16343750e+00 5.00769265e+00 4.98867339e+00 2.95508965e-01 4.65972585e+00 5.32003582e+00 4.52023297e+00 5.45459286e+00
1.16406250e+00 5.00922545e+00 4.98887176e+00 2.95176507e-01 4.66086462e+00 5.32203986e+00 4.52047331e+00 5.45567229e+00
1.16468750e+00 5.00936588e+00 4.98891255e+00 2.94840832e-01 4.66088338e+00 5.32320170e+00 4.52020793e+00 5.45427431e+00
1.16531250e+00 5.00953735e+00 4.98893895e+00 2.94826295e-01 4.66222045e+00 5.32190087e+00 4.52029051e+00 5.45295077e+00
1.16593750e+00 5.00915480e+00 4.98907875e+00 2.95117824e-01 4.66440111e+00 5.32204005e+00 4.51860841e+00 5.45026741e+00
1.16656250e+00 5.00864434e+00 4.98956790e+00 2.95526471e-01 4.65992438e+00 5.32353503e+00 4.51811968e+00 5.44889038e+00
1.16718750e+00 5.00915202e+00 4.98981903e+00 2.95382770e-01 4.66101443e+00 5.32471002e+00 4.52027751e+00 5.45369498e+00
1.16781250e+00 5.00913050e+00 4.98955046e+00 2.95386101e-01 4.65991685e+00 5.31947375e+00 4.52319085e+00 5.45464898e+00
1.16843750e+00 5.00933670e+00 4.98889740e+00 2.95310652e-01 4.66199062e+00 5.32039695e+00 4.52249920e+00 5.45455971e+00
1.16906250e+00 5.00920778e+00 4.98854328e+00 2.95472516e-01 4.66409288e+00 5.32159645e+00 4.52328646e+00 5.45532745e+00
1.16968750e+00 5.00784347e+00 4.98840794e+00 2.95651984e-01 4.66025371e+00 5.32283748e+00 4.52024703e+00 5.45682392e+00
1.17031250e+00 5.00807804e+00 4.98877022e+00 2.95563740e-01 4.66128126e+00 5.32309323e+00 4.51989996e+00 5.45880849e+00
1.17093750e+00 5.00811549e+00 4.98930253e+00 2.95105697e-01 4.66111563e+00 5.32149656e+00 4.52158886e+00 5.45749654e+00
1.17156250e+00 5.00817686e+00 4.98901801e+00 2.94619323e-01 4.65811544e+00 5.32007642e+00 4.51687176e+00 5.45371243e+00
1.17218750e+00 5.00828701e+00 4.98886095e+00 2.94610780e-01 4.66042243e+00 5.32156739e+00 4.51983619e+00 5.45520466e+00
1.17281250e+00 5.00806108e+00 4.98888894e+00 2.94791807e-01 4.65997779e+00 5.32286355e+00 4.52065045e+00 5.45584669e+00
1.17343750e+00 5.00833422e+00 4.98904954e+00 2.95153350e-01 4.65979632e+00 5.32276424e+00 4.52318927e+00 5.45720121e+00
1.17406250e+00 5.00874056e+00 4.98920113e+00 2.95052065e-01 4.66139240e+00 5.32215164e+00 4.52310737e+00 5.45644781e+00
1.17468750e+00 5.00698282e+00 4.98897677e+00 2.95024453e-01 4.66102124e+00 5.32131836e+00 4.52100564e+00 5.45379361e+00
1.17531250e+00 5.00679503e+00 4.98890797e+00 2.95197538e-01 4.66273379e+00 5.32097902e+00 4.51668821e+00 5.45053456e+00
1.17593750e+00 5.00732722e+00 4.98902995e+00 2.95428334e-01 4.66213501e+00 5.31995154e+00 4.51985788e+00 5.45437879e+00
1.17656250e+00 5.00734977e+00 4.98927040e+00 2.95604165e-01 4.66179746e+00 5.31934292e+00 4.52090232e+00 5.45226725e+00
1.17718750e+00 5.00742079e+00 4.98915556e+00 2.95528572e-01 4.65947921e+00 5.32334831e+00 4.52261324e+00 5.45135651e+00
1.17781250e+00 5.00696058e+00 4.98882217e+00 2.95143620e-01 4.66101893e+00 5.32295544e+00 4.52232102e+00 5.45145139e+00
1.17843750e+00 5.00673882e+00 4.98859080e+00 2.94622024e-01 4.66148552e+00 5.32442872e+00 4.51695514e+00 5.45294889e+00
1.17906250e+00 5.00755843e+00 4.98891193e+00 2.93986323e-01 4.66074774e+00 5.32206276e+00 4.51919691e+00 5.45525421e+00
1.17968750e+00 5.00873645e+00 4.98906789e+00 2.94169217e-01 4.66441363e+00 5.31724140e+00 4.52178716e+00 5.45507447e+00
1.18031250e+00 5.00806302e+00 4.98893013e+00 2.94800562e-01 4.66231446e+00 5.32298009e+00 4.52073409e+00 5.45406855e+00
1.18093750e+00 5.00806397e+00 4.98866334e+00 2.95192949e-01 4.66246014e+00 5.32293332e+00 4.51977620e+00 5.45449969e+00
1.18156250e+00 5.00750518e+00 4.98870930e+00 2.94990295e-01 4.66121106e+00 5.32168450e+00 4.51810008e+00 5.45535863e+00
1.18218750e+00 5.00710034e+00 4.98905089e+00 2.94600806e-01 4.65964978e+00 5.32036601e+00 4.51758771e+00 5.45626965e+00
1.18281250e+00 5.00755170e+00 4.98893815e+00 2.94718314e-01 4.66185596e+00 5.31717667e+00 4.52097437e+00 5.45396773e+00
1.18343750e+00 5.00759654e+00 4.98855023e+00 2.95026563e-01 4.65951244e+00 5.31728062e+00 4.51767975e+00 5.45188471e+00
1.18406250e+00 5.00758033e+00 4.98863031e+00 2.95181237e-01 4.65930242e+00 5.32446974e+00 4.51720790e+00 5.45336017e+00
1.18468750e+00 5.00679234e+00 4.98922912e+00 2.94833805e-01 4.66394364e+00 5.32500492e+00 4.52147389e+00 5.45675842e+00
1.18531250e+00 5.00783825e+00 4.98943609e+00 2.94653178e-01 4.66212989e+00 5.32390451e+00 4.52203905e+00 5.45798738e+00
1.18593750e+00 5.00768468e+00 4.98908478e+00 2.94742314e-01 4.66119894e+00 5.32359289e+00 4.52377185e+00 5.45597484e+00
1.18656250e+00 5.00821556e+00 4.98872143e+00 2.94265585e-01 4.66102198e+00 5.32242639e+00 4.52165956e+00 5.45423045e+00
1.18718750e+00 5.00801742e+00 4.98830970e+00 2.93654041e-01 4.66067492e+00 5.32015474e+00 4.51965422e+00 5.45271946e+00
1.18781250e+00 5.00858098e+00 4.98854145e+00 2.93887846e-01 4.66024062e+00 5.32092156e+00 4.51954595e+00 5.45189205e+00
1.18843750e+00 5.00857067e+00 4.98939417e+00 2.94779648e-01 4.66266904e+00 5.32030225e+00 4.52293091e+00 5.45006825e+00
1.18906250e+00 5.00794260e+00 4.98964881e+00 2.95156378e-01 4.66485784e+00 5.32031892e+00 4.52082846e+00 5.45317674e+00
1.18968750e+00 5.00676327e+00 4.98940483e+00 2.94854844e-01 4.66247062e+00 5.31878512e+00 4.52031478e+00 5.45097934e+00
1.19031250e+00 5.00642986e+00 4.98913056e+00 2.94192521e-01 4.66078021e+00 5.31653655e+00 4.51636923e+00 5.45133220e+00
1.19093750e+00 5.00739654e+00 4.98878376e+00 2.94142106e-01 4.66241191e+00 5.31726356e+00 4.51939407e+00 5.45121693e+00
1.19156250e+00 5.00785512e+00 4.98836605e+00 2.94647471e-01 4.65970221e+00 5.32067995e+00 4.52192391e+00 5.45284786e+00
1.19218750e+00 5.00728251e+00 4.98850798e+00 2.94770118e-01 4.65870754e+00 5.32454728e+00 4.52328052e+00 5.45405965e+00
1.19281250e+00 5.00699847e+00 4.98878440e+00 2.94396029e-01 4.66035814e+00 5.32136157e+00 4.52149702e+00 5.45528155e+00
1.19343750e+00 5.00745401e+00 4.98890203e+00 2.93861364e-01 4.65860012e+00 5.32051097e+00 4.52122198e+00 5.45508858e+00
1.19406250e+00 5.00802199e+00 4.98900975e+00 2.93848732e-01 4.66143023e+00 5.32109688e+00 4.51982414e+00 5.45270003e+00
1.19468750e+00 5.00664111e+00 4.98910176e+00 2.94153339e-01 4.66485782e+00 5.32297612e+00 4.52484814e+00 5.44818318e+00
1.19531250e+00 5.00540811e+00 4.98928960e+00 2.94549244e-01 4.66533919e+00 5.32350977e+00 4.52368448e+00 5.45408767e+00
1.19593750e+00 5.00706221e+00 4.98937075e+00 2.94590803e-01 4.66370646e+00 5.32179165e+00 4.52037045e+00 5.45283881e+00
1.19656250e+00 5.00772276e+00 4.98913592e+00 2.94467451e-01 4.65775686e+00 5.32165781e+00 4.52024199e+00 5.45157890e+00
1.19718750e+00 5.00655202e+00 4.98865684e+00 2.94383222e-01 4.65809071e+00 5.31827303e+00 4.51654062e+00 5.45437721e+00
1.19781250e+00 5.00746281e+00 4.98865868e+00 2.94385054e-01 4.66458585e+00 5.31594059e+00 4.51896383e+00 5.45367011e+00
1.19843750e+00 5.00814435e+00 4.98896181e+00 2.94392175e-01 4.66304547e+00 5.31960464e+00 4.52274232e+00 5.45482048e+00
1.19906250e+00 5.00733038e+00 4.98910184e+00 2.94086742e-01 4.66335675e+00 5.32186501e+00 4.52391408e+00 5.45372497e+00
1.19968750e+00 5.00699673e+00 4.98862792e+00 2.93726658e-01 4.66271468e+00 5.32090731e+00 4.52171392e+00 5.45440562e+00
1.20031250e+00 5.00764743e+00 4.98860278e+00 2.93594264e-01 4.66109351e+00 5.32029243e+00 4.52000963e+00 5.45186310e+00
1.20093750e+00 5.00789929e+00 4.98884563e+00 2.93604127e-01 4.66345233e+00 5.32077299e+00 4.52193331e+00 5.45268092e+00
1.20156250e+00 5.00787588e+00 4.98911481e+00 2.93760456e-01 4.66243153e+00 5.32345742e+00 4.52437307e+00 5.45337686e+00
1.20218750e+00 5.00783022e+00 4.98931955e+00 2.94137488e-01 4.66029233e+00 5.32281282e+00 4.52309335e+00 5.45354624e+00
1.20281250e+00 5.00833628e+00 4.98939101e+00 2.94603477e-01 4.65873970e+00 5.32278229e+00 4.52047219e+00 5.45282724e+00
1.20343750e+00 5.00840329e+00 4.98915199e+00 2.95093864e-01 4.66029471e+00 5.32243547e+00 4.51981732e+00 5.45050718e+00
1.20406250e+00 5.00802279e+00 4.98884635e+00 2.94862935e-01 4.66106455e+00 5.32016153e+00 4.51968650e+00 5.44673505e+00
1.20468750e+00 5.00877912e+00 4.98895414e+00 2.94291438e-01 4.65981960e+00 5.31992474e+00 4.52198223e+00 5.44953907e+00
1.20531250e+00 5.00756241e+00 4.98891325e+00 2.93826582e-01 4.66281334e+00 5.32014993e+00 4.52387305e+00 5.45184377e+00
1.20593750e+00 5.00758572e+00 4.98848161e+00 2.93858656e-01 4.66322294e+00 5.32352768e+00 4.52080008e+00 5.45428311e+00
1.20656250e+00 5.00767544e+00 4.98837511e+00 2.94036199e-01 4.65989861e+00 5.31913195e+00 4.51948830e+00 5.45251961e+00
1.20718750e+00 5.00736786e+00 4.98850717e+00 2.94035733e-01 4.66159609e+00 5.32236055e+00 4.52218775e+00 5.45198855e+00
1.20781250e+00 5.00718447e+00 4.98881833e+00 2.93986291e-01 4.65877577e+00 5.31985382e+00 4.51743715e+00 5.45374703e+00
1.20843750e+00 5.00679064e+00 4.98908115e+00 2.93968906e-01 4.65823945e+00 5.32186119e+00 4.52182663e+00 5.45449777e+00
1.20906250e+00 5.00732078e+00 4.98894099e+00 2.93819050e-01 4.66067795e+00 5.32098482e+00 4.51817877e+00 5.45366619e+00
1.20968750e+00 5.00635146e+00 4.98834585e+00 2.94024745e-01 4.66190689e+00 5.32039418e+00 4.52267393e+00 5.45154742e+00
1.21031250e+00 5.00722144e+00 4.98819688e+00 2.93986155e-01 4.66473845e+00 5.32025642e+00 4.51953930e+00 5.45397005e+00
1.21093750e+00 5.00627997e+00 4.98867676e+00 2.93562088e-01 4.66304011e+00 5.31926552e+00 4.52172258e+00 5.45197052e+00
1.21156250e+00 5.00668861e+00 4.98924013e+00 2.93256492e-01 4.66334030e+00 5.32218809e+00 4.52288365e+00 5.45011373e+00
1.21218750e+00 5.00750747e+00 4.98944140e+00 2.93264099e-01 4.66253520e+00 5.32295468e+00 4.52296113e+00 5.45143665e+00
1.21281250e+00 5.00813544e+00 4.98937206e+00 2.93513479e-01 4.66526347e+00 5.31941592e+00 4.52219715e+00 5.44991500e+00
1.21343750e+00 5.00861913e+00 4.98912597e+00 2.93486190e-01 4.66292440e+00 5.31946225e+00 4.52123312e+00 5.45223186e+00
1.21406250e+00 5.00787290e+00 4.98918180e+00 2.93598604e-01 4.66165214e+00 5.31916422e+00 4.52035138e+00 5.45133438e+00
1.21468750e+00 5.00734640e+00 4.98906243e+00 2.93745162e-01 4.66123790e+00 5.31957407e+00 4.51755806e+00 5.45279278e+00
1.21531250e+00 5.00813286e+00 4.98868281e+00 2.94004987e-01 4.66116786e+00 5.32282115e+00 4.52098832e+00 5.45107561e+00
1.21593750e+00 5.00769404e+00 4.98815325e+00 2.94036733e-01 4.66164840e+00 5.32292509e+00 4.52166395e+00 5.45246178e+00
1.21656250e+00 5.00754287e+00 4.98811135e+00 2.93708647e-01 4.66308990e+00 5.31962291e+00 4.52061128e+00 5.45262916e+00
1.21718750e+00 5.00733162e+00 4.98848495e+00 2.93196305e-01 4.66406344e+00 5.31972635e+00 4.52074927e+00 5.45107668e+00
1.21781250e+00 5.00788364e+00 4.98896411e+00 2.93023287e-01 4.66315125e+00 5.31661665e+00 4.52413351e+00 5.45133700e+00
1.21843750e+00 5.00806284e+00 4.98921625e+00 2.93338427e-01 4.66112794e+00 5.31571118e+00 4.52170974e+00 5.44884009e+00
1.21906250e+00 5.00741491e+00 4.98898773e+00 2.93462467e-01 4.66384658e+00 5.31839628e+00 4.51755922e+00 5.44786592e+00
1.21968750e+00 5.00700137e+00 4.98868268e+00 2.93686689e-01 4.66420200e+00 5.31777939e+00 4.52007048e+00 5.44686171e+00
1.22031250e+00 5.00735119e+00 4.98888027e+00 2.93702131e-01 4.66511747e+00 5.31830890e+00 4.52190935e+00 5.44745697e+00
1.22093750e+00 5.00839183e+00 4.98888262e+00 2.93417133e-01 4.66392236e+00 5.31986274e+00 4.51952153e+00 5.44874214e+00
1.22156250e+00 5.00764255e+00 4.98860837e+00 2.92992631e-01 4.66002835e+00 5.32185786e+00 4.51973982e+00 5.45279894e+00
1.22218750e+00 5.00780197e+00 4.98840422e+00 2.92854340e-01 4.66340041e+00 5.32243905e+00 4.52535001e+00 5.45306240e+00
1.22281250e+00 5.00720828e+00 4.98850942e+00 2.92817492e-01 4.66196473e+00 5.31758464e+00 4.52459381e+00 5.45068003e+00
1.22343750e+00 5.00709877e+00 4.98887379e+00 2.92709558e-01 4.66186606e+00 5.31631899e+00 4.52376541e+00 5.45336442e+00
1.22406250e+00 5.00672324e+00 4.98900775e+00 2.92532303e-01 4.66308775e+00 5.31830444e+00 4.52286393e+00 5.45300109e+00
1.22468750e+00 5.00688324e+00 4.98903399e+00 2.92843295e-01 4.66360101e+00 5.31757366e+00 4.51724614e+00 5.45066108e+00
1.22531250e+00 5.00742901e+00 4.98903284e+00 2.93154503e-01 4.66481075e+00 5.31900744e+00 4.51990403e+00 5.45041648e+00
1.22593750e+00 5.00594270e+00 4.98877543e+00 2.93494310e-01 4.66298523e+00 5.32169741e+00 4.52137740e+00 5.44862229e+00
1.22656250e+00 5.00664039e+00 4.98839972e+00 2.93563699e-01 4.66199950e+00 5.31978128e+00 4.52057514e+00 5.44843068e+00
1.22718750e+00 5.00590604e+00 4.98841486e+00 2.93226576e-01 4.66166619e+00 5.31927805e+00 4.52278819e+00 5.45176139e+00
1.22781250e+00 5.00698994e+00 4.98871769e+00 2.92740079e-01 4.66394876e+00 5.32348753e+00 4.52417300e+00 5.44760348e+00
1.22843750e+00 5.00758440e+00 4.98890065e+00 2.92428930e-01 4.66297022e+00 5.31884051e+00 4.52280557e+00 5.44836479e+00
1.22906250e+00 5.00754440e+00 4.98879301e+00 2.92502533e-01 4.66265553e+00 5.31713932e+00 4.52201683e+00 5.45078268e+00
1.22968750e+00 5.00771780e+00 4.98877917e+00 2.92686866e-01 4.66253312e+00 5.31529655e+00 4.52156928e+00 5.44957682e+00
1.23031250e+00 5.00805136e+00 4.98901239e+00 2.92575305e-01 4.66370422e+00 5.31704419e+00 4.52256830e+00 5.44919922e+00
1.23093750e+00 5.00705888e+00 4.98897564e+00 2.92537203e-01 4.66517980e+00 5.31813219e+00 4.52201739e+00 5.44878126e+00
1.23156250e+00 5.00722244e+00 4.98879486e+00 2.92665715e-01 4.66482353e+00 5.31868667e+00 4.52227019e+00 5.44870580e+00
1.23218750e+00 5.00733271e+00 4.98869708e+00 2.92600651e-01 4.66044924e+00 5.32016226e+00 4.52166173e+00 5.44704503e+00
1.23281250e+00 5.00759859e+00 4.98838869e+00 2.92583929e-01 4.66159676e+00 5.32060675e+00 4.52007348e+00 5.44706337e+00
1.23343750e+00 5.00797189e+00 4.98854816e+00 2.92582851e-01 4.66243008e+00 5.31886814e+00 4.52090006e+00 5.44702874e+00
1.23406250e+00 5.00720145e+00 4.98874363e+00 2.92448865e-01 4.66303780e+00 5.31868742e+00 4.52168143e+00 5.44831420e+00
1.23468750e+00 5.00700112e+00 4.98913826e+00 2.92870440e-01 4.66395764e+00 5.31801466e+00 4.52268438e+00 5.45025480e+00
1.23531250e+00 5.00666434e+00 4.98920089e+00 2.93092754e-01 4.66037649e+00 5.32169867e+00 4.52186047e+00 5.45104321e+00
1.23593750e+00 5.00725099e+00 4.98913912e+00 2.92882424e-01 4.66442871e+00 5.31921884e+00 4.52645358e+00 5.45076233e+00
1.23656250e+00 5.00755332e+00 4.98885972e+00 2.92357752e-01 4.66619672e+00 5.32245016e+00 4.52104882e+00 5.44469042e+00
1.23718750e+00 5.00794572e+00 4.98845509e+00 2.91912946e-01 4.66829827e+00 5.32117379e+00 4.52277371e+00 5.44635136e+00
1.23781250e+00 5.00753456e+00 4.98814432e+00 2.91794057e-01 4.66668648e+00 5.31811582e+00 4.52417405e+00 5.44676148e+00
1.23843750e+00 5.00770882e+00 4.98820368e+00 2.92117484e-01 4.66358595e+00 5.31576923e+00 4.52575542e+00 5.44499601e+00
1.23906250e+00 5.00615672e+00 4.98871623e+00 2.92211744e-01 4.66352888e+00 5.31680548e+00 4.52510974e+00 5.45258012e+00
1.23968750e+00 5.00662088e+00 4.98925718e+00 2.92165559e-01 4.66502235e+00 5.31507169e+00 4.52355559e+00 5.45056099e+00
1.24031250e+00 5.00601011e+00 4.98952710e+00 2.92457183e-01 4.66454213e+00 5.32069351e+00 4.52139600e+00 5.45095286e+00
1.24093750e+00 5.00672059e+00 4.98947121e+00 2.92599332e-01 4.66388869e+00 5.32345021e+00 4.52090447e+00 5.45053603e+00
1.24156250e+00 5.00761661e+00 4.98906502e+00 2.92706991e-01 4.66342853e+00 5.32125507e+00 4.52141115e+00 5.44803640e+00
1.24218750e+00 5.00752181e+00 4.98907795e+00 2.92563936e-01 4.66680311e+00 5.31931653e+00 4.52193296e+00 5.44869416e+00
1.24281250e+00 5.00520050e+00 4.98896825e+00 2.92269999e-01 4.66543062e+00 5.31830801e+00 4.52362884e+00 5.44613897e+00
1.24343750e+00 5.00514926e+00 4.98856453e+00 2.91738389e-01 4.66486942e+00 5.31146124e+00 4.52391852e+00 5.44714849e+00
1.24406250e+00 5.00528601e+00 4.98808870e+00 2.91411087e-01 4.66315538e+00 5.31096591e+00 4.52371306e+00 5.44710827e+00
1.24468750e+00 5.00652596e+00 4.98806916e+00 2.91332199e-01 4.66406867e+00 5.31761233e+00 4.52508955e+00 5.44309677e+00
1.24531250e+00 5.00660842e+00 4.98852845e+00 2.91742508e-01 4.66557321e+00 5.32064292e+00 4.52489113e+00 5.44890014e+00
1.24593750e+00 5.00693128e+00 4.98892271e+00 2.92255959e-01 4.66564291e+00 5.31753175e+00 4.52317096e+00 5.44937691e+00
1.24656250e+00 5.00739454e+00 4.98890747e+00 2.92646453e-01 4.66345825e+00 5.31689784e+00 4.52214776e+00 5.44837300e+00
1.24718750e+00 5.00620055e+00 4.98855953e+00 2.92569619e-01 4.66319843e+00 5.31983304e+00 4.51806632e+00 5.44600359e+00
1.24781250e+00 5.00562993e+00 4.98865529e+00 2.92153102e-01 4.66421219e+00 5.32227203e+00 4.52131466e+00 5.44654614e+00
1.24843750e+00 5.00639307e+00 4.98912060e+00 2.91666480e-01 4.66629949e+00 5.32192090e+00 4.52749141e+00 5.44760567e+00
1.24906250e+00 5.00670739e+00 4.98948671e+00 2.91407383e-01 4.66829156e+00 5.31985083e+00 4.52921322e+00 5.44902951e+00
1.24968750e+00 5.00748335e+00 4.98939473e+00 2.91745119e-01 4.66480730e+00 5.31914054e+00 4.52364923e+00 5.44799289e+00
1.25031250e+00 5.00728690e+00 4.98908384e+00 2.92245656e-01 4.66329979e+00 5.31747882e+00 4.52330058e+00 5.44342023e+00
1.25093750e+00 5.00710301e+00 4.98884889e+00 2.92360197e-01 4.66226079e+00 5.31883663e+00 4.52145759e+00 5.44768448e+00
1.25156250e+00 5.00583618e+00 4.98858479e+00 2.91952513e-01 4.66516485e+00 5.31965930e+00 4.52395504e+00 5.44872497e+00
1.25218750e+00 5.00793220e+00 4.98851833e+00 2.91543130e-01 4.66479237e+00 5.31897456e+00 4.52585727e+00 5.44979187e+00
1.25281250e+00 5.00845271e+00 4.98882080e+00 2.91519738e-01 4.66497936e+00 5.31610216e+00 4.52427155e+00 5.44682314e+00
1.25343750e+00 5.00749108e+00 4.98910406e+00 2.92126943e-01 4.66310731e+00 5.31660544e+00 4.52233299e+00 5.45011013e+00
1.25406250e+00 5.00802263e+00 4.98923953e+00 2.92372243e-01 4.66486786e+00 5.31907224e+00 4.52276909e+00 5.45089564e+00
1.25468750e+00 5.00753901e+00 4.98926147e+00 2.92183126e-01 4.66541794e+00 5.31949619e+00 4.52353048e+00 5.45044416e+00
1.25531250e+00 5.00748263e+00 4.98913311e+00 2.91627883e-01 4.66494220e+00 5.32238613e+00 4.52461028e+00 5.44756200e+00
1.25593750e+00 5.00677709e+00 4.98881649e+00 2.91267426e-01 4.66628754e+00 5.31971154e+00 4.52601135e+00 5.44703448e+00
1.25656250e+00 5.00765345e+00 4.98881011e+00 2.91429880e-01 4.66686552e+00 5.31630150e+00 4.52218285e+00 5.44583916e+00
1.25718750e+00 5.00656110e+00 4.98899629e+00 2.91638094e-01 4.66515653e+00 5.31790078e+00 4.52113662e+00 5.44713203e+00
1.25781250e+00 5.00661990e+00 4.98928378e+00 2.91536343e-01 4.66579042e+00 5.32321517e+00 4.52447437e+00 5.44852113e+00
1.25843750e+00 5.00737888e+00 4.98963785e+00 2.91430567e-01 4.66521474e+00 5.32174832e+00 4.52495128e+00 5.44562868e+00
1.25906250e+00 5.00595353e+00 4.98952180e+00 2.91316106e-01 4.66467807e+00 5.31846115e+00 4.52556124e+00 5.44932790e+00
1.25968750e+00 5.00645648e+00 4.98903301e+00 2.91502912e-01 4.66362957e+00 5.31539582e+00 4.52521806e+00 5.44964890e+00
1.26031250e+00 5.00669421e+00 4.98881359e+00 2.91466719e-01 4.66573062e+00 5.31607087e+00 4.52625824e+00 5.44492147e+00
1.26093750e+00 5.00743021e+00 4.98896251e+00 2.91100993e-01 4.66780421e+00 5.31751407e+00 4.52409845e+00 5.44683575e+00
1.26156250e+00 5.00732610e+00 4.98927377e+00 2.90762113e-01 4.66599624e+00 5.31758839e+00 4.52587263e+00 5.44584023e+00
1.26218750e+00 5.00690813e+00 4.98939730e+00 2.91098959e-01 4.66180508e+00 5.31820935e+00 4.52662972e+00 5.44617920e+00
1.26281250e+00 5.00651638e+00 4.98932047e+00 2.91698552e-01 4.66438105e+00 5.31728680e+00 4.52452895e+00 5.44688441e+00
1.26343750e+00 5.00641043e+00 4.98929620e+00 2.91744746e-01 4.66733730e+00 5.31798475e+00 4.52490525e+00 5.44940416e+00
1.26406250e+00 5.00624842e+00 4.98941019e+00 2.91004877e-01 4.66683096e+00 5.31883725e+00 4.52241376e+00 5.44887524e+00
1.26468750e+00 5.00653596e+00 4.98956385e+00 2.90376566e-01 4.66665361e+00 5.32153323e+00 4.52276357e+00 5.44742026e+00
1.26531250e+00 5.00788106e+00 4.98958443e+00 2.90279954e-01 4.66604161e+00 5.32305847e+00 4.52763611e+00 5.44545353e+00
1.26593750e+00 5.00679866e+00 4.98970547e+00 2.90892275e-01 4.66442188e+00 5.31949030e+00 4.52851431e+00 5.45112353e+00
1.26656250e+00 5.00637377e+00 4.98995409e+00 2.91589990e-01 4.66587736e+00 5.31790383e+00 4.52903869e+00 5.45117908e+00
1.26718750e+00 5.00618486e+00 4.98992397e+00 2.91595982e-01 4.66942249e+00 5.31813132e+00 4.52423659e+00 5.44843756e+00
1.26781250e+00 5.00711712e+00 4.98956625e+00 2.91042374e-01 4.67048563e+00 5.31837826e+00 4.52406440e+00 5.44398182e+00
1.26843750e+00 5.00638049e+00 4.98921471e+00 2.90643178e-01 4.66692888e+00 5.31762175e+00 4.52862651e+00 5.44631215e+00
1.26906250e+00 5.00591659e+00 4.98904611e+00 2.90587347e-01 4.66765690e+00 5.32029226e+00 4.52867620e+00 5.44576226e+00
1.26968750e+00 5.00631315e+00 4.98936148e+00 2.90382775e-01 4.66538822e+00 5.31855270e+00 4.52519087e+00 5.44474930e+00
1.27031250e+00 5.00691779e+00 4.98997274e+00 2.90552984e-01 4.66787057e+00 5.32069915e+00 4.52498311e+00 5.44703089e+00
1.27093750e+00 5.00828988e+00 4.99033174e+00 2.90455271e-01 4.66633164e+00 5.31940553e+00 4.52369478e+00 5.44592794e+00
1.27156250e+00 5.00627380e+00 4.99030971e+00 2.90478943e-01 4.66641129e+00 5.31827468e+00 4.52534402e+00 5.44730302e+00
1.27218750e+00 5.00582706e+00 4.99003443e+00 2.90642459e-01 4.66983041e+00 5.32119173e+00 4.52919306e+00 5.44963911e+00
1.27281250e+00 5.00734211e+00 4.98976845e+00 2.90782188e-01 4.66690165e+00 5.32165251e+00 4.52580187e+00 5.44764290e+00
1.27343750e+00 5.00713754e+00 4.98945845e+00 2.91194722e-01 4.66734993e+00 5.31834755e+00 4.52568206e+00 5.44882367e+00
1.27406250e+00 5.00739359e+00 4.98930207e+00 2.91069127e-01 4.66723616e+00 5.32023986e+00 4.52347925e+00 5.44459930e+00
1.27468750e+00 5.00804311e+00 4.98952254e+00 2.90699417e-01 4.66665793e+00 5.31981052e+00 4.52430022e+00 5.44568703e+00
1.27531250e+00 5.00782529e+00 4.99006854e+00 2.90468745e-01 4.66917991e+00 5.31894824e+00 4.52533882e+00 5.44652062e+00
1.27593750e+00 5.00858799e+00 4.99018004e+00 2.90173905e-01 4.66831793e+00 5.32057484e+00 4.53382593e+00 5.44447304e+00
1.27656250e+00 5.00837475e+00 4.99023589e+00 2.89951778e-01 4.66839412e+00 5.31742545e+00 4.53251757e+00 5.44609035e+00
1.27718750e+00 5.00868167e+00 4.99038559e+00 2.89982535e-01 4.66851602e+00 5.31704837e+00 4.52562381e+00 5.44646045e+00
1.27781250e+00 5.00717088e+00 4.99044067e+00 2.90427158e-01 4.66650976e+00 5.32117502e+00 4.52499643e+00 5.44431074e+00
1.27843750e+00 5.00703570e+00 4.99003828e+00 2.90737387e-01 4.66738652e+00 5.32032193e+00 4.52368212e+00 5.44528533e+00
1.27906250e+00 5.00743288e+00 4.98974686e+00 2.90624252e-01 4.66596560e+00 5.31801534e+00 4.52738947e+00 5.44897812e+00
1.27968750e+00 5.00959577e+00 4.98995990e+00 2.90090519e-01 4.66487578e+00 5.31711869e+00 4.52691054e+00 5.44783934e+00
1.28031250e+00 5.00871150e+00 4.99011178e+00 2.89933785e-01 4.66737298e+00 5.31824330e+00 4.52513314e+00 5.44427916e+00
1.28093750e+00 5.00832771e+00 4.99027533e+00 2.90132374e-01 4.66768549e+00 5.31928845e+00 4.52416334e+00 5.44605407e+00
1.28156250e+00 5.00890332e+00 4.99032458e+00 2.90398507e-01 4.66687862e+00 5.32016044e+00 4.52591620e+00 5.44593766e+00
1.28218750e+00 5.00834779e+00 4.99038752e+00 2.90278444e-01 4.66910291e+00 5.32219129e+00 4.52871379e+00 5.44674293e+00
1.28281250e+00 5.00724478e+00 4.99049416e+00 2.89986804e-01 4.66882721e+00 5.31930252e+00 4.52612505e+00 5.44838320e+00
1.28343750e+00 5.00847394e+00 4.99064888e+00 2.89812016e-01 4.66875601e+00 5.31611049e+00 4.52481163e+00 5.44774418e+00
1.28406250e+00 5.00817288e+00 4.99071040e+00 2.89997575e-01 4.66869017e+00 5.31966815e+00 4.52511366e+00 5.44556628e+00
1.28468750e+00 5.00679429e+00 4.99085592e+00 2.90164678e-01 4.66765091e+00 5.31813241e+00 4.52729671e+00 5.44680569e+00
1.28531250e+00 5.00716530e+00 4.99069340e+00 2.89886601e-01 4.66862526e+00 5.31754415e+00 4.52736138e+00 5.44272932e+00
1.28593750e+00 5.00874289e+00 4.99047262e+00 2.89349679e-01 4.67117659e+00 5.31935185e+00 4.52975847e+00 5.44341358e+00
1.28656250e+00 5.00737466e+00 4.99035511e+00 2.89158154e-01 4.66769141e+00 5.31624338e+00 4.52807890e+00 5.44438041e+00
1.28718750e+00 5.00823747e+00 4.99038932e+00 2.89485253e-01 4.67093659e+00 5.31639589e+00 4.53113510e+00 5.44637956e+00
1.28781250e+00 5.00721411e+00 4.99071266e+00 2.90188582e-01 4.66603081e+00 5.31828533e+00 4.52781299e+00 5.44858093e+00
1.28843750e+00 5.00741997e+00 4.99127585e+00 2.90646986e-01 4.66693651e+00 5.31847618e+00 4.52853211e+00 5.44828119e+00
1.28906250e+00 5.00808868e+00 4.99136336e+00 2.90635269e-01 4.66807306e+00 5.32013961e+00 4.52839093e+00 5.44699103e+00
1.28968750e+00 5.00692085e+00 4.99131330e+00 2.90237231e-01 4.67065079e+00 5.31833268e+00 4.52880294e+00 5.44818629e+00
1.29031250e+00 5.00857649e+00 4.99122424e+00 2.89744260e-01 4.67104816e+00 5.32070730e+00 4.52912712e+00 5.44758107e+00
1.29093750e+00 5.00811558e+00 4.99098204e+00 2.89392403e-01 4.67010244e+00 5.31941348e+00 4.52759703e+00 5.44240853e+00
1.29156250e+00 5.00814273e+00 4.99059413e+00 2.89572483e-01 4.67024129e+00 5.31774850e+00 4.52722652e+00 5.44443569e+00
1.29218750e+00 5.00874940e+00 4.99046445e+00 2.89668742e-01 4.66981669e+00 5.32101829e+00 4.53014130e+00 5.44290107e+00
1.29281250e+00 5.00870991e+00 4.99077915e+00 2.89698349e-01 4.66903437e+00 5.31930242e+00 4.52926590e+00 5.44224033e+00
1.29343750e+00 5.00824719e+00 4.99136658e+00 2.89456279e-01 4.66833536e+00 5.31989715e+00 4.52501056e+00 5.44607244e+00
1.29406250e+00 5.00885539e+00 4.99170546e+00 2.89633998e-01 4.67117090e+00 5.32070077e+00 4.52617593e+00 5.44472915e+00
1.29468750e+00 5.00988925e+00 4.99178687e+00 2.90066649e-01 4.67035213e+00 5.31937986e+00 4.52752039e+00 5.44522778e+00
1.29531250e+00 5.01034695e+00 4.99162335e+00 2.90194721e-01 4.66998865e+00 5.31963341e+00 4.53015735e+00 5.44635489e+00
1.29593750e+00 5.00843574e+00 4.99160094e+00 2.89830999e-01 4.67244466e+00 5.31901824e+00 4.53125934e+00 5.44931375e+00
1.29656250e+00 5.00793152e+00 4.99144981e+00 2.89513902e-01 4.67134805e+00 5.31911583e+00 4.52916718e+00 5.45267128e+00
1.29718750e+00 5.00852653e+00 4.99160175e+00 2.89735189e-01 4.67146505e+00 5.32046961e+00 4.52392386e+00 5.45358036e+00
1.29781250e+00 5.00827422e+00 4.99198696e+00 2.90083247e-01 4.66942736e+00 5.32070735e+00 4.53039936e+00 5.44575761e+00
1.29843750e+00 5.00783692e+00 4.99230441e+00 2.90378530e-01 4.67077767e+00 5.32280385e+00 4.52920780e+00 5.44684045e+00
1.29906250e+00 5.00814774e+00 4.99229373e+00 2.90078597e-01 4.67218372e+00 5.32127632e+00 4.52899022e+00 5.44517790e+00
1.29968750e+00 5.00887366e+00 4.99225602e+00 2.89466704e-01 4.67353930e+00 5.31960797e+00 4.53675207e+00 5.44301825e+00
1.30031250e+00 5.00981489e+00 4.99197376e+00 2.89050994e-01 4.67312006e+00 5.31669087e+00 4.52957466e+00 5.44807693e+00
1.30093750e+00 5.00922660e+00 4.99186344e+00 2.89117862e-01 4.66852322e+00 5.31605662e+00 4.52781575e+00 5.45108520e+00
1.30156250e+00 5.00928035e+00 4.99188884e+00 2.89676195e-01 4.66839177e+00 5.31755335e+00 4.52846770e+00 5.44559780e+00
1.30218750e+00 5.00971452e+00 4.99193278e+00 2.90212789e-01 4.66763010e+00 5.32252931e+00 4.53020837e+00 5.44714174e+00
1.30281250e+00 5.01102477e+00 4.99223728e+00 2.90228063e-01 4.67009422e+00 5.32367939e+00 4.53039133e+00 5.44711304e+00
1.30343750e+00 5.01068141e+00 4.99256455e+00 2.90342945e-01 4.66942959e+00 5.32363740e+00 4.53547587e+00 5.45436164e+00
1.30406250e+00 5.00894881e+00 4.99311942e+00 2.90322106e-01 4.67075919e+00 5.32236547e+00 4.53024507e+00 5.45122754e+00
1.30468750e+00 5.00855471e+00 4.99334679e+00 2.90009924e-01 4.67041456e+00 5.32415277e+00 4.53204675e+00 5.44826441e+00
1.30531250e+00 5.00960699e+00 4.99328643e+00 2.89606754e-01 4.67159255e+00 5.32103605e+00 4.52989950e+00 5.44565164e+00
1.30593750e+00 5.01023640e+00 4.99324528e+00 2.89661836e-01 4.67121695e+00 5.32024847e+00 4.53049939e+00 5.44627603e+00
1.30656250e+00 5.00981432e+00 4.99346174e+00 2.90060291e-01 4.67308432e+00 5.31980285e+00 4.53033062e+00 5.44715270e+00
1.30718750e+00 5.01064113e+00 4.99353840e+00 2.90372549e-01 4.67171682e+00 5.32072579e+00 4.53020605e+00 5.45012857e+00
1.30781250e+00 5.01109970e+00 4.99364485e+00 2.90336507e-01 4.67048522e+00 5.32269492e+00 4.52944743e+00 5.45038786e+00
1.30843750e+00 5.01097719e+00 4.99364438e+00 2.90307661e-01 4.66865229e+00 5.32729062e+00 4.53014471e+00 5.45154267e+00
1.30906250e+00 5.01222697e+00 4.99339593e+00 2.90302619e-01 4.66765846e+00 5.32507091e+00 4.53153487e+00 5.44838898e+00
1.30968750e+00 5.01136650e+00 4.99353362e+00 2.90388770e-01 4.67118014e+00 5.32512296e+00 4.53472881e+00 5.45489332e+00
1.31031250e+00 5.01249593e+00 4.99379991e+00 2.90199433e-01 4.67250982e+00 5.32458266e+00 4.53091727e+00 5.45245628e+00
1.31093750e+00 5.01214691e+00 4.99417646e+00 2.89873783e-01 4.67428398e+00 5.32274362e+00 4.53294474e+00 5.45017333e+00
1.31156250e+00 5.01341252e+00 4.99439241e+00 2.89683746e-01 4.67494401e+00 5.32483173e+00 4.53451895e+00 5.44951859e+00
1.31218750e+00 5.01306930e+00 4.99442399e+00 2.89721920e-01 4.67068226e+00 5.32299435e+00 4.53370518e+00 5.44692123e+00
1.31281250e+00 5.01231977e+00 4.99465121e+00 2.89981950e-01 4.67196548e+00 5.32154128e+00 4.53254147e+00 5.44699257e+00
1.31343750e+00 5.01023021e+00 4.99471403e+00 2.90282926e-01 4.66980796e+00 5.32361898e+00 4.52947527e+00 5.45136617e+00
1.31406250e+00 5.01190926e+00 4.99477362e+00 2.90227975e-01 4.66779972e+00 5.32570131e+00 4.53349976e+00 5.45255073e+00
1.31468750e+00 5.01098400e+00 4.99502274e+00 2.90423530e-01 4.67097093e+00 5.32719856e+00 4.52946111e+00 5.45295700e+00
1.31531250e+00 5.01102849e+00 4.99555401e+00 2.90851135e-01 4.66989991e+00 5.32755749e+00 4.52849685e+00 5.45556678e+00
1.31593750e+00 5.01064694e+00 4.99587516e+00 2.91018161e-01 4.67262744e+00 5.32990505e+00 4.52976246e+00 5.45508080e+00
1.31656250e+00 5.01074607e+00 4.99592466e+00 2.90734546e-01 4.67053574e+00 5.32544540e+00 4.53738291e+00 5.45263959e+00
1.31718750e+00 5.01278001e+00 4.99571681e+00 2.90486577e-01 4.67092719e+00 5.32243039e+00 4.53404078e+00 5.45244743e+00
1.31781250e+00 5.01345591e+00 4.99524733e+00 2.90574360e-01 4.67507077e+00 5.32498682e+00 4.53729228e+00 5.45119564e+00
1.31843750e+00 5.01351916e+00 4.99523028e+00 2.90791447e-01 4.67366405e+00 5.32661684e+00 4.53493231e+00 5.45297490e+00
1.31906250e+00 5.01161401e+00 4.99566105e+00 2.90736473e-01 4.67480313e+00 5.32565855e+00 4.53211796e+00 5.45664435e+00
1.31968750e+00 5.01314698e+00 4.99618258e+00 2.90218447e-01 4.67301389e+00 5.32661135e+00 4.53369460e+00 5.45266722e+00
1.32031250e+00 5.01330672e+00 4.99664248e+00 2.90161816e-01 4.67124690e+00 5.32541370e+00 4.53237413e+00 5.45112028e+00
1.32093750e+00 5.01465516e+00 4.99706510e+00 2.90883670e-01 4.67461682e+00 5.32743155e+00 4.52933483e+00 5.45422033e+00
1.32156250e+00 5.01430407e+00 4.99723424e+00 2.91153736e-01 4.67356872e+00 5.32811053e+00 4.52936578e+00 5.45394791e+00
1.32218750e+00 5.01378950e+00 4.99762136e+00 2.90954362e-01 4.67426000e+00 5.32804974e+00 4.53164983e+00 5.45715448e+00
1.32281250e+00 5.01386769e+00 4.99772189e+00 2.90478302e-01 4.67144104e+00 5.32734623e+00 4.53746790e+00 5.46208192e+00
1.32343750e+00 5.01328411e+00 4.99750620e+00 2.90575905e-01 4.67367252e+00 5.32874753e+00 4.53918660e+00 5.45319661e+00
1.32406250e+00 5.01392974e+00 4.99742576e+00 2.91073105e-01 4.67406097e+00 5.32944569e+00 4.53313599e+00 5.45102104e+00
1.32468750e+00 5.01485116e+00 4.99749404e+00 2.91462924e-01 4.67081087e+00 5.32698367e+00 4.53327129e+00 5.45234131e+00
1.32531250e+00 5.01256266e+00 4.99800040e+00 2.91274089e-01 4.67419903e+00 5.32762271e+00 4.53594282e+00 5.45169289e+00
1.32593750e+00 5.01405447e+00 4.99854771e+00 2.91047848e-01 4.67620205e+00 5.32833274e+00 4.53611951e+00 5.45470856e+00
1.32656250e+00 5.01287302e+00 4.99884448e+00 2.91064036e-01 4.67626027e+00 5.32799814e+00 4.53416330e+00 5.45677357e+00
1.32718750e+00 5.01388726e+00 4.99908427e+00 2.91555988e-01 4.67452114e+00 5.32905253e+00 4.53285265e+00 5.45700282e+00
1.32781250e+00 5.01378830e+00 4.99938147e+00 2.91918405e-01 4.67324901e+00 5.33081332e+00 4.53474556e+00 5.45757762e+00
1.32843750e+00 5.01350687e+00 4.99976366e+00 2.91877220e-01 4.67405860e+00 5.33216047e+00 4.53706608e+00 5.45985133e+00
1.32906250e+00 5.01406044e+00 5.00025285e+00 2.91611603e-01 4.67660823e+00 5.33150378e+00 4.53875163e+00 5.46043635e+00
1.32968750e+00 5.01292920e+00 5.00045586e+00 2.91460252e-01 4.67765848e+00 5.33055750e+00 4.53786462e+00 5.45924894e+00
1.33031250e+00 5.01423845e+00 5.00042753e+00 2.91606446e-01 4.67670229e+00 5.33213982e+00 4.53985380e+00 5.46014596e+00
1.33093750e+00 5.01512679e+00 5.00018676e+00 2.92133938e-01 4.67266741e+00 5.33380175e+00 4.53846138e+00 5.46030662e+00
1.33156250e+00 5.01502155e+00 5.00037299e+00 2.92508776e-01 4.67315970e+00 5.33222649e+00 4.53096132e+00 5.46228491e+00
1.33218750e+00 5.01558009e+00 5.00089821e+00 2.92751347e-01 4.67463422e+00 5.33037722e+00 4.53394068e+00 5.46423828e+00
1.33281250e+00 5.01546617e+00 5.00154640e+00 2.92683199e-01 4.67629867e+00 5.33062445e+00 4.53558914e+00 5.46506191e+00
1.33343750e+00 5.01592660e+00 5.00238332e+00 2.92673943e-01 4.67666563e+00 5.33031089e+00 4.53580633e+00 5.46649746e+00
1.33406250e+00 5.01514306e+00 5.00286227e+00 2.92702272e-01 4.67768974e+00 5.33333719e+00 4.53880004e+00 5.46709685e+00
1.33468750e+00 5.01519873e+00 5.00300105e+00 2.92491653e-01 4.67794906e+00 5.33574714e+00 4.54058172e+00 5.46125906e+00
1.33531250e+00 5.01595864e+00 5.00301874e+00 2.92926443e-01 4.67732852e+00 5.33491987e+00 4.53984709e+00 5.46708122e+00
1.33593750e+00 5.01584330e+00 5.00287623e+00 2.93336777e-01 4.67699111e+00 5.33594320e+00 4.53749204e+00 5.46297521e+00
1.33656250e+00 5.01482620e+00 5.00305609e+00 2.93336159e-01 4.67691862e+00 5.33573548e+00 4.53780993e+00 5.46146766e+00
1.33718750e+00 5.01590063e+00 5.00340441e+00 2.93048722e-01 4.67652598e+00 5.33714698e+00 4.53522090e+00 5.46440294e+00
1.33781250e+00 5.01786904e+00 5.00403497e+00 2.92724746e-01 4.67825965e+00 5.33501645e+00 4.53835634e+00 5.46195463e+00
1.33843750e+00 5.01721634e+00 5.00465215e+00 2.92999275e-01 4.67864243e+00 5.33694306e+00 4.53905533e+00 5.46387812e+00
1.33906250e+00 5.01926538e+00 5.00500739e+00 2.93464542e-01 4.67832938e+00 5.33687023e+00 4.54701357e+00 5.47210794e+00
1.33968750e+00 5.02127295e+00 5.00545898e+00 2.93752128e-01 4.67985502e+00 5.33819937e+00 4.54548461e+00 5.47021423e+00
1.34031250e+00 5.02025211e+00 5.00611407e+00 2.94056759e-01 4.67921157e+00 5.33758701e+00 4.53773867e+00 5.47458594e+00
1.34093750e+00 5.01974900e+00 5.00708860e+00 2.94219260e-01 4.67979356e+00 5.33952527e+00 4.53961514e+00 5.47299294e+00
1.34156250e+00 5.02061615e+00 5.00739995e+00 2.94351710e-01 4.68042676e+00 5.33773277e+00 4.53880674e+00 5.47254881e+00
1.34218750e+00 5.01959099e+00 5.00746275e+00 2.94693152e-01 4.68228055e+00 5.33883461e+00 4.53726238e+00 5.47337902e+00
1.34281250e+00 5.01925779e+00 5.00761663e+00 2.94735969e-01 4.67932166e+00 5.33899624e+00 4.54377885e+00 5.47164039e+00
1.34343750e+00 5.02093555e+00 5.00788360e+00 2.94558054e-01 4.67949930e+00 5.34101148e+00 4.54637683e+00 5.47130649e+00
1.34406250e+00 5.01932979e+00 5.00840662e+00 2.94619529e-01 4.68122540e+00 5.34184429e+00 4.54628502e+00 5.46831251e+00
1.34468750e+00 5.02168743e+00 5.00889521e+00 2.94991194e-01 4.68288130e+00 5.34236050e+00 4.53688356e+00 5.47167719e+00
1.34531250e+00 5.02189466e+00 5.00940234e+00 2.95349780e-01 4.68193441e+00 5.34515862e+00 4.53584692e+00 5.47580835e+00
1.34593750e+00 5.02206607e+00 5.01027643e+00 2.95876156e-01 4.68219115e+00 5.34615548e+00 4.54265548e+00 5.47401672e+00
1.34656250e+00 5.02425617e+00 5.01087629e+00 2.96248950e-01 4.68234206e+00 5.34867280e+00 4.54563251e+00 5.47887137e+00
1.34718750e+00 5.02565709e+00 5.01137630e+00 2.96405721e-01 4.68114225e+00 5.34776640e+00 4.53878734e+00 5.48206880e+00
1.34781250e+00 5.02893021e+00 5.01178580e+00 2.96223535e-01 4.68260219e+00 5.34668965e+00 4.54578354e+00 5.48304552e+00
1.34843750e+00 5.02769090e+00 5.01232044e+00 2.96421178e-01 4.68347101e+00 5.34843409e+00 4.54633984e+00 5.48141633e+00
1.34906250e+00 5.02717809e+00 5.01299308e+00 2.96504030e-01 4.68449611e+00 5.35115507e+00 4.54014648e+00 5.48400408e+00
1.34968750e+00 5.02848108e+00 5.01395411e+00 2.96995777e-01 4.68335075e+00 5.35227043e+00 4.54068907e+00 5.48475137e+00
1.35031250e+00 5.02840594e+00 5.01465315e+00 2.97457770e-01 4.68281291e+00 5.35293786e+00 4.54232368e+00 5.48085369e+00
1.35093750e+00 5.02528690e+00 5.01518534e+00 2.97839811e-01 4.68323244e+00 5.35280352e+00 4.54203482e+00 5.48795891e+00
1.35156250e+00 5.02780937e+00 5.01563578e+00 2.98006527e-01 4.68530905e+00 5.35204382e+00 4.54413510e+00 5.48315035e+00
1.35218750e+00 5.02908303e+00 5.01594950e+00 2.98304141e-01 4.68503085e+00 5.35271734e+00 4.53993648e+00 5.48613149e+00
1.35281250e+00 5.02985494e+00 5.01632250e+00 2.98671749e-01 4.68386907e+00 5.35811426e+00 4.54144763e+00 5.48716282e+00
1.35343750e+00 5.03045356e+00 5.01728069e+00 2.98749214e-01 4.68388507e+00 5.35433354e+00 4.54764479e+00 5.48512703e+00
1.35406250e+00 5.02968663e+00 5.01820049e+00 2.99119663e-01 4.68490816e+00 5.35467203e+00 4.55039472e+00 5.48519270e+00
1.35468750e+00 5.03245198e+00 5.01898089e+00 2.99400846e-01 4.68466597e+00 5.35617590e+00 4.55000135e+00 5.48520310e+00
1.35531250e+00 5.03385256e+00 5.01932977e+00 2.99692653e-01 4.68275389e+00 5.35659387e+00 4.54381880e+00 5.48143447e+00
1.35593750e+00 5.03452364e+00 5.01995041e+00 2.99855418e-01 4.68521383e+00 5.35902886e+00 4.54173837e+00 5.48560914e+00
1.35656250e+00 5.03424155e+00 5.02062611e+00 3.00007423e-01 4.68787512e+00 5.36029208e+00 4.54188730e+00 5.48796689e+00
1.35718750e+00 5.03404779e+00 5.02139362e+00 3.00249104e-01 4.68690110e+00 5.36235761e+00 4.54607556e+00 5.48831039e+00
1.35781250e+00 5.03365729e+00 5.02232495e+00 3.00576767e-01 4.68653631e+00 5.36293269e+00 4.53959971e+00 5.49134331e+00
1.35843750e+00 5.03533842e+00 5.02315994e+00 3.01196801e-01 4.68668974e+00 5.36481429e+00 4.54471120e+00 5.48651942e+00
1.35906250e+00 5.04082244e+00 5.02405165e+00 3.01823948e-01 4.68727399e+00 5.36775199e+00 4.54629407e+00 5.49434868e+00
1.35968750e+00 5.03601475e+00 5.02477803e+00 3.02054925e-01 4.68820973e+00 5.37016371e+00 4.54749106e+00 5.49309730e+00
1.36031250e+00 5.03470621e+00 5.02557870e+00 3.02045099e-01 4.68893263e+00 5.36808292e+00 4.54778627e+00 5.49548673e+00
1.36093750e+00 5.03327530e+00 5.02654856e+00 3.01968976e-01 4.68622723e+00 5.37051673e+00 4.54494090e+00 5.49803048e+00
1.36156250e+00 5.03182276e+00 5.02722274e+00 3.01964766e-01 4.68866189e+00 5.37193983e+00 4.54663993e+00 5.50651448e+00
1.36218750e+00 5.03353934e+00 5.02797036e+00 3.02290520e-01 4.68940769e+00 5.36890518e+00 4.54824539e+00 5.51306964e+00
1.36281250e+00 5.03372167e+00 5.02872394e+00 3.02810020e-01 4.69419635e+00 5.37285153e+00 4.55280679e+00 5.50759013e+00
1.36343750e+00 5.03564285e+00 5.02954174e+00 3.03632346e-01 4.69484693e+00 5.37110106e+00 4.55103511e+00 5.50927396e+00
1.36406250e+00 5.04079349e+00 5.03080041e+00 3.04590058e-01 4.69244826e+00 5.37341102e+00 4.54882159e+00 5.50905253e+00
1.36468750e+00 5.04342221e+00 5.03202443e+00 3.05381042e-01 4.69477158e+00 5.37491198e+00 4.54722309e+00 5.50995210e+00
1.36531250e+00 5.04149642e+00 5.03276875e+00 3.05389014e-01 4.69501647e+00 5.37667899e+00 4.55134912e+00 5.51435649e+00
1.36593750e+00 5.04068451e+00 5.03349000e+00 3.05707433e-01 4.69579107e+00 5.37909343e+00 4.54945309e+00 5.51781161e+00
1.36656250e+00 5.03985475e+00 5.03445904e+00 3.06031330e-01 4.69265324e+00 5.38099236e+00 4.54934147e+00 5.52191167e+00
1.36718750e+00 5.03964223e+00 5.03549009e+00 3.06593727e-01 4.69530247e+00 5.38170955e+00 4.55268074e+00 5.52495877e+00
1.36781250e+00 5.03758034e+00 5.03677227e+00 3.06906961e-01 4.69564474e+00 5.38276685e+00 4.55094792e+00 5.52636529e+00
1.36843750e+00 5.04005313e+00 5.03787315e+00 3.07605313e-01 4.69643965e+00 5.38651390e+00 4.55037144e+00 5.52624488e+00
1.36906250e+00 5.04108366e+00 5.03902588e+00 3.08061666e-01 4.69650393e+00 5.38414898e+00 4.55550335e+00 5.52953164e+00
1.36968750e+00 5.04029001e+00 5.03985807e+00 3.08559268e-01 4.69473724e+00 5.38535865e+00 4.55405623e+00 5.53064780e+00
1.37031250e+00 5.04413053e+00 5.04066726e+00 3.08784576e-01 4.69491091e+00 5.38887649e+00 4.55333769e+00 5.53550424e+00
1.37093750e+00 5.04549706e+00 5.04197937e+00 3.09199900e-01 4.69576199e+00 5.39456139e+00 4.55318389e+00 5.54015679e+00
1.37156250e+00 5.04656230e+00 5.04310920e+00 3.09740081e-01 4.70057698e+00 5.39382068e+00 4.55331319e+00 5.53859523e+00
1.37218750e+00 5.05007615e+00 5.04437881e+00 3.10153068e-01 4.70032812e+00 5.39638869e+00 4.55271840e+00 5.53960117e+00
1.37281250e+00 5.04899904e+00 5.04605836e+00 3.10742240e-01 4.70428337e+00 5.39694928e+00 4.55573261e+00 5.54230214e+00
1.37343750e+00 5.04879108e+00 5.04767023e+00 3.11205038e-01 4.70586817e+00 5.40064884e+00 4.55528823e+00 5.54515819e+00
1.37406250e+00 5.04534753e+00 5.04919766e+00 3.11981749e-01 4.70663710e+00 5.40488356e+00 4.55204195e+00 5.54858039e+00
1.37468750e+00 5.04527992e+00 5.05040176e+00 3.12374554e-01 4.70689410e+00 5.40768703e+00 4.55300342e+00 5.54879314e+00
1.37531250e+00 5.04602538e+00 5.05189886e+00 3.13303963e-01 4.70858135e+00 5.40903620e+00 4.55203797e+00 5.54789238e+00
1.37593750e+00 5.04545425e+00 5.05333889e+00 3.13866347e-01 4.70722892e+00 5.41095699e+00 4.55929565e+00 5.55088889e+00
1.37656250e+00 5.04455755e+00 5.05498685e+00 3.14197410e-01 4.70980977e+00 5.41064150e+00 4.55671762e+00 5.55193440e+00
1.37718750e+00 5.05019832e+00 5.05674573e+00 3.15239719e-01 4.70723307e+00 5.41608073e+00 4.55470191e+00 5.55453180e+00
1.37781250e+00 5.04898821e+00 5.05840627e+00 3.16203624e-01 4.71009401e+00 5.41865017e+00 4.55006155e+00 5.56117321e+00
1.37843750e+00 5.04906509e+00 5.05982228e+00 3.16748449e-01 4.71130512e+00 5.41974783e+00 4.55312261e+00 5.56631224e+00
1.37906250e+00 5.04616354e+00 5.06129143e+00 3.17073931e-01 4.71333151e+00 5.41908018e+00 4.55495368e+00 5.56247064e+00
1.37968750e+00 5.04512265e+00 5.06311001e+00 3.18713606e-01 4.71261439e+00 5.42390750e+00 4.55625838e+00 5.56235506e+00
1.38031250e+00 5.04465282e+00 5.06469156e+00 3.19457490e-01 4.71323837e+00 5.42442472e+00 4.55857841e+00 5.57393404e+00
1.38093750e+00 5.04467714e+00 5.06638604e+00 3.20320783e-01 4.71189780e+00 5.42625317e+00 4.55871636e+00 5.58077138e+00
1.38156250e+00 5.04683661e+00 5.06839738e+00 3.21342685e-01 4.71247629e+00 5.43059677e+00 4.55989895e+00 5.58229247e+00
1.38218750e+00 5.04887328e+00 5.07031810e+00 3.22657814e-01 4.71181133e+00 5.43152952e+00 4.56116405e+00 5.58324100e+00
1.38281250e+00 5.04625444e+00 5.07241864e+00 3.24099352e-01 4.71735826e+00 5.43652951e+00 4.55915485e+00 5.59024161e+00
1.38343750e+00 5.04435569e+00 5.07443387e+00 3.25148591e-01 4.71811564e+00 5.43934614e+00 4.56024082e+00 5.59347182e+00
1.38406250e+00 5.04614922e+00 5.07657272e+00 3.25832674e-01 4.72058270e+00 5.44238678e+00 4.56020644e+00 5.60011521e+00
1.38468750e+00 5.04680957e+00 5.07898071e+00 3.27249393e-01 4.72105411e+00 5.44519897e+00 4.56053932e+00 5.60606198e+00
1.38531250e+00 5.04614760e+00 5.08101731e+00 3.27965188e-01 4.72259275e+00 5.44782927e+00 4.55945500e+00 5.61093725e+00
1.38593750e+00 5.04504322e+00 5.08296275e+00 3.28982930e-01 4.72358728e+00 5.45153829e+00 4.55923461e+00 5.61088887e+00
1.38656250e+00 5.04542557e+00 5.08451446e+00 3.29838341e-01 4.72338143e+00 5.45429886e+00 4.56044186e+00 5.61139501e+00
1.38718750e+00 5.04640096e+00 5.08666830e+00 3.30630283e-01 4.72335302e+00 5.45854464e+00 4.55952254e+00 5.61724650e+00
1.38781250e+00 5.04576391e+00 5.08855410e+00 3.31627468e-01 4.72439914e+00 5.45719920e+00 4.55971972e+00 5.62056461e+00
1.38843750e+00 5.04749804e+00 5.09081536e+00 3.32546744e-01 4.72876646e+00 5.46089769e+00 4.56180503e+00 5.62339818e+00
1.38906250e+00 5.04557056e+00 5.09302476e+00 3.34463128e-01 4.72614417e+00 5.46690384e+00 4.56197422e+00 5.63215669e+00
1.38968750e+00 5.04669181e+00 5.09581796e+00 3.36105770e-01 4.72549672e+00 5.47370068e+00 4.56361166e+00 5.63438999e+00
1.39031250e+00 5.04647383e+00 5.09845329e+00 3.37251021e-01 4.72731203e+00 5.47472238e+00 4.56236955e+00 5.63420438e+00
1.39093750e+00 5.04616669e+00 5.10104787e+00 3.38665455e-01 4.72719288e+00 5.47892468e+00 4.56444131e+00 5.63692390e+00
1.39156250e+00 5.04695372e+00 5.10344636e+00 3.40185034e-01 4.72633308e+00 5.48218387e+00 4.56701002e+00 5.63704944e+00
1.39218750e+00 5.04606330e+00 5.10613250e+00 3.41795313e-01 4.72696272e+00 5.48361136e+00 4.56570700e+00 5.64345376e+00
1.39281250e+00 5.04788212e+00 5.10864737e+00 3.43419145e-01 4.72629115e+00 5.48638096e+00 4.56776464e+00 5.65304455e+00
1.39343750e+00 5.04715893e+00 5.11120247e+00 3.44688544e-01 4.72932378e+00 5.49150662e+00 4.56888545e+00 5.66009615e+00
1.39406250e+00 5.04980415e+00 5.11422909e+00 3.46852079e-01 4.73245266e+00 5.49154228e+00 4.57319558e+00 5.67065518e+00
1.39468750e+00 5.05023961e+00 5.11781355e+00 3.48758952e-01 4.73373618e+00 5.49495792e+00 4.57435639e+00 5.67352048e+00
1.39531250e+00 5.05155654e+00 5.12076065e+00 3.49835424e-01 4.73684800e+00 5.49860100e+00 4.57612884e+00 5.66677059e+00
1.39593750e+00 5.05432321e+00 5.12438313e+00 3.52342898e-01 4.73561988e+00 5.50363522e+00 4.57426873e+00 5.67829818e+00
1.39656250e+00 5.05757100e+00 5.12770829e+00 3.54856619e-01 4.73632549e+00 5.50686225e+00 4.57806682e+00 5.68663752e+00
1.39718750e+00 5.05659160e+00 5.13106569e+00 3.56932178e-01 4.73853993e+00 5.51005335e+00 4.58431276e+00 5.69081116e+00
1.39781250e+00 5.05930734e+00 5.13482829e+00 3.59628224e-01 4.73595410e+00 5.51657922e+00 4.58465110e+00 5.70661368e+00
1.39843750e+00 5.06005374e+00 5.13910471e+00 3.62003959e-01 4.74150475e+00 5.52244718e+00 4.58455078e+00 5.71222036e+00
1.39906250e+00 5.06475110e+00 5.14278061e+00 3.65058222e-01 4.74149052e+00 5.52379657e+00 4.58714329e+00 5.71944673e+00
1.39968750e+00 5.06907488e+00 5.14693882e+00 3.68254698e-01 4.74644344e+00 5.52337094e+00 4.58791728e+00 5.72607400e+00
1.40031250e+00 5.07126316e+00 5.15045462e+00 3.70978357e-01 4.75117476e+00 5.53228218e+00 4.59036333e+00 5.72718752e+00
1.40093750e+00 5.07434158e+00 5.15383016e+00 3.73514685e-01 4.75084293e+00 5.53812954e+00 4.58932836e+00 5.73480233e+00
1.40156250e+00 5.07908572e+00 5.15737081e+00 3.76548388e-01 4.75150305e+00 5.54368933e+00 4.58810033e+00 5.74321656e+00
1.40218750e+00 5.07644592e+00 5.16122537e+00 3.79350260e-01 4.75122315e+00 5.55217410e+00 4.59257552e+00 5.77114461e+00
1.40281250e+00 5.07350486e+00 5.16487868e+00 3.82644066e-01 4.75018443e+00 5.55637531e+00 4.59511312e+00 5.77704482e+00
1.40343750e+00 5.07343147e+00 5.16994796e+00 3.87245337e-01 4.75100081e+00 5.55956698e+00 4.59364068e+00 5.78443267e+00
1.40406250e+00 5.07348504e+00 5.17429382e+00 3.90039404e-01 4.75523582e+00 5.56869179e+00 4.59277137e+00 5.78328917e+00
1.40468750e+00 5.07169654e+00 5.17900652e+00 3.93883059e-01 4.75604166e+00 5.57706256e+00 4.59043776e+00 5.80260578e+00
1.40531250e+00 5.07218955e+00 5.18368135e+00 3.97567685e-01 4.76134693e+00 5.58826589e+00 4.59327048e+00 5.81765855e+00
1.40593750e+00 5.07433317e+00 5.18884393e+00 4.01441932e-01 4.76065919e+00 5.59635686e+00 4.59867376e+00 5.82578690e+00
1.40656250e+00 5.07417521e+00 5.19309117e+00 4.04840159e-01 4.76271006e+00 5.59633324e+00 4.59682633e+00 5.83792722e+00
1.40718750e+00 5.07769796e+00 5.19861674e+00 4.08288680e-01 4.76577485e+00 5.60508669e+00 4.59715684e+00 5.84575539e+00
1.40781250e+00 5.08180085e+00 5.20354195e+00 4.11506699e-01 4.76976241e+00 5.60858318e+00 4.60936144e+00 5.85524516e+00
1.40843750e+00 5.08236721e+00 5.20891903e+00 4.14490201e-01 4.77244706e+00 5.61130088e+00 4.60829547e+00 5.86253420e+00
1.40906250e+00 5.08005238e+00 5.21480213e+00 4.19291721e-01 4.76900096e+00 5.62100717e+00 4.60867800e+00 5.88485658e+00
1.40968750e+00 5.08281678e+00 5.22143567e+00 4.25793994e-01 4.77290253e+00 5.62899914e+00 4.60426099e+00 5.89332073e+00
1.41031250e+00 5.08668197e+00 5.22890590e+00 4.34444135e-01 4.77427646e+00 5.64259426e+00 4.60206968e+00 5.92941775e+00
1.41093750e+00 5.09044506e+00 5.23587898e+00 4.42280210e-01 4.77704943e+00 5.64414874e+00 4.59992040e+00 5.96571610e+00
1.41156250e+00 5.08335317e+00 5.24244370e+00 4.47520118e-01 4.78134976e+00 5.65627426e+00 4.60553559e+00 5.97076728e+00
1.41218750e+00 5.09120215e+00 5.24948925e+00 4.53637582e-01 4.78107972e+00 5.66041015e+00 4.61101762e+00 5.99265772e+00
1.41281250e+00 5.09420886e+00 5.25796379e+00 4.61874211e-01 4.78165647e+00 5.66000750e+00 4.60798996e+00 5.99219205e+00
1.41343750e+00 5.09073115e+00 5.26637785e+00 4.69792063e-01 4.78118738e+00 5.68676688e+00 4.61743331e+00 6.02731908e+00
1.41406250e+00 5.09317791e+00 5.27365350e+00 4.76036832e-01 4.78842789e+00 5.69853443e+00 4.61536439e+00 6.04453360e+00
1.41468750e+00 5.09230520e+00 5.28029059e+00 4.82040018e-01 4.79551804e+00 5.71354732e+00 4.61597353e+00 6.04721943e+00
1.41531250e+00 5.09694702e+00 5.28889408e+00 4.91460787e-01 4.79462270e+00 5.72457448e+00 4.61540565e+00 6.09983853e+00
1.41593750e+00 5.09622823e+00 5.29699966e+00 5.00659433e-01 4.79417114e+00 5.73843998e+00 4.60859499e+00 6.11880252e+00
1.41656250e+00 5.10126596e+00 5.30435589e+00 5.08057610e-01 4.79949670e+00 5.75206563e+00 4.60883700e+00 6.15692363e+00
1.41718750e+00 5.10119126e+00 5.31350692e+00 5.15558833e-01 4.80239142e+00 5.76308541e+00 4.61885899e+00 6.17300784e+00
1.41781250e+00 5.10023391e+00 5.32256105e+00 5.26658116e-01 4.80980251e+00 5.78774614e+00 4.62005629e+00 6.18746711e+00
1.41843750e+00 5.09676478e+00 5.33272251e+00 5.36973020e-01 4.81339101e+00 5.79113501e+00 4.62338963e+00 6.22403233e+00
1.41906250e+00 5.10193390e+00 5.34099548e+00 5.46510215e-01 4.81816515e+00 5.81472957e+00 4.62500855e+00 6.25089882e+00
1.41968750e+00 5.10004908e+00 5.35080066e+00 5.57920734e-01 4.81668844e+00 5.82481231e+00 4.62355971e+00 6.26768570e+00
1.42031250e+00 5.09937147e+00 5.36024365e+00 5.71872121e-01 4.82335662e+00 5.83559356e+00 4.62470559e+00 6.28605930e+00
1.42093750e+00 5.10196611e+00 5.37048663e+00 5.84328957e-01 4.82126158e+00 5.85173397e+00 4.62471191e+00 6.32500954e+00
1.42156250e+00 5.10415479e+00 5.37994926e+00 5.96134902e-01 4.82502053e+00 5.86476233e+00 4.63570405e+00 6.33736033e+00
1.42218750e+00 5.10418462e+00 5.39151292e+00 6.10321176e-01 4.82645419e+00 5.87366690e+00 4.63557797e+00 6.37310390e+00
1.42281250e+00 5.11019419e+00 5.40394036e+00 6.27561520e-01 4.83586428e+00 5.90911196e+00 4.63642086e+00 6.37335016e+00
1.42343750e+00 5.11411254e+00 5.41491270e+00 6.43743410e-01 4.83996161e+00 5.91309351e+00 4.63453664e+00 6.44263934e+00
1.42406250e+00 5.11984550e+00 5.42714609e+00 6.59855699e-01 4.84005486e+00 5.94366053e+00 4.63078054e+00 6.47318451e+00
1.42468750e+00 5.11965185e+00 5.43950114e+00 6.77872963e-01 4.84223500e+00 5.95348220e+00 4.63819256e+00 6.51597398e+00
1.42531250e+00 5.12214432e+00 5.45160879e+00 6.96563929e-01 4.84766953e+00 5.96612159e+00 4.63906792e+00 6.55515592e+00
1.42593750e+00 5.12220457e+00 5.46492993e+00 7.14370028e-01 4.84966589e+00 5.98322826e+00 4.64354134e+00 6.60366868e+00
1.42656250e+00 5.12142063e+00 5.47831034e+00 7.34917446e-01 4.85496797e+00 6.00492564e+00 4.64575280e+00 6.67033585e+00
1.42718750e+00 5.12170200e+00 5.49193617e+00 7.56878326e-01 4.85889255e+00 6.02529472e+00 4.65455782e+00 6.73564241e+00
1.42781250e+00 5.12060455e+00 5.50615834e+00 7.77920367e-01 4.85585259e+00 6.03688561e+00 4.65946946e+00 6.78799662e+00
1.42843750e+00 5.12722402e+00 5.52312724e+00 8.00116550e-01 4.86333579e+00 6.06389809e+00 4.66452276e+00 6.82612452e+00
1.42906250e+00 5.12879427e+00 5.54054691e+00 8.23751567e-01 4.86486020e+00 6.10012418e+00 4.66574221e+00 6.88387949e+00
1.42968750e+00 5.13009050e+00 5.55792715e+00 8.46084799e-01 4.87443665e+00 6.12176986e+00 4.66470917e+00 6.93647500e+00
1.43031250e+00 5.12924864e+00 5.57548644e+00 8.71351993e-01 4.87990032e+00 6.16604659e+00 4.67121218e+00 6.98068757e+00
1.43093750e+00 5.13624723e+00 5.59536096e+00 8.99521509e-01 4.88254968e+00 6.17815973e+00 4.67384213e+00 7.01994946e+00
1.43156250e+00 5.14208354e+00 5.61351898e+00 9.26892139e-01 4.89037439e+00 6.18616167e+00 4.67726864e+00 7.05079843e+00
1.43218750e+00 5.14709838e+00 5.63615088e+00 9.54457138e-01 4.89289335e+00 6.22206411e+00 4.68402488e+00 7.10419443e+00
1.43281250e+00 5.14369746e+00 5.65756676e+00 9.84238818e-01 4.89847482e+00 6.25932053e+00 4.69020502e+00 7.17137913e+00
1.43343750e+00 5.15634253e+00 5.68017179e+00 1.01602315e+00 4.91093575e+00 6.29416997e+00 4.69228243e+00 7.32818111e+00
1.43406250e+00 5.15848391e+00 5.70197929e+00 1.04961569e+00 4.90923149e+00 6.32582351e+00 4.68649567e+00 7.43874710e+00
1.43468750e+00 5.16380986e+00 5.72556135e+00 1.08354703e+00 4.91754699e+00 6.38872118e+00 4.69049279e+00 7.51829990e+00
1.43531250e+00 5.16307845e+00 5.74911517e+00 1.11755163e+00 4.92479951e+00 6.41085828e+00 4.70034180e+00 7.53920079e+00
1.43593750e+00 5.16837288e+00 5.77667104e+00 1.15848221e+00 4.93472694e+00 6.44322041e+00 4.69889746e+00 7.65064534e+00
1.43656250e+00 5.16553510e+00 5.80419042e+00 1.19832952e+00 4.93555140e+00 6.48102712e+00 4.69901507e+00 7.72933723e+00
1.43718750e+00 5.17465230e+00 5.83462336e+00 1.23938645e+00 4.94044878e+00 6.50903362e+00 4.70187640e+00 7.83633973e+00
1.43781250e+00 5.18248087e+00 5.86286022e+00 1.28046490e+00 4.94429495e+00 6.53826898e+00 4.70455220e+00 7.87266171e+00
1.43843750e+00 5.17623067e+00 5.89057872e+00 1.32009290e+00 4.94571580e+00 6.56953230e+00 4.70641643e+00 7.93122738e+00
1.43906250e+00 5.19058757e+00 5.92370272e+00 1.36902508e+00 4.95541725e+00 6.61507118e+00 4.70186708e+00 8.01144029e+00
1.43968750e+00 5.19170048e+00 5.95659568e+00 1.41978057e+00 4.95694564e+00 6.63764193e+00 4.71530160e+00 8.17514961e+00
1.44031250e+00 5.20359492e+00 5.99378741e+00 1.47756396e+00 4.96627457e+00 6.70941787e+00 4.71319091e+00 8.26151838e+00
1.44093750e+00 5.19859022e+00 6.02965521e+00 1.53340600e+00 4.97136184e+00 6.76372038e+00 4.71446809e+00 8.34920478e+00
1.44156250e+00 5.20335902e+00 6.06907595e+00 1.59051048e+00 4.98014971e+00 6.82484121e+00 4.71484719e+00 8.54605083e+00
1.44218750e+00 5.21541692e+00 6.10617554e+00 1.64590096e+00 4.98775524e+00 6.88991817e+00 4.72418249e+00 8.74590985e+00
1.44281250e+00 5.21691665e+00 6.14643579e+00 1.70413843e+00 4.99269502e+00 6.92985950e+00 4.73252567e+00 8.95681949e+00
1.44343750e+00 5.21343213e+00 6.18627932e+00 1.75750007e+00 4.99507219e+00 7.01980172e+00 4.73870382e+00 9.02303260e+00
1.44406250e+00 5.21302276e+00 6.22842359e+00 1.81317889e+00 5.01043936e+00 7.08774133e+00 4.74801027e+00 9.34281212e+00
1.44468750e+00 5.20424582e+00 6.27015973e+00 1.86793021e+00 5.02106498e+00 7.17921585e+00 4.74986085e+00 9.55283781e+00
1.44531250e+00 5.20930887e+00 6.31490587e+00 1.92937406e+00 5.01936608e+00 7.22748377e+00 4.75446438e+00 9.99378852e+00
1.44593750e+00 5.22263785e+00 6.36232479e+00 1.99231282e+00 5.02057206e+00 7.27606326e+00 4.75715443e+00 1.03443090e+01
1.44656250e+00 5.24129222e+00 6.40758844e+00 2.05088037e+00 5.02490771e+00 7.36715484e+00 4.75791283e+00 1.07242514e+01
1.44718750e+00 5.24425450e+00 6.45053915e+00 2.10675122e+00 5.03610401e+00 7.40927427e+00 4.76377141e+00 1.09873724e+01
1.44781250e+00 5.27263619e+00 6.49471926e+00 2.16499782e+00 5.04181539e+00 7.48353623e+00 4.75972056e+00 1.12482564e+01
1.44843750e+00 5.27868192e+00 6.54047339e+00 2.22258162e+00 5.05053144e+00 7.52816474e+00 4.76273401e+00 1.16269184e+01
1.44906250e+00 5.29324333e+00 6.58960792e+00 2.28299397e+00 5.05511119e+00 7.64427530e+00 4.76473355e+00 1.18112339e+01
1.44968750e+00 5.30084609e+00 6.64096365e+00 2.35054188e+00 5.05696754e+00 7.69703908e+00 4.76527842e+00 1.20277280e+01
1.45031250e+00 5.31348167e+00 6.69310287e+00 2.42017902e+00 5.06315161e+00 7.80134967e+00 4.77590057e+00 1.23760594e+01
1.45093750e+00 5.30441131e+00 6.74929952e+00 2.48901502e+00 5.07010984e+00 7.87308772e+00 4.78121340e+00 1.28221453e+01
1.45156250e+00 5.30130304e+00 6.80736481e+00 2.56252401e+00 5.07705812e+00 7.96826138e+00 4.77863051e+00 1.33409600e+01
1.45218750e+00 5.27505295e+00 6.86739695e+00 2.63260969e+00 5.08713859e+00 8.03803609e+00 4.78222801e+00 1.37025377e+01
1.45281250e+00 5.29197696e+00 6.92738858e+00 2.69845879e+00 5.09730312e+00 8.10929290e+00 4.78285784e+00 1.38243627e+01
1.45343750e+00 5.29861980e+00 6.99079555e+00 2.76094769e+00 5.10338558e+00 8.18478621e+00 4.79490373e+00 1.40314969e+01
1.45406250e+00 5.29162461e+00 7.05618941e+00 2.82740748e+00 5.13167012e+00 8.28121028e+00 4.80636549e+00 1.42854131e+01
1.45468750e+00 5.28401932e+00 7.12276209e+00 2.89749769e+00 5.13902615e+00 8.42468927e+00 4.80933824e+00 1.46614677e+01
1.45531250e+00 5.29431469e+00 7.18994510e+00 2.96688642e+00 5.15397118e+00 8.49301374e+00 4.80998624e+00 1.48883032e+01
1.45593750e+00 5.30748885e+00 7.25691615e+00 3.03135946e+00 5.16514472e+00 8.66185154e+00 4.81713833e+00 1.51693766e+01
1.45656250e+00 5.32355314e+00 7.32645016e+00 3.09748620e+00 5.17047669e+00 8.77116678e+00 4.83150879e+00 1.53838753e+01
1.45718750e+00 5.33295506e+00 7.39647661e+00 3.16327077e+00 5.16673283e+00 8.94421462e+00 4.84752832e+00 1.57489212e+01
1.45781250e+00 5.34555858e+00 7.46938951e+00 3.22571293e+00 5.17760611e+00 9.20032637e+00 4.84344851e+00 1.60152495e+01
1.45843750e+00 5.36258310e+00 7.54419150e+00 3.29617322e+00 5.19011370e+00 9.31373873e+00 4.85278898e+00 1.61520848e+01
1.45906250e+00 5.39314930e+00 7.62034403e+00 3.36837638e+00 5.21834360e+00 9.48726949e+00 4.85093657e+00 1.63492175e+01
1.45968750e+00 5.40054952e+00 7.69831174e+00 3.43831689e+00 5.23229634e+00 9.76680826e+00 4.85146171e+00 1.64271078e+01
1.46031250e+00 5.39629982e+00 7.77707910e+00 3.50869611e+00 5.24194938e+00 1.00222260e+01 4.86141841e+00 1.66297256e+01
1.46093750e+00 5.41813358e+00 7.85992952e+00 3.57802943e+00 5.25908158e+00 1.03411013e+01 4.87548513e+00 1.66455984e+01
1.46156250e+00 5.42320016e+00 7.94411279e+00 3.64982266e+00 5.25643713e+00 1.06516524e+01 4.87084228e+00 1.69292816e+01
1.46218750e+00 5.44590008e+00 8.03416476e+00 3.72455210e+00 5.26920694e+00 1.08877922e+01 4.86717122e+00 1.71226747e+01
1.46281250e+00 5.44935046e+00 8.12539615e+00 3.79779477e+00 5.29751318e+00 1.11241503e+01 4.86482647e+00 1.72995884e+01
1.46343750e+00 5.44755418e+00 8.21973973e+00 3.87206361e+00 5.31223171e+00 1.13829182e+01 4.89514337e+00 1.73826026e+01
1.46406250e+00 5.46575276e+00 8.31530185e+00 3.94306405e+00 5.32288406e+00 1.17383145e+01 4.90370029e+00 1.76693142e+01
1.46468750e+00 5.51435498e+00 8.41540873e+00 4.02139003e+00 5.33593848e+00 1.20710836e+01 4.91721894e+00 1.79951914e+01
1.46531250e+00 5.50319342e+00 8.51936269e+00 4.10639641e+00 5.36427940e+00 1.25168379e+01 4.91800224e+00 1.80969058e+01
1.46593750e+00 5.53878771e+00 8.62855805e+00 4.19155793e+00 5.38061455e+00 1.28635560e+01 4.93335366e+00 1.83632529e+01
1.46656250e+00 5.50936454e+00 8.73789855e+00 4.28330000e+00 5.38110070e+00 1.32564332e+01 4.94597860e+00 1.85165671e+01
1.46718750e+00 5.51742782e+00 8.84806694e+00 4.37078778e+00 5.41322870e+00 1.35546876e+01 4.93411468e+00 1.85880319e+01
1.46781250e+00 5.53474727e+00 8.95826654e+00 4.45221481e+00 5.42225388e+00 1.40212534e+01 4.96656118e+00 1.86196197e+01
1.46843750e+00 5.53601070e+00 9.07370047e+00 4.53190437e+00 5.44957233e+00 1.42702194e+01 4.97427653e+00 1.85472646e+01
1.46906250e+00 5.55126366e+00 9.19408614e+00 4.62010947e+00 5.45052382e+00 1.46567345e+01 4.97815362e+00 1.89025518e+01
1.46968750e+00 5.55009394e+00 9.31770717e+00 4.71284083e+00 5.46775924e+00 1.49305189e+01 4.97804416e+00 1.91333742e+01
1.47031250e+00 5.54639515e+00 9.44370503e+00 4.80627121e+00 5.47701044e+00 1.51430485e+01 4.98422710e+00 1.92288254e+01
1.47093750e+00 5.58436205e+00 9.57167384e+00 4.89813971e+00 5.49696554e+00 1.53544750e+01 4.99856211e+00 1.94973479e+01
1.47156250e+00 5.59064987e+00 9.70255957e+00 4.99228664e+00 5.51908043e+00 1.56035959e+01 5.02654111e+00 1.97733843e+01
1.47218750e+00 5.67198627e+00 9.83494212e+00 5.08733697e+00 5.54544782e+00 1.58667075e+01 5.02237500e+00 2.00408090e+01
1.47281250e+00 5.69849770e+00 9.97028904e+00 5.18619443e+00 5.59413739e+00 1.61781360e+01 5.03617976e+00 2.05322310e+01
1.47343750e+00 5.70642584e+00 1.01044534e+01 5.27490737e+00 5.61157096e+00 1.63417694e+01 5.04336174e+00 2.07901995e+01
1.47406250e+00 5.70205952e+00 1.02372757e+01 5.36651213e+00 5.62459383e+00 1.65865630e+01 5.04871089e+00 2.10493875e+01
1.47468750e+00 5.78426668e+00 1.03744874e+01 5.45562066e+00 5.65376372e+00 1.66849485e+01 5.05337321e+00 2.13110399e+01
1.47531250e+00 5.79219010e+00 1.05120409e+01 5.54526204e+00 5.68045522e+00 1.70300840e+01 5.05605413e+00 2.15400677e+01
1.47593750e+00 5.90483996e+00 1.06491772e+01 5.63339539e+00 5.71535004e+00 1.71976060e+01 5.06637352e+00 2.16289809e+01
1.47656250e+00 5.98215426e+00 1.07955556e+01 5.72567622e+00 5.73345951e+00 1.74306918e+01 5.06541090e+00 2.20782355e+01
1.47718750e+00 5.90965430e+00 1.09470919e+01 5.81696428e+00 5.79502228e+00 1.75479464e+01 5.06828866e+00 2.21228902e+01
1.47781250e+00 5.98947066e+00 1.10952052e+01 5.90099826e+00 5.81684257e+00 1.77353654e+01 5.09078441e+00 2.24715458e+01
1.47843750e+00 5.95492819e+00 1.12472800e+01 5.98953764e+00 5.84787299e+00 1.79020040e+01 5.10672424e+00 2.27647113e+01
1.47906250e+00 6.02123671e+00 1.13995363e+01 6.08290219e+00 5.90295493e+00 1.80199604e+01 5.11377667e+00 2.31713529e+01
1.47968750e+00 6.02791198e+00 1.15545493e+01 6.17099514e+00 5.94210458e+00 1.82556624e+01 5.12731675e+00 2.36107151e+01
1.48031250e+00 5.96655709e+00 1.17088926e+01 6.25425271e+00 5.97961636e+00 1.84711444e+01 5.15491822e+00 2.38807337e+01
1.48093750e+00 5.96806971e+00 1.18639251e+01 6.33794536e+00 6.03164630e+00 1.86710646e+01 5.15069638e+00 2.39891266e+01
1.48156250e+00 5.93816009e+00 1.20229445e+01 6.41567783e+00 6.08472805e+00 1.88519826e+01 5.17651371e+00 2.42934745e+01
1.48218750e+00 6.05930993e+00 1.21793780e+01 6.49495189e+00 6.11432800e+00 1.91208229e+01 5.20827836e+00 2.46221124e+01
1.48281250e+00 6.00270655e+00 1.23320191e+01 6.57106019e+00 6.16005016e+00 1.93686721e+01 5.21814914e+00 2.48860961e+01
1.48343750e+00 6.04085215e+00 1.24889256e+01 6.64728017e+00 6.19940738e+00 1.96861116e+01 5.25105265e+00 2.54383575e+01
1.48406250e+00 6.00494077e+00 1.26387292e+01 6.71927834e+00 6.25251496e+00 1.99427253e+01 5.25485191e+00 2.55445583e+01
1.48468750e+00 6.05339699e+00 1.27933851e+01 6.78548516e+00 6.29219095e+00 2.00719999e+01 5.28577971e+00 2.57132789e+01
1.48531250e+00 6.01995651e+00 1.29476460e+01 6.85537787e+00 6.30971209e+00 2.02019269e+01 5.31882662e+00 2.60521404e+01
1.48593750e+00 6.01248748e+00 1.31072216e+01 6.92588383e+00 6.36655610e+00 2.03491028e+01 5.32725515e+00 2.61903655e+01
1.48656250e+00 6.00804382e+00 1.32648646e+01 6.99211395e+00 6.39321779e+00 2.06809973e+01 5.38095442e+00 2.66016642e+01
1.48718750e+00 6.06284665e+00 1.34271731e+01 7.06167927e+00 6.42659890e+00 2.09292178e+01 5.37664835e+00 2.69758024e+01
1.48781250e+00 6.12553957e+00 1.35984813e+01 7.13537055e+00 6.45303954e+00 2.10146870e+01 5.39295120e+00 2.71459735e+01
1.48843750e+00 6.20951465e+00 1.37710991e+01 7.21003156e+00 6.47808538e+00 2.13375514e+01 5.36568651e+00 2.73724802e+01
1.48906250e+00 6.28080501e+00 1.39431017e+01 7.28000830e+00 6.53295374e+00 2.15422734e+01 5.37589868e+00 2.76658369e+01
1.48968750e+00 6.43212033e+00 1.41118192e+01 7.34262169e+00 6.58823921e+00 2.17443325e+01 5.39602405e+00 2.80157647e+01
1.49031250e+00 6.51445989e+00 1.42770668e+01 7.39574129e+00 6.62222721e+00 2.19883452e+01 5.39695599e+00 2.82744723e+01
1.49093750e+00 6.47787415e+00 1.44445909e+01 7.44818316e+00 6.66556327e+00 2.22485023e+01 5.44286187e+00 2.85010003e+01
1.49156250e+00 6.69235978e+00 1.46181648e+01 7.50607577e+00 6.71528332e+00 2.25038614e+01 5.45533459e+00 2.85741625e+01
1.49218750e+00 6.75582953e+00 1.47940968e+01 7.56645095e+00 6.79882911e+00 2.27893910e+01 5.46008834e+00 2.90182339e+01
1.49281250e+00 6.73078226e+00 1.49669958e+01 7.62475563e+00 6.84239638e+00 2.30035543e+01 5.47066948e+00 2.91758057e+01
1.49343750e+00 6.89297936e+00 1.51407354e+01 7.67719078e+00 6.88881800e+00 2.32139234e+01 5.50740899e+00 2.95363806e+01
1.49406250e+00 6.86854702e+00 1.53124424e+01 7.73241374e+00 6.95344480e+00 2.34637959e+01 5.49512844e+00 2.96305427e+01
1.49468750e+00 6.94508563e+00 1.54858415e+01 7.78810752e+00 6.99774845e+00 2.37669378e+01 5.52166854e+00 2.99969312e+01
1.49531250e+00 7.02970924e+00 1.56605054e+01 7.84266944e+00 7.03024591e+00 2.39688595e+01 5.63307313e+00 3.02752290e+01
1.49593750e+00 7.06320223e+00 1.58389906e+01 7.89202935e+00 7.09084785e+00 2.42311501e+01 5.64029174e+00 3.04443584e+01
1.49656250e+00 7.05860187e+00 1.60214677e+01 7.95042224e+00 7.15868556e+00 2.44597673e+01 5.65353033e+00 3.09347495e+01
1.49718750e+00 7.12413229e+00 1.62035301e+01 8.00316250e+00 7.20125194e+00 2.46124133e+01 5.65876814e+00 3.11829957e+01
1.49781250e+00 7.21039839e+00 1.63874871e+01 8.05191687e+00 7.33627371e+00 2.47673705e+01 5.71168307e+00 3.12463679e+01
1.49843750e+00 7.22091836e+00 1.65741490e+01 8.10166634e+00 7.38669597e+00 2.49847854e+01 5.74168606e+00 3.14642976e+01
1.49906250e+00 7.17862450e+00 1.67617509e+01 8.14855367e+00 7.47119333e+00 2.53393958e+01 5.77092385e+00 3.19934206e+01
1.49968750e+00 7.08024434e+00 1.69469730e+01 8.19188313e+00 7.56594057e+00 2.55590467e+01 5.75141864e+00 3.23899497e+01
1.50031250e+00 7.08290158e+00 1.71393185e+01 8.23606852e+00 7.66168354e+00 2.57502785e+01 5.77729680e+00 3.24882705e+01
1.50093750e+00 7.14531343e+00 1.73306942e+01 8.28485458e+00 7.74118033e+00 2.59883627e+01 5.78174405e+00 3.29503938e+01
1.50156250e+00 7.13601095e+00 1.75235125e+01 8.34016411e+00 7.80736324e+00 2.62206702e+01 5.86020212e+00 3.30810713e+01
1.50218750e+00 7.25703320e+00 1.77234775e+01 8.39522838e+00 7.86692072e+00 2.65219136e+01 5.90211422e+00 3.31946921e+01
1.50281250e+00 7.35882705e+00 1.79251675e+01 8.44235935e+00 8.00212837e+00 2.67687035e+01 5.98332925e+00 3.33356321e+01
1.50343750e+00 7.45065627e+00 1.81181701e+01 8.48964482e+00 8.08282448e+00 2.69764358e+01 6.01473693e+00 3.35207154e+01
1.50406250e+00 7.76067334e+00 1.83168152e+01 8.53661621e+00 8.22146061e+00 2.71746218e+01 6.12235249e+00 3.35577098e+01
1.50468750e+00 7.84357035e+00 1.85103401e+01 8.58309625e+00 8.38927953e+00 2.74119443e+01 6.17694089e+00 3.36599872e+01
1.50531250e+00 7.87073548e+00 1.87021830e+01 8.62149786e+00 8.49237816e+00 2.75080324e+01 6.22835052e+00 3.37702056e+01
1.50593750e+00 8.00496528e+00 1.88913904e+01 8.66263575e+00 8.62733214e+00 2.78432826e+01 6.27253949e+00 3.40674517e+01
1.50656250e+00 8.19473831e+00 1.90806579e+01 8.70715793e+00 8.76830567e+00 2.81538353e+01 6.31341063e+00 3.45114114e+01
1.50718750e+00 8.22184643e+00 1.92805165e+01 8.75211558e+00 8.98337708e+00 2.84853921e+01 6.33072941e+00 3.47389113e+01
1.50781250e+00 8.39782649e+00 1.94732120e+01 8.79280792e+00 9.15562549e+00 2.87051336e+01 6.40479116e+00 3.51337471e+01
1.50843750e+00 8.54522511e+00 1.96696489e+01 8.83615239e+00 9.33904836e+00 2.88948877e+01 6.47876349e+00 3.54006424e+01
1.50906250e+00 8.57404675e+00 1.98649391e+01 8.88170777e+00 9.52825268e+00 2.92534006e+01 6.49408286e+00 3.59538469e+01
1.50968750e+00 8.69338010e+00 2.00603888e+01 8.92365813e+00 9.71960101e+00 2.95154934e+01 6.55230189e+00 3.61401338e+01
1.51031250e+00 8.78183082e+00 2.02538258e+01 8.95623260e+00 9.96634384e+00 2.97377792e+01 6.58456230e+00 3.65260399e+01
1.51093750e+00 8.83100148e+00 2.04429917e+01 8.99033355e+00 1.01142868e+01 2.99304032e+01 6.64339197e+00 3.65454493e+01
1.51156250e+00 9.06261457e+00 2.06471033e+01 9.02912201e+00 1.04081967e+01 3.02272340e+01 6.64034239e+00 3.69702150e+01
1.51218750e+00 9.21379441e+00 2.08491266e+01 9.07117200e+00 1.06296825e+01 3.04104554e+01 6.68977556e+00 3.69238440e+01
1.51281250e+00 9.40314204e+00 2.10520241e+01 9.11386787e+00 1.08117015e+01 3.08003312e+01 6.83175143e+00 3.71372980e+01
1.51343750e+00 9.62130390e+00 2.12649273e+01 9.15558143e+00 1.09601034e+01 3.09677263e+01 6.90262376e+00 3.72232947e+01
1.51406250e+00 9.85940824e+00 2.14780517e+01 9.19254230e+00 1.11453508e+01 3.12614016e+01 6.94258337e+00 3.71571622e+01
1.51468750e+00 1.01337899e+01 2.16886336e+01 9.22229664e+00 1.13587859e+01 3.15624107e+01 6.99107054e+00 3.74048377e+01
1.51531250e+00 1.03222987e+01 2.18891115e+01 9.25161330e+00 1.16419098e+01 3.19124775e+01 7.06033739e+00 3.76235449e+01
1.51593750e+00 1.03852871e+01 2.20847642e+01 9.27834065e+00 1.18397182e+01 3.20671089e+01 7.11553822e+00 3.78042394e+01
1.51656250e+00 1.05248011e+01 2.22843249e+01 9.30617216e+00 1.22153368e+01 3.22971542e+01 7.23439477e+00 3.80919495e+01
1.51718750e+00 1.07150214e+01 2.24868555e+01 9.33337663e+00 1.25464885e+01 3.27104630e+01 7.31933375e+00 3.83848027e+01
1.51781250e+00 1.09075573e+01 2.26825009e+01 9.35321234e+00 1.28132976e+01 3.28368825e+01 7.33978059e+00 3.85592282e+01
1.51843750e+00 1.10263449e+01 2.28799832e+01 9.37039771e+00 1.31265008e+01 3.29939400e+01 7.42567713e+00 3.85109169e+01
1.51906250e+00 1.14060126e+01 2.30907160e+01 9.38711181e+00 1.34144295e+01 3.32990768e+01 7.52697800e+00 3.86859182e+01
1.51968750e+00 1.18141188e+01 2.33004990e+01 9.40247013e+00 1.36094841e+01 3.35409283e+01 7.56007465e+00 3.88137408e+01
1.52031250e+00 1.23965412e+01 2.35074053e+01 9.42249743e+00 1.38870557e+01 3.37708714e+01 7.60044014e+00 3.89290231e+01
1.52093750e+00 1.29407862e+01 2.37081830e+01 9.44001940e+00 1.41209799e+01 3.40219010e+01 7.66426180e+00 3.90054134e+01
1.52156250e+00 1.37182680e+01 2.39094975e+01 9.45112849e+00 1.44388547e+01 3.42822910e+01 7.75209381e+00 3.93404684e+01
1.52218750e+00 1.46235211e+01 2.41153679e+01 9.47217585e+00 1.46185276e+01 3.45852944e+01 7.89767952e+00 3.94971154e+01
1.52281250e+00 1.58034621e+01 2.43241444e+01 9.49124441e+00 1.46035689e+01 3.47752539e+01 7.95478873e+00 3.97386170e+01
1.52343750e+00 1.66587479e+01 2.45314013e+01 9.50025957e+00 1.47468878e+01 3.50670903e+01 8.03558708e+00 3.98696290e+01
1.52406250e+00 1.71718532e+01 2.47350054e+01 9.50706075e+00 1.49074376e+01 3.52028857e+01 8.08619484e+00 3.98584356e+01
1.52468750e+00 1.77673550e+01 2.49376194e+01 9.51488723e+00 1.53139390e+01 3.54540026e+01 8.18024947e+00 3.99728646e+01
1.52531250e+00 1.80646105e+01 2.51320238e+01 9.51969572e+00 1.53676102e+01 3.56255679e+01 8.40046417e+00 4.00580599e+01
1.52593750e+00 1.80686768e+01 2.53271951e+01 9.52668909e+00 1.56777423e+01 3.57261492e+01 8.46732939e+00 4.02869573e+01
1.52656250e+00 1.79252368e+01 2.55235011e+01 9.53139915e+00 1.58982609e+01 3.58305461e+01 8.62922580e+00 4.04003152e+01
1.52718750e+00 1.76442124e+01 2.57302394e+01 9.54040458e+00 1.60463706e+01 3.60403389e+01 8.69568728e+00 4.04954507e+01
1.52781250e+00 1.73275862e+01 2.59233370e+01 9.55599617e+00 1.61937324e+01 3.62914955e+01 8.87169001e+00 4.06774875e+01
1.52843750e+00 1.70300223e+01 2.61177407e+01 9.57103563e+00 1.62369038e+01 3.64686309e+01 9.07287044e+00 4.07629462e+01
1.52906250e+00 1.69382239e+01 2.63137366e+01 9.57816532e+00 1.62569454e+01 3.66405225e+01 9.31166998e+00 4.08422609e+01
1.52968750e+00 1.70257912e+01 2.65062850e+01 9.58710209e+00 1.63565792e+01 3.67303600e+01 9.60318200e+00 4.11759244e+01
1.53031250e+00 1.71623057e+01 2.66899336e+01 9.59681348e+00 1.63604423e+01 3.69573502e+01 9.71856666e+00 4.13946585e+01
1.53093750e+00 1.72707591e+01 2.68842212e+01 9.60864986e+00 1.64387809e+01 3.70767400e+01 9.84744952e+00 4.16379324e+01
1.53156250e+00 1.75323650e+01 2.70741542e+01 9.61374202e+00 1.65756862e+01 3.73093246e+01 1.01001298e+01 4.16283492e+01
1.53218750e+00 1.80836695e+01 2.72622392e+01 9.62247803e+00 1.67454452e+01 3.73504847e+01 1.03909509e+01 4.16697810e+01
1.53281250e+00 1.86998127e+01 2.74576051e+01 9.63355417e+00 1.69117066e+01 3.73880605e+01 1.04819440e+01 4.22590144e+01
1.53343750e+00 1.90678077e+01 2.76571538e+01 9.64661247e+00 1.70224728e+01 3.76241608e+01 1.07316967e+01 4.24162474e+01
1.53406250e+00 1.93704991e+01 2.78516575e+01 9.66248691e+00 1.72645266e+01 3.77064722e+01 1.10221059e+01 4.25309697e+01
1.53468750e+00 1.95282151e+01 2.80418261e+01 9.67065583e+00 1.72966417e+01 3.79503562e+01 1.12308524e+01 4.25009123e+01
1.53531250e+00 1.95941134e+01 2.82188423e+01 9.67879401e+00 1.74443115e+01 3.80032527e+01 1.13934943e+01 4.27187079e+01
1.53593750e+00 1.98943296e+01 2.83906230e+01 9.67953150e+00 1.75585258e+01 3.80780610e+01 1.16623673e+01 4.30990607e+01
1.53656250e+00 2.01898678e+01 2.85610847e+01 9.68396596e+00 1.77215194e+01 3.81539433e+01 1.19449959e+01 4.32750792e+01
1.53718750e+00 2.03050347e+01 2.87343549e+01 9.69289818e+00 1.79752250e+01 3.82153238e+01 1.22126196e+01 4.33775087e+01
1.53781250e+00 2.04292405e+01 2.89081695e+01 9.70487298e+00 1.81156641e+01 3.83244399e+01 1.22493891e+01 4.37528069e+01
1.53843750e+00 2.04129313e+01 2.90890432e+01 9.71652912e+00 1.82333761e+01 3.84494212e+01 1.24616472e+01 4.38793163e+01
1.53906250e+00 2.03733673e+01 2.92705938e+01 9.73040726e+00 1.82205343e+01 3.86230279e+01 1.25551845e+01 4.39867697e+01
1.53968750e+00 2.03478962e+01 2.94454566e+01 9.74484745e+00 1.83556870e+01 3.88019390e+01 1.28167463e+01 4.40879507e+01
1.54031250e+00 2.02873114e+01 2.96175706e+01 9.75749526e+00 1.85443109e+01 3.89807370e+01 1.28603421e+01 4.44288750e+01
1.54093750e+00 2.01676130e+01 2.97858145e+01 9.75951746e+00 1.86509332e+01 3.90732322e+01 1.29430221e+01 4.45133522e+01
1.54156250e+00 2.00826277e+01 2.99506308e+01 9.75831891e+00 1.89612808e+01 3.92050320e+01 1.30111680e+01 4.45687579e+01
1.54218750e+00 2.00739374e+01 3.01181914e+01 9.77242361e+00 1.90021226e+01 3.93214593e+01 1.30534944e+01 4.45348841e+01
1.54281250e+00 2.00790100e+01 3.02829458e+01 9.78555971e+00 1.91927905e+01 3.95834912e+01 1.31548450e+01 4.47130329e+01
1.54343750e+00 2.01168616e+01 3.04550410e+01 9.79124427e+00 1.94062462e+01 3.97701215e+01 1.35273740e+01 4.48005447e+01
1.54406250e+00 2.01908871e+01 3.06173858e+01 9.79010573e+00 1.96904824e+01 4.00662210e+01 1.38233764e+01 4.50285484e+01
1.54468750e+00 2.01792350e+01 3.07666800e+01 9.77725782e+00 1.98621819e+01 4.02331439e+01 1.40126014e+01 4.54136564e+01
1.54531250e+00 2.01377107e+01 3.09216253e+01 9.75772231e+00 1.99744723e+01 4.02341771e+01 1.41201280e+01 4.57051748e+01
1.54593750e+00 2.00771589e+01 3.10833425e+01 9.74650492e+00 2.00731133e+01 4.03289227e+01 1.41382956e+01 4.58674683e+01
1.54656250e+00 2.00160758e+01 3.12363212e+01 9.73901527e+00 2.03058524e+01 4.05297352e+01 1.42948867e+01 4.60089673e+01
1.54718750e+00 1.99380243e+01 3.13856681e+01 9.73485326e+00 2.05008862e+01 4.06624732e+01 1.42440062e+01 4.62706740e+01
1.54781250e+00 1.98884672e+01 3.15365805e+01 9.72686569e+00 2.07147411e+01 4.07170810e+01 1.44614045e+01 4.63799774e+01
1.54843750e+00 1.98407008e+01 3.16824237e+01 9.71740070e+00 2.08284588e+01 4.07109850e+01 1.46013673e+01 4.64100585e+01
1.54906250e+00 1.98671260e+01 3.18306167e+01 9.70697389e+00 2.10388463e+01 4.09136118e+01 1.44421588e+01 4.65889713e+01
1.54968750e+00 1.98602481e+01 3.19723956e+01 9.67996849e+00 2.11737998e+01 4.10078005e+01 1.45326026e+01 4.66310805e+01
1.55031250e+00 1.98119232e+01 3.21168081e+01 9.65159539e+00 2.13859115e+01 4.09791874e+01 1.48462876e+01 4.69894863e+01
1.55093750e+00 1.99192465e+01 3.22639089e+01 9.63465852e+00 2.16439313e+01 4.11614837e+01 1.50171491e+01 4.69432925e+01
1.55156250e+00 1.99983571e+01 3.24164995e+01 9.61395691e+00 2.17799072e+01 4.12187593e+01 1.51786750e+01 4.70756656e+01
1.55218750e+00 2.01814363e+01 3.25760511e+01 9.59902508e+00 2.18656818e+01 4.13693234e+01 1.52350283e+01 4.73122703e+01
1.55281250e+00 2.04588766e+01 3.27377288e+01 9.59573635e+00 2.20542428e+01 4.14905313e+01 1.53263836e+01 4.75490376e+01
1.55343750e+00 2.09029861e+01 3.28982626e+01 9.59355724e+00 2.22753416e+01 4.15706444e+01 1.54519283e+01 4.77689367e+01
1.55406250e+00 2.14041604e+01 3.30418894e+01 9.59088150e+00 2.24014510e+01 4.15749418e+01 1.55314771e+01 4.75978930e+01
1.55468750e+00 2.18524180e+01 3.31875465e+01 9.58830408e+00 2.24997703e+01 4.16511763e+01 1.56711706e+01 4.79644469e+01
1.55531250e+00 2.23175542e+01 3.33365366e+01 9.58283650e+00 2.25482202e+01 4.17970750e+01 1.59173062e+01 4.81384280e+01
1.55593750e+00 2.28327445e+01 3.34861102e+01 9.56972558e+00 2.27866355e+01 4.20069042e+01 1.59653192e+01 4.80691177e+01
1.55656250e+00 2.32306999e+01 3.36318778e+01 9.55974153e+00 2.29305567e+01 4.21549650e+01 1.61084735e+01 4.81858352e+01
1.55718750e+00 2.35648351e+01 3.37817345e+01 9.55173617e+00 2.30997748e+01 4.21944257e+01 1.60027770e+01 4.84208417e+01
1.55781250e+00 2.38568935e+01 3.39264881e+01 9.52593124e+00 2.32911609e+01 4.22857570e+01 1.61386393e+01 4.85279095e+01
1.55843750e+00 2.41524998e+01 3.40718224e+01 9.49706574e+00 2.36594892e+01 4.25266880e+01 1.62390288e+01 4.86026549e+01
1.55906250e+00 2.44686790e+01 3.42147645e+01 9.46856763e+00 2.38013228e+01 4.27186566e+01 1.65465470e+01 4.86833759e+01
1.55968750e+00 2.48389328e+01 3.43529555e+01 9.43958981e+00 2.40294098e+01 4.27067724e+01 1.66161691e+01 4.89067837e+01
1.56031250e+00 2.52222786e+01 3.44836771e+01 9.40910263e+00 2.41768997e+01 4.30554273e+01 1.68667324e+01 4.89238721e+01
1.56093750e+00 2.52377050e+01 3.46115522e+01 9.37791160e+00 2.44006310e+01 4.32027966e+01 1.68391700e+01 4.90069243e+01
1.56156250e+00 2.50746871e+01 3.47418917e+01 9.36185352e+00 2.44856945e+01 4.33177817e+01 1.69110808e+01 4.90659126e+01
1.56218750e+00 2.47268845e+01 3.48661814e+01 9.34670541e+00 2.47313043e+01 4.34878987e+01 1.69318536e+01 4.95504637e+01
1.56281250e+00 2.42786240e+01 3.50005361e+01 9.32887751e+00 2.49291698e+01 4.36722345e+01 1.71682005e+01 4.94693160e+01
1.56343750e+00 2.38296857e+01 3.51213115e+01 9.30782493e+00 2.51662435e+01 4.37398392e+01 1.71981219e+01 4.93792750e+01
1.56406250e+00 2.32745651e+01 3.52292416e+01 9.28000451e+00 2.52868011e+01 4.38416205e+01 1.74030396e+01 4.93513711e+01
1.56468750e+00 2.30411190e+01 3.53364711e+01 9.25114618e+00 2.55253498e+01 4.38143676e+01 1.76693737e+01 4.96001217e+01
1.56531250e+00 2.31433810e+01 3.54434880e+01 9.22941261e+00 2.56299235e+01 4.38451143e+01 1.77374281e+01 4.98113068e+01
1.56593750e+00 2.31390257e+01 3.55610410e+01 9.20937227e+00 2.57545479e+01 4.38514996e+01 1.76543037e+01 4.96214443e+01
1.56656250e+00 2.35356469e+01 3.56825144e+01 9.20290673e+00 2.59433428e+01 4.39759552e+01 1.75527172e+01 4.96928407e+01
1.56718750e+00 2.43176818e+01 3.58033402e+01 9.18998132e+00 2.59275233e+01 4.39904020e+01 1.76961320e+01 4.97944690e+01
1.56781250e+00 2.51233568e+01 3.59182002e+01 9.19355903e+00 2.61241261e+01 4.41159394e+01 1.78981681e+01 4.98818736e+01
1.56843750e+00 2.62354677e+01 3.60325659e+01 9.20960433e+00 2.63384168e+01 4.42546075e+01 1.79814552e+01 5.01663618e+01
1.56906250e+00 2.76287850e+01 3.61475328e+01 9.21912106e+00 2.64964543e+01 4.45686309e+01 1.82050145e+01 5.05099175e+01
1.56968750e+00 2.88010764e+01 3.62535663e+01 9.22851645e+00 2.67492397e+01 4.45686152e+01 1.82709889e+01 5.04951418e+01
1.57031250e+00 2.99077970e+01 3.63608617e+01 9.23102290e+00 2.71303656e+01 4.45759695e+01 1.83187408e+01 5.06932310e+01
1.57093750e+00 3.10569670e+01 3.64752968e+01 9.22786813e+00 2.73597089e+01 4.47541831e+01 1.87500537e+01 5.06503269e+01
1.57156250e+00 3.20797106e+01 3.65850964e+01 9.22908934e+00 2.74239049e+01 4.47760627e+01 1.87161193e+01 5.06676311e+01
1.57218750e+00 3.32019429e+01 3.66860930e+01 9.22552746e+00 2.76871916e+01 4.49479438e+01 1.86736006e+01 5.07507640e+01
1.57281250e+00 3.40681940e+01 3.67801888e+01 9.21222008e+00 2.78487304e+01 4.50549258e+01 1.87972969e+01 5.08685491e+01
1.57343750e+00 3.47155790e+01 3.68789192e+01 9.20460867e+00 2.80489470e+01 4.52486841e+01 1.89080817e+01 5.09093706e+01
1.57406250e+00 3.51809053e+01 3.69803421e+01 9.20278669e+00 2.81737426e+01 4.52668041e+01 1.89166305e+01 5.09488345e+01
1.57468750e+00 3.57375584e+01 3.70806060e+01 9.19205976e+00 2.83217617e+01 4.54712180e+01 1.90387278e+01 5.10754268e+01
1.57531250e+00 3.63258782e+01 3.71909489e+01 9.17979777e+00 2.83261729e+01 4.55188703e+01 1.91421133e+01 5.10431215e+01
1.57593750e+00 3.69022585e+01 3.73046114e+01 9.17199269e+00 2.87142537e+01 4.55397899e+01 1.89915606e+01 5.08761401e+01
1.57656250e+00 3.75759123e+01 3.74017171e+01 9.17303394e+00 2.88327834e+01 4.55933397e+01 1.92054877e+01 5.10036759e+01
1.57718750e+00 3.84048643e+01 3.74868119e+01 9.17454259e+00 2.89472283e+01 4.58702587e+01 1.90796972e+01 5.10138957e+01
1.57781250e+00 3.91910977e+01 3.75763614e+01 9.18208177e+00 2.90871682e+01 4.59143593e+01 1.91913713e+01 5.10451963e+01
1.57843750e+00 3.99735683e+01 3.76724241e+01 9.19420722e+00 2.93053452e+01 4.60034769e+01 1.92015875e+01 5.11772038e+01
1.57906250e+00 4.07313355e+01 3.77740045e+01 9.21299300e+00 2.95306750e+01 4.60616772e+01 1.95056387e+01 5.14167215e+01
1.57968750e+00 4.15006662e+01 3.78759699e+01 9.23000410e+00 2.96334704e+01 4.61106732e+01 1.95967295e+01 5.16878905e+01
1.58031250e+00 4.21391402e+01 3.79650928e+01 9.22992395e+00 2.99248132e+01 4.63653950e+01 1.96046732e+01 5.15180664e+01
1.58093750e+00 4.27425012e+01 3.80451609e+01 9.22274728e+00 2.99774055e+01 4.64562842e+01 1.98611981e+01 5.14912998e+01
1.58156250e+00 4.33031808e+01 3.81251617e+01 9.21103206e+00 3.03789261e+01 4.65868302e+01 1.97765076e+01 5.14508914e+01
1.58218750e+00 4.36456944e+01 3.81981078e+01 9.19922727e+00 3.05928818e+01 4.66411670e+01 1.99149254e+01 5.15212224e+01
1.58281250e+00 4.38242299e+01 3.82774075e+01 9.18392964e+00 3.07380440e+01 4.68861221e+01 1.98468059e+01 5.16747708e+01
1.58343750e+00 4.40625082e+01 3.83712714e+01 9.17710653e+00 3.09953050e+01 4.69377484e+01 2.03203143e+01 5.18020864e+01
1.58406250e+00 4.42640868e+01 3.84749435e+01 9.17445613e+00 3.12041523e+01 4.70205438e+01 2.10459509e+01 5.22876261e+01
1.58468750e+00 4.44672292e+01 3.85699267e+01 9.17348593e+00 3.14097362e+01 4.71761844e+01 2.10769620e+01 5.22601661e+01
1.58531250e+00 4.46604189e+01 3.86664741e+01 9.17129010e+00 3.14492924e+01 4.70760243e+01 2.11017837e+01 5.23630541e+01
1.58593750e+00 4.47803522e+01 3.87658031e+01 9.16595101e+00 3.14405427e+01 4.71720276e+01 2.12694572e+01 5.21900814e+01
1.58656250e+00 4.49614198e+01 3.88613668e+01 9.17255973e+00 3.15139291e+01 4.72219591e+01 2.13014013e+01 5.21094851e+01
1.58718750e+00 4.52923214e+01 3.89598892e+01 9.18984673e+00 3.15691587e+01 4.72060465e+01 2.13603858e+01 5.22408333e+01
1.58781250e+00 4.57504697e+01 3.90480663e+01 9.19384501e+00 3.17306372e+01 4.72984819e+01 2.15270757e+01 5.25046925e+01
1.58843750e+00 4.63506633e+01 3.91181796e+01 9.18265287e+00 3.17856684e+01 4.74999183e+01 2.15233729e+01 5.24440377e+01
1.58906250e+00 4.67779369e+01 3.91764847e+01 9.16672661e+00 3.20285905e+01 4.76410028e+01 2.17110431e+01 5.26362400e+01
1.58968750e+00 4.67656577e+01 3.92326719e+01 9.14365411e+00 3.22541747e+01 4.77611966e+01 2.19699898e+01 5.25960049e+01
1.59031250e+00 4.66983592e+01 3.92908920e+01 9.13095376e+00 3.22211902e+01 4.76620758e+01 2.20244315e+01 5.29123013e+01
1.59093750e+00 4.66383511e+01 3.93558294e+01 9.12491404e+00 3.23705700e+01 4.77281310e+01 2.22247385e+01 5.29989310e+01
1.59156250e+00 4.63470417e+01 3.94254020e+01 9.12195765e+00 3.25156907e+01 4.76552495e+01 2.22515137e+01 5.34150037e+01
1.59218750e+00 4.58469478e+01 3.94906769e+01 9.12318110e+00 3.26211560e+01 4.78007208e+01 2.23532514e+01 5.36713632e+01
1.59281250e+00 4.55486840e+01 3.95740092e+01 9.11237384e+00 3.27850461e+01 4.77757599e+01 2.25484459e+01 5.38509845e+01
1.59343750e+00 4.53012637e+01 3.96592994e+01 9.09728621e+00 3.28814343e+01 4.78251068e+01 2.28587126e+01 5.38627674e+01
1.59406250e+00 4.52893429e+01 3.97435848e+01 9.09284682e+00 3.28359184e+01 4.79691644e+01 2.31319635e+01 5.40735927e+01
1.59468750e+00 4.56556744e+01 3.98272609e+01 9.09224616e+00 3.28511511e+01 4.79837575e+01 2.33204551e+01 5.40778248e+01
1.59531250e+00 4.60326964e+01 3.98992909e+01 9.09520104e+00 3.29407484e+01 4.80763424e+01 2.34213393e+01 5.45575529e+01
1.59593750e+00 4.65608776e+01 3.99728304e+01 9.09727084e+00 3.29361030e+01 4.81430752e+01 2.37314565e+01 5.46437159e+01
1.59656250e+00 4.69184279e+01 4.00527244e+01 9.09584071e+00 3.29402741e+01 4.80750443e+01 2.40058949e+01 5.46957200e+01
1.59718750e+00 4.73105012e+01 4.01249130e+01 9.08920612e+00 3.29803250e+01 4.82259156e+01 2.41159003e+01 5.46070960e+01
1.59781250e+00 4.76708496e+01 4.01844748e+01 9.07703262e+00 3.30412786e+01 4.83251913e+01 2.44463489e+01 5.49913917e+01
1.59843750e+00 4.77140348e+01 4.02360271e+01 9.04764555e+00 3.30913452e+01 4.83041857e+01 2.47744586e+01 5.48145251e+01
1.59906250e+00 4.76754796e+01 4.02843227e+01 9.02348709e+00 3.32208878e+01 4.84084263e+01 2.46738104e+01 5.47750160e+01
1.59968750e+00 4.77150636e+01 4.03279893e+01 8.99194536e+00 3.33256243e+01 4.85363325e+01 2.45970486e+01 5.45479463e+01
1.60031250e+00 4.79702525e+01 4.03801393e+01 8.96347724e+00 3.33347740e+01 4.86388986e+01 2.51440730e+01 5.44967829e+01
1.60093750e+00 4.82890425e+01 4.04394725e+01 8.93333938e+00 3.33905212e+01 4.87757462e+01 2.52302636e+01 5.46197651e+01
1.60156250e+00 4.86075236e+01 4.05030754e+01 8.91840691e+00 3.35694070e+01 4.87954343e+01 2.52281716e+01 5.47053709e+01
1.60218750e+00 4.89449127e+01 4.05647435e+01 8.90986743e+00 3.35595485e+01 4.88088967e+01 2.53776488e+01 5.47022037e+01
1.60281250e+00 4.90990895e+01 4.06271378e+01 8.88906839e+00 3.37427840e+01 4.87173892e+01 2.59935249e+01 5.50044442e+01
1.60343750e+00 4.90932532e+01 4.06816466e+01 8.86839736e+00 3.39009324e+01 4.88011498e+01 2.62781107e+01 5.49501436e+01
1.60406250e+00 4.91321421e+01 4.07228379e+01 8.84738284e+00 3.39814028e+01 4.88510118e+01 2.63682349e+01 5.50883676e+01
1.60468750e+00 4.91255127e+01 4.07581655e+01 8.81749034e+00 3.40104990e+01 4.89046754e+01 2.66288838e+01 5.51585395e+01
1.60531250e+00 4.90586433e+01 4.07944786e+01 8.79157295e+00 3.40921484e+01 4.88445922e+01 2.65860481e+01 5.49899762e+01
1.60593750e+00 4.87668547e+01 4.08233642e+01 8.76649615e+00 3.41650273e+01 4.86057451e+01 2.68060005e+01 5.49357509e+01
1.60656250e+00 4.85127010e+01 4.08492436e+01 8.74294401e+00 3.40468714e+01 4.85521910e+01 2.73110506e+01 5.51460071e+01
1.60718750e+00 4.86300660e+01 4.08818868e+01 8.69864649e+00 3.39115891e+01 4.89157028e+01 2.77517987e+01 5.51760568e+01
1.60781250e+00 4.86862808e+01 4.09263308e+01 8.65890036e+00 3.37396658e+01 4.89175397e+01 2.77916277e+01 5.51047084e+01
1.60843750e+00 4.86608397e+01 4.09828533e+01 8.63936571e+00 3.38606398e+01 4.89631091e+01 2.80636965e+01 5.52115663e+01
1.60906250e+00 4.85112785e+01 4.10454486e+01 8.63294834e+00 3.39037172e+01 4.89679342e+01 2.82803607e+01 5.53449010e+01
1.60968750e+00 4.85272256e+01 4.11106353e+01 8.63947202e+00 3.40184374e+01 4.89523533e+01 2.82342449e+01 5.60450237e+01
1.61031250e+00 4.87010574e+01 4.11657523e+01 8.65205070e+00 3.41352615e+01 4.89214987e+01 2.82386521e+01 5.64833624e+01
1.61093750e+00 4.90144416e+01 4.12055031e+01 8.64057977e+00 3.42548087e+01 4.90340840e+01 2.81603251e+01 5.61874092e+01
1.61156250e+00 4.88221393e+01 4.12476223e+01 8.63152239e+00 3.42389149e+01 4.91105794e+01 2.82662481e+01 5.63845575e+01
1.61218750e+00 4.81241207e+01 4.12986471e+01 8.62797104e+00 3.42458506e+01 4.93789347e+01 2.83262010e+01 5.67569258e+01
1.61281250e+00 4.73440573e+01 4.13501530e+01 8.62671069e+00 3.43625487e+01 4.94050859e+01 2.83293020e+01 5.70104339e+01
1.61343750e+00 4.62086638e+01 4.13933275e+01 8.61772921e+00 3.44153361e+01 4.96584125e+01 2.87326416e+01 5.73636911e+01
1.61406250e+00 4.55378005e+01 4.14316097e+01 8.61004987e+00 3.44677038e+01 4.96705933e+01 2.86911311e+01 5.75944461e+01
1.61468750e+00 4.41264850e+01 4.14734577e+01 8.60936754e+00 3.44790907e+01 4.96072824e+01 2.87538058e+01 5.77087167e+01
1.61531250e+00 4.35604010e+01 4.15189641e+01 8.60773095e+00 3.45103135e+01 4.95240079e+01 2.89861382e+01 5.77397339e+01
1.61593750e+00 4.43344687e+01 4.15757796e+01 8.62164621e+00 3.44400440e+01 4.95784452e+01 2.92459462e+01 5.77413970e+01
1.61656250e+00 4.49030306e+01 4.16338578e+01 8.64726841e+00 3.43603996e+01 4.95865214e+01 2.93764757e+01 5.76479292e+01
1.61718750e+00 4.58342674e+01 4.16828385e+01 8.65000272e+00 3.44869961e+01 4.97011822e+01 2.95890309e+01 5.75101369e+01
1.61781250e+00 4.74767757e+01 4.17226521e+01 8.64769909e+00 3.45255108e+01 4.98227573e+01 2.98296960e+01 5.74065539e+01
1.61843750e+00 4.88541995e+01 4.17673446e+01 8.64684460e+00 3.45756294e+01 4.98265470e+01 2.98714553e+01 5.75903924e+01
1.61906250e+00 4.93204434e+01 4.18067630e+01 8.65112093e+00 3.46312681e+01 5.00795759e+01 3.02876464e+01 5.77590094e+01
1.61968750e+00 4.92210375e+01 4.18414079e+01 8.65417871e+00 3.46490886e+01 5.00588561e+01 3.01602287e+01 5.78670252e+01
1.62031250e+00 4.92702378e+01 4.18699386e+01 8.67109077e+00 3.45442787e+01 5.00786792e+01 3.02012016e+01 5.80864431e+01
1.62093750e+00 4.94708178e+01 4.18999569e+01 8.69595629e+00 3.46011901e+01 5.01188068e+01 3.03999932e+01 5.81040131e+01
1.62156250e+00 4.95729873e+01 4.19427239e+01 8.70302054e+00 3.45210454e+01 5.03564876e+01 3.05216922e+01 5.82066374e+01
1.62218750e+00 4.96097807e+01 4.19890742e+01 8.70433862e+00 3.45566124e+01 5.04992733e+01 3.06565751e+01 5.83638649e+01
1.62281250e+00 4.96010564e+01 4.20280966e+01 8.71182531e+00 3.46119823e+01 5.03528750e+01 3.07377229e+01 5.87698446e+01
1.62343750e+00 4.95894231e+01 4.20565232e+01 8.71622689e+00 3.46796268e+01 5.05467975e+01 3.08046317e+01 5.85915809e+01
1.62406250e+00 4.96174014e+01 4.20865965e+01 8.72152931e+00 3.45990001e+01 5.05611206e+01 3.09025610e+01 5.87858186e+01
1.62468750e+00 4.95971844e+01 4.21140410e+01 8.75004180e+00 3.45456420e+01 5.06076309e+01 3.08055282e+01 5.87479583e+01
1.62531250e+00 4.96355427e+01 4.21307677e+01 8.78729512e+00 3.45452919e+01 5.07233471e+01 3.08423110e+01 5.87651695e+01
1.62593750e+00 4.96852235e+01 4.21553740e+01 8.80991020e+00 3.45501120e+01 5.08132882e+01 3.10887774e+01 5.88246004e+01
1.62656250e+00 4.96876584e+01 4.21867970e+01 8.82618210e+00 3.45679000e+01 5.09012048e+01 3.10881272e+01 5.90679379e+01
1.62718750e+00 4.97621817e+01 4.22216176e+01 8.84195243e+00 3.45803635e+01 5.09671074e+01 3.11270744e+01 5.91920306e+01
1.62781250e+00 5.02351383e+01 4.22747669e+01 8.88172023e+00 3.45449372e+01 5.11773950e+01 3.11475592e+01 5.95746562e+01
1.62843750e+00 5.11403339e+01 4.23323979e+01 8.91804895e+00 3.45225520e+01 5.14857430e+01 3.11193108e+01 5.97702311e+01
1.62906250e+00 5.16326937e+01 4.23797287e+01 8.93954131e+00 3.45380599e+01 5.15060876e+01 3.10002751e+01 5.98405856e+01
1.62968750e+00 5.15235259e+01 4.24242453e+01 8.96573095e+00 3.46327990e+01 5.15843471e+01 3.08987413e+01 5.97722935e+01
1.63031250e+00 5.12411785e+01 4.24716440e+01 8.98003351e+00 3.47861815e+01 5.17078184e+01 3.09365426e+01 5.95079612e+01
1.63093750e+00 5.07366837e+01 4.25144494e+01 8.99408175e+00 3.48569989e+01 5.17436457e+01 3.09651043e+01 5.96321269e+01
1.63156250e+00 5.04436975e+01 4.25586595e+01 9.02531028e+00 3.47718262e+01 5.19139038e+01 3.08588480e+01 5.96629618e+01
1.63218750e+00 5.03320371e+01 4.26012562e+01 9.06935597e+00 3.46576806e+01 5.20561189e+01 3.08569027e+01 5.96470464e+01
1.63281250e+00 5.03467179e+01 4.26375277e+01 9.12395679e+00 3.45781470e+01 5.20220186e+01 3.08444943e+01 5.93932326e+01
1.63343750e+00 5.04228829e+01 4.26697372e+01 9.16179433e+00 3.46549763e+01 5.18645886e+01 3.08850350e+01 5.93780342e+01
1.63406250e+00 5.05365496e+01 4.26945615e+01 9.18831500e+00 3.47037767e+01 5.21392996e+01 3.08224445e+01 5.94735736e+01
1.63468750e+00 5.07617859e+01 4.27070378e+01 9.21378758e+00 3.46577282e+01 5.20051322e+01 3.07739172e+01 5.96500623e+01
1.63531250e+00 5.10149797e+01 4.27184893e+01 9.24135157e+00 3.45138808e+01 5.18746149e+01 3.06845779e+01 6.00274934e+01
1.63593750e+00 5.11901869e+01 4.27321846e+01 9.28078841e+00 3.45020888e+01 5.19321142e+01 3.05974696e+01 6.05804160e+01
1.63656250e+00 5.14364341e+01 4.27509116e+01 9.33204686e+00 3.44564316e+01 5.21128122e+01 3.05887585e+01 6.05751545e+01
1.63718750e+00 5.16640170e+01 4.27696634e+01 9.37463426e+00 3.43613522e+01 5.19660326e+01 3.08513020e+01 6.05503106e+01
1.63781250e+00 5.17108344e+01 4.27935521e+01 9.41641445e+00 3.44089222e+01 5.18911478e+01 3.08422021e+01 6.06248232e+01
1.63843750e+00 5.18224848e+01 4.28175518e+01 9.45403711e+00 3.44436397e+01 5.18264240e+01 3.07888548e+01 6.07374952e+01
1.63906250e+00 5.16925973e+01 4.28436644e+01 9.48838700e+00 3.44086746e+01 5.19434554e+01 3.08917550e+01 6.06893504e+01
1.63968750e+00 5.18218090e+01 4.28725813e+01 9.52338802e+00 3.44038629e+01 5.18590778e+01 3.07649214e+01 6.08100270e+01
1.64031250e+00 5.19426858e+01 4.28953411e+01 9.55255406e+00 3.42684812e+01 5.19562686e+01 3.07476237e+01 6.08370004e+01
1.64093750e+00 5.22137914e+01 4.29109097e+01 9.58591175e+00 3.43214630e+01 5.18246020e+01 3.06331100e+01 6.07851481e+01
1.64156250e+00 5.27544067e+01 4.29168115e+01 9.62042539e+00 3.43237031e+01 5.19869685e+01 3.08201371e+01 6.10721616e+01
1.64218750e+00 5.33664048e+01 4.29266078e+01 9.64150018e+00 3.43791971e+01 5.22530646e+01 3.07498075e+01 6.07553483e+01
1.64281250e+00 5.38376609e+01 4.29250001e+01 9.64935601e+00 3.43510388e+01 5.23851165e+01 3.07106668e+01 6.05968398e+01
1.64343750e+00 5.39432394e+01 4.29241584e+01 9.64554178e+00 3.43443139e+01 5.24548447e+01 3.08462514e+01 6.01066878e+01
1.64406250e+00 5.37509709e+01 4.29339012e+01 9.64914851e+00 3.42769360e+01 5.25554270e+01 3.08440394e+01 5.97988843e+01
1.64468750e+00 5.35677821e+01 4.29512906e+01 9.65031908e+00 3.43164620e+01 5.26251332e+01 3.08539297e+01 6.01334204e+01
1.64531250e+00 5.33540910e+01 4.29733791e+01 9.64914573e+00 3.43619561e+01 5.27485118e+01 3.08351368e+01 6.02266909e+01
1.64593750e+00 5.29644120e+01 4.29880207e+01 9.65003849e+00 3.44910924e+01 5.27984302e+01 3.09576765e+01 6.00144715e+01
1.64656250e+00 5.24721047e+01 4.29993751e+01 9.63980311e+00 3.44402456e+01 5.25903130e+01 3.09167724e+01 6.01839084e+01
1.64718750e+00 5.20808758e+01 4.30097062e+01 9.62660558e+00 3.44447477e+01 5.26829239e+01 3.09381079e+01 6.02275435e+01
1.64781250e+00 5.17070252e+01 4.30285018e+01 9.63306624e+00 3.43523621e+01 5.24938286e+01 3.09002256e+01 6.03689314e+01
1.64843750e+00 5.15154586e+01 4.30383158e+01 9.63795346e+00 3.42944813e+01 5.23561500e+01 3.08709399e+01 6.06745024e+01
1.64906250e+00 5.16381385e+01 4.30508142e+01 9.63417691e+00 3.42040035e+01 5.22391251e+01 3.10290283e+01 6.07481299e+01
1.64968750e+00 5.18087278e+01 4.30545506e+01 9.62636990e+00 3.41054868e+01 5.24547432e+01 3.08866743e+01 6.07389712e+01
1.65031250e+00 5.18169187e+01 4.30503301e+01 9.62145251e+00 3.41300134e+01 5.25798542e+01 3.07035602e+01 6.05050854e+01
1.65093750e+00 5.17102174e+01 4.30512899e+01 9.61866403e+00 3.41326801e+01 5.24506252e+01 3.07052202e+01 6.07510528e+01
1.65156250e+00 5.18335821e+01 4.30615691e+01 9.63177153e+00 3.42813959e+01 5.25731703e+01 3.06704353e+01 6.07025365e+01
1.65218750e+00 5.21725450e+01 4.30655292e+01 9.64723318e+00 3.42474124e+01 5.24526521e+01 3.06659940e+01 6.07344521e+01
1.65281250e+00 5.24359225e+01 4.30673871e+01 9.65197417e+00 3.41927641e+01 5.24960894e+01 3.06160018e+01 6.07892472e+01
1.65343750e+00 5.26160398e+01 4.30628727e+01 9.65035216e+00 3.42991266e+01 5.26009559e+01 3.07291275e+01 6.08695505e+01
1.65406250e+00 5.28196991e+01 4.30626856e+01 9.65640642e+00 3.42357201e+01 5.27167917e+01 3.06355630e+01 6.09649481e+01
1.65468750e+00 5.29611008e+01 4.30698848e+01 9.68477145e+00 3.41769277e+01 5.28067117e+01 3.05942846e+01 6.09514718e+01
1.65531250e+00 5.31370952e+01 4.30907409e+01 9.73335268e+00 3.42738375e+01 5.29054050e+01 3.05662388e+01 6.08192374e+01
1.65593750e+00 5.33323768e+01 4.31087843e+01 9.77436688e+00 3.42204527e+01 5.26536681e+01 3.05992065e+01 6.07376995e+01
1.65656250e+00 5.33980137e+01 4.31252901e+01 9.80274271e+00 3.42103642e+01 5.27046052e+01 3.05955990e+01 6.08383971e+01
1.65718750e+00 5.33309220e+01 4.31531244e+01 9.81440286e+00 3.41282229e+01 5.25931265e+01 3.06602934e+01 6.10106376e+01
1.65781250e+00 5.33726502e+01 4.31797598e+01 9.81537594e+00 3.42476344e+01 5.26845321e+01 3.06070416e+01 6.10359983e+01
1.65843750e+00 5.33581188e+01 4.31984499e+01 9.82014222e+00 3.42385934e+01 5.30477436e+01 3.03208134e+01 6.07369184e+01
1.65906250e+00 5.34055950e+01 4.32127917e+01 9.82965452e+00 3.40818306e+01 5.31401944e+01 3.02462754e+01 6.10650348e+01
1.65968750e+00 5.36713882e+01 4.32251723e+01 9.83820250e+00 3.39699260e+01 5.31673592e+01 3.03185762e+01 6.12954145e+01
1.66031250e+00 5.39833559e+01 4.32268554e+01 9.83631975e+00 3.40629496e+01 5.30939790e+01 3.01892072e+01 6.12721503e+01
1.66093750e+00 5.45939016e+01 4.32336334e+01 9.83664073e+00 3.39391052e+01 5.29487045e+01 3.02115362e+01 6.10609341e+01
1.66156250e+00 5.52159558e+01 4.32500988e+01 9.85198359e+00 3.39505083e+01 5.30494257e+01 3.01741773e+01 6.12396852e+01
1.66218750e+00 5.56768699e+01 4.32461057e+01 9.85644280e+00 3.39084035e+01 5.31792845e+01 3.03707028e+01 6.14445049e+01
1.66281250e+00 5.61756800e+01 4.32534147e+01 9.87942575e+00 3.37804622e+01 5.33016600e+01 3.02802619e+01 6.15976689e+01
1.66343750e+00 5.57143335e+01 4.32697988e+01 9.92186508e+00 3.37622020e+01 5.32510239e+01 3.00777478e+01 6.16804825e+01
1.66406250e+00 5.53929748e+01 4.32867492e+01 9.95427948e+00 3.37592901e+01 5.34280374e+01 2.99836841e+01 6.16877513e+01
1.66468750e+00 5.56506489e+01 4.32896554e+01 9.97516794e+00 3.38322028e+01 5.33812858e+01 2.99826717e+01 6.16635355e+01
1.66531250e+00 5.60162354e+01 4.32898006e+01 9.99070936e+00 3.38712166e+01 5.33849507e+01 2.98806913e+01 6.15986347e+01
1.66593750e+00 5.63895715e+01 4.32842986e+01 9.99354755e+00 3.39023830e+01 5.33264310e+01 2.98565932e+01 6.14444151e+01
1.66656250e+00 5.69296670e+01 4.32659202e+01 9.99438513e+00 3.38769084e+01 5.32022391e+01 2.98549449e+01 6.11700786e+01
1.66718750e+00 5.73546002e+01 4.32329973e+01 9.99998948e+00 3.38344436e+01 5.31232716e+01 2.99152358e+01 6.12759227e+01
1.66781250e+00 5.75826019e+01 4.32092438e+01 1.00113618e+01 3.38279567e+01 5.31099502e+01 2.98280035e+01 6.12597605e+01
1.66843750e+00 5.77798984e+01 4.31998609e+01 1.00356950e+01 3.38206356e+01 5.32134134e+01 2.98732682e+01 6.10024242e+01
1.66906250e+00 5.79794041e+01 4.32051162e+01 1.00749677e+01 3.38273935e+01 5.33466306e+01 2.97876435e+01 6.15350200e+01
1.66968750e+00 5.80854111e+01 4.32249076e+01 1.01174547e+01 3.37990957e+01 5.33810520e+01 2.97373698e+01 6.14428623e+01
1.67031250e+00 5.83864596e+01 4.32505153e+01 1.01457735e+01 3.37593979e+01 5.34384637e+01 2.96264033e+01 6.16340872e+01
1.67093750e+00 5.87028914e+01 4.32785004e+01 1.01787869e+01 3.37094627e+01 5.37781357e+01 2.98381917e+01 6.15089070e+01
1.67156250e+00 5.88843648e+01 4.33020919e+01 1.02237347e+01 3.37026302e+01 5.40272476e+01 2.98003348e+01 6.19286241e+01
1.67218750e+00 5.87738340e+01 4.33274702e+01 1.02734146e+01 3.36913635e+01 5.40627126e+01 2.95846905e+01 6.22101808e+01
1.67281250e+00 5.85228796e+01 4.33585747e+01 1.03250282e+01 3.36886793e+01 5.40675380e+01 2.95939977e+01 6.24204498e+01
1.67343750e+00 5.80152965e+01 4.33841474e+01 1.03695662e+01 3.37467188e+01 5.38608678e+01 2.95359018e+01 6.27352712e+01
1.67406250e+00 5.73389554e+01 4.34114236e+01 1.04054501e+01 3.34982371e+01 5.39075130e+01 2.94897148e+01 6.29117009e+01
1.67468750e+00 5.66743977e+01 4.34348496e+01 1.04352961e+01 3.36273535e+01 5.38366600e+01 2.94757733e+01 6.28411601e+01
1.67531250e+00 5.60435183e+01 4.34604540e+01 1.04628535e+01 3.36722083e+01 5.37995301e+01 2.93486995e+01 6.26309232e+01
1.67593750e+00 5.55536438e+01 4.34850372e+01 1.04959659e+01 3.36536963e+01 5.36959855e+01 2.91274754e+01 6.27801409e+01
1.67656250e+00 5.51814660e+01 4.34972857e+01 1.05327455e+01 3.34966094e+01 5.37672321e+01 2.92480979e+01 6.26986287e+01
1.67718750e+00 5.50257124e+01 4.34957010e+01 1.05576500e+01 3.33693338e+01 5.37369146e+01 2.90305261e+01 6.28853769e+01
1.67781250e+00 5.47985299e+01 4.34879036e+01 1.05640783e+01 3.35538482e+01 5.38268943e+01 2.90742336e+01 6.30481179e+01
1.67843750e+00 5.45235533e+01 4.34722187e+01 1.05726098e+01 3.35648724e+01 5.39597453e+01 2.91503729e+01 6.27640904e+01
1.67906250e+00 5.41426043e+01 4.34594295e+01 1.05905446e+01 3.34077568e+01 5.41509835e+01 2.90946521e+01 6.29894012e+01
1.67968750e+00 5.39068623e+01 4.34576180e+01 1.06254126e+01 3.34670386e+01 5.39643178e+01 2.90815366e+01 6.28830257e+01
1.68031250e+00 5.38171093e+01 4.34652963e+01 1.06635418e+01 3.34581941e+01 5.39275044e+01 2.90578162e+01 6.28228594e+01
1.68093750e+00 5.37693594e+01 4.34841786e+01 1.07116361e+01 3.33739336e+01 5.40508723e+01 2.91071675e+01 6.28352157e+01
1.68156250e+00 5.37161684e+01 4.34975680e+01 1.07590469e+01 3.33153646e+01 5.41611756e+01 2.90414969e+01 6.28306041e+01
1.68218750e+00 5.36795734e+01 4.34979843e+01 1.07906179e+01 3.32532718e+01 5.42375021e+01 2.90178480e+01 6.27878538e+01
1.68281250e+00 5.36166122e+01 4.34972019e+01 1.08282265e+01 3.31992421e+01 5.42152510e+01 2.89564975e+01 6.32871766e+01
1.68343750e+00 5.32807915e+01 4.35045187e+01 1.08651848e+01 3.30700205e+01 5.40055981e+01 2.89104476e+01 6.33020712e+01
1.68406250e+00 5.31251053e+01 4.35167407e+01 1.08898583e+01 3.31130652e+01 5.42119412e+01 2.89502751e+01 6.36359261e+01
1.68468750e+00 5.31110601e+01 4.35182169e+01 1.09035509e+01 3.31577971e+01 5.41292542e+01 2.89783588e+01 6.35925533e+01
1.68531250e+00 5.31618049e+01 4.35105112e+01 1.09074133e+01 3.30130366e+01 5.42474887e+01 2.89331583e+01 6.40108276e+01
1.68593750e+00 5.30127258e+01 4.35018569e+01 1.09186515e+01 3.30189239e+01 5.42197878e+01 2.89252303e+01 6.40370792e+01
1.68656250e+00 5.27290531e+01 4.35003787e+01 1.09411634e+01 3.31125736e+01 5.41953051e+01 2.89830160e+01 6.38610092e+01
1.68718750e+00 5.24602811e+01 4.35070576e+01 1.09630729e+01 3.30635247e+01 5.41522348e+01 2.91963930e+01 6.37776207e+01
1.68781250e+00 5.23836796e+01 4.35138543e+01 1.09900783e+01 3.31408198e+01 5.40952633e+01 2.89886132e+01 6.38876847e+01
1.68843750e+00 5.23271143e+01 4.35186885e+01 1.10079958e+01 3.30205587e+01 5.38899645e+01 2.90979906e+01 6.41082321e+01
1.68906250e+00 5.23569865e+01 4.35284375e+01 1.10135164e+01 3.30133197e+01 5.38884349e+01 2.89381978e+01 6.44130283e+01
1.68968750e+00 5.25277560e+01 4.35402523e+01 1.10285098e+01 3.30724578e+01 5.42165738e+01 2.90176355e+01 6.44365305e+01
1.69031250e+00 5.25712965e+01 4.35542993e+01 1.10557169e+01 3.31191159e+01 5.43549202e+01 2.89763336e+01 6.46214395e+01
1.69093750e+00 5.27360714e+01 4.35683526e+01 1.10843278e+01 3.31072141e+01 5.42987564e+01 2.89616302e+01 6.49826936e+01
1.69156250e+00 5.24869691e+01 4.35688113e+01 1.10896680e+01 3.29799226e+01 5.41321450e+01 2.88573759e+01 6.49862458e+01
1.69218750e+00 5.23888579e+01 4.35600312e+01 1.10928409e+01 3.29743931e+01 5.43526389e+01 2.87928068e+01 6.49093644e+01
1.69281250e+00 5.23331585e+01 4.35430763e+01 1.10940001e+01 3.29799735e+01 5.44958277e+01 2.87341909e+01 6.48194162e+01
1.69343750e+00 5.20804658e+01 4.35375524e+01 1.10964711e+01 3.29951628e+01 5.46376946e+01 2.86402764e+01 6.47905303e+01
1.69406250e+00 5.17297783e+01 4.35254091e+01 1.10902682e+01 3.30148623e+01 5.43679395e+01 2.86907207e+01 6.45795583e+01
1.69468750e+00 5.15002745e+01 4.35047484e+01 1.10894343e+01 3.29508313e+01 5.41498607e+01 2.86496366e+01 6.43693967e+01
1.69531250e+00 5.14452141e+01 4.34912018e+01 1.10951105e+01 3.28855484e+01 5.41672618e+01 2.87204519e+01 6.41534154e+01
1.69593750e+00 5.15867255e+01 4.34899258e+01 1.11092216e+01 3.27915602e+01 5.41452566e+01 2.86693442e+01 6.43104674e+01
1.69656250e+00 5.17215895e+01 4.34985316e+01 1.11351659e+01 3.28294289e+01 5.43468231e+01 2.86514457e+01 6.39997814e+01
1.69718750e+00 5.16069643e+01 4.34947106e+01 1.11466088e+01 3.26817895e+01 5.43792614e+01 2.87159404e+01 6.41790579e+01
1.69781250e+00 5.15686206e+01 4.34760308e+01 1.11448997e+01 3.26864279e+01 5.45379838e+01 2.87697636e+01 6.41175104e+01
1.69843750e+00 5.16492239e+01 4.34401047e+01 1.11279502e+01 3.26544044e+01 5.43829120e+01 2.86660830e+01 6.42823704e+01
1.69906250e+00 5.16630332e+01 4.34189959e+01 1.11180393e+01 3.26090135e+01 5.42874412e+01 2.86456905e+01 6.45098725e+01
1.69968750e+00 5.17185964e+01 4.33992968e+01 1.11028411e+01 3.25614751e+01 5.43210936e+01 2.87219565e+01 6.44065204e+01
1.70031250e+00 5.19873144e+01 4.33715706e+01 1.10827116e+01 3.24738434e+01 5.40566598e+01 2.86866096e+01 6.45415106e+01
1.70093750e+00 5.20952702e+01 4.33538395e+01 1.10723058e+01 3.24819774e+01 5.40230940e+01 2.87748337e+01 6.47758348e+01
1.70156250e+00 5.22195148e+01 4.33470175e+01 1.10755166e+01 3.25087215e+01 5.39746910e+01 2.86880867e+01 6.52038886e+01
1.70218750e+00 5.24777378e+01 4.33542303e+01 1.10835569e+01 3.25745976e+01 5.43581452e+01 2.88285467e+01 6.55332707e+01
1.70281250e+00 5.26314859e+01 4.33554263e+01 1.10907191e+01 3.25897502e+01 5.42429728e+01 2.88711877e+01 6.58709585e+01
1.70343750e+00 5.29674135e+01 4.33522671e+01 1.11008240e+01 3.25829445e+01 5.43133502e+01 2.87471259e+01 6.54722753e+01
1.70406250e+00 5.33132945e+01 4.33460428e+01 1.11069785e+01 3.26313662e+01 5.43765842e+01 2.87046812e+01 6.53418613e+01
1.70468750e+00 5.31330724e+01 4.33292594e+01 1.11003605e+01 3.26862641e+01 5.46246945e+01 2.85990097e+01 6.50352772e+01
1.70531250e+00 5.28425925e+01 4.33152406e+01 1.10858041e+01 3.26958554e+01 5.47126255e+01 2.86995957e+01 6.52366850e+01
1.70593750e+00 5.26696644e+01 4.32929609e+01 1.10569717e+01 3.25535699e+01 5.47441608e+01 2.87578665e+01 6.49052619e+01
1.70656250e+00 5.27486596e+01 4.32662157e+01 1.10147473e+01 3.24392856e+01 5.44853997e+01 2.88302633e+01 6.44071590e+01
1.70718750e+00 5.29589325e+01 4.32423159e+01 1.09913041e+01 3.24448697e+01 5.43340753e+01 2.87964222e+01 6.43782084e+01
1.70781250e+00 5.29082366e+01 4.32236668e+01 1.09756812e+01 3.25495558e+01 5.45642072e+01 2.86797854e+01 6.41703370e+01
1.70843750e+00 5.27609201e+01 4.32147797e+01 1.09601018e+01 3.25601922e+01 5.45854210e+01 2.87365113e+01 6.39374129e+01
1.70906250e+00 5.27879081e+01 4.32015480e+01 1.09500979e+01 3.26417436e+01 5.44490110e+01 2.86501232e+01 6.35778157e+01
1.70968750e+00 5.28860605e+01 4.31815332e+01 1.09339882e+01 3.26075672e+01 5.43582470e+01 2.86095777e+01 6.34237162e+01
1.71031250e+00 5.30668814e+01 4.31717358e+01 1.09232504e+01 3.24666917e+01 5.40675612e+01 2.85414409e+01 6.32990155e+01
1.71093750e+00 5.31073193e+01 4.31771243e+01 1.09234990e+01 3.23442705e+01 5.40857629e+01 2.84726631e+01 6.32869002e+01
1.71156250e+00 5.32026888e+01 4.31831309e+01 1.09452033e+01 3.22199470e+01 5.39547211e+01 2.84274821e+01 6.33992933e+01
1.71218750e+00 5.30574272e+01 4.31712920e+01 1.09478888e+01 3.22988189e+01 5.39029293e+01 2.83506599e+01 6.34863509e+01
1.71281250e+00 5.32089854e+01 4.31563437e+01 1.09508142e+01 3.23457477e+01 5.38181963e+01 2.82399542e+01 6.35138684e+01
1.71343750e+00 5.35226350e+01 4.31498586e+01 1.09770033e+01 3.23511757e+01 5.36982999e+01 2.81584336e+01 6.35467335e+01
1.71406250e+00 5.37510117e+01 4.31343474e+01 1.09732568e+01 3.22536472e+01 5.36425763e+01 2.81074814e+01 6.32722788e+01
1.71468750e+00 5.38686175e+01 4.31247828e+01 1.09608712e+01 3.23679385e+01 5.36449887e+01 2.81308891e+01 6.36285527e+01
1.71531250e+00 5.37447005e+01 4.31229581e+01 1.09667699e+01 3.23403638e+01 5.35215272e+01 2.81575617e+01 6.34177130e+01
1.71593750e+00 5.35554636e+01 4.31344688e+01 1.09914693e+01 3.23405207e+01 5.34240104e+01 2.81713053e+01 6.29730318e+01
1.71656250e+00 5.35383733e+01 4.31340935e+01 1.10133167e+01 3.22553898e+01 5.37069844e+01 2.81480483e+01 6.29231947e+01
1.71718750e+00 5.34642892e+01 4.31241614e+01 1.10391961e+01 3.22672438e+01 5.38366184e+01 2.81378213e+01 6.26931053e+01
1.71781250e+00 5.31868131e+01 4.31114988e+01 1.10633486e+01 3.21629025e+01 5.41333106e+01 2.80652158e+01 6.26398816e+01
1.71843750e+00 5.27541221e+01 4.30864075e+01 1.10821197e+01 3.21125783e+01 5.42067124e+01 2.80260992e+01 6.30072662e+01
1.71906250e+00 5.24841893e+01 4.30552183e+01 1.10947198e+01 3.20977849e+01 5.41531201e+01 2.79430858e+01 6.27352045e+01
1.71968750e+00 5.22158304e+01 4.30341930e+01 1.11063997e+01 3.20885523e+01 5.42736694e+01 2.78497554e+01 6.30900840e+01
1.72031250e+00 5.21402017e+01 4.30244381e+01 1.11199861e+01 3.19426488e+01 5.42222052e+01 2.80340202e+01 6.33312520e+01
1.72093750e+00 5.22581116e+01 4.30109362e+01 1.11279251e+01 3.19248840e+01 5.42626323e+01 2.79572403e+01 6.36771932e+01
1.72156250e+00 5.26921947e+01 4.29991225e+01 1.11350984e+01 3.18614637e+01 5.42171810e+01 2.78871209e+01 6.38303564e+01
1.72218750e+00 5.34720900e+01 4.29832741e+01 1.11319548e+01 3.18344357e+01 5.43159305e+01 2.78730530e+01 6.39793425e+01
1.72281250e+00 5.38271473e+01 4.29605312e+01 1.11140583e+01 3.18316463e+01 5.41704285e+01 2.78947940e+01 6.41720180e+01
1.72343750e+00 5.36409046e+01 4.29551071e+01 1.11040081e+01 3.16903565e+01 5.41206451e+01 2.79037341e+01 6.44420172e+01
1.72406250e+00 5.33850932e+01 4.29519815e+01 1.10944164e+01 3.16192514e+01 5.40886029e+01 2.79570879e+01 6.44897979e+01
1.72468750e+00 5.34822430e+01 4.29281708e+01 1.10632488e+01 3.15238642e+01 5.41139650e+01 2.80096395e+01 6.43891372e+01
1.72531250e+00 5.32702767e+01 4.29128000e+01 1.10519610e+01 3.16454381e+01 5.38003889e+01 2.78742018e+01 6.43965994e+01
1.72593750e+00 5.29983092e+01 4.29073613e+01 1.10551936e+01 3.16368142e+01 5.36958573e+01 2.79209004e+01 6.44761441e+01
1.72656250e+00 5.28310234e+01 4.28978662e+01 1.10522047e+01 3.16513138e+01 5.36977782e+01 2.79024371e+01 6.43866727e+01
1.72718750e+00 5.25508291e+01 4.28837453e+01 1.10535209e+01 3.16043984e+01 5.39220572e+01 2.78522983e+01 6.43547016e+01
1.72781250e+00 5.19945925e+01 4.28565686e+01 1.10504497e+01 3.16499606e+01 5.40672563e+01 2.77175844e+01 6.40726926e+01
1.72843750e+00 5.12254282e+01 4.28258845e+01 1.10503483e+01 3.16237313e+01 5.40421631e+01 2.76935575e+01 6.39212411e+01
1.72906250e+00 5.05823137e+01 4.28090547e+01 1.10427431e+01 3.15706184e+01 5.40940543e+01 2.76159097e+01 6.40644189e+01
1.72968750e+00 4.99936831e+01 4.27874474e+01 1.10405036e+01 3.14526936e+01 5.41464442e+01 2.75760984e+01 6.40948305e+01
1.73031250e+00 4.94597843e+01 4.27607355e+01 1.10310156e+01 3.14797110e+01 5.42805749e+01 2.75467156e+01 6.43137202e+01
1.73093750e+00 4.91330966e+01 4.27343072e+01 1.10169712e+01 3.15229696e+01 5.41139039e+01 2.75433239e+01 6.43207618e+01
1.73156250e+00 4.90335503e+01 4.27090144e+01 1.10068059e+01 3.15399636e+01 5.39670029e+01 2.75101716e+01 6.40768746e+01
1.73218750e+00 4.88092156e+01 4.26840778e+01 1.10003108e+01 3.14872752e+01 5.41250139e+01 2.74918424e+01 6.38155722e+01
1.73281250e+00 4.84679198e+01 4.26589786e+01 1.09930304e+01 3.14084979e+01 5.42217850e+01 2.75513391e+01 6.37073451e+01
1.73343750e+00 4.82326665e+01 4.26384068e+01 1.09881325e+01 3.14493358e+01 5.39863805e+01 2.75698119e+01 6.36715811e+01
1.73406250e+00 4.80028619e+01 4.26352091e+01 1.09793317e+01 3.15432004e+01 5.39473721e+01 2.75070548e+01 6.35999994e+01
1.73468750e+00 4.79523604e+01 4.26181168e+01 1.09664085e+01 3.14529870e+01 5.39444467e+01 2.74829434e+01 6.35005674e+01
1.73531250e+00 4.81536379e+01 4.26150280e+01 1.09548373e+01 3.15388446e+01 5.37630425e+01 2.74113036e+01 6.36335053e+01
1.73593750e+00 4.83271935e+01 4.26269728e+01 1.09478493e+01 3.15632932e+01 5.38944488e+01 2.74236423e+01 6.36925083e+01
1.73656250e+00 4.87272217e+01 4.26383866e+01 1.09575559e+01 3.15932417e+01 5.40215304e+01 2.75342266e+01 6.37025674e+01
1.73718750e+00 4.85723313e+01 4.26519626e+01 1.09803458e+01 3.17127078e+01 5.39531754e+01 2.74983434e+01 6.38222927e+01
1.73781250e+00 4.86289082e+01 4.26562153e+01 1.10028600e+01 3.16016853e+01 5.37484899e+01 2.75345149e+01 6.38595698e+01
1.73843750e+00 4.86540494e+01 4.26571553e+01 1.10186523e+01 3.17068369e+01 5.36354609e+01 2.75030193e+01 6.41796860e+01
1.73906250e+00 4.88201238e+01 4.26507814e+01 1.10414736e+01 3.17471878e+01 5.34504068e+01 2.74309848e+01 6.45241613e+01
1.73968750e+00 4.90898561e+01 4.26280654e+01 1.10561956e+01 3.16435885e+01 5.33692759e+01 2.73213942e+01 6.44718352e+01
1.74031250e+00 4.91668648e+01 4.25897912e+01 1.10511848e+01 3.15286660e+01 5.35317062e+01 2.73012281e+01 6.43259371e+01
1.74093750e+00 4.91329038e+01 4.25342284e+01 1.10321796e+01 3.14317705e+01 5.32747676e+01 2.71842242e+01 6.38880683e+01
1.74156250e+00 4.89711307e+01 4.24970636e+01 1.10432747e+01 3.14248764e+01 5.33122238e+01 2.71453327e+01 6.39532138e+01
1.74218750e+00 4.85693876e+01 4.24850046e+01 1.10664085e+01 3.13818937e+01 5.35530752e+01 2.71897848e+01 6.40886592e+01
1.74281250e+00 4.80106791e+01 4.24572664e+01 1.10685304e+01 3.12421520e+01 5.34234738e+01 2.71392339e+01 6.39631446e+01
1.74343750e+00 4.77088603e+01 4.24324687e+01 1.10678806e+01 3.11595779e+01 5.33608105e+01 2.70778943e+01 6.41422912e+01
1.74406250e+00 4.75214502e+01 4.24176291e+01 1.10758012e+01 3.12425519e+01 5.33790386e+01 2.70665596e+01 6.43241441e+01
1.74468750e+00 4.71461149e+01 4.24134495e+01 1.10791563e+01 3.12344120e+01 5.34929038e+01 2.71207062e+01 6.44252759e+01
1.74531250e+00 4.66113385e+01 4.24262550e+01 1.10972442e+01 3.12643073e+01 5.34126660e+01 2.70510056e+01 6.37679984e+01
1.74593750e+00 4.62843956e+01 4.24490244e+01 1.11295627e+01 3.14487048e+01 5.35173151e+01 2.69831682e+01 6.36817761e+01
1.74656250e+00 4.60821782e+01 4.24492246e+01 1.11437047e+01 3.14081438e+01 5.32380251e+01 2.69670892e+01 6.32403705e+01
1.74718750e+00 4.60542466e+01 4.24235892e+01 1.11404977e+01 3.14114759e+01 5.32585952e+01 2.69279090e+01 6.30589874e+01
1.74781250e+00 4.61910438e+01 4.24063343e+01 1.11353584e+01 3.14505599e+01 5.37070867e+01 2.69400499e+01 6.29738169e+01
1.74843750e+00 4.65095957e+01 4.23905466e+01 1.11289497e+01 3.15457953e+01 5.37276486e+01 2.68362217e+01 6.32739604e+01
1.74906250e+00 4.66577492e+01 4.23846596e+01 1.11294395e+01 3.14532388e+01 5.37611876e+01 2.69278951e+01 6.33583206e+01
1.74968750e+00 4.65201462e+01 4.23693903e+01 1.11346951e+01 3.14223245e+01 5.36798830e+01 2.70073324e+01 6.31746234e+01
1.75031250e+00 4.62235161e+01 4.23423995e+01 1.11476656e+01 3.14207888e+01 5.36545471e+01 2.68288201e+01 6.29231978e+01
1.75093750e+00 4.58710321e+01 4.23271934e+01 1.11757247e+01 3.14409639e+01 5.34893806e+01 2.68598330e+01 6.31999308e+01
1.75156250e+00 4.53355669e+01 4.23071701e+01 1.11861127e+01 3.14978501e+01 5.32827359e+01 2.67979363e+01 6.39197679e+01
1.75218750e+00 4.49515942e+01 4.22720809e+01 1.11885937e+01 3.14787252e+01 5.30385230e+01 2.67544864e+01 6.39614553e+01
1.75281250e+00 4.48131703e+01 4.22309325e+01 1.11881710e+01 3.13421780e+01 5.29708039e+01 2.66536643e+01 6.36105950e+01
1.75343750e+00 4.48419804e+01 4.21859320e+01 1.11858097e+01 3.12766550e+01 5.30305841e+01 2.67091635e+01 6.35817140e+01
1.75406250e+00 4.47099228e+01 4.21682263e+01 1.11810278e+01 3.13169246e+01 5.32248329e+01 2.66756614e+01 6.33627636e+01
1.75468750e+00 4.47043493e+01 4.21611165e+01 1.11613366e+01 3.12631884e+01 5.32380165e+01 2.66700814e+01 6.33431305e+01
1.75531250e+00 4.46412264e+01 4.21451299e+01 1.11458655e+01 3.12261293e+01 5.32778559e+01 2.67187986e+01 6.33125832e+01
1.75593750e+00 4.47389548e+01 4.21245007e+01 1.11376287e+01 3.13193887e+01 5.32966054e+01 2.66415739e+01 6.32370068e+01
1.75656250e+00 4.48560204e+01 4.20956401e+01 1.11170393e+01 3.12879023e+01 5.31660233e+01 2.66598069e+01 6.29230579e+01
1.75718750e+00 4.53241640e+01 4.20651750e+01 1.10873214e+01 3.12332746e+01 5.33151683e+01 2.66532386e+01 6.29629141e+01
1.75781250e+00 4.57082509e+01 4.20278912e+01 1.10551403e+01 3.12824640e+01 5.31814248e+01 2.66564994e+01 6.30104985e+01
1.75843750e+00 4.57181659e+01 4.19926067e+01 1.10350339e+01 3.11931848e+01 5.30240771e+01 2.66743511e+01 6.32710273e+01
1.75906250e+00 4.49781911e+01 4.19722096e+01 1.10291092e+01 3.11863972e+01 5.27646145e+01 2.67312749e+01 6.34078128e+01
1.75968750e+00 4.47533672e+01 4.19569007e+01 1.10154025e+01 3.11741230e+01 5.27543251e+01 2.66928137e+01 6.31356097e+01
1.76031250e+00 4.50559702e+01 4.19242132e+01 1.10183592e+01 3.10745002e+01 5.29896882e+01 2.66591342e+01 6.34043507e+01
1.76093750e+00 4.56484864e+01 4.18860482e+01 1.10381505e+01 3.10210569e+01 5.27921042e+01 2.64820500e+01 6.33012018e+01
1.76156250e+00 4.63593595e+01 4.18393005e+01 1.10354600e+01 3.11024200e+01 5.25645112e+01 2.64455549e+01 6.34105268e+01
1.76218750e+00 4.68299341e+01 4.17969449e+01 1.10404467e+01 3.09773462e+01 5.25228827e+01 2.65001729e+01 6.32110548e+01
1.76281250e+00 4.69778389e+01 4.17638439e+01 1.10503468e+01 3.10993229e+01 5.25416625e+01 2.66112784e+01 6.29869677e+01
1.76343750e+00 4.71510131e+01 4.17394596e+01 1.10670248e+01 3.09842946e+01 5.24535096e+01 2.65337373e+01 6.30214844e+01
1.76406250e+00 4.73059599e+01 4.17270228e+01 1.11031685e+01 3.09128527e+01 5.23738818e+01 2.64203700e+01 6.30635600e+01
1.76468750e+00 4.76457178e+01 4.17293423e+01 1.11489127e+01 3.08871379e+01 5.25495115e+01 2.64241848e+01 6.31697139e+01
1.76531250e+00 4.81548138e+01 4.17389065e+01 1.11862394e+01 3.08105205e+01 5.28080955e+01 2.63664171e+01 6.33076834e+01
1.76593750e+00 4.83011805e+01 4.17424862e+01 1.12172856e+01 3.08434091e+01 5.26493019e+01 2.64950050e+01 6.30794122e+01
1.76656250e+00 4.82460092e+01 4.17543100e+01 1.12525943e+01 3.08095086e+01 5.26844298e+01 2.64459066e+01 6.32101134e+01
1.76718750e+00 4.79856347e+01 4.17726094e+01 1.12923969e+01 3.08802357e+01 5.25719064e+01 2.63772447e+01 6.35627991e+01
1.76781250e+00 4.75587569e+01 4.17896424e+01 1.13182705e+01 3.07699770e+01 5.26169931e+01 2.64348707e+01 6.34849310e+01
1.76843750e+00 4.68732668e+01 4.18062745e+01 1.13667857e+01 3.07436129e+01 5.25577880e+01 2.62604786e+01 6.31658078e+01
1.76906250e+00 4.64061184e+01 4.18264690e+01 1.14225427e+01 3.07430718e+01 5.30336348e+01 2.62758021e+01 6.33333529e+01
1.76968750e+00 4.63465104e+01 4.18245050e+01 1.14488081e+01 3.05409279e+01 5.26923454e+01 2.62333750e+01 6.34955257e+01
1.77031250e+00 4.67350224e+01 4.18249199e+01 1.14659493e+01 3.05310417e+01 5.27704932e+01 2.61917867e+01 6.38779242e+01
1.77093750e+00 4.70410392e+01 4.18223852e+01 1.14746572e+01 3.05378430e+01 5.29963087e+01 2.62029248e+01 6.41971986e+01
1.77156250e+00 4.69780840e+01 4.18460468e+01 1.14985591e+01 3.08317171e+01 5.30171798e+01 2.62613564e+01 6.40381733e+01
1.77218750e+00 4.66877559e+01 4.18787676e+01 1.15403414e+01 3.08160341e+01 5.28996347e+01 2.60300083e+01 6.38521686e+01
1.77281250e+00 4.64189706e+01 4.18855870e+01 1.15778816e+01 3.07382892e+01 5.31708626e+01 2.59760592e+01 6.37238836e+01
1.77343750e+00 4.61752973e+01 4.18974154e+01 1.16109461e+01 3.05786081e+01 5.29824279e+01 2.57983344e+01 6.39709870e+01
1.77406250e+00 4.59121863e+01 4.19038408e+01 1.16401327e+01 3.04035353e+01 5.29209742e+01 2.57531172e+01 6.43437807e+01
1.77468750e+00 4.55147420e+01 4.19235858e+01 1.16726477e+01 3.04226125e+01 5.29558775e+01 2.58739731e+01 6.45479225e+01
1.77531250e+00 4.50433541e+01 4.19514483e+01 1.17007846e+01 3.02468845e+01 5.31017266e+01 2.59856329e+01 6.48014906e+01
1.77593750e+00 4.45527004e+01 4.19912710e+01 1.17416849e+01 3.02974417e+01 5.33115943e+01 2.60565535e+01 6.46599375e+01
1.77656250e+00 4.39932252e+01 4.20402190e+01 1.17655544e+01 3.03113872e+01 5.33416395e+01 2.61539993e+01 6.48948312e+01
1.77718750e+00 4.35454624e+01 4.20744938e+01 1.17812600e+01 3.02584778e+01 5.33417151e+01 2.59195773e+01 6.48813166e+01
1.77781250e+00 4.31416380e+01 4.21018535e+01 1.18104054e+01 3.01853156e+01 5.35540733e+01 2.61124872e+01 6.46417854e+01
1.77843750e+00 4.28324832e+01 4.21214562e+01 1.18205853e+01 3.00714646e+01 5.37030131e+01 2.60640553e+01 6.48457848e+01
1.77906250e+00 4.26510328e+01 4.21412047e+01 1.18528431e+01 3.01334359e+01 5.38955672e+01 2.58890907e+01 6.48247950e+01
1.77968750e+00 4.25648059e+01 4.21718545e+01 1.19194629e+01 3.01326633e+01 5.42112583e+01 2.59296347e+01 6.50472861e+01
1.78031250e+00 4.25341041e+01 4.21902113e+01 1.19939120e+01 3.00932404e+01 5.42437987e+01 2.58034997e+01 6.62278818e+01
1.78093750e+00 4.24344803e+01 4.21969585e+01 1.20561424e+01 3.00187860e+01 5.41174859e+01 2.57190871e+01 6.57743490e+01
1.78156250e+00 4.22696427e+01 4.22051527e+01 1.21065387e+01 2.99786189e+01 5.41643807e+01 2.56247985e+01 6.58137900e+01
1.78218750e+00 4.18824367e+01 4.22124931e+01 1.21457871e+01 2.99254464e+01 5.41467311e+01 2.56125795e+01 6.67096141e+01
1.78281250e+00 4.11612901e+01 4.22396304e+01 1.21900674e+01 3.00045607e+01 5.44366391e+01 2.56847622e+01 6.70595272e+01
1.78343750e+00 4.06447572e+01 4.22816918e+01 1.22404323e+01 2.99862235e+01 5.46047102e+01 2.55436843e+01 6.67702377e+01
1.78406250e+00 4.08214856e+01 4.23173649e+01 1.22770717e+01 2.99648811e+01 5.48196722e+01 2.56152396e+01 6.69145194e+01
1.78468750e+00 4.12051537e+01 4.23714494e+01 1.23082434e+01 3.00667887e+01 5.50267965e+01 2.55320809e+01 6.67470183e+01
1.78531250e+00 4.16955326e+01 4.24308362e+01 1.23213958e+01 3.02569375e+01 5.49284113e+01 2.57011113e+01 6.63499286e+01
1.78593750e+00 4.23438460e+01 4.24870460e+01 1.23211404e+01 3.01879621e+01 5.47547688e+01 2.58824878e+01 6.65206164e+01
1.78656250e+00 4.30427386e+01 4.25351255e+01 1.23339758e+01 3.02786387e+01 5.48791046e+01 2.58659964e+01 6.65817813e+01
1.78718750e+00 4.34934833e+01 4.25768092e+01 1.23563618e+01 3.03771622e+01 5.46823985e+01 2.57275926e+01 6.66912178e+01
1.78781250e+00 4.34779597e+01 4.26099089e+01 1.23713068e+01 3.06328753e+01 5.46816548e+01 2.56142589e+01 6.70716716e+01
1.78843750e+00 4.33703593e+01 4.26182747e+01 1.23817635e+01 3.04751779e+01 5.49725806e+01 2.56723952e+01 6.63490961e+01
1.78906250e+00 4.31447117e+01 4.26349051e+01 1.23953873e+01 3.03979270e+01 5.54889642e+01 2.55697913e+01 6.67701099e+01
1.78968750e+00 4.27389344e+01 4.26736286e+01 1.24247406e+01 3.02690291e+01 5.53994314e+01 2.52967655e+01 6.63812356e+01
1.79031250e+00 4.20934866e+01 4.27111395e+01 1.24630135e+01 3.02283820e+01 5.54533563e+01 2.51771459e+01 6.66583888e+01
1.79093750e+00 4.11925861e+01 4.27467871e+01 1.25173332e+01 3.03514793e+01 5.52699868e+01 2.50000936e+01 6.63940098e+01
1.79156250e+00 4.05946289e+01 4.27682497e+01 1.25709343e+01 3.02478078e+01 5.55575386e+01 2.50615823e+01 6.65764638e+01
1.79218750e+00 4.02214126e+01 4.27866014e+01 1.26131712e+01 3.04107042e+01 5.57099843e+01 2.51572344e+01 6.65653146e+01
1.79281250e+00 3.97907112e+01 4.28190892e+01 1.26686222e+01 3.03582560e+01 5.60879576e+01 2.52511671e+01 6.64966525e+01
1.79343750e+00 3.93220071e+01 4.28671060e+01 1.27310543e+01 3.04318647e+01 5.65010621e+01 2.51883916e+01 6.68980713e+01
1.79406250e+00 3.88962295e+01 4.29402277e+01 1.28003763e+01 3.02271344e+01 5.62411215e+01 2.53117324e+01 6.64153432e+01
1.79468750e+00 3.84565192e+01 4.30170248e+01 1.28675157e+01 3.01341206e+01 5.63843391e+01 2.52079904e+01 6.68225626e+01
1.79531250e+00 3.86264925e+01 4.30865427e+01 1.29196116e+01 3.03045789e+01 5.62498977e+01 2.50191780e+01 6.70652898e+01
1.79593750e+00 3.89934324e+01 4.31202751e+01 1.29662882e+01 3.04187606e+01 5.65601626e+01 2.50968534e+01 6.71681756e+01
1.79656250e+00 3.92682609e+01 4.31411728e+01 1.30090174e+01 3.02717222e+01 5.66404439e+01 2.50038835e+01 6.68402438e+01
1.79718750e+00 3.93390991e+01 4.31724729e+01 1.30506061e+01 3.05382272e+01 5.66562543e+01 2.52797725e+01 6.75279505e+01
1.79781250e+00 3.91856961e+01 4.31968402e+01 1.30683304e+01 3.04896729e+01 5.66277862e+01 2.52632589e+01 6.72658117e+01
1.79843750e+00 3.89085726e+01 4.32322066e+01 1.30803055e+01 3.05147103e+01 5.67234785e+01 2.55018025e+01 6.74994555e+01
1.79906250e+00 3.85351913e+01 4.32762187e+01 1.30984402e+01 3.06840542e+01 5.65800422e+01 2.54039485e+01 6.79071692e+01
1.79968750e+00 3.80498520e+01 4.32977335e+01 1.31037086e+01 3.05762077e+01 5.66385940e+01 2.53456786e+01 6.83651474e+01
1.80031250e+00 3.73203286e+01 4.33380144e+01 1.31210562e+01 3.05947945e+01 5.64790648e+01 2.52564160e+01 6.84857985e+01
1.80093750e+00 3.69014367e+01 4.33784094e+01 1.31233707e+01 3.06500442e+01 5.64314647e+01 2.53050830e+01 6.80076359e+01
1.80156250e+00 3.67938256e+01 4.34031415e+01 1.31050220e+01 3.06396623e+01 5.64053035e+01 2.55312402e+01 6.83047224e+01
1.80218750e+00 3.67842517e+01 4.34161623e+01 1.31000759e+01 3.05096436e+01 5.63942784e+01 2.54875538e+01 6.77037343e+01
1.80281250e+00 3.68627831e+01 4.34143173e+01 1.30941546e+01 3.05463498e+01 5.65181201e+01 2.53935004e+01 6.71790880e+01
1.80343750e+00 3.69688941e+01 4.34205253e+01 1.30857495e+01 3.06248734e+01 5.69836735e+01 2.53736711e+01 6.71012372e+01
1.80406250e+00 3.71645099e+01 4.34356375e+01 1.30738981e+01 3.05448482e+01 5.70745233e+01 2.55101496e+01 6.75305262e+01
1.80468750e+00 3.73421967e+01 4.34451313e+01 1.30394641e+01 3.05210115e+01 5.71908313e+01 2.56396268e+01 6.71064032e+01
1.80531250e+00 3.73396098e+01 4.34754604e+01 1.30081715e+01 3.05830528e+01 5.72191120e+01 2.55683587e+01 6.73974380e+01
1.80593750e+00 3.72314167e+01 4.35331434e+01 1.29940660e+01 3.05065442e+01 5.69483536e+01 2.54205301e+01 6.73564744e+01
1.80656250e+00 3.71396862e+01 4.35978961e+01 1.29890643e+01 3.05151511e+01 5.69224427e+01 2.55557888e+01 6.66171718e+01
1.80718750e+00 3.68678624e+01 4.36569614e+01 1.29995371e+01 3.06921669e+01 5.70456436e+01 2.52582126e+01 6.67199182e+01
1.80781250e+00 3.63794413e+01 4.37048978e+01 1.30319261e+01 3.07720698e+01 5.69037382e+01 2.53812719e+01 6.66490175e+01
1.80843750e+00 3.59227093e+01 4.37604697e+01 1.30767179e+01 3.05770805e+01 5.74299375e+01 2.52704212e+01 6.69187768e+01
1.80906250e+00 3.57404749e+01 4.38094954e+01 1.30965775e+01 3.06795961e+01 5.78332350e+01 2.55239521e+01 6.67486053e+01
1.80968750e+00 3.56902409e+01 4.38617406e+01 1.31031839e+01 3.06330290e+01 5.74616211e+01 2.54739459e+01 6.68307306e+01
1.81031250e+00 3.57392406e+01 4.39224641e+01 1.31135667e+01 3.07222825e+01 5.76450080e+01 2.54208412e+01 6.71026988e+01
1.81093750e+00 3.59701693e+01 4.40148862e+01 1.31265529e+01 3.08075868e+01 5.80549357e+01 2.54013646e+01 6.69370579e+01
1.81156250e+00 3.64106085e+01 4.41028599e+01 1.31310875e+01 3.09188266e+01 5.81507926e+01 2.56458316e+01 6.68185387e+01
1.81218750e+00 3.69570382e+01 4.41986498e+01 1.31471199e+01 3.08995277e+01 5.84706935e+01 2.54292912e+01 6.68560734e+01
1.81281250e+00 3.75073352e+01 4.42926444e+01 1.31784967e+01 3.08377704e+01 5.84852261e+01 2.52917432e+01 6.78456994e+01
1.81343750e+00 3.79366083e+01 4.43970179e+01 1.32467248e+01 3.08671478e+01 5.81211413e+01 2.54842312e+01 6.79560919e+01
1.81406250e+00 3.80896599e+01 4.44962888e+01 1.33052395e+01 3.09456475e+01 5.81592251e+01 2.51200320e+01 6.81120464e+01
1.81468750e+00 3.79272493e+01 4.45861778e+01 1.33691380e+01 3.09471446e+01 5.81193023e+01 2.49278061e+01 6.81886405e+01
1.81531250e+00 3.73556265e+01 4.46700479e+01 1.34709824e+01 3.10870383e+01 5.80640259e+01 2.51883567e+01 6.86290507e+01
1.81593750e+00 3.68684195e+01 4.47148586e+01 1.35375870e+01 3.11326285e+01 5.80963383e+01 2.52421694e+01 6.90319920e+01
1.81656250e+00 3.66537593e+01 4.47577657e+01 1.35881301e+01 3.11196284e+01 5.83856620e+01 2.52071484e+01 6.97402429e+01
1.81718750e+00 3.65254940e+01 4.48077665e+01 1.36371623e+01 3.12828822e+01 5.83919599e+01 2.53248052e+01 7.01747892e+01
1.81781250e+00 3.64006478e+01 4.48542727e+01 1.36600596e+01 3.12357098e+01 5.84179622e+01 2.52683553e+01 7.04255803e+01
1.81843750e+00 3.60941350e+01 4.48899597e+01 1.36763325e+01 3.11677291e+01 5.86901939e+01 2.51594028e+01 7.03416768e+01
1.81906250e+00 3.57882832e+01 4.48948249e+01 1.36817514e+01 3.11786221e+01 5.86453304e+01 2.51520415e+01 6.97846925e+01
1.81968750e+00 3.56414615e+01 4.48937967e+01 1.36839324e+01 3.12959483e+01 5.87932592e+01 2.51632893e+01 6.94567217e+01
1.82031250e+00 3.57411777e+01 4.48941822e+01 1.36839433e+01 3.12494761e+01 5.86890147e+01 2.49406925e+01 6.91995412e+01
1.82093750e+00 3.59605625e+01 4.48968348e+01 1.36894577e+01 3.12452574e+01 5.85988259e+01 2.47050938e+01 6.93648022e+01
1.82156250e+00 3.61225182e+01 4.49194305e+01 1.37133078e+01 3.12626733e+01 5.88130932e+01 2.46828010e+01 6.99781840e+01
1.82218750e+00 3.63690285e+01 4.49688048e+01 1.37478624e+01 3.12001259e+01 5.91930935e+01 2.45552840e+01 6.99982470e+01
1.82281250e+00 3.67842674e+01 4.50495440e+01 1.37922213e+01 3.10857450e+01 5.91655825e+01 2.46716917e+01 7.02897128e+01
1.82343750e+00 3.74210890e+01 4.51134556e+01 1.38186181e+01 3.10347305e+01 5.91828371e+01 2.48055863e+01 6.98978027e+01
1.82406250e+00 3.79782675e+01 4.51663303e+01 1.38495345e+01 3.13140096e+01 5.90070997e+01 2.48937645e+01 7.00742203e+01
1.82468750e+00 3.83908756e+01 4.52331319e+01 1.38603709e+01 3.12923259e+01 5.88664502e+01 2.51659292e+01 6.95468555e+01
1.82531250e+00 3.85662966e+01 4.52841854e+01 1.38633064e+01 3.14230394e+01 5.88127440e+01 2.49258547e+01 7.01287919e+01
1.82593750e+00 3.87030850e+01 4.53321598e+01 1.38822226e+01 3.12443519e+01 5.93837441e+01 2.50751831e+01 7.02740566e+01
1.82656250e+00 3.91034214e+01 4.53790592e+01 1.38733473e+01 3.11597955e+01 5.92229307e+01 2.52002153e+01 7.01772462e+01
1.82718750e+00 3.95144356e+01 4.54388335e+01 1.38794399e+01 3.11633310e+01 5.90894815e+01 2.49359535e+01 7.02868013e+01
1.82781250e+00 4.00139607e+01 4.55014183e+01 1.38925256e+01 3.11235638e+01 5.91687508e+01 2.49626847e+01 7.05256286e+01
1.82843750e+00 4.07164175e+01 4.55884594e+01 1.39446266e+01 3.10785337e+01 5.94241206e+01 2.49713648e+01 7.05649983e+01
1.82906250e+00 4.12037010e+01 4.56850142e+01 1.40354445e+01 3.10366920e+01 5.95335911e+01 2.49691361e+01 7.04541235e+01
1.82968750e+00 4.18668430e+01 4.57918977e+01 1.41114658e+01 3.10778358e+01 5.97623532e+01 2.47752753e+01 7.07100410e+01
1.83031250e+00 4.22442553e+01 4.58908525e+01 1.42100548e+01 3.09914982e+01 6.01419539e+01 2.49282215e+01 7.08403365e+01
1.83093750e+00 4.16979805e+01 4.59940368e+01 1.43469683e+01 3.09661621e+01 6.04435376e+01 2.50104299e+01 7.14179063e+01
1.83156250e+00 4.19693934e+01 4.60867964e+01 1.44581946e+01 3.08980021e+01 6.09442336e+01 2.50437212e+01 7.16741102e+01
1.83218750e+00 4.27347513e+01 4.61409301e+01 1.45104340e+01 3.09762522e+01 6.11619077e+01 2.49164475e+01 7.22758822e+01
1.83281250e+00 4.34676807e+01 4.61814681e+01 1.45426003e+01 3.11403788e+01 6.10421889e+01 2.50777262e+01 7.23729475e+01
1.83343750e+00 4.43674961e+01 4.62195879e+01 1.45760606e+01 3.10948573e+01 6.08521345e+01 2.51230168e+01 7.32854548e+01
1.83406250e+00 4.49038503e+01 4.62359414e+01 1.46026681e+01 3.12182575e+01 6.07140070e+01 2.53588808e+01 7.36267951e+01
1.83468750e+00 4.52031214e+01 4.62715645e+01 1.46533448e+01 3.12940791e+01 6.09161567e+01 2.52126503e+01 7.36132663e+01
1.83531250e+00 4.52932784e+01 4.63289393e+01 1.47355724e+01 3.13173351e+01 6.12193022e+01 2.51332263e+01 7.36080275e+01
1.83593750e+00 4.52869601e+01 4.63757849e+01 1.48101360e+01 3.12468450e+01 6.13490090e+01 2.54042666e+01 7.41155138e+01
1.83656250e+00 4.51374191e+01 4.64483111e+01 1.48983776e+01 3.10689732e+01 6.13608939e+01 2.51925854e+01 7.43561452e+01
1.83718750e+00 4.49083154e+01 4.65238110e+01 1.49780386e+01 3.11808890e+01 6.12333140e+01 2.53018857e+01 7.42660441e+01
1.83781250e+00 4.46311621e+01 4.65960087e+01 1.50327135e+01 3.13399052e+01 6.12259336e+01 2.51225926e+01 7.47080591e+01
1.83843750e+00 4.44321556e+01 4.66565469e+01 1.50852297e+01 3.14091046e+01 6.11650410e+01 2.51490249e+01 7.43802086e+01
1.83906250e+00 4.45402467e+01 4.66997613e+01 1.51308480e+01 3.15297432e+01 6.15058273e+01 2.51003797e+01 7.45065770e+01
1.83968750e+00 4.49490121e+01 4.67597927e+01 1.52006182e+01 3.17466967e+01 6.14487794e+01 2.52925982e+01 7.40698559e+01
1.84031250e+00 4.54153484e+01 4.68627286e+01 1.53316648e+01 3.16623578e+01 6.16678893e+01 2.52895493e+01 7.43192974e+01
1.84093750e+00 4.57697092e+01 4.69573854e+01 1.54359414e+01 3.15921045e+01 6.17119633e+01 2.52983122e+01 7.50692852e+01
1.84156250e+00 4.57045664e+01 4.70485072e+01 1.55465449e+01 3.14651277e+01 6.19321900e+01 2.51741967e+01 7.51326973e+01
1.84218750e+00 4.53255224e+01 4.71600937e+01 1.56760010e+01 3.12138507e+01 6.22961999e+01 2.51033991e+01 7.58863405e+01
1.84281250e+00 4.50728235e+01 4.72311444e+01 1.57769313e+01 3.13321221e+01 6.26048933e+01 2.49422799e+01 7.57956465e+01
1.84343750e+00 4.46476595e+01 4.72603395e+01 1.58458822e+01 3.12911561e+01 6.26645221e+01 2.47830860e+01 7.62147053e+01
1.84406250e+00 4.38969922e+01 4.72717870e+01 1.58852567e+01 3.12573149e+01 6.28589381e+01 2.50507981e+01 7.58958276e+01
1.84468750e+00 4.29131965e+01 4.72907970e+01 1.59069713e+01 3.11640550e+01 6.31880615e+01 2.51340523e+01 7.65717033e+01
1.84531250e+00 4.15199945e+01 4.72975805e+01 1.59005597e+01 3.10069529e+01 6.31561463e+01 2.51988032e+01 7.63660516e+01
1.84593750e+00 4.20429607e+01 4.73160270e+01 1.59142293e+01 3.10751499e+01 6.29170490e+01 2.52556031e+01 7.59576701e+01
1.84656250e+00 4.26154182e+01 4.73451046e+01 1.59438448e+01 3.10576247e+01 6.30607689e+01 2.50518737e+01 7.60977714e+01
1.84718750e+00 4.20270553e+01 4.73284673e+01 1.59377572e+01 3.09912344e+01 6.29760041e+01 2.50699259e+01 7.58806358e+01
1.84781250e+00 4.22932682e+01 4.73176351e+01 1.59448678e+01 3.08740675e+01 6.29295111e+01 2.50759032e+01 7.57987973e+01
1.84843750e+00 4.30468834e+01 4.73019895e+01 1.59626069e+01 3.09403455e+01 6.26720542e+01 2.51023402e+01 7.60445768e+01
1.84906250e+00 4.40263520e+01 4.72771065e+01 1.59714985e+01 3.08087550e+01 6.29334873e+01 2.50494807e+01 7.59682956e+01
1.84968750e+00 4.41374156e+01 4.72627347e+01 1.59620384e+01 3.08104239e+01 6.28389530e+01 2.49512791e+01 7.59679798e+01
1.85031250e+00 4.41148085e+01 4.72364637e+01 1.59539948e+01 3.10393135e+01 6.30483813e+01 2.47341295e+01 7.58266633e+01
1.85093750e+00 4.40959348e+01 4.72091850e+01 1.59675752e+01 3.08945838e+01 6.29982622e+01 2.49009703e+01 7.59110788e+01
1.85156250e+00 4.41354305e+01 4.71680494e+01 1.59742284e+01 3.08348708e+01 6.33041718e+01 2.46830819e+01 7.70343548e+01
1.85218750e+00 4.44885020e+01 4.71313110e+01 1.59894275e+01 3.06858524e+01 6.29724685e+01 2.47731927e+01 7.74895464e+01
1.85281250e+00 4.52285834e+01 4.71308013e+01 1.60130574e+01 3.07312561e+01 6.28964680e+01 2.48811627e+01 7.78858208e+01
1.85343750e+00 4.56736950e+01 4.71438599e+01 1.60574137e+01 3.07842817e+01 6.25244905e+01 2.46284935e+01 7.85541141e+01
1.85406250e+00 4.57057641e+01 4.71951760e+01 1.61483593e+01 3.07390299e+01 6.28896278e+01 2.46407932e+01 7.84700905e+01
1.85468750e+00 4.57708711e+01 4.72296649e+01 1.62021634e+01 3.07460030e+01 6.31292891e+01 2.46203862e+01 7.86986318e+01
1.85531250e+00 4.55119940e+01 4.72340340e+01 1.62359099e+01 3.06413654e+01 6.33130662e+01 2.47454378e+01 7.84434587e+01
1.85593750e+00 4.49974839e+01 4.72394801e+01 1.63044420e+01 3.05272212e+01 6.38103822e+01 2.46836036e+01 7.86010707e+01
1.85656250e+00 4.45876289e+01 4.72475584e+01 1.63673963e+01 3.03049298e+01 6.39590072e+01 2.45241854e+01 7.79924922e+01
1.85718750e+00 4.40693111e+01 4.72575220e+01 1.64218321e+01 3.05073698e+01 6.39993795e+01 2.42449834e+01 7.75531971e+01
1.85781250e+00 4.33865619e+01 4.72811092e+01 1.64953386e+01 3.05577366e+01 6.35137397e+01 2.39826460e+01 7.80755753e+01
1.85843750e+00 4.40971037e+01 4.73089647e+01 1.65613522e+01 3.05006758e+01 6.39980456e+01 2.40431141e+01 7.84985883e+01
1.85906250e+00 4.53186708e+01 4.73102936e+01 1.65832192e+01 3.03758040e+01 6.40907678e+01 2.40366187e+01 7.79986892e+01
1.85968750e+00 4.64827900e+01 4.73024885e+01 1.66116609e+01 3.05888707e+01 6.36024098e+01 2.42322083e+01 7.75109230e+01
1.86031250e+00 4.72055678e+01 4.73092449e+01 1.66675468e+01 3.03235462e+01 6.37683015e+01 2.40448000e+01 7.69896415e+01
1.86093750e+00 4.78904430e+01 4.73108893e+01 1.67198178e+01 3.03739799e+01 6.38809314e+01 2.39006704e+01 7.76507284e+01
1.86156250e+00 4.81818035e+01 4.72905525e+01 1.67325368e+01 3.03386317e+01 6.44752704e+01 2.40375080e+01 7.80606723e+01
1.86218750e+00 4.83780026e+01 4.72626285e+01 1.67532251e+01 3.03486557e+01 6.45979428e+01 2.37786042e+01 7.81805165e+01
1.86281250e+00 4.83564347e+01 4.72295234e+01 1.68078912e+01 3.02827662e+01 6.45754933e+01 2.36523896e+01 7.83474654e+01
1.86343750e+00 4.87959174e+01 4.72038167e+01 1.68699448e+01 3.00844820e+01 6.46212989e+01 2.32616930e+01 7.79213064e+01
1.86406250e+00 5.00394613e+01 4.72029855e+01 1.69174317e+01 3.02760558e+01 6.46046484e+01 2.35112255e+01 7.75931593e+01
1.86468750e+00 5.04038564e+01 4.72255836e+01 1.69642897e+01 3.02536476e+01 6.44447922e+01 2.34753200e+01 7.78265440e+01
1.86531250e+00 5.04006505e+01 4.71976648e+01 1.69477081e+01 3.01468838e+01 6.43683762e+01 2.35807535e+01 7.82472813e+01
1.86593750e+00 5.05115134e+01 4.71433809e+01 1.68981571e+01 3.03320297e+01 6.44070366e+01 2.35579337e+01 7.76905949e+01
1.86656250e+00 5.00485061e+01 4.70957259e+01 1.68777300e+01 3.03867633e+01 6.42177399e+01 2.33475315e+01 7.76248749e+01
1.86718750e+00 5.05918407e+01 4.70392594e+01 1.68453198e+01 3.02415550e+01 6.42162409e+01 2.33032104e+01 7.76082132e+01
1.86781250e+00 5.10290357e+01 4.69829767e+01 1.67882147e+01 3.02817292e+01 6.39247726e+01 2.33099231e+01 7.68686094e+01
1.86843750e+00 5.08656500e+01 4.69224863e+01 1.67351976e+01 3.02447814e+01 6.38131747e+01 2.30786068e+01 7.65755581e+01
1.86906250e+00 5.10485085e+01 4.68280023e+01 1.66705373e+01 2.99890484e+01 6.38736836e+01 2.29524807e+01 7.59904740e+01
1.86968750e+00 5.11556382e+01 4.67431569e+01 1.65991113e+01 3.00209353e+01 6.37342812e+01 2.27928836e+01 7.60107663e+01
1.87031250e+00 5.19168477e+01 4.66775456e+01 1.65637890e+01 2.99246028e+01 6.36335923e+01 2.26905682e+01 7.62745502e+01
1.87093750e+00 5.19337150e+01 4.66064049e+01 1.65219575e+01 3.01047417e+01 6.31563188e+01 2.25195198e+01 7.57408193e+01
1.87156250e+00 5.22809011e+01 4.65482807e+01 1.65011659e+01 2.99300884e+01 6.32458367e+01 2.26013750e+01 7.64922361e+01
1.87218750e+00 5.33054801e+01 4.65113605e+01 1.65065478e+01 2.97865571e+01 6.32728067e+01 2.25981778e+01 7.59234910e+01
1.87281250e+00 5.33419476e+01 4.64798151e+01 1.65352507e+01 2.95515887e+01 6.30844528e+01 2.27349607e+01 7.60991567e+01
1.87343750e+00 5.31646967e+01 4.64525505e+01 1.65456390e+01 2.95280061e+01 6.31955007e+01 2.26779165e+01 7.55600996e+01
1.87406250e+00 5.23515744e+01 4.64338985e+01 1.65701369e+01 2.93016555e+01 6.30610831e+01 2.28015705e+01 7.61923529e+01
1.87468750e+00 5.02551387e+01 4.64190477e+01 1.66340476e+01 2.92655268e+01 6.30232835e+01 2.27520375e+01 7.66840643e+01
1.87531250e+00 4.89688108e+01 4.64006618e+01 1.67235149e+01 2.92714747e+01 6.29726820e+01 2.25839329e+01 7.66071611e+01
1.87593750e+00 4.99463689e+01 4.63772885e+01 1.67884284e+01 2.93133762e+01 6.31187972e+01 2.24642233e+01 7.56260920e+01
1.87656250e+00 4.98835998e+01 4.63723701e+01 1.68524368e+01 2.92526758e+01 6.34274296e+01 2.23545620e+01 7.63336202e+01
1.87718750e+00 4.93497043e+01 4.63373326e+01 1.68992337e+01 2.92695247e+01 6.34330882e+01 2.22994505e+01 7.75686745e+01
1.87781250e+00 5.00942003e+01 4.62760909e+01 1.69069979e+01 2.92524209e+01 6.33138961e+01 2.21773247e+01 7.67919959e+01
1.87843750e+00 4.96878894e+01 4.62113714e+01 1.69026321e+01 2.90756960e+01 6.36010428e+01 2.23005554e+01 7.70925830e+01
1.87906250e+00 4.83206767e+01 4.61424271e+01 1.69122824e+01 2.88139025e+01 6.34647749e+01 2.23153359e+01 7.66312510e+01
1.87968750e+00 4.81017261e+01 4.60749116e+01 1.69158886e+01 2.89238181e+01 6.34881155e+01 2.23924814e+01 7.61220814e+01
1.88031250e+00 4.81620155e+01 4.60164354e+01 1.69202753e+01 2.88140771e+01 6.35918787e+01 2.22817685e+01 7.51556170e+01
1.88093750e+00 4.86064466e+01 4.59461727e+01 1.69172475e+01 2.85832865e+01 6.35372326e+01 2.19976023e+01 7.58731358e+01
1.88156250e+00 4.98687972e+01 4.58514945e+01 1.68792946e+01 2.86752688e+01 6.36160675e+01 2.21687607e+01 7.59274594e+01
1.88218750e+00 5.13595887e+01 4.57905214e+01 1.68629659e+01 2.85295417e+01 6.33582487e+01 2.19852012e+01 7.67945843e+01
1.88281250e+00 5.15848348e+01 4.57359957e+01 1.68795808e+01 2.83196079e+01 6.32133816e+01 2.17059275e+01 7.61435194e+01
1.88343750e+00 5.13784587e+01 4.56506257e+01 1.68978353e+01 2.82642273e+01 6.30343733e+01 2.15392389e+01 7.58578686e+01
1.88406250e+00 5.11228038e+01 4.55460938e+01 1.68925254e+01 2.80115136e+01 6.28287871e+01 2.13896264e+01 7.49536183e+01
1.88468750e+00 5.06391996e+01 4.54424729e+01 1.68706051e+01 2.79412168e+01 6.29162529e+01 2.13646786e+01 7.51283046e+01
1.88531250e+00 4.95359841e+01 4.53468581e+01 1.68357369e+01 2.81623409e+01 6.29653456e+01 2.13631770e+01 7.48598193e+01
1.88593750e+00 4.66688480e+01 4.52597982e+01 1.68184916e+01 2.82249902e+01 6.26407890e+01 2.14368663e+01 7.52440217e+01
1.88656250e+00 4.44540757e+01 4.51638654e+01 1.67932069e+01 2.81588582e+01 6.23827736e+01 2.14259858e+01 7.57710209e+01
1.88718750e+00 4.39933003e+01 4.50786063e+01 1.67781902e+01 2.81168227e+01 6.29766416e+01 2.15089354e+01 7.58157468e+01
1.88781250e+00 4.27459511e+01 4.49811631e+01 1.67481766e+01 2.80734888e+01 6.26189371e+01 2.12436204e+01 7.58651730e+01
1.88843750e+00 4.15010396e+01 4.48822755e+01 1.67062466e+01 2.80064674e+01 6.23478950e+01 2.09232342e+01 7.59815644e+01
1.88906250e+00 4.08622914e+01 4.48004679e+01 1.66444198e+01 2.82828159e+01 6.18993558e+01 2.09608744e+01 7.53935246e+01
1.88968750e+00 4.04590532e+01 4.47182560e+01 1.65660483e+01 2.84430331e+01 6.15228440e+01 2.09508423e+01 7.48860575e+01
1.89031250e+00 4.00089263e+01 4.46284223e+01 1.64992544e+01 2.81331444e+01 6.12908212e+01 2.07865724e+01 7.51964034e+01
1.89093750e+00 3.98771462e+01 4.45558129e+01 1.64797557e+01 2.81365946e+01 6.09618263e+01 2.07340835e+01 7.51600642e+01
1.89156250e+00 3.97955028e+01 4.44869990e+01 1.64886862e+01 2.79493624e+01 6.08033415e+01 2.06245021e+01 7.57368191e+01
1.89218750e+00 3.96104039e+01 4.44128059e+01 1.64838682e+01 2.76436593e+01 6.09824615e+01 2.06657210e+01 7.56111405e+01
1.89281250e+00 3.97675763e+01 4.43546708e+01 1.64647577e+01 2.74700568e+01 6.06123779e+01 2.08009542e+01 7.59162709e+01
1.89343750e+00 4.00924854e+01 4.42809791e+01 1.64382925e+01 2.75122977e+01 6.02708689e+01 2.06693713e+01 7.50470338e+01
1.89406250e+00 4.05089366e+01 4.41887597e+01 1.64118459e+01 2.74433565e+01 6.00740485e+01 2.05799925e+01 7.42256732e+01
1.89468750e+00 4.09295231e+01 4.41151990e+01 1.64026512e+01 2.72661674e+01 6.00533340e+01 2.04786529e+01 7.48439956e+01
1.89531250e+00 4.08697512e+01 4.40467875e+01 1.64004317e+01 2.74438531e+01 5.99044283e+01 2.04290391e+01 7.56218078e+01
1.89593750e+00 4.08272135e+01 4.39464536e+01 1.63937685e+01 2.71848188e+01 5.97216368e+01 2.04459466e+01 7.53785145e+01
1.89656250e+00 4.13309958e+01 4.38616615e+01 1.63739589e+01 2.69455603e+01 5.98529209e+01 2.05914756e+01 7.59693790e+01
1.89718750e+00 4.18448892e+01 4.37850582e+01 1.63532023e+01 2.69561096e+01 5.95503921e+01 2.05302489e+01 7.60815659e+01
1.89781250e+00 4.28690631e+01 4.36868731e+01 1.62979083e+01 2.68878639e+01 5.98191042e+01 2.03724270e+01 7.45862040e+01
1.89843750e+00 4.42341003e+01 4.35926752e+01 1.62164446e+01 2.66998417e+01 5.96891820e+01 2.03350325e+01 7.44086650e+01
1.89906250e+00 4.55043148e+01 4.34858517e+01 1.61081141e+01 2.65431549e+01 5.94062419e+01 2.03833883e+01 7.46341248e+01
1.89968750e+00 4.69966386e+01 4.33527784e+01 1.59777950e+01 2.69028521e+01 5.89445084e+01 2.02576283e+01 7.43392328e+01
1.90031250e+00 4.84693645e+01 4.32146928e+01 1.58658210e+01 2.71242159e+01 5.86616791e+01 2.02920680e+01 7.36136530e+01
1.90093750e+00 4.90082431e+01 4.30715140e+01 1.57694709e+01 2.69765210e+01 5.82382029e+01 2.03895835e+01 7.26041459e+01
1.90156250e+00 4.95784763e+01 4.29277104e+01 1.56879651e+01 2.67835456e+01 5.81359127e+01 2.06065452e+01 7.15614958e+01
1.90218750e+00 5.03203425e+01 4.27884684e+01 1.56161113e+01 2.65747723e+01 5.78778834e+01 2.05777430e+01 7.07859215e+01
1.90281250e+00 5.08126295e+01 4.26458181e+01 1.55256551e+01 2.66986258e+01 5.81027756e+01 2.04935696e+01 7.06012713e+01
1.90343750e+00 5.12124203e+01 4.25335812e+01 1.54361120e+01 2.66791230e+01 5.76496490e+01 2.03542269e+01 7.04902503e+01
1.90406250e+00 5.15223640e+01 4.24633051e+01 1.53401041e+01 2.66705318e+01 5.72812209e+01 2.05526412e+01 6.98317738e+01
1.90468750e+00 5.20575829e+01 4.24014193e+01 1.52370957e+01 2.68062527e+01 5.69437817e+01 2.06702413e+01 6.92925514e+01
1.90531250e+00 5.25710573e+01 4.23359841e+01 1.51596696e+01 2.67888192e+01 5.67865792e+01 2.05693415e+01 6.86545137e+01
1.90593750e+00 5.33261703e+01 4.22887606e+01 1.51009166e+01 2.68121302e+01 5.69610046e+01 2.04028940e+01 6.91909031e+01
1.90656250e+00 5.42689789e+01 4.22376166e+01 1.50549857e+01 2.67194505e+01 5.67717672e+01 2.05137355e+01 6.88508771e+01
1.90718750e+00 5.45039983e+01 4.21887299e+01 1.50256207e+01 2.67190263e+01 5.64817825e+01 2.05793620e+01 6.90289741e+01
1.90781250e+00 5.43380490e+01 4.21201546e+01 1.49787558e+01 2.66276379e+01 5.69495055e+01 2.04446508e+01 6.91240482e+01
1.90843750e+00 5.41728434e+01 4.20366084e+01 1.48955291e+01 2.66155322e+01 5.68195145e+01 2.02563694e+01 6.89725463e+01
1.90906250e+00 5.42600266e+01 4.19422296e+01 1.47909703e+01 2.67602533e+01 5.65082136e+01 2.02554721e+01 6.86459680e+01
1.90968750e+00 5.44972116e+01 4.18425712e+01 1.46950025e+01 2.68771116e+01 5.62624454e+01 2.03581861e+01 6.80630297e+01
1.91031250e+00 5.44455749e+01 4.17287461e+01 1.46005603e+01 2.68737217e+01 5.54788154e+01 2.05924056e+01 6.76045623e+01
1.91093750e+00 5.50570482e+01 4.15948009e+01 1.44974161e+01 2.68662715e+01 5.51513903e+01 2.05991034e+01 6.77710517e+01
1.91156250e+00 5.60521447e+01 4.14813671e+01 1.43886593e+01 2.66826117e+01 5.53326350e+01 2.06430848e+01 6.74606702e+01
1.91218750e+00 5.71789491e+01 4.13871970e+01 1.42819563e+01 2.66813484e+01 5.52752884e+01 2.10929987e+01 6.74519070e+01
1.91281250e+00 5.88165406e+01 4.12843535e+01 1.41877920e+01 2.68169395e+01 5.52026402e+01 2.12754069e+01 6.66502319e+01
1.91343750e+00 5.95961598e+01 4.11845401e+01 1.41202392e+01 2.69445238e+01 5.51591869e+01 2.15505766e+01 6.59537309e+01
1.91406250e+00 6.05731317e+01 4.10875891e+01 1.40640250e+01 2.68739249e+01 5.51132090e+01 2.13959972e+01 6.59482067e+01
1.91468750e+00 6.18004009e+01 4.09685522e+01 1.39997478e+01 2.67237811e+01 5.52167039e+01 2.12486631e+01 6.57631350e+01
1.91531250e+00 6.24671853e+01 4.08307327e+01 1.39189527e+01 2.67620652e+01 5.49859476e+01 2.14689687e+01 6.53960111e+01
1.91593750e+00 6.36531885e+01 4.07116914e+01 1.38497626e+01 2.66025114e+01 5.44154507e+01 2.13575947e+01 6.52962547e+01
1.91656250e+00 6.51693801e+01 4.05933009e+01 1.38028856e+01 2.65266396e+01 5.41617465e+01 2.11981674e+01 6.55775391e+01
1.91718750e+00 6.58932432e+01 4.04767771e+01 1.37768026e+01 2.64706522e+01 5.41065398e+01 2.06777078e+01 6.60241929e+01
1.91781250e+00 6.57787976e+01 4.03622879e+01 1.37347120e+01 2.65705298e+01 5.40161485e+01 2.06275150e+01 6.57793341e+01
1.91843750e+00 6.56256413e+01 4.02483099e+01 1.37032886e+01 2.63662597e+01 5.38765578e+01 2.03153185e+01 6.56303533e+01
1.91906250e+00 6.52780543e+01 4.01286337e+01 1.36822132e+01 2.63347123e+01 5.36163529e+01 2.01486988e+01 6.52792893e+01
1.91968750e+00 6.48814720e+01 4.00115744e+01 1.36532547e+01 2.63387586e+01 5.40694052e+01 1.98913151e+01 6.48815130e+01
1.92031250e+00 6.39715401e+01 3.99020238e+01 1.36080349e+01 2.65290788e+01 5.43587785e+01 1.96134094e+01 6.37242285e+01
1.92093750e+00 6.30735102e+01 3.97878075e+01 1.35460389e+01 2.64162506e+01 5.39248581e+01 1.94772993e+01 6.32139750e+01
1.92156250e+00 6.24476587e+01 3.96480921e+01 1.34708467e+01 2.63403248e+01 5.40328515e+01 1.95029085e+01 6.29724188e+01
1.92218750e+00 6.19041963e+01 3.95122264e+01 1.33989484e+01 2.64092616e+01 5.38652657e+01 1.96561890e+01 6.24972309e+01
1.92281250e+00 6.16343825e+01 3.93866179e+01 1.33344836e+01 2.64193159e+01 5.35525955e+01 1.94721995e+01 6.28981221e+01
1.92343750e+00 6.08612774e+01 3.92600831e+01 1.32632544e+01 2.63884938e+01 5.34643839e+01 1.93390055e+01 6.32610303e+01
1.92406250e+00 6.00693481e+01 3.91254983e+01 1.31749771e+01 2.62965289e+01 5.31568944e+01 1.91579609e+01 6.29533913e+01
1.92468750e+00 5.95103970e+01 3.89966517e+01 1.30893418e+01 2.62954719e+01 5.26688053e+01 1.90758761e+01 6.24930670e+01
1.92531250e+00 5.91304324e+01 3.89047310e+01 1.30358116e+01 2.61708794e+01 5.24987189e+01 1.90360709e+01 6.16139151e+01
1.92593750e+00 5.90121622e+01 3.88251555e+01 1.29903417e+01 2.60737760e+01 5.22832240e+01 1.91443760e+01 6.13461433e+01
1.92656250e+00 5.89388578e+01 3.87415159e+01 1.29504154e+01 2.60091039e+01 5.18044983e+01 1.89614783e+01 6.07148174e+01
1.92718750e+00 5.90246491e+01 3.86602489e+01 1.29334023e+01 2.59549145e+01 5.22166078e+01 1.93100642e+01 6.04731172e+01
1.92781250e+00 5.96478047e+01 3.85401405e+01 1.29033286e+01 2.56902138e+01 5.21729118e+01 1.92034646e+01 6.04195707e+01
1.92843750e+00 5.92433461e+01 3.83850145e+01 1.28550741e+01 2.56397899e+01 5.17479834e+01 1.93076058e+01 6.07588341e+01
1.92906250e+00 5.87003019e+01 3.82384296e+01 1.27984171e+01 2.55422317e+01 5.14256800e+01 1.90318713e+01 5.98518122e+01
1.92968750e+00 5.83132743e+01 3.81031572e+01 1.27413791e+01 2.56399502e+01 5.11490014e+01 1.90107912e+01 5.98609442e+01
1.93031250e+00 5.76504239e+01 3.79744910e+01 1.26666997e+01 2.57030169e+01 5.06746491e+01 1.88402431e+01 5.93920348e+01
1.93093750e+00 5.65787590e+01 3.78351257e+01 1.25820396e+01 2.59258118e+01 5.01859557e+01 1.89802676e+01 5.89562273e+01
1.93156250e+00 5.52026083e+01 3.77035688e+01 1.25124233e+01 2.60336264e+01 5.02143351e+01 1.89903856e+01 5.88076524e+01
1.93218750e+00 5.31150214e+01 3.75890626e+01 1.24302751e+01 2.58079865e+01 5.04501507e+01 1.91539542e+01 5.86044336e+01
1.93281250e+00 5.13040251e+01 3.74446753e+01 1.23315883e+01 2.57985080e+01 5.02158582e+01 1.93316869e+01 5.81884430e+01
1.93343750e+00 4.97616187e+01 3.72962262e+01 1.22342602e+01 2.55507655e+01 4.97462106e+01 1.90147958e+01 5.84621141e+01
1.93406250e+00 4.83501947e+01 3.71606023e+01 1.21395949e+01 2.50237688e+01 4.92783155e+01 1.91603195e+01 5.86876175e+01
1.93468750e+00 4.74789164e+01 3.70129059e+01 1.20364048e+01 2.49896602e+01 4.89825147e+01 1.93574641e+01 5.83810247e+01
1.93531250e+00 4.74128081e+01 3.68328731e+01 1.19432443e+01 2.48166113e+01 4.88283684e+01 1.94309210e+01 5.81647379e+01
1.93593750e+00 4.73196323e+01 3.66440668e+01 1.18585515e+01 2.46845325e+01 4.82753530e+01 1.94531971e+01 5.80080845e+01
1.93656250e+00 4.73541365e+01 3.64726580e+01 1.17664927e+01 2.46925617e+01 4.78795992e+01 1.96014484e+01 5.77819193e+01
1.93718750e+00 4.71841775e+01 3.63438220e+01 1.16761784e+01 2.46176035e+01 4.73356694e+01 1.93736024e+01 5.76659115e+01
1.93781250e+00 4.70265514e+01 3.62389252e+01 1.16005121e+01 2.45771371e+01 4.73730478e+01 1.91274656e+01 5.78834762e+01
1.93843750e+00 4.69422200e+01 3.61389722e+01 1.15413119e+01 2.47555343e+01 4.72955288e+01 1.91490064e+01 5.81742548e+01
1.93906250e+00 4.71903752e+01 3.60225916e+01 1.14780786e+01 2.47995402e+01 4.71354377e+01 1.90338279e+01 5.76632230e+01
1.93968750e+00 4.70847927e+01 3.58734801e+01 1.14068592e+01 2.49522070e+01 4.69976496e+01 1.89178347e+01 5.73469851e+01
1.94031250e+00 4.72328863e+01 3.57306808e+01 1.13520305e+01 2.47620750e+01 4.68277446e+01 1.89056928e+01 5.65232813e+01
1.94093750e+00 4.76965211e+01 3.56197782e+01 1.13055162e+01 2.46533196e+01 4.66479862e+01 1.88646943e+01 5.63106109e+01
1.94156250e+00 4.71996172e+01 3.55018377e+01 1.12250486e+01 2.46127133e+01 4.66999127e+01 1.88388003e+01 5.62187035e+01
1.94218750e+00 4.73313088e+01 3.53641281e+01 1.11510647e+01 2.46121649e+01 4.65236798e+01 1.90292950e+01 5.61113518e+01
1.94281250e+00 4.80885234e+01 3.52214149e+01 1.11233454e+01 2.43972991e+01 4.63060393e+01 1.90386610e+01 5.52254502e+01
1.94343750e+00 4.91681278e+01 3.50992572e+01 1.11101308e+01 2.41094775e+01 4.60408133e+01 1.89359751e+01 5.53541962e+01
1.94406250e+00 4.93950378e+01 3.49825321e+01 1.10795558e+01 2.40635326e+01 4.57799282e+01 1.86702369e+01 5.48276023e+01
1.94468750e+00 4.93314047e+01 3.48630331e+01 1.10308789e+01 2.39162820e+01 4.56678753e+01 1.87412226e+01 5.42026016e+01
1.94531250e+00 4.85819312e+01 3.47495937e+01 1.09677316e+01 2.40147240e+01 4.53693082e+01 1.89487773e+01 5.44233416e+01
1.94593750e+00 4.73546527e+01 3.46340214e+01 1.09075591e+01 2.39796200e+01 4.50130988e+01 1.89550112e+01 5.43913399e+01
1.94656250e+00 4.59969129e+01 3.45079722e+01 1.08586605e+01 2.36880139e+01 4.49962150e+01 1.89729177e+01 5.39500745e+01
1.94718750e+00 4.43388366e+01 3.43710561e+01 1.08298560e+01 2.35303292e+01 4.48990543e+01 1.89271902e+01 5.38576675e+01
1.94781250e+00 4.33289656e+01 3.42435011e+01 1.08150664e+01 2.36789777e+01 4.46989010e+01 1.88470110e+01 5.37836378e+01
1.94843750e+00 4.30459198e+01 3.41079863e+01 1.07923574e+01 2.35641049e+01 4.43693149e+01 1.87382817e+01 5.37030635e+01
1.94906250e+00 4.20026691e+01 3.39508602e+01 1.07156197e+01 2.38063786e+01 4.41337783e+01 1.83712784e+01 5.37322000e+01
1.94968750e+00 4.07566837e+01 3.37913441e+01 1.06080108e+01 2.35754505e+01 4.36712460e+01 1.84279154e+01 5.37188868e+01
1.95031250e+00 3.92174689e+01 3.36253734e+01 1.04990972e+01 2.33945931e+01 4.33744867e+01 1.85263924e+01 5.34467882e+01
1.95093750e+00 3.85330689e+01 3.34714929e+01 1.03894501e+01 2.32871107e+01 4.32582911e+01 1.85295167e+01 5.26576411e+01
1.95156250e+00 3.86238290e+01 3.33428992e+01 1.03398015e+01 2.32211577e+01 4.31411235e+01 1.84296862e+01 5.20429487e+01
1.95218750e+00 3.86612674e+01 3.32252564e+01 1.03225333e+01 2.32879244e+01 4.31581070e+01 1.84232048e+01 5.22369007e+01
1.95281250e+00 3.94857476e+01 3.31170064e+01 1.03257537e+01 2.29621825e+01 4.29637324e+01 1.81611516e+01 5.26199189e+01
1.95343750e+00 3.81220611e+01 3.30123729e+01 1.03510145e+01 2.30893773e+01 4.28346252e+01 1.80780048e+01 5.27815938e+01
1.95406250e+00 3.66860603e+01 3.29010210e+01 1.03691899e+01 2.32432501e+01 4.27116497e+01 1.81370902e+01 5.32067752e+01
1.95468750e+00 3.62585606e+01 3.27905606e+01 1.03845679e+01 2.29339822e+01 4.23508751e+01 1.81570319e+01 5.35126053e+01
1.95531250e+00 3.62775292e+01 3.26778984e+01 1.03943668e+01 2.28972618e+01 4.19700310e+01 1.84086493e+01 5.31746916e+01
1.95593750e+00 3.68690668e+01 3.25613758e+01 1.04064650e+01 2.28575786e+01 4.17833963e+01 1.82429085e+01 5.34515238e+01
1.95656250e+00 3.63613117e+01 3.24433409e+01 1.04305568e+01 2.26735854e+01 4.16871307e+01 1.82480722e+01 5.28560209e+01
1.95718750e+00 3.59131491e+01 3.23290878e+01 1.04551587e+01 2.25851057e+01 4.16252605e+01 1.80031354e+01 5.26031952e+01
1.95781250e+00 3.60020654e+01 3.22209030e+01 1.04740380e+01 2.24989563e+01 4.15723510e+01 1.79221189e+01 5.23651309e+01
1.95843750e+00 3.56544743e+01 3.21276909e+01 1.04932950e+01 2.24337928e+01 4.16672012e+01 1.76833326e+01 5.24362938e+01
1.95906250e+00 3.48955105e+01 3.20243864e+01 1.05193540e+01 2.22341552e+01 4.15411233e+01 1.77178568e+01 5.25192878e+01
1.95968750e+00 3.42302229e+01 3.19145962e+01 1.05251724e+01 2.20547957e+01 4.12768159e+01 1.71983445e+01 5.22930529e+01
1.96031250e+00 3.41255964e+01 3.18164684e+01 1.04960152e+01 2.20173326e+01 4.12664294e+01 1.71030857e+01 5.17939733e+01
1.96093750e+00 3.39833857e+01 3.16935215e+01 1.04536708e+01 2.19078154e+01 4.12423460e+01 1.73574585e+01 5.20398871e+01
1.96156250e+00 3.38753191e+01 3.15700358e+01 1.04109016e+01 2.17538301e+01 4.07182461e+01 1.73970073e+01 5.11213444e+01
1.96218750e+00 3.35734942e+01 3.14677645e+01 1.03769450e+01 2.16084482e+01 4.07139060e+01 1.74892543e+01 5.15192881e+01
1.96281250e+00 3.27812667e+01 3.13657876e+01 1.03430441e+01 2.16271116e+01 4.07909085e+01 1.77446956e+01 5.09860354e+01
1.96343750e+00 3.20577244e+01 3.12772911e+01 1.03160749e+01 2.14307605e+01 4.08074984e+01 1.73352183e+01 5.09580555e+01
1.96406250e+00 3.17741410e+01 3.12067035e+01 1.02864706e+01 2.13878008e+01 4.06031478e+01 1.70463730e+01 5.14146583e+01
1.96468750e+00 3.22522363e+01 3.11273656e+01 1.02390147e+01 2.15583672e+01 4.03714392e+01 1.70308095e+01 5.16774605e+01
1.96531250e+00 3.30140738e+01 3.10373090e+01 1.01693509e+01 2.13893689e+01 4.04489427e+01 1.71237705e+01 5.14838798e+01
1.96593750e+00 3.32964175e+01 3.09406763e+01 1.00952911e+01 2.14411024e+01 4.05690011e+01 1.70951229e+01 5.15337483e+01
1.96656250e+00 3.35594753e+01 3.08576141e+01 1.00253804e+01 2.15627005e+01 4.04586386e+01 1.69472390e+01 5.11698884e+01
1.96718750e+00 3.34862198e+01 3.07876341e+01 9.97664840e+00 2.17563350e+01 4.00689203e+01 1.68874708e+01 5.06859557e+01
1.96781250e+00 3.32636562e+01 3.07000696e+01 9.92990437e+00 2.16475053e+01 3.96939244e+01 1.66635089e+01 5.04532663e+01
1.96843750e+00 3.31610790e+01 3.05898410e+01 9.87222513e+00 2.14942281e+01 3.95684425e+01 1.69959865e+01 4.99223471e+01
1.96906250e+00 3.35168354e+01 3.04878597e+01 9.81632160e+00 2.12833152e+01 3.96288367e+01 1.68757500e+01 4.99536881e+01
1.96968750e+00 3.44339072e+01 3.03863356e+01 9.75950259e+00 2.12574731e+01 3.93533885e+01 1.69020377e+01 4.96223654e+01
1.97031250e+00 3.53202634e+01 3.02915533e+01 9.71885048e+00 2.10623985e+01 3.94522752e+01 1.69591096e+01 4.89272446e+01
1.97093750e+00 3.51232027e+01 3.02076887e+01 9.68203419e+00 2.08126190e+01 3.94772585e+01 1.69324922e+01 4.84747011e+01
1.97156250e+00 3.46757679e+01 3.00998174e+01 9.63780716e+00 2.06510259e+01 3.95091718e+01 1.69420143e+01 4.78970154e+01
1.97218750e+00 3.49687995e+01 2.99983459e+01 9.61064137e+00 2.04424973e+01 3.90938419e+01 1.69742369e+01 4.78373137e+01
1.97281250e+00 3.51173380e+01 2.99010132e+01 9.58073487e+00 2.04825788e+01 3.94332209e+01 1.65994284e+01 4.77971879e+01
1.97343750e+00 3.49404574e+01 2.97892095e+01 9.55579980e+00 2.04429567e+01 3.92814973e+01 1.65877499e+01 4.78298881e+01
1.97406250e+00 3.44892422e+01 2.96719786e+01 9.52311825e+00 2.03905445e+01 3.90224985e+01 1.66025819e+01 4.82380902e+01
1.97468750e+00 3.40442952e+01 2.95474291e+01 9.48310578e+00 2.02571450e+01 3.88191324e+01 1.64150715e+01 4.74747321e+01
1.97531250e+00 3.38081683e+01 2.94123644e+01 9.45133307e+00 2.00463375e+01 3.85455320e+01 1.63322123e+01 4.71337921e+01
1.97593750e+00 3.33742123e+01 2.92957935e+01 9.42184911e+00 2.01982652e+01 3.80453484e+01 1.61923451e+01 4.71072664e+01
1.97656250e+00 3.31466803e+01 2.92002391e+01 9.40032553e+00 2.01866518e+01 3.79503070e+01 1.60043984e+01 4.64447248e+01
1.97718750e+00 3.29465838e+01 2.90995376e+01 9.40684003e+00 2.01096377e+01 3.80504217e+01 1.58204230e+01 4.62898204e+01
1.97781250e+00 3.20769932e+01 2.89863597e+01 9.39936919e+00 2.00248661e+01 3.79394311e+01 1.56618117e+01 4.62341369e+01
1.97843750e+00 3.12161786e+01 2.88735499e+01 9.35996483e+00 1.98364502e+01 3.76672547e+01 1.54486297e+01 4.61593775e+01
1.97906250e+00 3.08317846e+01 2.87649679e+01 9.32246598e+00 1.96919620e+01 3.75354134e+01 1.54527675e+01 4.66208069e+01
1.97968750e+00 3.02867670e+01 2.86528788e+01 9.28170064e+00 1.97385908e+01 3.72955629e+01 1.53632664e+01 4.59840145e+01
1.98031250e+00 2.96814408e+01 2.85308465e+01 9.23325399e+00 1.97366136e+01 3.72528022e+01 1.53289975e+01 4.60056426e+01
1.98093750e+00 2.91835920e+01 2.84058658e+01 9.16938132e+00 1.98039462e+01 3.72135338e+01 1.55276027e+01 4.60334141e+01
1.98156250e+00 2.84874576e+01 2.83049123e+01 9.11223107e+00 1.97162003e+01 3.68432953e+01 1.54004981e+01 4.57670888e+01
1.98218750e+00 2.80541467e+01 2.82145877e+01 9.06954161e+00 1.96286042e+01 3.67278424e+01 1.52977294e+01 4.53418545e+01
1.98281250e+00 2.80162627e+01 2.81236303e+01 9.03261712e+00 1.95592410e+01 3.65480075e+01 1.54184839e+01 4.48709249e+01
1.98343750e+00 2.83831797e+01 2.80391327e+01 8.99077813e+00 1.95121054e+01 3.62634794e+01 1.52026894e+01 4.48598676e+01
1.98406250e+00 2.77862210e+01 2.79493631e+01 8.95010097e+00 1.95356478e+01 3.62910202e+01 1.52810351e+01 4.45918608e+01
1.98468750e+00 2.68900009e+01 2.78564352e+01 8.92601151e+00 1.94117107e+01 3.61169933e+01 1.52741576e+01 4.44592410e+01
1.98531250e+00 2.58362722e+01 2.77595646e+01 8.92761155e+00 1.92119768e+01 3.60723785e+01 1.52413702e+01 4.39954660e+01
1.98593750e+00 2.53316407e+01 2.76569968e+01 8.92101777e+00 1.92824767e+01 3.60314119e+01 1.52479585e+01 4.39106232e+01
1.98656250e+00 2.48112486e+01 2.75437620e+01 8.91151230e+00 1.90969019e+01 3.62014937e+01 1.50718517e+01 4.38053227e+01
1.98718750e+00 2.42743043e+01 2.74102295e+01 8.89764483e+00 1.90194610e+01 3.59333885e+01 1.50499493e+01 4.36375449e+01
1.98781250e+00 2.38618876e+01 2.72651349e+01 8.86763181e+00 1.89813635e+01 3.59013956e+01 1.50008953e+01 4.35249928e+01
1.98843750e+00 2.39103019e+01 2.71526519e+01 8.84861783e+00 1.87631691e+01 3.58514023e+01 1.51228471e+01 4.36223817e+01
1.98906250e+00 2.40050671e+01 2.70460399e+01 8.82617371e+00 1.86810529e+01 3.55840883e+01 1.50141335e+01 4.35686655e+01
1.98968750e+00 2.37421074e+01 2.69374295e+01 8.80498499e+00 1.85913940e+01 3.53655605e+01 1.49843734e+01 4.35278546e+01
1.99031250e+00 2.33590275e+01 2.68187938e+01 8.78640928e+00 1.85618034e+01 3.51327965e+01 1.45186145e+01 4.37152377e+01
1.99093750e+00 2.27163844e+01 2.67003247e+01 8.75831957e+00 1.84942552e+01 3.50899833e+01 1.45753529e+01 4.35674606e+01
1.99156250e+00 2.19625993e+01 2.66002310e+01 8.72808337e+00 1.83284065e+01 3.48638853e+01 1.44948081e+01 4.35002478e+01
1.99218750e+00 2.15673831e+01 2.65139922e+01 8.69725794e+00 1.83263769e+01 3.47056538e+01 1.44639114e+01 4.32979225e+01
1.99281250e+00 2.14080665e+01 2.64137688e+01 8.67170876e+00 1.83340008e+01 3.46548557e+01 1.44771489e+01 4.33408646e+01
1.99343750e+00 2.11170661e+01 2.63235598e+01 8.66855639e+00 1.82931125e+01 3.45027343e+01 1.45432563e+01 4.31751538e+01
1.99406250e+00 2.09229199e+01 2.62396802e+01 8.65070610e+00 1.82041757e+01 3.44247626e+01 1.43624158e+01 4.28773532e+01
1.99468750e+00 2.08356835e+01 2.61268101e+01 8.61824854e+00 1.81506260e+01 3.43548320e+01 1.45311627e+01 4.28340932e+01
1.99531250e+00 2.06398374e+01 2.59980030e+01 8.60176208e+00 1.79960537e+01 3.40221480e+01 1.46097580e+01 4.26205725e+01
1.99593750e+00 2.01839086e+01 2.58730979e+01 8.56778718e+00 1.79149518e+01 3.37830436e+01 1.43563950e+01 4.22478012e+01
1.99656250e+00 1.97919861e+01 2.57514348e+01 8.51530491e+00 1.79288080e+01 3.37271329e+01 1.43041928e+01 4.18202773e+01
1.99718750e+00 1.93421683e+01 2.56316192e+01 8.47411377e+00 1.78450878e+01 3.36552232e+01 1.43864708e+01 4.16384446e+01
1.99781250e+00 1.88372928e+01 2.55026556e+01 8.41345877e+00 1.77620438e+01 3.33358776e+01 1.41641506e+01 4.15059199e+01
1.99843750e+00 1.82226132e+01 2.53812977e+01 8.35305779e+00 1.76440036e+01 3.34768806e+01 1.41437263e+01 4.15121397e+01
1.99906250e+00 1.75685081e+01 2.52771919e+01 8.31782453e+00 1.75870553e+01 3.33135970e+01 1.42099986e+01 4.08717486e+01
1.99968750e+00 1.72067124e+01 2.51800025e+01 8.30829696e+00 1.74832843e+01 3.33833089e+01 1.39536717e+01 4.06358943e+01
2.00031250e+00 1.73369312e+01 2.50882771e+01 8.29117852e+00 1.74662290e+01 3.31414592e+01 1.38722602e+01 4.05481612e+01
2.00093750e+00 1.78407107e+01 2.49940691e+01 8.25315769e+00 1.73963613e+01 3.28580125e+01 1.40337498e+01 4.03017218e+01
2.00156250e+00 1.80510304e+01 2.48862129e+01 8.21819801e+00 1.72668614e+01 3.27036169e+01 1.37788645e+01 3.99593662e+01
2.00218750e+00 1.79668187e+01 2.47855318e+01 8.19268916e+00 1.72418962e+01 3.23833881e+01 1.36615606e+01 3.99634820e+01
2.00281250e+00 1.75469171e+01 2.46826459e+01 8.16810668e+00 1.72072916e+01 3.22988120e+01 1.35462307e+01 4.01073175e+01
2.00343750e+00 1.71511961e+01 2.45714533e+01 8.16601031e+00 1.71909688e+01 3.19947696e+01 1.34352568e+01 3.98250416e+01
2.00406250e+00 1.67999142e+01 2.44838499e+01 8.16886462e+00 1.70603855e+01 3.21748384e+01 1.31983203e+01 3.94865065e+01
2.00468750e+00 1.65320721e+01 2.44102389e+01 8.16837614e+00 1.69608176e+01 3.21689336e+01 1.31474910e+01 3.95126348e+01
2.00531250e+00 1.61337472e+01 2.43312198e+01 8.17298805e+00 1.68488067e+01 3.19493634e+01 1.31712641e+01 3.94457272e+01
2.00593750e+00 1.57350297e+01 2.42540260e+01 8.18488675e+00 1.66945158e+01 3.18692338e+01 1.31178796e+01 3.93718072e+01
2.00656250e+00 1.55028808e+01 2.41787270e+01 8.20612265e+00 1.65763343e+01 3.16107331e+01 1.31701491e+01 3.91907222e+01
2.00718750e+00 1.55807015e+01 2.40866071e+01 8.20543437e+00 1.65355132e+01 3.14587849e+01 1.31333853e+01 3.94505307e+01
2.00781250e+00 1.57461568e+01 2.39991454e+01 8.20392457e+00 1.63457743e+01 3.13209638e+01 1.31913212e+01 3.96155445e+01
2.00843750e+00 1.60193384e+01 2.39125425e+01 8.18234993e+00 1.63211304e+01 3.11932565e+01 1.31907362e+01 3.91260583e+01
2.00906250e+00 1.63511177e+01 2.38176397e+01 8.14139007e+00 1.63574138e+01 3.10906255e+01 1.32003955e+01 3.88301679e+01
2.00968750e+00 1.66214374e+01 2.37267041e+01 8.12127814e+00 1.62868425e+01 3.08290624e+01 1.30817953e+01 3.93318689e+01
2.01031250e+00 1.67977053e+01 2.36552453e+01 8.11573079e+00 1.62109153e+01 3.07753667e+01 1.32986991e+01 3.93440427e+01
2.01093750e+00 1.69062972e+01 2.35928462e+01 8.11492524e+00 1.61841112e+01 3.07143027e+01 1.33014962e+01 3.88570955e+01
2.01156250e+00 1.69997595e+01 2.35339335e+01 8.10829708e+00 1.61409936e+01 3.07042091e+01 1.30716679e+01 3.85190902e+01
2.01218750e+00 1.71238765e+01 2.34697116e+01 8.10291175e+00 1.61367938e+01 3.07602708e+01 1.29392984e+01 3.83902782e+01
2.01281250e+00 1.71145645e+01 2.34101667e+01 8.10048496e+00 1.60537170e+01 3.07524749e+01 1.29164638e+01 3.82551149e+01
2.01343750e+00 1.70980093e+01 2.33467760e+01 8.09737398e+00 1.58655892e+01 3.04560939e+01 1.27991202e+01 3.87947202e+01
2.01406250e+00 1.71726057e+01 2.32644671e+01 8.09392816e+00 1.59285396e+01 3.03531739e+01 1.28989419e+01 3.82594214e+01
2.01468750e+00 1.70896233e+01 2.31668212e+01 8.07665324e+00 1.58159308e+01 3.00754227e+01 1.28644122e+01 3.84891544e+01
2.01531250e+00 1.69476255e+01 2.30661126e+01 8.04570692e+00 1.57492660e+01 3.01682974e+01 1.28172501e+01 3.78326167e+01
2.01593750e+00 1.66471604e+01 2.29615971e+01 8.01558845e+00 1.56940939e+01 3.01340636e+01 1.27309777e+01 3.73137337e+01
2.01656250e+00 1.61196921e+01 2.28660940e+01 8.00923831e+00 1.55849604e+01 2.99701357e+01 1.26156556e+01 3.76651904e+01
2.01718750e+00 1.55761401e+01 2.27789642e+01 8.00947216e+00 1.56447118e+01 3.00506440e+01 1.26246825e+01 3.75220308e+01
2.01781250e+00 1.49690774e+01 2.26816260e+01 7.99795846e+00 1.55441548e+01 2.97572584e+01 1.25951795e+01 3.77098061e+01
2.01843750e+00 1.44119958e+01 2.25851696e+01 7.98786826e+00 1.55923749e+01 2.95353562e+01 1.23874816e+01 3.75335085e+01
2.01906250e+00 1.40465376e+01 2.24977867e+01 7.98215630e+00 1.54866748e+01 2.94974133e+01 1.23728948e+01 3.76716206e+01
2.01968750e+00 1.37022046e+01 2.24271758e+01 8.00295461e+00 1.53634124e+01 2.95390565e+01 1.24295587e+01 3.78191763e+01
2.02031250e+00 1.33963868e+01 2.23624466e+01 8.04679906e+00 1.52856325e+01 2.94345229e+01 1.24158661e+01 3.77878587e+01
2.02093750e+00 1.30259820e+01 2.22905457e+01 8.06931047e+00 1.52517958e+01 2.92476000e+01 1.24587577e+01 3.82068455e+01
2.02156250e+00 1.26667500e+01 2.22181613e+01 8.06448052e+00 1.51092263e+01 2.90813033e+01 1.24355413e+01 3.83408834e+01
2.02218750e+00 1.23587062e+01 2.21350123e+01 8.04559310e+00 1.50419752e+01 2.90305579e+01 1.24702130e+01 3.83447106e+01
2.02281250e+00 1.22657301e+01 2.20519313e+01 8.02400882e+00 1.50062765e+01 2.88376360e+01 1.24008516e+01 3.76920141e+01
2.02343750e+00 1.22845198e+01 2.19834377e+01 8.01494070e+00 1.49090021e+01 2.87985302e+01 1.24944585e+01 3.72218017e+01
2.02406250e+00 1.22601673e+01 2.19159061e+01 8.00058859e+00 1.48201016e+01 2.88886185e+01 1.24371569e+01 3.73357853e+01
2.02468750e+00 1.22072732e+01 2.18426941e+01 7.98513647e+00 1.47253894e+01 2.85320910e+01 1.22967401e+01 3.76226850e+01
2.02531250e+00 1.21081988e+01 2.17627930e+01 7.96145134e+00 1.46568155e+01 2.86251285e+01 1.23179544e+01 3.76310399e+01
2.02593750e+00 1.19475861e+01 2.16868805e+01 7.92991413e+00 1.46916244e+01 2.83283355e+01 1.21180362e+01 3.76850470e+01
2.02656250e+00 1.18956574e+01 2.16195742e+01 7.89428619e+00 1.46850694e+01 2.83033580e+01 1.21900062e+01 3.75815638e+01
2.02718750e+00 1.19953794e+01 2.15521289e+01 7.85612421e+00 1.45594031e+01 2.81881220e+01 1.20193988e+01 3.71348428e+01
2.02781250e+00 1.20249879e+01 2.14874898e+01 7.83308271e+00 1.44968686e+01 2.81430541e+01 1.19983272e+01 3.67676655e+01
2.02843750e+00 1.19572270e+01 2.14274618e+01 7.83110998e+00 1.42797061e+01 2.80653321e+01 1.18503566e+01 3.69065044e+01
2.02906250e+00 1.18195180e+01 2.13574590e+01 7.82405529e+00 1.42936996e+01 2.81674824e+01 1.18133794e+01 3.66705163e+01
2.02968750e+00 1.16834715e+01 2.12746864e+01 7.79597322e+00 1.42107383e+01 2.80823365e+01 1.17695256e+01 3.63297086e+01
2.03031250e+00 1.15926542e+01 2.12011173e+01 7.78717243e+00 1.42916265e+01 2.78376541e+01 1.17088294e+01 3.62215466e+01
2.03093750e+00 1.14833352e+01 2.11285919e+01 7.78572545e+00 1.42696132e+01 2.78913584e+01 1.15884320e+01 3.55405487e+01
2.03156250e+00 1.15124909e+01 2.10415193e+01 7.73773913e+00 1.42238307e+01 2.75981352e+01 1.16078656e+01 3.53248324e+01
2.03218750e+00 1.16898821e+01 2.09476888e+01 7.65949291e+00 1.41763395e+01 2.75900418e+01 1.16765033e+01 3.55140986e+01
2.03281250e+00 1.19743088e+01 2.08477100e+01 7.58657984e+00 1.41879508e+01 2.74604232e+01 1.16064720e+01 3.50927263e+01
2.03343750e+00 1.21761350e+01 2.07405205e+01 7.52124658e+00 1.40560239e+01 2.72615122e+01 1.14605620e+01 3.47053696e+01
2.03406250e+00 1.23190318e+01 2.06320473e+01 7.45203078e+00 1.39701192e+01 2.70200675e+01 1.13854387e+01 3.41053088e+01
2.03468750e+00 1.24366492e+01 2.05333952e+01 7.37582942e+00 1.39278139e+01 2.68011617e+01 1.14217865e+01 3.36965816e+01
2.03531250e+00 1.24106986e+01 2.04371395e+01 7.30009750e+00 1.38616980e+01 2.67267790e+01 1.12467236e+01 3.33041047e+01
2.03593750e+00 1.23912259e+01 2.03417231e+01 7.23605962e+00 1.38820630e+01 2.65433042e+01 1.13301833e+01 3.31681547e+01
2.03656250e+00 1.23317087e+01 2.02446679e+01 7.17938282e+00 1.37734611e+01 2.64330942e+01 1.11468960e+01 3.27615735e+01
2.03718750e+00 1.22678878e+01 2.01507793e+01 7.12978148e+00 1.37461695e+01 2.60439655e+01 1.12101679e+01 3.25811949e+01
2.03781250e+00 1.21396752e+01 2.00811456e+01 7.09256695e+00 1.37253994e+01 2.60326365e+01 1.12499986e+01 3.26627163e+01
2.03843750e+00 1.20289410e+01 2.00181324e+01 7.06834327e+00 1.36843867e+01 2.59954424e+01 1.10725352e+01 3.25718685e+01
2.03906250e+00 1.19018201e+01 1.99610732e+01 7.05816836e+00 1.36945083e+01 2.59258162e+01 1.09612220e+01 3.24058903e+01
2.03968750e+00 1.18283058e+01 1.99116650e+01 7.05710953e+00 1.36282247e+01 2.58737099e+01 1.08977787e+01 3.23825169e+01
2.04031250e+00 1.17901966e+01 1.98599016e+01 7.04333430e+00 1.35227840e+01 2.60268312e+01 1.07777031e+01 3.23959298e+01
2.04093750e+00 1.16739911e+01 1.98138092e+01 7.03959301e+00 1.35025337e+01 2.60633646e+01 1.06156166e+01 3.22016282e+01
2.04156250e+00 1.16190368e+01 1.97728105e+01 7.04117353e+00 1.34349596e+01 2.59868780e+01 1.07141692e+01 3.22051951e+01
2.04218750e+00 1.15979891e+01 1.97343755e+01 7.07598224e+00 1.33450706e+01 2.60149554e+01 1.07600797e+01 3.23849945e+01
2.04281250e+00 1.15418933e+01 1.96905315e+01 7.12255237e+00 1.33444496e+01 2.59672897e+01 1.06907042e+01 3.25859145e+01
2.04343750e+00 1.14962717e+01 1.96320471e+01 7.12680544e+00 1.33012510e+01 2.58139376e+01 1.06142400e+01 3.26984766e+01
2.04406250e+00 1.14565402e+01 1.95647914e+01 7.10844013e+00 1.32773226e+01 2.56972715e+01 1.06550426e+01 3.28277938e+01
2.04468750e+00 1.14093765e+01 1.94950648e+01 7.08940853e+00 1.32541035e+01 2.56495019e+01 1.07746707e+01 3.25720362e+01
2.04531250e+00 1.13512573e+01 1.94220785e+01 7.06382094e+00 1.32033779e+01 2.56026094e+01 1.06824060e+01 3.24484252e+01
2.04593750e+00 1.12869790e+01 1.93451417e+01 7.01958023e+00 1.30951934e+01 2.55149075e+01 1.06644198e+01 3.24949592e+01
2.04656250e+00 1.11915048e+01 1.92650834e+01 6.95124805e+00 1.31436124e+01 2.55012390e+01 1.06045973e+01 3.20981928e+01
2.04718750e+00 1.10624134e+01 1.91871084e+01 6.88294517e+00 1.29992069e+01 2.54595180e+01 1.05791445e+01 3.21551676e+01
2.04781250e+00 1.09090574e+01 1.91083357e+01 6.83010563e+00 1.29263517e+01 2.52584649e+01 1.05039396e+01 3.18429072e+01
2.04843750e+00 1.07341508e+01 1.90256518e+01 6.77635811e+00 1.28138468e+01 2.49934102e+01 1.05971205e+01 3.20918729e+01
2.04906250e+00 1.05333367e+01 1.89501559e+01 6.70952490e+00 1.27557724e+01 2.49134480e+01 1.05804924e+01 3.16357482e+01
2.04968750e+00 1.03386609e+01 1.88833766e+01 6.64055464e+00 1.27315454e+01 2.49061505e+01 1.05900303e+01 3.16339095e+01
2.05031250e+00 1.01921020e+01 1.88184690e+01 6.58036606e+00 1.26382968e+01 2.48618100e+01 1.05669327e+01 3.12527356e+01
2.05093750e+00 1.02298327e+01 1.87619409e+01 6.53379390e+00 1.26608563e+01 2.50004481e+01 1.05111686e+01 3.10456543e+01
2.05156250e+00 1.03172908e+01 1.86938636e+01 6.48500184e+00 1.26065617e+01 2.46587172e+01 1.04280255e+01 3.09822752e+01
2.05218750e+00 1.04296094e+01 1.86123284e+01 6.46048307e+00 1.25180290e+01 2.44532781e+01 1.04224326e+01 3.13538947e+01
2.05281250e+00 1.05117597e+01 1.85377093e+01 6.45990721e+00 1.25323802e+01 2.41865534e+01 1.03494967e+01 3.09712859e+01
2.05343750e+00 1.05758840e+01 1.84688153e+01 6.44998753e+00 1.24808272e+01 2.41530545e+01 1.03111970e+01 3.05950849e+01
2.05406250e+00 1.06758487e+01 1.83993619e+01 6.41023000e+00 1.23577109e+01 2.40617639e+01 1.02225269e+01 3.05879427e+01
2.05468750e+00 1.08222473e+01 1.83318692e+01 6.36563868e+00 1.23664839e+01 2.39647614e+01 1.01711332e+01 3.03847427e+01
2.05531250e+00 1.09907514e+01 1.82619556e+01 6.31859808e+00 1.23526438e+01 2.39084291e+01 1.02138653e+01 3.04983195e+01
2.05593750e+00 1.10177232e+01 1.81899995e+01 6.28670953e+00 1.23248340e+01 2.39338160e+01 1.01184007e+01 3.04216255e+01
2.05656250e+00 1.10168387e+01 1.81232990e+01 6.27585535e+00 1.23241681e+01 2.38930431e+01 1.01004704e+01 3.02319746e+01
2.05718750e+00 1.09799398e+01 1.80577856e+01 6.27723580e+00 1.22242754e+01 2.37731048e+01 1.00841573e+01 2.98919031e+01
2.05781250e+00 1.09185102e+01 1.79947285e+01 6.28430915e+00 1.21182895e+01 2.36350685e+01 1.01292493e+01 2.93017108e+01
2.05843750e+00 1.08302515e+01 1.79408293e+01 6.31103117e+00 1.21427669e+01 2.34564909e+01 1.00625470e+01 2.94302986e+01
2.05906250e+00 1.07233472e+01 1.78951459e+01 6.33085490e+00 1.21086576e+01 2.34655167e+01 9.88891800e+00 2.94832307e+01
2.05968750e+00 1.05980586e+01 1.78454088e+01 6.33028371e+00 1.20486997e+01 2.34734419e+01 9.81452065e+00 2.93049505e+01
2.06031250e+00 1.04787998e+01 1.77904934e+01 6.32090466e+00 1.20458185e+01 2.35268122e+01 9.68876828e+00 2.93962566e+01
2.06093750e+00 1.03562967e+01 1.77375844e+01 6.33934359e+00 1.19896568e+01 2.34046729e+01 9.71102217e+00 2.93717680e+01
2.06156250e+00 1.02253286e+01 1.76975496e+01 6.41497206e+00 1.19411392e+01 2.34005297e+01 9.69502488e+00 2.93980015e+01
2.06218750e+00 1.00913834e+01 1.76599099e+01 6.50433122e+00 1.18617507e+01 2.32241552e+01 9.66069412e+00 2.91927121e+01
2.06281250e+00 9.98593604e+00 1.76143083e+01 6.55423494e+00 1.17233609e+01 2.30323671e+01 9.60432645e+00 2.92055019e+01
2.06343750e+00 9.91727954e+00 1.75773825e+01 6.59414407e+00 1.16701836e+01 2.29821268e+01 9.59782829e+00 2.90729602e+01
2.06406250e+00 9.89062501e+00 1.75435225e+01 6.62486648e+00 1.15921601e+01 2.29303804e+01 9.53162103e+00 2.94909470e+01
2.06468750e+00 9.95122310e+00 1.75122482e+01 6.66917950e+00 1.16473686e+01 2.29852241e+01 9.42010774e+00 2.95148257e+01
2.06531250e+00 9.95705119e+00 1.74887780e+01 6.73156321e+00 1.15246977e+01 2.29912629e+01 9.49989638e+00 2.99508032e+01
2.06593750e+00 9.93603073e+00 1.74686369e+01 6.81538988e+00 1.14893541e+01 2.30120071e+01 9.40259133e+00 2.98491767e+01
2.06656250e+00 9.88742347e+00 1.74543195e+01 6.92391880e+00 1.14657529e+01 2.29866367e+01 9.36875171e+00 2.98465149e+01
2.06718750e+00 9.82621185e+00 1.74338790e+01 7.01108379e+00 1.14819679e+01 2.29462059e+01 9.34892269e+00 2.98407209e+01
2.06781250e+00 9.72762778e+00 1.73967039e+01 7.04829649e+00 1.13590213e+01 2.27959603e+01 9.45542018e+00 2.98338921e+01
2.06843750e+00 9.59087397e+00 1.73652908e+01 7.07175035e+00 1.13921916e+01 2.27157511e+01 9.38976844e+00 2.95087755e+01
2.06906250e+00 9.41988054e+00 1.73342336e+01 7.09451144e+00 1.14325961e+01 2.24353003e+01 9.39493293e+00 2.97696381e+01
2.06968750e+00 9.22828797e+00 1.72969389e+01 7.10536893e+00 1.13751014e+01 2.23595388e+01 9.44836316e+00 2.95348291e+01
2.07031250e+00 9.08551751e+00 1.72556515e+01 7.13435049e+00 1.13872506e+01 2.21492935e+01 9.39925267e+00 2.91833999e+01
2.07093750e+00 8.92613966e+00 1.72011989e+01 7.14978626e+00 1.12952268e+01 2.20285532e+01 9.34996093e+00 2.92416370e+01
2.07156250e+00 8.77270822e+00 1.71446623e+01 7.14788809e+00 1.12526673e+01 2.21123299e+01 9.37304253e+00 2.92419653e+01
2.07218750e+00 8.58399638e+00 1.70914288e+01 7.15742475e+00 1.12574074e+01 2.21080882e+01 9.34467321e+00 2.88773592e+01
2.07281250e+00 8.33443282e+00 1.70397699e+01 7.16565316e+00 1.13039037e+01 2.18879669e+01 9.31397455e+00 2.89036251e+01
2.07343750e+00 8.13204596e+00 1.70005214e+01 7.20447126e+00 1.12007969e+01 2.17614976e+01 9.29524208e+00 2.92707231e+01
2.07406250e+00 8.01505501e+00 1.69635974e+01 7.25889719e+00 1.11711648e+01 2.18788623e+01 9.28649254e+00 2.89064482e+01
2.07468750e+00 8.11794857e+00 1.69079996e+01 7.25865348e+00 1.10720132e+01 2.18279142e+01 9.28269591e+00 2.90593461e+01
2.07531250e+00 8.16219812e+00 1.68460861e+01 7.24350765e+00 1.10023398e+01 2.17003336e+01 9.22776283e+00 2.87788340e+01
2.07593750e+00 8.14777849e+00 1.67864920e+01 7.25507567e+00 1.09963348e+01 2.16535084e+01 9.12600940e+00 2.88198618e+01
2.07656250e+00 8.16737121e+00 1.67428891e+01 7.24685065e+00 1.09511345e+01 2.16199308e+01 9.11705635e+00 2.94126422e+01
2.07718750e+00 8.22351773e+00 1.67209395e+01 7.27637419e+00 1.08504962e+01 2.17342109e+01 9.04871045e+00 2.95843692e+01
2.07781250e+00 8.29672270e+00 1.67026138e+01 7.35556629e+00 1.08095744e+01 2.16259788e+01 9.04329231e+00 2.96773437e+01
2.07843750e+00 8.41298574e+00 1.66832891e+01 7.42260479e+00 1.07718625e+01 2.14770062e+01 9.02141309e+00 2.97601875e+01
2.07906250e+00 8.56086931e+00 1.66668258e+01 7.51698615e+00 1.07110148e+01 2.13985662e+01 8.93907443e+00 2.97092369e+01
2.07968750e+00 8.67908408e+00 1.66604918e+01 7.63493916e+00 1.07278611e+01 2.13564715e+01 8.95868834e+00 2.96946245e+01
2.08031250e+00 8.74735022e+00 1.66546574e+01 7.76669845e+00 1.06958721e+01 2.12930738e+01 8.89789694e+00 2.99735375e+01
2.08093750e+00 8.76748380e+00 1.66432473e+01 7.90534044e+00 1.06579847e+01 2.13395228e+01 8.80725055e+00 3.03726106e+01
2.08156250e+00 8.78173712e+00 1.66393817e+01 8.05015867e+00 1.06189836e+01 2.12296749e+01 8.69928484e+00 3.04704078e+01
2.08218750e+00 8.80200317e+00 1.66306625e+01 8.17335032e+00 1.05518401e+01 2.13219340e+01 8.74909531e+00 3.03873529e+01
2.08281250e+00 8.82065432e+00 1.66120298e+01 8.27567757e+00 1.05214040e+01 2.13914807e+01 8.77860813e+00 3.01017693e+01
2.08343750e+00 8.82318489e+00 1.65975167e+01 8.38290185e+00 1.04728584e+01 2.13328852e+01 8.71253677e+00 3.03441117e+01
2.08406250e+00 8.81624404e+00 1.65754892e+01 8.47766022e+00 1.04750038e+01 2.13024858e+01 8.60782670e+00 3.06681311e+01
2.08468750e+00 8.78166885e+00 1.65504113e+01 8.52383366e+00 1.04322749e+01 2.12019272e+01 8.53834983e+00 3.06314017e+01
2.08531250e+00 8.71515491e+00 1.65404134e+01 8.58948262e+00 1.03043532e+01 2.11764273e+01 8.50521713e+00 3.09543685e+01
2.08593750e+00 8.64033122e+00 1.65214176e+01 8.65544391e+00 1.03360509e+01 2.11555698e+01 8.50260865e+00 3.13632563e+01
2.08656250e+00 8.60524101e+00 1.65016982e+01 8.69408955e+00 1.03752014e+01 2.11482155e+01 8.43686742e+00 3.10600890e+01
2.08718750e+00 8.61760486e+00 1.64737826e+01 8.66979353e+00 1.03605293e+01 2.12061816e+01 8.40336202e+00 3.10783061e+01
2.08781250e+00 8.60918258e+00 1.64383334e+01 8.64026055e+00 1.03030576e+01 2.11258153e+01 8.41140529e+00 3.07674619e+01
2.08843750e+00 8.60162256e+00 1.64166897e+01 8.64429877e+00 1.02128997e+01 2.11179136e+01 8.42789605e+00 3.12676958e+01
2.08906250e+00 8.58044065e+00 1.64425681e+01 8.73225757e+00 1.02166539e+01 2.12251984e+01 8.37650232e+00 3.21250728e+01
2.08968750e+00 8.55268057e+00 1.64752947e+01 8.86123171e+00 1.01895665e+01 2.12346123e+01 8.30982428e+00 3.31267286e+01
2.09031250e+00 8.51713692e+00 1.64901408e+01 8.95202536e+00 1.01294652e+01 2.13514747e+01 8.34420305e+00 3.33789443e+01
2.09093750e+00 8.46705433e+00 1.64943716e+01 9.00909853e+00 1.01676348e+01 2.14020518e+01 8.42302008e+00 3.28062565e+01
2.09156250e+00 8.41257804e+00 1.64887859e+01 9.08072179e+00 1.00696745e+01 2.13691241e+01 8.47417050e+00 3.31231359e+01
2.09218750e+00 8.36298943e+00 1.65038006e+01 9.22474668e+00 1.01280952e+01 2.12590853e+01 8.49836683e+00 3.34400877e+01
2.09281250e+00 8.31856531e+00 1.65329678e+01 9.40842617e+00 1.01836973e+01 2.11552049e+01 8.50890071e+00 3.35906447e+01
2.09343750e+00 8.26812514e+00 1.65466353e+01 9.56302386e+00 1.01953154e+01 2.11658448e+01 8.47488324e+00 3.38780472e+01
2.09406250e+00 8.19167799e+00 1.65632388e+01 9.74535584e+00 1.01459903e+01 2.10303932e+01 8.42372949e+00 3.41849424e+01
2.09468750e+00 8.11039627e+00 1.65963775e+01 9.95569222e+00 1.01598628e+01 2.11648263e+01 8.31299395e+00 3.43874610e+01
2.09531250e+00 8.10524264e+00 1.66378597e+01 1.01344296e+01 1.01631589e+01 2.12273928e+01 8.32172117e+00 3.44456577e+01
2.09593750e+00 8.13888790e+00 1.66712577e+01 1.02538777e+01 1.01956663e+01 2.14148606e+01 8.27898074e+00 3.40111770e+01
2.09656250e+00 8.19549990e+00 1.67056895e+01 1.03779384e+01 1.01816267e+01 2.13479583e+01 8.25214605e+00 3.43447758e+01
2.09718750e+00 8.25283411e+00 1.67542459e+01 1.05936859e+01 1.01797849e+01 2.14521317e+01 8.28910789e+00 3.46025237e+01
2.09781250e+00 8.31378221e+00 1.68100786e+01 1.07861590e+01 1.01323741e+01 2.13786037e+01 8.21344132e+00 3.50138269e+01
2.09843750e+00 8.34556522e+00 1.68632929e+01 1.09188593e+01 1.00757470e+01 2.14406283e+01 8.01418313e+00 3.53545997e+01
2.09906250e+00 8.32217322e+00 1.69237064e+01 1.11140025e+01 1.00129557e+01 2.15465420e+01 8.03571571e+00 3.59871331e+01
2.09968750e+00 8.30373037e+00 1.69868373e+01 1.13464217e+01 9.96731889e+00 2.16124030e+01 8.03743548e+00 3.67032540e+01
2.10031250e+00 8.28614193e+00 1.70571673e+01 1.15204101e+01 9.88359822e+00 2.15573691e+01 8.07327052e+00 3.68196531e+01
2.10093750e+00 8.24447916e+00 1.71200899e+01 1.16480422e+01 9.92863798e+00 2.20691400e+01 8.10093248e+00 3.66519045e+01
2.10156250e+00 8.21494355e+00 1.71918546e+01 1.18407160e+01 9.96598391e+00 2.21338147e+01 8.05352438e+00 3.71758479e+01
2.10218750e+00 8.16629365e+00 1.72582547e+01 1.20444681e+01 9.92348122e+00 2.24504906e+01 8.02569936e+00 3.88535281e+01
2.10281250e+00 8.12292888e+00 1.73360500e+01 1.22685326e+01 9.84588799e+00 2.26937213e+01 7.95579468e+00 3.84492007e+01
2.10343750e+00 8.07709834e+00 1.74564013e+01 1.25845748e+01 9.86345826e+00 2.28716505e+01 8.07348112e+00 3.95248077e+01
2.10406250e+00 8.03278211e+00 1.75831687e+01 1.29317476e+01 9.80772903e+00 2.31765087e+01 8.07110093e+00 3.99613199e+01
2.10468750e+00 7.96505517e+00 1.76999200e+01 1.32473460e+01 9.78582440e+00 2.40673691e+01 7.96422172e+00 3.99418891e+01
2.10531250e+00 7.87441048e+00 1.77998337e+01 1.35024580e+01 9.72316421e+00 2.41509196e+01 7.93994023e+00 4.13074920e+01
2.10593750e+00 7.77144807e+00 1.79224466e+01 1.37822643e+01 9.68339791e+00 2.43829577e+01 7.91996451e+00 4.27575395e+01
2.10656250e+00 7.67950198e+00 1.80586752e+01 1.40834345e+01 9.74681871e+00 2.47158179e+01 7.81773229e+00 4.45452282e+01
2.10718750e+00 7.60754491e+00 1.81951628e+01 1.43417410e+01 9.64350146e+00 2.46619732e+01 7.82079633e+00 4.67062481e+01
2.10781250e+00 7.55448168e+00 1.83450255e+01 1.46387296e+01 9.64729792e+00 2.47508750e+01 7.74413257e+00 4.73610611e+01
2.10843750e+00 7.54911044e+00 1.85103305e+01 1.49273187e+01 9.57994624e+00 2.52785921e+01 7.72779711e+00 4.76217786e+01
2.10906250e+00 7.57449351e+00 1.86542215e+01 1.51971633e+01 9.47311386e+00 2.57172746e+01 7.71289843e+00 4.84085555e+01
2.10968750e+00 7.59118159e+00 1.87937079e+01 1.54629343e+01 9.46104468e+00 2.60201155e+01 7.67057045e+00 4.88611364e+01
2.11031250e+00 7.60578153e+00 1.89557643e+01 1.57460795e+01 9.44993793e+00 2.68156777e+01 7.63373342e+00 5.08791849e+01
2.11093750e+00 7.60657386e+00 1.91541623e+01 1.60864561e+01 9.45594977e+00 2.69957924e+01 7.59649908e+00 5.16890414e+01
2.11156250e+00 7.61486313e+00 1.93735682e+01 1.64298121e+01 9.44949463e+00 2.77941893e+01 7.57809854e+00 5.34578094e+01
2.11218750e+00 7.63744858e+00 1.95957716e+01 1.67088895e+01 9.48224143e+00 2.78954970e+01 7.61353093e+00 5.38925825e+01
2.11281250e+00 7.66731578e+00 1.98048805e+01 1.70221610e+01 9.49485565e+00 2.90876021e+01 7.62865461e+00 5.46939987e+01
2.11343750e+00 7.71123449e+00 2.00324579e+01 1.73717814e+01 9.40526212e+00 3.00781248e+01 7.62084711e+00 5.61523450e+01
2.11406250e+00 7.75061250e+00 2.02803570e+01 1.76548839e+01 9.45190667e+00 3.10178715e+01 7.66711125e+00 5.77435165e+01
2.11468750e+00 7.73922448e+00 2.05293562e+01 1.78895247e+01 9.52474081e+00 3.11377928e+01 7.71418082e+00 5.84843652e+01
2.11531250e+00 7.72071013e+00 2.07661872e+01 1.80416318e+01 9.52612824e+00 3.12336912e+01 7.68577505e+00 5.94274626e+01
2.11593750e+00 7.71352796e+00 2.10232187e+01 1.82501550e+01 9.52063991e+00 3.22825166e+01 7.63476353e+00 6.17133821e+01
2.11656250e+00 7.70250689e+00 2.13272659e+01 1.86265490e+01 9.46737743e+00 3.31832356e+01 7.49864063e+00 6.37049046e+01
2.11718750e+00 7.69208847e+00 2.16454860e+01 1.90492341e+01 9.44531430e+00 3.46194712e+01 7.50275425e+00 6.57159234e+01
2.11781250e+00 7.69118258e+00 2.19130719e+01 1.93423374e+01 9.41642445e+00 3.59522077e+01 7.49745879e+00 6.69636164e+01
2.11843750e+00 7.69309568e+00 2.21675800e+01 1.96349939e+01 9.46313480e+00 3.56660775e+01 7.45634216e+00 6.78250872e+01
2.11906250e+00 7.69831763e+00 2.24441539e+01 1.99790610e+01 9.49330603e+00 3.59119680e+01 7.53713419e+00 7.07904236e+01
2.11968750e+00 7.70656331e+00 2.27498737e+01 2.03797038e+01 9.51036573e+00 3.71675656e+01 7.52972494e+00 7.11396089e+01
2.12031250e+00 7.72426542e+00 2.31023763e+01 2.08543911e+01 9.50357680e+00 3.80471208e+01 7.50273200e+00 7.38057851e+01
2.12093750e+00 7.73279847e+00 2.34410716e+01 2.12249335e+01 9.53194796e+00 3.90810780e+01 7.41347544e+00 7.52131155e+01
2.12156250e+00 7.72358590e+00 2.37594808e+01 2.15035488e+01 9.47485419e+00 3.91319395e+01 7.43691003e+00 7.83638246e+01
2.12218750e+00 7.72230276e+00 2.41127419e+01 2.18622135e+01 9.45731057e+00 3.98451678e+01 7.51868123e+00 7.87348206e+01
2.12281250e+00 7.69846597e+00 2.44542231e+01 2.22577451e+01 9.42465553e+00 4.10262090e+01 7.50914610e+00 7.87184663e+01
2.12343750e+00 7.67081606e+00 2.47916525e+01 2.26503921e+01 9.48176568e+00 4.19933714e+01 7.31828785e+00 7.92324436e+01
2.12406250e+00 7.64868091e+00 2.51544057e+01 2.30403448e+01 9.48544577e+00 4.21855618e+01 7.34950867e+00 8.00710529e+01
2.12468750e+00 7.59206618e+00 2.55317461e+01 2.34349753e+01 9.46061757e+00 4.27454582e+01 7.38619923e+00 8.24292552e+01
2.12531250e+00 7.50193660e+00 2.59586620e+01 2.38845419e+01 9.42799614e+00 4.41035542e+01 7.43153619e+00 8.33145476e+01
2.12593750e+00 7.39828380e+00 2.63668345e+01 2.43396452e+01 9.49812487e+00 4.46473455e+01 7.35153895e+00 8.40692014e+01
2.12656250e+00 7.32792464e+00 2.67407256e+01 2.47174425e+01 9.53493369e+00 4.61971627e+01 7.35890900e+00 8.58745064e+01
2.12718750e+00 7.30276384e+00 2.71142413e+01 2.51230078e+01 9.55687129e+00 4.74148884e+01 7.37874565e+00 8.63620595e+01
2.12781250e+00 7.32371384e+00 2.74415435e+01 2.55072692e+01 9.51275454e+00 4.75094130e+01 7.34117325e+00 8.71010956e+01
2.12843750e+00 7.36688720e+00 2.76926262e+01 2.57011420e+01 9.48863595e+00 4.79104378e+01 7.39259450e+00 8.82063927e+01
2.12906250e+00 7.41511402e+00 2.78796382e+01 2.57496098e+01 9.56244070e+00 4.83605400e+01 7.54501013e+00 8.77164432e+01
2.12968750e+00 7.48273896e+00 2.80574254e+01 2.57990632e+01 9.62018231e+00 4.88431127e+01 7.51486847e+00 8.79377293e+01
2.13031250e+00 7.51664047e+00 2.82595551e+01 2.58993252e+01 9.66109976e+00 4.95954984e+01 7.55648508e+00 8.79907820e+01
2.13093750e+00 7.53910395e+00 2.84762716e+01 2.59714106e+01 9.73178429e+00 5.00478610e+01 7.52480262e+00 8.90409867e+01
2.13156250e+00 7.56285624e+00 2.86201689e+01 2.59232348e+01 9.68397367e+00 5.01459435e+01 7.52787698e+00 8.82893696e+01
2.13218750e+00 7.58298874e+00 2.87710921e+01 2.58324563e+01 9.63427696e+00 4.99657811e+01 7.46697382e+00 8.67554021e+01
2.13281250e+00 7.60507383e+00 2.89870080e+01 2.58376032e+01 9.58975879e+00 5.01379999e+01 7.40788805e+00 8.72209615e+01
2.13343750e+00 7.63986391e+00 2.92414014e+01 2.58986918e+01 9.56823853e+00 5.12693087e+01 7.47350587e+00 8.86281589e+01
2.13406250e+00 7.69930760e+00 2.94763862e+01 2.59772424e+01 9.52158507e+00 5.18209890e+01 7.47455289e+00 8.92760158e+01
2.13468750e+00 7.79315983e+00 2.96799875e+01 2.60136655e+01 9.47814199e+00 5.23055990e+01 7.49321633e+00 8.96449415e+01
2.13531250e+00 7.88435615e+00 2.98519302e+01 2.59407341e+01 9.58532113e+00 5.26063399e+01 7.30597640e+00 8.80522521e+01
2.13593750e+00 7.96426732e+00 3.00579753e+01 2.58718733e+01 9.69893767e+00 5.38775746e+01 7.29967812e+00 8.73601113e+01
2.13656250e+00 7.99945172e+00 3.02946860e+01 2.58330863e+01 9.72875215e+00 5.38252144e+01 7.42005297e+00 8.77192423e+01
2.13718750e+00 8.02063203e+00 3.05253831e+01 2.58183877e+01 9.72179469e+00 5.49822644e+01 7.61518788e+00 8.64915168e+01
2.13781250e+00 8.01219195e+00 3.08046477e+01 2.58736382e+01 9.78487705e+00 5.56833489e+01 7.64869768e+00 8.69969985e+01
2.13843750e+00 7.98523319e+00 3.10721322e+01 2.59385760e+01 9.85315521e+00 5.53276068e+01 7.75964448e+00 8.46887806e+01
2.13906250e+00 7.94966405e+00 3.13127400e+01 2.60166565e+01 9.85921514e+00 5.51269148e+01 7.74962729e+00 8.61777937e+01
2.13968750e+00 7.88891670e+00 3.15990055e+01 2.60651383e+01 9.85230696e+00 5.60670178e+01 7.63279795e+00 8.78131774e+01
2.14031250e+00 7.85368191e+00 3.18591292e+01 2.60462616e+01 9.89331892e+00 5.67328909e+01 7.66414643e+00 8.83501016e+01
2.14093750e+00 7.79512083e+00 3.21128610e+01 2.61227068e+01 9.89760600e+00 5.70634394e+01 7.65857480e+00 8.94622171e+01
2.14156250e+00 7.71379811e+00 3.23726178e+01 2.62673534e+01 9.97931366e+00 5.75205274e+01 7.78379468e+00 9.06021332e+01
2.14218750e+00 7.62455444e+00 3.25842237e+01 2.62994561e+01 9.91280212e+00 5.81871986e+01 7.64672874e+00 8.98848523e+01
2.14281250e+00 7.51113856e+00 3.28069996e+01 2.63401044e+01 9.98148147e+00 5.89288572e+01 7.77731556e+00 9.11990042e+01
2.14343750e+00 7.41881250e+00 3.30560551e+01 2.64211142e+01 1.00478088e+01 5.94346055e+01 7.74136250e+00 9.09909929e+01
2.14406250e+00 7.38718547e+00 3.32510679e+01 2.63931272e+01 1.02101925e+01 5.99082517e+01 7.75313187e+00 8.91457688e+01
2.14468750e+00 7.59991085e+00 3.33386303e+01 2.62783739e+01 1.03728645e+01 6.04949695e+01 7.90182169e+00 9.05326368e+01
2.14531250e+00 7.81085090e+00 3.34199154e+01 2.61390931e+01 1.04818020e+01 5.99917296e+01 7.85262991e+00 8.93888892e+01
2.14593750e+00 8.35648916e+00 3.35254677e+01 2.60106262e+01 1.05126641e+01 6.00183312e+01 7.92584131e+00 8.94022444e+01
2.14656250e+00 9.57544103e+00 3.36495362e+01 2.59062587e+01 1.05849662e+01 6.13033167e+01 7.97864120e+00 8.77400523e+01
2.14718750e+00 1.06486160e+01 3.38195121e+01 2.57542947e+01 1.07570932e+01 6.11902301e+01 7.93859010e+00 8.63008233e+01
2.14781250e+00 1.17698009e+01 3.39737348e+01 2.55960502e+01 1.08203873e+01 6.09112705e+01 7.93561326e+00 8.55229995e+01
2.14843750e+00 1.38692859e+01 3.41235793e+01 2.54667853e+01 1.09172307e+01 6.05919821e+01 7.96271110e+00 8.63005857e+01
2.14906250e+00 1.67469722e+01 3.42370823e+01 2.53656430e+01 1.08997345e+01 6.12276369e+01 7.91406479e+00 8.55349038e+01
2.14968750e+00 1.98030639e+01 3.43135942e+01 2.52713571e+01 1.10916791e+01 6.06552826e+01 7.89423685e+00 8.55843868e+01
2.15031250e+00 2.19528175e+01 3.43436890e+01 2.52067521e+01 1.11376413e+01 6.12793607e+01 7.81230836e+00 8.47828397e+01
2.15093750e+00 2.23695337e+01 3.43865462e+01 2.51394178e+01 1.10177703e+01 6.22734656e+01 7.78179274e+00 8.57172631e+01
2.15156250e+00 2.34828103e+01 3.44829447e+01 2.50247943e+01 1.10609222e+01 6.24712875e+01 7.77691280e+00 8.52833120e+01
2.15218750e+00 2.55962926e+01 3.45525000e+01 2.48566646e+01 1.10684216e+01 6.19412756e+01 7.87239147e+00 8.39214342e+01
2.15281250e+00 2.71238377e+01 3.45790347e+01 2.46617297e+01 1.08637905e+01 6.10960553e+01 7.92903564e+00 8.48846547e+01
2.15343750e+00 2.78635841e+01 3.46076840e+01 2.44319124e+01 1.07606852e+01 6.08167872e+01 7.86347728e+00 8.38138694e+01
2.15406250e+00 2.74042083e+01 3.46133009e+01 2.42555269e+01 1.09982997e+01 6.08431468e+01 7.77690875e+00 8.24786372e+01
2.15468750e+00 2.76193029e+01 3.45894566e+01 2.40763826e+01 1.12511484e+01 6.02441655e+01 7.77443802e+00 8.34637003e+01
2.15531250e+00 2.86723564e+01 3.46110515e+01 2.38798441e+01 1.15914292e+01 6.03034878e+01 7.84463728e+00 8.31783335e+01
2.15593750e+00 2.91436734e+01 3.46674044e+01 2.37448953e+01 1.15999486e+01 6.04094015e+01 7.91178946e+00 8.37753546e+01
2.15656250e+00 2.89770161e+01 3.47189167e+01 2.36318482e+01 1.18621274e+01 5.97181466e+01 7.92713102e+00 8.40377014e+01
2.15718750e+00 2.87881483e+01 3.47709333e+01 2.34575152e+01 1.26712785e+01 6.01705176e+01 8.07889797e+00 8.20598925e+01
2.15781250e+00 2.87032585e+01 3.48615646e+01 2.33029663e+01 1.28708480e+01 5.97536808e+01 8.00764656e+00 8.09063491e+01
2.15843750e+00 2.88949231e+01 3.49019219e+01 2.32115321e+01 1.28739694e+01 5.99622710e+01 8.28714453e+00 8.11996580e+01
2.15906250e+00 2.93947157e+01 3.48372201e+01 2.30837518e+01 1.28222128e+01 5.97935232e+01 8.24842216e+00 8.20394225e+01
2.15968750e+00 2.99808859e+01 3.48343857e+01 2.29370234e+01 1.26191500e+01 5.86430091e+01 8.39578411e+00 8.18917320e+01
2.16031250e+00 3.04707427e+01 3.49189340e+01 2.28045157e+01 1.27054728e+01 5.90088136e+01 8.68381509e+00 8.08311469e+01
2.16093750e+00 2.99692064e+01 3.49421281e+01 2.26456757e+01 1.29155701e+01 5.87907263e+01 8.66850367e+00 8.03935335e+01
2.16156250e+00 2.86588398e+01 3.49879805e+01 2.24605655e+01 1.30595298e+01 5.77715556e+01 8.32801021e+00 8.01525054e+01
2.16218750e+00 2.75333811e+01 3.50373698e+01 2.22584762e+01 1.31264967e+01 5.84085825e+01 8.22572855e+00 8.04993821e+01
2.16281250e+00 2.70051156e+01 3.50040661e+01 2.19977171e+01 1.32293080e+01 5.83285535e+01 8.11350898e+00 7.93045959e+01
2.16343750e+00 2.67937010e+01 3.49370979e+01 2.17793394e+01 1.32496516e+01 5.76498618e+01 7.99782796e+00 7.74635485e+01
2.16406250e+00 2.63340553e+01 3.48549350e+01 2.16742405e+01 1.34231809e+01 5.79677093e+01 8.22872706e+00 7.76154215e+01
2.16468750e+00 2.59500562e+01 3.47624317e+01 2.15614414e+01 1.32981571e+01 5.75334073e+01 8.33481300e+00 7.68667438e+01
2.16531250e+00 2.55431930e+01 3.47029704e+01 2.14519521e+01 1.34169980e+01 5.71824743e+01 8.41064134e+00 7.68368878e+01
2.16593750e+00 2.53639536e+01 3.46394094e+01 2.13687707e+01 1.37314952e+01 5.69732335e+01 8.37802499e+00 7.67887484e+01
2.16656250e+00 2.53260801e+01 3.46148545e+01 2.12159949e+01 1.38744620e+01 5.69366392e+01 8.17576244e+00 7.51809022e+01
2.16718750e+00 2.62557511e+01 3.45737284e+01 2.09983836e+01 1.42313666e+01 5.63748251e+01 8.30768508e+00 7.44515908e+01
2.16781250e+00 2.78964112e+01 3.44559530e+01 2.08183317e+01 1.43062645e+01 5.61035973e+01 8.58258506e+00 7.43927152e+01
2.16843750e+00 3.01828321e+01 3.43384736e+01 2.06561340e+01 1.43322222e+01 5.59872319e+01 8.39533870e+00 7.31669481e+01
2.16906250e+00 3.36850143e+01 3.42057284e+01 2.04528086e+01 1.42371206e+01 5.49224350e+01 8.53122342e+00 7.29115538e+01
2.16968750e+00 3.60476674e+01 3.41223158e+01 2.02565029e+01 1.39199316e+01 5.47048426e+01 8.97062147e+00 7.25368612e+01
2.17031250e+00 3.82409316e+01 3.41304902e+01 2.01417666e+01 1.38387997e+01 5.40666408e+01 8.83363499e+00 7.25296377e+01
2.17093750e+00 4.06511101e+01 3.41576363e+01 2.01230463e+01 1.39570059e+01 5.43588071e+01 8.92471853e+00 7.18333968e+01
2.17156250e+00 4.32086886e+01 3.42573996e+01 2.01135964e+01 1.39144955e+01 5.41819249e+01 8.89971572e+00 7.31816765e+01
2.17218750e+00 4.63644719e+01 3.44792266e+01 2.01687463e+01 1.40515036e+01 5.46348025e+01 9.04216346e+00 7.28050272e+01
2.17281250e+00 4.85104384e+01 3.46836982e+01 2.03093469e+01 1.45708909e+01 5.55790659e+01 8.94020642e+00 7.25027268e+01
2.17343750e+00 5.00878719e+01 3.47755695e+01 2.03059795e+01 1.46212788e+01 5.53801097e+01 8.68190428e+00 7.18059739e+01
2.17406250e+00 5.20087113e+01 3.48358421e+01 2.03373091e+01 1.47203356e+01 5.56829693e+01 8.52110329e+00 7.26936436e+01
2.17468750e+00 5.35606869e+01 3.48303332e+01 2.04192074e+01 1.45616207e+01 5.56591661e+01 8.90768478e+00 7.28517567e+01
2.17531250e+00 5.44262484e+01 3.48452405e+01 2.04419344e+01 1.45664213e+01 5.57100708e+01 8.89170132e+00 7.29912710e+01
2.17593750e+00 5.59271214e+01 3.49187731e+01 2.05042009e+01 1.48562652e+01 5.54080027e+01 9.04502868e+00 7.40958331e+01
2.17656250e+00 5.65716430e+01 3.49176946e+01 2.04947799e+01 1.50905835e+01 5.47242415e+01 8.97882804e+00 7.55162281e+01
2.17718750e+00 5.60457500e+01 3.48738562e+01 2.03892176e+01 1.52132907e+01 5.42711749e+01 9.20367452e+00 7.55049612e+01
2.17781250e+00 5.65728629e+01 3.47996759e+01 2.02382619e+01 1.51144658e+01 5.32227403e+01 9.31403477e+00 7.57324657e+01
2.17843750e+00 5.77526729e+01 3.46853574e+01 2.01264384e+01 1.52869536e+01 5.29860106e+01 9.41987910e+00 7.54258956e+01
2.17906250e+00 5.77318375e+01 3.46183053e+01 1.99985822e+01 1.54872310e+01 5.27029514e+01 9.05032871e+00 7.43978671e+01
2.17968750e+00 5.71083901e+01 3.45962103e+01 1.99394483e+01 1.55247737e+01 5.25067511e+01 8.68153892e+00 7.28921582e+01
2.18031250e+00 5.57852048e+01 3.45345264e+01 1.98924019e+01 1.53243715e+01 5.35959333e+01 8.43272338e+00 7.31086334e+01
2.18093750e+00 5.43556405e+01 3.44288391e+01 1.98517361e+01 1.51426381e+01 5.27733928e+01 8.34206560e+00 7.31286677e+01
2.18156250e+00 5.32416387e+01 3.44159166e+01 1.99927264e+01 1.51041021e+01 5.30005192e+01 8.04825943e+00 7.40747137e+01
2.18218750e+00 4.95172481e+01 3.44418541e+01 2.00993042e+01 1.50552469e+01 5.27078107e+01 7.54050300e+00 7.42921840e+01
2.18281250e+00 4.43554870e+01 3.44511771e+01 2.03183880e+01 1.49601837e+01 5.33321017e+01 7.06105712e+00 7.40603105e+01
2.18343750e+00 4.14822205e+01 3.44618418e+01 2.05999949e+01 1.48516417e+01 5.37372619e+01 6.37592636e+00 7.52679593e+01
2.18406250e+00 3.95497206e+01 3.44440452e+01 2.06758538e+01 1.50421819e+01 5.32259876e+01 6.19757449e+00 7.46974784e+01
2.18468750e+00 3.60717950e+01 3.43974548e+01 2.07586497e+01 1.50827297e+01 5.30344349e+01 5.86674897e+00 7.54123224e+01
2.18531250e+00 3.67626933e+01 3.42911784e+01 2.09764864e+01 1.50750651e+01 5.26794182e+01 5.43862744e+00 7.66467337e+01
2.18593750e+00 4.08718466e+01 3.42224345e+01 2.11036953e+01 1.49785163e+01 5.27391415e+01 4.89266620e+00 7.57602031e+01
2.18656250e+00 4.26885002e+01 3.42996204e+01 2.13053794e+01 1.50051716e+01 5.36197560e+01 3.55750543e+00 7.67726536e+01
2.18718750e+00 4.59011824e+01 3.44677418e+01 2.16863296e+01 1.52697712e+01 5.29613967e+01 2.73903022e+00 7.72060976e+01
2.18781250e+00 4.81303365e+01 3.46407608e+01 2.20402249e+01 1.50629341e+01 5.35965003e+01 2.59050522e+00 7.84382361e+01
2.18843750e+00 4.73529012e+01 3.47770811e+01 2.20715008e+01 1.49672466e+01 5.39794839e+01 2.48066297e+00 7.78306059e+01
2.18906250e+00 5.04962785e+01 3.47986851e+01 2.20920286e+01 1.48050620e+01 5.41553769e+01 2.47626893e+00 7.77190403e+01
2.18968750e+00 5.11295210e+01 3.47781767e+01 2.23156490e+01 1.45987368e+01 5.40625311e+01 2.45977916e+00 7.91671035e+01
2.19031250e+00 4.88797419e+01 3.48838619e+01 2.28580630e+01 1.44916547e+01 5.41913227e+01 2.43803712e+00 8.19566956e+01
2.19093750e+00 5.15360874e+01 3.50192703e+01 2.33553365e+01 1.43278786e+01 5.44723622e+01 2.41715826e+00 8.09985623e+01
2.19156250e+00 5.19786492e+01 3.50201837e+01 2.35934199e+01 1.40522953e+01 5.56437857e+01 2.41553496e+00 8.08069734e+01
2.19218750e+00 4.90038637e+01 3.47395003e+01 2.37267339e+01 1.33749592e+01 5.42658634e+01 2.39791478e+00 8.57845932e+01
2.19281250e+00 4.61807137e+01 3.41978634e+01 2.38470726e+01 1.20773297e+01 5.30929338e+01 2.39142382e+00 8.59087917e+01
2.19343750e+00 4.30412332e+01 3.37814370e+01 2.39987416e+01 1.11419015e+01 5.32676653e+01 2.38051674e+00 8.58123954e+01
2.19406250e+00 3.96197245e+01 3.35595069e+01 2.41535528e+01 1.07589063e+01 5.44696260e+01 2.35951813e+00 8.57683688e+01
2.19468750e+00 3.75522312e+01 3.33038701e+01 2.42888627e+01 9.88893400e+00 5.48793337e+01 2.35603867e+00 8.54824161e+01
2.19531250e+00 3.54000981e+01 3.29290487e+01 2.43127424e+01 8.17554532e+00 5.36447285e+01 2.33108440e+00 8.42312254e+01
2.19593750e+00 3.57802970e+01 3.24353605e+01 2.45253973e+01 5.92441807e+00 5.37025021e+01 2.32690233e+00 8.50257735e+01
2.19656250e+00 3.81310771e+01 3.18781001e+01 2.47518737e+01 3.42746420e+00 5.36935490e+01 2.31427091e+00 8.54117914e+01
2.19718750e+00 3.88068576e+01 3.14363988e+01 2.47299872e+01 2.51381352e+00 5.35836263e+01 2.30264553e+00 8.52997649e+01
2.19781250e+00 4.71584397e+01 3.11054926e+01 2.45997186e+01 2.46527956e+00 5.22116329e+01 2.28718199e+00 8.63987864e+01
2.19843750e+00 6.66342916e+01 3.07839675e+01 2.46426685e+01 2.44259732e+00 5.25890865e+01 2.26906148e+00 8.53412617e+01
2.19906250e+00 7.57622247e+01 3.06039203e+01 2.50773939e+01 2.42950869e+00 5.24704301e+01 2.24074159e+00 8.54076351e+01
2.19968750e+00 7.58677693e+01 3.04364239e+01 2.56019773e+01 2.41586041e+00 5.36198112e+01 2.23423421e+00 8.57949943e+01
2.20031250e+00 7.69867581e+01 2.99753496e+01 2.54448061e+01 2.39706676e+00 5.30785421e+01 2.22910474e+00 8.59798529e+01
2.20093750e+00 7.98700473e+01 2.93775570e+01 2.52182254e+01 2.38445394e+00 5.09178880e+01 2.20626992e+00 8.35783191e+01
2.20156250e+00 8.27680790e+01 2.88811510e+01 2.51889833e+01 2.37526112e+00 5.08216500e+01 2.19211856e+00 8.27798383e+01
2.20218750e+00 8.70039921e+01 2.84135988e+01 2.48821275e+01 2.35850639e+00 5.13706307e+01 2.19707798e+00 8.14814557e+01
2.20281250e+00 9.09841712e+01 2.78964300e+01 2.47941798e+01 2.34954632e+00 4.98184789e+01 2.19459678e+00 8.18228423e+01
2.20343750e+00 9.37427404e+01 2.73454625e+01 2.48062303e+01 2.34357340e+00 5.02207891e+01 2.18627263e+00 8.13380534e+01
2.20406250e+00 9.44518091e+01 2.69828401e+01 2.52474192e+01 2.33289065e+00 5.04469211e+01 2.16699707e+00 8.13317404e+01
2.20468750e+00 9.36961542e+01 2.68466705e+01 2.59344780e+01 2.31736923e+00 4.98830603e+01 2.15981762e+00 8.35101221e+01
2.20531250e+00 9.31521447e+01 2.66692273e+01 2.60700645e+01 2.30305517e+00 4.91340798e+01 2.15519673e+00 8.18692805e+01
2.20593750e+00 8.95712422e+01 2.63838550e+01 2.61132035e+01 2.29972169e+00 4.96709839e+01 2.14471269e+00 8.24160620e+01
2.20656250e+00 8.13086172e+01 2.61949748e+01 2.62449730e+01 2.29079090e+00 4.99812443e+01 2.13970200e+00 8.15825121e+01
2.20718750e+00 7.83909470e+01 2.60792871e+01 2.67024328e+01 2.28335597e+00 5.08479979e+01 2.13281725e+00 8.17355255e+01
2.20781250e+00 6.00761037e+01 2.58268206e+01 2.68339116e+01 2.27428533e+00 5.08975728e+01 2.12054802e+00 8.12027412e+01
2.20843750e+00 2.28008323e+01 2.54526785e+01 2.68117622e+01 2.26603208e+00 4.96171674e+01 2.12041071e+00 8.11588694e+01
2.20906250e+00 3.03852173e+00 2.51574994e+01 2.69222058e+01 2.25398363e+00 5.17293359e+01 2.10028184e+00 8.23845517e+01
2.20968750e+00 2.36151852e+00 2.48236734e+01 2.68807376e+01 2.24328623e+00 5.11009695e+01 2.09362331e+00 8.31713062e+01
2.21031250e+00 2.40768682e+00 2.44164863e+01 2.69453693e+01 2.23477817e+00 4.92635046e+01 2.06861468e+00 8.39308192e+01
2.21093750e+00 2.41091240e+00 2.40883613e+01 2.70466224e+01 2.22870209e+00 4.93925630e+01 2.06071520e+00 8.41061178e+01
2.21156250e+00 2.41143243e+00 2.37443887e+01 2.69322627e+01 2.22248416e+00 5.11961717e+01 2.05694122e+00 8.27862407e+01
2.21218750e+00 2.40875871e+00 2.33554805e+01 2.69389683e+01 2.22063118e+00 4.96827191e+01 2.03996253e+00 8.29174509e+01
2.21281250e+00 2.40598150e+00 2.30222494e+01 2.69196080e+01 2.21105190e+00 4.90038021e+01 2.03887667e+00 8.28649572e+01
2.21343750e+00 2.40328478e+00 2.26148171e+01 2.67279950e+01 2.20808517e+00 4.95351445e+01 2.03995157e+00 8.26958882e+01
2.21406250e+00 2.39651901e+00 2.21133439e+01 2.66045127e+01 2.19784941e+00 4.73872909e+01 2.02269440e+00 8.21970903e+01
2.21468750e+00 2.38244184e+00 2.16551882e+01 2.64189787e+01 2.19264874e+00 4.82793682e+01 2.00098963e+00 8.00253180e+01
2.21531250e+00 2.36980820e+00 2.12345927e+01 2.64105408e+01 2.18237813e+00 4.61712227e+01 1.99851790e+00 8.02949072e+01
2.21593750e+00 2.35689828e+00 2.09026195e+01 2.65214670e+01 2.17996195e+00 4.71597764e+01 1.98086541e+00 8.12783797e+01
2.21656250e+00 2.34803840e+00 2.05612402e+01 2.64012286e+01 2.17220462e+00 4.69743803e+01 1.97965451e+00 7.89392648e+01
2.21718750e+00 2.34384615e+00 1.99894343e+01 2.59234224e+01 2.17037865e+00 4.53306503e+01 1.95601008e+00 7.88673455e+01
2.21781250e+00 2.34328758e+00 1.93410456e+01 2.55539612e+01 2.16258311e+00 4.59239145e+01 1.95171335e+00 7.58767640e+01
2.21843750e+00 2.33969801e+00 1.88539941e+01 2.53996941e+01 2.16062664e+00 4.47831315e+01 1.95638192e+00 7.63258245e+01
2.21906250e+00 2.32559905e+00 1.83116301e+01 2.50529156e+01 2.15438539e+00 4.62144373e+01 1.95941187e+00 7.45058630e+01
2.21968750e+00 2.29208341e+00 1.77320034e+01 2.49316555e+01 2.14955525e+00 4.40801456e+01 1.96632909e+00 7.47848829e+01
2.22031250e+00 2.25047363e+00 1.72927499e+01 2.51230136e+01 2.14829486e+00 4.21784870e+01 1.97150370e+00 7.66429015e+01
2.22093750e+00 2.22099798e+00 1.68901489e+01 2.50722015e+01 2.14156419e+00 4.10786887e+01 1.97800996e+00 7.60385478e+01
2.22156250e+00 2.20469274e+00 1.65881341e+01 2.50632635e+01 2.13867834e+00 3.96151635e+01 1.98348346e+00 7.59335269e+01
2.22218750e+00 2.19670004e+00 1.63495231e+01 2.49854041e+01 2.13113173e+00 4.07266746e+01 1.98737082e+00 7.57292692e+01
2.22281250e+00 2.19277253e+00 1.59402929e+01 2.46663918e+01 2.12704333e+00 4.11823600e+01 1.98106000e+00 7.38608723e+01
2.22343750e+00 2.19100382e+00 1.54153109e+01 2.43920790e+01 2.12315998e+00 3.88808463e+01 1.99024449e+00 7.40900473e+01
2.22406250e+00 2.19022050e+00 1.49757972e+01 2.42290730e+01 2.12067372e+00 3.86370941e+01 1.99826376e+00 7.32200183e+01
2.22468750e+00 2.18692478e+00 1.46572906e+01 2.42146396e+01 2.11593176e+00 3.81631020e+01 2.00230646e+00 7.25978689e+01
2.22531250e+00 2.17526976e+00 1.43585781e+01 2.42678723e+01 2.11180960e+00 3.65010142e+01 2.00751670e+00 7.20411240e+01
2.22593750e+00 2.16272294e+00 1.38898025e+01 2.39163881e+01 2.10811577e+00 3.58269364e+01 2.00137507e+00 7.09715804e+01
2.22656250e+00 2.15487389e+00 1.33020971e+01 2.34978526e+01 2.10500109e+00 3.31885183e+01 2.00218903e+00 6.87826387e+01
2.22718750e+00 2.15031703e+00 1.28457475e+01 2.32440748e+01 2.09920860e+00 3.31600950e+01 2.00090174e+00 6.89886790e+01
2.22781250e+00 2.14780871e+00 1.24083931e+01 2.26902196e+01 2.09304285e+00 3.16188601e+01 2.00012981e+00 6.76772680e+01
2.22843750e+00 2.15014171e+00 1.18259810e+01 2.18905677e+01 2.09089582e+00 2.67749809e+01 1.99965806e+00 6.67957526e+01
2.22906250e+00 2.15045200e+00 1.11307964e+01 2.09753147e+01 2.08568791e+00 2.51870055e+01 2.00162123e+00 6.39647978e+01
2.22968750e+00 2.15297068e+00 1.04452267e+01 2.01115118e+01 2.08342664e+00 2.15264937e+01 1.99058104e+00 6.20392427e+01
2.23031250e+00 2.15280580e+00 9.86589024e+00 1.95124495e+01 2.07787327e+00 1.38310248e+01 1.99946746e+00 6.17278141e+01
2.23093750e+00 2.15248477e+00 9.35921337e+00 1.91825209e+01 2.07233809e+00 4.51847601e+00 1.99336677e+00 6.11793545e+01
2.23156250e+00 2.15090592e+00 8.83634404e+00 1.89256874e+01 2.06690610e+00 2.46068758e+00 1.98243731e+00 6.19700213e+01
2.23218750e+00 2.14912995e+00 8.33795291e+00 1.83587119e+01 2.06538063e+00 2.38356685e+00 1.96603045e+00 5.75334414e+01
2.23281250e+00 2.14805040e+00 7.89162375e+00 1.77614070e+01 2.06066286e+00 2.36590517e+00 1.96806508e+00 5.51140195e+01
2.23343750e+00 2.14463537e+00 7.46036133e+00 1.71205650e+01 2.05604834e+00 2.34540099e+00 1.95452714e+00 5.04893125e+01
2.23406250e+00 2.14012925e+00 7.01232240e+00 1.67022134e+01 2.05184523e+00 2.33915564e+00 1.93708013e+00 4.81345804e+01
2.23468750e+00 2.13406152e+00 6.64193158e+00 1.62752558e+01 2.04756811e+00 2.33133699e+00 1.91741729e+00 4.92366556e+01
2.23531250e+00 2.12857609e+00 6.30022746e+00 1.57471659e+01 2.04380360e+00 2.32152554e+00 1.90471296e+00 4.76024813e+01
2.23593750e+00 2.12471057e+00 5.96614822e+00 1.52772573e+01 2.04015449e+00 2.31273934e+00 1.83376948e+00 4.03483645e+01
2.23656250e+00 2.12259726e+00 5.70013912e+00 1.48971357e+01 2.03412517e+00 2.30567031e+00 1.73379306e+00 3.62852947e+01
2.23718750e+00 2.12207608e+00 5.52565256e+00 1.47042323e+01 2.02876044e+00 2.29558386e+00 1.47466885e+00 3.14270327e+01
2.23781250e+00 2.11993228e+00 5.36113073e+00 1.45140964e+01 2.02198236e+00 2.28980888e+00 6.70244152e-01 2.33180464e+01
2.23843750e+00 2.11522606e+00 5.14762775e+00 1.42998199e+01 2.01783864e+00 2.28375832e+00 5.28811290e-01 1.32260323e+01
2.23906250e+00 2.10767010e+00 4.87391860e+00 1.37827466e+01 2.01088299e+00 2.27511460e+00 5.01615921e-01 5.20840522e+00
2.23968750e+00 2.10038448e+00 4.52082396e+00 1.29274512e+01 2.00526390e+00 2.27075134e+00 5.00249742e-01 2.64386507e+00
2.24031250e+00 2.09459952e+00 4.20824054e+00 1.23807688e+01 1.99344340e+00 2.26254410e+00 5.00223558e-01 2.38547099e+00
2.24093750e+00 2.09136947e+00 3.91797885e+00 1.15508479e+01 1.95845578e+00 2.25827648e+00 5.00039625e-01 2.36645868e+00
2.24156250e+00 2.08821954e+00 3.55514664e+00 1.03777492e+01 1.89858641e+00 2.25355045e+00 4.99976008e-01 2.35564042e+00
2.24218750e+00 2.08594518e+00 3.24365002e+00 9.45007593e+00 1.68293928e+00 2.24962632e+00 4.99985441e-01 2.34399680e+00
2.24281250e+00 2.08223502e+00 2.98533046e+00 8.54296303e+00 9.62592784e-01 2.24400216e+00 4.99910822e-01 2.33794116e+00
2.24343750e+00 2.07820495e+00 2.70454797e+00 7.28567579e+00 5.81326828e-01 2.23626446e+00 4.99924990e-01 2.32938354e+00
2.24406250e+00 2.07348908e+00 2.40062156e+00 5.72073870e+00 5.11123250e-01 2.22970612e+00 4.99919322e-01 2.31803102e+00
2.24468750e+00 2.06844009e+00 2.14702859e+00 4.36380177e+00 5.00330652e-01 2.22346362e+00 4.99883975e-01 2.30949013e+00
2.24531250e+00 2.06316354e+00 2.01544457e+00 4.03469310e+00 5.00249154e-01 2.22008318e+00 4.99855458e-01 2.29902061e+00
2.24593750e+00 2.05935451e+00 1.97330213e+00 4.28135209e+00 5.00156610e-01 2.21702282e+00 4.99793880e-01 2.29478048e+00
2.24656250e+00 2.05582064e+00 1.94730757e+00 4.55399788e+00 5.00092451e-01 2.20929454e+00 4.99776073e-01 2.28820216e+00
2.24718750e+00 2.05192941e+00 1.92213450e+00 4.60483091e+00 5.00115512e-01 2.20232750e+00 4.99761802e-01 2.28361497e+00
2.24781250e+00 2.05128559e+00 1.88615713e+00 4.42010298e+00 5.00094001e-01 2.19701702e+00 4.99769521e-01 2.28137178e+00
2.24843750e+00 2.05132011e+00 1.82185604e+00 3.99376657e+00 5.00049326e-01 2.19058875e+00 4.99780062e-01 2.27286141e+00
2.24906250e+00 2.05107827e+00 1.74180024e+00 3.40990476e+00 5.00032022e-01 2.18591677e+00 4.99791501e-01 2.26599869e+00
2.24968750e+00 2.04869995e+00 1.67760815e+00 2.98528259e+00 5.00023932e-01 2.18030226e+00 4.99782334e-01 2.25677189e+00
2.25031250e+00 2.04590031e+00 1.64759744e+00 2.95342383e+00 5.00001901e-01 2.17444900e+00 4.99782205e-01 2.25047552e+00
2.25093750e+00 2.04012589e+00 1.60652216e+00 2.51984321e+00 5.00011875e-01 2.16754595e+00 4.99793987e-01 2.24024530e+00
2.25156250e+00 2.03323522e+00 1.53246622e+00 1.42668229e+00 5.00013753e-01 2.16181746e+00 4.99755848e-01 2.23027410e+00
2.25218750e+00 2.02719419e+00 1.47171870e+00 1.09448303e+00 4.99968346e-01 2.15475428e+00 4.99786920e-01 2.23051801e+00
2.25281250e+00 2.02170118e+00 1.43590871e+00 1.13347401e+00 4.99966772e-01 2.14712422e+00 4.99730785e-01 2.22410891e+00
2.25343750e+00 2.01816997e+00 1.40277050e+00 1.15234758e+00 4.99946973e-01 2.14046251e+00 4.99716925e-01 2.21826839e+00
2.25406250e+00 2.00494213e+00 1.37189332e+00 1.17191083e+00 4.99924695e-01 2.13331650e+00 4.99714580e-01 2.20872220e+00
2.25468750e+00 1.99937084e+00 1.34785804e+00 1.26871620e+00 4.99910904e-01 2.12853795e+00 4.99715589e-01 2.19853131e+00
2.25531250e+00 1.82499014e+00 1.32756827e+00 1.35599332e+00 4.99886291e-01 2.12167862e+00 4.99683815e-01 2.19001667e+00
2.25593750e+00 9.58820241e-01 1.31416130e+00 1.62214931e+00 4.99893391e-01 2.11525335e+00 4.99640887e-01 2.18206285e+00
2.25656250e+00 5.77589300e-01 1.30921815e+00 2.22649431e+00 4.99891395e-01 2.10933357e+00 4.99680713e-01 2.17549762e+00
2.25718750e+00 5.09426522e-01 1.29216624e+00 2.65415211e+00 4.99880841e-01 2.10142897e+00 4.99698921e-01 2.16824611e+00
2.25781250e+00 4.99280488e-01 1.25905482e+00 2.57931428e+00 4.99891739e-01 2.09636382e+00 4.99703079e-01 2.16026323e+00
2.25843750e+00 5.00241735e-01 1.22110340e+00 2.28422550e+00 4.99881893e-01 2.09107946e+00 4.99692717e-01 2.15193848e+00
2.25906250e+00 5.00033424e-01 1.18067966e+00 1.94781657e+00 4.99885628e-01 2.08592472e+00 4.99679253e-01 2.14101802e+00
2.25968750e+00 5.00255265e-01 1.13874005e+00 1.72386104e+00 4.99877382e-01 2.07899099e+00 4.99704066e-01 2.13066869e+00
2.26031250e+00 5.00114616e-01 1.10649166e+00 1.69275003e+00 4.99857074e-01 2.07264043e+00 4.99695010e-01 2.12192718e+00
2.26093750e+00 5.00454844e-01 1.08062521e+00 1.72043832e+00 4.99859887e-01 2.06492138e+00 4.99687970e-01 2.11409584e+00
2.26156250e+00 5.00306765e-01 1.05942862e+00 1.78876789e+00 4.99871984e-01 2.05839976e+00 4.99647377e-01 2.10742450e+00
2.26218750e+00 5.00003230e-01 1.03722964e+00 2.01366394e+00 4.99871858e-01 2.05015003e+00 4.99691080e-01 2.10027099e+00
2.26281250e+00 5.00122032e-01 1.01726540e+00 2.31362384e+00 4.99837337e-01 2.04361409e+00 4.99635945e-01 2.09374952e+00
2.26343750e+00 5.00038915e-01 9.93819927e-01 2.41335272e+00 4.99835956e-01 2.03596793e+00 4.99652165e-01 2.08464036e+00
2.26406250e+00 4.99942159e-01 9.66882759e-01 2.44780401e+00 4.99851724e-01 2.02844608e+00 4.99667251e-01 2.07747858e+00
2.26468750e+00 5.00027800e-01 9.48860220e-01 2.52270966e+00 4.99851220e-01 2.02099434e+00 4.99676280e-01 2.06664308e+00
2.26531250e+00 4.99885630e-01 9.28828757e-01 2.63637252e+00 4.99828039e-01 2.01149612e+00 4.99640719e-01 2.05913024e+00
2.26593750e+00 5.00123750e-01 9.04636775e-01 2.73635142e+00 4.99813311e-01 2.00267962e+00 4.99660381e-01 2.05154657e+00
2.26656250e+00 5.00079717e-01 8.79114714e-01 2.80134000e+00 4.99815936e-01 1.98952698e+00 4.99648989e-01 2.04296229e+00
2.26718750e+00 5.00229147e-01 8.50407485e-01 2.81759092e+00 4.99805078e-01 1.76374250e+00 4.99653913e-01 2.03500735e+00
2.26781250e+00 5.00023471e-01 8.19426676e-01 2.81326714e+00 4.99800586e-01 8.62701375e-01 4.99639540e-01 2.02792879e+00
2.26843750e+00 4.99777381e-01 7.89259098e-01 2.80087397e+00 4.99805852e-01 5.61925555e-01 4.99619287e-01 2.01919014e+00
2.26906250e+00 5.00199963e-01 7.56415152e-01 2.79533592e+00 4.99804073e-01 5.06945116e-01 4.99618256e-01 2.00837978e+00
2.26968750e+00 4.99955238e-01 7.27091445e-01 2.74201643e+00 4.99801277e-01 5.00504752e-01 4.99633296e-01 1.99837290e+00
2.27031250e+00 4.99844013e-01 6.92410477e-01 2.58963200e+00 4.99808531e-01 5.00458542e-01 4.99673567e-01 1.95522202e+00
2.27093750e+00 5.00284351e-01 6.60256821e-01 2.48787410e+00 4.99797316e-01 5.00360678e-01 4.99609004e-01 1.38102688e+00
2.27156250e+00 4.99902850e-01 6.21890219e-01 1.92470048e+00 4.99780411e-01 5.00305973e-01 4.99609283e-01 6.49965462e-01
2.27218750e+00 4.99766363e-01 5.67717636e-01 7.85127640e-01 4.99790095e-01 5.00270029e-01 4.99630547e-01 5.24019607e-01
2.27281250e+00 4.99900477e-01 5.31319852e-01 2.04241926e-01 4.99781744e-01 5.00260684e-01 4.99621751e-01 5.00982842e-01
2.27343750e+00 5.00115537e-01 5.19324771e-01 1.55174358e-01 4.99764700e-01 5.00238210e-01 4.99602349e-01 5.00543361e-01
2.27406250e+00 5.00223550e-01 5.13275455e-01 1.33519347e-01 4.99787922e-01 5.00252751e-01 4.99604569e-01 5.00440890e-01
2.27468750e+00 5.00038639e-01 5.09146257e-01 1.09038100e-01 4.99791769e-01 5.00243305e-01 4.99638260e-01 5.00410314e-01
2.27531250e+00 5.00113450e-01 5.06128519e-01 9.14500899e-02 4.99791102e-01 5.00231590e-01 4.99614606e-01 5.00398138e-01
2.27593750e+00 5.00099303e-01 5.04765215e-01 8.34457779e-02 4.99786579e-01 5.00223934e-01 4.99630434e-01 5.00376072e-01
2.27656250e+00 5.00007275e-01 5.03174512e-01 6.38473651e-02 4.99782001e-01 5.00219235e-01 4.99613569e-01 5.00376030e-01
2.27718750e+00 5.00605736e-01 5.01940640e-01 5.42550983e-02 4.99772505e-01 5.00230336e-01 4.99615704e-01 5.00375087e-01
2.27781250e+00 5.00273109e-01 5.01733362e-01 5.34982969e-02 4.99795704e-01 5.00224149e-01 4.99638680e-01 5.00400745e-01
2.27843750e+00 4.99924880e-01 5.01684696e-01 5.29992250e-02 4.99793029e-01 5.00227525e-01 4.99647867e-01 5.00371050e-01
2.27906250e+00 4.99962850e-01 5.01667196e-01 5.24488447e-02 4.99789572e-01 5.00212543e-01 4.99644881e-01 5.00359977e-01
2.27968750e+00 5.00037223e-01 5.01633160e-01 5.19881355e-02 4.99766148e-01 5.00206883e-01 4.99614315e-01 5.00362231e-01
2.28031250e+00 4.99876247e-01 5.01624648e-01 5.16514665e-02 4.99779265e-01 5.00199832e-01 4.99635555e-01 5.00348351e-01
2.28093750e+00 4.99941073e-01 5.01624652e-01 5.14158512e-02 4.99784406e-01 5.00233355e-01 4.99608044e-01 5.00398178e-01
2.28156250e+00 5.00322035e-01 5.01619192e-01 5.12412832e-02 4.99783507e-01 5.00211335e-01 4.99644438e-01 5.00377704e-01
2.28218750e+00 5.00113569e-01 5.01615672e-01 5.09771226e-02 4.99775578e-01 5.00226889e-01 4.99613838e-01 5.00393412e-01
2.28281250e+00 4.99903430e-01 5.01597510e-01 5.07193149e-02 4.99780990e-01 5.00213490e-01 4.99620021e-01 5.00384232e-01
2.28343750e+00 5.00032071e-01 5.01580197e-01 5.03314555e-02 4.99766305e-01 5.00207000e-01 4.99608005e-01 5.00371702e-01
2.28406250e+00 4.99788883e-01 5.01562238e-01 4.97198094e-02 4.99780452e-01 5.00207170e-01 4.99647085e-01 5.00343309e-01
2.28468750e+00 5.00096298e-01 5.01565360e-01 4.95375196e-02 4.99794491e-01 5.00212421e-01 4.99650983e-01 5.00367859e-01
2.28531250e+00 5.00373601e-01 5.01548052e-01 4.87644310e-02 4.99792732e-01 5.00209302e-01 4.99658250e-01 5.00372268e-01
2.28593750e+00 4.99965085e-01 5.01549954e-01 4.85735637e-02 4.99796251e-01 5.00231872e-01 4.99639662e-01 5.00391898e-01
2.28656250e+00 4.99951742e-01 5.01534404e-01 4.79225197e-02 4.99810554e-01 5.00239496e-01 4.99649941e-01 5.00398531e-01
2.28718750e+00 5.00048877e-01 5.01498937e-01 4.75158378e-02 4.99769783e-01 5.00224702e-01 4.99631109e-01 5.00365699e-01
2.28781250e+00 4.99929166e-01 5.01411319e-01 4.49765244e-02 4.99780764e-01 5.00192703e-01 4.99604694e-01 5.00338169e-01
2.28843750e+00 4.99901616e-01 5.00677996e-01 2.11493049e-02 4.99792239e-01 5.00218046e-01 4.99655356e-01 5.00360585e-01
2.28906250e+00 5.00301947e-01 5.00109189e-01 3.49040903e-03 4.99790374e-01 5.00215577e-01 4.99629840e-01 5.00376380e-01
2.28968750e+00 5.00293076e-01 5.00019471e-01 5.58624889e-04 4.99789551e-01 5.00219170e-01 4.99637594e-01 5.00384448e-01
2.29031250e+00 4.99631578e-01 5.00016755e-01 2.29962414e-04 4.99796233e-01 5.00229820e-01 4.99656571e-01 5.00385633e-01
2.29093750e+00 4.99560576e-01 4.99986384e-01 2.42060648e-04 4.99774080e-01 5.00215598e-01 4.99614862e-01 5.00368675e-01
2.29156250e+00 4.99903640e-01 4.99985048e-01 2.29642268e-04 4.99769999e-01 5.00196570e-01 4.99612877e-01 5.00364020e-01
2.29218750e+00 4.99715288e-01 5.00001544e-01 2.31204915e-04 4.99795462e-01 5.00202177e-01 4.99640476e-01 5.00369846e-01
2.29281250e+00 5.00033051e-01 5.00006444e-01 2.27167966e-04 4.99790026e-01 5.00217377e-01 4.99642661e-01 5.00385043e-01
2.29343750e+00 5.00076195e-01 4.99997917e-01 2.32428081e-04 4.99774573e-01 5.00212397e-01 4.99641700e-01 5.00350437e-01
2.29406250e+00 4.99829727e-01 4.99988331e-01 2.24343247e-04 4.99783199e-01 5.00200931e-01 4.99605992e-01 5.00330382e-01
2.29468750e+00 5.00160133e-01 5.00003757e-01 2.26583429e-04 4.99799459e-01 5.00207300e-01 4.99640399e-01 5.00378930e-01
2.29531250e+00 5.00334129e-01 5.00001395e-01 2.28998489e-04 4.99785103e-01 5.00213686e-01 4.99646076e-01 5.00359797e-01
2.29593750e+00 5.00010207e-01 5.00002707e-01 2.30096002e-04 4.99774853e-01 5.00214436e-01 4.99641504e-01 5.00378887e-01
2.29656250e+00 4.99828279e-01 5.00001993e-01 2.33621028e-04 4.99782614e-01 5.00214076e-01 4.99638767e-01 5.00375380e-01
2.29718750e+00 4.99977352e-01 4.99982885e-01 2.38335814e-04 4.99774375e-01 5.00193193e-01 4.99584110e-01 5.00344774e-01
2.29781250e+00 4.99894946e-01 4.99999618e-01 2.32737559e-04 4.99794957e-01 5.00207094e-01 4.99643678e-01 5.00380551e-01
2.29843750e+00 4.99938568e-01 5.00000441e-01 2.37842964e-04 4.99788880e-01 5.00211625e-01 4.99631692e-01 5.00372511e-01
2.29906250e+00 5.00133430e-01 4.99995961e-01 2.32108321e-04 4.99788163e-01 5.00192761e-01 4.99651100e-01 5.00363739e-01
2.29968750e+00 4.99823769e-01 4.99990042e-01 2.41659755e-04 4.99763913e-01 5.00208229e-01 4.99605804e-01 5.00347542e-01
2.30031250e+00 4.99720844e-01 5.00001601e-01 2.25831360e-04 4.99793839e-01 5.00203612e-01 4.99636005e-01 5.00386537e-01
2.30093750e+00 5.00290104e-01 5.00012799e-01 2.38046203e-04 4.99793624e-01 5.00229153e-01 4.99637532e-01 5.00406631e-01
2.30156250e+00 5.00211715e-01 4.99999801e-01 2.25923596e-04 4.99795568e-01 5.00211752e-01 4.99636485e-01 5.00345421e-01
2.30218750e+00 5.00000777e-01 4.99988952e-01 2.27791211e-04 4.99774677e-01 5.00198456e-01 4.99609058e-01 5.00343784e-01
2.30281250e+00 5.00134744e-01 5.00002387e-01 2.23197961e-04 4.99783585e-01 5.00200122e-01 4.99650750e-01 5.00345391e-01
2.30343750e+00 4.99845024e-01 5.00008159e-01 2.33694729e-04 4.99782388e-01 5.00230035e-01 4.99640699e-01 5.00406812e-01
2.30406250e+00 4.99838920e-01 5.00000797e-01 2.24922586e-04 4.99789567e-01 5.00205837e-01 4.99665373e-01 5.00365518e-01
2.30468750e+00 5.00172824e-01 5.00003787e-01 2.41361042e-04 4.99788307e-01 5.00218405e-01 4.99621913e-01 5.00375468e-01
2.30531250e+00 5.00273751e-01 4.99993637e-01 2.35526433e-04 4.99780319e-01 5.00206224e-01 4.99621636e-01 5.00373732e-01
2.30593750e+00 4.99713323e-01 4.99992324e-01 2.35875268e-04 4.99776964e-01 5.00203583e-01 4.99615704e-01 5.00358894e-01
2.30656250e+00 4.99889497e-01 4.99996692e-01 2.41459958e-04 4.99777440e-01 5.00216321e-01 4.99599967e-01 5.00361541e-01
2.30718750e+00 5.00210200e-01 4.99989645e-01 2.32432424e-04 4.99776538e-01 5.00206143e-01 4.99632857e-01 5.00354324e-01
2.30781250e+00 4.99826064e-01 5.00003931e-01 2.43364783e-04 4.99772815e-01 5.00221718e-01 4.99627307e-01 5.00425234e-01
2.30843750e+00 5.00007969e-01 5.00018475e-01 2.42208163e-04 4.99791368e-01 5.00238391e-01 4.99633867e-01 5.00387752e-01
2.30906250e+00 5.00186431e-01 5.00002529e-01 2.40129095e-04 4.99783826e-01 5.00226213e-01 4.99609461e-01 5.00382189e-01
2.30968750e+00 4.99734416e-01 4.99995887e-01 2.42525819e-04 4.99783066e-01 5.00213176e-01 4.99598598e-01 5.00374059e-01
2.31031250e+00 4.99618092e-01 4.99999367e-01 2.38697788e-04 4.99772778e-01 5.00211980e-01 4.99606362e-01 5.00379475e-01
2.31093750e+00 5.00112803e-01 5.00004237e-01 2.34957404e-04 4.99787469e-01 5.00232581e-01 4.99645365e-01 5.00374218e-01
2.31156250e+00 5.00196751e-01 5.00002727e-01 2.35173291e-04 4.99785517e-01 5.00218099e-01 4.99618966e-01 5.00373282e-01
2.31218750e+00 4.99952779e-01 5.00004051e-01 2.30810219e-04 4.99788213e-01 5.00222971e-01 4.99643064e-01 5.00372758e-01
2.31281250e+00 5.00045199e-01 4.99999673e-01 2.43608257e-04 4.99785366e-01 5.00214179e-01 4.99639576e-01 5.00363992e-01
2.31343750e+00 5.00090989e-01 4.99996833e-01 2.30466946e-04 4.99785357e-01 5.00205303e-01 4.99632793e-01 5.00349240e-01
2.31406250e+00 4.99927982e-01 4.99999665e-01 2.48479519e-04 4.99771768e-01 5.00215400e-01 4.99592863e-01 5.00384394e-01
2.31468750e+00 5.00096370e-01 5.00007073e-01 2.27841483e-04 4.99794793e-01 5.00218978e-01 4.99656764e-01 5.00399246e-01
2.31531250e+00 5.00208295e-01 5.00008937e-01 2.37287813e-04 4.99777053e-01 5.00220798e-01 4.99640452e-01 5.00402735e-01
2.31593750e+00 4.99841796e-01 5.00005515e-01 2.43133338e-04 4.99775244e-01 5.00224019e-01 4.99628483e-01 5.00373767e-01
2.31656250e+00 4.99832577e-01 4.99997262e-01 2.36137874e-04 4.99773142e-01 5.00215589e-01 4.99635679e-01 5.00360091e-01
2.31718750e+00 5.00102313e-01 4.99994391e-01 2.35462293e-04 4.99788859e-01 5.00206646e-01 4.99615101e-01 5.00384647e-01
2.31781250e+00 4.99958301e-01 4.99993972e-01 2.29081620e-04 4.99787865e-01 5.00197318e-01 4.99632229e-01 5.00361225e-01
2.31843750e+00 4.99639605e-01 5.00002186e-01 2.41010715e-04 4.99782764e-01 5.00222355e-01 4.99617512e-01 5.00395063e-01
2.31906250e+00 5.00020982e-01 5.00006756e-01 2.43606140e-04 4.99783209e-01 5.00234592e-01 4.99621231e-01 5.00402655e-01
2.31968750e+00 4.99915965e-01 5.00006043e-01 2.34408327e-04 4.99781374e-01 5.00230272e-01 4.99629705e-01 5.00377959e-01
2.32031250e+00 4.99726263e-01 4.99992239e-01 2.30284638e-04 4.99777220e-01 5.00211701e-01 4.99589255e-01 5.00362950e-01
2.32093750e+00 5.00134285e-01 4.99998102e-01 2.33298949e-04 4.99781370e-01 5.00213982e-01 4.99609969e-01 5.00366822e-01
2.32156250e+00 5.00166261e-01 5.00000086e-01 2.26459295e-04 4.99785769e-01 5.00202966e-01 4.99634400e-01 5.00366975e-01
2.32218750e+00 4.99814162e-01 4.99989804e-01 2.25311922e-04 4.99775956e-01 5.00199211e-01 4.99629653e-01 5.00357030e-01
2.32281250e+00 5.00045156e-01 5.00001801e-01 2.46696927e-04 4.99785550e-01 5.00231710e-01 4.99612184e-01 5.00393720e-01
2.32343750e+00 5.00079829e-01 5.00007789e-01 2.40755062e-04 4.99783266e-01 5.00228736e-01 4.99640053e-01 5.00384666e-01
2.32406250e+00 4.99901175e-01 5.00000855e-01 2.43544550e-04 4.99776566e-01 5.00222684e-01 4.99603626e-01 5.00375027e-01
2.32468750e+00 5.00211726e-01 4.99994982e-01 2.46825956e-04 4.99764148e-01 5.00222687e-01 4.99607756e-01 5.00386977e-01
2.32531250e+00 5.00167529e-01 4.99988043e-01 2.30532368e-04 4.99780354e-01 5.00200020e-01 4.99614167e-01 5.00347757e-01
2.32593750e+00 4.99763149e-01 4.99999856e-01 2.34722727e-04 4.99772284e-01 5.00227781e-01 4.99609221e-01 5.00361837e-01
2.32656250e+00 4.99985121e-01 5.00005203e-01 2.26667095e-04 4.99797197e-01 5.00207575e-01 4.99650511e-01 5.00358192e-01
2.32718750e+00 5.00183813e-01 5.00002277e-01 2.32718135e-04 4.99790246e-01 5.00220354e-01 4.99622144e-01 5.00392733e-01
2.32781250e+00 4.99884443e-01 5.00005164e-01 2.32004036e-04 4.99774338e-01 5.00221445e-01 4.99642503e-01 5.00384652e-01
2.32843750e+00 4.99939433e-01 4.99993617e-01 2.36252111e-04 4.99769991e-01 5.00203636e-01 4.99605833e-01 5.00357954e-01
2.32906250e+00 5.00294627e-01 5.00000190e-01 2.28484098e-04 4.99784916e-01 5.00224369e-01 4.99637838e-01 5.00371896e-01
2.32968750e+00 5.00095418e-01 5.00007605e-01 2.43857262e-04 4.99784783e-01 5.00221381e-01 4.99593335e-01 5.00422323e-01
2.33031250e+00 4.99880276e-01 5.00001378e-01 2.33574898e-04 4.99779404e-01 5.00217610e-01 4.99613482e-01 5.00386471e-01
2.33093750e+00 5.00116802e-01 4.99998146e-01 2.35992006e-04 4.99773168e-01 5.00227035e-01 4.99629351e-01 5.00383748e-01
2.33156250e+00 5.00029037e-01 4.99976183e-01 2.35430127e-04 4.99759205e-01 5.00186368e-01 4.99595202e-01 5.00357944e-01
2.33218750e+00 4.99972416e-01 4.99991436e-01 2.26379016e-04 4.99775567e-01 5.00195956e-01 4.99633821e-01 5.00352531e-01
2.33281250e+00 5.00256020e-01 4.99999993e-01 2.29445446e-04 4.99778183e-01 5.00210994e-01 4.99651053e-01 5.00378028e-01
2.33343750e+00 5.00035200e-01 5.00010136e-01 2.34986368e-04 4.99784045e-01 5.00239569e-01 4.99623292e-01 5.00377146e-01
2.33406250e+00 4.99783652e-01 5.00017575e-01 2.35717997e-04 4.99800152e-01 5.00232078e-01 4.99626478e-01 5.00389820e-01
2.33468750e+00 4.99848701e-01 4.99996591e-01 2.40411364e-04 4.99769770e-01 5.00232906e-01 4.99624595e-01 5.00399536e-01
2.33531250e+00 5.00245620e-01 4.99994094e-01 2.52901932e-04 4.99758437e-01 5.00214681e-01 4.99568568e-01 5.00429200e-01
2.33593750e+00 5.00061450e-01 5.00005617e-01 2.44734223e-04 4.99767981e-01 5.00233456e-01 4.99620562e-01 5.00409040e-01
2.33656250e+00 5.00168079e-01 5.00004967e-01 2.32821581e-04 4.99780577e-01 5.00226183e-01 4.99615528e-01 5.00365782e-01
2.33718750e+00 5.00081390e-01 4.99991859e-01 2.32278562e-04 4.99772044e-01 5.00213090e-01 4.99609574e-01 5.00372713e-01
2.33781250e+00 4.99594104e-01 4.99994094e-01 2.33782993e-04 4.99784355e-01 5.00222417e-01 4.99615608e-01 5.00359847e-01
2.33843750e+00 4.99794507e-01 5.00003880e-01 2.36970892e-04 4.99790896e-01 5.00219225e-01 4.99629414e-01 5.00409067e-01
2.33906250e+00 5.00114585e-01 4.99991562e-01 2.36647807e-04 4.99779557e-01 5.00219134e-01 4.99613958e-01 5.00368758e-01
2.33968750e+00 5.00067620e-01 5.00012054e-01 2.37341722e-04 4.99779626e-01 5.00234823e-01 4.99637756e-01 5.00400846e-01
2.34031250e+00 4.99880668e-01 5.00009118e-01 2.41756987e-04 4.99780161e-01 5.00231892e-01 4.99601163e-01 5.00407615e-01
2.34093750e+00 4.99990403e-01 4.99996695e-01 2.36421765e-04 4.99778746e-01 5.00225755e-01 4.99607705e-01 5.00383360e-01
2.34156250e+00 4.99976642e-01 5.00010644e-01 2.32204155e-04 4.99791889e-01 5.00223449e-01 4.99639003e-01 5.00393335e-01
2.34218750e+00 4.99794808e-01 4.99991013e-01 2.34744441e-04 4.99777228e-01 5.00211498e-01 4.99604022e-01 5.00384684e-01
2.34281250e+00 4.99886857e-01 4.99997112e-01 2.32023919e-04 4.99770291e-01 5.00218219e-01 4.99615309e-01 5.00377385e-01
2.34343750e+00 5.00059011e-01 5.00012212e-01 2.37966304e-04 4.99784945e-01 5.00248281e-01 4.99627142e-01 5.00403247e-01
2.34406250e+00 4.99878328e-01 5.00012873e-01 2.38322333e-04 4.99781357e-01 5.00244889e-01 4.99627157e-01 5.00388168e-01
2.34468750e+00 5.00040225e-01 5.00002296e-01 2.39177918e-04 4.99774053e-01 5.00232158e-01 4.99604171e-01 5.00371197e-01
2.34531250e+00 5.00288850e-01 4.99983520e-01 2.36014518e-04 4.99756044e-01 5.00202806e-01 4.99597653e-01 5.00387923e-01
2.34593750e+00 4.99919861e-01 5.00001063e-01 2.43850907e-04 4.99770304e-01 5.00218624e-01 4.99610833e-01 5.00383286e-01
2.34656250e+00 4.99818362e-01 5.00001742e-01 2.47496949e-04 4.99778617e-01 5.00224110e-01 4.99602331e-01 5.00391189e-01
2.34718750e+00 5.00251489e-01 4.99998313e-01 2.43136361e-04 4.99760615e-01 5.00225897e-01 4.99612090e-01 5.00391563e-01
2.34781250e+00 4.99933426e-01 5.00006293e-01 2.34393771e-04 4.99774739e-01 5.00236704e-01 4.99624879e-01 5.00381171e-01
2.34843750e+00 4.99913663e-01 4.99986112e-01 2.38542619e-04 4.99764234e-01 5.00210631e-01 4.99610536e-01 5.00359733e-01
2.34906250e+00 5.00255940e-01 5.00001992e-01 2.29800502e-04 4.99779233e-01 5.00233126e-01 4.99624678e-01 5.00383208e-01
2.34968750e+00 5.00013852e-01 5.00008527e-01 2.39173643e-04 4.99784643e-01 5.00224692e-01 4.99634425e-01 5.00395505e-01
2.35031250e+00 4.99811523e-01 4.99996685e-01 2.27250503e-04 4.99779839e-01 5.00199452e-01 4.99634507e-01 5.00369598e-01
2.35093750e+00 4.99875076e-01 5.00006974e-01 2.38288736e-04 4.99776123e-01 5.00220986e-01 4.99630985e-01 5.00390648e-01
2.35156250e+00 4.99884831e-01 4.99992838e-01 2.40091875e-04 4.99772159e-01 5.00214597e-01 4.99611632e-01 5.00377647e-01
2.35218750e+00 4.99880693e-01 4.99985773e-01 2.42406893e-04 4.99762489e-01 5.00211598e-01 4.99584376e-01 5.00382937e-01
2.35281250e+00 5.00220023e-01 4.99994657e-01 2.34787994e-04 4.99768476e-01 5.00214662e-01 4.99595467e-01 5.00380933e-01
2.35343750e+00 4.99976203e-01 5.00002011e-01 2.30695172e-04 4.99787366e-01 5.00218521e-01 4.99622885e-01 5.00371744e-01
2.35406250e+00 4.99787559e-01 5.00009642e-01 2.29988777e-04 4.99790150e-01 5.00227407e-01 4.99640977e-01 5.00369977e-01
2.35468750e+00 5.00187810e-01 4.99999626e-01 2.33075110e-04 4.99785947e-01 5.00216014e-01 4.99616014e-01 5.00377951e-01
2.35531250e+00 5.00375460e-01 5.00008935e-01 2.39851961e-04 4.99782427e-01 5.00238717e-01 4.99611440e-01 5.00396502e-01
2.35593750e+00 4.99936869e-01 4.99994237e-01 2.33106769e-04 4.99777320e-01 5.00205516e-01 4.99618645e-01 5.00387954e-01
2.35656250e+00 4.99985567e-01 4.99979621e-01 2.32328991e-04 4.99762146e-01 5.00187649e-01 4.99602690e-01 5.00359826e-01
2.35718750e+00 5.00242381e-01 5.00004783e-01 2.31240967e-04 4.99788297e-01 5.00216842e-01 4.99620556e-01 5.00379015e-01
2.35781250e+00 4.99876814e-01 5.00005213e-01 2.31894445e-04 4.99775833e-01 5.00225957e-01 4.99611249e-01 5.00371409e-01
2.35843750e+00 4.99723108e-01 4.99998285e-01 2.40999738e-04 4.99772625e-01 5.00229093e-01 4.99617009e-01 5.00362700e-01
2.35906250e+00 5.00122672e-01 4.99993962e-01 2.46045289e-04 4.99768112e-01 5.00222959e-01 4.99604981e-01 5.00415217e-01
2.35968750e+00 5.00069066e-01 4.99994471e-01 2.29069737e-04 4.99765135e-01 5.00215286e-01 4.99625574e-01 5.00354740e-01
2.36031250e+00 4.99937884e-01 5.00000572e-01 2.32895478e-04 4.99781889e-01 5.00216161e-01 4.99641069e-01 5.00379883e-01
2.36093750e+00 5.00256582e-01 4.99998653e-01 2.32214820e-04 4.99778867e-01 5.00216956e-01 4.99623685e-01 5.00362510e-01
2.36156250e+00 5.00002427e-01 5.00008068e-01 2.31590377e-04 4.99778951e-01 5.00231885e-01 4.99626317e-01 5.00379484e-01
2.36218750e+00 4.99768345e-01 5.00008396e-01 2.30256059e-04 4.99785689e-01 5.00229142e-01 4.99651455e-01 5.00389310e-01
2.36281250e+00 5.00064454e-01 5.00001307e-01 2.32356008e-04 4.99787306e-01 5.00227097e-01 4.99630078e-01 5.00361235e-01
2.36343750e+00 5.00306537e-01 4.99996444e-01 2.30598845e-04 4.99778712e-01 5.00216657e-01 4.99618548e-01 5.00372172e-01
2.36406250e+00 4.99906797e-01 4.99990185e-01 2.21765843e-04 4.99762919e-01 5.00216474e-01 4.99635658e-01 5.00338882e-01
2.36468750e+00 4.99693680e-01 4.99997679e-01 2.29810247e-04 4.99781336e-01 5.00207737e-01 4.99632658e-01 5.00381182e-01
2.36531250e+00 4.99774361e-01 5.00003167e-01 2.23702193e-04 4.99782568e-01 5.00217912e-01 4.99657468e-01 5.00374309e-01
2.36593750e+00 4.99719577e-01 5.00011585e-01 2.19252002e-04 4.99805763e-01 5.00220149e-01 4.99657346e-01 5.00361015e-01
2.36656250e+00 5.00300706e-01 4.99999141e-01 2.27179441e-04 4.99791997e-01 5.00208169e-01 4.99617546e-01 5.00372728e-01
2.36718750e+00 5.00632576e-01 4.99991711e-01 2.34107219e-04 4.99757557e-01 5.00225630e-01 4.99629613e-01 5.00385731e-01
2.36781250e+00 5.00032552e-01 5.00009718e-01 2.32456198e-04 4.99795286e-01 5.00239424e-01 4.99607053e-01 5.00382549e-01
2.36843750e+00 4.99597878e-01 4.99994676e-01 2.27048234e-04 4.99765526e-01 5.00215640e-01 4.99617167e-01 5.00357599e-01
2.36906250e+00 4.99942510e-01 4.99997555e-01 2.27620253e-04 4.99785169e-01 5.00210925e-01 4.99636359e-01 5.00384617e-01
2.36968750e+00 5.00090588e-01 5.00004548e-01 2.28417917e-04 4.99785819e-01 5.00219206e-01 4.99623725e-01 5.00390982e-01
2.37031250e+00 5.00124987e-01 4.99991542e-01 2.33350828e-04 4.99765301e-01 5.00228542e-01 4.99607203e-01 5.00375017e-01
2.37093750e+00 5.00248709e-01 5.00008876e-01 2.35060378e-04 4.99789709e-01 5.00229661e-01 4.99630916e-01 5.00404016e-01
2.37156250e+00 4.99802640e-01 5.00008339e-01 2.19215731e-04 4.99799961e-01 5.00203860e-01 4.99669626e-01 5.00382347e-01
2.37218750e+00 4.99615724e-01 4.99997231e-01 2.29742803e-04 4.99781177e-01 5.00224946e-01 4.99614787e-01 5.00357201e-01
2.37281250e+00 4.99860110e-01 5.00000273e-01 2.28215121e-04 4.99781899e-01 5.00220231e-01 4.99626923e-01 5.00378957e-01
2.37343750e+00 5.00409898e-01 4.99993658e-01 2.27080996e-04 4.99778023e-01 5.00211765e-01 4.99623739e-01 5.00371187e-01
2.37406250e+00 5.00130369e-01 5.00005608e-01 2.26831216e-04 4.99783688e-01 5.00233972e-01 4.99644185e-01 5.00380478e-01
2.37468750e+00 5.00007525e-01 4.99989968e-01 2.31294509e-04 4.99781237e-01 5.00212992e-01 4.99615519e-01 5.00365272e-01
2.37531250e+00 5.00034044e-01 4.99989774e-01 2.22583133e-04 4.99777731e-01 5.00204066e-01 4.99626656e-01 5.00340063e-01
2.37593750e+00 4.99856991e-01 5.00004554e-01 2.36452163e-04 4.99773925e-01 5.00213105e-01 4.99623119e-01 5.00408908e-01
2.37656250e+00 5.00122898e-01 4.99994280e-01 2.23250025e-04 4.99768940e-01 5.00213580e-01 4.99637862e-01 5.00350813e-01
2.37718750e+00 5.00206543e-01 5.00003642e-01 2.33430182e-04 4.99783262e-01 5.00215894e-01 4.99629848e-01 5.00397538e-01
2.37781250e+00 5.00094322e-01 5.00006941e-01 2.22539565e-04 4.99790071e-01 5.00222678e-01 4.99651010e-01 5.00374462e-01
2.37843750e+00 4.99891420e-01 4.99991491e-01 2.36077608e-04 4.99775616e-01 5.00212750e-01 4.99587165e-01 5.00371489e-01
2.37906250e+00 5.00136383e-01 5.00011180e-01 2.40742900e-04 4.99784274e-01 5.00244465e-01 4.99635784e-01 5.00391994e-01
2.37968750e+00 5.00124966e-01 5.00008384e-01 2.31428569e-04 4.99789863e-01 5.00229577e-01 4.99637861e-01 5.00374749e-01
2.38031250e+00 4.99805247e-01 4.99999433e-01 2.28617222e-04 4.99784263e-01 5.00221568e-01 4.99624343e-01 5.00371495e-01
2.38093750e+00 5.00072687e-01 4.99997273e-01 2.33962021e-04 4.99768352e-01 5.00220775e-01 4.99603241e-01 5.00394643e-01
2.38156250e+00 4.99903912e-01 4.99998649e-01 2.27724477e-04 4.99789972e-01 5.00204500e-01 4.99636545e-01 5.00394857e-01
2.38218750e+00 4.99609737e-01 5.00009558e-01 2.27916007e-04 4.99790499e-01 5.00233559e-01 4.99645348e-01 5.00387377e-01
2.38281250e+00 4.99995297e-01 4.99987140e-01 2.29584161e-04 4.99757221e-01 5.00202108e-01 4.99614202e-01 5.00373911e-01
2.38343750e+00 5.00068676e-01 5.00000255e-01 2.30324030e-04 4.99778268e-01 5.00214634e-01 4.99619503e-01 5.00383132e-01
2.38406250e+00 4.99785465e-01 5.00005431e-01 2.25875770e-04 4.99793848e-01 5.00228980e-01 4.99626208e-01 5.00375873e-01
2.38468750e+00 5.00087723e-01 4.99982812e-01 2.28421275e-04 4.99767645e-01 5.00201695e-01 4.99620741e-01 5.00359974e-01
2.38531250e+00 5.00025181e-01 5.00012545e-01 2.20433597e-04 4.99799370e-01 5.00227181e-01 4.99647680e-01 5.00370620e-01
2.38593750e+00 4.99962244e-01 4.99999839e-01 2.19707684e-04 4.99796796e-01 5.00206800e-01 4.99648274e-01 5.00359155e-01
2.38656250e+00 5.00078054e-01 4.99989299e-01 2.23812750e-04 4.99765308e-01 5.00209967e-01 4.99621933e-01 5.00353031e-01
2.38718750e+00 5.00172375e-01 4.99993619e-01 2.27669280e-04 4.99790055e-01 5.00209455e-01 4.99615502e-01 5.00349944e-01
2.38781250e+00 5.00313382e-01 4.99998940e-01 2.23286189e-04 4.99792701e-01 5.00199276e-01 4.99628242e-01 5.00377686e-01
2.38843750e+00 4.99849449e-01 5.00018716e-01 2.31616203e-04 4.99805441e-01 5.00235019e-01 4.99656518e-01 5.00393187e-01
2.38906250e+00 4.99952839e-01 4.99996260e-01 2.29186766e-04 4.99769587e-01 5.00222329e-01 4.99609381e-01 5.00365775e-01
2.38968750e+00 5.00077363e-01 4.99994708e-01 2.35324913e-04 4.99766521e-01 5.00211561e-01 4.99617611e-01 5.00374208e-01
2.39031250e+00 4.99912022e-01 4.99999301e-01 2.27523105e-04 4.99772039e-01 5.00219238e-01 4.99627050e-01 5.00364993e-01
2.39093750e+00 5.00108810e-01 4.99990279e-01 2.26499516e-04 4.99774909e-01 5.00212915e-01 4.99619992e-01 5.00353905e-01
2.39156250e+00 4.99968362e-01 5.00000585e-01 2.20211220e-04 4.99785708e-01 5.00199765e-01 4.99630169e-01 5.00368744e-01
2.39218750e+00 4.99628248e-01 5.00002726e-01 2.28139225e-04 4.99788979e-01 5.00200125e-01 4.99642480e-01 5.00364792e-01
2.39281250e+00 4.99804683e-01 5.00009435e-01 2.26107750e-04 4.99789527e-01 5.00225949e-01 4.99644451e-01 5.00376043e-01
2.39343750e+00 5.00227270e-01 5.00005676e-01 2.21128640e-04 4.99790396e-01 5.00227453e-01 4.99622107e-01 5.00362580e-01
2.39406250e+00 5.00151162e-01 4.99989507e-01 2.23185918e-04 4.99771617e-01 5.00200271e-01 4.99618829e-01 5.00344136e-01
2.39468750e+00 4.99837653e-01 4.99997666e-01 2.11676232e-04 4.99792821e-01 5.00198367e-01 4.99655399e-01 5.00367426e-01
2.39531250e+00 4.99978210e-01 4.99994066e-01 2.24935294e-04 4.99782459e-01 5.00214376e-01 4.99619877e-01 5.00355313e-01
2.39593750e+00 4.99876149e-01 5.00000518e-01 2.15447092e-04 4.99787838e-01 5.00195280e-01 4.99670296e-01 5.00367211e-01
2.39656250e+00 4.99918993e-01 5.00015060e-01 2.16007018e-04 4.99807884e-01 5.00226745e-01 4.99690097e-01 5.00364860e-01
2.39718750e+00 5.00190650e-01 5.00003540e-01 2.21653731e-04 4.99774051e-01 5.00218597e-01 4.99638489e-01 5.00352994e-01
2.39781250e+00 5.00152906e-01 5.00001893e-01 2.17223036e-04 4.99789639e-01 5.00224222e-01 4.99661138e-01 5.00354483e-01
2.39843750e+00 4.99909114e-01 4.99989287e-01 2.23496656e-04 4.99772918e-01 5.00212421e-01 4.99629590e-01 5.00358442e-01
2.39906250e+00 5.00023240e-01 5.00005215e-01 2.26420534e-04 4.99779577e-01 5.00215369e-01 4.99627527e-01 5.00360370e-01
2.39968750e+00 4.99998521e-01 5.00010836e-01 2.12529779e-04 4.99812986e-01 5.00221289e-01 4.99654344e-01 5.00356377e-01
2.40031250e+00 4.99820511e-01 4.99998832e-01 2.28456055e-04 4.99773826e-01 5.00217863e-01 4.99609199e-01 5.00362531e-01
2.40093750e+00 5.00005616e-01 5.00002597e-01 2.17152438e-04 4.99800826e-01 5.00217212e-01 4.99660904e-01 5.00379914e-01
2.40156250e+00 5.00185391e-01 4.99995257e-01 2.17530348e-04 4.99791772e-01 5.00209692e-01 4.99654045e-01 5.00346177e-01
2.40218750e+00 4.99914251e-01 4.99995201e-01 2.18963874e-04 4.99788189e-01 5.00213343e-01 4.99637053e-01 5.00348366e-01
2.40281250e+00 4.99795964e-01 5.00007294e-01 2.12985034e-04 4.99795852e-01 5.00213554e-01 4.99665589e-01 5.00351834e-01
2.40343750e+00 4.99948766e-01 5.00009275e-01 2.26538633e-04 4.99785789e-01 5.00221759e-01 4.99644332e-01 5.00385648e-01
2.40406250e+00 5.00161857e-01 4.99998558e-01 2.31869190e-04 4.99769666e-01 5.00224306e-01 4.99619565e-01 5.00381106e-01
2.40468750e+00 4.99914755e-01 4.99992147e-01 2.09250637e-04 4.99791505e-01 5.00190499e-01 4.99659171e-01 5.00355958e-01
2.40531250e+00 5.00088708e-01 4.99996997e-01 2.19632003e-04 4.99774770e-01 5.00210169e-01 4.99631316e-01 5.00359146e-01
2.40593750e+00 5.00023864e-01 4.99998482e-01 2.15365849e-04 4.99797776e-01 5.00205318e-01 4.99660089e-01 5.00349252e-01
2.40656250e+00 4.99673327e-01 4.99997702e-01 2.17877521e-04 4.99791782e-01 5.00213183e-01 4.99651237e-01 5.00346751e-01
2.40718750e+00 5.00072780e-01 4.99999126e-01 2.13496950e-04 4.99796091e-01 5.00203339e-01 4.99633313e-01 5.00343496e-01
2.40781250e+00 5.00251780e-01 4.99989459e-01 2.18511472e-04 4.99769922e-01 5.00200390e-01 4.99618959e-01 5.00340657e-01
2.40843750e+00 4.99796803e-01 4.99995769e-01 2.15940597e-04 4.99787925e-01 5.00213983e-01 4.99639410e-01 5.00338802e-01
2.40906250e+00 4.99950297e-01 5.00010016e-01 2.12114217e-04 4.99807842e-01 5.00221078e-01 4.99655368e-01 5.00351193e-01
2.40968750e+00 4.99793945e-01 4.99998785e-01 2.13426997e-04 4.99800439e-01 5.00207628e-01 4.99635060e-01 5.00351381e-01
2.41031250e+00 4.99778208e-01 4.99995922e-01 2.17538494e-04 4.99783934e-01 5.00200268e-01 4.99641155e-01 5.00357444e-01
2.41093750e+00 5.00218774e-01 5.00000105e-01 2.16676272e-04 4.99801564e-01 5.00211282e-01 4.99629314e-01 5.00353912e-01
2.41156250e+00 5.00206731e-01 5.00005627e-01 2.12904831e-04 4.99800806e-01 5.00204384e-01 4.99666010e-01 5.00350739e-01
2.41218750e+00 5.00045504e-01 5.00002427e-01 2.13308841e-04 4.99788988e-01 5.00209805e-01 4.99674674e-01 5.00349843e-01
2.41281250e+00 4.99388358e-01 4.99996356e-01 2.23927625e-04 4.99790375e-01 5.00218809e-01 4.99643958e-01 5.00363507e-01
2.41343750e+00 4.99850348e-01 4.99998893e-01 2.14993796e-04 4.99790045e-01 5.00209938e-01 4.99653292e-01 5.00365026e-01
2.41406250e+00 5.00395407e-01 4.99991429e-01 2.14887214e-04 4.99783007e-01 5.00201245e-01 4.99640898e-01 5.00343700e-01
2.41468750e+00 4.99964995e-01 5.00003275e-01 2.14596817e-04 4.99794730e-01 5.00213394e-01 4.99652850e-01 5.00357778e-01
2.41531250e+00 5.00334582e-01 5.00008887e-01 2.16111231e-04 4.99791373e-01 5.00223536e-01 4.99647514e-01 5.00366426e-01
2.41593750e+00 4.99974004e-01 4.99997482e-01 2.23804346e-04 4.99778997e-01 5.00202000e-01 4.99632340e-01 5.00363409e-01
2.41656250e+00 4.99790920e-01 5.00002782e-01 2.05939621e-04 4.99807025e-01 5.00200141e-01 4.99680537e-01 5.00363350e-01
2.41718750e+00 5.00100954e-01 4.99989850e-01 2.11299977e-04 4.99779304e-01 5.00186864e-01 4.99639814e-01 5.00330634e-01
2.41781250e+00 5.00176845e-01 4.99993585e-01 2.20959638e-04 4.99779156e-01 5.00212089e-01 4.99613387e-01 5.00343012e-01
2.41843750e+00 5.00166405e-01 5.00005634e-01 2.18122930e-04 4.99782401e-01 5.00218541e-01 4.99667842e-01 5.00364692e-01
2.41906250e+00 5.00166184e-01 4.99993764e-01 2.21779959e-04 4.99784096e-01 5.00209798e-01 4.99621728e-01 5.00364999e-01
2.41968750e+00 4.99961761e-01 5.00000441e-01 2.13146731e-04 4.99783035e-01 5.00208974e-01 4.99657790e-01 5.00354537e-01
2.42031250e+00 4.99941604e-01 4.99998603e-01 2.22519939e-04 4.99787959e-01 5.00210866e-01 4.99622953e-01 5.00347820e-01
2.42093750e+00 4.99965903e-01 5.00000354e-01 2.14393329e-04 4.99784851e-01 5.00210179e-01 4.99647401e-01 5.00342277e-01
2.42156250e+00 5.00026972e-01 5.00010991e-01 2.18855177e-04 4.99801807e-01 5.00219042e-01 4.99649509e-01 5.00366083e-01
2.42218750e+00 4.99870481e-01 4.99993509e-01 2.12121277e-04 4.99778704e-01 5.00198500e-01 4.99643999e-01 5.00346849e-01
2.42281250e+00 4.99750804e-01 5.00001069e-01 2.13007764e-04 4.99790737e-01 5.00221058e-01 4.99651891e-01 5.00347736e-01
2.42343750e+00 5.00076869e-01 5.00008806e-01 2.13559310e-04 4.99811258e-01 5.00235369e-01 4.99661421e-01 5.00366137e-01
2.42406250e+00 5.00122872e-01 4.99996237e-01 2.09678836e-04 4.99784229e-01 5.00194257e-01 4.99633017e-01 5.00335653e-01
2.42468750e+00 4.99762378e-01 5.00005776e-01 2.24136173e-04 4.99784570e-01 5.00226225e-01 4.99639871e-01 5.00367966e-01
2.42531250e+00 4.99920152e-01 5.00004925e-01 2.21896503e-04 4.99800108e-01 5.00217822e-01 4.99646710e-01 5.00365479e-01
2.42593750e+00 5.00071922e-01 4.99997223e-01 2.05872505e-04 4.99792843e-01 5.00192654e-01 4.99658085e-01 5.00310883e-01
2.42656250e+00 5.00213177e-01 5.00000816e-01 2.01110035e-04 4.99812056e-01 5.00197072e-01 4.99662936e-01 5.00342277e-01
2.42718750e+00 5.00294280e-01 4.99996149e-01 2.15981522e-04 4.99785122e-01 5.00207058e-01 4.99644024e-01 5.00356730e-01
2.42781250e+00 5.00147129e-01 5.00001260e-01 2.16607077e-04 4.99791324e-01 5.00212641e-01 4.99620661e-01 5.00341757e-01
2.42843750e+00 4.99828345e-01 4.99998604e-01 2.16888915e-04 4.99778386e-01 5.00213982e-01 4.99642139e-01 5.00348241e-01
2.42906250e+00 4.99737518e-01 5.00002247e-01 2.11152746e-04 4.99791339e-01 5.00207022e-01 4.99675324e-01 5.00344581e-01
2.42968750e+00 5.00309951e-01 5.00002669e-01 2.06420743e-04 4.99799223e-01 5.00208813e-01 4.99660537e-01 5.00315239e-01
2.43031250e+00 4.99901629e-01 4.99992350e-01 2.13797389e-04 4.99778620e-01 5.00200331e-01 4.99637894e-01 5.00317943e-01
2.43093750e+00 4.99889382e-01 5.00001737e-01 2.16511275e-04 4.99802198e-01 5.00209468e-01 4.99625539e-01 5.00350937e-01
2.43156250e+00 5.00314073e-01 5.00007179e-01 2.06767235e-04 4.99806575e-01 5.00212188e-01 4.99673064e-01 5.00370609e-01
2.43218750e+00 4.99860062e-01 4.99996689e-01 2.22184886e-04 4.99783708e-01 5.00206695e-01 4.99625863e-01 5.00353999e-01
2.43281250e+00 5.00088956e-01 4.99986256e-01 2.04408894e-04 4.99782922e-01 5.00180873e-01 4.99649755e-01 5.00337798e-01
2.43343750e+00 5.00073558e-01 4.99998454e-01 2.10802325e-04 4.99795848e-01 5.00198389e-01 4.99654819e-01 5.00354568e-01
2.43406250e+00 4.99990691e-01 5.00005324e-01 2.11723826e-04 4.99800888e-01 5.00202521e-01 4.99655572e-01 5.00356274e-01
2.43468750e+00 4.99886745e-01 5.00007173e-01 2.07511168e-04 4.99809394e-01 5.00208610e-01 4.99652495e-01 5.00348435e-01
2.43531250e+00 4.99866278e-01 5.00012425e-01 2.11120989e-04 4.99808469e-01 5.00217764e-01 4.99662570e-01 5.00359226e-01
2.43593750e+00 5.00114403e-01 4.99992318e-01 2.04634843e-04 4.99800091e-01 5.00187806e-01 4.99674939e-01 5.00356707e-01
2.43656250e+00 4.99962250e-01 4.99995945e-01 2.07689053e-04 4.99798869e-01 5.00198753e-01 4.99644708e-01 5.00344125e-01
2.43718750e+00 4.99980040e-01 5.00004203e-01 2.15990879e-04 4.99788579e-01 5.00215726e-01 4.99657645e-01 5.00375257e-01
2.43781250e+00 5.00034833e-01 4.99996009e-01 2.17308312e-04 4.99796194e-01 5.00211560e-01 4.99643902e-01 5.00351105e-01
2.43843750e+00 4.99749769e-01 5.00001212e-01 2.15528838e-04 4.99793711e-01 5.00212230e-01 4.99646329e-01 5.00368303e-01
2.43906250e+00 5.00032670e-01 4.99992665e-01 2.17460451e-04 4.99776141e-01 5.00205834e-01 4.99631699e-01 5.00349290e-01
2.43968750e+00 5.00294304e-01 4.99996713e-01 2.14825723e-04 4.99784325e-01 5.00202506e-01 4.99635801e-01 5.00354784e-01
2.44031250e+00 5.00181318e-01 5.00009111e-01 2.03296573e-04 4.99824635e-01 5.00206199e-01 4.99685302e-01 5.00328680e-01
2.44093750e+00 4.99658574e-01 5.00005692e-01 2.16138470e-04 4.99792437e-01 5.00223557e-01 4.99665516e-01 5.00360224e-01
2.44156250e+00 4.99798386e-01 4.99999767e-01 2.03628092e-04 4.99804034e-01 5.00187974e-01 4.99671376e-01 5.00345383e-01
2.44218750e+00 5.00281322e-01 4.99989372e-01 2.12624643e-04 4.99785296e-01 5.00202489e-01 4.99637282e-01 5.00336473e-01
2.44281250e+00 5.00336534e-01 4.99997847e-01 2.16100478e-04 4.99783089e-01 5.00211325e-01 4.99653419e-01 5.00344702e-01
2.44343750e+00 5.00193902e-01 5.00013377e-01 2.12836504e-04 4.99807657e-01 5.00218514e-01 4.99655813e-01 5.00355234e-01
2.44406250e+00 4.99837807e-01 4.99999918e-01 2.17145367e-04 4.99797577e-01 5.00212944e-01 4.99644893e-01 5.00353704e-01
2.44468750e+00 4.99694956e-01 4.99989452e-01 2.09961269e-04 4.99779106e-01 5.00190195e-01 4.99630830e-01 5.00313427e-01
2.44531250e+00 4.99898703e-01 5.00004447e-01 2.01033462e-04 4.99804974e-01 5.00211858e-01 4.99673428e-01 5.00332127e-01
2.44593750e+00 5.00339414e-01 5.00009283e-01 2.12630330e-04 4.99804509e-01 5.00219147e-01 4.99653596e-01 5.00347465e-01
2.44656250e+00 4.99864429e-01 5.00002318e-01 2.04551188e-04 4.99800263e-01 5.00207111e-01 4.99679350e-01 5.00352734e-01
2.44718750e+00 4.99918919e-01 4.99990418e-01 2.11755529e-04 4.99784602e-01 5.00211400e-01 4.99649125e-01 5.00335833e-01
2.44781250e+00 5.00071265e-01 5.00003849e-01 2.09234269e-04 4.99804597e-01 5.00205687e-01 4.99669473e-01 5.00331613e-01
2.44843750e+00 4.99733555e-01 5.00008005e-01 2.12726307e-04 4.99788632e-01 5.00234074e-01 4.99667375e-01 5.00355989e-01
2.44906250e+00 4.99836464e-01 4.99984893e-01 2.08432809e-04 4.99798025e-01 5.00182823e-01 4.99646086e-01 5.00333129e-01
2.44968750e+00 4.99949760e-01 4.99997903e-01 2.10733570e-04 4.99796606e-01 5.00209248e-01 4.99658225e-01 5.00341876e-01
2.45031250e+00 5.00022291e-01 5.00000872e-01 2.12692315e-04 4.99797410e-01 5.00206476e-01 4.99653757e-01 5.00356210e-01
2.45093750e+00 5.00042691e-01 5.00001801e-01 2.03042577e-04 4.99788055e-01 5.00206566e-01 4.99693524e-01 5.00332158e-01
2.45156250e+00 5.00041699e-01 5.00006125e-01 2.07208767e-04 4.99802775e-01 5.00209389e-01 4.99662918e-01 5.00339770e-01
2.45218750e+00 4.99954409e-01 4.99993448e-01 2.17761376e-04 4.99779095e-01 5.00206854e-01 4.99634746e-01 5.00349720e-01
2.45281250e+00 5.00057309e-01 4.99999051e-01 2.11339259e-04 4.99793081e-01 5.00204169e-01 4.99650112e-01 5.00351491e-01
2.45343750e+00 5.00461085e-01 4.99998086e-01 2.10269128e-04 4.99785218e-01 5.00211744e-01 4.99663942e-01 5.00333349e-01
2.45406250e+00 5.00381691e-01 5.00007573e-01 2.14251140e-04 4.99802349e-01 5.00211953e-01 4.99659770e-01 5.00356540e-01
2.45468750e+00 5.00072341e-01 5.00001273e-01 2.08149007e-04 4.99793780e-01 5.00204789e-01 4.99667580e-01 5.00331371e-01
2.45531250e+00 4.99864340e-01 4.99994938e-01 2.14835737e-04 4.99789135e-01 5.00207297e-01 4.99626012e-01 5.00350693e-01
2.45593750e+00 4.99754541e-01 4.99996695e-01 2.16920523e-04 4.99783054e-01 5.00214641e-01 4.99652901e-01 5.00361350e-01
2.45656250e+00 5.00079462e-01 4.99983227e-01 2.02927994e-04 4.99779273e-01 5.00185431e-01 4.99649001e-01 5.00332728e-01
2.45718750e+00 5.00177901e-01 5.00002622e-01 2.15888114e-04 4.99796131e-01 5.00210491e-01 4.99640882e-01 5.00347265e-01
2.45781250e+00 5.00274913e-01 5.00016410e-01 2.17347169e-04 4.99804060e-01 5.00239193e-01 4.99654696e-01 5.00376796e-01
2.45843750e+00 4.99821335e-01 5.00005152e-01 2.08426738e-04 4.99802472e-01 5.00203077e-01 4.99664629e-01 5.00350796e-01
2.45906250e+00 4.99590541e-01 4.99996925e-01 2.08456665e-04 4.99798933e-01 5.00198896e-01 4.99653706e-01 5.00330237e-01
2.45968750e+00 4.99993527e-01 4.99989133e-01 2.05474693e-04 4.99794340e-01 5.00182736e-01 4.99658776e-01 5.00327545e-01
2.46031250e+00 5.00068542e-01 4.99998429e-01 2.05263137e-04 4.99797815e-01 5.00192410e-01 4.99656453e-01 5.00343401e-01
2.46093750e+00 4.99861686e-01 5.00010096e-01 2.18402675e-04 4.99784502e-01 5.00230848e-01 4.99659296e-01 5.00342870e-01
2.46156250e+00 4.99859288e-01 5.00000405e-01 2.07279709e-04 4.99809391e-01 5.00197868e-01 4.99646417e-01 5.00328758e-01
2.46218750e+00 4.99880293e-01 4.99996269e-01 2.10723259e-04 4.99787294e-01 5.00200732e-01 4.99651988e-01 5.00347101e-01
2.46281250e+00 5.00142667e-01 4.99992875e-01 1.99883530e-04 4.99802026e-01 5.00192044e-01 4.99671286e-01 5.00318224e-01
2.46343750e+00 5.00045376e-01 4.99991748e-01 2.07355578e-04 4.99780829e-01 5.00198758e-01 4.99656706e-01 5.00322347e-01
2.46406250e+00 4.99976638e-01 5.00004321e-01 2.14188039e-04 4.99795848e-01 5.00214469e-01 4.99659049e-01 5.00361591e-01
2.46468750e+00 4.99578209e-01 4.99999688e-01 2.09008232e-04 4.99803695e-01 5.00212779e-01 4.99656680e-01 5.00335773e-01
2.46531250e+00 4.99619703e-01 5.00000335e-01 2.10694349e-04 4.99789613e-01 5.00212513e-01 4.99652189e-01 5.00345263e-01
2.46593750e+00 5.00629089e-01 4.99998514e-01 2.10963421e-04 4.99791784e-01 5.00207250e-01 4.99651147e-01 5.00343188e-01
2.46656250e+00 5.00303331e-01 4.99992930e-01 2.03956621e-04 4.99789858e-01 5.00195792e-01 4.99657061e-01 5.00326189e-01
2.46718750e+00 5.00063766e-01 5.00003341e-01 2.06154672e-04 4.99801304e-01 5.00204248e-01 4.99675226e-01 5.00345590e-01
2.46781250e+00 5.00095006e-01 5.00004066e-01 2.03217524e-04 4.99795498e-01 5.00205686e-01 4.99661309e-01 5.00349014e-01
2.46843750e+00 4.99755684e-01 4.99999863e-01 2.05748607e-04 4.99795344e-01 5.00199211e-01 4.99667499e-01 5.00347585e-01
2.46906250e+00 5.00283226e-01 5.00002409e-01 2.09605796e-04 4.99789247e-01 5.00206519e-01 4.99658208e-01 5.00345618e-01
2.46968750e+00 5.00488846e-01 4.99998647e-01 2.09709802e-04 4.99788440e-01 5.00203056e-01 4.99643847e-01 5.00337291e-01
2.47031250e+00 5.00005245e-01 5.00003697e-01 2.02675007e-04 4.99807141e-01 5.00198976e-01 4.99674377e-01 5.00358375e-01
2.47093750e+00 4.99803636e-01 5.00009886e-01 1.90528580e-04 4.99823705e-01 5.00196626e-01 4.99694890e-01 5.00330052e-01
2.47156250e+00 4.99823037e-01 4.99998271e-01 2.18111484e-04 4.99781769e-01 5.00216779e-01 4.99659337e-01 5.00377172e-01
2.47218750e+00 5.00144854e-01 4.99985840e-01 2.01838822e-04 4.99794011e-01 5.00186222e-01 4.99646846e-01 5.00317865e-01
2.47281250e+00 5.00132713e-01 4.99993656e-01 2.03801348e-04 4.99786319e-01 5.00190668e-01 4.99657093e-01 5.00322113e-01
2.47343750e+00 5.00049766e-01 5.00009910e-01 2.05022438e-04 4.99811821e-01 5.00217494e-01 4.99686503e-01 5.00347424e-01
2.47406250e+00 5.00054719e-01 5.00008740e-01 2.00158731e-04 4.99818752e-01 5.00205141e-01 4.99669554e-01 5.00338093e-01
2.47468750e+00 4.99509968e-01 5.00006496e-01 2.07717349e-04 4.99800487e-01 5.00210161e-01 4.99657944e-01 5.00342142e-01
2.47531250e+00 4.99896060e-01 4.99997332e-01 2.05740481e-04 4.99791910e-01 5.00203429e-01 4.99676635e-01 5.00338622e-01
2.47593750e+00 4.99837938e-01 4.99991055e-01 2.04244065e-04 4.99791184e-01 5.00193839e-01 4.99659259e-01 5.00305955e-01
2.47656250e+00 4.99997496e-01 5.00005897e-01 2.05501696e-04 4.99804293e-01 5.00208406e-01 4.99666830e-01 5.00351740e-01
2.47718750e+00 5.00305064e-01 5.00011870e-01 1.99660570e-04 4.99811657e-01 5.00204152e-01 4.99683485e-01 5.00346483e-01
2.47781250e+00 4.99924045e-01 5.00000560e-01 2.12222556e-04 4.99785528e-01 5.00209082e-01 4.99676118e-01 5.00339499e-01
2.47843750e+00 5.00086628e-01 4.99992860e-01 2.12442428e-04 4.99783164e-01 5.00190669e-01 4.99649867e-01 5.00347336e-01
2.47906250e+00 5.00019919e-01 4.99989858e-01 2.05336408e-04 4.99775888e-01 5.00191732e-01 4.99660112e-01 5.00313042e-01
2.47968750e+00 4.99969705e-01 4.99995226e-01 2.07539085e-04 4.99796746e-01 5.00198122e-01 4.99638278e-01 5.00335803e-01
2.48031250e+00 5.00278103e-01 5.00005236e-01 2.07238115e-04 4.99799084e-01 5.00210296e-01 4.99658728e-01 5.00320584e-01
2.48093750e+00 4.99715478e-01 5.00007673e-01 1.94754254e-04 4.99819265e-01 5.00200435e-01 4.99682495e-01 5.00314968e-01
2.48156250e+00 4.99997964e-01 4.99997180e-01 2.10479401e-04 4.99783405e-01 5.00202763e-01 4.99656184e-01 5.00338810e-01
2.48218750e+00 5.00240448e-01 4.99989870e-01 2.06215473e-04 4.99784116e-01 5.00191112e-01 4.99668171e-01 5.00315493e-01
2.48281250e+00 5.00142900e-01 5.00003079e-01 2.10561709e-04 4.99784309e-01 5.00211278e-01 4.99661190e-01 5.00340715e-01
2.48343750e+00 5.00078049e-01 5.00006248e-01 2.17470731e-04 4.99778060e-01 5.00221996e-01 4.99652161e-01 5.00362104e-01
2.48406250e+00 4.99983872e-01 5.00001179e-01 1.97869310e-04 4.99809576e-01 5.00195437e-01 4.99693132e-01 5.00347980e-01
2.48468750e+00 5.00122512e-01 4.99986444e-01 2.15654611e-04 4.99773220e-01 5.00194409e-01 4.99628911e-01 5.00329685e-01
2.48531250e+00 5.00042907e-01 4.99991566e-01 1.94750004e-04 4.99796558e-01 5.00189383e-01 4.99691006e-01 5.00323292e-01
2.48593750e+00 4.99991104e-01 5.00007000e-01 2.06369471e-04 4.99810603e-01 5.00210688e-01 4.99675110e-01 5.00349100e-01
2.48656250e+00 5.00067924e-01 5.00003722e-01 2.14205705e-04 4.99803627e-01 5.00209445e-01 4.99661202e-01 5.00353692e-01
2.48718750e+00 4.99669980e-01 5.00001597e-01 1.92034828e-04 4.99819923e-01 5.00195284e-01 4.99683978e-01 5.00320315e-01
2.48781250e+00 5.00197240e-01 4.99993126e-01 2.03676829e-04 4.99778240e-01 5.00202477e-01 4.99650052e-01 5.00324563e-01
2.48843750e+00 5.00069073e-01 4.99997713e-01 1.95599343e-04 4.99805946e-01 5.00193733e-01 4.99671160e-01 5.00305218e-01
2.48906250e+00 4.99981642e-01 5.00006338e-01 2.03965011e-04 4.99808564e-01 5.00205201e-01 4.99658855e-01 5.00354639e-01
2.48968750e+00 5.00039647e-01 5.00006748e-01 2.00361447e-04 4.99804352e-01 5.00206648e-01 4.99685807e-01 5.00326284e-01
2.49031250e+00 4.99571316e-01 4.99997387e-01 2.03294959e-04 4.99793060e-01 5.00200998e-01 4.99652198e-01 5.00314733e-01
2.49093750e+00 4.99846792e-01 4.99999028e-01 2.01633732e-04 4.99796704e-01 5.00193403e-01 4.99668474e-01 5.00331484e-01
2.49156250e+00 4.99942239e-01 5.00006716e-01 1.99103068e-04 4.99810370e-01 5.00198428e-01 4.99647320e-01 5.00324744e-01
2.49218750e+00 5.00148915e-01 5.00003928e-01 1.80726945e-04 4.99822440e-01 5.00177341e-01 4.99717670e-01 5.00304238e-01
2.49281250e+00 5.00129236e-01 4.99996747e-01 2.03802515e-04 4.99786054e-01 5.00208363e-01 4.99669365e-01 5.00340102e-01
2.49343750e+00 4.99821009e-01 5.00004636e-01 1.93307841e-04 4.99822659e-01 5.00196202e-01 4.99667365e-01 5.00313364e-01
2.49406250e+00 5.00084144e-01 4.99999486e-01 1.87578950e-04 4.99814647e-01 5.00183452e-01 4.99701216e-01 5.00310507e-01
2.49468750e+00 4.99949652e-01 4.99992037e-01 2.07869249e-04 4.99787978e-01 5.00199791e-01 4.99655078e-01 5.00339670e-01
2.49531250e+00 5.00195802e-01 5.00004807e-01 1.67881475e-04 4.99839849e-01 5.00169702e-01 4.99734995e-01 5.00275813e-01
2.49593750e+00 5.00013692e-01 4.99999354e-01 2.31039845e-04 4.99764620e-01 5.00242984e-01 4.99617738e-01 5.00369767e-01
2.49656250e+00 4.99713714e-01 5.00002440e-01 2.02417316e-04 4.99802917e-01 5.00206157e-01 4.99675499e-01 5.00334392e-01
2.49718750e+00 5.00227310e-01 4.99997040e-01 1.89645292e-04 4.99823623e-01 5.00184870e-01 4.99687688e-01 5.00305455e-01
2.49781250e+00 5.00226678e-01 4.99983786e-01 2.16628297e-04 4.99769020e-01 5.00206718e-01 4.99622767e-01 5.00329118e-01
2.49843750e+00 5.00036724e-01 4.99985498e-01 1.74073528e-04 4.99809904e-01 5.00150528e-01 4.99692147e-01 5.00267751e-01
2.49906250e+00 4.99139803e-01 4.99997388e-01 2.62315342e-04 4.99731819e-01 5.00248945e-01 4.99557067e-01 5.00421623e-01
2.49968750e+00 4.99074876e-01 4.99998792e-01 2.86783223e-04 4.99710385e-01 5.00268654e-01 4.99516755e-01 5.00463008e-01


==> figures/centerline_res400_ck2_t0p0010.dat <==
# Centerline density (y=0) for res=400, checkpoint=2, t=0.001000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
1.25000000e-03 5.01456203e+00 4.98923755e+00 2.96772080e-01 4.66053303e+00 5.32422130e+00 4.51528050e+00 5.46020566e+00
3.75000000e-03 5.01370231e+00 4.98931244e+00 2.96782717e-01 4.66000613e+00 5.32543529e+00 4.51697319e+00 5.46177250e+00
6.25000000e-03 5.01475076e+00 4.98927200e+00 2.96657273e-01 4.65709554e+00 5.32333737e+00 4.51348819e+00 5.46003657e+00
8.75000000e-03 5.01594320e+00 4.98935588e+00 2.96865581e-01 4.66032994e+00 5.32594487e+00 4.51544612e+00 5.46017234e+00
1.12500000e-02 5.01612643e+00 4.98935030e+00 2.96771182e-01 4.65799532e+00 5.32448826e+00 4.51585598e+00 5.45896670e+00
1.37500000e-02 5.01540621e+00 4.98932581e+00 2.96739382e-01 4.66019145e+00 5.32507580e+00 4.51535096e+00 5.46004645e+00
1.62500000e-02 5.01191378e+00 4.98915456e+00 2.96626073e-01 4.65964222e+00 5.32497709e+00 4.51469595e+00 5.46163038e+00
1.87500000e-02 5.01327410e+00 4.98944661e+00 2.96620950e-01 4.66014774e+00 5.32369889e+00 4.51416449e+00 5.45964346e+00
2.12500000e-02 5.01383935e+00 4.98930148e+00 2.96712692e-01 4.66035701e+00 5.32340079e+00 4.51499131e+00 5.45958772e+00
2.37500000e-02 5.01378162e+00 4.98926167e+00 2.96608739e-01 4.65734382e+00 5.32311257e+00 4.51620443e+00 5.45724617e+00
2.62500000e-02 5.01217514e+00 4.98933798e+00 2.96649386e-01 4.65809861e+00 5.32272651e+00 4.51371001e+00 5.45986457e+00
2.87500000e-02 5.01319912e+00 4.98933478e+00 2.96726172e-01 4.65963972e+00 5.32413113e+00 4.51617516e+00 5.45997024e+00
3.12500000e-02 5.01285282e+00 4.98930140e+00 2.96680499e-01 4.65608086e+00 5.32351131e+00 4.51657125e+00 5.46158322e+00
3.37500000e-02 5.01258288e+00 4.98949085e+00 2.96470196e-01 4.66012098e+00 5.32408000e+00 4.51548908e+00 5.45622089e+00
3.62500000e-02 5.01302155e+00 4.98911012e+00 2.96392371e-01 4.66036389e+00 5.32431364e+00 4.51818331e+00 5.45751360e+00
3.87500000e-02 5.01353444e+00 4.98944120e+00 2.96358195e-01 4.65741914e+00 5.31837254e+00 4.51647368e+00 5.45546483e+00
4.12500000e-02 5.01442991e+00 4.98946680e+00 2.96251961e-01 4.66074407e+00 5.32345001e+00 4.51547419e+00 5.45632942e+00
4.37500000e-02 5.01313193e+00 4.98922012e+00 2.96180089e-01 4.65814763e+00 5.32419301e+00 4.51718045e+00 5.45560590e+00
4.62500000e-02 5.01294352e+00 4.98943587e+00 2.96010237e-01 4.66035385e+00 5.32347148e+00 4.51744214e+00 5.45548515e+00
4.87500000e-02 5.01091863e+00 4.98951136e+00 2.96131674e-01 4.66348030e+00 5.32235184e+00 4.51533088e+00 5.45881646e+00
5.12500000e-02 5.01084201e+00 4.98922253e+00 2.96050043e-01 4.65849515e+00 5.31995397e+00 4.51662390e+00 5.45712820e+00
5.37500000e-02 5.01045815e+00 4.98953308e+00 2.95793310e-01 4.66053882e+00 5.32039259e+00 4.51785414e+00 5.45840861e+00
5.62500000e-02 5.01149039e+00 4.98940633e+00 2.95672594e-01 4.65980034e+00 5.32240020e+00 4.51705302e+00 5.45563999e+00
5.87500000e-02 5.01089377e+00 4.98927933e+00 2.95738325e-01 4.65869702e+00 5.32007341e+00 4.51764973e+00 5.45436876e+00
6.12500000e-02 5.01267943e+00 4.98960591e+00 2.95405713e-01 4.66149168e+00 5.32228531e+00 4.51844344e+00 5.45504297e+00
6.37500000e-02 5.01164281e+00 4.98931464e+00 2.95358663e-01 4.66169625e+00 5.32415511e+00 4.51787709e+00 5.45387164e+00
6.62500000e-02 5.01201770e+00 4.98950879e+00 2.94918888e-01 4.66016687e+00 5.31926704e+00 4.52192165e+00 5.45791437e+00
6.87500000e-02 5.00937555e+00 4.98946756e+00 2.94935299e-01 4.66315867e+00 5.32374933e+00 4.51954142e+00 5.45353042e+00
7.12500000e-02 5.00867969e+00 4.98914910e+00 2.94868305e-01 4.66123131e+00 5.32274605e+00 4.51810155e+00 5.45533647e+00
7.37500000e-02 5.01012962e+00 4.98955141e+00 2.94481178e-01 4.66237403e+00 5.32181028e+00 4.52472213e+00 5.45168140e+00
7.62500000e-02 5.00901696e+00 4.98965809e+00 2.94359731e-01 4.66444232e+00 5.32256069e+00 4.52221402e+00 5.45378064e+00
7.87500000e-02 5.00964299e+00 4.98921297e+00 2.94484198e-01 4.66132852e+00 5.31844129e+00 4.51876768e+00 5.45312338e+00
8.12500000e-02 5.00785813e+00 4.98938648e+00 2.93983673e-01 4.66247970e+00 5.31842303e+00 4.52224671e+00 5.45379151e+00
8.37500000e-02 5.00774494e+00 4.98927473e+00 2.93609420e-01 4.66519979e+00 5.31907081e+00 4.52209484e+00 5.45122772e+00
8.62500000e-02 5.00741555e+00 4.98904267e+00 2.93387488e-01 4.66104677e+00 5.32054466e+00 4.52727219e+00 5.45293921e+00
8.87500000e-02 5.00689679e+00 4.98946203e+00 2.92706832e-01 4.66503014e+00 5.31556553e+00 4.52772147e+00 5.45035037e+00
9.12500000e-02 5.00771821e+00 4.98941370e+00 2.92471371e-01 4.66508726e+00 5.31961339e+00 4.52683410e+00 5.44843380e+00
9.37500000e-02 5.00537315e+00 4.98938163e+00 2.92056289e-01 4.66588816e+00 5.31983099e+00 4.52323880e+00 5.44764920e+00
9.62500000e-02 5.00564039e+00 4.98956972e+00 2.91349960e-01 4.66497688e+00 5.31765621e+00 4.53012625e+00 5.44934597e+00
9.87500000e-02 5.00624337e+00 4.98924630e+00 2.91434410e-01 4.66386130e+00 5.31933146e+00 4.52767441e+00 5.44999114e+00
1.01250000e-01 5.00645668e+00 4.98919616e+00 2.90851177e-01 4.66433619e+00 5.31994446e+00 4.52300192e+00 5.44574279e+00
1.03750000e-01 5.00614539e+00 4.98969871e+00 2.90085129e-01 4.66648178e+00 5.31664609e+00 4.52671210e+00 5.44735464e+00
1.06250000e-01 5.00604873e+00 4.98946588e+00 2.89371150e-01 4.66549037e+00 5.31660714e+00 4.53040976e+00 5.44522957e+00
1.08750000e-01 5.00617850e+00 4.98950169e+00 2.88760992e-01 4.66408873e+00 5.31573275e+00 4.53331970e+00 5.44270763e+00
1.11250000e-01 5.00588710e+00 4.98998742e+00 2.87868912e-01 4.67061188e+00 5.31941026e+00 4.53296925e+00 5.44272576e+00
1.13750000e-01 5.00485587e+00 4.98966072e+00 2.87407861e-01 4.67085556e+00 5.31630034e+00 4.53476460e+00 5.44607249e+00
1.16250000e-01 5.00451787e+00 4.98956699e+00 2.86762328e-01 4.66687357e+00 5.31558371e+00 4.53788410e+00 5.44355894e+00
1.18750000e-01 5.00552404e+00 4.98977529e+00 2.86387956e-01 4.66826602e+00 5.31284699e+00 4.53824315e+00 5.44250940e+00
1.21250000e-01 5.00580797e+00 4.98968055e+00 2.85390650e-01 4.67147523e+00 5.31226505e+00 4.54122396e+00 5.44138605e+00
1.23750000e-01 5.00464862e+00 4.99009278e+00 2.84663070e-01 4.66830749e+00 5.31442542e+00 4.53959794e+00 5.43957979e+00
1.26250000e-01 5.00643986e+00 4.99013375e+00 2.84027413e-01 4.67267669e+00 5.31456135e+00 4.54093730e+00 5.43863213e+00
1.28750000e-01 5.00636424e+00 4.98966071e+00 2.83190331e-01 4.66939522e+00 5.31330981e+00 4.54405447e+00 5.43849577e+00
1.31250000e-01 5.00591366e+00 4.99034706e+00 2.82244320e-01 4.67272267e+00 5.31186004e+00 4.54290923e+00 5.43689049e+00
1.33750000e-01 5.00581611e+00 4.99018968e+00 2.82002375e-01 4.67227664e+00 5.31193574e+00 4.54396819e+00 5.43440623e+00
1.36250000e-01 5.00598022e+00 4.98981075e+00 2.80762839e-01 4.67502519e+00 5.31083525e+00 4.54591848e+00 5.43324570e+00
1.38750000e-01 5.00752865e+00 4.99039787e+00 2.80133386e-01 4.67517198e+00 5.31110255e+00 4.54873251e+00 5.43341117e+00
1.41250000e-01 5.00758972e+00 4.99009842e+00 2.79464098e-01 4.67584673e+00 5.30890361e+00 4.55104102e+00 5.43159861e+00
1.43750000e-01 5.00734461e+00 4.99022168e+00 2.78927442e-01 4.67482363e+00 5.30909746e+00 4.55327794e+00 5.43246230e+00
1.46250000e-01 5.00738073e+00 4.99064515e+00 2.78056175e-01 4.67679108e+00 5.30657808e+00 4.54982975e+00 5.43154528e+00
1.48750000e-01 5.00799160e+00 4.99025906e+00 2.77295721e-01 4.67871007e+00 5.30368775e+00 4.55403531e+00 5.43146026e+00
1.51250000e-01 5.00755378e+00 4.99047585e+00 2.76631355e-01 4.67849070e+00 5.30870885e+00 4.55604410e+00 5.43048409e+00
1.53750000e-01 5.00829803e+00 4.99108156e+00 2.75772234e-01 4.68126500e+00 5.30520975e+00 4.55855112e+00 5.42867192e+00
1.56250000e-01 5.00680496e+00 4.99067130e+00 2.75264364e-01 4.68260456e+00 5.30662452e+00 4.55849813e+00 5.42840025e+00
1.58750000e-01 5.00734443e+00 4.99071678e+00 2.74449465e-01 4.68117574e+00 5.30620151e+00 4.55683712e+00 5.42759169e+00
1.61250000e-01 5.00811454e+00 4.99116483e+00 2.74335607e-01 4.68285243e+00 5.30468285e+00 4.56019954e+00 5.42350392e+00
1.63750000e-01 5.01012363e+00 4.99069038e+00 2.73106966e-01 4.68292645e+00 5.30220749e+00 4.56054994e+00 5.42623630e+00
1.66250000e-01 5.00961168e+00 4.99080146e+00 2.72196640e-01 4.68189074e+00 5.30432017e+00 4.56094712e+00 5.42069636e+00
1.68750000e-01 5.01075723e+00 4.99127868e+00 2.72163958e-01 4.68394881e+00 5.30309047e+00 4.55947939e+00 5.41926835e+00
1.71250000e-01 5.00946862e+00 4.99095837e+00 2.71558728e-01 4.68396325e+00 5.30221446e+00 4.56668398e+00 5.42434961e+00
1.73750000e-01 5.00889978e+00 4.99148038e+00 2.70790868e-01 4.68334093e+00 5.30366851e+00 4.56493623e+00 5.41813731e+00
1.76250000e-01 5.00918240e+00 4.99150420e+00 2.70258041e-01 4.68815417e+00 5.30321883e+00 4.56833192e+00 5.41976487e+00
1.78750000e-01 5.01175530e+00 4.99118708e+00 2.69469635e-01 4.68866140e+00 5.29925918e+00 4.56658381e+00 5.42049778e+00
1.81250000e-01 5.01130644e+00 4.99139381e+00 2.68965420e-01 4.69013866e+00 5.30346602e+00 4.56218747e+00 5.41710326e+00
1.83750000e-01 5.00988155e+00 4.99139310e+00 2.68547383e-01 4.68906851e+00 5.30299817e+00 4.56871596e+00 5.41924790e+00
1.86250000e-01 5.00900179e+00 4.99138277e+00 2.67720851e-01 4.68892536e+00 5.30231437e+00 4.57051516e+00 5.41715202e+00
1.88750000e-01 5.00893425e+00 4.99166829e+00 2.67308652e-01 4.69144121e+00 5.29926748e+00 4.57431138e+00 5.41158189e+00
1.91250000e-01 5.00932352e+00 4.99193309e+00 2.66549958e-01 4.69475064e+00 5.29944616e+00 4.56580344e+00 5.41142773e+00
1.93750000e-01 5.00818617e+00 4.99176762e+00 2.66081320e-01 4.69339424e+00 5.29635570e+00 4.56889425e+00 5.41379865e+00
1.96250000e-01 5.01166440e+00 4.99202132e+00 2.65509427e-01 4.69178169e+00 5.30139313e+00 4.57392125e+00 5.41111717e+00
1.98750000e-01 5.01374645e+00 4.99194694e+00 2.64875249e-01 4.69688363e+00 5.29782509e+00 4.57856430e+00 5.40926400e+00
2.01250000e-01 5.01446357e+00 4.99226517e+00 2.64259344e-01 4.69503784e+00 5.29828322e+00 4.57498558e+00 5.40714594e+00
2.03750000e-01 5.01216502e+00 4.99238047e+00 2.63829579e-01 4.69502147e+00 5.29682530e+00 4.57872724e+00 5.41083651e+00
2.06250000e-01 5.01130481e+00 4.99207772e+00 2.63079870e-01 4.69686887e+00 5.29806297e+00 4.57854577e+00 5.40730083e+00
2.08750000e-01 5.01244850e+00 4.99232530e+00 2.62746686e-01 4.69815172e+00 5.29748686e+00 4.57815555e+00 5.40711957e+00
2.11250000e-01 5.01244377e+00 4.99253148e+00 2.62230408e-01 4.69768160e+00 5.29617519e+00 4.57859961e+00 5.40715688e+00
2.13750000e-01 5.01179394e+00 4.99258449e+00 2.61696512e-01 4.69644543e+00 5.29920896e+00 4.57903189e+00 5.40993218e+00
2.16250000e-01 5.01318305e+00 4.99274958e+00 2.61229188e-01 4.69843264e+00 5.29630194e+00 4.58357729e+00 5.40687933e+00
2.18750000e-01 5.01172452e+00 4.99268907e+00 2.60762098e-01 4.69969267e+00 5.29566747e+00 4.57951133e+00 5.40104621e+00
2.21250000e-01 5.01142774e+00 4.99256933e+00 2.60325878e-01 4.69792289e+00 5.29706589e+00 4.58158017e+00 5.40076322e+00
2.23750000e-01 5.01228889e+00 4.99305201e+00 2.59733664e-01 4.70103209e+00 5.29516105e+00 4.58312209e+00 5.40345296e+00
2.26250000e-01 5.01271508e+00 4.99292109e+00 2.59383856e-01 4.69972268e+00 5.29589466e+00 4.58453596e+00 5.40248791e+00
2.28750000e-01 5.01353300e+00 4.99293472e+00 2.58616500e-01 4.70174955e+00 5.29585363e+00 4.58180583e+00 5.40133212e+00
2.31250000e-01 5.01317944e+00 4.99304610e+00 2.58689474e-01 4.70349241e+00 5.29429347e+00 4.58496730e+00 5.40057818e+00
2.33750000e-01 5.01312333e+00 4.99317339e+00 2.58010969e-01 4.70178167e+00 5.29464896e+00 4.58841749e+00 5.39991017e+00
2.36250000e-01 5.01515177e+00 4.99336173e+00 2.57588329e-01 4.70467901e+00 5.29577907e+00 4.58500731e+00 5.39898388e+00
2.38750000e-01 5.01486619e+00 4.99347809e+00 2.57169464e-01 4.70515446e+00 5.29657200e+00 4.58927140e+00 5.40140493e+00
2.41250000e-01 5.01328728e+00 4.99333454e+00 2.56833615e-01 4.70329707e+00 5.29073366e+00 4.59537819e+00 5.39724965e+00
2.43750000e-01 5.01413732e+00 4.99349901e+00 2.56160809e-01 4.70714079e+00 5.29261424e+00 4.59754446e+00 5.39654611e+00
2.46250000e-01 5.01205632e+00 4.99358530e+00 2.55834920e-01 4.70654124e+00 5.29308349e+00 4.59226374e+00 5.39794078e+00
2.48750000e-01 5.01486412e+00 4.99380329e+00 2.55431776e-01 4.70795117e+00 5.29390882e+00 4.58959475e+00 5.39570006e+00
2.51250000e-01 5.01271350e+00 4.99417639e+00 2.54768722e-01 4.70707530e+00 5.28984361e+00 4.59666562e+00 5.39334586e+00
2.53750000e-01 5.01387350e+00 4.99399773e+00 2.54350886e-01 4.70600784e+00 5.29096435e+00 4.58940668e+00 5.39467905e+00
2.56250000e-01 5.01421699e+00 4.99347943e+00 2.53877397e-01 4.70130488e+00 5.29140697e+00 4.59537199e+00 5.39352377e+00
2.58750000e-01 5.01556436e+00 4.99398236e+00 2.53316474e-01 4.70928333e+00 5.28568245e+00 4.59747057e+00 5.39248438e+00
2.61250000e-01 5.01346029e+00 4.99396609e+00 2.53060587e-01 4.71181574e+00 5.29181923e+00 4.60116364e+00 5.39486108e+00
2.63750000e-01 5.01548340e+00 4.99385158e+00 2.52467038e-01 4.70854218e+00 5.28989256e+00 4.59812719e+00 5.39234087e+00
2.66250000e-01 5.01431979e+00 4.99410357e+00 2.52198359e-01 4.70950845e+00 5.28803572e+00 4.59683484e+00 5.39241317e+00
2.68750000e-01 5.01567216e+00 4.99388929e+00 2.51377241e-01 4.70963889e+00 5.28953110e+00 4.60387273e+00 5.39093262e+00
2.71250000e-01 5.01598666e+00 4.99404731e+00 2.50928569e-01 4.71221317e+00 5.29013606e+00 4.60694187e+00 5.38820985e+00
2.73750000e-01 5.01522209e+00 4.99441467e+00 2.50732552e-01 4.71117355e+00 5.28673858e+00 4.60409390e+00 5.38978368e+00
2.76250000e-01 5.01586858e+00 4.99438823e+00 2.50179184e-01 4.71349867e+00 5.29015688e+00 4.60005747e+00 5.38943870e+00
2.78750000e-01 5.01481191e+00 4.99439902e+00 2.49698523e-01 4.71170538e+00 5.28883990e+00 4.60021235e+00 5.38874788e+00
2.81250000e-01 5.01455741e+00 4.99479719e+00 2.49285976e-01 4.71345701e+00 5.28799436e+00 4.60473219e+00 5.38935998e+00
2.83750000e-01 5.01492626e+00 4.99464965e+00 2.48534214e-01 4.71535056e+00 5.29103605e+00 4.60068548e+00 5.38617965e+00
2.86250000e-01 5.01623562e+00 4.99419241e+00 2.48258114e-01 4.71209010e+00 5.28606910e+00 4.60418267e+00 5.38362703e+00
2.88750000e-01 5.01578012e+00 4.99461965e+00 2.47882043e-01 4.71307198e+00 5.28359345e+00 4.59907018e+00 5.38540039e+00
2.91250000e-01 5.01633106e+00 4.99450122e+00 2.47055454e-01 4.71613817e+00 5.28667418e+00 4.60212038e+00 5.38038684e+00
2.93750000e-01 5.01558671e+00 4.99429875e+00 2.46360880e-01 4.71748160e+00 5.28321916e+00 4.60812379e+00 5.37831127e+00
2.96250000e-01 5.01836537e+00 4.99472783e+00 2.46099863e-01 4.71679276e+00 5.28376705e+00 4.60704397e+00 5.38311334e+00
2.98750000e-01 5.01704662e+00 4.99451690e+00 2.45675698e-01 4.71692308e+00 5.28470089e+00 4.60937421e+00 5.37934986e+00
3.01250000e-01 5.01478713e+00 4.99428895e+00 2.44650698e-01 4.71936260e+00 5.28188530e+00 4.61102342e+00 5.37912235e+00
3.03750000e-01 5.01565058e+00 4.99511608e+00 2.44765178e-01 4.72104757e+00 5.28147932e+00 4.60732920e+00 5.37897787e+00
3.06250000e-01 5.01858396e+00 4.99482291e+00 2.43856656e-01 4.71834538e+00 5.28342470e+00 4.61294205e+00 5.37842791e+00
3.08750000e-01 5.01751576e+00 4.99445039e+00 2.43172391e-01 4.71746099e+00 5.28048862e+00 4.61332704e+00 5.37853736e+00
3.11250000e-01 5.01783277e+00 4.99433602e+00 2.43157188e-01 4.72005860e+00 5.27879101e+00 4.61022211e+00 5.38034456e+00
3.13750000e-01 5.01996638e+00 4.99437487e+00 2.42250119e-01 4.72198963e+00 5.28292711e+00 4.61650542e+00 5.37470615e+00
3.16250000e-01 5.01612404e+00 4.99465477e+00 2.41555387e-01 4.72088336e+00 5.27974955e+00 4.61436684e+00 5.37509771e+00
3.18750000e-01 5.01779649e+00 4.99445700e+00 2.41262744e-01 4.71929262e+00 5.27610365e+00 4.61509979e+00 5.37534608e+00
3.21250000e-01 5.01868529e+00 4.99408445e+00 2.40790740e-01 4.72332672e+00 5.27761190e+00 4.61263445e+00 5.37164538e+00
3.23750000e-01 5.02037155e+00 4.99480641e+00 2.39557529e-01 4.72450989e+00 5.27510946e+00 4.61710298e+00 5.37231428e+00
3.26250000e-01 5.02138312e+00 4.99507034e+00 2.39227436e-01 4.72356393e+00 5.27681912e+00 4.61728319e+00 5.37266026e+00
3.28750000e-01 5.01787228e+00 4.99412344e+00 2.38872497e-01 4.72224269e+00 5.27558579e+00 4.61885191e+00 5.36865097e+00
3.31250000e-01 5.01702858e+00 4.99456093e+00 2.37762334e-01 4.72529825e+00 5.27581479e+00 4.62472061e+00 5.36729158e+00
3.33750000e-01 5.01999299e+00 4.99522904e+00 2.37438734e-01 4.72437153e+00 5.27534400e+00 4.62198566e+00 5.36480563e+00
3.36250000e-01 5.01735223e+00 4.99482618e+00 2.36953483e-01 4.72497076e+00 5.27541356e+00 4.62351118e+00 5.36808753e+00
3.38750000e-01 5.02105945e+00 4.99475218e+00 2.36615859e-01 4.72415680e+00 5.27457437e+00 4.62349061e+00 5.36672864e+00
3.41250000e-01 5.02079356e+00 4.99502670e+00 2.35997091e-01 4.72541267e+00 5.27390098e+00 4.62815549e+00 5.36613648e+00
3.43750000e-01 5.02329221e+00 4.99480551e+00 2.35347132e-01 4.72895265e+00 5.27439438e+00 4.62157249e+00 5.36432835e+00
3.46250000e-01 5.02191773e+00 4.99505065e+00 2.35216064e-01 4.72792975e+00 5.27095815e+00 4.62829333e+00 5.36107241e+00
3.48750000e-01 5.02123188e+00 4.99511121e+00 2.34264894e-01 4.72721930e+00 5.27077302e+00 4.62649932e+00 5.36195900e+00
3.51250000e-01 5.01957975e+00 4.99540311e+00 2.33615284e-01 4.73081252e+00 5.27311406e+00 4.63029265e+00 5.36056816e+00
3.53750000e-01 5.01853658e+00 4.99566203e+00 2.33587045e-01 4.73260892e+00 5.27531759e+00 4.62565992e+00 5.35944847e+00
3.56250000e-01 5.02035878e+00 4.99546178e+00 2.32928696e-01 4.72862825e+00 5.27022487e+00 4.63199581e+00 5.36237423e+00
3.58750000e-01 5.02060014e+00 4.99600090e+00 2.32119864e-01 4.73145646e+00 5.26986212e+00 4.62971916e+00 5.35393850e+00
3.61250000e-01 5.02027530e+00 4.99676331e+00 2.31875120e-01 4.73245295e+00 5.26987799e+00 4.62972321e+00 5.36329856e+00
3.63750000e-01 5.02129239e+00 4.99593184e+00 2.31897049e-01 4.73114858e+00 5.26883531e+00 4.63321394e+00 5.36322320e+00
3.66250000e-01 5.02551178e+00 4.99638309e+00 2.31136984e-01 4.73019010e+00 5.27064973e+00 4.63292749e+00 5.35881905e+00
3.68750000e-01 5.02243552e+00 4.99741388e+00 2.30614535e-01 4.73651747e+00 5.27122702e+00 4.63779374e+00 5.35945174e+00
3.71250000e-01 5.02591829e+00 4.99699442e+00 2.30526211e-01 4.73461175e+00 5.27148435e+00 4.63644105e+00 5.35831383e+00
3.73750000e-01 5.02562840e+00 4.99714186e+00 2.29896724e-01 4.73601467e+00 5.27065838e+00 4.63467569e+00 5.35600588e+00
3.76250000e-01 5.02329900e+00 4.99791661e+00 2.29311008e-01 4.73669359e+00 5.26756071e+00 4.63649133e+00 5.35704851e+00
3.78750000e-01 5.02468363e+00 4.99788770e+00 2.29272468e-01 4.73743228e+00 5.26920651e+00 4.63967163e+00 5.35464744e+00
3.81250000e-01 5.02486609e+00 4.99807010e+00 2.29024556e-01 4.73493287e+00 5.27052582e+00 4.63846825e+00 5.35426825e+00
3.83750000e-01 5.03057581e+00 4.99866013e+00 2.28072591e-01 4.73787664e+00 5.26852226e+00 4.64310415e+00 5.35747169e+00
3.86250000e-01 5.02877707e+00 4.99901227e+00 2.28030438e-01 4.73880619e+00 5.26972209e+00 4.63793978e+00 5.35597276e+00
3.88750000e-01 5.03220714e+00 4.99922519e+00 2.28126645e-01 4.73753285e+00 5.26908772e+00 4.64189294e+00 5.35880164e+00
3.91250000e-01 5.02906380e+00 4.99961461e+00 2.27117834e-01 4.74108379e+00 5.26536773e+00 4.64448940e+00 5.35390650e+00
3.93750000e-01 5.02812176e+00 5.00028799e+00 2.27079383e-01 4.74071003e+00 5.26975935e+00 4.64139473e+00 5.35129552e+00
3.96250000e-01 5.03086235e+00 5.00029274e+00 2.27254485e-01 4.74198301e+00 5.27306240e+00 4.64313899e+00 5.35844059e+00
3.98750000e-01 5.02898617e+00 5.00074732e+00 2.26491576e-01 4.74266332e+00 5.26733570e+00 4.64668564e+00 5.35525642e+00
4.01250000e-01 5.03023533e+00 5.00142769e+00 2.26081290e-01 4.74496387e+00 5.27016352e+00 4.64634671e+00 5.35443332e+00
4.03750000e-01 5.03085128e+00 5.00194189e+00 2.25754676e-01 4.73940022e+00 5.27092425e+00 4.64637020e+00 5.35431718e+00
4.06250000e-01 5.03454404e+00 5.00221595e+00 2.25363707e-01 4.74064882e+00 5.26851842e+00 4.64823971e+00 5.35430195e+00
4.08750000e-01 5.03276202e+00 5.00276836e+00 2.25232502e-01 4.74698458e+00 5.27188632e+00 4.65233394e+00 5.35504350e+00
4.11250000e-01 5.03406652e+00 5.00305765e+00 2.24687617e-01 4.74482780e+00 5.26828306e+00 4.65176463e+00 5.34958147e+00
4.13750000e-01 5.03409122e+00 5.00357414e+00 2.24592515e-01 4.74644864e+00 5.26859771e+00 4.65651630e+00 5.35204710e+00
4.16250000e-01 5.03782437e+00 5.00413588e+00 2.24110469e-01 4.74835307e+00 5.27155253e+00 4.65098765e+00 5.35615886e+00
4.18750000e-01 5.03537055e+00 5.00453281e+00 2.23837086e-01 4.74702606e+00 5.27100295e+00 4.64924520e+00 5.35453501e+00
4.21250000e-01 5.03372740e+00 5.00486220e+00 2.24221151e-01 4.74651430e+00 5.27173284e+00 4.65524104e+00 5.34959400e+00
4.23750000e-01 5.03459340e+00 5.00551786e+00 2.23427030e-01 4.74868966e+00 5.27147167e+00 4.65751551e+00 5.35285124e+00
4.26250000e-01 5.03405214e+00 5.00613479e+00 2.23139897e-01 4.75111250e+00 5.27134616e+00 4.65504445e+00 5.35497889e+00
4.28750000e-01 5.03542403e+00 5.00671513e+00 2.23202505e-01 4.75106135e+00 5.27255880e+00 4.65119493e+00 5.35363185e+00
4.31250000e-01 5.03868190e+00 5.00702006e+00 2.22743737e-01 4.74971543e+00 5.27548915e+00 4.65472301e+00 5.35129786e+00
4.33750000e-01 5.03934380e+00 5.00777050e+00 2.22780049e-01 4.75228928e+00 5.27146961e+00 4.65880436e+00 5.35607211e+00
4.36250000e-01 5.04317040e+00 5.00855468e+00 2.22508679e-01 4.75225033e+00 5.27347054e+00 4.65981687e+00 5.35576054e+00
4.38750000e-01 5.04151155e+00 5.00906201e+00 2.22385996e-01 4.75452988e+00 5.27419500e+00 4.66209519e+00 5.35553539e+00
4.41250000e-01 5.04006817e+00 5.00969784e+00 2.22550211e-01 4.75381632e+00 5.27257586e+00 4.65832335e+00 5.35348657e+00
4.43750000e-01 5.04210988e+00 5.01014975e+00 2.21635190e-01 4.75235935e+00 5.27279831e+00 4.66040272e+00 5.35352799e+00
4.46250000e-01 5.04590761e+00 5.01091143e+00 2.21643383e-01 4.75534086e+00 5.27458522e+00 4.66523207e+00 5.35742592e+00
4.48750000e-01 5.04765845e+00 5.01140671e+00 2.22058167e-01 4.75685946e+00 5.27626728e+00 4.66105343e+00 5.35915564e+00
4.51250000e-01 5.05096620e+00 5.01190068e+00 2.21293939e-01 4.75505254e+00 5.27604185e+00 4.66415319e+00 5.35570474e+00
4.53750000e-01 5.04784452e+00 5.01286381e+00 2.21424819e-01 4.76156199e+00 5.27791293e+00 4.66555218e+00 5.35699067e+00
4.56250000e-01 5.04640275e+00 5.01366851e+00 2.20622887e-01 4.75856106e+00 5.27683095e+00 4.67104841e+00 5.35747291e+00
4.58750000e-01 5.04479332e+00 5.01435881e+00 2.20132255e-01 4.76015203e+00 5.27756570e+00 4.66906346e+00 5.35518371e+00
4.61250000e-01 5.04292089e+00 5.01543552e+00 2.20761229e-01 4.75994443e+00 5.27905523e+00 4.66829679e+00 5.36072624e+00
4.63750000e-01 5.04795952e+00 5.01577350e+00 2.19814524e-01 4.76367361e+00 5.27802685e+00 4.67109300e+00 5.35959492e+00
4.66250000e-01 5.05073772e+00 5.01704867e+00 2.19788413e-01 4.76400480e+00 5.27747928e+00 4.67335494e+00 5.35764928e+00
4.68750000e-01 5.05544595e+00 5.01841268e+00 2.19635814e-01 4.76432519e+00 5.28288727e+00 4.67623766e+00 5.35844413e+00
4.71250000e-01 5.05074586e+00 5.01864398e+00 2.18873245e-01 4.76574426e+00 5.27763466e+00 4.67399704e+00 5.35899517e+00
4.73750000e-01 5.05196563e+00 5.01934941e+00 2.18523910e-01 4.76815983e+00 5.28040500e+00 4.67838391e+00 5.35956041e+00
4.76250000e-01 5.05552946e+00 5.02084994e+00 2.18203715e-01 4.76856058e+00 5.27995747e+00 4.68126242e+00 5.35807777e+00
4.78750000e-01 5.05590061e+00 5.02266882e+00 2.18317912e-01 4.77155038e+00 5.28307419e+00 4.67653258e+00 5.35891098e+00
4.81250000e-01 5.05819779e+00 5.02309254e+00 2.17976761e-01 4.77175263e+00 5.27860760e+00 4.67808419e+00 5.36237006e+00
4.83750000e-01 5.05880840e+00 5.02412952e+00 2.17184402e-01 4.77563163e+00 5.28229823e+00 4.68445302e+00 5.35866247e+00
4.86250000e-01 5.06537225e+00 5.02585448e+00 2.17360972e-01 4.77655240e+00 5.28571014e+00 4.68365989e+00 5.36381652e+00
4.88750000e-01 5.06376158e+00 5.02702120e+00 2.17154169e-01 4.77486852e+00 5.28593511e+00 4.68378569e+00 5.36366436e+00
4.91250000e-01 5.06182876e+00 5.02732280e+00 2.17307772e-01 4.77587272e+00 5.28758131e+00 4.68494658e+00 5.36455118e+00
4.93750000e-01 5.06082088e+00 5.02827182e+00 2.16729680e-01 4.77741398e+00 5.28686869e+00 4.68594714e+00 5.36359608e+00
4.96250000e-01 5.05886066e+00 5.03042483e+00 2.16338328e-01 4.77872197e+00 5.28908957e+00 4.69154537e+00 5.36329385e+00
4.98750000e-01 5.06304246e+00 5.03186243e+00 2.17056614e-01 4.78142711e+00 5.29223603e+00 4.68783294e+00 5.36978925e+00
5.01250000e-01 5.06229846e+00 5.03236244e+00 2.16288631e-01 4.78029992e+00 5.28918104e+00 4.69187761e+00 5.36612176e+00
5.03750000e-01 5.06799244e+00 5.03386980e+00 2.16403550e-01 4.78291680e+00 5.28962393e+00 4.69049182e+00 5.36955035e+00
5.06250000e-01 5.07065432e+00 5.03559801e+00 2.16154062e-01 4.78602976e+00 5.29230354e+00 4.69406335e+00 5.37063888e+00
5.08750000e-01 5.07423715e+00 5.03709867e+00 2.16050599e-01 4.78640795e+00 5.29383801e+00 4.69735446e+00 5.37363265e+00
5.11250000e-01 5.07278751e+00 5.03868412e+00 2.16421785e-01 4.78949769e+00 5.29517968e+00 4.69913511e+00 5.37580567e+00
5.13750000e-01 5.07769064e+00 5.04055610e+00 2.15978711e-01 4.79248853e+00 5.29451926e+00 4.70518963e+00 5.37650356e+00
5.16250000e-01 5.07760920e+00 5.04200049e+00 2.15653451e-01 4.79413428e+00 5.29808458e+00 4.70209086e+00 5.37491771e+00
5.18750000e-01 5.07465041e+00 5.04341449e+00 2.15537011e-01 4.79412051e+00 5.30202642e+00 4.69881727e+00 5.37662899e+00
5.21250000e-01 5.07892894e+00 5.04483596e+00 2.16058313e-01 4.79579169e+00 5.30223501e+00 4.70547275e+00 5.38225086e+00
5.23750000e-01 5.08361197e+00 5.04617397e+00 2.15579216e-01 4.79660831e+00 5.30173098e+00 4.70526568e+00 5.37834921e+00
5.26250000e-01 5.08439683e+00 5.04849614e+00 2.15397916e-01 4.80030036e+00 5.30571099e+00 4.71057822e+00 5.38007968e+00
5.28750000e-01 5.08688968e+00 5.05022326e+00 2.15000196e-01 4.80515405e+00 5.30519374e+00 4.71113735e+00 5.38138955e+00
5.31250000e-01 5.09110838e+00 5.05175707e+00 2.15138734e-01 4.80404637e+00 5.30874195e+00 4.71143931e+00 5.38252464e+00
5.33750000e-01 5.09503625e+00 5.05411025e+00 2.14518240e-01 4.80700959e+00 5.30946229e+00 4.71842523e+00 5.38871657e+00
5.36250000e-01 5.09456407e+00 5.05604236e+00 2.14358703e-01 4.80804168e+00 5.30965565e+00 4.71994951e+00 5.38903759e+00
5.38750000e-01 5.09698139e+00 5.05866755e+00 2.13964763e-01 4.81134777e+00 5.31003244e+00 4.72059780e+00 5.38678213e+00
5.41250000e-01 5.09569399e+00 5.06117572e+00 2.13583027e-01 4.81578438e+00 5.31475774e+00 4.72277348e+00 5.39159221e+00
5.43750000e-01 5.10373687e+00 5.06388402e+00 2.13304271e-01 4.81832728e+00 5.31884980e+00 4.72397971e+00 5.39648623e+00
5.46250000e-01 5.10708238e+00 5.06677143e+00 2.12827553e-01 4.82021030e+00 5.32106195e+00 4.72818178e+00 5.39863834e+00
5.48750000e-01 5.11386576e+00 5.07032415e+00 2.11716345e-01 4.82633524e+00 5.32172560e+00 4.73564880e+00 5.39934665e+00
5.51250000e-01 5.11449420e+00 5.07427708e+00 2.10164258e-01 4.83305205e+00 5.32296899e+00 4.74397079e+00 5.39914019e+00
5.53750000e-01 5.11707859e+00 5.08139705e+00 2.06728933e-01 4.84408195e+00 5.32835406e+00 4.76496167e+00 5.40644680e+00
5.56250000e-01 5.12410950e+00 5.09145206e+00 2.00671386e-01 4.85979176e+00 5.33276381e+00 4.78669509e+00 5.40923222e+00
5.58750000e-01 5.13247277e+00 5.11538544e+00 1.80818092e-01 4.91193735e+00 5.34084521e+00 4.86974567e+00 5.41461061e+00
5.61250000e-01 5.15038344e+00 5.16299315e+00 1.50304993e-01 5.02298949e+00 5.35125050e+00 4.96675749e+00 5.42072409e+00
5.63750000e-01 5.18370728e+00 5.28806706e+00 2.91179531e-01 5.13782166e+00 5.40291005e+00 5.04294101e+00 5.52575729e+00
5.66250000e-01 5.32527244e+00 5.71201408e+00 1.03169982e+00 5.27724326e+00 5.82850145e+00 5.19479112e+00 8.11748167e+00
5.68750000e-01 5.35744371e+00 6.93476133e+00 2.66037216e+00 5.44584534e+00 8.87890030e+00 5.35993159e+00 1.34410652e+01
5.71250000e-01 6.05713216e+00 9.20038920e+00 4.43568801e+00 5.66072855e+00 1.52131287e+01 5.54941330e+00 1.82917788e+01
5.73750000e-01 9.16879666e+00 1.20965787e+01 5.23593430e+00 6.15100511e+00 1.86553579e+01 5.82036918e+00 1.92968706e+01
5.76250000e-01 1.61846351e+01 1.52153250e+01 4.56502130e+00 8.80883791e+00 1.93608493e+01 7.32982636e+00 1.97407923e+01
5.78750000e-01 1.99935918e+01 1.80465129e+01 2.53794277e+00 1.53075226e+01 1.99589066e+01 1.20468079e+01 2.02774060e+01
5.81250000e-01 1.98403713e+01 1.96269054e+01 8.92846153e-01 1.86792091e+01 2.05585921e+01 1.81369869e+01 2.09896250e+01
5.83750000e-01 1.98715207e+01 1.98033554e+01 9.92433844e-01 1.86944291e+01 2.08906295e+01 1.81907375e+01 2.13465286e+01
5.86250000e-01 1.98762831e+01 1.97032943e+01 1.02680664e+00 1.85851565e+01 2.07945634e+01 1.79434828e+01 2.11946450e+01
5.88750000e-01 1.98721559e+01 1.95751534e+01 1.14101694e+00 1.84350688e+01 2.07747309e+01 1.75367118e+01 2.11413415e+01
5.91250000e-01 1.98008405e+01 1.93609871e+01 1.33522109e+00 1.79788509e+01 2.07112696e+01 1.71705576e+01 2.10681299e+01
5.93750000e-01 1.96565382e+01 1.90520657e+01 1.62916996e+00 1.75538244e+01 2.06134610e+01 1.60014786e+01 2.09362945e+01
5.96250000e-01 1.95945550e+01 1.86226583e+01 2.00234510e+00 1.70522625e+01 2.04582054e+01 1.44179804e+01 2.08208567e+01
5.98750000e-01 1.89432933e+01 1.80396304e+01 2.43932550e+00 1.56443386e+01 2.01825719e+01 1.32163949e+01 2.06438338e+01
6.01250000e-01 1.83026855e+01 1.73320916e+01 2.91208248e+00 1.45445502e+01 1.99814838e+01 1.14427493e+01 2.03207871e+01
6.03750000e-01 1.80652466e+01 1.65013807e+01 3.37788997e+00 1.34149420e+01 1.96296925e+01 9.26450898e+00 2.01519418e+01
6.06250000e-01 1.68680338e+01 1.54980799e+01 3.85662256e+00 1.11532991e+01 1.89587677e+01 7.50113909e+00 1.97292883e+01
6.08750000e-01 1.61121172e+01 1.43733236e+01 4.33769371e+00 9.53008593e+00 1.85261472e+01 5.19039527e+00 1.91754846e+01
6.11250000e-01 1.55842157e+01 1.31156317e+01 4.76451700e+00 7.98925420e+00 1.78803120e+01 3.04550144e+00 1.86878103e+01
6.13750000e-01 1.30223813e+01 1.16897887e+01 5.12850914e+00 5.21514943e+00 1.67093423e+01 1.90185990e+00 1.79018281e+01
6.16250000e-01 1.05869899e+01 1.02043643e+01 5.43536255e+00 2.48567886e+00 1.62397458e+01 1.69956033e+00 1.68921325e+01
6.18750000e-01 8.94347510e+00 8.64241217e+00 5.50036454e+00 1.75013337e+00 1.50575888e+01 1.63409068e+00 1.65480679e+01
6.21250000e-01 5.45643311e+00 7.05241619e+00 5.22591529e+00 1.73017305e+00 1.32266115e+01 1.66702439e+00 1.54219585e+01
6.23750000e-01 2.44346583e+00 5.65249583e+00 4.72903556e+00 1.78827781e+00 1.23193745e+01 1.73720130e+00 1.39511780e+01
6.26250000e-01 1.78291548e+00 4.32424852e+00 3.84043696e+00 1.85279186e+00 9.33231355e+00 1.80806259e+00 1.28949858e+01
6.28750000e-01 1.84704192e+00 3.06463060e+00 2.42845011e+00 1.90708468e+00 4.25948487e+00 1.87356455e+00 9.14910365e+00
6.31250000e-01 1.97882372e+00 2.26978181e+00 9.68724952e-01 1.94658705e+00 2.05228000e+00 1.91894321e+00 3.90755370e+00
6.33750000e-01 2.06480515e+00 2.04435889e+00 1.49854019e-01 1.97631155e+00 2.05440245e+00 1.95599159e+00 2.06300092e+00
6.36250000e-01 2.06776151e+00 2.04920320e+00 1.99080382e-02 2.03376381e+00 2.06278283e+00 2.00188587e+00 2.06864847e+00
6.38750000e-01 2.07227960e+00 2.06437555e+00 7.67637761e-03 2.05809518e+00 2.07205149e+00 2.05308519e+00 2.07649463e+00
6.41250000e-01 2.07752436e+00 2.07017682e+00 6.56231864e-03 2.06350348e+00 2.07734262e+00 2.06021988e+00 2.08142773e+00
6.43750000e-01 2.07917103e+00 2.07275633e+00 6.69581484e-03 2.06610981e+00 2.08033216e+00 2.06257860e+00 2.08358360e+00
6.46250000e-01 2.07990916e+00 2.07493785e+00 7.42424050e-03 2.06755977e+00 2.08338000e+00 2.06361051e+00 2.08712579e+00
6.48750000e-01 2.08104484e+00 2.07582738e+00 8.04441705e-03 2.06783671e+00 2.08496124e+00 2.06402797e+00 2.08930998e+00
6.51250000e-01 2.08129903e+00 2.07605158e+00 8.11552196e-03 2.06785225e+00 2.08513410e+00 2.06370139e+00 2.08952619e+00
6.53750000e-01 2.07870218e+00 2.07537390e+00 8.82478390e-03 2.06622042e+00 2.08532931e+00 2.06193384e+00 2.09018820e+00
6.56250000e-01 2.07872145e+00 2.07327836e+00 8.70313827e-03 2.06433402e+00 2.08316846e+00 2.05989479e+00 2.08790819e+00
6.58750000e-01 2.07797974e+00 2.07110709e+00 9.10344707e-03 2.06166279e+00 2.08147915e+00 2.05689899e+00 2.08643435e+00
6.61250000e-01 2.07225687e+00 2.06599036e+00 9.22452372e-03 2.05596219e+00 2.07618467e+00 2.05187471e+00 2.08120412e+00
6.63750000e-01 2.06750303e+00 2.06169138e+00 8.58140457e-03 2.05265642e+00 2.07087870e+00 2.04838962e+00 2.07553743e+00
6.66250000e-01 2.05632122e+00 2.05498207e+00 9.38506222e-03 2.04524129e+00 2.06547536e+00 2.04083839e+00 2.07072110e+00
6.68750000e-01 2.05192844e+00 2.04676136e+00 6.87458912e-03 2.03944045e+00 2.05396274e+00 2.03585388e+00 2.05818778e+00
6.71250000e-01 2.04344754e+00 2.04122785e+00 7.96779336e-03 2.03250730e+00 2.04954356e+00 2.02807349e+00 2.05421308e+00
6.73750000e-01 2.02329627e+00 2.02921142e+00 6.70793182e-03 2.02200204e+00 2.03644028e+00 2.01863919e+00 2.04026501e+00
6.76250000e-01 2.02038700e+00 2.02362200e+00 5.64533353e-03 2.01787762e+00 2.02928699e+00 2.01369632e+00 2.03244142e+00
6.78750000e-01 2.00919104e+00 2.00700740e+00 8.94094517e-03 1.99673781e+00 2.01576028e+00 1.99124850e+00 2.02079076e+00
6.81250000e-01 1.99876381e+00 1.99452580e+00 6.19397582e-03 1.98843711e+00 2.00021127e+00 1.98381150e+00 2.00405615e+00
6.83750000e-01 1.94716061e+00 1.90292582e+00 8.44031426e-02 1.81089818e+00 1.98100815e+00 1.72756595e+00 1.98706867e+00
6.86250000e-01 1.36927130e+00 1.25521482e+00 2.87238476e-01 9.21549319e-01 1.58734264e+00 8.09136259e-01 1.69883191e+00
6.88750000e-01 6.45884324e-01 6.35520797e-01 6.55997667e-02 5.70562833e-01 6.96745624e-01 5.51595550e-01 7.68462570e-01
6.91250000e-01 5.21913644e-01 5.19708721e-01 1.13812703e-02 5.07746940e-01 5.31043799e-01 5.03724973e-01 5.40356639e-01
6.93750000e-01 5.00295210e-01 5.00258389e-01 1.32281987e-03 4.99212476e-01 5.01819143e-01 4.99080665e-01 5.03296902e-01
6.96250000e-01 4.99964231e-01 5.00013740e-01 2.61630683e-04 4.99690680e-01 5.00261352e-01 4.99536459e-01 5.00353052e-01
6.98750000e-01 4.99998844e-01 4.99986285e-01 1.60639992e-04 4.99828235e-01 5.00148321e-01 4.99733867e-01 5.00246818e-01
7.01250000e-01 4.99951370e-01 5.00008686e-01 1.46353703e-04 4.99866016e-01 5.00150131e-01 4.99763576e-01 5.00242564e-01
7.03750000e-01 4.99976662e-01 5.00000480e-01 1.40036051e-04 4.99861427e-01 5.00143345e-01 4.99765876e-01 5.00223595e-01
7.06250000e-01 4.99918351e-01 4.99995027e-01 1.45085932e-04 4.99855565e-01 5.00142487e-01 4.99763198e-01 5.00237838e-01
7.08750000e-01 5.00113738e-01 5.00000699e-01 1.42269693e-04 4.99863883e-01 5.00141682e-01 4.99768503e-01 5.00230831e-01
7.11250000e-01 4.99892901e-01 5.00010972e-01 1.42667696e-04 4.99870246e-01 5.00153458e-01 4.99774623e-01 5.00238329e-01
7.13750000e-01 5.00118820e-01 4.99997139e-01 1.38450941e-04 4.99860262e-01 5.00136100e-01 4.99774236e-01 5.00218256e-01
7.16250000e-01 5.00133097e-01 4.99988837e-01 1.37902236e-04 4.99851801e-01 5.00122969e-01 4.99759147e-01 5.00211354e-01
7.18750000e-01 4.99747058e-01 5.00001818e-01 1.39333960e-04 4.99861438e-01 5.00135941e-01 4.99757010e-01 5.00219753e-01
7.21250000e-01 4.99980646e-01 5.00010366e-01 1.36367544e-04 4.99867832e-01 5.00148780e-01 4.99784579e-01 5.00232651e-01
7.23750000e-01 5.00020059e-01 4.99996763e-01 1.37702304e-04 4.99861173e-01 5.00132590e-01 4.99775025e-01 5.00222732e-01
7.26250000e-01 5.00084731e-01 4.99995514e-01 1.34267201e-04 4.99860850e-01 5.00126312e-01 4.99779041e-01 5.00223224e-01
7.28750000e-01 5.00100007e-01 5.00002849e-01 1.34224100e-04 4.99869994e-01 5.00138784e-01 4.99785158e-01 5.00216016e-01
7.31250000e-01 4.99921609e-01 5.00011217e-01 1.38034662e-04 4.99876301e-01 5.00143848e-01 4.99778727e-01 5.00231095e-01
7.33750000e-01 4.99958248e-01 4.99988859e-01 1.36764359e-04 4.99853537e-01 5.00124897e-01 4.99758499e-01 5.00204646e-01
7.36250000e-01 4.99937796e-01 4.99998025e-01 1.32459031e-04 4.99860850e-01 5.00128939e-01 4.99792453e-01 5.00216761e-01
7.38750000e-01 4.99969636e-01 5.00006762e-01 1.34407223e-04 4.99868610e-01 5.00137871e-01 4.99782737e-01 5.00226089e-01
7.41250000e-01 5.00164219e-01 4.99999196e-01 1.35656494e-04 4.99868552e-01 5.00136084e-01 4.99786666e-01 5.00228578e-01
7.43750000e-01 4.99852929e-01 4.99992533e-01 1.32977863e-04 4.99862613e-01 5.00128780e-01 4.99777760e-01 5.00211683e-01
7.46250000e-01 4.99991535e-01 4.99997234e-01 1.37544551e-04 4.99859812e-01 5.00132374e-01 4.99782152e-01 5.00227383e-01
7.48750000e-01 5.00091901e-01 5.00013335e-01 1.27269012e-04 4.99881709e-01 5.00139971e-01 4.99801573e-01 5.00217883e-01
7.51250000e-01 5.00061081e-01 5.00000594e-01 1.34669354e-04 4.99866290e-01 5.00138749e-01 4.99777043e-01 5.00218163e-01
7.53750000e-01 4.99903519e-01 4.99986932e-01 1.32591907e-04 4.99857478e-01 5.00120575e-01 4.99774213e-01 5.00202841e-01
7.56250000e-01 4.99922429e-01 5.00006847e-01 1.32627359e-04 4.99874349e-01 5.00136174e-01 4.99784598e-01 5.00227350e-01
7.58750000e-01 5.00166808e-01 5.00005850e-01 1.27998448e-04 4.99883125e-01 5.00136777e-01 4.99795428e-01 5.00216877e-01
7.61250000e-01 5.00050999e-01 5.00002881e-01 1.27897873e-04 4.99870410e-01 5.00129345e-01 4.99786968e-01 5.00210983e-01
7.63750000e-01 4.99776722e-01 4.99994401e-01 1.27591237e-04 4.99867209e-01 5.00126406e-01 4.99787425e-01 5.00206296e-01
7.66250000e-01 5.00032946e-01 4.99998742e-01 1.32045849e-04 4.99866685e-01 5.00133872e-01 4.99787864e-01 5.00205000e-01
7.68750000e-01 5.00127428e-01 5.00010143e-01 1.35364967e-04 4.99877555e-01 5.00146567e-01 4.99786626e-01 5.00240158e-01
7.71250000e-01 4.99921419e-01 4.99989220e-01 1.32330323e-04 4.99857828e-01 5.00127794e-01 4.99769783e-01 5.00202467e-01
7.73750000e-01 4.99912315e-01 4.99997814e-01 1.34440237e-04 4.99857772e-01 5.00137744e-01 4.99785657e-01 5.00222373e-01
7.76250000e-01 4.99987014e-01 5.00002094e-01 1.36929749e-04 4.99867558e-01 5.00134387e-01 4.99763262e-01 5.00222802e-01
7.78750000e-01 5.00178069e-01 5.00011118e-01 1.39671849e-04 4.99868799e-01 5.00151044e-01 4.99786987e-01 5.00233610e-01
7.81250000e-01 4.99910661e-01 4.99997867e-01 1.41154012e-04 4.99854611e-01 5.00137322e-01 4.99767979e-01 5.00236208e-01
7.83750000e-01 4.99978367e-01 4.99984607e-01 1.37005641e-04 4.99846933e-01 5.00130416e-01 4.99760552e-01 5.00208480e-01
7.86250000e-01 5.00008974e-01 5.00012228e-01 1.42854921e-04 4.99867594e-01 5.00158834e-01 4.99782994e-01 5.00250811e-01
7.88750000e-01 5.00100127e-01 5.00001655e-01 1.39868804e-04 4.99866363e-01 5.00148323e-01 4.99763409e-01 5.00226736e-01
7.91250000e-01 4.99875323e-01 4.99999525e-01 1.37185866e-04 4.99857816e-01 5.00133451e-01 4.99776938e-01 5.00229084e-01
7.93750000e-01 4.99937452e-01 4.99992352e-01 1.35535211e-04 4.99859256e-01 5.00134195e-01 4.99769450e-01 5.00216283e-01
7.96250000e-01 5.00178055e-01 5.00008043e-01 1.34209925e-04 4.99872698e-01 5.00142650e-01 4.99787884e-01 5.00226238e-01
7.98750000e-01 4.99899686e-01 5.00015479e-01 1.38899452e-04 4.99881666e-01 5.00163972e-01 4.99785342e-01 5.00244142e-01
8.01250000e-01 4.99880357e-01 4.99981575e-01 1.42176948e-04 4.99841728e-01 5.00130369e-01 4.99747764e-01 5.00218762e-01
8.03750000e-01 4.99991204e-01 4.99996801e-01 1.35675326e-04 4.99862137e-01 5.00133140e-01 4.99776055e-01 5.00220188e-01
8.06250000e-01 5.00233547e-01 5.00009967e-01 1.37499675e-04 4.99876292e-01 5.00143658e-01 4.99786201e-01 5.00242857e-01
8.08750000e-01 4.99867900e-01 5.00000847e-01 1.36571801e-04 4.99863366e-01 5.00146067e-01 4.99770136e-01 5.00228869e-01
8.11250000e-01 4.99871128e-01 4.99986946e-01 1.36952350e-04 4.99841035e-01 5.00124366e-01 4.99775414e-01 5.00206095e-01
8.13750000e-01 5.00056179e-01 4.99998971e-01 1.39159018e-04 4.99863090e-01 5.00143932e-01 4.99766872e-01 5.00216423e-01
8.16250000e-01 5.00158276e-01 5.00019404e-01 1.43309156e-04 4.99878682e-01 5.00163385e-01 4.99794267e-01 5.00261992e-01
8.18750000e-01 4.99955247e-01 4.99984489e-01 1.39221044e-04 4.99846446e-01 5.00119833e-01 4.99751599e-01 5.00215469e-01
8.21250000e-01 4.99849427e-01 4.99993114e-01 1.42522638e-04 4.99847790e-01 5.00133520e-01 4.99771243e-01 5.00229924e-01
8.23750000e-01 5.00274581e-01 5.00013918e-01 1.44515306e-04 4.99865506e-01 5.00160571e-01 4.99777932e-01 5.00252629e-01
8.26250000e-01 5.00064981e-01 5.00009000e-01 1.45688850e-04 4.99865654e-01 5.00155114e-01 4.99768025e-01 5.00252394e-01
8.28750000e-01 4.99776485e-01 4.99992597e-01 1.43952397e-04 4.99848793e-01 5.00143317e-01 4.99749403e-01 5.00225964e-01
8.31250000e-01 4.99843263e-01 4.99983048e-01 1.44579341e-04 4.99844301e-01 5.00117781e-01 4.99749698e-01 5.00220701e-01
8.33750000e-01 5.00152603e-01 5.00020817e-01 1.38111731e-04 4.99892845e-01 5.00153684e-01 4.99794046e-01 5.00247824e-01
8.36250000e-01 5.00139646e-01 4.99998106e-01 1.42600858e-04 4.99859712e-01 5.00142921e-01 4.99766247e-01 5.00231734e-01
8.38750000e-01 4.99959222e-01 4.99981494e-01 1.40763995e-04 4.99842257e-01 5.00113433e-01 4.99747910e-01 5.00204198e-01
8.41250000e-01 4.99986165e-01 5.00012380e-01 1.38091600e-04 4.99877065e-01 5.00145669e-01 4.99793166e-01 5.00240550e-01
8.43750000e-01 4.99974836e-01 5.00008162e-01 1.39259526e-04 4.99862895e-01 5.00147776e-01 4.99785490e-01 5.00239800e-01
8.46250000e-01 4.99911775e-01 4.99996253e-01 1.43893042e-04 4.99851530e-01 5.00142768e-01 4.99762666e-01 5.00229187e-01
8.48750000e-01 5.00058080e-01 4.99982904e-01 1.37252080e-04 4.99844639e-01 5.00119706e-01 4.99765021e-01 5.00211107e-01
8.51250000e-01 5.00166819e-01 5.00016605e-01 1.42560357e-04 4.99875461e-01 5.00155677e-01 4.99794388e-01 5.00254576e-01
8.53750000e-01 4.99936758e-01 5.00014871e-01 1.38227764e-04 4.99875009e-01 5.00149459e-01 4.99794795e-01 5.00244171e-01
8.56250000e-01 4.99882921e-01 4.99981779e-01 1.36259130e-04 4.99843018e-01 5.00119971e-01 4.99766298e-01 5.00196691e-01
8.58750000e-01 4.99919002e-01 4.99995929e-01 1.45550573e-04 4.99844742e-01 5.00140797e-01 4.99746859e-01 5.00232622e-01
8.61250000e-01 4.99953471e-01 5.00008800e-01 1.46195453e-04 4.99862246e-01 5.00153528e-01 4.99773768e-01 5.00241556e-01
8.63750000e-01 4.99955994e-01 5.00002715e-01 1.47388666e-04 4.99854694e-01 5.00148153e-01 4.99776398e-01 5.00242582e-01
8.66250000e-01 5.00040734e-01 4.99987195e-01 1.41403238e-04 4.99845789e-01 5.00134886e-01 4.99757557e-01 5.00216415e-01
8.68750000e-01 5.00231558e-01 5.00001858e-01 1.43222030e-04 4.99861829e-01 5.00147565e-01 4.99763884e-01 5.00233887e-01
8.71250000e-01 4.99898366e-01 5.00019031e-01 1.37714549e-04 4.99887922e-01 5.00154542e-01 4.99786172e-01 5.00242643e-01
8.73750000e-01 4.99920016e-01 4.99993182e-01 1.39417673e-04 4.99854335e-01 5.00129477e-01 4.99773328e-01 5.00226405e-01
8.76250000e-01 5.00033994e-01 4.99988944e-01 1.42030497e-04 4.99855427e-01 5.00130780e-01 4.99755509e-01 5.00219187e-01
8.78750000e-01 5.00002586e-01 4.99999002e-01 1.44339772e-04 4.99857124e-01 5.00138489e-01 4.99761495e-01 5.00234561e-01
8.81250000e-01 5.00152036e-01 5.00001602e-01 1.39456892e-04 4.99861415e-01 5.00140006e-01 4.99771790e-01 5.00226526e-01
8.83750000e-01 4.99770218e-01 4.99998746e-01 1.39363977e-04 4.99863651e-01 5.00141049e-01 4.99774372e-01 5.00231924e-01
8.86250000e-01 4.99926957e-01 5.00000607e-01 1.42870776e-04 4.99862302e-01 5.00147631e-01 4.99779995e-01 5.00236870e-01
8.88750000e-01 5.00141780e-01 5.00008847e-01 1.37365370e-04 4.99870162e-01 5.00150333e-01 4.99789386e-01 5.00229871e-01
8.91250000e-01 4.99914565e-01 4.99992416e-01 1.43664591e-04 4.99847014e-01 5.00139735e-01 4.99758281e-01 5.00227148e-01
8.93750000e-01 5.00100309e-01 4.99996507e-01 1.37673061e-04 4.99861147e-01 5.00128468e-01 4.99773233e-01 5.00227871e-01
8.96250000e-01 5.00133822e-01 5.00005703e-01 1.39069788e-04 4.99869585e-01 5.00146098e-01 4.99781420e-01 5.00238067e-01
8.98750000e-01 4.99905355e-01 5.00000812e-01 1.36924018e-04 4.99862020e-01 5.00136470e-01 4.99772627e-01 5.00227662e-01
9.01250000e-01 4.99880029e-01 5.00008829e-01 1.38672118e-04 4.99862306e-01 5.00145339e-01 4.99787098e-01 5.00240064e-01
9.03750000e-01 4.99975902e-01 4.99989623e-01 1.35984257e-04 4.99851862e-01 5.00128515e-01 4.99767546e-01 5.00221036e-01
9.06250000e-01 5.00172979e-01 5.00001400e-01 1.36890662e-04 4.99858381e-01 5.00133425e-01 4.99765620e-01 5.00230467e-01
9.08750000e-01 4.99995787e-01 5.00005390e-01 1.28488444e-04 4.99881709e-01 5.00137980e-01 4.99789326e-01 5.00209525e-01
9.11250000e-01 4.99757927e-01 4.99988370e-01 1.37278875e-04 4.99856381e-01 5.00123426e-01 4.99756684e-01 5.00207422e-01
9.13750000e-01 5.00106394e-01 5.00013291e-01 1.34803390e-04 4.99877250e-01 5.00144256e-01 4.99790599e-01 5.00243385e-01
9.16250000e-01 5.00233584e-01 4.99994719e-01 1.31173488e-04 4.99853768e-01 5.00129182e-01 4.99776749e-01 5.00207358e-01
9.18750000e-01 4.99924538e-01 4.99995396e-01 1.38709288e-04 4.99855422e-01 5.00136108e-01 4.99761480e-01 5.00216092e-01
9.21250000e-01 4.99952656e-01 5.00002133e-01 1.43033628e-04 4.99865178e-01 5.00141208e-01 4.99750535e-01 5.00229818e-01
9.23750000e-01 4.99847784e-01 5.00004170e-01 1.39642560e-04 4.99859189e-01 5.00152196e-01 4.99774104e-01 5.00222959e-01
9.26250000e-01 5.00124980e-01 5.00003477e-01 1.40477355e-04 4.99862774e-01 5.00143174e-01 4.99763596e-01 5.00222889e-01
9.28750000e-01 4.99984325e-01 4.99983792e-01 1.39174938e-04 4.99846267e-01 5.00116752e-01 4.99748850e-01 5.00207895e-01
9.31250000e-01 4.99875556e-01 5.00011106e-01 1.38517022e-04 4.99871408e-01 5.00143106e-01 4.99778501e-01 5.00240770e-01
9.33750000e-01 5.00118284e-01 5.00000919e-01 1.40389399e-04 4.99870305e-01 5.00141946e-01 4.99774470e-01 5.00234510e-01
9.36250000e-01 5.00163051e-01 5.00000597e-01 1.36174938e-04 4.99867553e-01 5.00134231e-01 4.99775056e-01 5.00231742e-01
9.38750000e-01 5.00009195e-01 5.00001308e-01 1.41524029e-04 4.99860147e-01 5.00151625e-01 4.99774370e-01 5.00240573e-01
9.41250000e-01 4.99914443e-01 4.99995440e-01 1.38404386e-04 4.99862343e-01 5.00131878e-01 4.99770881e-01 5.00226063e-01
9.43750000e-01 4.99960574e-01 5.00008790e-01 1.38311216e-04 4.99870968e-01 5.00145593e-01 4.99788716e-01 5.00233358e-01
9.46250000e-01 4.99907008e-01 4.99984265e-01 1.35325111e-04 4.99849682e-01 5.00113821e-01 4.99766350e-01 5.00201449e-01
9.48750000e-01 5.00082034e-01 5.00008468e-01 1.36130104e-04 4.99875572e-01 5.00140148e-01 4.99789551e-01 5.00244460e-01
9.51250000e-01 5.00001939e-01 5.00007708e-01 1.32064748e-04 4.99883587e-01 5.00134939e-01 4.99786821e-01 5.00225495e-01
9.53750000e-01 4.99837854e-01 4.99989268e-01 1.37542606e-04 4.99852139e-01 5.00122609e-01 4.99757989e-01 5.00213045e-01
9.56250000e-01 5.00127413e-01 5.00004210e-01 1.39151626e-04 4.99857853e-01 5.00143694e-01 4.99781502e-01 5.00227317e-01
9.58750000e-01 5.00089944e-01 4.99996086e-01 1.31760247e-04 4.99867324e-01 5.00122611e-01 4.99768411e-01 5.00211484e-01
9.61250000e-01 4.99805698e-01 5.00004743e-01 1.33720415e-04 4.99864172e-01 5.00133169e-01 4.99791291e-01 5.00224447e-01
9.63750000e-01 5.00245515e-01 4.99995320e-01 1.33381807e-04 4.99856476e-01 5.00132175e-01 4.99776762e-01 5.00209378e-01
9.66250000e-01 4.99851565e-01 5.00002434e-01 1.32000159e-04 4.99872081e-01 5.00128930e-01 4.99794368e-01 5.00216867e-01
9.68750000e-01 4.99922169e-01 5.00009354e-01 1.30871861e-04 4.99878839e-01 5.00141803e-01 4.99791815e-01 5.00214494e-01
9.71250000e-01 5.00215786e-01 4.99983099e-01 1.32489126e-04 4.99850350e-01 5.00117726e-01 4.99760907e-01 5.00200204e-01
9.73750000e-01 4.99868068e-01 5.00008572e-01 1.32332689e-04 4.99872609e-01 5.00137834e-01 4.99795023e-01 5.00228680e-01
9.76250000e-01 4.99976062e-01 5.00000679e-01 1.33179287e-04 4.99870031e-01 5.00136575e-01 4.99782045e-01 5.00233067e-01
9.78750000e-01 5.00074712e-01 5.00000596e-01 1.30914178e-04 4.99864660e-01 5.00133908e-01 4.99778054e-01 5.00211165e-01
9.81250000e-01 5.00067946e-01 4.99996981e-01 1.32767655e-04 4.99853365e-01 5.00131154e-01 4.99778921e-01 5.00215310e-01
9.83750000e-01 4.99892253e-01 4.99996068e-01 1.34374678e-04 4.99861801e-01 5.00134288e-01 4.99765817e-01 5.00216289e-01
9.86250000e-01 5.00035847e-01 5.00010264e-01 1.36132447e-04 4.99874872e-01 5.00150657e-01 4.99801233e-01 5.00235037e-01
9.88750000e-01 5.00061751e-01 4.99992496e-01 1.35754544e-04 4.99860724e-01 5.00123765e-01 4.99774088e-01 5.00214718e-01
9.91250000e-01 4.99907326e-01 5.00004830e-01 1.32272914e-04 4.99872376e-01 5.00141483e-01 4.99791317e-01 5.00217402e-01
9.93750000e-01 4.99781948e-01 4.99997012e-01 1.35144594e-04 4.99865378e-01 5.00132338e-01 4.99779354e-01 5.00223089e-01
9.96250000e-01 5.00156369e-01 5.00001375e-01 1.32772328e-04 4.99867590e-01 5.00135575e-01 4.99781974e-01 5.00217656e-01
9.98750000e-01 5.00155955e-01 4.99998998e-01 1.34141289e-04 4.99864554e-01 5.00124262e-01 4.99774190e-01 5.00213094e-01
1.00125000e+00 4.99939272e-01 4.99995723e-01 1.35476656e-04 4.99860870e-01 5.00135963e-01 4.99789076e-01 5.00216591e-01
1.00375000e+00 5.00037381e-01 5.00013237e-01 1.30486722e-04 4.99881377e-01 5.00140754e-01 4.99801612e-01 5.00230062e-01
1.00625000e+00 4.99895181e-01 4.99981675e-01 1.32431838e-04 4.99852983e-01 5.00110612e-01 4.99764645e-01 5.00194088e-01
1.00875000e+00 4.99976261e-01 5.00008525e-01 1.29986919e-04 4.99879014e-01 5.00135837e-01 4.99792308e-01 5.00215932e-01
1.01125000e+00 5.00120572e-01 5.00002844e-01 1.28769443e-04 4.99870666e-01 5.00125406e-01 4.99786815e-01 5.00217112e-01
1.01375000e+00 4.99886209e-01 4.99995415e-01 1.34759090e-04 4.99861653e-01 5.00126716e-01 4.99778367e-01 5.00210100e-01
1.01625000e+00 5.00051998e-01 5.00007501e-01 1.27584804e-04 4.99880628e-01 5.00135446e-01 4.99804229e-01 5.00222049e-01
1.01875000e+00 5.00017083e-01 4.99982170e-01 1.27858499e-04 4.99853902e-01 5.00110886e-01 4.99764043e-01 5.00190054e-01
1.02125000e+00 4.99830958e-01 5.00019531e-01 1.32827866e-04 4.99890424e-01 5.00151752e-01 4.99800367e-01 5.00243578e-01
1.02375000e+00 5.00162532e-01 4.99999300e-01 1.35443406e-04 4.99858044e-01 5.00135888e-01 4.99774574e-01 5.00228760e-01
1.02625000e+00 5.00120545e-01 4.99987962e-01 1.34055718e-04 4.99849858e-01 5.00123484e-01 4.99774400e-01 5.00206518e-01
1.02875000e+00 4.99967383e-01 5.00007537e-01 1.26108407e-04 4.99877343e-01 5.00134151e-01 4.99803801e-01 5.00218434e-01
1.03125000e+00 4.99933515e-01 4.99995072e-01 1.32752794e-04 4.99864732e-01 5.00132040e-01 4.99774787e-01 5.00205166e-01
1.03375000e+00 4.99902087e-01 5.00013516e-01 1.33864460e-04 4.99883613e-01 5.00148941e-01 4.99793201e-01 5.00228900e-01
1.03625000e+00 5.00089075e-01 4.99981575e-01 1.30623402e-04 4.99849588e-01 5.00111376e-01 4.99762425e-01 5.00189014e-01
1.03875000e+00 4.99901056e-01 4.99998881e-01 1.23661117e-04 4.99877467e-01 5.00125584e-01 4.99801948e-01 5.00207705e-01
1.04125000e+00 5.00094230e-01 5.00016974e-01 1.25010170e-04 4.99899919e-01 5.00139040e-01 4.99807321e-01 5.00211063e-01
1.04375000e+00 5.00137257e-01 4.99985638e-01 1.25884233e-04 4.99861591e-01 5.00115457e-01 4.99784916e-01 5.00188387e-01
1.04625000e+00 5.00079781e-01 5.00009656e-01 1.29182345e-04 4.99880988e-01 5.00136458e-01 4.99799419e-01 5.00223473e-01
1.04875000e+00 4.99757696e-01 4.99993758e-01 1.28762784e-04 4.99861511e-01 5.00123763e-01 4.99782605e-01 5.00212617e-01
1.05125000e+00 4.99866834e-01 4.99999399e-01 1.29173749e-04 4.99870917e-01 5.00130126e-01 4.99785062e-01 5.00199061e-01
1.05375000e+00 5.00306860e-01 5.00009273e-01 1.34567547e-04 4.99873200e-01 5.00144249e-01 4.99791144e-01 5.00226388e-01
1.05625000e+00 4.99927670e-01 4.99995472e-01 1.24468421e-04 4.99867141e-01 5.00118144e-01 4.99790804e-01 5.00198249e-01
1.05875000e+00 5.00099372e-01 5.00007775e-01 1.26508943e-04 4.99883645e-01 5.00136250e-01 4.99798367e-01 5.00214632e-01
1.06125000e+00 4.99933018e-01 4.99985998e-01 1.22204518e-04 4.99861898e-01 5.00113009e-01 4.99792332e-01 5.00193633e-01
1.06375000e+00 4.99871215e-01 5.00004957e-01 1.27376402e-04 4.99880781e-01 5.00128218e-01 4.99795062e-01 5.00216859e-01
1.06625000e+00 5.00190386e-01 5.00003991e-01 1.28108457e-04 4.99877039e-01 5.00133630e-01 4.99797110e-01 5.00211298e-01
1.06875000e+00 4.99559210e-01 4.99987817e-01 1.24040486e-04 4.99863273e-01 5.00113137e-01 4.99779078e-01 5.00182784e-01
1.07125000e+00 5.00440791e-01 5.00012782e-01 1.23796963e-04 4.99886142e-01 5.00138343e-01 4.99815008e-01 5.00216364e-01
1.07375000e+00 5.00070440e-01 4.99991179e-01 1.27143630e-04 4.99863314e-01 5.00118346e-01 4.99775843e-01 5.00192447e-01
1.07625000e+00 4.99613400e-01 5.00006394e-01 1.26161098e-04 4.99880279e-01 5.00134469e-01 4.99803701e-01 5.00220704e-01
1.07875000e+00 5.00202154e-01 5.00002199e-01 1.19147726e-04 4.99880442e-01 5.00122089e-01 4.99807125e-01 5.00196838e-01
1.08125000e+00 4.99818963e-01 4.99994903e-01 1.22034688e-04 4.99870175e-01 5.00118357e-01 4.99789635e-01 5.00187838e-01
1.08375000e+00 5.00163020e-01 5.00010306e-01 1.24312869e-04 4.99885391e-01 5.00137391e-01 4.99813709e-01 5.00212881e-01
1.08625000e+00 5.00181665e-01 4.99982443e-01 1.20349057e-04 4.99864404e-01 5.00098464e-01 4.99776182e-01 5.00174636e-01
1.08875000e+00 4.99835025e-01 5.00009223e-01 1.26074197e-04 4.99883353e-01 5.00136312e-01 4.99791349e-01 5.00215171e-01
1.09125000e+00 4.99926520e-01 5.00003474e-01 1.24840539e-04 4.99868604e-01 5.00130070e-01 4.99790706e-01 5.00198188e-01
1.09375000e+00 4.99918358e-01 4.99992285e-01 1.22393024e-04 4.99869893e-01 5.00117170e-01 4.99791544e-01 5.00185449e-01
1.09625000e+00 5.00282157e-01 5.00008615e-01 1.17785013e-04 4.99888251e-01 5.00125687e-01 4.99815910e-01 5.00211914e-01
1.09875000e+00 4.99915061e-01 4.99985591e-01 1.16778808e-04 4.99867385e-01 5.00106332e-01 4.99788867e-01 5.00169852e-01
1.10125000e+00 4.99747966e-01 5.00014067e-01 1.22927317e-04 4.99894524e-01 5.00133895e-01 4.99813822e-01 5.00225156e-01
1.10375000e+00 5.00096554e-01 4.99998275e-01 1.21552591e-04 4.99882164e-01 5.00129383e-01 4.99802233e-01 5.00196671e-01
1.10625000e+00 5.00122527e-01 4.99988610e-01 1.21092413e-04 4.99863967e-01 5.00115468e-01 4.99792393e-01 5.00184827e-01
1.10875000e+00 5.00045681e-01 5.00014766e-01 1.22286150e-04 4.99888004e-01 5.00139488e-01 4.99816821e-01 5.00218686e-01
1.11125000e+00 4.99828645e-01 4.99987435e-01 1.25380870e-04 4.99860985e-01 5.00113811e-01 4.99780224e-01 5.00192780e-01
1.11375000e+00 5.00093066e-01 5.00006708e-01 1.22955474e-04 4.99885774e-01 5.00133085e-01 4.99807590e-01 5.00208989e-01
1.11625000e+00 5.00048174e-01 5.00004449e-01 1.19619740e-04 4.99880656e-01 5.00125788e-01 4.99797454e-01 5.00195732e-01
1.11875000e+00 4.99877455e-01 4.99990511e-01 1.16963401e-04 4.99875966e-01 5.00108782e-01 4.99800410e-01 5.00183301e-01
1.12125000e+00 4.99978363e-01 5.00009687e-01 1.14287714e-04 4.99892606e-01 5.00128588e-01 4.99820854e-01 5.00205550e-01
1.12375000e+00 5.00047259e-01 4.99984701e-01 1.17409532e-04 4.99863676e-01 5.00099131e-01 4.99793624e-01 5.00174241e-01
1.12625000e+00 4.99992026e-01 5.00009556e-01 1.16052958e-04 4.99895071e-01 5.00129191e-01 4.99818192e-01 5.00205787e-01
1.12875000e+00 5.00015073e-01 5.00006185e-01 1.14501452e-04 4.99895316e-01 5.00125750e-01 4.99815927e-01 5.00196968e-01
1.13125000e+00 4.99924712e-01 4.99993541e-01 1.11445008e-04 4.99882990e-01 5.00105940e-01 4.99802631e-01 5.00178905e-01
1.13375000e+00 5.00106069e-01 5.00004926e-01 1.19518758e-04 4.99889060e-01 5.00128471e-01 4.99818158e-01 5.00207130e-01
1.13625000e+00 5.00120211e-01 4.99994925e-01 1.16091947e-04 4.99871897e-01 5.00109643e-01 4.99810598e-01 5.00186292e-01
1.13875000e+00 4.99809093e-01 5.00007334e-01 1.16197005e-04 4.99883402e-01 5.00125119e-01 4.99815275e-01 5.00194047e-01
1.14125000e+00 4.99961647e-01 4.99993452e-01 1.18710029e-04 4.99874349e-01 5.00111110e-01 4.99794343e-01 5.00181155e-01
1.14375000e+00 5.00021325e-01 5.00003509e-01 1.16374267e-04 4.99884457e-01 5.00120164e-01 4.99810955e-01 5.00187451e-01
1.14625000e+00 5.00056616e-01 5.00002501e-01 1.15705873e-04 4.99880881e-01 5.00116059e-01 4.99815755e-01 5.00192034e-01
1.14875000e+00 4.99925409e-01 4.99993743e-01 1.14611764e-04 4.99882123e-01 5.00110288e-01 4.99802559e-01 5.00180649e-01
1.15125000e+00 5.00058300e-01 5.00008188e-01 1.17612540e-04 4.99884003e-01 5.00124549e-01 4.99816510e-01 5.00206627e-01
1.15375000e+00 5.00136054e-01 4.99991763e-01 1.12984156e-04 4.99876932e-01 5.00107192e-01 4.99815014e-01 5.00174970e-01
1.15625000e+00 4.99835217e-01 5.00008365e-01 1.15431711e-04 4.99894588e-01 5.00125275e-01 4.99827833e-01 5.00201351e-01
1.15875000e+00 5.00045918e-01 4.99991874e-01 1.15698660e-04 4.99876375e-01 5.00106342e-01 4.99796349e-01 5.00183446e-01
1.16125000e+00 5.00054326e-01 4.99999117e-01 1.16010848e-04 4.99882835e-01 5.00117055e-01 4.99810831e-01 5.00186579e-01
1.16375000e+00 4.99871036e-01 5.00015039e-01 1.13902398e-04 4.99896962e-01 5.00131495e-01 4.99830231e-01 5.00197412e-01
1.16625000e+00 5.00148401e-01 4.99985834e-01 1.14242915e-04 4.99868329e-01 5.00096583e-01 4.99805526e-01 5.00181114e-01
1.16875000e+00 4.99860803e-01 5.00005190e-01 1.13622661e-04 4.99893630e-01 5.00125122e-01 4.99818182e-01 5.00189436e-01
1.17125000e+00 5.00010093e-01 4.99998961e-01 1.16893359e-04 4.99877585e-01 5.00112893e-01 4.99807439e-01 5.00187489e-01
1.17375000e+00 5.00046540e-01 4.99998514e-01 1.15778365e-04 4.99877537e-01 5.00114128e-01 4.99808949e-01 5.00187113e-01
1.17625000e+00 4.99932559e-01 5.00001518e-01 1.15864582e-04 4.99883035e-01 5.00117785e-01 4.99803259e-01 5.00185374e-01
1.17875000e+00 5.00135970e-01 4.99993012e-01 1.13002439e-04 4.99872935e-01 5.00106037e-01 4.99807234e-01 5.00184951e-01
1.18125000e+00 4.99860859e-01 5.00012686e-01 1.11855131e-04 4.99895743e-01 5.00122393e-01 4.99828716e-01 5.00196241e-01
1.18375000e+00 5.00164019e-01 4.99991472e-01 1.13977550e-04 4.99883529e-01 5.00104801e-01 4.99801300e-01 5.00188033e-01
1.18625000e+00 4.99930535e-01 5.00005033e-01 1.12981440e-04 4.99894086e-01 5.00121636e-01 4.99824448e-01 5.00192520e-01
1.18875000e+00 4.99972291e-01 4.99999544e-01 1.12646515e-04 4.99884322e-01 5.00118763e-01 4.99815559e-01 5.00183197e-01
1.19125000e+00 5.00061024e-01 4.99993854e-01 1.08947690e-04 4.99883528e-01 5.00105900e-01 4.99822777e-01 5.00168845e-01
1.19375000e+00 4.99710000e-01 5.00013647e-01 1.08463546e-04 4.99900512e-01 5.00125214e-01 4.99837232e-01 5.00197709e-01
1.19625000e+00 5.00327788e-01 4.99984541e-01 1.09677033e-04 4.99876761e-01 5.00097804e-01 4.99799071e-01 5.00160811e-01
1.19875000e+00 4.99934358e-01 5.00008534e-01 1.15567679e-04 4.99897257e-01 5.00124820e-01 4.99818782e-01 5.00208705e-01
1.20125000e+00 4.99782690e-01 5.00002458e-01 1.10665403e-04 4.99894182e-01 5.00113721e-01 4.99818662e-01 5.00184714e-01
1.20375000e+00 5.00242628e-01 4.99989967e-01 1.05615381e-04 4.99881519e-01 5.00097438e-01 4.99829441e-01 5.00169549e-01
1.20625000e+00 4.99972866e-01 5.00011978e-01 1.10816985e-04 4.99893897e-01 5.00130264e-01 4.99828533e-01 5.00190089e-01
1.20875000e+00 5.00027878e-01 4.99990271e-01 1.11724467e-04 4.99874655e-01 5.00105064e-01 4.99807819e-01 5.00174224e-01
1.21125000e+00 4.99913635e-01 5.00007114e-01 1.13024417e-04 4.99894716e-01 5.00120656e-01 4.99824690e-01 5.00193074e-01
1.21375000e+00 4.99855855e-01 4.99995793e-01 1.09987988e-04 4.99882096e-01 5.00108062e-01 4.99814821e-01 5.00174695e-01
1.21625000e+00 5.00154448e-01 4.99996422e-01 1.10200239e-04 4.99878013e-01 5.00101443e-01 4.99814737e-01 5.00176150e-01
1.21875000e+00 4.99955223e-01 5.00007207e-01 1.09758680e-04 4.99895089e-01 5.00120640e-01 4.99822937e-01 5.00185684e-01
1.22125000e+00 5.00017437e-01 4.99994370e-01 1.09103012e-04 4.99884861e-01 5.00106507e-01 4.99818977e-01 5.00176317e-01
1.22375000e+00 5.00085651e-01 5.00001280e-01 1.06186209e-04 4.99894055e-01 5.00107548e-01 4.99824877e-01 5.00177674e-01
1.22625000e+00 4.99887583e-01 5.00001973e-01 1.12022928e-04 4.99892622e-01 5.00116405e-01 4.99815656e-01 5.00190251e-01
1.22875000e+00 4.99997799e-01 4.99998773e-01 1.11304280e-04 4.99882979e-01 5.00106953e-01 4.99827112e-01 5.00185045e-01
1.23125000e+00 4.99991700e-01 4.99998675e-01 1.12656926e-04 4.99890040e-01 5.00112162e-01 4.99825614e-01 5.00185273e-01
1.23375000e+00 5.00112414e-01 5.00000925e-01 1.10320757e-04 4.99892508e-01 5.00115104e-01 4.99815681e-01 5.00176563e-01
1.23625000e+00 5.00105593e-01 5.00006942e-01 1.08348218e-04 4.99898315e-01 5.00113019e-01 4.99837094e-01 5.00184602e-01
1.23875000e+00 4.99776677e-01 4.99994301e-01 1.08542927e-04 4.99883233e-01 5.00101873e-01 4.99810972e-01 5.00172740e-01
1.24125000e+00 5.00040175e-01 4.99998999e-01 1.09462109e-04 4.99888326e-01 5.00113125e-01 4.99824140e-01 5.00184010e-01
1.24375000e+00 5.00057888e-01 5.00002095e-01 1.13862816e-04 4.99885647e-01 5.00114138e-01 4.99813224e-01 5.00183477e-01
1.24625000e+00 4.99956436e-01 4.99997390e-01 1.09925423e-04 4.99883157e-01 5.00106446e-01 4.99814850e-01 5.00175783e-01
1.24875000e+00 4.99998599e-01 5.00000423e-01 1.04836114e-04 4.99891386e-01 5.00107084e-01 4.99833721e-01 5.00177845e-01
1.25125000e+00 4.99985992e-01 5.00000772e-01 1.09220636e-04 4.99885142e-01 5.00110405e-01 4.99823820e-01 5.00172482e-01
1.25375000e+00 5.00049383e-01 5.00001695e-01 1.06374764e-04 4.99893040e-01 5.00112702e-01 4.99831787e-01 5.00177277e-01
1.25625000e+00 4.99910699e-01 4.99996651e-01 1.10213365e-04 4.99881197e-01 5.00114306e-01 4.99817303e-01 5.00179236e-01
1.25875000e+00 5.00206392e-01 5.00003878e-01 1.08439802e-04 4.99894381e-01 5.00109051e-01 4.99829470e-01 5.00181612e-01
1.26125000e+00 4.99849024e-01 5.00001952e-01 1.08176766e-04 4.99892812e-01 5.00111748e-01 4.99820253e-01 5.00181763e-01
1.26375000e+00 4.99863239e-01 4.99996942e-01 1.09872138e-04 4.99882248e-01 5.00107980e-01 4.99818813e-01 5.00173451e-01
1.26625000e+00 5.00270955e-01 4.99993987e-01 1.06889744e-04 4.99885766e-01 5.00104718e-01 4.99818274e-01 5.00170239e-01
1.26875000e+00 4.99794898e-01 5.00001544e-01 1.11053662e-04 4.99884626e-01 5.00115227e-01 4.99818014e-01 5.00179155e-01
1.27125000e+00 5.00103790e-01 5.00009291e-01 1.09710982e-04 4.99893836e-01 5.00119676e-01 4.99828992e-01 5.00181407e-01
1.27375000e+00 5.00024677e-01 4.99994930e-01 1.09114649e-04 4.99886455e-01 5.00111764e-01 4.99816831e-01 5.00170859e-01
1.27625000e+00 4.99839761e-01 5.00002351e-01 1.04701773e-04 4.99899694e-01 5.00108386e-01 4.99826382e-01 5.00175543e-01
1.27875000e+00 5.00131416e-01 4.99998653e-01 1.03217025e-04 4.99894453e-01 5.00100362e-01 4.99821362e-01 5.00173049e-01
1.28125000e+00 4.99962384e-01 4.99996577e-01 1.03610665e-04 4.99892032e-01 5.00100971e-01 4.99828113e-01 5.00164383e-01
1.28375000e+00 5.00053894e-01 5.00005959e-01 1.02628451e-04 4.99902401e-01 5.00111579e-01 4.99845436e-01 5.00178847e-01
1.28625000e+00 5.00018427e-01 4.99990037e-01 1.05193222e-04 4.99882133e-01 5.00097050e-01 4.99823426e-01 5.00166194e-01
1.28875000e+00 4.99842428e-01 5.00007678e-01 1.06683890e-04 4.99903550e-01 5.00116911e-01 4.99830055e-01 5.00190426e-01
1.29125000e+00 5.00066680e-01 5.00000159e-01 1.04144697e-04 4.99897598e-01 5.00100666e-01 4.99824961e-01 5.00174902e-01
1.29375000e+00 5.00009900e-01 4.99989974e-01 1.04284375e-04 4.99884678e-01 5.00096146e-01 4.99814135e-01 5.00161914e-01
1.29625000e+00 5.00071192e-01 5.00014552e-01 1.04228699e-04 4.99909240e-01 5.00120608e-01 4.99842320e-01 5.00186558e-01
1.29875000e+00 4.99976095e-01 4.99989836e-01 1.05015483e-04 4.99881958e-01 5.00095693e-01 4.99814182e-01 5.00160796e-01
1.30125000e+00 4.99949159e-01 5.00002119e-01 1.04913641e-04 4.99893076e-01 5.00107631e-01 4.99834169e-01 5.00180112e-01
1.30375000e+00 5.00110965e-01 5.00005660e-01 1.04146080e-04 4.99903719e-01 5.00107229e-01 4.99832088e-01 5.00179386e-01
1.30625000e+00 4.99842990e-01 4.99988866e-01 1.02600889e-04 4.99885757e-01 5.00093634e-01 4.99811023e-01 5.00151053e-01
1.30875000e+00 5.00000573e-01 5.00013379e-01 1.03408483e-04 4.99904528e-01 5.00120903e-01 4.99840002e-01 5.00177204e-01
1.31125000e+00 5.00135181e-01 4.99991247e-01 1.03998554e-04 4.99882911e-01 5.00098903e-01 4.99827695e-01 5.00161911e-01
1.31375000e+00 4.99929389e-01 4.99996845e-01 1.01387805e-04 4.99888535e-01 5.00097877e-01 4.99833090e-01 5.00165284e-01
1.31625000e+00 4.99989113e-01 5.00013078e-01 1.03860785e-04 4.99902740e-01 5.00121172e-01 4.99839726e-01 5.00174732e-01
1.31875000e+00 4.99977207e-01 4.99989439e-01 1.01735840e-04 4.99887588e-01 5.00094433e-01 4.99825698e-01 5.00155986e-01
1.32125000e+00 5.00001770e-01 4.99999406e-01 1.00626608e-04 4.99898001e-01 5.00104912e-01 4.99843189e-01 5.00170909e-01
1.32375000e+00 4.99966418e-01 5.00002906e-01 1.00189932e-04 4.99903102e-01 5.00106502e-01 4.99839223e-01 5.00166681e-01
1.32625000e+00 4.99989091e-01 4.99999551e-01 1.07193657e-04 4.99898352e-01 5.00104743e-01 4.99821376e-01 5.00175608e-01
1.32875000e+00 5.00071498e-01 5.00004298e-01 1.07648886e-04 4.99896168e-01 5.00114244e-01 4.99821181e-01 5.00180184e-01
1.33125000e+00 5.00143749e-01 4.99997515e-01 1.01717908e-04 4.99892797e-01 5.00097627e-01 4.99829318e-01 5.00154401e-01
1.33375000e+00 4.99881574e-01 4.99997341e-01 1.01377008e-04 4.99895676e-01 5.00098903e-01 4.99826815e-01 5.00164675e-01
1.33625000e+00 4.99858228e-01 5.00004379e-01 1.02150090e-04 4.99896723e-01 5.00105056e-01 4.99834270e-01 5.00172530e-01
1.33875000e+00 5.00172953e-01 4.99998425e-01 1.03207194e-04 4.99890346e-01 5.00104345e-01 4.99834831e-01 5.00166160e-01
1.34125000e+00 4.99917798e-01 4.99996586e-01 1.03579105e-04 4.99887417e-01 5.00102876e-01 4.99827768e-01 5.00170192e-01
1.34375000e+00 5.00049904e-01 5.00006334e-01 1.02553217e-04 4.99900790e-01 5.00116052e-01 4.99843960e-01 5.00174686e-01
1.34625000e+00 5.00058576e-01 4.99997022e-01 1.01814327e-04 4.99893778e-01 5.00104739e-01 4.99823676e-01 5.00160873e-01
1.34875000e+00 4.99865660e-01 5.00001393e-01 9.99913888e-05 4.99892452e-01 5.00106534e-01 4.99836696e-01 5.00154036e-01
1.35125000e+00 5.00104473e-01 4.99999113e-01 1.00452591e-04 4.99894955e-01 5.00102998e-01 4.99836668e-01 5.00166825e-01
1.35375000e+00 4.99965526e-01 4.99995000e-01 1.03176404e-04 4.99881815e-01 5.00103807e-01 4.99827023e-01 5.00166153e-01
1.35625000e+00 4.99951718e-01 5.00008672e-01 1.00791985e-04 4.99902375e-01 5.00114668e-01 4.99839126e-01 5.00167306e-01
1.35875000e+00 5.00049163e-01 4.99997588e-01 9.82591774e-05 4.99895725e-01 5.00100264e-01 4.99841006e-01 5.00159226e-01
1.36125000e+00 4.99980222e-01 4.99997466e-01 1.02521997e-04 4.99891627e-01 5.00099934e-01 4.99830788e-01 5.00165437e-01
1.36375000e+00 4.99977687e-01 4.99998872e-01 1.02084259e-04 4.99889925e-01 5.00099306e-01 4.99829128e-01 5.00168487e-01
1.36625000e+00 5.00011349e-01 5.00001819e-01 9.90705808e-05 4.99900684e-01 5.00098032e-01 4.99845752e-01 5.00167982e-01
1.36875000e+00 5.00147740e-01 5.00000761e-01 1.00918347e-04 4.99896000e-01 5.00103567e-01 4.99835652e-01 5.00162153e-01
1.37125000e+00 4.99928424e-01 4.99998358e-01 9.92863685e-05 4.99898486e-01 5.00095626e-01 4.99832082e-01 5.00163456e-01
1.37375000e+00 5.00034639e-01 5.00005292e-01 9.73300908e-05 4.99907809e-01 5.00107327e-01 4.99838584e-01 5.00154827e-01
1.37625000e+00 4.99805810e-01 4.99990600e-01 1.01110522e-04 4.99881614e-01 5.00096227e-01 4.99825563e-01 5.00156399e-01
1.37875000e+00 5.00063045e-01 5.00004982e-01 9.55138670e-05 4.99910009e-01 5.00103365e-01 4.99846813e-01 5.00164846e-01
1.38125000e+00 5.00125321e-01 5.00004644e-01 9.72950598e-05 4.99904459e-01 5.00104447e-01 4.99845839e-01 5.00167299e-01
1.38375000e+00 4.99791654e-01 4.99989794e-01 9.67302438e-05 4.99889872e-01 5.00087396e-01 4.99834134e-01 5.00148998e-01
1.38625000e+00 5.00068518e-01 5.00007203e-01 9.81652298e-05 4.99908154e-01 5.00109856e-01 4.99840788e-01 5.00169198e-01
1.38875000e+00 5.00044117e-01 4.99998437e-01 1.01771787e-04 4.99891737e-01 5.00106133e-01 4.99833584e-01 5.00166041e-01
1.39125000e+00 4.99959905e-01 4.99994579e-01 1.00787984e-04 4.99890209e-01 5.00101128e-01 4.99825672e-01 5.00154358e-01
1.39375000e+00 5.00081180e-01 5.00007724e-01 1.00384994e-04 4.99901826e-01 5.00110511e-01 4.99842127e-01 5.00175387e-01
1.39625000e+00 4.99964543e-01 4.99996093e-01 1.00080611e-04 4.99894410e-01 5.00104517e-01 4.99832754e-01 5.00161412e-01
1.39875000e+00 5.00023417e-01 5.00003059e-01 9.86515171e-05 4.99898183e-01 5.00101183e-01 4.99838481e-01 5.00166140e-01
1.40125000e+00 5.00033696e-01 4.99995548e-01 1.00634877e-04 4.99894407e-01 5.00097486e-01 4.99832885e-01 5.00163244e-01
1.40375000e+00 4.99881741e-01 4.99994363e-01 9.77175910e-05 4.99894288e-01 5.00095399e-01 4.99840538e-01 5.00154370e-01
1.40625000e+00 4.99947212e-01 5.00018054e-01 9.89691531e-05 4.99920406e-01 5.00115730e-01 4.99847712e-01 5.00182823e-01
1.40875000e+00 5.00194279e-01 4.99987989e-01 9.80099860e-05 4.99884259e-01 5.00085479e-01 4.99829823e-01 5.00150534e-01
1.41125000e+00 4.99800380e-01 5.00002011e-01 9.84832756e-05 4.99900868e-01 5.00105999e-01 4.99841189e-01 5.00162275e-01
1.41375000e+00 5.00055295e-01 5.00004196e-01 9.71346781e-05 4.99898775e-01 5.00108992e-01 4.99846662e-01 5.00161728e-01
1.41625000e+00 5.00060703e-01 4.99991355e-01 1.03159776e-04 4.99890679e-01 5.00100061e-01 4.99818881e-01 5.00163895e-01
1.41875000e+00 4.99968221e-01 5.00009130e-01 1.00162784e-04 4.99905888e-01 5.00110698e-01 4.99843488e-01 5.00175634e-01
1.42125000e+00 5.00049799e-01 4.99990237e-01 9.89183119e-05 4.99886200e-01 5.00088380e-01 4.99827929e-01 5.00151885e-01
1.42375000e+00 4.99852795e-01 5.00006115e-01 9.84276427e-05 4.99899896e-01 5.00103474e-01 4.99851161e-01 5.00170804e-01
1.42625000e+00 5.00104011e-01 5.00005377e-01 9.98603074e-05 4.99903579e-01 5.00107567e-01 4.99833589e-01 5.00162393e-01
1.42875000e+00 5.00177663e-01 4.99985661e-01 9.79880142e-05 4.99883292e-01 5.00086825e-01 4.99826972e-01 5.00149758e-01
1.43125000e+00 4.99857655e-01 5.00013707e-01 1.02363551e-04 4.99906953e-01 5.00117089e-01 4.99853620e-01 5.00183016e-01
1.43375000e+00 4.99871749e-01 4.99995671e-01 1.00130975e-04 4.99889585e-01 5.00100617e-01 4.99830674e-01 5.00159227e-01
1.43625000e+00 5.00006472e-01 4.99995056e-01 1.01891027e-04 4.99890665e-01 5.00103176e-01 4.99827871e-01 5.00160436e-01
1.43875000e+00 5.00164802e-01 5.00008251e-01 9.86388123e-05 4.99907656e-01 5.00112200e-01 4.99845529e-01 5.00161045e-01
1.44125000e+00 4.99984618e-01 4.99992841e-01 9.56485365e-05 4.99889377e-01 5.00090002e-01 4.99843335e-01 5.00144512e-01
1.44375000e+00 4.99847935e-01 5.00003621e-01 9.82097312e-05 4.99902679e-01 5.00106548e-01 4.99847871e-01 5.00161497e-01
1.44625000e+00 5.00093919e-01 4.99999323e-01 1.01826581e-04 4.99896536e-01 5.00103996e-01 4.99837782e-01 5.00169174e-01
1.44875000e+00 5.00074447e-01 4.99997236e-01 9.94155723e-05 4.99890572e-01 5.00098679e-01 4.99835746e-01 5.00163122e-01
1.45125000e+00 4.99849134e-01 5.00002463e-01 9.94751921e-05 4.99900255e-01 5.00100459e-01 4.99844518e-01 5.00169542e-01
1.45375000e+00 5.00067554e-01 5.00000553e-01 9.69721666e-05 4.99902386e-01 5.00101757e-01 4.99836697e-01 5.00158450e-01
1.45625000e+00 5.00125161e-01 5.00003251e-01 9.80422168e-05 4.99899353e-01 5.00106333e-01 4.99845767e-01 5.00166271e-01
1.45875000e+00 4.99806984e-01 4.99991740e-01 9.70869191e-05 4.99891681e-01 5.00093642e-01 4.99831943e-01 5.00149138e-01
1.46125000e+00 5.00023522e-01 5.00005321e-01 9.83305205e-05 4.99902194e-01 5.00114535e-01 4.99853659e-01 5.00173675e-01
1.46375000e+00 5.00117943e-01 5.00000846e-01 9.71037078e-05 4.99904194e-01 5.00098159e-01 4.99841313e-01 5.00164791e-01
1.46625000e+00 5.00024061e-01 5.00000133e-01 9.71635247e-05 4.99899981e-01 5.00103712e-01 4.99844444e-01 5.00159791e-01
1.46875000e+00 4.99890409e-01 5.00001629e-01 9.79279750e-05 4.99903543e-01 5.00103816e-01 4.99840362e-01 5.00156305e-01
1.47125000e+00 4.99983819e-01 4.99993264e-01 9.82243313e-05 4.99893845e-01 5.00091477e-01 4.99836410e-01 5.00159151e-01
1.47375000e+00 5.00024646e-01 5.00008114e-01 9.54135791e-05 4.99907506e-01 5.00108555e-01 4.99859080e-01 5.00163133e-01
1.47625000e+00 5.00065967e-01 4.99996552e-01 9.87949542e-05 4.99895408e-01 5.00100643e-01 4.99837338e-01 5.00158580e-01
1.47875000e+00 5.00110648e-01 4.99996195e-01 9.58565489e-05 4.99893592e-01 5.00098987e-01 4.99842206e-01 5.00159303e-01
1.48125000e+00 4.99776557e-01 5.00002773e-01 9.43824052e-05 4.99905037e-01 5.00098306e-01 4.99844318e-01 5.00153970e-01
1.48375000e+00 5.00100962e-01 5.00000048e-01 9.61977773e-05 4.99903357e-01 5.00103705e-01 4.99842027e-01 5.00156657e-01
1.48625000e+00 5.00019261e-01 5.00005874e-01 9.28361582e-05 4.99910642e-01 5.00097782e-01 4.99850060e-01 5.00156775e-01
1.48875000e+00 4.99858190e-01 4.99996564e-01 9.48823806e-05 4.99892523e-01 5.00092099e-01 4.99839207e-01 5.00146921e-01
1.49125000e+00 5.00155199e-01 4.99994631e-01 9.85390308e-05 4.99891614e-01 5.00096770e-01 4.99841151e-01 5.00161737e-01
1.49375000e+00 4.99891718e-01 5.00001881e-01 9.77156669e-05 4.99905601e-01 5.00103052e-01 4.99832845e-01 5.00158600e-01
1.49625000e+00 5.00053714e-01 5.00006365e-01 9.60360044e-05 4.99907029e-01 5.00105901e-01 4.99851635e-01 5.00163688e-01
1.49875000e+00 4.99968835e-01 4.99995947e-01 9.36732301e-05 4.99901666e-01 5.00091842e-01 4.99841083e-01 5.00144879e-01
1.50125000e+00 4.99929174e-01 5.00000006e-01 9.61451434e-05 4.99898223e-01 5.00095445e-01 4.99839082e-01 5.00162492e-01
1.50375000e+00 5.00135626e-01 4.99998516e-01 9.72931516e-05 4.99899411e-01 5.00099692e-01 4.99835422e-01 5.00155559e-01
1.50625000e+00 4.99903714e-01 4.99995913e-01 9.50175393e-05 4.99895971e-01 5.00095951e-01 4.99836110e-01 5.00146720e-01
1.50875000e+00 5.00032232e-01 5.00005438e-01 9.44524024e-05 4.99908201e-01 5.00103314e-01 4.99851365e-01 5.00158111e-01
1.51125000e+00 4.99976377e-01 4.99997196e-01 9.51569910e-05 4.99900482e-01 5.00094559e-01 4.99833554e-01 5.00148331e-01
1.51375000e+00 4.99996858e-01 5.00007481e-01 9.45736650e-05 4.99907078e-01 5.00102498e-01 4.99847981e-01 5.00163390e-01
1.51625000e+00 5.00210942e-01 4.99995259e-01 9.43011825e-05 4.99899599e-01 5.00093357e-01 4.99841023e-01 5.00149630e-01
1.51875000e+00 4.99761330e-01 4.99992579e-01 9.73741792e-05 4.99890135e-01 5.00095357e-01 4.99830071e-01 5.00151907e-01
1.52125000e+00 4.99956523e-01 5.00012507e-01 9.53145309e-05 4.99912322e-01 5.00110202e-01 4.99855767e-01 5.00169992e-01
1.52375000e+00 5.00170857e-01 4.99991931e-01 9.87131140e-05 4.99889490e-01 5.00095038e-01 4.99826052e-01 5.00157259e-01
1.52625000e+00 4.99960300e-01 5.00002166e-01 9.47692807e-05 4.99902795e-01 5.00099546e-01 4.99844044e-01 5.00156983e-01
1.52875000e+00 5.00131533e-01 5.00001960e-01 9.65472981e-05 4.99898583e-01 5.00100007e-01 4.99844388e-01 5.00162827e-01
1.53125000e+00 4.99811201e-01 4.99992159e-01 9.96571269e-05 4.99887646e-01 5.00095760e-01 4.99832414e-01 5.00159940e-01
1.53375000e+00 4.99951232e-01 5.00012002e-01 9.67556616e-05 4.99905104e-01 5.00112460e-01 4.99848530e-01 5.00174625e-01
1.53625000e+00 5.00135695e-01 4.99995272e-01 1.00375787e-04 4.99889331e-01 5.00104989e-01 4.99831157e-01 5.00156905e-01
1.53875000e+00 5.00000684e-01 4.99998516e-01 9.59205179e-05 4.99897129e-01 5.00095895e-01 4.99842275e-01 5.00157144e-01
1.54125000e+00 4.99951606e-01 5.00002760e-01 9.65804395e-05 4.99903893e-01 5.00099347e-01 4.99833251e-01 5.00164171e-01
1.54375000e+00 5.00019407e-01 4.99998428e-01 9.67257771e-05 4.99899487e-01 5.00101947e-01 4.99842228e-01 5.00158591e-01
1.54625000e+00 4.99992223e-01 4.99998373e-01 9.74362591e-05 4.99899422e-01 5.00101340e-01 4.99833010e-01 5.00158099e-01
1.54875000e+00 4.99920064e-01 4.99999482e-01 9.81998474e-05 4.99900765e-01 5.00105913e-01 4.99837947e-01 5.00161155e-01
1.55125000e+00 5.00118637e-01 5.00002264e-01 9.46068510e-05 4.99903658e-01 5.00100525e-01 4.99846041e-01 5.00154183e-01
1.55375000e+00 5.00046138e-01 4.99996339e-01 9.60374826e-05 4.99895654e-01 5.00096939e-01 4.99842515e-01 5.00153027e-01
1.55625000e+00 4.99886825e-01 5.00006458e-01 9.61199678e-05 4.99907144e-01 5.00109529e-01 4.99845242e-01 5.00165004e-01
1.55875000e+00 4.99955967e-01 4.99995671e-01 9.61423152e-05 4.99893993e-01 5.00096799e-01 4.99832474e-01 5.00148324e-01
1.56125000e+00 4.99963660e-01 5.00002791e-01 9.83223958e-05 4.99897413e-01 5.00105228e-01 4.99843568e-01 5.00164778e-01
1.56375000e+00 5.00152580e-01 4.99999003e-01 9.68919257e-05 4.99900359e-01 5.00100611e-01 4.99843608e-01 5.00162850e-01
1.56625000e+00 5.00011687e-01 4.99993238e-01 9.67924576e-05 4.99892925e-01 5.00098718e-01 4.99833184e-01 5.00151407e-01
1.56875000e+00 4.99807376e-01 5.00010835e-01 9.99161435e-05 4.99906996e-01 5.00112167e-01 4.99849773e-01 5.00176952e-01
1.57125000e+00 5.00219115e-01 4.99995309e-01 9.79262301e-05 4.99894332e-01 5.00100042e-01 4.99838365e-01 5.00155709e-01
1.57375000e+00 4.99960143e-01 5.00001686e-01 9.28084756e-05 4.99906916e-01 5.00098051e-01 4.99853520e-01 5.00152651e-01
1.57625000e+00 4.99887285e-01 4.99995098e-01 9.77778323e-05 4.99888397e-01 5.00095339e-01 4.99835869e-01 5.00156301e-01
1.57875000e+00 5.00059694e-01 5.00000906e-01 9.48010460e-05 4.99899508e-01 5.00098201e-01 4.99841368e-01 5.00152065e-01
1.58125000e+00 4.99954470e-01 5.00010997e-01 9.77964423e-05 4.99906750e-01 5.00112548e-01 4.99848496e-01 5.00170206e-01
1.58375000e+00 5.00126767e-01 4.99987745e-01 9.86990090e-05 4.99884651e-01 5.00089869e-01 4.99829437e-01 5.00149070e-01
1.58625000e+00 4.99891046e-01 5.00002198e-01 1.00072196e-04 4.99897390e-01 5.00107534e-01 4.99833586e-01 5.00165940e-01
1.58875000e+00 5.00022936e-01 4.99998647e-01 9.43936742e-05 4.99904257e-01 5.00092932e-01 4.99843804e-01 5.00147941e-01
1.59125000e+00 5.00089415e-01 5.00004294e-01 9.31333737e-05 4.99901538e-01 5.00098585e-01 4.99851554e-01 5.00158238e-01
1.59375000e+00 4.99839183e-01 5.00003614e-01 9.90979123e-05 4.99896538e-01 5.00103825e-01 4.99837310e-01 5.00164931e-01
1.59625000e+00 5.00101835e-01 4.99988879e-01 9.83345064e-05 4.99883365e-01 5.00087625e-01 4.99832770e-01 5.00154338e-01
1.59875000e+00 5.00045988e-01 5.00006435e-01 1.01030029e-04 4.99901767e-01 5.00110759e-01 4.99836379e-01 5.00167430e-01
1.60125000e+00 4.99765451e-01 4.99996103e-01 9.99743937e-05 4.99893550e-01 5.00098572e-01 4.99831033e-01 5.00159572e-01
1.60375000e+00 5.00210459e-01 5.00006184e-01 9.83282606e-05 4.99904598e-01 5.00109334e-01 4.99846747e-01 5.00176406e-01
1.60625000e+00 4.99964860e-01 5.00003720e-01 9.75807466e-05 4.99904869e-01 5.00105597e-01 4.99846193e-01 5.00170217e-01
1.60875000e+00 4.99868493e-01 4.99991444e-01 9.58740395e-05 4.99895633e-01 5.00093269e-01 4.99830381e-01 5.00147007e-01
1.61125000e+00 5.00275455e-01 5.00001843e-01 9.53561018e-05 4.99901861e-01 5.00103079e-01 4.99848434e-01 5.00155971e-01
1.61375000e+00 4.99754042e-01 4.99995632e-01 9.65350900e-05 4.99897009e-01 5.00094196e-01 4.99837052e-01 5.00155003e-01
1.61625000e+00 5.00098845e-01 5.00008188e-01 9.71048822e-05 4.99906497e-01 5.00108632e-01 4.99850860e-01 5.00163718e-01
1.61875000e+00 5.00068593e-01 4.99997067e-01 9.67827441e-05 4.99895258e-01 5.00097744e-01 4.99840707e-01 5.00152856e-01
1.62125000e+00 4.99800021e-01 4.99998415e-01 9.64825630e-05 4.99903097e-01 5.00095566e-01 4.99842243e-01 5.00155230e-01
1.62375000e+00 5.00107438e-01 4.99997188e-01 9.67219582e-05 4.99900680e-01 5.00093104e-01 4.99839641e-01 5.00165961e-01
1.62625000e+00 4.99943046e-01 5.00001642e-01 9.75413329e-05 4.99893525e-01 5.00104634e-01 4.99837006e-01 5.00150392e-01
1.62875000e+00 5.00019861e-01 5.00006165e-01 9.80251297e-05 4.99902859e-01 5.00108712e-01 4.99848065e-01 5.00168897e-01
1.63125000e+00 5.00104197e-01 4.99993353e-01 1.00462438e-04 4.99892670e-01 5.00097095e-01 4.99833160e-01 5.00165626e-01
1.63375000e+00 4.99975611e-01 5.00006125e-01 9.61945839e-05 4.99905851e-01 5.00105485e-01 4.99845088e-01 5.00163295e-01
1.63625000e+00 4.99893018e-01 4.99991249e-01 9.92764642e-05 4.99891121e-01 5.00093951e-01 4.99830517e-01 5.00151651e-01
1.63875000e+00 5.00070861e-01 5.00003708e-01 9.64869806e-05 4.99901274e-01 5.00105167e-01 4.99846838e-01 5.00162993e-01
1.64125000e+00 5.00021990e-01 5.00003094e-01 9.94752487e-05 4.99898543e-01 5.00106139e-01 4.99839489e-01 5.00160929e-01
1.64375000e+00 4.99988671e-01 4.99994559e-01 9.84402521e-05 4.99890573e-01 5.00099238e-01 4.99838101e-01 5.00154306e-01
1.64625000e+00 4.99975441e-01 5.00009991e-01 9.43370994e-05 4.99915327e-01 5.00103340e-01 4.99855838e-01 5.00166591e-01
1.64875000e+00 4.99998280e-01 4.99988065e-01 9.78800810e-05 4.99885681e-01 5.00087916e-01 4.99831719e-01 5.00152277e-01
1.65125000e+00 5.00109154e-01 5.00008943e-01 9.53586284e-05 4.99907374e-01 5.00110146e-01 4.99860396e-01 5.00166702e-01
1.65375000e+00 4.99835374e-01 4.99994904e-01 9.43927657e-05 4.99897071e-01 5.00094971e-01 4.99842260e-01 5.00153282e-01
1.65625000e+00 4.99975294e-01 4.99999421e-01 9.83511653e-05 4.99896453e-01 5.00105091e-01 4.99839074e-01 5.00164076e-01
1.65875000e+00 5.00210155e-01 5.00008543e-01 1.01556860e-04 4.99900619e-01 5.00118490e-01 4.99846574e-01 5.00173940e-01
1.66125000e+00 4.99906249e-01 4.99985680e-01 9.70540205e-05 4.99887940e-01 5.00086756e-01 4.99825722e-01 5.00143837e-01
1.66375000e+00 4.99997296e-01 5.00011902e-01 1.01797016e-04 4.99902064e-01 5.00118830e-01 4.99843906e-01 5.00174411e-01
1.66625000e+00 4.99930508e-01 4.99994866e-01 9.88431458e-05 4.99892680e-01 5.00100300e-01 4.99841579e-01 5.00159704e-01
1.66875000e+00 5.00007140e-01 5.00001877e-01 9.82517675e-05 4.99891167e-01 5.00101468e-01 4.99843242e-01 5.00163051e-01
1.67125000e+00 5.00100878e-01 5.00000460e-01 9.97935359e-05 4.99894050e-01 5.00105771e-01 4.99839576e-01 5.00163472e-01
1.67375000e+00 4.99857692e-01 4.99992660e-01 9.79879232e-05 4.99891826e-01 5.00094464e-01 4.99832815e-01 5.00146333e-01
1.67625000e+00 5.00070929e-01 5.00012673e-01 9.86732296e-05 4.99905449e-01 5.00114749e-01 4.99849279e-01 5.00165420e-01
1.67875000e+00 5.00161001e-01 4.99991003e-01 9.98170155e-05 4.99886003e-01 5.00093303e-01 4.99822120e-01 5.00153027e-01
1.68125000e+00 4.99849351e-01 4.99999861e-01 9.74742331e-05 4.99896654e-01 5.00104210e-01 4.99842497e-01 5.00157499e-01
1.68375000e+00 4.99989337e-01 5.00002932e-01 1.01562214e-04 4.99899535e-01 5.00113261e-01 4.99844042e-01 5.00172444e-01
1.68625000e+00 5.00127655e-01 5.00001240e-01 9.89594108e-05 4.99898042e-01 5.00108904e-01 4.99838143e-01 5.00167474e-01
1.68875000e+00 4.99850509e-01 5.00004126e-01 1.03843326e-04 4.99896816e-01 5.00113407e-01 4.99843694e-01 5.00175349e-01
1.69125000e+00 5.00100066e-01 4.99988367e-01 1.02101852e-04 4.99880939e-01 5.00095400e-01 4.99818334e-01 5.00158221e-01
1.69375000e+00 4.99962323e-01 5.00007336e-01 9.88331638e-05 4.99905479e-01 5.00112023e-01 4.99844321e-01 5.00174617e-01
1.69625000e+00 4.99883797e-01 4.99999305e-01 1.00155414e-04 4.99897207e-01 5.00103308e-01 4.99833512e-01 5.00162660e-01
1.69875000e+00 5.00166090e-01 4.99997825e-01 9.22855352e-05 4.99903989e-01 5.00098328e-01 4.99848732e-01 5.00149222e-01
1.70125000e+00 4.99896734e-01 5.00004823e-01 9.71278132e-05 4.99908527e-01 5.00101153e-01 4.99845526e-01 5.00163571e-01
1.70375000e+00 4.99958274e-01 4.99994690e-01 1.00824364e-04 4.99885687e-01 5.00100615e-01 4.99828744e-01 5.00155081e-01
1.70625000e+00 5.00156726e-01 5.00002788e-01 1.01065063e-04 4.99900831e-01 5.00110021e-01 4.99835246e-01 5.00161494e-01
1.70875000e+00 4.99808662e-01 4.99995499e-01 1.00862838e-04 4.99885517e-01 5.00100121e-01 4.99838113e-01 5.00160025e-01
1.71125000e+00 5.00151996e-01 5.00005755e-01 1.01478140e-04 4.99894994e-01 5.00110153e-01 4.99840080e-01 5.00177135e-01
1.71375000e+00 5.00003407e-01 5.00000114e-01 9.76693754e-05 4.99898436e-01 5.00101579e-01 4.99839471e-01 5.00161194e-01
1.71625000e+00 4.99864914e-01 4.99996421e-01 9.71313026e-05 4.99892134e-01 5.00094885e-01 4.99839169e-01 5.00155661e-01
1.71875000e+00 5.00088124e-01 5.00002227e-01 1.02382347e-04 4.99897562e-01 5.00111363e-01 4.99836119e-01 5.00175125e-01
1.72125000e+00 4.99979518e-01 4.99993809e-01 9.92395361e-05 4.99889602e-01 5.00096707e-01 4.99823289e-01 5.00148130e-01
1.72375000e+00 4.99990503e-01 5.00012600e-01 1.01998725e-04 4.99907754e-01 5.00122162e-01 4.99841266e-01 5.00177716e-01
1.72625000e+00 5.00070908e-01 4.99992421e-01 1.01133977e-04 4.99884250e-01 5.00101030e-01 4.99832366e-01 5.00162779e-01
1.72875000e+00 4.99931436e-01 4.99999464e-01 9.82422519e-05 4.99896646e-01 5.00104408e-01 4.99836441e-01 5.00156788e-01
1.73125000e+00 5.00005529e-01 5.00003263e-01 1.04293414e-04 4.99891729e-01 5.00114465e-01 4.99833865e-01 5.00168315e-01
1.73375000e+00 5.00130165e-01 4.99995522e-01 1.00853816e-04 4.99895707e-01 5.00102039e-01 4.99830937e-01 5.00161607e-01
1.73625000e+00 4.99846583e-01 5.00009265e-01 9.80965988e-05 4.99907110e-01 5.00114954e-01 4.99846407e-01 5.00164523e-01
1.73875000e+00 4.99933567e-01 4.99987283e-01 1.01562336e-04 4.99879410e-01 5.00094787e-01 4.99819348e-01 5.00158541e-01
1.74125000e+00 5.00170845e-01 5.00006051e-01 9.83870599e-05 4.99905962e-01 5.00109152e-01 4.99846908e-01 5.00173582e-01
1.74375000e+00 4.99916777e-01 5.00000034e-01 9.71525182e-05 4.99898083e-01 5.00100430e-01 4.99834189e-01 5.00159291e-01
1.74625000e+00 5.00057913e-01 4.99998646e-01 1.00816065e-04 4.99895876e-01 5.00100318e-01 4.99838876e-01 5.00166425e-01
1.74875000e+00 5.00032571e-01 5.00006745e-01 9.79790843e-05 4.99902346e-01 5.00107263e-01 4.99848858e-01 5.00164048e-01
1.75125000e+00 4.99847880e-01 4.99985614e-01 9.93183355e-05 4.99880256e-01 5.00087146e-01 4.99820849e-01 5.00146152e-01
1.75375000e+00 5.00144727e-01 5.00014510e-01 9.74168396e-05 4.99909014e-01 5.00114714e-01 4.99856333e-01 5.00163222e-01
1.75625000e+00 4.99925522e-01 4.99994474e-01 9.45928487e-05 4.99896717e-01 5.00095315e-01 4.99839330e-01 5.00155939e-01
1.75875000e+00 4.99991116e-01 4.99997548e-01 9.71353380e-05 4.99898388e-01 5.00101792e-01 4.99838640e-01 5.00164092e-01
1.76125000e+00 5.00092899e-01 5.00004825e-01 9.29894776e-05 4.99912439e-01 5.00102825e-01 4.99852083e-01 5.00156612e-01
1.76375000e+00 4.99903280e-01 4.99987824e-01 9.41593018e-05 4.99890492e-01 5.00085361e-01 4.99836691e-01 5.00143998e-01
1.76625000e+00 5.00020171e-01 5.00014830e-01 9.17823079e-05 4.99917780e-01 5.00109549e-01 4.99869149e-01 5.00162652e-01
1.76875000e+00 5.00050994e-01 4.99990524e-01 9.31120516e-05 4.99896997e-01 5.00088000e-01 4.99841231e-01 5.00147020e-01
1.77125000e+00 4.99957011e-01 5.00004794e-01 9.17139275e-05 4.99911635e-01 5.00101757e-01 4.99859662e-01 5.00154816e-01
1.77375000e+00 4.99949479e-01 5.00002424e-01 8.73888915e-05 4.99913562e-01 5.00098425e-01 4.99861668e-01 5.00145887e-01
1.77625000e+00 5.00116626e-01 4.99990577e-01 8.44763752e-05 4.99905002e-01 5.00079001e-01 4.99849715e-01 5.00129992e-01
1.77875000e+00 5.00006482e-01 5.00009536e-01 8.83049184e-05 4.99918776e-01 5.00099932e-01 4.99861187e-01 5.00150366e-01
1.78125000e+00 4.99815388e-01 4.99995282e-01 8.92475967e-05 4.99904141e-01 5.00087876e-01 4.99842619e-01 5.00135717e-01
1.78375000e+00 5.00171569e-01 5.00006253e-01 8.98552006e-05 4.99911594e-01 5.00095371e-01 4.99851397e-01 5.00154274e-01
1.78625000e+00 5.00033184e-01 4.99995200e-01 8.83337606e-05 4.99902624e-01 5.00091945e-01 4.99845368e-01 5.00137829e-01
1.78875000e+00 4.99880014e-01 4.99996570e-01 8.78266449e-05 4.99906533e-01 5.00088263e-01 4.99856983e-01 5.00144651e-01
1.79125000e+00 5.00011282e-01 5.00006084e-01 9.06931439e-05 4.99909283e-01 5.00097597e-01 4.99861568e-01 5.00156959e-01
1.79375000e+00 4.99979460e-01 4.99996801e-01 8.54487390e-05 4.99909140e-01 5.00082683e-01 4.99852173e-01 5.00129672e-01
1.79625000e+00 5.00129064e-01 5.00005785e-01 8.91080420e-05 4.99910600e-01 5.00097527e-01 4.99858058e-01 5.00144380e-01
1.79875000e+00 4.99903405e-01 4.99991803e-01 8.98581111e-05 4.99895950e-01 5.00085594e-01 4.99846965e-01 5.00137319e-01
1.80125000e+00 4.99918124e-01 5.00001711e-01 8.87377160e-05 4.99910325e-01 5.00094345e-01 4.99850664e-01 5.00143154e-01
1.80375000e+00 5.00116925e-01 5.00004844e-01 8.73893181e-05 4.99909656e-01 5.00098287e-01 4.99859411e-01 5.00142936e-01
1.80625000e+00 5.00032611e-01 4.99995172e-01 8.78152902e-05 4.99905897e-01 5.00089116e-01 4.99849949e-01 5.00137195e-01
1.80875000e+00 4.99909869e-01 5.00005786e-01 8.89809582e-05 4.99912452e-01 5.00096513e-01 4.99856984e-01 5.00149055e-01
1.81125000e+00 5.00021851e-01 4.99991982e-01 8.69911007e-05 4.99905037e-01 5.00085173e-01 4.99844436e-01 5.00130757e-01
1.81375000e+00 5.00061865e-01 5.00003517e-01 8.95623082e-05 4.99908570e-01 5.00092065e-01 4.99856857e-01 5.00152368e-01
1.81625000e+00 4.99937037e-01 5.00000435e-01 9.18312133e-05 4.99903780e-01 5.00098213e-01 4.99844719e-01 5.00148181e-01
1.81875000e+00 4.99991377e-01 4.99998558e-01 9.28696172e-05 4.99901050e-01 5.00098117e-01 4.99843232e-01 5.00143998e-01
1.82125000e+00 5.00010570e-01 5.00007713e-01 9.46063134e-05 4.99905642e-01 5.00108095e-01 4.99852131e-01 5.00160474e-01
1.82375000e+00 5.00041166e-01 4.99991025e-01 9.05434755e-05 4.99894633e-01 5.00083055e-01 4.99839245e-01 5.00138122e-01
1.82625000e+00 5.00030154e-01 5.00000769e-01 9.13879029e-05 4.99905752e-01 5.00099159e-01 4.99848276e-01 5.00149800e-01
1.82875000e+00 4.99869482e-01 5.00003928e-01 8.68961855e-05 4.99912278e-01 5.00089177e-01 4.99867747e-01 5.00149238e-01
1.83125000e+00 5.00068499e-01 4.99997637e-01 9.03527263e-05 4.99897783e-01 5.00089443e-01 4.99858381e-01 5.00146024e-01
1.83375000e+00 5.00078898e-01 4.99998169e-01 9.39341415e-05 4.99895802e-01 5.00096834e-01 4.99843376e-01 5.00155769e-01
1.83625000e+00 4.99899923e-01 4.99998348e-01 9.49065528e-05 4.99900337e-01 5.00101744e-01 4.99841543e-01 5.00145607e-01
1.83875000e+00 4.99956386e-01 5.00004294e-01 9.20354416e-05 4.99905970e-01 5.00103851e-01 4.99855029e-01 5.00153926e-01
1.84125000e+00 5.00078293e-01 4.99999732e-01 9.12881283e-05 4.99904803e-01 5.00096299e-01 4.99848647e-01 5.00146754e-01
1.84375000e+00 5.00015184e-01 5.00000735e-01 9.32415691e-05 4.99901564e-01 5.00101424e-01 4.99850334e-01 5.00155273e-01
1.84625000e+00 4.99929247e-01 4.99999214e-01 8.93338441e-05 4.99908563e-01 5.00090529e-01 4.99848956e-01 5.00145186e-01
1.84875000e+00 5.00042168e-01 5.00000096e-01 9.36693879e-05 4.99901030e-01 5.00100741e-01 4.99845793e-01 5.00148959e-01
1.85125000e+00 5.00033750e-01 4.99999856e-01 9.16585919e-05 4.99899658e-01 5.00095086e-01 4.99856685e-01 5.00151573e-01
1.85375000e+00 4.99938079e-01 4.99996077e-01 9.78152157e-05 4.99890470e-01 5.00101032e-01 4.99840868e-01 5.00162266e-01
1.85625000e+00 4.99972219e-01 5.00010320e-01 9.43895066e-05 4.99909240e-01 5.00110380e-01 4.99858732e-01 5.00164642e-01
1.85875000e+00 5.00011639e-01 4.99999030e-01 9.33052963e-05 4.99901082e-01 5.00096720e-01 4.99844272e-01 5.00150957e-01
1.86125000e+00 5.00063315e-01 4.99988197e-01 9.47200346e-05 4.99886032e-01 5.00086465e-01 4.99834107e-01 5.00146122e-01
1.86375000e+00 5.00017938e-01 5.00007858e-01 9.07451834e-05 4.99916255e-01 5.00102158e-01 4.99866929e-01 5.00159418e-01
1.86625000e+00 4.99844062e-01 5.00001647e-01 9.18726302e-05 4.99906814e-01 5.00100494e-01 4.99853642e-01 5.00163761e-01
1.86875000e+00 5.00153120e-01 4.99996921e-01 9.55059355e-05 4.99897681e-01 5.00104235e-01 4.99841152e-01 5.00154020e-01
1.87125000e+00 5.00045915e-01 5.00000490e-01 9.76871266e-05 4.99894566e-01 5.00106794e-01 4.99841069e-01 5.00161325e-01
1.87375000e+00 4.99816688e-01 4.99997407e-01 9.35084105e-05 4.99897394e-01 5.00094899e-01 4.99843390e-01 5.00148850e-01
1.87625000e+00 5.00170803e-01 5.00003706e-01 9.63737120e-05 4.99903117e-01 5.00109086e-01 4.99850691e-01 5.00163395e-01
1.87875000e+00 4.99899502e-01 4.99999482e-01 9.65354465e-05 4.99897203e-01 5.00101518e-01 4.99842083e-01 5.00156485e-01
1.88125000e+00 4.99942235e-01 5.00000825e-01 9.30551071e-05 4.99904381e-01 5.00099197e-01 4.99847580e-01 5.00154764e-01
1.88375000e+00 5.00130564e-01 4.99997951e-01 9.62195674e-05 4.99900284e-01 5.00099089e-01 4.99835357e-01 5.00154072e-01
1.88625000e+00 4.99954659e-01 4.99998599e-01 9.83655307e-05 4.99897712e-01 5.00104680e-01 4.99843996e-01 5.00163174e-01
1.88875000e+00 5.00005886e-01 4.99998912e-01 9.69037905e-05 4.99897186e-01 5.00096379e-01 4.99843404e-01 5.00165726e-01
1.89125000e+00 5.00071916e-01 4.99998267e-01 9.83894040e-05 4.99895517e-01 5.00106861e-01 4.99840056e-01 5.00162310e-01
1.89375000e+00 4.99874534e-01 5.00011625e-01 1.00375411e-04 4.99905005e-01 5.00116867e-01 4.99847769e-01 5.00175988e-01
1.89625000e+00 5.00002532e-01 4.99988506e-01 1.02173067e-04 4.99880433e-01 5.00102303e-01 4.99825806e-01 5.00155529e-01
1.89875000e+00 5.00165242e-01 4.99998934e-01 1.01305995e-04 4.99893095e-01 5.00111193e-01 4.99834590e-01 5.00162858e-01
1.90125000e+00 4.99770937e-01 5.00009747e-01 1.01650246e-04 4.99899381e-01 5.00117602e-01 4.99844605e-01 5.00176553e-01
1.90375000e+00 5.00056311e-01 4.99990360e-01 9.86696316e-05 4.99884993e-01 5.00095215e-01 4.99835007e-01 5.00153161e-01
1.90625000e+00 5.00138686e-01 5.00007924e-01 1.03919074e-04 4.99894673e-01 5.00120361e-01 4.99831454e-01 5.00169861e-01
1.90875000e+00 4.99823397e-01 4.99996636e-01 1.02737535e-04 4.99884734e-01 5.00105824e-01 4.99830627e-01 5.00167344e-01
1.91125000e+00 5.00125568e-01 4.99997869e-01 9.70206639e-05 4.99894814e-01 5.00101613e-01 4.99842734e-01 5.00154165e-01
1.91375000e+00 5.00055041e-01 5.00004513e-01 9.67968673e-05 4.99900749e-01 5.00109134e-01 4.99851023e-01 5.00164115e-01
1.91625000e+00 4.99855353e-01 4.99995834e-01 9.81127326e-05 4.99891935e-01 5.00096247e-01 4.99832650e-01 5.00158345e-01
1.91875000e+00 5.00030909e-01 5.00002737e-01 9.77632011e-05 4.99904049e-01 5.00104523e-01 4.99845829e-01 5.00166595e-01
1.92125000e+00 5.00130086e-01 4.99994171e-01 9.37820601e-05 4.99893793e-01 5.00092410e-01 4.99843761e-01 5.00147469e-01
1.92375000e+00 4.99868260e-01 5.00008544e-01 9.72526484e-05 4.99909083e-01 5.00110997e-01 4.99849518e-01 5.00174699e-01
1.92625000e+00 4.99994981e-01 4.99998226e-01 9.41596430e-05 4.99895864e-01 5.00094886e-01 4.99850232e-01 5.00159263e-01
1.92875000e+00 5.00097257e-01 4.99995919e-01 9.53647483e-05 4.99898931e-01 5.00099959e-01 4.99840446e-01 5.00149395e-01
1.93125000e+00 4.99861898e-01 5.00005814e-01 9.33710039e-05 4.99905359e-01 5.00108818e-01 4.99861252e-01 5.00159605e-01
1.93375000e+00 5.00107882e-01 4.99992170e-01 9.28098875e-05 4.99894719e-01 5.00087053e-01 4.99832407e-01 5.00142720e-01
1.93625000e+00 4.99987903e-01 5.00010585e-01 9.63285903e-05 4.99907931e-01 5.00110108e-01 4.99855208e-01 5.00168118e-01
1.93875000e+00 4.99928507e-01 4.99994789e-01 9.38043518e-05 4.99895146e-01 5.00098449e-01 4.99844867e-01 5.00150277e-01
1.94125000e+00 5.00117205e-01 4.99997915e-01 9.38356112e-05 4.99900845e-01 5.00100871e-01 4.99845307e-01 5.00154754e-01
1.94375000e+00 4.99938290e-01 5.00005615e-01 9.35280489e-05 4.99907599e-01 5.00103629e-01 4.99850715e-01 5.00159679e-01
1.94625000e+00 4.99948244e-01 4.99992435e-01 9.28009422e-05 4.99892838e-01 5.00090332e-01 4.99843969e-01 5.00141391e-01
1.94875000e+00 5.00063315e-01 5.00008981e-01 9.35424152e-05 4.99908497e-01 5.00109088e-01 4.99854376e-01 5.00162072e-01
1.95125000e+00 5.00047266e-01 4.99991556e-01 9.82021998e-05 4.99885762e-01 5.00094601e-01 4.99834513e-01 5.00152471e-01
1.95375000e+00 4.99931107e-01 5.00003329e-01 9.66736850e-05 4.99898360e-01 5.00105450e-01 4.99846190e-01 5.00161728e-01
1.95625000e+00 4.99973349e-01 5.00004089e-01 9.18576480e-05 4.99908762e-01 5.00097992e-01 4.99852050e-01 5.00152114e-01
1.95875000e+00 5.00018350e-01 4.99990568e-01 9.67512286e-05 4.99885693e-01 5.00094111e-01 4.99833565e-01 5.00147488e-01
1.96125000e+00 4.99997055e-01 5.00011314e-01 9.39246014e-05 4.99909764e-01 5.00111624e-01 4.99854997e-01 5.00168557e-01
1.96375000e+00 5.00035828e-01 4.99995807e-01 9.45859619e-05 4.99900048e-01 5.00096719e-01 4.99834178e-01 5.00146980e-01
1.96625000e+00 5.00022605e-01 4.99998650e-01 9.53936895e-05 4.99893781e-01 5.00100288e-01 4.99848533e-01 5.00155836e-01
1.96875000e+00 4.99951101e-01 4.99995387e-01 9.57485220e-05 4.99893422e-01 5.00099098e-01 4.99839067e-01 5.00154287e-01
1.97125000e+00 4.99958271e-01 5.00000232e-01 9.55830616e-05 4.99896005e-01 5.00105260e-01 4.99840900e-01 5.00155130e-01
1.97375000e+00 5.00048921e-01 5.00011169e-01 9.61480971e-05 4.99906631e-01 5.00115119e-01 4.99856669e-01 5.00167599e-01
1.97625000e+00 5.00059091e-01 4.99989199e-01 9.41547891e-05 4.99890147e-01 5.00087476e-01 4.99834909e-01 5.00143474e-01
1.97875000e+00 4.99913979e-01 5.00006902e-01 9.00051511e-05 4.99915757e-01 5.00103324e-01 4.99863090e-01 5.00157775e-01
1.98125000e+00 4.99959267e-01 4.99994240e-01 9.33360117e-05 4.99897311e-01 5.00093481e-01 4.99845726e-01 5.00150671e-01
1.98375000e+00 5.00148154e-01 4.99997986e-01 9.25773751e-05 4.99901053e-01 5.00091415e-01 4.99848227e-01 5.00148347e-01
1.98625000e+00 4.99967509e-01 5.00008935e-01 9.52689678e-05 4.99907151e-01 5.00110321e-01 4.99853451e-01 5.00166260e-01
1.98875000e+00 4.99887678e-01 4.99992556e-01 9.14966026e-05 4.99894224e-01 5.00089078e-01 4.99845532e-01 5.00139378e-01
1.99125000e+00 5.00129734e-01 5.00008006e-01 9.63410574e-05 4.99903948e-01 5.00111158e-01 4.99849572e-01 5.00166820e-01
1.99375000e+00 4.99977860e-01 4.99991709e-01 9.69625886e-05 4.99889188e-01 5.00092450e-01 4.99836686e-01 5.00156050e-01
1.99625000e+00 4.99867512e-01 5.00003188e-01 9.52708720e-05 4.99905149e-01 5.00104349e-01 4.99846606e-01 5.00154949e-01
1.99875000e+00 5.00103386e-01 5.00002822e-01 9.37404800e-05 4.99904559e-01 5.00103500e-01 4.99847709e-01 5.00155797e-01
2.00125000e+00 5.00044161e-01 4.99995095e-01 9.27355953e-05 4.99895721e-01 5.00091597e-01 4.99841718e-01 5.00143424e-01
2.00375000e+00 4.99896394e-01 5.00007044e-01 9.24577135e-05 4.99907839e-01 5.00103025e-01 4.99854466e-01 5.00159351e-01
2.00625000e+00 4.99997702e-01 4.99986407e-01 9.26577014e-05 4.99889629e-01 5.00083663e-01 4.99840335e-01 5.00139885e-01
2.00875000e+00 5.00057486e-01 5.00011026e-01 9.40750147e-05 4.99908808e-01 5.00113855e-01 4.99858429e-01 5.00161531e-01
2.01125000e+00 4.99971587e-01 5.00001251e-01 9.06752850e-05 4.99904987e-01 5.00097470e-01 4.99849603e-01 5.00147934e-01
2.01375000e+00 5.00064963e-01 4.99993749e-01 9.22793218e-05 4.99895883e-01 5.00089461e-01 4.99838298e-01 5.00150033e-01
2.01625000e+00 5.00009774e-01 5.00005047e-01 1.00070058e-04 4.99895750e-01 5.00109049e-01 4.99838157e-01 5.00165037e-01
2.01875000e+00 4.99901101e-01 4.99991744e-01 9.67077899e-05 4.99885475e-01 5.00096054e-01 4.99839922e-01 5.00145369e-01
2.02125000e+00 5.00052715e-01 5.00007093e-01 9.41862299e-05 4.99910705e-01 5.00110670e-01 4.99857507e-01 5.00163049e-01
2.02375000e+00 4.99997265e-01 4.99995948e-01 9.96816629e-05 4.99884463e-01 5.00107435e-01 4.99835940e-01 5.00156134e-01
2.02625000e+00 4.99963513e-01 5.00003727e-01 9.69893805e-05 4.99900175e-01 5.00110013e-01 4.99848058e-01 5.00160293e-01
2.02875000e+00 5.00044527e-01 4.99997285e-01 9.42568655e-05 4.99897606e-01 5.00098411e-01 4.99845442e-01 5.00153739e-01
2.03125000e+00 5.00056227e-01 4.99993491e-01 9.66525359e-05 4.99887694e-01 5.00097928e-01 4.99833429e-01 5.00142672e-01
2.03375000e+00 4.99909860e-01 5.00013309e-01 9.92336798e-05 4.99907936e-01 5.00124474e-01 4.99855965e-01 5.00176678e-01
2.03625000e+00 5.00021483e-01 4.99991579e-01 9.79306461e-05 4.99884880e-01 5.00096577e-01 4.99832094e-01 5.00151790e-01
2.03875000e+00 5.00074987e-01 5.00006719e-01 1.00240422e-04 4.99897940e-01 5.00116122e-01 4.99846673e-01 5.00166491e-01
2.04125000e+00 4.99944967e-01 4.99995147e-01 1.00899889e-04 4.99888836e-01 5.00103923e-01 4.99828462e-01 5.00165584e-01
2.04375000e+00 4.99917828e-01 4.99996308e-01 9.82381530e-05 4.99887855e-01 5.00105003e-01 4.99838610e-01 5.00153569e-01
2.04625000e+00 5.00053101e-01 5.00012478e-01 9.83039270e-05 4.99907283e-01 5.00120609e-01 4.99854174e-01 5.00170134e-01
2.04875000e+00 5.00047599e-01 4.99985791e-01 9.50248874e-05 4.99884104e-01 5.00091246e-01 4.99828047e-01 5.00134837e-01
2.05125000e+00 4.99908626e-01 5.00010012e-01 9.56941026e-05 4.99901419e-01 5.00114281e-01 4.99851868e-01 5.00168411e-01
2.05375000e+00 5.00055161e-01 4.99996441e-01 9.60459977e-05 4.99895610e-01 5.00100637e-01 4.99846385e-01 5.00159388e-01
2.05625000e+00 5.00108455e-01 4.99997223e-01 9.28147851e-05 4.99899038e-01 5.00092734e-01 4.99851914e-01 5.00155884e-01
2.05875000e+00 4.99792235e-01 5.00009231e-01 9.49099026e-05 4.99908559e-01 5.00111583e-01 4.99850344e-01 5.00165358e-01
2.06125000e+00 5.00050121e-01 4.99989370e-01 9.30351698e-05 4.99890171e-01 5.00087901e-01 4.99841838e-01 5.00137898e-01
2.06375000e+00 5.00100193e-01 5.00006166e-01 9.40442377e-05 4.99905155e-01 5.00109153e-01 4.99857131e-01 5.00160258e-01
2.06625000e+00 4.99939391e-01 4.99994628e-01 9.02493247e-05 4.99903978e-01 5.00093034e-01 4.99852846e-01 5.00140276e-01
2.06875000e+00 5.00079150e-01 5.00004173e-01 8.70870840e-05 4.99911301e-01 5.00094412e-01 4.99864788e-01 5.00150417e-01
2.07125000e+00 4.99876577e-01 5.00004897e-01 9.10632296e-05 4.99904826e-01 5.00104067e-01 4.99859432e-01 5.00154916e-01
2.07375000e+00 4.99987967e-01 4.99992621e-01 9.24011819e-05 4.99890992e-01 5.00090914e-01 4.99842390e-01 5.00147659e-01
2.07625000e+00 5.00131950e-01 5.00003459e-01 8.80559386e-05 4.99911880e-01 5.00100031e-01 4.99864507e-01 5.00152791e-01
2.07875000e+00 4.99892291e-01 4.99995382e-01 9.11246574e-05 4.99898145e-01 5.00093255e-01 4.99842900e-01 5.00139160e-01
2.08125000e+00 5.00008716e-01 5.00008353e-01 9.11313497e-05 4.99910506e-01 5.00104053e-01 4.99859585e-01 5.00159997e-01
2.08375000e+00 5.00107694e-01 4.99995667e-01 8.86952076e-05 4.99908245e-01 5.00089531e-01 4.99850599e-01 5.00143847e-01
2.08625000e+00 4.99894434e-01 4.99995991e-01 8.86708150e-05 4.99904260e-01 5.00089171e-01 4.99845427e-01 5.00139166e-01
2.08875000e+00 5.00021606e-01 5.00005707e-01 8.98563308e-05 4.99909406e-01 5.00101817e-01 4.99861707e-01 5.00152274e-01
2.09125000e+00 5.00045328e-01 4.99993538e-01 8.64705882e-05 4.99907908e-01 5.00086127e-01 4.99853499e-01 5.00134102e-01
2.09375000e+00 4.99925098e-01 5.00009507e-01 8.64956565e-05 4.99919127e-01 5.00102069e-01 4.99867920e-01 5.00152594e-01
2.09625000e+00 5.00023370e-01 4.99994164e-01 8.78678537e-05 4.99899668e-01 5.00088704e-01 4.99848577e-01 5.00139478e-01
2.09875000e+00 5.00069013e-01 4.99997244e-01 8.54846835e-05 4.99908845e-01 5.00087139e-01 4.99856227e-01 5.00140633e-01
2.10125000e+00 4.99981217e-01 5.00004452e-01 8.54069983e-05 4.99914891e-01 5.00094885e-01 4.99866647e-01 5.00146725e-01
2.10375000e+00 4.99953621e-01 4.99994774e-01 8.73879190e-05 4.99903058e-01 5.00087542e-01 4.99851393e-01 5.00137475e-01
2.10625000e+00 5.00006668e-01 5.00006982e-01 8.56655443e-05 4.99915548e-01 5.00097305e-01 4.99868694e-01 5.00150718e-01
2.10875000e+00 5.00001458e-01 4.99997173e-01 8.81731125e-05 4.99905616e-01 5.00089967e-01 4.99851572e-01 5.00140389e-01
2.11125000e+00 4.99996474e-01 4.99997291e-01 8.51434224e-05 4.99909645e-01 5.00086310e-01 4.99858021e-01 5.00141103e-01
2.11375000e+00 5.00014491e-01 5.00001845e-01 8.21951012e-05 4.99916534e-01 5.00094468e-01 4.99866799e-01 5.00130013e-01
2.11625000e+00 4.99980855e-01 4.99998344e-01 8.61690404e-05 4.99907710e-01 5.00088554e-01 4.99857994e-01 5.00133611e-01
2.11875000e+00 4.99922940e-01 5.00007876e-01 8.34323957e-05 4.99917022e-01 5.00097751e-01 4.99869407e-01 5.00144701e-01
2.12125000e+00 5.00145071e-01 4.99991228e-01 8.85745747e-05 4.99898342e-01 5.00089213e-01 4.99849838e-01 5.00137075e-01
2.12375000e+00 4.99951330e-01 5.00001923e-01 8.49734869e-05 4.99915885e-01 5.00089858e-01 4.99858986e-01 5.00139685e-01
2.12625000e+00 4.99844993e-01 5.00001611e-01 9.28278423e-05 4.99898617e-01 5.00108207e-01 4.99852560e-01 5.00151436e-01
2.12875000e+00 5.00198657e-01 4.99994606e-01 8.68219172e-05 4.99901156e-01 5.00085265e-01 4.99853023e-01 5.00135640e-01
2.13125000e+00 5.00007324e-01 5.00007893e-01 8.73750769e-05 4.99910884e-01 5.00102716e-01 4.99869759e-01 5.00151384e-01
2.13375000e+00 4.99847653e-01 4.99992438e-01 8.56849904e-05 4.99903192e-01 5.00087390e-01 4.99851361e-01 5.00129706e-01
2.13625000e+00 5.00138334e-01 5.00003170e-01 8.31957092e-05 4.99911809e-01 5.00090848e-01 4.99872532e-01 5.00143268e-01
2.13875000e+00 5.00024165e-01 4.99998966e-01 8.45204130e-05 4.99907816e-01 5.00091442e-01 4.99863503e-01 5.00133898e-01
2.14125000e+00 4.99866745e-01 4.99999063e-01 8.35750573e-05 4.99909063e-01 5.00091453e-01 4.99868058e-01 5.00134612e-01
2.14375000e+00 5.00077624e-01 5.00004750e-01 8.85603592e-05 4.99904964e-01 5.00098270e-01 4.99854124e-01 5.00144016e-01
2.14625000e+00 4.99979681e-01 4.99994230e-01 9.05552762e-05 4.99891934e-01 5.00093174e-01 4.99846774e-01 5.00141386e-01
2.14875000e+00 4.99945711e-01 5.00002467e-01 8.60970916e-05 4.99909540e-01 5.00092390e-01 4.99865362e-01 5.00145903e-01
2.15125000e+00 5.00129988e-01 4.99999893e-01 9.07403701e-05 4.99898566e-01 5.00096895e-01 4.99852627e-01 5.00139307e-01
2.15375000e+00 4.99978362e-01 5.00003750e-01 8.62354056e-05 4.99912248e-01 5.00096742e-01 4.99863230e-01 5.00146752e-01
2.15625000e+00 4.99832638e-01 4.99998796e-01 8.72251225e-05 4.99905567e-01 5.00097857e-01 4.99857038e-01 5.00139167e-01
2.15875000e+00 5.00134256e-01 4.99993326e-01 8.32425088e-05 4.99905310e-01 5.00081345e-01 4.99858805e-01 5.00128585e-01
2.16125000e+00 5.00036952e-01 5.00007130e-01 8.62394787e-05 4.99912554e-01 5.00099206e-01 4.99867046e-01 5.00152975e-01
2.16375000e+00 4.99853002e-01 4.99997820e-01 9.32818236e-05 4.99895314e-01 5.00096770e-01 4.99850098e-01 5.00144285e-01
2.16625000e+00 5.00141486e-01 5.00002573e-01 8.70838002e-05 4.99911311e-01 5.00096921e-01 4.99859993e-01 5.00143233e-01
2.16875000e+00 5.00019389e-01 4.99998445e-01 9.39965132e-05 4.99893920e-01 5.00100507e-01 4.99849659e-01 5.00153308e-01
2.17125000e+00 4.99878471e-01 5.00000000e-01 9.11925745e-05 4.99899021e-01 5.00097160e-01 4.99851296e-01 5.00146514e-01
2.17375000e+00 5.00044940e-01 5.00003234e-01 8.92474787e-05 4.99903684e-01 5.00096362e-01 4.99862658e-01 5.00146668e-01
2.17625000e+00 5.00059750e-01 4.99993492e-01 8.48252609e-05 4.99901559e-01 5.00082838e-01 4.99849308e-01 5.00126286e-01
2.17875000e+00 5.00009780e-01 5.00008359e-01 8.42477263e-05 4.99916584e-01 5.00096489e-01 4.99867575e-01 5.00140153e-01
2.18125000e+00 4.99881385e-01 4.99993503e-01 8.91006975e-05 4.99898458e-01 5.00091354e-01 4.99851233e-01 5.00142643e-01
2.18375000e+00 5.00018347e-01 5.00001236e-01 8.61052041e-05 4.99907689e-01 5.00097398e-01 4.99860123e-01 5.00141834e-01
2.18625000e+00 5.00105365e-01 5.00007212e-01 8.73521221e-05 4.99916079e-01 5.00101942e-01 4.99861618e-01 5.00144430e-01
2.18875000e+00 4.99953854e-01 4.99987834e-01 8.85515833e-05 4.99891267e-01 5.00085796e-01 4.99846360e-01 5.00135851e-01
2.19125000e+00 4.99957377e-01 5.00007688e-01 8.17390975e-05 4.99924500e-01 5.00094727e-01 4.99879165e-01 5.00142842e-01
2.19375000e+00 5.00009062e-01 4.99999811e-01 8.15028854e-05 4.99913191e-01 5.00085571e-01 4.99866456e-01 5.00127844e-01
2.19625000e+00 5.00032669e-01 4.99996450e-01 8.20740205e-05 4.99912398e-01 5.00084654e-01 4.99858300e-01 5.00133680e-01
2.19875000e+00 5.00046491e-01 5.00001578e-01 8.04876309e-05 4.99913399e-01 5.00088385e-01 4.99869468e-01 5.00130567e-01
2.20125000e+00 4.99967301e-01 4.99998736e-01 7.78421751e-05 4.99917336e-01 5.00082629e-01 4.99869184e-01 5.00125239e-01
2.20375000e+00 4.99903201e-01 5.00002148e-01 7.93168801e-05 4.99917000e-01 5.00082316e-01 4.99872767e-01 5.00131070e-01
2.20625000e+00 5.00049433e-01 4.99993713e-01 8.28181189e-05 4.99903027e-01 5.00078563e-01 4.99853921e-01 5.00129563e-01
2.20875000e+00 5.00069356e-01 5.00010069e-01 7.70274093e-05 4.99926654e-01 5.00093305e-01 4.99882151e-01 5.00131667e-01
2.21125000e+00 4.99934052e-01 4.99997071e-01 8.05620787e-05 4.99912417e-01 5.00085578e-01 4.99863926e-01 5.00128181e-01
2.21375000e+00 4.99981346e-01 4.99995646e-01 8.12600225e-05 4.99907107e-01 5.00085185e-01 4.99864469e-01 5.00125624e-01
2.21625000e+00 4.99993787e-01 5.00007193e-01 8.21850345e-05 4.99917838e-01 5.00101078e-01 4.99873112e-01 5.00137589e-01
2.21875000e+00 5.00054021e-01 4.99994941e-01 8.06563488e-05 4.99909214e-01 5.00083863e-01 4.99861852e-01 5.00126934e-01
2.22125000e+00 5.00064153e-01 5.00004558e-01 8.38141720e-05 4.99910530e-01 5.00094899e-01 4.99873378e-01 5.00143322e-01
2.22375000e+00 4.99869424e-01 4.99997795e-01 8.01141535e-05 4.99909544e-01 5.00082281e-01 4.99872485e-01 5.00132844e-01
2.22625000e+00 5.00017545e-01 5.00001926e-01 8.43411599e-05 4.99908314e-01 5.00097800e-01 4.99869535e-01 5.00132955e-01
2.22875000e+00 5.00128976e-01 4.99997452e-01 8.35072864e-05 4.99903918e-01 5.00089693e-01 4.99866346e-01 5.00134348e-01
2.23125000e+00 4.99944796e-01 4.99994978e-01 8.75997494e-05 4.99895249e-01 5.00092299e-01 4.99856112e-01 5.00128730e-01
2.23375000e+00 4.99889758e-01 5.00007289e-01 8.71508773e-05 4.99910926e-01 5.00101526e-01 4.99862312e-01 5.00148123e-01
2.23625000e+00 5.00085316e-01 4.99994723e-01 8.86237185e-05 4.99893114e-01 5.00093247e-01 4.99857764e-01 5.00133602e-01
2.23875000e+00 5.00101517e-01 5.00001872e-01 9.19519323e-05 4.99897642e-01 5.00104307e-01 4.99856499e-01 5.00142991e-01
2.24125000e+00 4.99849482e-01 5.00000162e-01 8.93936758e-05 4.99899712e-01 5.00100528e-01 4.99857014e-01 5.00139482e-01
2.24375000e+00 4.99942524e-01 4.99999623e-01 8.57088562e-05 4.99904166e-01 5.00097220e-01 4.99868226e-01 5.00135552e-01
2.24625000e+00 5.00102106e-01 5.00001564e-01 8.74271982e-05 4.99904025e-01 5.00100616e-01 4.99870324e-01 5.00141178e-01
2.24875000e+00 5.00069537e-01 4.99999939e-01 8.23702353e-05 4.99907974e-01 5.00093882e-01 4.99866331e-01 5.00127558e-01
2.25125000e+00 4.99976377e-01 5.00001848e-01 9.17004656e-05 4.99897473e-01 5.00103631e-01 4.99860827e-01 5.00144717e-01
2.25375000e+00 4.99824217e-01 4.99994819e-01 8.47349706e-05 4.99898014e-01 5.00090145e-01 4.99863677e-01 5.00129736e-01
2.25625000e+00 5.00111938e-01 5.00002671e-01 9.22172794e-05 4.99895750e-01 5.00107542e-01 4.99859408e-01 5.00138776e-01
2.25875000e+00 5.00091609e-01 5.00001839e-01 9.09319896e-05 4.99898254e-01 5.00103223e-01 4.99860953e-01 5.00142233e-01
2.26125000e+00 4.99878219e-01 4.99997389e-01 8.99866798e-05 4.99896933e-01 5.00099544e-01 4.99860271e-01 5.00139958e-01
2.26375000e+00 4.99989449e-01 5.00003394e-01 8.78849612e-05 4.99906001e-01 5.00098476e-01 4.99867974e-01 5.00144262e-01
2.26625000e+00 5.00038339e-01 4.99995916e-01 8.69573600e-05 4.99895819e-01 5.00091307e-01 4.99859025e-01 5.00131667e-01
2.26875000e+00 5.00073887e-01 5.00001642e-01 8.24074736e-05 4.99913684e-01 5.00093277e-01 4.99866749e-01 5.00128738e-01
2.27125000e+00 4.99938322e-01 4.99995682e-01 8.81357618e-05 4.99897575e-01 5.00094589e-01 4.99857356e-01 5.00135980e-01
2.27375000e+00 4.99951360e-01 5.00005620e-01 8.71783515e-05 4.99907949e-01 5.00100829e-01 4.99868838e-01 5.00148138e-01
2.27625000e+00 4.99997729e-01 4.99998114e-01 9.28431770e-05 4.99893375e-01 5.00098198e-01 4.99849494e-01 5.00144294e-01
2.27875000e+00 5.00065727e-01 4.99999405e-01 8.99665641e-05 4.99901732e-01 5.00100073e-01 4.99853644e-01 5.00137867e-01
2.28125000e+00 5.00069209e-01 5.00000012e-01 9.20639001e-05 4.99900130e-01 5.00101828e-01 4.99851367e-01 5.00149596e-01
2.28375000e+00 4.99806484e-01 4.99999189e-01 8.85055146e-05 4.99903231e-01 5.00097843e-01 4.99856405e-01 5.00135546e-01
2.28625000e+00 5.00074104e-01 5.00002311e-01 8.53305691e-05 4.99910123e-01 5.00094697e-01 4.99861536e-01 5.00140951e-01
2.28875000e+00 5.00160494e-01 4.99998158e-01 8.64211872e-05 4.99903177e-01 5.00092561e-01 4.99862914e-01 5.00133466e-01
2.29125000e+00 4.99859004e-01 5.00006915e-01 8.23936483e-05 4.99917257e-01 5.00096857e-01 4.99872269e-01 5.00140825e-01
2.29375000e+00 4.99967928e-01 4.99992346e-01 8.80999710e-05 4.99898828e-01 5.00089688e-01 4.99854337e-01 5.00134312e-01
2.29625000e+00 5.00034572e-01 5.00000837e-01 8.74753648e-05 4.99905878e-01 5.00100326e-01 4.99859528e-01 5.00142377e-01
2.29875000e+00 4.99954461e-01 5.00001838e-01 8.81327510e-05 4.99906080e-01 5.00093535e-01 4.99853582e-01 5.00143918e-01
2.30125000e+00 5.00065983e-01 4.99999648e-01 8.92303323e-05 4.99902532e-01 5.00095556e-01 4.99852459e-01 5.00143825e-01
2.30375000e+00 5.00042273e-01 4.99997247e-01 8.49733441e-05 4.99905764e-01 5.00090430e-01 4.99862207e-01 5.00138137e-01
2.30625000e+00 4.99894378e-01 5.00001620e-01 8.26820401e-05 4.99913575e-01 5.00089879e-01 4.99865907e-01 5.00132257e-01
2.30875000e+00 5.00082067e-01 5.00005012e-01 8.18210732e-05 4.99916430e-01 5.00089621e-01 4.99872427e-01 5.00132563e-01
2.31125000e+00 5.00039200e-01 4.99997215e-01 8.34450118e-05 4.99908804e-01 5.00092167e-01 4.99863797e-01 5.00133472e-01
2.31375000e+00 4.99856323e-01 4.99998337e-01 7.94956365e-05 4.99915006e-01 5.00085347e-01 4.99869990e-01 5.00126556e-01
2.31625000e+00 5.00048422e-01 4.99996755e-01 8.50437611e-05 4.99902155e-01 5.00087564e-01 4.99857032e-01 5.00128849e-01
2.31875000e+00 5.00081078e-01 5.00011161e-01 8.68231609e-05 4.99912111e-01 5.00103705e-01 4.99868633e-01 5.00146668e-01
2.32125000e+00 4.99967529e-01 4.99999266e-01 8.26799624e-05 4.99911494e-01 5.00092754e-01 4.99861602e-01 5.00130826e-01
2.32375000e+00 4.99960484e-01 4.99989303e-01 8.19721962e-05 4.99903065e-01 5.00080736e-01 4.99861108e-01 5.00125345e-01
2.32625000e+00 5.00032661e-01 5.00004302e-01 8.23549191e-05 4.99914616e-01 5.00096769e-01 4.99869602e-01 5.00131761e-01
2.32875000e+00 4.99985323e-01 4.99999045e-01 8.31026234e-05 4.99904345e-01 5.00088957e-01 4.99865052e-01 5.00130577e-01
2.33125000e+00 4.99971362e-01 5.00004349e-01 8.24921545e-05 4.99916170e-01 5.00096256e-01 4.99873091e-01 5.00136332e-01
2.33375000e+00 5.00015601e-01 4.99996323e-01 8.28655229e-05 4.99902925e-01 5.00085728e-01 4.99869340e-01 5.00131878e-01
2.33625000e+00 5.00021982e-01 4.99999356e-01 8.62866453e-05 4.99900431e-01 5.00098881e-01 4.99865336e-01 5.00137568e-01
2.33875000e+00 5.00033063e-01 5.00004236e-01 8.38118397e-05 4.99911721e-01 5.00095699e-01 4.99870499e-01 5.00138547e-01
2.34125000e+00 5.00023457e-01 4.99994853e-01 8.61699574e-05 4.99899618e-01 5.00089330e-01 4.99858520e-01 5.00134067e-01
2.34375000e+00 4.99897199e-01 5.00007055e-01 8.03469320e-05 4.99915763e-01 5.00092800e-01 4.99875457e-01 5.00139464e-01
2.34625000e+00 4.99993435e-01 4.99994788e-01 8.61673077e-05 4.99902726e-01 5.00090233e-01 4.99859053e-01 5.00131531e-01
2.34875000e+00 5.00124079e-01 5.00002818e-01 8.42910650e-05 4.99908832e-01 5.00097798e-01 4.99870229e-01 5.00140191e-01
2.35125000e+00 4.99983726e-01 4.99995755e-01 9.05376244e-05 4.99893429e-01 5.00096878e-01 4.99853026e-01 5.00136881e-01
2.35375000e+00 4.99860075e-01 5.00000821e-01 8.92708075e-05 4.99900732e-01 5.00099213e-01 4.99860808e-01 5.00140155e-01
2.35625000e+00 5.00028966e-01 5.00005698e-01 9.30521794e-05 4.99901104e-01 5.00108971e-01 4.99862825e-01 5.00153199e-01
2.35875000e+00 5.00118070e-01 4.99989028e-01 9.06688943e-05 4.99889702e-01 5.00089676e-01 4.99843940e-01 5.00130886e-01
2.36125000e+00 4.99964135e-01 5.00009623e-01 8.75088757e-05 4.99908665e-01 5.00104947e-01 4.99868678e-01 5.00144514e-01
2.36375000e+00 4.99895593e-01 4.99994069e-01 8.38598757e-05 4.99898780e-01 5.00086215e-01 4.99864547e-01 5.00126047e-01
2.36625000e+00 5.00068530e-01 5.00004004e-01 8.36189869e-05 4.99910326e-01 5.00093059e-01 4.99873731e-01 5.00136579e-01
2.36875000e+00 5.00007571e-01 4.99999757e-01 8.66282405e-05 4.99904918e-01 5.00096473e-01 4.99862293e-01 5.00137681e-01
2.37125000e+00 4.99976079e-01 4.99998306e-01 8.72111376e-05 4.99901921e-01 5.00094636e-01 4.99856349e-01 5.00133802e-01
2.37375000e+00 5.00104082e-01 5.00005614e-01 9.00442965e-05 4.99908758e-01 5.00105143e-01 4.99865129e-01 5.00148611e-01
2.37625000e+00 4.99888967e-01 4.99987609e-01 9.19342554e-05 4.99883544e-01 5.00090057e-01 4.99845783e-01 5.00134877e-01
2.37875000e+00 4.99961800e-01 5.00010463e-01 8.49288223e-05 4.99918966e-01 5.00105112e-01 4.99873981e-01 5.00144848e-01
2.38125000e+00 5.00084663e-01 4.99995627e-01 8.45745702e-05 4.99906191e-01 5.00089970e-01 4.99858643e-01 5.00131542e-01
2.38375000e+00 5.00008740e-01 4.99999639e-01 8.09212331e-05 4.99909728e-01 5.00080413e-01 4.99862148e-01 5.00128554e-01
2.38625000e+00 4.99924941e-01 5.00003953e-01 7.59870329e-05 4.99919284e-01 5.00084007e-01 4.99886738e-01 5.00123085e-01
2.38875000e+00 4.99989696e-01 4.99988853e-01 7.94505845e-05 4.99902909e-01 5.00077212e-01 4.99865126e-01 5.00120507e-01
2.39125000e+00 5.00122441e-01 5.00009721e-01 7.92111627e-05 4.99920860e-01 5.00100090e-01 4.99882375e-01 5.00133329e-01
2.39375000e+00 4.99975587e-01 4.99996824e-01 8.06744042e-05 4.99911282e-01 5.00079927e-01 4.99868769e-01 5.00127493e-01
2.39625000e+00 4.99903901e-01 4.99993534e-01 8.30778926e-05 4.99904347e-01 5.00085272e-01 4.99866731e-01 5.00129979e-01
2.39875000e+00 5.00007843e-01 5.00007516e-01 8.05928342e-05 4.99922129e-01 5.00098660e-01 4.99879923e-01 5.00134146e-01
2.40125000e+00 5.00089056e-01 5.00006561e-01 7.84309124e-05 4.99917973e-01 5.00089089e-01 4.99875561e-01 5.00127476e-01
2.40375000e+00 4.99999836e-01 5.00000265e-01 7.45213934e-05 4.99921054e-01 5.00084403e-01 4.99887682e-01 5.00122216e-01
2.40625000e+00 4.99926417e-01 4.99989405e-01 7.77331056e-05 4.99903110e-01 5.00076352e-01 4.99869561e-01 5.00114992e-01
2.40875000e+00 4.99968949e-01 5.00001874e-01 7.42566961e-05 4.99920728e-01 5.00079707e-01 4.99883130e-01 5.00122016e-01
2.41125000e+00 5.00075410e-01 5.00003763e-01 8.05295931e-05 4.99913170e-01 5.00094007e-01 4.99874007e-01 5.00126620e-01
2.41375000e+00 5.00072076e-01 4.99999745e-01 7.84573845e-05 4.99914363e-01 5.00084589e-01 4.99875590e-01 5.00123847e-01
2.41625000e+00 4.99885929e-01 4.99997313e-01 8.53427834e-05 4.99902765e-01 5.00094912e-01 4.99864974e-01 5.00130751e-01
2.41875000e+00 4.99930190e-01 4.99994264e-01 7.75722127e-05 4.99906535e-01 5.00078413e-01 4.99874260e-01 5.00112309e-01
2.42125000e+00 5.00124256e-01 5.00004466e-01 8.29370459e-05 4.99911194e-01 5.00098422e-01 4.99877553e-01 5.00130099e-01
2.42375000e+00 5.00032948e-01 4.99997270e-01 7.94446470e-05 4.99909398e-01 5.00084775e-01 4.99873473e-01 5.00124262e-01
2.42625000e+00 4.99908011e-01 5.00004554e-01 8.54931303e-05 4.99909424e-01 5.00100559e-01 4.99870837e-01 5.00134440e-01
2.42875000e+00 4.99969946e-01 5.00004987e-01 7.94906852e-05 4.99916607e-01 5.00092218e-01 4.99879376e-01 5.00126905e-01
2.43125000e+00 5.00082204e-01 4.99996632e-01 8.95182736e-05 4.99892969e-01 5.00098544e-01 4.99861267e-01 5.00126119e-01
2.43375000e+00 5.00071562e-01 5.00001842e-01 8.22233192e-05 4.99912741e-01 5.00092572e-01 4.99874104e-01 5.00132799e-01
2.43625000e+00 4.99930563e-01 4.99992122e-01 8.85123187e-05 4.99889549e-01 5.00091920e-01 4.99858865e-01 5.00125203e-01
2.43875000e+00 4.99893068e-01 5.00007768e-01 8.02470642e-05 4.99915907e-01 5.00096737e-01 4.99881777e-01 5.00134299e-01
2.44125000e+00 5.00046004e-01 5.00001174e-01 8.58988610e-05 4.99906784e-01 5.00098585e-01 4.99868415e-01 5.00136263e-01
2.44375000e+00 5.00119917e-01 4.99990947e-01 8.25752377e-05 4.99896196e-01 5.00085303e-01 4.99862718e-01 5.00117786e-01
2.44625000e+00 4.99953174e-01 5.00007613e-01 8.09100620e-05 4.99915668e-01 5.00098921e-01 4.99884515e-01 5.00133556e-01
2.44875000e+00 4.99886475e-01 5.00000544e-01 8.67467991e-05 4.99900751e-01 5.00100714e-01 4.99869024e-01 5.00132447e-01
2.45125000e+00 5.00086574e-01 5.00005344e-01 8.35137005e-05 4.99909849e-01 5.00097897e-01 4.99875283e-01 5.00131736e-01
2.45375000e+00 5.00103380e-01 4.99997099e-01 8.98802014e-05 4.99891999e-01 5.00096503e-01 4.99854935e-01 5.00129666e-01
2.45625000e+00 4.99945297e-01 4.99993646e-01 8.23882029e-05 4.99901370e-01 5.00088577e-01 4.99867794e-01 5.00119880e-01
2.45875000e+00 4.99898243e-01 5.00002078e-01 8.88050327e-05 4.99902155e-01 5.00103847e-01 4.99866164e-01 5.00144141e-01
2.46125000e+00 4.99974831e-01 4.99993813e-01 8.00147984e-05 4.99906407e-01 5.00082884e-01 4.99868830e-01 5.00113999e-01
2.46375000e+00 5.00141981e-01 5.00003155e-01 8.52946751e-05 4.99906673e-01 5.00100128e-01 4.99870260e-01 5.00135677e-01
2.46625000e+00 5.00032617e-01 5.00001661e-01 7.56889055e-05 4.99917264e-01 5.00086431e-01 4.99881388e-01 5.00120570e-01
2.46875000e+00 4.99854889e-01 5.00003570e-01 8.84516356e-05 4.99903551e-01 5.00102656e-01 4.99868596e-01 5.00145037e-01
2.47125000e+00 4.99968247e-01 4.99993840e-01 7.67453879e-05 4.99905405e-01 5.00077123e-01 4.99873247e-01 5.00114385e-01
2.47375000e+00 5.00149482e-01 5.00001981e-01 8.44389627e-05 4.99908854e-01 5.00096202e-01 4.99866290e-01 5.00132639e-01
2.47625000e+00 4.99960214e-01 5.00006984e-01 8.04555379e-05 4.99916481e-01 5.00099773e-01 4.99885458e-01 5.00135219e-01
2.47875000e+00 4.99891395e-01 4.99993264e-01 8.57471606e-05 4.99898900e-01 5.00088040e-01 4.99859240e-01 5.00130188e-01
2.48125000e+00 5.00031956e-01 4.99998772e-01 7.78833153e-05 4.99911177e-01 5.00085089e-01 4.99877911e-01 5.00122753e-01
2.48375000e+00 5.00111000e-01 4.99990387e-01 8.28846737e-05 4.99899413e-01 5.00084772e-01 4.99862705e-01 5.00125330e-01
2.48625000e+00 4.99977212e-01 5.00010140e-01 8.33636440e-05 4.99919046e-01 5.00101557e-01 4.99875709e-01 5.00138123e-01
2.48875000e+00 4.99859775e-01 5.00009254e-01 8.11503881e-05 4.99916838e-01 5.00096305e-01 4.99882490e-01 5.00135701e-01
2.49125000e+00 5.00113137e-01 4.99986070e-01 8.18442382e-05 4.99893209e-01 5.00081457e-01 4.99859380e-01 5.00113801e-01
2.49375000e+00 5.00033753e-01 5.00000980e-01 7.84218073e-05 4.99915862e-01 5.00086046e-01 4.99880297e-01 5.00126813e-01
2.49625000e+00 4.99876698e-01 5.00013319e-01 9.17001515e-05 4.99907141e-01 5.00114597e-01 4.99868877e-01 5.00154113e-01
2.49875000e+00 5.00074640e-01 5.00004359e-01 7.18631079e-05 4.99923279e-01 5.00080485e-01 4.99890539e-01 5.00119257e-01


==> figures/centerline_res400_ck4_t0p0020.dat <==
# Centerline density (y=0) for res=400, checkpoint=4, t=0.002000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
1.25000000e-03 5.01417804e+00 4.98938591e+00 2.96830228e-01 4.65854017e+00 5.32535697e+00 4.51452455e+00 5.45977198e+00
3.75000000e-03 5.01535248e+00 4.98925134e+00 2.96783044e-01 4.65869818e+00 5.32146029e+00 4.51470887e+00 5.45896067e+00
6.25000000e-03 5.01461850e+00 4.98935401e+00 2.96813340e-01 4.65884044e+00 5.32541145e+00 4.51595231e+00 5.46283102e+00
8.75000000e-03 5.01337125e+00 4.98936370e+00 2.96800762e-01 4.66000142e+00 5.32522980e+00 4.51483537e+00 5.46069243e+00
1.12500000e-02 5.01546481e+00 4.98928334e+00 2.96777722e-01 4.65905952e+00 5.32498100e+00 4.51537558e+00 5.46117058e+00
1.37500000e-02 5.01410655e+00 4.98941923e+00 2.96622619e-01 4.65933996e+00 5.32450327e+00 4.51395059e+00 5.46360755e+00
1.62500000e-02 5.01437120e+00 4.98931275e+00 2.96837710e-01 4.65740077e+00 5.32527866e+00 4.51649252e+00 5.46120594e+00
1.87500000e-02 5.01464854e+00 4.98926577e+00 2.96792898e-01 4.65940268e+00 5.32348103e+00 4.51638144e+00 5.46089256e+00
2.12500000e-02 5.01501096e+00 4.98955168e+00 2.96731527e-01 4.65951251e+00 5.32397310e+00 4.51433812e+00 5.45791344e+00
2.37500000e-02 5.01369195e+00 4.98929553e+00 2.96622736e-01 4.65836832e+00 5.32570738e+00 4.51735452e+00 5.46038588e+00
2.62500000e-02 5.01313036e+00 4.98931117e+00 2.96767978e-01 4.66147382e+00 5.32088429e+00 4.51517252e+00 5.45905378e+00
2.87500000e-02 5.01359102e+00 4.98943934e+00 2.96590647e-01 4.65842304e+00 5.32198298e+00 4.51656985e+00 5.45692991e+00
3.12500000e-02 5.01453150e+00 4.98936985e+00 2.96648926e-01 4.65865208e+00 5.32065213e+00 4.51648892e+00 5.45940004e+00
3.37500000e-02 5.01319905e+00 4.98931660e+00 2.96584252e-01 4.65912722e+00 5.31936662e+00 4.51320078e+00 5.46033990e+00
3.62500000e-02 5.01283783e+00 4.98945469e+00 2.96404149e-01 4.66242445e+00 5.32666182e+00 4.52057553e+00 5.45559194e+00
3.87500000e-02 5.01283911e+00 4.98936010e+00 2.96588084e-01 4.65986182e+00 5.32346806e+00 4.51660749e+00 5.45903799e+00
4.12500000e-02 5.01288905e+00 4.98951868e+00 2.96513449e-01 4.65929094e+00 5.32424891e+00 4.51586905e+00 5.45590949e+00
4.37500000e-02 5.01259709e+00 4.98950257e+00 2.96311807e-01 4.66021962e+00 5.32846966e+00 4.51793927e+00 5.45614967e+00
4.62500000e-02 5.01237265e+00 4.98916334e+00 2.96348047e-01 4.65947779e+00 5.32225350e+00 4.51841107e+00 5.46120556e+00
4.87500000e-02 5.01103586e+00 4.98936448e+00 2.95934284e-01 4.66084489e+00 5.32199235e+00 4.51613750e+00 5.45611291e+00
5.12500000e-02 5.01087308e+00 4.98935312e+00 2.95807436e-01 4.65916830e+00 5.32282687e+00 4.51484422e+00 5.45562996e+00
5.37500000e-02 5.01008781e+00 4.98933649e+00 2.96220857e-01 4.65937688e+00 5.32298174e+00 4.51745815e+00 5.45835638e+00
5.62500000e-02 5.01199676e+00 4.98963434e+00 2.95806356e-01 4.66029138e+00 5.32501684e+00 4.51788333e+00 5.45527645e+00
5.87500000e-02 5.01106776e+00 4.98939396e+00 2.95793466e-01 4.65932047e+00 5.32355350e+00 4.51737495e+00 5.45216170e+00
6.12500000e-02 5.00973819e+00 4.98898697e+00 2.95665865e-01 4.65999916e+00 5.31913712e+00 4.51699155e+00 5.45772305e+00
6.37500000e-02 5.00856093e+00 4.98954193e+00 2.95434255e-01 4.66161927e+00 5.32545323e+00 4.51981808e+00 5.45530113e+00
6.62500000e-02 5.00953217e+00 4.98938199e+00 2.95328036e-01 4.65985028e+00 5.32304069e+00 4.51696941e+00 5.45508476e+00
6.87500000e-02 5.01055905e+00 4.98925254e+00 2.94953019e-01 4.66177904e+00 5.31796722e+00 4.51591861e+00 5.45821312e+00
7.12500000e-02 5.01045601e+00 4.98970072e+00 2.94834955e-01 4.66114008e+00 5.32310506e+00 4.51927271e+00 5.45409436e+00
7.37500000e-02 5.00952479e+00 4.98923325e+00 2.94777918e-01 4.66153707e+00 5.32263450e+00 4.52247137e+00 5.45712747e+00
7.62500000e-02 5.00856268e+00 4.98928198e+00 2.94468557e-01 4.66160995e+00 5.31940844e+00 4.52361561e+00 5.45359502e+00
7.87500000e-02 5.00681139e+00 4.98990420e+00 2.94196375e-01 4.66106775e+00 5.32297022e+00 4.52160330e+00 5.45155260e+00
8.12500000e-02 5.00806066e+00 4.98946733e+00 2.94040595e-01 4.66137693e+00 5.31999032e+00 4.52388592e+00 5.45392813e+00
8.37500000e-02 5.00850905e+00 4.98938778e+00 2.93606696e-01 4.66205105e+00 5.32111713e+00 4.52334788e+00 5.45012209e+00
8.62500000e-02 5.00653105e+00 4.98996464e+00 2.93437598e-01 4.66341399e+00 5.31964471e+00 4.52022892e+00 5.45201256e+00
8.87500000e-02 5.00543398e+00 4.98923908e+00 2.93197754e-01 4.66231837e+00 5.31873220e+00 4.52299573e+00 5.45469292e+00
9.12500000e-02 5.00639010e+00 4.98950280e+00 2.92640787e-01 4.66367609e+00 5.32379508e+00 4.52774814e+00 5.45087637e+00
9.37500000e-02 5.00647162e+00 4.98975615e+00 2.92477089e-01 4.66353039e+00 5.32224548e+00 4.52064746e+00 5.44969430e+00
9.62500000e-02 5.00597555e+00 4.98935874e+00 2.92277959e-01 4.66270899e+00 5.31621292e+00 4.52493361e+00 5.45197712e+00
9.87500000e-02 5.00511972e+00 4.98920793e+00 2.91751754e-01 4.66325642e+00 5.31971842e+00 4.52881114e+00 5.44734827e+00
1.01250000e-01 5.00532287e+00 4.98965753e+00 2.91271038e-01 4.66653561e+00 5.31913449e+00 4.52983133e+00 5.45130329e+00
1.03750000e-01 5.00539921e+00 4.98883714e+00 2.90762394e-01 4.66669574e+00 5.31757495e+00 4.52534157e+00 5.44623838e+00
1.06250000e-01 5.00680431e+00 4.98927472e+00 2.89977912e-01 4.66660884e+00 5.32096310e+00 4.53133494e+00 5.44725041e+00
1.08750000e-01 5.00570010e+00 4.98961397e+00 2.89257507e-01 4.66596056e+00 5.31526688e+00 4.53084457e+00 5.44837664e+00
1.11250000e-01 5.00643742e+00 4.98922580e+00 2.88780024e-01 4.66468245e+00 5.31769252e+00 4.53017333e+00 5.44530847e+00
1.13750000e-01 5.00555887e+00 4.98947279e+00 2.88359224e-01 4.67030650e+00 5.31997850e+00 4.53191985e+00 5.44558900e+00
1.16250000e-01 5.00463021e+00 4.98926121e+00 2.87482630e-01 4.66964963e+00 5.31304618e+00 4.53433759e+00 5.44328977e+00
1.18750000e-01 5.00441231e+00 4.98914352e+00 2.86793241e-01 4.66991635e+00 5.31406399e+00 4.53472961e+00 5.44268260e+00
1.21250000e-01 5.00485788e+00 4.98960091e+00 2.85957887e-01 4.66973788e+00 5.31637399e+00 4.53962383e+00 5.44031127e+00
1.23750000e-01 5.00659589e+00 4.98923327e+00 2.85667479e-01 4.67109894e+00 5.31008936e+00 4.53908186e+00 5.44028512e+00
1.26250000e-01 5.00762366e+00 4.98939037e+00 2.84707399e-01 4.67032662e+00 5.31476510e+00 4.53790837e+00 5.44020388e+00
1.28750000e-01 5.00753065e+00 4.98968074e+00 2.83881006e-01 4.67279485e+00 5.31891774e+00 4.54225256e+00 5.43806496e+00
1.31250000e-01 5.00474221e+00 4.98907404e+00 2.83387709e-01 4.67423294e+00 5.30698156e+00 4.54273895e+00 5.43641406e+00
1.33750000e-01 5.00475491e+00 4.98959089e+00 2.82923678e-01 4.67020277e+00 5.31170671e+00 4.54247712e+00 5.43858181e+00
1.36250000e-01 5.00520477e+00 4.98987009e+00 2.81658559e-01 4.67456156e+00 5.31499424e+00 4.54190762e+00 5.43464614e+00
1.38750000e-01 5.00485332e+00 4.98948611e+00 2.81571547e-01 4.67569811e+00 5.30837196e+00 4.54517073e+00 5.43735297e+00
1.41250000e-01 5.00689792e+00 4.98980250e+00 2.81105073e-01 4.67246407e+00 5.31343180e+00 4.54443108e+00 5.43575032e+00
1.43750000e-01 5.00573091e+00 4.98951699e+00 2.79920352e-01 4.67693181e+00 5.31117325e+00 4.54522258e+00 5.43349428e+00
1.46250000e-01 5.00518687e+00 4.98979290e+00 2.79794391e-01 4.67700088e+00 5.30188063e+00 4.54662548e+00 5.43215607e+00
1.48750000e-01 5.00686261e+00 4.99002862e+00 2.78961051e-01 4.67516472e+00 5.31565900e+00 4.54613310e+00 5.43293123e+00
1.51250000e-01 5.00579472e+00 4.98976997e+00 2.77565930e-01 4.68028561e+00 5.30647907e+00 4.55426514e+00 5.43143585e+00
1.53750000e-01 5.00627088e+00 4.98979917e+00 2.77841688e-01 4.67923749e+00 5.30613707e+00 4.55286871e+00 5.43019707e+00
1.56250000e-01 5.00620982e+00 4.99024647e+00 2.76999892e-01 4.68020308e+00 5.31249945e+00 4.55710638e+00 5.42645267e+00
1.58750000e-01 5.00732744e+00 4.99019629e+00 2.75942035e-01 4.67864365e+00 5.30318372e+00 4.55748373e+00 5.42840694e+00
1.61250000e-01 5.00676447e+00 4.99019287e+00 2.76001616e-01 4.68390872e+00 5.30617829e+00 4.55537539e+00 5.42580409e+00
1.63750000e-01 5.00774234e+00 4.99019714e+00 2.74909191e-01 4.68251147e+00 5.31118010e+00 4.55386462e+00 5.42501028e+00
1.66250000e-01 5.00712747e+00 4.99009931e+00 2.74232319e-01 4.68140251e+00 5.29959326e+00 4.55636519e+00 5.42317848e+00
1.68750000e-01 5.01001401e+00 4.99052121e+00 2.73792394e-01 4.68737737e+00 5.30557570e+00 4.55769894e+00 5.42370531e+00
1.71250000e-01 5.00843806e+00 4.99076548e+00 2.72960849e-01 4.67990783e+00 5.30878214e+00 4.56034047e+00 5.42484827e+00
1.73750000e-01 5.00920777e+00 4.99023923e+00 2.72895984e-01 4.68158681e+00 5.30308547e+00 4.56213097e+00 5.42276809e+00
1.76250000e-01 5.01000645e+00 4.99085869e+00 2.71936526e-01 4.68788125e+00 5.30670754e+00 4.56017864e+00 5.41938031e+00
1.78750000e-01 5.00935531e+00 4.99078475e+00 2.71078663e-01 4.68132278e+00 5.30698703e+00 4.56528471e+00 5.41896973e+00
1.81250000e-01 5.00968320e+00 4.99058834e+00 2.70880194e-01 4.68742587e+00 5.30339560e+00 4.56704594e+00 5.42021580e+00
1.83750000e-01 5.00948943e+00 4.99099935e+00 2.70378755e-01 4.68948782e+00 5.30248666e+00 4.56901759e+00 5.42229513e+00
1.86250000e-01 5.00966690e+00 4.99093508e+00 2.69083505e-01 4.68457811e+00 5.30370542e+00 4.57218001e+00 5.41525646e+00
1.88750000e-01 5.00834773e+00 4.99060859e+00 2.68609708e-01 4.69029111e+00 5.30239011e+00 4.56749739e+00 5.41354581e+00
1.91250000e-01 5.00867659e+00 4.99140607e+00 2.68242209e-01 4.69003828e+00 5.30469805e+00 4.56946609e+00 5.41617208e+00
1.93750000e-01 5.00970613e+00 4.99091318e+00 2.67708008e-01 4.68935159e+00 5.29990089e+00 4.57202141e+00 5.41263719e+00
1.96250000e-01 5.00871143e+00 4.99084171e+00 2.67270390e-01 4.69392629e+00 5.29836507e+00 4.57025649e+00 5.41476426e+00
1.98750000e-01 5.00923177e+00 4.99161632e+00 2.66764381e-01 4.69038801e+00 5.30126395e+00 4.57030249e+00 5.41296198e+00
2.01250000e-01 5.01060406e+00 4.99111737e+00 2.66153730e-01 4.69140797e+00 5.29576392e+00 4.57509314e+00 5.41157455e+00
2.03750000e-01 5.01103311e+00 4.99159401e+00 2.65883908e-01 4.69614557e+00 5.29840387e+00 4.57283879e+00 5.41189241e+00
2.06250000e-01 5.01374270e+00 4.99200750e+00 2.65175280e-01 4.69028188e+00 5.30007864e+00 4.57327092e+00 5.40875110e+00
2.08750000e-01 5.01486753e+00 4.99163652e+00 2.64558736e-01 4.69469977e+00 5.30081726e+00 4.57395898e+00 5.41209907e+00
2.11250000e-01 5.01425496e+00 4.99207717e+00 2.64461543e-01 4.69980696e+00 5.30286600e+00 4.57540878e+00 5.40979983e+00
2.13750000e-01 5.01248918e+00 4.99195122e+00 2.63455874e-01 4.69184323e+00 5.29684980e+00 4.57843438e+00 5.40801688e+00
2.16250000e-01 5.01079794e+00 4.99166721e+00 2.63080941e-01 4.69467301e+00 5.29427839e+00 4.58034159e+00 5.41056720e+00
2.18750000e-01 5.01133192e+00 4.99237839e+00 2.62956940e-01 4.69705622e+00 5.30147300e+00 4.58152887e+00 5.41064146e+00
2.21250000e-01 5.01476322e+00 4.99196186e+00 2.61753688e-01 4.69402912e+00 5.29453683e+00 4.58736442e+00 5.40910968e+00
2.23750000e-01 5.01124308e+00 4.99212658e+00 2.61691974e-01 4.69643852e+00 5.29832422e+00 4.58424151e+00 5.40532419e+00
2.26250000e-01 5.01120441e+00 4.99270773e+00 2.61347855e-01 4.69726346e+00 5.29883397e+00 4.58089478e+00 5.40542006e+00
2.28750000e-01 5.01122178e+00 4.99201479e+00 2.60503647e-01 4.69939977e+00 5.29460137e+00 4.58474657e+00 5.40429902e+00
2.31250000e-01 5.01096640e+00 4.99248547e+00 2.60617191e-01 4.69670536e+00 5.29703339e+00 4.58576930e+00 5.40197932e+00
2.33750000e-01 5.01476826e+00 4.99264876e+00 2.60660027e-01 4.69865719e+00 5.29938306e+00 4.58456090e+00 5.40460649e+00
2.36250000e-01 5.01629921e+00 4.99239411e+00 2.59306237e-01 4.70206031e+00 5.29464996e+00 4.58765601e+00 5.39953091e+00
2.38750000e-01 5.01320477e+00 4.99328093e+00 2.59353045e-01 4.70213913e+00 5.29704297e+00 4.58679073e+00 5.40470615e+00
2.41250000e-01 5.01282127e+00 4.99282211e+00 2.58829181e-01 4.69931042e+00 5.29574670e+00 4.58871501e+00 5.40151582e+00
2.43750000e-01 5.01356061e+00 4.99277226e+00 2.58063605e-01 4.70144659e+00 5.29397499e+00 4.58952337e+00 5.40077633e+00
2.46250000e-01 5.01496034e+00 4.99368717e+00 2.57991934e-01 4.70607637e+00 5.29572290e+00 4.59149521e+00 5.39851952e+00
2.48750000e-01 5.01303959e+00 4.99306997e+00 2.57445656e-01 4.70584110e+00 5.29543808e+00 4.58824233e+00 5.39757048e+00
2.51250000e-01 5.01489356e+00 4.99328041e+00 2.57074396e-01 4.70070870e+00 5.29295846e+00 4.59159032e+00 5.40313172e+00
2.53750000e-01 5.01339273e+00 4.99386531e+00 2.56738042e-01 4.70593819e+00 5.29540211e+00 4.58868212e+00 5.39612332e+00
2.56250000e-01 5.01479687e+00 4.99302404e+00 2.56157849e-01 4.70180648e+00 5.29190440e+00 4.58756265e+00 5.39768240e+00
2.58750000e-01 5.01411344e+00 4.99359700e+00 2.55793442e-01 4.70828004e+00 5.29449731e+00 4.58809112e+00 5.39642958e+00
2.61250000e-01 5.01341252e+00 4.99386396e+00 2.55553388e-01 4.70741924e+00 5.29309883e+00 4.59256355e+00 5.39971921e+00
2.63750000e-01 5.01515139e+00 4.99318859e+00 2.55127240e-01 4.70401748e+00 5.28897834e+00 4.58586665e+00 5.39472498e+00
2.66250000e-01 5.01586993e+00 4.99429601e+00 2.55162250e-01 4.70473266e+00 5.29551285e+00 4.59066434e+00 5.39634999e+00
2.68750000e-01 5.01571243e+00 4.99423352e+00 2.54098902e-01 4.70613358e+00 5.29582106e+00 4.60060594e+00 5.39224918e+00
2.71250000e-01 5.01392052e+00 4.99374988e+00 2.53494158e-01 4.70884754e+00 5.28894246e+00 4.59819146e+00 5.39382549e+00
2.73750000e-01 5.01653418e+00 4.99465970e+00 2.53924654e-01 4.71041429e+00 5.29176354e+00 4.58997773e+00 5.39536902e+00
2.76250000e-01 5.01288595e+00 4.99359579e+00 2.52885916e-01 4.70661364e+00 5.28827842e+00 4.60112513e+00 5.39091819e+00
2.78750000e-01 5.01285408e+00 4.99409125e+00 2.52839485e-01 4.70917053e+00 5.28594179e+00 4.59358646e+00 5.38738421e+00
2.81250000e-01 5.01512280e+00 4.99522757e+00 2.52739153e-01 4.71143519e+00 5.29250334e+00 4.60030626e+00 5.39684866e+00
2.83750000e-01 5.01735974e+00 4.99385731e+00 2.51867850e-01 4.70964224e+00 5.28950671e+00 4.59507092e+00 5.38941123e+00
2.86250000e-01 5.01737722e+00 4.99440123e+00 2.51995447e-01 4.70819329e+00 5.28739130e+00 4.59763843e+00 5.38771169e+00
2.88750000e-01 5.01790953e+00 4.99508559e+00 2.51815292e-01 4.71218039e+00 5.29301728e+00 4.59893072e+00 5.39429800e+00
2.91250000e-01 5.01432786e+00 4.99457318e+00 2.50941894e-01 4.71062825e+00 5.28917912e+00 4.59639047e+00 5.39265019e+00
2.93750000e-01 5.01635551e+00 4.99526938e+00 2.51033372e-01 4.71194578e+00 5.28861497e+00 4.60320628e+00 5.38498112e+00
2.96250000e-01 5.01765366e+00 4.99521451e+00 2.50716338e-01 4.71415482e+00 5.29167291e+00 4.59948598e+00 5.39423520e+00
2.98750000e-01 5.01543061e+00 4.99454086e+00 2.50245288e-01 4.71179732e+00 5.28866865e+00 4.59760777e+00 5.39024526e+00
3.01250000e-01 5.01708945e+00 4.99538912e+00 2.49968632e-01 4.71198132e+00 5.28673765e+00 4.60542466e+00 5.38702135e+00
3.03750000e-01 5.01921114e+00 4.99527697e+00 2.49752366e-01 4.71577650e+00 5.28788194e+00 4.60185192e+00 5.39131606e+00
3.06250000e-01 5.01645547e+00 4.99501533e+00 2.49834238e-01 4.71298376e+00 5.28676109e+00 4.60463464e+00 5.39132539e+00
3.08750000e-01 5.01869175e+00 4.99565768e+00 2.49366105e-01 4.71650936e+00 5.28929835e+00 4.60491340e+00 5.38340311e+00
3.11250000e-01 5.01846416e+00 4.99541721e+00 2.48854378e-01 4.71751657e+00 5.28343364e+00 4.60316689e+00 5.38683933e+00
3.13750000e-01 5.01934912e+00 4.99573497e+00 2.48754648e-01 4.71514437e+00 5.28589069e+00 4.60608099e+00 5.38895157e+00
3.16250000e-01 5.01749898e+00 4.99617119e+00 2.48236378e-01 4.71455200e+00 5.28876229e+00 4.60430686e+00 5.38412573e+00
3.18750000e-01 5.01810124e+00 4.99516261e+00 2.47533459e-01 4.71525717e+00 5.28344271e+00 4.60354334e+00 5.38600104e+00
3.21250000e-01 5.01966061e+00 4.99571813e+00 2.47682053e-01 4.71453160e+00 5.28298342e+00 4.60640811e+00 5.38084201e+00
3.23750000e-01 5.01951519e+00 4.99677106e+00 2.47255802e-01 4.71761229e+00 5.28743978e+00 4.61266655e+00 5.38459438e+00
3.26250000e-01 5.01676859e+00 4.99610969e+00 2.47272886e-01 4.71722948e+00 5.28284310e+00 4.60712267e+00 5.38911525e+00
3.28750000e-01 5.02030683e+00 4.99580948e+00 2.47162579e-01 4.71626335e+00 5.28728870e+00 4.60742092e+00 5.38241323e+00
3.31250000e-01 5.01687860e+00 4.99661087e+00 2.46416835e-01 4.71941830e+00 5.28977346e+00 4.61125171e+00 5.38682173e+00
3.33750000e-01 5.01954683e+00 4.99625859e+00 2.46304440e-01 4.71942263e+00 5.28121964e+00 4.60683550e+00 5.38814572e+00
3.36250000e-01 5.01524990e+00 4.99615262e+00 2.46138964e-01 4.71784446e+00 5.28260455e+00 4.60453176e+00 5.38268664e+00
3.38750000e-01 5.01898246e+00 4.99651797e+00 2.45404310e-01 4.72118855e+00 5.28451979e+00 4.60461417e+00 5.38611348e+00
3.41250000e-01 5.01738950e+00 4.99660045e+00 2.46112337e-01 4.71662013e+00 5.28455156e+00 4.60995416e+00 5.38578372e+00
3.43750000e-01 5.01445819e+00 4.99675824e+00 2.45716279e-01 4.71991757e+00 5.28677480e+00 4.61605078e+00 5.37931181e+00
3.46250000e-01 5.02260655e+00 4.99679614e+00 2.44843417e-01 4.72267626e+00 5.28442162e+00 4.60485427e+00 5.38503382e+00
3.48750000e-01 5.01918743e+00 4.99672770e+00 2.45153748e-01 4.71977497e+00 5.28494556e+00 4.60612732e+00 5.38489433e+00
3.51250000e-01 5.01713185e+00 4.99687938e+00 2.44916903e-01 4.72106202e+00 5.28678871e+00 4.60978225e+00 5.38349547e+00
3.53750000e-01 5.01852860e+00 4.99715902e+00 2.43765596e-01 4.72082224e+00 5.28384392e+00 4.61726676e+00 5.38288420e+00
3.56250000e-01 5.01594772e+00 4.99715195e+00 2.44712652e-01 4.71961327e+00 5.28479233e+00 4.61467355e+00 5.37802776e+00
3.58750000e-01 5.01782354e+00 4.99733119e+00 2.43958065e-01 4.72113057e+00 5.28536251e+00 4.61345467e+00 5.37486016e+00
3.61250000e-01 5.01736319e+00 4.99720642e+00 2.43311458e-01 4.72065025e+00 5.28124226e+00 4.61322724e+00 5.38327889e+00
3.63750000e-01 5.02118642e+00 4.99718941e+00 2.43426582e-01 4.72132307e+00 5.28368363e+00 4.61955623e+00 5.37786721e+00
3.66250000e-01 5.01986219e+00 4.99723155e+00 2.42755600e-01 4.72165291e+00 5.28439848e+00 4.62051685e+00 5.37548389e+00
3.68750000e-01 5.02058346e+00 4.99775978e+00 2.43126936e-01 4.72095648e+00 5.28501735e+00 4.61559051e+00 5.38155210e+00
3.71250000e-01 5.02063222e+00 4.99779069e+00 2.43132186e-01 4.72285041e+00 5.28306879e+00 4.61980832e+00 5.38293546e+00
3.73750000e-01 5.01744122e+00 4.99761560e+00 2.42319348e-01 4.72380731e+00 5.28188259e+00 4.61512410e+00 5.37961056e+00
3.76250000e-01 5.01930349e+00 4.99791446e+00 2.42337376e-01 4.71900860e+00 5.28157113e+00 4.62134857e+00 5.37861680e+00
3.78750000e-01 5.02017538e+00 4.99811240e+00 2.42055812e-01 4.72404358e+00 5.28036755e+00 4.61932556e+00 5.37974191e+00
3.81250000e-01 5.01988099e+00 4.99755385e+00 2.41698481e-01 4.72757091e+00 5.27913790e+00 4.61182371e+00 5.38196945e+00
3.83750000e-01 5.02067099e+00 4.99791440e+00 2.41681850e-01 4.72613339e+00 5.27965681e+00 4.61869289e+00 5.37902315e+00
3.86250000e-01 5.02030308e+00 4.99816266e+00 2.41845674e-01 4.72373246e+00 5.27904278e+00 4.61944108e+00 5.37492888e+00
3.88750000e-01 5.02115100e+00 4.99793188e+00 2.41392420e-01 4.72037898e+00 5.28037172e+00 4.61746807e+00 5.37910492e+00
3.91250000e-01 5.02211995e+00 4.99841528e+00 2.40919557e-01 4.72512440e+00 5.28497272e+00 4.62358400e+00 5.37916492e+00
3.93750000e-01 5.02248348e+00 4.99821729e+00 2.40885914e-01 4.72600742e+00 5.28384080e+00 4.62085131e+00 5.37356484e+00
3.96250000e-01 5.02204935e+00 4.99795042e+00 2.41100710e-01 4.72126532e+00 5.28056825e+00 4.61781994e+00 5.37711593e+00
3.98750000e-01 5.02450564e+00 4.99868700e+00 2.40531398e-01 4.72613500e+00 5.28031060e+00 4.61870938e+00 5.38029007e+00
4.01250000e-01 5.02299058e+00 4.99883873e+00 2.39863085e-01 4.72796618e+00 5.28080003e+00 4.61985111e+00 5.37697848e+00
4.03750000e-01 5.02363261e+00 4.99846000e+00 2.40298730e-01 4.72264410e+00 5.28198459e+00 4.61688817e+00 5.37322036e+00
4.06250000e-01 5.02478914e+00 4.99861901e+00 2.40076658e-01 4.72698210e+00 5.28200688e+00 4.61771060e+00 5.37931574e+00
4.08750000e-01 5.02310224e+00 4.99888462e+00 2.39485400e-01 4.73002229e+00 5.28171055e+00 4.62287833e+00 5.37934961e+00
4.11250000e-01 5.02368171e+00 4.99886544e+00 2.39554753e-01 4.72761866e+00 5.28086497e+00 4.62513467e+00 5.37765000e+00
4.13750000e-01 5.02455922e+00 4.99893914e+00 2.39462630e-01 4.72173437e+00 5.28211551e+00 4.62524939e+00 5.37525959e+00
4.16250000e-01 5.02470482e+00 4.99894592e+00 2.39062421e-01 4.72684484e+00 5.28324891e+00 4.62144085e+00 5.37567123e+00
4.18750000e-01 5.02613801e+00 4.99907656e+00 2.39131129e-01 4.72860678e+00 5.27997933e+00 4.62465891e+00 5.37534260e+00
4.21250000e-01 5.02601818e+00 4.99893490e+00 2.38726646e-01 4.72664080e+00 5.28392521e+00 4.62653524e+00 5.36963347e+00
4.23750000e-01 5.02635508e+00 4.99890413e+00 2.38401562e-01 4.72780262e+00 5.28100959e+00 4.62790241e+00 5.37567920e+00
4.26250000e-01 5.02144366e+00 4.99971391e+00 2.38558991e-01 4.72760480e+00 5.27995459e+00 4.62435980e+00 5.37432452e+00
4.28750000e-01 5.02040073e+00 4.99939637e+00 2.38056967e-01 4.72999681e+00 5.28002309e+00 4.63245093e+00 5.37134172e+00
4.31250000e-01 5.02242313e+00 4.99920639e+00 2.38017666e-01 4.72711928e+00 5.27809845e+00 4.62860900e+00 5.37542234e+00
4.33750000e-01 5.02621201e+00 4.99962011e+00 2.37671591e-01 4.72750445e+00 5.28120070e+00 4.62638402e+00 5.37333931e+00
4.36250000e-01 5.02768012e+00 4.99989387e+00 2.37589332e-01 4.72864252e+00 5.28024408e+00 4.62745164e+00 5.37310167e+00
4.38750000e-01 5.02424353e+00 5.00003452e+00 2.37535821e-01 4.72653020e+00 5.27941538e+00 4.63041150e+00 5.37524290e+00
4.41250000e-01 5.02528066e+00 4.99996280e+00 2.36827275e-01 4.72970424e+00 5.28295129e+00 4.63559397e+00 5.37387255e+00
4.43750000e-01 5.02854155e+00 5.00005948e+00 2.36410326e-01 4.72949149e+00 5.27975454e+00 4.63353202e+00 5.37525545e+00
4.46250000e-01 5.02356280e+00 5.00047788e+00 2.36431423e-01 4.73145990e+00 5.28063747e+00 4.62813040e+00 5.37406380e+00
4.48750000e-01 5.02771053e+00 5.00015010e+00 2.35760491e-01 4.72784917e+00 5.28077982e+00 4.63064089e+00 5.36720270e+00
4.51250000e-01 5.02956957e+00 5.00034759e+00 2.35509532e-01 4.72744747e+00 5.27749192e+00 4.63034554e+00 5.37346757e+00
4.53750000e-01 5.03134231e+00 5.00080610e+00 2.36101043e-01 4.72991965e+00 5.27810695e+00 4.63000149e+00 5.37391541e+00
4.56250000e-01 5.02964279e+00 5.00108954e+00 2.35500817e-01 4.73067946e+00 5.28067774e+00 4.63385380e+00 5.37098894e+00
4.58750000e-01 5.03124079e+00 5.00098795e+00 2.34992623e-01 4.73325933e+00 5.27796327e+00 4.63583666e+00 5.37266745e+00
4.61250000e-01 5.03037588e+00 5.00117180e+00 2.34415575e-01 4.73121245e+00 5.27877188e+00 4.63372298e+00 5.36910666e+00
4.63750000e-01 5.03074160e+00 5.00140621e+00 2.33630114e-01 4.73306890e+00 5.27742702e+00 4.63874731e+00 5.37351927e+00
4.66250000e-01 5.03047405e+00 5.00136109e+00 2.33796358e-01 4.73466635e+00 5.27555236e+00 4.63798647e+00 5.36459656e+00
4.68750000e-01 5.03328604e+00 5.00196982e+00 2.33260620e-01 4.73409765e+00 5.27885642e+00 4.63870248e+00 5.36954040e+00
4.71250000e-01 5.03254532e+00 5.00262644e+00 2.32307009e-01 4.73626265e+00 5.27634855e+00 4.64088075e+00 5.37169973e+00
4.73750000e-01 5.03313994e+00 5.00347355e+00 2.32328116e-01 4.73923089e+00 5.27430779e+00 4.64841438e+00 5.37203703e+00
4.76250000e-01 5.03352441e+00 5.00324636e+00 2.32187877e-01 4.73694995e+00 5.27589466e+00 4.64486584e+00 5.36992544e+00
4.78750000e-01 5.03211285e+00 5.00327400e+00 2.31539272e-01 4.73669384e+00 5.27515574e+00 4.64044019e+00 5.36584518e+00
4.81250000e-01 5.03453550e+00 5.00435544e+00 2.31402609e-01 4.73858879e+00 5.27873503e+00 4.64213096e+00 5.36970242e+00
4.83750000e-01 5.03452983e+00 5.00507282e+00 2.30302750e-01 4.74081007e+00 5.27892358e+00 4.64395927e+00 5.36708205e+00
4.86250000e-01 5.04020312e+00 5.00521422e+00 2.29522267e-01 4.73933094e+00 5.27589409e+00 4.64300023e+00 5.36970866e+00
4.88750000e-01 5.04271078e+00 5.00594527e+00 2.29911318e-01 4.74077554e+00 5.27599886e+00 4.64385482e+00 5.36328298e+00
4.91250000e-01 5.04224029e+00 5.00684880e+00 2.29202449e-01 4.74595363e+00 5.27676949e+00 4.65027447e+00 5.36452716e+00
4.93750000e-01 5.03964423e+00 5.00765200e+00 2.28740590e-01 4.74560982e+00 5.27332656e+00 4.65032739e+00 5.36815253e+00
4.96250000e-01 5.04965725e+00 5.00857943e+00 2.28660737e-01 4.74529301e+00 5.27988584e+00 4.65141500e+00 5.35962406e+00
4.98750000e-01 5.04739180e+00 5.00892115e+00 2.28197488e-01 4.74591507e+00 5.28043443e+00 4.65066839e+00 5.36762061e+00
5.01250000e-01 5.04934682e+00 5.00979491e+00 2.27782502e-01 4.74849009e+00 5.27938880e+00 4.65066298e+00 5.36848657e+00
5.03750000e-01 5.04796524e+00 5.01113017e+00 2.27509031e-01 4.75024832e+00 5.28259654e+00 4.64983833e+00 5.36282756e+00
5.06250000e-01 5.04921846e+00 5.01177408e+00 2.26718326e-01 4.75142346e+00 5.28022223e+00 4.65222625e+00 5.36352134e+00
5.08750000e-01 5.04954703e+00 5.01255883e+00 2.26553307e-01 4.75190457e+00 5.28190534e+00 4.65556603e+00 5.36827939e+00
5.11250000e-01 5.05398429e+00 5.01396862e+00 2.26107027e-01 4.75468503e+00 5.28186845e+00 4.66298233e+00 5.36564363e+00
5.13750000e-01 5.04897358e+00 5.01497113e+00 2.25831813e-01 4.75591526e+00 5.28022427e+00 4.66347632e+00 5.36658321e+00
5.16250000e-01 5.05483382e+00 5.01617795e+00 2.25225081e-01 4.75615171e+00 5.28200051e+00 4.66130935e+00 5.36212537e+00
5.18750000e-01 5.05700574e+00 5.01738020e+00 2.24727242e-01 4.75929760e+00 5.28317930e+00 4.66419151e+00 5.36600522e+00
5.21250000e-01 5.05621654e+00 5.01852758e+00 2.24620670e-01 4.76197820e+00 5.28385565e+00 4.66185210e+00 5.37331319e+00
5.23750000e-01 5.05348776e+00 5.02030521e+00 2.23959611e-01 4.76395871e+00 5.28612868e+00 4.66999102e+00 5.37129759e+00
5.26250000e-01 5.05434050e+00 5.02130690e+00 2.23647459e-01 4.76490523e+00 5.28587199e+00 4.67020257e+00 5.36501910e+00
5.28750000e-01 5.05744270e+00 5.02262190e+00 2.23586681e-01 4.76610284e+00 5.28470007e+00 4.67357788e+00 5.36956561e+00
5.31250000e-01 5.06201301e+00 5.02414104e+00 2.23463289e-01 4.76257093e+00 5.28987272e+00 4.67558520e+00 5.37224084e+00
5.33750000e-01 5.06200203e+00 5.02530027e+00 2.22904097e-01 4.76540983e+00 5.28709298e+00 4.67981483e+00 5.37363417e+00
5.36250000e-01 5.06214623e+00 5.02706815e+00 2.22678443e-01 4.76905056e+00 5.28853915e+00 4.68373306e+00 5.36977314e+00
5.38750000e-01 5.06306378e+00 5.02874388e+00 2.22186631e-01 4.77122174e+00 5.29096629e+00 4.67928572e+00 5.37298124e+00
5.41250000e-01 5.07291814e+00 5.03009574e+00 2.21778642e-01 4.77222717e+00 5.29234868e+00 4.68390130e+00 5.37585662e+00
5.43750000e-01 5.06876802e+00 5.03166421e+00 2.21521623e-01 4.77657932e+00 5.29464195e+00 4.68282794e+00 5.37443828e+00
5.46250000e-01 5.06804478e+00 5.03350842e+00 2.21506735e-01 4.77830607e+00 5.29487931e+00 4.68684223e+00 5.37578811e+00
5.48750000e-01 5.06956120e+00 5.03552089e+00 2.21275662e-01 4.77979321e+00 5.29538845e+00 4.68871273e+00 5.37854520e+00
5.51250000e-01 5.07281658e+00 5.03715888e+00 2.20977975e-01 4.78347566e+00 5.29917876e+00 4.68856849e+00 5.37883181e+00
5.53750000e-01 5.07845087e+00 5.03871515e+00 2.20860054e-01 4.78490166e+00 5.30144599e+00 4.68818766e+00 5.37990240e+00
5.56250000e-01 5.07805690e+00 5.04069416e+00 2.20516385e-01 4.78431112e+00 5.30174674e+00 4.69345909e+00 5.37987120e+00
5.58750000e-01 5.08371632e+00 5.04298406e+00 2.20280154e-01 4.78866818e+00 5.30397925e+00 4.69270453e+00 5.38061407e+00
5.61250000e-01 5.08650341e+00 5.04485678e+00 2.19912668e-01 4.79140112e+00 5.30593476e+00 4.69621786e+00 5.38500975e+00
5.63750000e-01 5.08592476e+00 5.04695996e+00 2.19815628e-01 4.79208742e+00 5.30738356e+00 4.69813241e+00 5.38534032e+00
5.66250000e-01 5.08878929e+00 5.04891443e+00 2.19434409e-01 4.79635988e+00 5.30843066e+00 4.70025048e+00 5.39333254e+00
5.68750000e-01 5.08793550e+00 5.05090451e+00 2.19017677e-01 4.79910816e+00 5.30822878e+00 4.70618776e+00 5.39018525e+00
5.71250000e-01 5.09391010e+00 5.05320325e+00 2.18975487e-01 4.80055993e+00 5.31364749e+00 4.71019172e+00 5.38998603e+00
5.73750000e-01 5.09530824e+00 5.05546201e+00 2.19074442e-01 4.80253185e+00 5.31424219e+00 4.71274973e+00 5.39336827e+00
5.76250000e-01 5.09345048e+00 5.05744932e+00 2.18796604e-01 4.80504262e+00 5.31765809e+00 4.71145003e+00 5.39635956e+00
5.78750000e-01 5.09872807e+00 5.05986192e+00 2.18830473e-01 4.80792413e+00 5.31886876e+00 4.71419366e+00 5.39862386e+00
5.81250000e-01 5.09868724e+00 5.06217112e+00 2.18137687e-01 4.80996670e+00 5.31817964e+00 4.71975792e+00 5.40097228e+00
5.83750000e-01 5.10747340e+00 5.06478454e+00 2.18026947e-01 4.81340669e+00 5.32198644e+00 4.72183660e+00 5.40237071e+00
5.86250000e-01 5.11134050e+00 5.06692479e+00 2.18150605e-01 4.81720570e+00 5.32930258e+00 4.72561092e+00 5.40482868e+00
5.88750000e-01 5.11373160e+00 5.06925094e+00 2.18212276e-01 4.81953313e+00 5.33208343e+00 4.72549278e+00 5.40844208e+00
5.91250000e-01 5.11006989e+00 5.07143954e+00 2.17550680e-01 4.82134587e+00 5.32681698e+00 4.72746632e+00 5.40931823e+00
5.93750000e-01 5.11053805e+00 5.07386058e+00 2.17436995e-01 4.82336679e+00 5.32868775e+00 4.73489643e+00 5.41110816e+00
5.96250000e-01 5.10691454e+00 5.07621387e+00 2.17057671e-01 4.82690941e+00 5.33466420e+00 4.73444234e+00 5.41412091e+00
5.98750000e-01 5.11042428e+00 5.07890875e+00 2.17217813e-01 4.83141067e+00 5.33748815e+00 4.73381304e+00 5.41665394e+00
6.01250000e-01 5.11103256e+00 5.08114781e+00 2.17375163e-01 4.83134427e+00 5.33887151e+00 4.73901659e+00 5.42017014e+00
6.03750000e-01 5.12224962e+00 5.08350562e+00 2.17096044e-01 4.83198726e+00 5.33878822e+00 4.74067464e+00 5.42146971e+00
6.06250000e-01 5.12821304e+00 5.08551526e+00 2.16524899e-01 4.83465339e+00 5.34025104e+00 4.74310376e+00 5.42038648e+00
6.08750000e-01 5.12813592e+00 5.08795481e+00 2.16124821e-01 4.83868230e+00 5.34133278e+00 4.74605970e+00 5.42198610e+00
6.11250000e-01 5.13436121e+00 5.09080648e+00 2.16013553e-01 4.84288784e+00 5.34826808e+00 4.74765148e+00 5.42415791e+00
6.13750000e-01 5.13454486e+00 5.09321470e+00 2.16236249e-01 4.84462525e+00 5.35024790e+00 4.75440721e+00 5.42797374e+00
6.16250000e-01 5.14201496e+00 5.09588763e+00 2.16079991e-01 4.84825333e+00 5.35370069e+00 4.75622128e+00 5.43188688e+00
6.18750000e-01 5.13960853e+00 5.09821371e+00 2.15937778e-01 4.85053431e+00 5.35405697e+00 4.75498441e+00 5.43226404e+00
6.21250000e-01 5.13334377e+00 5.10113409e+00 2.15710700e-01 4.85107162e+00 5.35455068e+00 4.76285834e+00 5.43963173e+00
6.23750000e-01 5.14542981e+00 5.10340725e+00 2.15475208e-01 4.85325571e+00 5.35981780e+00 4.76109473e+00 5.44000466e+00
6.26250000e-01 5.13922042e+00 5.10593604e+00 2.15364559e-01 4.85864059e+00 5.36069597e+00 4.76635763e+00 5.44028423e+00
6.28750000e-01 5.14382038e+00 5.10852126e+00 2.15111874e-01 4.86293048e+00 5.36146604e+00 4.76755616e+00 5.43941141e+00
6.31250000e-01 5.14503160e+00 5.11157962e+00 2.15051362e-01 4.86584085e+00 5.36310093e+00 4.77068235e+00 5.44446208e+00
6.33750000e-01 5.14854616e+00 5.11440166e+00 2.14664747e-01 4.87113441e+00 5.36808925e+00 4.77380431e+00 5.44461514e+00
6.36250000e-01 5.15534869e+00 5.11717190e+00 2.14821140e-01 4.87121682e+00 5.36976918e+00 4.78103729e+00 5.45027990e+00
6.38750000e-01 5.14530486e+00 5.11999866e+00 2.14422299e-01 4.87347504e+00 5.37187980e+00 4.78264866e+00 5.45487287e+00
6.41250000e-01 5.15437598e+00 5.12272941e+00 2.14010858e-01 4.87634515e+00 5.37455204e+00 4.78463806e+00 5.45743131e+00
6.43750000e-01 5.15659450e+00 5.12586907e+00 2.13824119e-01 4.88010524e+00 5.37949901e+00 4.79307135e+00 5.45670574e+00
6.46250000e-01 5.17014130e+00 5.12911273e+00 2.13309504e-01 4.88533481e+00 5.37972007e+00 4.79778803e+00 5.46444878e+00
6.48750000e-01 5.16533014e+00 5.13230903e+00 2.13083157e-01 4.88715356e+00 5.38439088e+00 4.79561243e+00 5.46451655e+00
6.51250000e-01 5.18256577e+00 5.13506179e+00 2.13164886e-01 4.89225193e+00 5.38894538e+00 4.80100506e+00 5.46685696e+00
6.53750000e-01 5.18122637e+00 5.13798412e+00 2.12573563e-01 4.89645839e+00 5.38799230e+00 4.80545692e+00 5.46657120e+00
6.56250000e-01 5.17258010e+00 5.14100742e+00 2.12082387e-01 4.89724650e+00 5.39086162e+00 4.80815518e+00 5.47088463e+00
6.58750000e-01 5.17403734e+00 5.14409344e+00 2.11949181e-01 4.89813393e+00 5.39140901e+00 4.81606833e+00 5.47114203e+00
6.61250000e-01 5.17851809e+00 5.14760389e+00 2.11707164e-01 4.90449893e+00 5.39710113e+00 4.81606996e+00 5.47599511e+00
6.63750000e-01 5.18493602e+00 5.15036612e+00 2.11382947e-01 4.90784280e+00 5.39944200e+00 4.81686378e+00 5.47946207e+00
6.66250000e-01 5.18829952e+00 5.15300074e+00 2.11148946e-01 4.91281497e+00 5.40160592e+00 4.81742743e+00 5.48460318e+00
6.68750000e-01 5.18021208e+00 5.15591435e+00 2.10884242e-01 4.91674185e+00 5.40328811e+00 4.82171387e+00 5.48629122e+00
6.71250000e-01 5.18486741e+00 5.15836783e+00 2.10600208e-01 4.91841626e+00 5.40804415e+00 4.82924070e+00 5.48887643e+00
6.73750000e-01 5.20269117e+00 5.16141597e+00 2.10318222e-01 4.92146715e+00 5.41059943e+00 4.83560635e+00 5.48973487e+00
6.76250000e-01 5.20306133e+00 5.16420900e+00 2.10180771e-01 4.92100137e+00 5.41302322e+00 4.83653783e+00 5.49452934e+00
6.78750000e-01 5.19382057e+00 5.16747873e+00 2.10533398e-01 4.92468872e+00 5.41937598e+00 4.84354103e+00 5.49544560e+00
6.81250000e-01 5.18456271e+00 5.17067430e+00 2.10359969e-01 4.93024318e+00 5.42013409e+00 4.84233738e+00 5.49835781e+00
6.83750000e-01 5.19799388e+00 5.17399159e+00 2.10764496e-01 4.93236836e+00 5.42462087e+00 4.84127611e+00 5.50571916e+00
6.86250000e-01 5.19190129e+00 5.17695303e+00 2.10597281e-01 4.93547214e+00 5.42759668e+00 4.84507536e+00 5.50678041e+00
6.88750000e-01 5.20895578e+00 5.18002368e+00 2.10088077e-01 4.93898433e+00 5.43065754e+00 4.84847631e+00 5.50920783e+00
6.91250000e-01 5.21884767e+00 5.18303671e+00 2.09749950e-01 4.94177907e+00 5.43605522e+00 4.85608584e+00 5.50880942e+00
6.93750000e-01 5.21688177e+00 5.18604623e+00 2.09200216e-01 4.94857946e+00 5.43186507e+00 4.86254095e+00 5.51203685e+00
6.96250000e-01 5.21752228e+00 5.18849285e+00 2.09332477e-01 4.95029841e+00 5.43408513e+00 4.85895911e+00 5.51389557e+00
6.98750000e-01 5.21031892e+00 5.19143815e+00 2.09616026e-01 4.95309397e+00 5.44034318e+00 4.86166702e+00 5.51680395e+00
7.01250000e-01 5.20735864e+00 5.19448336e+00 2.09713857e-01 4.95721629e+00 5.44546866e+00 4.86918949e+00 5.52201860e+00
7.03750000e-01 5.22604949e+00 5.19712731e+00 2.09742387e-01 4.95879918e+00 5.44727535e+00 4.87110954e+00 5.52599307e+00
7.06250000e-01 5.22951230e+00 5.20022089e+00 2.09763596e-01 4.96131823e+00 5.45079815e+00 4.87018487e+00 5.52924564e+00
7.08750000e-01 5.21610640e+00 5.20299362e+00 2.09401983e-01 4.96316077e+00 5.45423903e+00 4.87510854e+00 5.52906586e+00
7.11250000e-01 5.21714068e+00 5.20536120e+00 2.09068252e-01 4.96407570e+00 5.45650366e+00 4.87823747e+00 5.53067490e+00
7.13750000e-01 5.23689931e+00 5.20871195e+00 2.09205949e-01 4.96818591e+00 5.45780505e+00 4.87891586e+00 5.53392009e+00
7.16250000e-01 5.23917538e+00 5.21220274e+00 2.09329078e-01 4.97660868e+00 5.46221261e+00 4.88162765e+00 5.53858855e+00
7.18750000e-01 5.25681532e+00 5.21568415e+00 2.09896218e-01 4.97811663e+00 5.46591499e+00 4.88671068e+00 5.54656678e+00
7.21250000e-01 5.25825595e+00 5.21972369e+00 2.10269300e-01 4.97964256e+00 5.46667319e+00 4.88814768e+00 5.55077392e+00
7.23750000e-01 5.27720500e+00 5.22305624e+00 2.10405311e-01 4.98308246e+00 5.47057539e+00 4.89234681e+00 5.55377919e+00
7.26250000e-01 5.27156319e+00 5.22653492e+00 2.10122999e-01 4.98523870e+00 5.47578840e+00 4.89602639e+00 5.55763986e+00
7.28750000e-01 5.26637790e+00 5.23077162e+00 2.09782497e-01 4.98890997e+00 5.48139895e+00 4.89718305e+00 5.55780775e+00
7.31250000e-01 5.27089557e+00 5.23497840e+00 2.09726582e-01 4.99141112e+00 5.48294767e+00 4.90155232e+00 5.55887616e+00
7.33750000e-01 5.27519831e+00 5.23939491e+00 2.09792837e-01 4.99773280e+00 5.48725970e+00 4.90830192e+00 5.56493791e+00
7.36250000e-01 5.29782124e+00 5.24403083e+00 2.09378939e-01 5.00086979e+00 5.49167619e+00 4.91389712e+00 5.56772148e+00
7.38750000e-01 5.30325112e+00 5.24890702e+00 2.08933171e-01 5.00863532e+00 5.49449042e+00 4.91992178e+00 5.57204836e+00
7.41250000e-01 5.30618955e+00 5.25305760e+00 2.08542341e-01 5.01450658e+00 5.49431464e+00 4.92047292e+00 5.57972849e+00
7.43750000e-01 5.32337111e+00 5.25781757e+00 2.08492206e-01 5.02236402e+00 5.50483893e+00 4.92722232e+00 5.58033822e+00
7.46250000e-01 5.33412961e+00 5.26302487e+00 2.08517675e-01 5.02504510e+00 5.50806474e+00 4.92949927e+00 5.58544316e+00
7.48750000e-01 5.32239586e+00 5.26791830e+00 2.08809600e-01 5.02881347e+00 5.51370378e+00 4.93527406e+00 5.59208003e+00
7.51250000e-01 5.30964365e+00 5.27283795e+00 2.08755418e-01 5.03394027e+00 5.51663905e+00 4.94136040e+00 5.59827323e+00
7.53750000e-01 5.31326926e+00 5.27767063e+00 2.08439351e-01 5.03843281e+00 5.52152325e+00 4.95320378e+00 5.60171590e+00
7.56250000e-01 5.32008761e+00 5.28309453e+00 2.08100475e-01 5.03938698e+00 5.52772117e+00 4.95818263e+00 5.60801491e+00
7.58750000e-01 5.34173326e+00 5.28840025e+00 2.08013054e-01 5.04535405e+00 5.53656332e+00 4.96274027e+00 5.61298193e+00
7.61250000e-01 5.33347930e+00 5.29414137e+00 2.08585672e-01 5.05236137e+00 5.53828017e+00 4.96471022e+00 5.61760853e+00
7.63750000e-01 5.31709506e+00 5.29907873e+00 2.09448498e-01 5.06012621e+00 5.54240774e+00 4.96972146e+00 5.62280353e+00
7.66250000e-01 5.31627535e+00 5.30443805e+00 2.09357022e-01 5.06568292e+00 5.54667701e+00 4.97345453e+00 5.62845732e+00
7.68750000e-01 5.31448228e+00 5.30944057e+00 2.09619937e-01 5.06964180e+00 5.55381088e+00 4.97769227e+00 5.63708331e+00
7.71250000e-01 5.32943380e+00 5.31389117e+00 2.09793891e-01 5.07692166e+00 5.55935541e+00 4.97850066e+00 5.63968128e+00
7.73750000e-01 5.33052332e+00 5.31861177e+00 2.10240079e-01 5.08165296e+00 5.56322482e+00 4.98236905e+00 5.64629676e+00
7.76250000e-01 5.32689105e+00 5.32354390e+00 2.10043292e-01 5.08424645e+00 5.56960185e+00 4.99141174e+00 5.65157196e+00
7.78750000e-01 5.34114455e+00 5.32813789e+00 2.09807343e-01 5.09113152e+00 5.57272922e+00 4.99667647e+00 5.65565605e+00
7.81250000e-01 5.34430725e+00 5.33298202e+00 2.10737772e-01 5.09202157e+00 5.57403756e+00 5.00273403e+00 5.66430401e+00
7.83750000e-01 5.35621487e+00 5.33761553e+00 2.11240560e-01 5.09573242e+00 5.58288181e+00 5.00527296e+00 5.67076806e+00
7.86250000e-01 5.37466806e+00 5.34343462e+00 2.11051564e-01 5.10113178e+00 5.58864749e+00 5.00579329e+00 5.67621651e+00
7.88750000e-01 5.37695990e+00 5.34862669e+00 2.10736870e-01 5.10941752e+00 5.59306817e+00 5.01672520e+00 5.68075487e+00
7.91250000e-01 5.37794747e+00 5.35303252e+00 2.11166740e-01 5.11134337e+00 5.59957994e+00 5.02525239e+00 5.68267946e+00
7.93750000e-01 5.38610795e+00 5.35767446e+00 2.11083855e-01 5.11588585e+00 5.60812950e+00 5.03292201e+00 5.69015458e+00
7.96250000e-01 5.38708852e+00 5.36229450e+00 2.10223435e-01 5.12512872e+00 5.60647697e+00 5.03055292e+00 5.68874026e+00
7.98750000e-01 5.41054755e+00 5.36695416e+00 2.10472912e-01 5.13142991e+00 5.61739034e+00 5.03288508e+00 5.69224905e+00
8.01250000e-01 5.39473016e+00 5.37158323e+00 2.10910043e-01 5.13324721e+00 5.62078907e+00 5.03967061e+00 5.70349570e+00
8.03750000e-01 5.37138864e+00 5.37642198e+00 2.11339585e-01 5.13870963e+00 5.62624304e+00 5.04277510e+00 5.70587868e+00
8.06250000e-01 5.37030939e+00 5.38121673e+00 2.11121902e-01 5.14752209e+00 5.62495201e+00 5.05154023e+00 5.71364728e+00
8.08750000e-01 5.37343268e+00 5.38661580e+00 2.11461681e-01 5.15064923e+00 5.62908045e+00 5.05354710e+00 5.72176414e+00
8.11250000e-01 5.38961059e+00 5.39187403e+00 2.12441819e-01 5.15417415e+00 5.63981221e+00 5.05392814e+00 5.72520330e+00
8.13750000e-01 5.41257300e+00 5.39590674e+00 2.12699391e-01 5.15634174e+00 5.64804469e+00 5.05472904e+00 5.72214030e+00
8.16250000e-01 5.41559521e+00 5.40141245e+00 2.12898735e-01 5.15909295e+00 5.64755540e+00 5.06489761e+00 5.72841131e+00
8.18750000e-01 5.44765047e+00 5.40821490e+00 2.12846861e-01 5.16963596e+00 5.64975973e+00 5.06545175e+00 5.73862439e+00
8.21250000e-01 5.46220592e+00 5.41497595e+00 2.12963614e-01 5.17350319e+00 5.65658412e+00 5.07221879e+00 5.74829557e+00
8.23750000e-01 5.46532358e+00 5.42114011e+00 2.11854869e-01 5.18720880e+00 5.66147254e+00 5.08405787e+00 5.74953455e+00
8.26250000e-01 5.45845421e+00 5.42800783e+00 2.11646818e-01 5.19234262e+00 5.67311880e+00 5.09260438e+00 5.76237692e+00
8.28750000e-01 5.49372878e+00 5.43585376e+00 2.11587174e-01 5.20811666e+00 5.68083779e+00 5.10216396e+00 5.76866136e+00
8.31250000e-01 5.48873705e+00 5.44339316e+00 2.12346333e-01 5.21429292e+00 5.68625913e+00 5.10807478e+00 5.77515548e+00
8.33750000e-01 5.46835683e+00 5.45088471e+00 2.12761279e-01 5.21070700e+00 5.69167089e+00 5.11318956e+00 5.78368630e+00
8.36250000e-01 5.49019203e+00 5.45862640e+00 2.14492074e-01 5.21618139e+00 5.71095976e+00 5.11310582e+00 5.78732502e+00
8.38750000e-01 5.47132904e+00 5.46720207e+00 2.15593567e-01 5.21975856e+00 5.71606065e+00 5.12070630e+00 5.79776805e+00
8.41250000e-01 5.48416732e+00 5.47662461e+00 2.15800271e-01 5.23464032e+00 5.72838766e+00 5.13373458e+00 5.79917282e+00
8.43750000e-01 5.50004540e+00 5.48347990e+00 2.14651031e-01 5.24252672e+00 5.73078135e+00 5.14275779e+00 5.80182421e+00
8.46250000e-01 5.53780525e+00 5.49200239e+00 2.15769291e-01 5.25079470e+00 5.73335912e+00 5.14982499e+00 5.81519901e+00
8.48750000e-01 5.58573872e+00 5.50296393e+00 2.18323860e-01 5.26405008e+00 5.75057808e+00 5.15632714e+00 5.84605570e+00
8.51250000e-01 5.61183434e+00 5.51224754e+00 2.20017268e-01 5.26840603e+00 5.76107014e+00 5.15961612e+00 5.84938709e+00
8.53750000e-01 5.58837999e+00 5.52092717e+00 2.22338719e-01 5.27408358e+00 5.77749688e+00 5.16031289e+00 5.85844167e+00
8.56250000e-01 5.59446580e+00 5.52715908e+00 2.22711630e-01 5.27845410e+00 5.78356344e+00 5.17205656e+00 5.86831580e+00
8.58750000e-01 5.59110804e+00 5.53257178e+00 2.22578298e-01 5.28260103e+00 5.78719653e+00 5.17486811e+00 5.87574907e+00
8.61250000e-01 5.60898248e+00 5.53733989e+00 2.21466641e-01 5.29343095e+00 5.79200352e+00 5.17871710e+00 5.87632697e+00
8.63750000e-01 5.61804919e+00 5.54226467e+00 2.20992926e-01 5.29501107e+00 5.79564749e+00 5.18028112e+00 5.88078387e+00
8.66250000e-01 5.60500344e+00 5.54972236e+00 2.21907658e-01 5.29873849e+00 5.80331584e+00 5.19054066e+00 5.89292305e+00
8.68750000e-01 5.61086759e+00 5.55669167e+00 2.22066922e-01 5.30405581e+00 5.80317876e+00 5.19820352e+00 5.89209053e+00
8.71250000e-01 5.60658221e+00 5.56075647e+00 2.22203277e-01 5.30789609e+00 5.81274192e+00 5.20350330e+00 5.90146900e+00
8.73750000e-01 5.59905123e+00 5.56282290e+00 2.22724250e-01 5.30747450e+00 5.82069318e+00 5.21256528e+00 5.90590155e+00
8.76250000e-01 5.60349585e+00 5.56597102e+00 2.24164653e-01 5.31190744e+00 5.82076078e+00 5.21561244e+00 5.91266196e+00
8.78750000e-01 5.60780057e+00 5.57112161e+00 2.26328524e-01 5.31508524e+00 5.82258500e+00 5.21320336e+00 5.91934770e+00
8.81250000e-01 5.62482605e+00 5.57600943e+00 2.27983199e-01 5.32501958e+00 5.83354331e+00 5.21395480e+00 5.92646033e+00
8.83750000e-01 5.64675848e+00 5.58090411e+00 2.28787260e-01 5.33045872e+00 5.84094364e+00 5.21053292e+00 5.93230872e+00
8.86250000e-01 5.64890473e+00 5.58678244e+00 2.30692853e-01 5.32963422e+00 5.85105104e+00 5.22056012e+00 5.94130179e+00
8.88750000e-01 5.65368914e+00 5.59215282e+00 2.32820161e-01 5.33724259e+00 5.85372261e+00 5.22735937e+00 5.96010296e+00
8.91250000e-01 5.64814493e+00 5.59667578e+00 2.34428503e-01 5.34196097e+00 5.86226897e+00 5.22172109e+00 5.97056178e+00
8.93750000e-01 5.65580684e+00 5.60185448e+00 2.34711013e-01 5.34199773e+00 5.87044593e+00 5.22768482e+00 5.96866300e+00
8.96250000e-01 5.68433782e+00 5.60859291e+00 2.34831395e-01 5.34853105e+00 5.88114128e+00 5.23307920e+00 5.97600258e+00
8.98750000e-01 5.70271783e+00 5.61473110e+00 2.35627194e-01 5.35623924e+00 5.87913633e+00 5.24242472e+00 5.98711612e+00
9.01250000e-01 5.65161174e+00 5.62188798e+00 2.36996988e-01 5.35787470e+00 5.88918537e+00 5.25696555e+00 5.99590675e+00
9.03750000e-01 5.61465580e+00 5.62964547e+00 2.37509295e-01 5.36412177e+00 5.89882295e+00 5.26679842e+00 5.99731733e+00
9.06250000e-01 5.61060823e+00 5.63947301e+00 2.39302689e-01 5.36755009e+00 5.91738396e+00 5.27363249e+00 6.00818005e+00
9.08750000e-01 5.61119050e+00 5.65084461e+00 2.42164717e-01 5.36945665e+00 5.93094079e+00 5.27116061e+00 6.03725313e+00
9.11250000e-01 5.66891789e+00 5.66159356e+00 2.42784306e-01 5.38154872e+00 5.94128036e+00 5.28706492e+00 6.04295923e+00
9.13750000e-01 5.69999280e+00 5.67458533e+00 2.43499571e-01 5.39863976e+00 5.95283484e+00 5.29522390e+00 6.06429079e+00
9.16250000e-01 5.71539239e+00 5.68641242e+00 2.45732013e-01 5.41233581e+00 5.96458435e+00 5.30375561e+00 6.07788911e+00
9.18750000e-01 5.71468946e+00 5.69752216e+00 2.48540294e-01 5.42907469e+00 5.98550573e+00 5.31197407e+00 6.09493354e+00
9.21250000e-01 5.80291747e+00 5.71159818e+00 2.48200967e-01 5.44011500e+00 5.99722193e+00 5.32381764e+00 6.10813316e+00
9.23750000e-01 5.87821665e+00 5.72730561e+00 2.50035725e-01 5.45692374e+00 6.01749789e+00 5.32464438e+00 6.11885677e+00
9.26250000e-01 5.93777788e+00 5.74435500e+00 2.52712049e-01 5.47075878e+00 6.03074899e+00 5.33586997e+00 6.13944139e+00
9.28750000e-01 5.90908346e+00 5.76336779e+00 2.56003763e-01 5.49097758e+00 6.04583975e+00 5.34979678e+00 6.17585181e+00
9.31250000e-01 5.82067993e+00 5.78230247e+00 2.57142227e-01 5.51423945e+00 6.06704124e+00 5.36384721e+00 6.19304869e+00
9.33750000e-01 5.76072010e+00 5.80304027e+00 2.55846846e-01 5.52960494e+00 6.07964870e+00 5.37890949e+00 6.20564148e+00
9.36250000e-01 5.76662742e+00 5.82520889e+00 2.57175870e-01 5.54646270e+00 6.10653881e+00 5.40308005e+00 6.22142111e+00
9.38750000e-01 5.84015317e+00 5.85533066e+00 2.59349572e-01 5.57090767e+00 6.14139318e+00 5.42316622e+00 6.24783993e+00
9.41250000e-01 5.81053073e+00 5.88176852e+00 2.60405527e-01 5.59780558e+00 6.16445281e+00 5.44581483e+00 6.27961252e+00
9.43750000e-01 5.90271126e+00 5.90998000e+00 2.58512037e-01 5.63441884e+00 6.18729630e+00 5.47295841e+00 6.30052546e+00
9.46250000e-01 6.00683771e+00 5.94459868e+00 2.58468336e-01 5.66504013e+00 6.21647753e+00 5.50206137e+00 6.33665616e+00
9.48750000e-01 5.98092368e+00 5.97735552e+00 2.54150379e-01 5.71211305e+00 6.25234179e+00 5.52918623e+00 6.36645287e+00
9.51250000e-01 6.02694133e+00 6.01629377e+00 2.51064416e-01 5.75530909e+00 6.27640811e+00 5.58894179e+00 6.38684665e+00
9.53750000e-01 6.05039897e+00 6.05347212e+00 2.46114976e-01 5.80836163e+00 6.31432214e+00 5.62644348e+00 6.42948813e+00
9.56250000e-01 6.01368402e+00 6.09571228e+00 2.43091758e-01 5.85254581e+00 6.34925430e+00 5.67380164e+00 6.46736679e+00
9.58750000e-01 6.01042501e+00 6.13903700e+00 2.42034633e-01 5.89767564e+00 6.38738657e+00 5.72260126e+00 6.52464094e+00
9.61250000e-01 6.08432975e+00 6.18050390e+00 2.40655599e-01 5.93213477e+00 6.41353537e+00 5.75461833e+00 6.57332236e+00
9.63750000e-01 6.09626862e+00 6.22248442e+00 2.40916264e-01 5.97905646e+00 6.47536292e+00 5.81098922e+00 6.60183742e+00
9.66250000e-01 6.10797364e+00 6.27036980e+00 2.44036137e-01 6.01992996e+00 6.50329637e+00 5.85899567e+00 6.65933136e+00
9.68750000e-01 6.19681795e+00 6.32189411e+00 2.46556376e-01 6.08157872e+00 6.56223824e+00 5.90812946e+00 6.71141009e+00
9.71250000e-01 6.16713906e+00 6.37535892e+00 2.49716794e-01 6.12336605e+00 6.62559659e+00 5.94092212e+00 6.76754818e+00
9.73750000e-01 6.18638197e+00 6.43021928e+00 2.51373171e-01 6.18583361e+00 6.68716335e+00 6.00484595e+00 6.83386335e+00
9.76250000e-01 6.23283871e+00 6.48739673e+00 2.55115027e-01 6.23274933e+00 6.75062084e+00 6.06235557e+00 6.90412892e+00
9.78750000e-01 6.31768862e+00 6.54500712e+00 2.61701245e-01 6.29255224e+00 6.80454544e+00 6.10635045e+00 6.96508081e+00
9.81250000e-01 6.42858478e+00 6.60950101e+00 2.70004912e-01 6.35715708e+00 6.86999500e+00 6.16979397e+00 7.05714601e+00
9.83750000e-01 6.44339632e+00 6.67450628e+00 2.78483966e-01 6.41255492e+00 6.95304765e+00 6.23285511e+00 7.14798966e+00
9.86250000e-01 6.52682410e+00 6.74856348e+00 2.89575540e-01 6.47154124e+00 7.01887687e+00 6.30709204e+00 7.23698810e+00
9.88750000e-01 6.66374351e+00 6.82506978e+00 3.03824908e-01 6.52751637e+00 7.10158677e+00 6.36580739e+00 7.34010489e+00
9.91250000e-01 6.76956389e+00 6.90819165e+00 3.20939424e-01 6.60587487e+00 7.19299859e+00 6.43819593e+00 7.46145093e+00
9.93750000e-01 6.95452753e+00 6.99985154e+00 3.43154798e-01 6.67940971e+00 7.31499568e+00 6.49429350e+00 7.61155234e+00
9.96250000e-01 7.11070759e+00 7.09898517e+00 3.61004551e-01 6.75220980e+00 7.42102151e+00 6.58588408e+00 7.75225635e+00
9.98750000e-01 7.14981217e+00 7.20494132e+00 3.79529101e-01 6.85400754e+00 7.54540238e+00 6.64139826e+00 7.89006078e+00
1.00125000e+00 7.38237604e+00 7.31745626e+00 3.95201260e-01 6.93937948e+00 7.66500441e+00 6.72230379e+00 8.02678886e+00
1.00375000e+00 7.56718359e+00 7.43623719e+00 4.10897035e-01 7.04805978e+00 7.82058910e+00 6.80164450e+00 8.14721294e+00
1.00625000e+00 7.90542110e+00 7.55774236e+00 4.23256232e-01 7.14625977e+00 7.95194539e+00 6.90479902e+00 8.28189669e+00
1.00875000e+00 8.00058679e+00 7.68081577e+00 4.39225495e-01 7.26221254e+00 8.09721547e+00 7.01812752e+00 8.40352204e+00
1.01125000e+00 8.24717968e+00 7.81084540e+00 4.52279572e-01 7.37806228e+00 8.23218435e+00 7.11119520e+00 8.57449023e+00
1.01375000e+00 8.32423914e+00 7.95159973e+00 4.65051746e-01 7.51653860e+00 8.38045140e+00 7.22942137e+00 8.72831038e+00
1.01625000e+00 8.50428427e+00 8.09243915e+00 4.73811136e-01 7.63413832e+00 8.54253633e+00 7.34592405e+00 8.89411081e+00
1.01875000e+00 8.74825977e+00 8.23933667e+00 4.83438859e-01 7.77800454e+00 8.69926349e+00 7.49087405e+00 9.05342121e+00
1.02125000e+00 8.96030874e+00 8.38908354e+00 4.91884900e-01 7.91109224e+00 8.87388867e+00 7.62008464e+00 9.21046745e+00
1.02375000e+00 9.19176604e+00 8.53897667e+00 4.99937781e-01 8.07281488e+00 9.04303710e+00 7.76704646e+00 9.38857582e+00
1.02625000e+00 9.42042759e+00 8.69750854e+00 5.13695774e-01 8.20850552e+00 9.20812105e+00 7.90456646e+00 9.60974161e+00
1.02875000e+00 9.66563071e+00 8.86609633e+00 5.29991125e-01 8.35485085e+00 9.41327789e+00 8.05696038e+00 9.79683827e+00
1.03125000e+00 9.81324387e+00 9.04364979e+00 5.50162584e-01 8.51236868e+00 9.61586796e+00 8.19172449e+00 9.97287247e+00
1.03375000e+00 1.00588300e+01 9.23157612e+00 5.75112512e-01 8.68180297e+00 9.84300610e+00 8.36791832e+00 1.02081050e+01
1.03625000e+00 1.02991284e+01 9.42184363e+00 6.02317225e-01 8.84740628e+00 1.00344544e+01 8.52242678e+00 1.04086264e+01
1.03875000e+00 1.05224315e+01 9.62815209e+00 6.31058450e-01 9.01597888e+00 1.02704183e+01 8.66415044e+00 1.06366628e+01
1.04125000e+00 1.07820642e+01 9.84519268e+00 6.58764796e-01 9.17723495e+00 1.04867045e+01 8.84934065e+00 1.09197874e+01
1.04375000e+00 1.09674828e+01 1.00702238e+01 6.82331203e-01 9.37646587e+00 1.07356468e+01 9.00926682e+00 1.11875097e+01
1.04625000e+00 1.11800223e+01 1.03082185e+01 7.04887779e-01 9.60008198e+00 1.10145030e+01 9.21364478e+00 1.14445732e+01
1.04875000e+00 1.13629587e+01 1.05525687e+01 7.24104928e-01 9.82176574e+00 1.12933642e+01 9.44497613e+00 1.17191942e+01
1.05125000e+00 1.14884668e+01 1.08001370e+01 7.32388395e-01 1.00674146e+01 1.15242375e+01 9.66504024e+00 1.19924050e+01
1.05375000e+00 1.17186475e+01 1.10463324e+01 7.32865719e-01 1.03187481e+01 1.17385501e+01 9.92441573e+00 1.22747749e+01
1.05625000e+00 1.19543717e+01 1.12854511e+01 7.27927692e-01 1.05664174e+01 1.19579572e+01 1.01673356e+01 1.24765318e+01
1.05875000e+00 1.20513356e+01 1.15161886e+01 7.11661870e-01 1.08177945e+01 1.22051896e+01 1.03947499e+01 1.27238762e+01
1.06125000e+00 1.21952342e+01 1.17373938e+01 6.93332252e-01 1.10621028e+01 1.24178517e+01 1.06061914e+01 1.29051611e+01
1.06375000e+00 1.23103840e+01 1.19513778e+01 6.68842620e-01 1.13195233e+01 1.26139966e+01 1.08682090e+01 1.30813000e+01
1.06625000e+00 1.24499771e+01 1.21472871e+01 6.35943398e-01 1.15317439e+01 1.27843398e+01 1.11250209e+01 1.32177495e+01
1.06875000e+00 1.24986824e+01 1.23301625e+01 6.10622168e-01 1.17467233e+01 1.29516606e+01 1.13645664e+01 1.33618069e+01
1.07125000e+00 1.26905715e+01 1.24977035e+01 5.85430838e-01 1.19317321e+01 1.30899782e+01 1.15742803e+01 1.34722350e+01
1.07375000e+00 1.28439027e+01 1.26518295e+01 5.66035513e-01 1.20992920e+01 1.32418459e+01 1.17440380e+01 1.36001961e+01
1.07625000e+00 1.28948978e+01 1.27981850e+01 5.55497405e-01 1.22385370e+01 1.33841909e+01 1.19475633e+01 1.37475251e+01
1.07875000e+00 1.30012297e+01 1.29356331e+01 5.51707114e-01 1.23863523e+01 1.35124490e+01 1.20973746e+01 1.38782798e+01
1.08125000e+00 1.29856316e+01 1.30635503e+01 5.40697066e-01 1.25342298e+01 1.36147205e+01 1.22184210e+01 1.40048622e+01
1.08375000e+00 1.30066562e+01 1.31820912e+01 5.32945773e-01 1.26619684e+01 1.37107144e+01 1.23423049e+01 1.41040923e+01
1.08625000e+00 1.31864515e+01 1.32933284e+01 5.32427186e-01 1.27484784e+01 1.38358272e+01 1.24692329e+01 1.42014675e+01
1.08875000e+00 1.32700320e+01 1.34016635e+01 5.32543409e-01 1.28696823e+01 1.39400557e+01 1.25406535e+01 1.43068489e+01
1.09125000e+00 1.34115513e+01 1.35025470e+01 5.33922639e-01 1.29549086e+01 1.40374137e+01 1.26577416e+01 1.44016364e+01
1.09375000e+00 1.35513436e+01 1.35976653e+01 5.38497024e-01 1.30148582e+01 1.41431137e+01 1.27691457e+01 1.45158097e+01
1.09625000e+00 1.35197808e+01 1.36925870e+01 5.43396642e-01 1.31199942e+01 1.42291449e+01 1.28524003e+01 1.46398853e+01
1.09875000e+00 1.36528637e+01 1.37824049e+01 5.50468874e-01 1.32089209e+01 1.43389086e+01 1.29367131e+01 1.47396659e+01
1.10125000e+00 1.38004726e+01 1.38736194e+01 5.59354731e-01 1.32843145e+01 1.44640125e+01 1.30150282e+01 1.48327274e+01
1.10375000e+00 1.38603662e+01 1.39632636e+01 5.67718166e-01 1.33630262e+01 1.45486472e+01 1.31063827e+01 1.49151268e+01
1.10625000e+00 1.39913297e+01 1.40473599e+01 5.75912621e-01 1.34331173e+01 1.46562859e+01 1.31917118e+01 1.50179753e+01
1.10875000e+00 1.39862345e+01 1.41363867e+01 5.85443090e-01 1.35299147e+01 1.47478975e+01 1.32376514e+01 1.51233583e+01
1.11125000e+00 1.40982643e+01 1.42223480e+01 5.94300377e-01 1.35917327e+01 1.48567915e+01 1.33188013e+01 1.52315733e+01
1.11375000e+00 1.43120222e+01 1.43060275e+01 6.05762978e-01 1.36752403e+01 1.49525385e+01 1.33938929e+01 1.53193700e+01
1.11625000e+00 1.44585309e+01 1.43869376e+01 6.12001072e-01 1.37772078e+01 1.50521586e+01 1.34677379e+01 1.54312199e+01
1.11875000e+00 1.45909138e+01 1.44666367e+01 6.12936072e-01 1.38361275e+01 1.51184039e+01 1.35463841e+01 1.54880431e+01
1.12125000e+00 1.46800578e+01 1.45464669e+01 6.18995695e-01 1.39043159e+01 1.52013758e+01 1.36021749e+01 1.55592990e+01
1.12375000e+00 1.48812057e+01 1.46258269e+01 6.20594257e-01 1.39825357e+01 1.52826546e+01 1.36585062e+01 1.56615257e+01
1.12625000e+00 1.50988498e+01 1.47059116e+01 6.19002591e-01 1.40643229e+01 1.53602214e+01 1.37426619e+01 1.57473903e+01
1.12875000e+00 1.50999953e+01 1.47871248e+01 6.25142671e-01 1.41252167e+01 1.54448940e+01 1.38251258e+01 1.58234120e+01
1.13125000e+00 1.51202647e+01 1.48628132e+01 6.22429921e-01 1.41939789e+01 1.55159338e+01 1.39106155e+01 1.59013428e+01
1.13375000e+00 1.51005121e+01 1.49363190e+01 6.18227016e-01 1.42831011e+01 1.56028225e+01 1.40041293e+01 1.59857192e+01
1.13625000e+00 1.50604180e+01 1.50116462e+01 6.16570305e-01 1.43572553e+01 1.56891617e+01 1.40897954e+01 1.60421805e+01
1.13875000e+00 1.51234649e+01 1.50814798e+01 6.08195279e-01 1.44273026e+01 1.57496590e+01 1.41733657e+01 1.61128950e+01
1.14125000e+00 1.50596902e+01 1.51545592e+01 6.08845775e-01 1.44854058e+01 1.58101700e+01 1.42353819e+01 1.61702606e+01
1.14375000e+00 1.50738082e+01 1.52258919e+01 6.07314865e-01 1.45766179e+01 1.58865519e+01 1.43061264e+01 1.62599495e+01
1.14625000e+00 1.51125170e+01 1.52961474e+01 6.10444819e-01 1.46451699e+01 1.59333512e+01 1.43845689e+01 1.63607968e+01
1.14875000e+00 1.51583969e+01 1.53687439e+01 6.22166353e-01 1.47095747e+01 1.60265938e+01 1.44336662e+01 1.64474773e+01
1.15125000e+00 1.53201550e+01 1.54416801e+01 6.31796305e-01 1.47804541e+01 1.61035255e+01 1.44944133e+01 1.65493349e+01
1.15375000e+00 1.51813895e+01 1.55162146e+01 6.42541245e-01 1.48332643e+01 1.61915824e+01 1.45620413e+01 1.66276312e+01
1.15625000e+00 1.51670998e+01 1.55940407e+01 6.55536869e-01 1.48958624e+01 1.62943932e+01 1.46411285e+01 1.67026966e+01
1.15875000e+00 1.52275411e+01 1.56713907e+01 6.64741697e-01 1.49723520e+01 1.63923954e+01 1.46776216e+01 1.68311004e+01
1.16125000e+00 1.52616932e+01 1.57519228e+01 6.74807457e-01 1.50530630e+01 1.64982004e+01 1.47437742e+01 1.68958290e+01
1.16375000e+00 1.53221097e+01 1.58401137e+01 6.89213842e-01 1.51231642e+01 1.65946474e+01 1.48123639e+01 1.69751726e+01
1.16625000e+00 1.55871040e+01 1.59331344e+01 6.98953215e-01 1.52020423e+01 1.67085467e+01 1.48966598e+01 1.70995893e+01
1.16875000e+00 1.56557472e+01 1.60389890e+01 7.07031971e-01 1.52871008e+01 1.68053883e+01 1.50109624e+01 1.72697726e+01
1.17125000e+00 1.57870137e+01 1.61818606e+01 8.00106859e-01 1.54194011e+01 1.69622816e+01 1.50992112e+01 1.74352469e+01
1.17375000e+00 1.60527364e+01 1.64327237e+01 1.26857514e+00 1.55929942e+01 1.71579783e+01 1.53286390e+01 1.75805571e+01
1.17625000e+00 1.61163563e+01 1.69165364e+01 2.25532169e+00 1.58552463e+01 1.74209233e+01 1.55350103e+01 1.80787315e+01
1.17875000e+00 1.63489459e+01 1.77342258e+01 3.60240933e+00 1.61117528e+01 1.78179783e+01 1.57951412e+01 2.44486877e+01
1.18125000e+00 1.64139637e+01 1.90205287e+01 5.10874420e+00 1.64479798e+01 1.96660288e+01 1.61536116e+01 3.47900928e+01
1.18375000e+00 1.67570900e+01 2.07750284e+01 6.62342228e+00 1.68468228e+01 2.89635250e+01 1.65264806e+01 3.66719431e+01
1.18625000e+00 1.78982988e+01 2.27046633e+01 7.86831807e+00 1.72981791e+01 3.59600536e+01 1.70177007e+01 3.78267256e+01
1.18875000e+00 1.86107556e+01 2.45416201e+01 8.42432799e+00 1.77530620e+01 3.73708685e+01 1.74122750e+01 3.86399273e+01
1.19125000e+00 2.23297427e+01 2.63308330e+01 8.62002259e+00 1.82294324e+01 3.80604306e+01 1.79149140e+01 3.90170615e+01
1.19375000e+00 3.24629176e+01 2.78678411e+01 8.63444272e+00 1.87776511e+01 3.88529591e+01 1.84122492e+01 3.96208413e+01
1.19625000e+00 3.94422316e+01 2.89406591e+01 8.50228332e+00 1.94691943e+01 3.94762103e+01 1.90423629e+01 4.03345334e+01
1.19875000e+00 3.95011868e+01 2.97776050e+01 8.37031363e+00 2.03579728e+01 3.99366591e+01 1.96967789e+01 4.08852740e+01
1.20125000e+00 3.89483433e+01 3.06076817e+01 8.41078647e+00 2.13499592e+01 4.04643600e+01 2.01121334e+01 4.16613309e+01
1.20375000e+00 3.53273074e+01 3.10745105e+01 8.89749665e+00 2.15348216e+01 4.12980758e+01 1.89469922e+01 4.25884792e+01
1.20625000e+00 2.94431158e+01 3.06177544e+01 9.71964251e+00 2.11836962e+01 4.19235940e+01 1.74819641e+01 4.33294537e+01
1.20875000e+00 2.46616216e+01 2.91294759e+01 1.01193328e+01 2.01212770e+01 4.21507466e+01 1.59176456e+01 4.33721152e+01
1.21125000e+00 2.32879605e+01 2.70566395e+01 9.86146205e+00 1.83396038e+01 4.13952831e+01 1.33450474e+01 4.30249700e+01
1.21375000e+00 2.31501974e+01 2.47699540e+01 9.09814431e+00 1.72795379e+01 3.67504366e+01 1.12113086e+01 4.22467185e+01
1.21625000e+00 2.26672894e+01 2.24559790e+01 8.03039306e+00 1.57951480e+01 2.93627792e+01 8.80423729e+00 3.82211308e+01
1.21875000e+00 2.23352370e+01 2.03545464e+01 7.18389999e+00 1.32849815e+01 2.55719875e+01 5.13159079e+00 3.12165969e+01
1.22125000e+00 2.12961009e+01 1.86971956e+01 7.00884686e+00 1.10870567e+01 2.47424090e+01 2.69998135e+00 2.66486866e+01
1.22375000e+00 1.93793979e+01 1.73169426e+01 7.33250265e+00 8.15552337e+00 2.44347074e+01 2.13150367e+00 2.52674007e+01
1.22625000e+00 1.88788542e+01 1.59141989e+01 7.74475265e+00 4.55852101e+00 2.37838956e+01 2.07994246e+00 2.50123424e+01
1.22875000e+00 1.76634668e+01 1.44519287e+01 7.98893043e+00 2.31119322e+00 2.29960769e+01 2.04088815e+00 2.44314177e+01
1.23125000e+00 1.52871475e+01 1.29667983e+01 7.99421959e+00 2.10039900e+00 2.17490402e+01 2.03268737e+00 2.36823362e+01
1.23375000e+00 1.41637009e+01 1.14736701e+01 7.85507435e+00 2.10092143e+00 2.02324763e+01 2.04516160e+00 2.26595025e+01
1.23625000e+00 1.07696144e+01 9.99632560e+00 7.59724919e+00 2.10435556e+00 1.94091390e+01 2.04839959e+00 2.09233282e+01
1.23875000e+00 5.02439948e+00 8.56216062e+00 7.15134182e+00 2.10358611e+00 1.81617392e+01 2.05364943e+00 2.00368879e+01
1.24125000e+00 2.13342543e+00 7.20823180e+00 6.51896016e+00 2.10460911e+00 1.58132775e+01 2.05785768e+00 1.91918157e+01
1.24375000e+00 2.06311159e+00 5.92781518e+00 5.68096310e+00 2.10968259e+00 1.43227194e+01 2.07087559e+00 1.69047327e+01
1.24625000e+00 2.11817878e+00 4.68663636e+00 4.62373855e+00 2.11310539e+00 1.08609494e+01 2.07646418e+00 1.54536877e+01
1.24875000e+00 2.13803431e+00 3.57146204e+00 3.42205579e+00 2.11603982e+00 4.94447993e+00 2.08454902e+00 1.32446543e+01
1.25125000e+00 2.14207683e+00 2.74019347e+00 2.06765646e+00 2.11534609e+00 2.16184774e+00 2.08564043e+00 7.36377765e+00
1.25375000e+00 2.14325103e+00 2.28832206e+00 8.47350396e-01 2.11668047e+00 2.15267743e+00 2.09020065e+00 2.68004468e+00
1.25625000e+00 2.14262429e+00 2.15212011e+00 1.61471540e-01 2.12163711e+00 2.15372538e+00 2.10527654e+00 2.16152064e+00
1.25875000e+00 2.14436692e+00 2.14005495e+00 1.50965829e-02 2.12558432e+00 2.15534813e+00 2.11049451e+00 2.16176845e+00
1.26125000e+00 2.14505423e+00 2.14104284e+00 1.52735210e-02 2.12517131e+00 2.15670768e+00 2.11242007e+00 2.16315484e+00
1.26375000e+00 2.14480832e+00 2.13958083e+00 1.63501634e-02 2.12214839e+00 2.15681363e+00 2.10966398e+00 2.16269806e+00
1.26625000e+00 2.14421116e+00 2.13713963e+00 1.70126607e-02 2.11941120e+00 2.15547181e+00 2.10634287e+00 2.16164740e+00
1.26875000e+00 2.13946808e+00 2.13404611e+00 1.76183184e-02 2.11473230e+00 2.15328089e+00 2.10337741e+00 2.15980748e+00
1.27125000e+00 2.13526813e+00 2.13017475e+00 1.81911607e-02 2.11002772e+00 2.14989973e+00 2.09902869e+00 2.15691361e+00
1.27375000e+00 2.12436050e+00 2.12590848e+00 1.84539293e-02 2.10527412e+00 2.14605936e+00 2.09467941e+00 2.15309790e+00
1.27625000e+00 2.12249321e+00 2.12113047e+00 1.89173833e-02 2.10048907e+00 2.14152837e+00 2.09027516e+00 2.14960238e+00
1.27875000e+00 2.11650869e+00 2.11606983e+00 1.87828529e-02 2.09573124e+00 2.13616464e+00 2.08639001e+00 2.14470856e+00
1.28125000e+00 2.10790203e+00 2.11078044e+00 1.86617716e-02 2.09058283e+00 2.13026333e+00 2.08068555e+00 2.14012237e+00
1.28375000e+00 2.10608411e+00 2.10503419e+00 1.82845748e-02 2.08553179e+00 2.12345407e+00 2.07604712e+00 2.13382907e+00
1.28625000e+00 2.10272984e+00 2.09905719e+00 1.75662034e-02 2.08071527e+00 2.11751294e+00 2.07040508e+00 2.12656106e+00
1.28875000e+00 2.09787758e+00 2.09247305e+00 1.76831879e-02 2.07399071e+00 2.11119245e+00 2.06393086e+00 2.12047913e+00
1.29125000e+00 2.09726576e+00 2.08528662e+00 1.71204993e-02 2.06805410e+00 2.10347580e+00 2.05809985e+00 2.11200516e+00
1.29375000e+00 2.08532227e+00 2.07793459e+00 1.78363715e-02 2.06002578e+00 2.09662397e+00 2.04805830e+00 2.10544894e+00
1.29625000e+00 2.07862707e+00 2.06990399e+00 1.78336542e-02 2.05112713e+00 2.08865210e+00 2.04059562e+00 2.09707978e+00
1.29875000e+00 2.07117054e+00 2.06131777e+00 1.76700110e-02 2.04310626e+00 2.08030970e+00 2.03200698e+00 2.08901332e+00
1.30125000e+00 2.06323250e+00 2.05193548e+00 1.85790187e-02 2.03123331e+00 2.07158861e+00 2.02058527e+00 2.08056748e+00
1.30375000e+00 2.05243733e+00 2.04232285e+00 1.77284198e-02 2.02401679e+00 2.06139518e+00 2.01231757e+00 2.06962804e+00
1.30625000e+00 2.03049044e+00 2.03161886e+00 1.97494833e-02 2.01010352e+00 2.05327922e+00 1.99495502e+00 2.06191927e+00
1.30875000e+00 2.03040388e+00 2.01916246e+00 2.04031786e-02 1.99657342e+00 2.04007628e+00 1.98463749e+00 2.04840403e+00
1.31125000e+00 2.00905986e+00 1.97125319e+00 1.10809859e-01 1.94573109e+00 2.03112886e+00 1.70195001e+00 2.03954291e+00
1.31375000e+00 1.99697205e+00 1.76187384e+00 4.05411798e-01 1.31313326e+00 2.01466243e+00 7.79248605e-01 2.02820946e+00
1.31625000e+00 1.90337108e+00 1.44295993e+00 5.89869627e-01 6.34336574e-01 2.00084796e+00 5.47605198e-01 2.00869714e+00
1.31875000e+00 1.11634655e+00 1.11260992e+00 6.04397946e-01 5.19894343e-01 1.93872795e+00 5.03456746e-01 1.99474594e+00
1.32125000e+00 5.98728244e-01 7.83670691e-01 4.17125823e-01 5.00013769e-01 1.29670056e+00 4.99324472e-01 1.77181707e+00
1.32375000e+00 5.12909513e-01 5.60508650e-01 1.14738040e-01 4.99641234e-01 6.30317799e-01 4.99247680e-01 8.41146040e-01
1.32625000e+00 4.99313461e-01 5.08606550e-01 1.86847012e-02 4.99661422e-01 5.19078439e-01 4.99286108e-01 5.55201399e-01
1.32875000e+00 5.00046079e-01 5.00501367e-01 2.00971788e-03 4.99604107e-01 5.00387536e-01 4.99296188e-01 5.03899176e-01
1.33125000e+00 4.99773020e-01 4.99968143e-01 2.53182709e-04 4.99751298e-01 5.00210056e-01 4.99455431e-01 5.00336691e-01
1.33375000e+00 5.00125686e-01 5.00001340e-01 1.91815845e-04 4.99802069e-01 5.00194713e-01 4.99693691e-01 5.00310926e-01
1.33625000e+00 4.99836511e-01 4.99999978e-01 1.72931012e-04 4.99826927e-01 5.00171125e-01 4.99730321e-01 5.00284936e-01
1.33875000e+00 5.00217527e-01 5.00000681e-01 1.74685308e-04 4.99828615e-01 5.00178284e-01 4.99713500e-01 5.00291379e-01
1.34125000e+00 4.99984230e-01 5.00000501e-01 1.70758313e-04 4.99831422e-01 5.00170275e-01 4.99715839e-01 5.00278508e-01
1.34375000e+00 4.99627130e-01 4.99996655e-01 1.71807392e-04 4.99831922e-01 5.00167509e-01 4.99720493e-01 5.00303722e-01
1.34625000e+00 5.00048396e-01 5.00009370e-01 1.71669194e-04 4.99836481e-01 5.00177930e-01 4.99717582e-01 5.00286181e-01
1.34875000e+00 5.00086607e-01 5.00009022e-01 1.67477988e-04 4.99838319e-01 5.00177819e-01 4.99726175e-01 5.00281051e-01
1.35125000e+00 4.99997694e-01 4.99984531e-01 1.78886118e-04 4.99805798e-01 5.00167600e-01 4.99691882e-01 5.00265312e-01
1.35375000e+00 5.00124352e-01 5.00006026e-01 1.62358278e-04 4.99839147e-01 5.00163704e-01 4.99742648e-01 5.00287099e-01
1.35625000e+00 4.99796000e-01 5.00006484e-01 1.70299857e-04 4.99834481e-01 5.00175511e-01 4.99735187e-01 5.00281082e-01
1.35875000e+00 5.00025886e-01 4.99995891e-01 1.58020055e-04 4.99834171e-01 5.00154427e-01 4.99738834e-01 5.00249466e-01
1.36125000e+00 5.00057665e-01 4.99994107e-01 1.68334481e-04 4.99831311e-01 5.00156730e-01 4.99725944e-01 5.00282968e-01
1.36375000e+00 4.99898486e-01 5.00001007e-01 1.56557303e-04 4.99842492e-01 5.00159753e-01 4.99744364e-01 5.00262444e-01
1.36625000e+00 5.00158465e-01 5.00007171e-01 1.61138927e-04 4.99845775e-01 5.00166797e-01 4.99747562e-01 5.00263369e-01
1.36875000e+00 5.00046894e-01 5.00003389e-01 1.57647099e-04 4.99850907e-01 5.00157508e-01 4.99738626e-01 5.00264811e-01
1.37125000e+00 4.99902573e-01 5.00002286e-01 1.54363091e-04 4.99855703e-01 5.00155898e-01 4.99763582e-01 5.00250353e-01
1.37375000e+00 4.99750074e-01 4.99993814e-01 1.52157373e-04 4.99852527e-01 5.00137805e-01 4.99740064e-01 5.00236128e-01
1.37625000e+00 5.00092314e-01 5.00005362e-01 1.60049388e-04 4.99850962e-01 5.00170633e-01 4.99745435e-01 5.00260603e-01
1.37875000e+00 5.00155282e-01 4.99991145e-01 1.50573900e-04 4.99847173e-01 5.00130930e-01 4.99737852e-01 5.00215048e-01
1.38125000e+00 4.99835634e-01 4.99996620e-01 1.57753093e-04 4.99840469e-01 5.00146406e-01 4.99740409e-01 5.00260636e-01
1.38375000e+00 4.99899591e-01 5.00007610e-01 1.47406299e-04 4.99864186e-01 5.00158208e-01 4.99770944e-01 5.00257454e-01
1.38625000e+00 5.00112591e-01 4.99999065e-01 1.55804432e-04 4.99843061e-01 5.00157771e-01 4.99754384e-01 5.00244926e-01
1.38875000e+00 5.00129442e-01 4.99992527e-01 1.55381690e-04 4.99830049e-01 5.00139480e-01 4.99744308e-01 5.00251568e-01
1.39125000e+00 4.99920887e-01 4.99999832e-01 1.52406505e-04 4.99844596e-01 5.00154518e-01 4.99741470e-01 5.00247358e-01
1.39375000e+00 5.00002375e-01 5.00003827e-01 1.61801839e-04 4.99848022e-01 5.00159117e-01 4.99745483e-01 5.00282721e-01
1.39625000e+00 5.00061546e-01 4.99995228e-01 1.53918476e-04 4.99844591e-01 5.00148349e-01 4.99740672e-01 5.00264098e-01
1.39875000e+00 4.99975622e-01 4.99996433e-01 1.52309768e-04 4.99851917e-01 5.00138062e-01 4.99732581e-01 5.00235893e-01
1.40125000e+00 4.99786159e-01 5.00002538e-01 1.50563639e-04 4.99856314e-01 5.00157877e-01 4.99760728e-01 5.00254113e-01
1.40375000e+00 4.99889426e-01 5.00005497e-01 1.55571642e-04 4.99847692e-01 5.00159964e-01 4.99752066e-01 5.00257225e-01
1.40625000e+00 5.00100667e-01 5.00006149e-01 1.50787464e-04 4.99853918e-01 5.00159823e-01 4.99762503e-01 5.00265856e-01
1.40875000e+00 4.99980640e-01 4.99991000e-01 1.58787521e-04 4.99832335e-01 5.00143329e-01 4.99738813e-01 5.00238144e-01
1.41125000e+00 5.00063476e-01 5.00001700e-01 1.51466933e-04 4.99855245e-01 5.00150982e-01 4.99758186e-01 5.00238781e-01
1.41375000e+00 5.00002387e-01 5.00003947e-01 1.61033624e-04 4.99843944e-01 5.00156036e-01 4.99747059e-01 5.00273471e-01
1.41625000e+00 5.00171542e-01 4.99997751e-01 1.63859532e-04 4.99838489e-01 5.00155932e-01 4.99737542e-01 5.00254206e-01
1.41875000e+00 4.99969578e-01 5.00001451e-01 1.62987260e-04 4.99839059e-01 5.00155743e-01 4.99738330e-01 5.00270412e-01
1.42125000e+00 4.99757550e-01 5.00001844e-01 1.61798246e-04 4.99842302e-01 5.00158750e-01 4.99749786e-01 5.00264575e-01
1.42375000e+00 5.00127387e-01 4.99994525e-01 1.54383316e-04 4.99837434e-01 5.00141694e-01 4.99746870e-01 5.00247918e-01
1.42625000e+00 5.00191007e-01 4.99995875e-01 1.58344770e-04 4.99838442e-01 5.00149953e-01 4.99730059e-01 5.00253572e-01
1.42875000e+00 5.00056878e-01 4.99999483e-01 1.55129281e-04 4.99854161e-01 5.00146982e-01 4.99748456e-01 5.00257153e-01
1.43125000e+00 4.99935438e-01 5.00012117e-01 1.53391216e-04 4.99865049e-01 5.00153119e-01 4.99758506e-01 5.00260498e-01
1.43375000e+00 5.00014733e-01 4.99999750e-01 1.54812289e-04 4.99842766e-01 5.00153968e-01 4.99755597e-01 5.00257177e-01
1.43625000e+00 4.99818088e-01 4.99992333e-01 1.58886968e-04 4.99823400e-01 5.00150659e-01 4.99730888e-01 5.00239499e-01
1.43875000e+00 4.99776608e-01 5.00008491e-01 1.54715297e-04 4.99853416e-01 5.00159318e-01 4.99754532e-01 5.00271910e-01
1.44125000e+00 5.00292252e-01 4.99995688e-01 1.56203736e-04 4.99847368e-01 5.00149571e-01 4.99751004e-01 5.00248024e-01
1.44375000e+00 5.00160985e-01 5.00003327e-01 1.62141596e-04 4.99847143e-01 5.00158508e-01 4.99743741e-01 5.00266755e-01
1.44625000e+00 4.99983364e-01 4.99996719e-01 1.64300222e-04 4.99843253e-01 5.00154221e-01 4.99730243e-01 5.00258666e-01
1.44875000e+00 4.99719773e-01 4.99995129e-01 1.53257732e-04 4.99843596e-01 5.00143942e-01 4.99737299e-01 5.00263157e-01
1.45125000e+00 4.99809837e-01 5.00002853e-01 1.61393596e-04 4.99847725e-01 5.00159123e-01 4.99732742e-01 5.00271066e-01
1.45375000e+00 5.00374296e-01 5.00002043e-01 1.59106458e-04 4.99840225e-01 5.00160520e-01 4.99741619e-01 5.00266479e-01
1.45625000e+00 5.00098925e-01 4.99997509e-01 1.61172961e-04 4.99835089e-01 5.00156223e-01 4.99730537e-01 5.00251683e-01
1.45875000e+00 4.99985170e-01 5.00006454e-01 1.56424735e-04 4.99857874e-01 5.00153985e-01 4.99747397e-01 5.00264010e-01
1.46125000e+00 4.99997628e-01 5.00002333e-01 1.56288188e-04 4.99841355e-01 5.00158214e-01 4.99736330e-01 5.00255775e-01
1.46375000e+00 4.99961081e-01 4.99994519e-01 1.59664098e-04 4.99839787e-01 5.00156011e-01 4.99735220e-01 5.00258070e-01
1.46625000e+00 4.99858367e-01 4.99998267e-01 1.64144737e-04 4.99833916e-01 5.00165717e-01 4.99723851e-01 5.00257681e-01
1.46875000e+00 5.00068165e-01 4.99999764e-01 1.62240319e-04 4.99845388e-01 5.00160350e-01 4.99735527e-01 5.00272059e-01
1.47125000e+00 5.00250259e-01 4.99999076e-01 1.51581459e-04 4.99842619e-01 5.00142519e-01 4.99753924e-01 5.00250176e-01
1.47375000e+00 4.99850862e-01 5.00005357e-01 1.59659708e-04 4.99840101e-01 5.00160713e-01 4.99744495e-01 5.00263014e-01
1.47625000e+00 4.99821302e-01 4.99998641e-01 1.59808770e-04 4.99836900e-01 5.00156089e-01 4.99735794e-01 5.00243278e-01
1.47875000e+00 5.00077358e-01 5.00005043e-01 1.61596075e-04 4.99851257e-01 5.00164122e-01 4.99732956e-01 5.00266731e-01
1.48125000e+00 5.00252985e-01 4.99997393e-01 1.57112249e-04 4.99846613e-01 5.00151269e-01 4.99742756e-01 5.00272711e-01
1.48375000e+00 5.00123393e-01 4.99999441e-01 1.55835960e-04 4.99843053e-01 5.00153139e-01 4.99731880e-01 5.00238376e-01
1.48625000e+00 4.99682725e-01 4.99998935e-01 1.59987870e-04 4.99839957e-01 5.00159544e-01 4.99737088e-01 5.00254830e-01
1.48875000e+00 4.99978469e-01 5.00000092e-01 1.60512499e-04 4.99845783e-01 5.00158868e-01 4.99743972e-01 5.00267354e-01
1.49125000e+00 5.00156019e-01 4.99994314e-01 1.56538243e-04 4.99837550e-01 5.00158201e-01 4.99742282e-01 5.00248441e-01
1.49375000e+00 4.99930421e-01 5.00000335e-01 1.55030227e-04 4.99853046e-01 5.00155761e-01 4.99744948e-01 5.00259246e-01
1.49625000e+00 4.99924586e-01 5.00007322e-01 1.55468042e-04 4.99858135e-01 5.00167988e-01 4.99748604e-01 5.00250152e-01
1.49875000e+00 5.00037520e-01 4.99998281e-01 1.60519471e-04 4.99832409e-01 5.00158783e-01 4.99737618e-01 5.00252092e-01
1.50125000e+00 4.99936874e-01 5.00001432e-01 1.60218987e-04 4.99841033e-01 5.00159212e-01 4.99733859e-01 5.00259248e-01
1.50375000e+00 4.99932935e-01 4.99998848e-01 1.51356075e-04 4.99850181e-01 5.00149061e-01 4.99765495e-01 5.00243532e-01
1.50625000e+00 4.99998046e-01 4.99993455e-01 1.55022183e-04 4.99844828e-01 5.00148959e-01 4.99741523e-01 5.00239881e-01
1.50875000e+00 5.00083230e-01 5.00003599e-01 1.50755433e-04 4.99856141e-01 5.00146201e-01 4.99759722e-01 5.00254718e-01
1.51125000e+00 5.00096133e-01 4.99999936e-01 1.58081153e-04 4.99847532e-01 5.00154496e-01 4.99731985e-01 5.00258416e-01
1.51375000e+00 4.99841208e-01 4.99999067e-01 1.59396182e-04 4.99838354e-01 5.00157512e-01 4.99744920e-01 5.00267756e-01
1.51625000e+00 5.00222279e-01 5.00003307e-01 1.54728450e-04 4.99855830e-01 5.00151120e-01 4.99741922e-01 5.00258769e-01
1.51875000e+00 4.99943133e-01 4.99997197e-01 1.62520363e-04 4.99840291e-01 5.00158743e-01 4.99730914e-01 5.00256774e-01
1.52125000e+00 4.99814770e-01 5.00004648e-01 1.56498925e-04 4.99850525e-01 5.00159445e-01 4.99750419e-01 5.00268252e-01
1.52375000e+00 5.00135521e-01 5.00006429e-01 1.58264726e-04 4.99847850e-01 5.00166989e-01 4.99748812e-01 5.00273305e-01
1.52625000e+00 4.99753712e-01 4.99996040e-01 1.53538816e-04 4.99845918e-01 5.00147458e-01 4.99740990e-01 5.00240272e-01
1.52875000e+00 5.00111782e-01 4.99997156e-01 1.57011735e-04 4.99844239e-01 5.00153482e-01 4.99738675e-01 5.00254295e-01
1.53125000e+00 4.99925837e-01 4.99999114e-01 1.56075714e-04 4.99846805e-01 5.00143502e-01 4.99744363e-01 5.00252869e-01
1.53375000e+00 4.99899707e-01 5.00000461e-01 1.57503643e-04 4.99848250e-01 5.00153322e-01 4.99735274e-01 5.00255507e-01
1.53625000e+00 5.00249366e-01 4.99999290e-01 1.57269598e-04 4.99843056e-01 5.00153422e-01 4.99749741e-01 5.00265345e-01
1.53875000e+00 5.00106933e-01 4.99995578e-01 1.56865662e-04 4.99833371e-01 5.00153359e-01 4.99747505e-01 5.00252940e-01
1.54125000e+00 4.99896288e-01 5.00011209e-01 1.53762716e-04 4.99855359e-01 5.00163705e-01 4.99777314e-01 5.00275717e-01
1.54375000e+00 5.00078438e-01 5.00005469e-01 1.53211543e-04 4.99854429e-01 5.00154975e-01 4.99752434e-01 5.00246307e-01
1.54625000e+00 4.99997508e-01 4.99995787e-01 1.52145407e-04 4.99846808e-01 5.00140635e-01 4.99750718e-01 5.00249126e-01
1.54875000e+00 4.99971507e-01 4.99999435e-01 1.54155268e-04 4.99856592e-01 5.00153138e-01 4.99746224e-01 5.00250086e-01
1.55125000e+00 5.00026181e-01 4.99992710e-01 1.49096529e-04 4.99847417e-01 5.00135871e-01 4.99747767e-01 5.00239584e-01
1.55375000e+00 4.99916052e-01 5.00007681e-01 1.61700864e-04 4.99850494e-01 5.00169494e-01 4.99736709e-01 5.00263001e-01
1.55625000e+00 5.00117780e-01 5.00000379e-01 1.54642773e-04 4.99849918e-01 5.00152028e-01 4.99751390e-01 5.00250504e-01
1.55875000e+00 4.99908575e-01 4.99994299e-01 1.55414171e-04 4.99842156e-01 5.00144741e-01 4.99747871e-01 5.00268013e-01
1.56125000e+00 5.00153143e-01 5.00001613e-01 1.56429227e-04 4.99853115e-01 5.00156497e-01 4.99750347e-01 5.00251439e-01
1.56375000e+00 4.99889431e-01 4.99998103e-01 1.52189785e-04 4.99848491e-01 5.00149702e-01 4.99740701e-01 5.00237647e-01
1.56625000e+00 5.00036245e-01 5.00000574e-01 1.54353610e-04 4.99844811e-01 5.00150231e-01 4.99746031e-01 5.00262451e-01
1.56875000e+00 4.99906796e-01 5.00000423e-01 1.55320378e-04 4.99847929e-01 5.00151799e-01 4.99750146e-01 5.00245968e-01
1.57125000e+00 4.99934301e-01 5.00000870e-01 1.50894953e-04 4.99858490e-01 5.00150007e-01 4.99762274e-01 5.00247857e-01
1.57375000e+00 5.00350300e-01 5.00003886e-01 1.47914140e-04 4.99857192e-01 5.00153125e-01 4.99752766e-01 5.00236506e-01
1.57625000e+00 4.99714525e-01 5.00003319e-01 1.56684490e-04 4.99853434e-01 5.00158147e-01 4.99744899e-01 5.00258171e-01
1.57875000e+00 4.99905863e-01 4.99999521e-01 1.51093935e-04 4.99856977e-01 5.00143480e-01 4.99743640e-01 5.00238094e-01
1.58125000e+00 5.00170063e-01 4.99993405e-01 1.53309982e-04 4.99846024e-01 5.00150115e-01 4.99748516e-01 5.00245685e-01
1.58375000e+00 5.00125304e-01 5.00001742e-01 1.51548911e-04 4.99853367e-01 5.00149636e-01 4.99760027e-01 5.00250080e-01
1.58625000e+00 5.00013074e-01 4.99998851e-01 1.56618389e-04 4.99833597e-01 5.00162472e-01 4.99730177e-01 5.00253667e-01
1.58875000e+00 4.99502134e-01 5.00009484e-01 1.59063408e-04 4.99849459e-01 5.00169209e-01 4.99761312e-01 5.00274655e-01
1.59125000e+00 5.00234198e-01 4.99999223e-01 1.58588831e-04 4.99848323e-01 5.00149937e-01 4.99733998e-01 5.00266802e-01
1.59375000e+00 5.00224178e-01 4.99994457e-01 1.52884795e-04 4.99852587e-01 5.00145691e-01 4.99755029e-01 5.00253624e-01
1.59625000e+00 4.99850497e-01 4.99998251e-01 1.47741379e-04 4.99849242e-01 5.00143617e-01 4.99758621e-01 5.00237627e-01
1.59875000e+00 5.00112385e-01 4.99995347e-01 1.49179536e-04 4.99847862e-01 5.00138178e-01 4.99734236e-01 5.00229061e-01
1.60125000e+00 4.99798482e-01 5.00008284e-01 1.52837875e-04 4.99855810e-01 5.00163730e-01 4.99774911e-01 5.00261470e-01
1.60375000e+00 5.00112955e-01 5.00005461e-01 1.58188514e-04 4.99849133e-01 5.00158583e-01 4.99738233e-01 5.00261463e-01
1.60625000e+00 5.00016434e-01 5.00002450e-01 1.54032248e-04 4.99858797e-01 5.00151826e-01 4.99750916e-01 5.00271598e-01
1.60875000e+00 4.99945629e-01 4.99990342e-01 1.51223106e-04 4.99850300e-01 5.00135426e-01 4.99737495e-01 5.00244364e-01
1.61125000e+00 5.00390845e-01 4.99992699e-01 1.49964871e-04 4.99837073e-01 5.00137155e-01 4.99744005e-01 5.00236959e-01
1.61375000e+00 4.99727519e-01 5.00009554e-01 1.56958512e-04 4.99860842e-01 5.00170145e-01 4.99750659e-01 5.00269699e-01
1.61625000e+00 4.99566270e-01 4.99995495e-01 1.56981932e-04 4.99842859e-01 5.00154740e-01 4.99723032e-01 5.00236405e-01
1.61875000e+00 5.00392370e-01 5.00000722e-01 1.50283021e-04 4.99853747e-01 5.00144313e-01 4.99755376e-01 5.00269455e-01
1.62125000e+00 5.00077218e-01 5.00000304e-01 1.56170280e-04 4.99844353e-01 5.00154149e-01 4.99739263e-01 5.00262935e-01
1.62375000e+00 4.99990022e-01 4.99995805e-01 1.51711017e-04 4.99844479e-01 5.00140928e-01 4.99740819e-01 5.00247050e-01
1.62625000e+00 4.99983320e-01 5.00009222e-01 1.57056034e-04 4.99859796e-01 5.00165335e-01 4.99765918e-01 5.00271609e-01
1.62875000e+00 4.99912674e-01 4.99995347e-01 1.56189694e-04 4.99845977e-01 5.00152832e-01 4.99749453e-01 5.00258048e-01
1.63125000e+00 5.00114774e-01 5.00003811e-01 1.58641854e-04 4.99851995e-01 5.00154137e-01 4.99746012e-01 5.00266303e-01
1.63375000e+00 4.99829244e-01 5.00005480e-01 1.55502658e-04 4.99860669e-01 5.00156749e-01 4.99745018e-01 5.00262554e-01
1.63625000e+00 4.99948520e-01 4.99987174e-01 1.47645546e-04 4.99846670e-01 5.00130185e-01 4.99754069e-01 5.00222977e-01
1.63875000e+00 5.00064228e-01 5.00002765e-01 1.57219225e-04 4.99846756e-01 5.00154506e-01 4.99741307e-01 5.00252785e-01
1.64125000e+00 5.00052975e-01 5.00007793e-01 1.51398397e-04 4.99852083e-01 5.00152551e-01 4.99763128e-01 5.00249757e-01
1.64375000e+00 5.00039217e-01 4.99997623e-01 1.52958651e-04 4.99840154e-01 5.00156607e-01 4.99743529e-01 5.00250528e-01
1.64625000e+00 5.00003866e-01 5.00000018e-01 1.58838974e-04 4.99849908e-01 5.00157329e-01 4.99729227e-01 5.00256260e-01
1.64875000e+00 5.00163802e-01 4.99992443e-01 1.50390837e-04 4.99841667e-01 5.00136222e-01 4.99741914e-01 5.00233200e-01
1.65125000e+00 4.99930959e-01 5.00003843e-01 1.51891623e-04 4.99855923e-01 5.00157142e-01 4.99751246e-01 5.00261997e-01
1.65375000e+00 4.99820570e-01 5.00005336e-01 1.51853328e-04 4.99861569e-01 5.00151334e-01 4.99755539e-01 5.00249219e-01
1.65625000e+00 5.00182207e-01 4.99992587e-01 1.50559644e-04 4.99837257e-01 5.00143880e-01 4.99745769e-01 5.00242626e-01
1.65875000e+00 4.99956174e-01 5.00003079e-01 1.52161931e-04 4.99852810e-01 5.00152788e-01 4.99757751e-01 5.00245040e-01
1.66125000e+00 4.99948330e-01 4.99996797e-01 1.51016913e-04 4.99855727e-01 5.00138150e-01 4.99734781e-01 5.00243372e-01
1.66375000e+00 5.00050223e-01 5.00004933e-01 1.49869720e-04 4.99859340e-01 5.00153638e-01 4.99763773e-01 5.00254998e-01
1.66625000e+00 4.99940617e-01 5.00006843e-01 1.55881833e-04 4.99845584e-01 5.00161748e-01 4.99754890e-01 5.00247536e-01
1.66875000e+00 5.00049530e-01 4.99987573e-01 1.51351561e-04 4.99833489e-01 5.00139518e-01 4.99728950e-01 5.00232813e-01
1.67125000e+00 5.00076480e-01 5.00002811e-01 1.52967319e-04 4.99859269e-01 5.00150992e-01 4.99740768e-01 5.00240840e-01
1.67375000e+00 5.00047512e-01 4.99996048e-01 1.49787795e-04 4.99850014e-01 5.00133182e-01 4.99758211e-01 5.00256656e-01
1.67625000e+00 5.00046573e-01 5.00003774e-01 1.50021799e-04 4.99850545e-01 5.00147621e-01 4.99764750e-01 5.00247984e-01
1.67875000e+00 4.99843295e-01 5.00009864e-01 1.50463944e-04 4.99863262e-01 5.00161208e-01 4.99765024e-01 5.00251986e-01
1.68125000e+00 4.99882319e-01 4.99982826e-01 1.49746920e-04 4.99836036e-01 5.00140365e-01 4.99742314e-01 5.00233405e-01
1.68375000e+00 5.00214913e-01 5.00001570e-01 1.50731827e-04 4.99854334e-01 5.00153858e-01 4.99764273e-01 5.00250365e-01
1.68625000e+00 5.00063485e-01 5.00003634e-01 1.48322976e-04 4.99852336e-01 5.00143358e-01 4.99770245e-01 5.00239302e-01
1.68875000e+00 4.99960625e-01 5.00004748e-01 1.50585944e-04 4.99856153e-01 5.00150152e-01 4.99761286e-01 5.00250495e-01
1.69125000e+00 4.99976262e-01 5.00005118e-01 1.49833351e-04 4.99855001e-01 5.00146866e-01 4.99750037e-01 5.00239035e-01
1.69375000e+00 4.99920253e-01 4.99991348e-01 1.54042434e-04 4.99841887e-01 5.00142045e-01 4.99744916e-01 5.00237448e-01
1.69625000e+00 4.99896302e-01 5.00002799e-01 1.50825086e-04 4.99858151e-01 5.00151915e-01 4.99757982e-01 5.00240726e-01
1.69875000e+00 5.00019022e-01 5.00004294e-01 1.53064370e-04 4.99852488e-01 5.00149573e-01 4.99754098e-01 5.00244083e-01
1.70125000e+00 5.00120895e-01 5.00000608e-01 1.49135265e-04 4.99850575e-01 5.00149061e-01 4.99748512e-01 5.00241100e-01
1.70375000e+00 5.00195253e-01 4.99990265e-01 1.47923796e-04 4.99850929e-01 5.00131206e-01 4.99739411e-01 5.00234890e-01
1.70625000e+00 4.99820366e-01 4.99994856e-01 1.50508940e-04 4.99849803e-01 5.00141666e-01 4.99748276e-01 5.00238122e-01
1.70875000e+00 4.99935090e-01 5.00012428e-01 1.48387895e-04 4.99863189e-01 5.00159108e-01 4.99773570e-01 5.00255905e-01
1.71125000e+00 5.00173888e-01 4.99999555e-01 1.49152259e-04 4.99863194e-01 5.00146170e-01 4.99748596e-01 5.00238322e-01
1.71375000e+00 4.99999053e-01 5.00003895e-01 1.45519673e-04 4.99863684e-01 5.00150835e-01 4.99763579e-01 5.00230563e-01
1.71625000e+00 4.99835702e-01 4.99991382e-01 1.48402385e-04 4.99843266e-01 5.00142288e-01 4.99740564e-01 5.00236771e-01
1.71875000e+00 5.00013807e-01 4.99998202e-01 1.49311405e-04 4.99849380e-01 5.00147029e-01 4.99758365e-01 5.00251864e-01
1.72125000e+00 5.00119830e-01 5.00007090e-01 1.46110352e-04 4.99858752e-01 5.00158371e-01 4.99763191e-01 5.00244791e-01
1.72375000e+00 4.99843748e-01 5.00001687e-01 1.44177804e-04 4.99853175e-01 5.00146498e-01 4.99767392e-01 5.00238791e-01
1.72625000e+00 4.99804744e-01 5.00008553e-01 1.47432630e-04 4.99863708e-01 5.00153931e-01 4.99758971e-01 5.00257567e-01
1.72875000e+00 5.00160818e-01 4.99986797e-01 1.52296455e-04 4.99839100e-01 5.00130514e-01 4.99736800e-01 5.00242736e-01
1.73125000e+00 5.00174246e-01 4.99997972e-01 1.44730053e-04 4.99853652e-01 5.00134863e-01 4.99778324e-01 5.00238024e-01
1.73375000e+00 5.00040714e-01 5.00002656e-01 1.48496255e-04 4.99857904e-01 5.00159518e-01 4.99759264e-01 5.00246774e-01
1.73625000e+00 4.99995763e-01 5.00004642e-01 1.44367127e-04 4.99866905e-01 5.00145914e-01 4.99759799e-01 5.00247376e-01
1.73875000e+00 4.99676204e-01 5.00007544e-01 1.47235747e-04 4.99866022e-01 5.00152124e-01 4.99763281e-01 5.00244772e-01
1.74125000e+00 5.00141366e-01 4.99987375e-01 1.49731999e-04 4.99832896e-01 5.00133021e-01 4.99746334e-01 5.00237699e-01
1.74375000e+00 5.00341528e-01 4.99999305e-01 1.47086737e-04 4.99850063e-01 5.00151759e-01 4.99764975e-01 5.00239791e-01
1.74625000e+00 4.99754795e-01 5.00011090e-01 1.45177405e-04 4.99868087e-01 5.00155793e-01 4.99773505e-01 5.00251856e-01
1.74875000e+00 4.99920304e-01 5.00000592e-01 1.44008815e-04 4.99860987e-01 5.00141335e-01 4.99760863e-01 5.00246713e-01
1.75125000e+00 4.99901540e-01 4.99992219e-01 1.40783024e-04 4.99852439e-01 5.00133206e-01 4.99771254e-01 5.00219983e-01
1.75375000e+00 5.00001990e-01 4.99991871e-01 1.49778904e-04 4.99841657e-01 5.00140120e-01 4.99746346e-01 5.00238611e-01
1.75625000e+00 5.00210297e-01 5.00007983e-01 1.46588545e-04 4.99855391e-01 5.00160313e-01 4.99778177e-01 5.00242452e-01
1.75875000e+00 4.99993683e-01 5.00006951e-01 1.44775088e-04 4.99867235e-01 5.00149008e-01 4.99759072e-01 5.00238741e-01
1.76125000e+00 4.99837166e-01 5.00001627e-01 1.41793436e-04 4.99856030e-01 5.00143608e-01 4.99765087e-01 5.00228916e-01
1.76375000e+00 4.99892621e-01 4.99983519e-01 1.46284297e-04 4.99835891e-01 5.00125919e-01 4.99748891e-01 5.00229737e-01
1.76625000e+00 5.00230720e-01 4.99999836e-01 1.48409443e-04 4.99855129e-01 5.00142061e-01 4.99762737e-01 5.00234897e-01
1.76875000e+00 4.99948772e-01 5.00005725e-01 1.46915548e-04 4.99869903e-01 5.00145607e-01 4.99764703e-01 5.00257798e-01
1.77125000e+00 4.99899747e-01 5.00002374e-01 1.51063036e-04 4.99848579e-01 5.00147295e-01 4.99756586e-01 5.00253524e-01
1.77375000e+00 5.00262235e-01 5.00008264e-01 1.46614894e-04 4.99859471e-01 5.00155195e-01 4.99771809e-01 5.00258430e-01
1.77625000e+00 4.99818172e-01 4.99980776e-01 1.47638865e-04 4.99834173e-01 5.00131784e-01 4.99738067e-01 5.00221839e-01
1.77875000e+00 5.00122998e-01 5.00005374e-01 1.45530950e-04 4.99860953e-01 5.00145622e-01 4.99768801e-01 5.00239025e-01
1.78125000e+00 4.99996881e-01 5.00009890e-01 1.45091614e-04 4.99862784e-01 5.00150432e-01 4.99777340e-01 5.00258636e-01
1.78375000e+00 4.99835980e-01 5.00002283e-01 1.41564032e-04 4.99858771e-01 5.00140315e-01 4.99778038e-01 5.00242190e-01
1.78625000e+00 5.00133046e-01 5.00005284e-01 1.39516542e-04 4.99869457e-01 5.00144372e-01 4.99762355e-01 5.00237179e-01
1.78875000e+00 4.99966813e-01 4.99982529e-01 1.44379392e-04 4.99834113e-01 5.00120105e-01 4.99745939e-01 5.00214302e-01
1.79125000e+00 4.99885730e-01 5.00008239e-01 1.44185332e-04 4.99868052e-01 5.00153253e-01 4.99777534e-01 5.00252376e-01
1.79375000e+00 5.00005192e-01 5.00001735e-01 1.41923382e-04 4.99862317e-01 5.00143571e-01 4.99770725e-01 5.00229821e-01
1.79625000e+00 4.99891481e-01 4.99998702e-01 1.43926112e-04 4.99865369e-01 5.00148804e-01 4.99760670e-01 5.00244334e-01
1.79875000e+00 4.99995262e-01 5.00004048e-01 1.46252254e-04 4.99855081e-01 5.00146300e-01 4.99761114e-01 5.00251098e-01
1.80125000e+00 5.00099236e-01 4.99987568e-01 1.41846209e-04 4.99848766e-01 5.00130213e-01 4.99752655e-01 5.00217498e-01
1.80375000e+00 5.00098214e-01 5.00008881e-01 1.47692675e-04 4.99853645e-01 5.00158189e-01 4.99763311e-01 5.00233413e-01
1.80625000e+00 4.99962590e-01 4.99997813e-01 1.40579814e-04 4.99863090e-01 5.00128381e-01 4.99766786e-01 5.00234031e-01
1.80875000e+00 4.99906017e-01 4.99998170e-01 1.41673780e-04 4.99857725e-01 5.00134223e-01 4.99774316e-01 5.00238537e-01
1.81125000e+00 4.99929230e-01 5.00003430e-01 1.38341187e-04 4.99861428e-01 5.00139645e-01 4.99781871e-01 5.00224257e-01
1.81375000e+00 5.00131130e-01 4.99989818e-01 1.36251482e-04 4.99859493e-01 5.00127232e-01 4.99771170e-01 5.00221775e-01
1.81625000e+00 5.00048855e-01 5.00004375e-01 1.38344299e-04 4.99864185e-01 5.00145568e-01 4.99784193e-01 5.00233244e-01
1.81875000e+00 4.99794762e-01 5.00001097e-01 1.39527306e-04 4.99866128e-01 5.00139025e-01 4.99766325e-01 5.00225965e-01
1.82125000e+00 5.00104405e-01 5.00001906e-01 1.38878959e-04 4.99859833e-01 5.00139468e-01 4.99779811e-01 5.00229725e-01
1.82375000e+00 5.00266306e-01 5.00001193e-01 1.37943025e-04 4.99865042e-01 5.00135134e-01 4.99770768e-01 5.00229439e-01
1.82625000e+00 5.00034547e-01 4.99996289e-01 1.39162508e-04 4.99861594e-01 5.00136280e-01 4.99773457e-01 5.00227428e-01
1.82875000e+00 4.99790844e-01 5.00000863e-01 1.40820736e-04 4.99868226e-01 5.00135172e-01 4.99765755e-01 5.00228200e-01
1.83125000e+00 5.00049210e-01 4.99998755e-01 1.35728641e-04 4.99866531e-01 5.00131894e-01 4.99770714e-01 5.00228667e-01
1.83375000e+00 4.99856116e-01 5.00003285e-01 1.33879558e-04 4.99871369e-01 5.00140684e-01 4.99779044e-01 5.00227839e-01
1.83625000e+00 4.99890909e-01 4.99992083e-01 1.35306789e-04 4.99861997e-01 5.00116858e-01 4.99766765e-01 5.00225832e-01
1.83875000e+00 5.00241310e-01 5.00001243e-01 1.35942101e-04 4.99871934e-01 5.00131582e-01 4.99781377e-01 5.00222020e-01
1.84125000e+00 4.99981027e-01 5.00002368e-01 1.38164697e-04 4.99871382e-01 5.00143471e-01 4.99782904e-01 5.00230344e-01
1.84375000e+00 4.99978673e-01 5.00000296e-01 1.34286285e-04 4.99864442e-01 5.00135629e-01 4.99761453e-01 5.00220322e-01
1.84625000e+00 5.00113882e-01 5.00009796e-01 1.41003137e-04 4.99873034e-01 5.00144942e-01 4.99768783e-01 5.00233443e-01
1.84875000e+00 4.99813013e-01 4.99989345e-01 1.36698145e-04 4.99851126e-01 5.00123066e-01 4.99762550e-01 5.00219045e-01
1.85125000e+00 5.00032812e-01 4.99997073e-01 1.33252460e-04 4.99865170e-01 5.00130150e-01 4.99778365e-01 5.00218849e-01
1.85375000e+00 5.00178911e-01 5.00007885e-01 1.39441730e-04 4.99878560e-01 5.00148230e-01 4.99769132e-01 5.00232219e-01
1.85625000e+00 4.99896691e-01 5.00001027e-01 1.36889136e-04 4.99866022e-01 5.00140422e-01 4.99779232e-01 5.00219215e-01
1.85875000e+00 4.99758516e-01 5.00008127e-01 1.39403536e-04 4.99869792e-01 5.00144518e-01 4.99778573e-01 5.00235684e-01
1.86125000e+00 5.00078030e-01 4.99994052e-01 1.35692434e-04 4.99859226e-01 5.00126835e-01 4.99768457e-01 5.00218436e-01
1.86375000e+00 4.99978623e-01 4.99990450e-01 1.34801863e-04 4.99860938e-01 5.00122683e-01 4.99774713e-01 5.00215329e-01
1.86625000e+00 5.00111153e-01 5.00004323e-01 1.30426473e-04 4.99874803e-01 5.00130211e-01 4.99795742e-01 5.00221029e-01
1.86875000e+00 5.00073792e-01 5.00006570e-01 1.32770462e-04 4.99875872e-01 5.00137792e-01 4.99787973e-01 5.00227689e-01
1.87125000e+00 4.99908969e-01 4.99990976e-01 1.35856094e-04 4.99859743e-01 5.00126023e-01 4.99760116e-01 5.00211437e-01
1.87375000e+00 5.00016892e-01 4.99991206e-01 1.41045461e-04 4.99852074e-01 5.00140447e-01 4.99754216e-01 5.00228895e-01
1.87625000e+00 4.99981123e-01 5.00009541e-01 1.37293067e-04 4.99867597e-01 5.00145390e-01 4.99786328e-01 5.00225752e-01
1.87875000e+00 4.99975336e-01 5.00000876e-01 1.34095705e-04 4.99867527e-01 5.00136816e-01 4.99780733e-01 5.00218401e-01
1.88125000e+00 4.99869006e-01 5.00002577e-01 1.36719047e-04 4.99867186e-01 5.00130220e-01 4.99781031e-01 5.00228402e-01
1.88375000e+00 4.99893858e-01 4.99996751e-01 1.31686109e-04 4.99864956e-01 5.00127785e-01 4.99771801e-01 5.00219287e-01
1.88625000e+00 5.00040897e-01 4.99993813e-01 1.32127329e-04 4.99866620e-01 5.00125302e-01 4.99780510e-01 5.00199084e-01
1.88875000e+00 4.99995549e-01 5.00008434e-01 1.30574065e-04 4.99876754e-01 5.00138756e-01 4.99804559e-01 5.00215456e-01
1.89125000e+00 5.00132546e-01 4.99995890e-01 1.32267630e-04 4.99865962e-01 5.00126350e-01 4.99776473e-01 5.00210477e-01
1.89375000e+00 4.99935501e-01 5.00001961e-01 1.26011131e-04 4.99873953e-01 5.00134896e-01 4.99796578e-01 5.00208299e-01
1.89625000e+00 5.00006024e-01 5.00002847e-01 1.33115399e-04 4.99869801e-01 5.00133405e-01 4.99791690e-01 5.00222953e-01
1.89875000e+00 5.00123589e-01 4.99991793e-01 1.34536540e-04 4.99855772e-01 5.00126172e-01 4.99768981e-01 5.00206978e-01
1.90125000e+00 4.99972572e-01 5.00011591e-01 1.34932681e-04 4.99880476e-01 5.00142286e-01 4.99787489e-01 5.00225956e-01
1.90375000e+00 4.99969549e-01 4.99997802e-01 1.35657694e-04 4.99862550e-01 5.00138904e-01 4.99784689e-01 5.00223155e-01
1.90625000e+00 5.00139320e-01 5.00000845e-01 1.33746961e-04 4.99871832e-01 5.00137748e-01 4.99795269e-01 5.00231351e-01
1.90875000e+00 4.99953496e-01 5.00000582e-01 1.31657243e-04 4.99875487e-01 5.00137466e-01 4.99793590e-01 5.00211392e-01
1.91125000e+00 4.99862582e-01 4.99989131e-01 1.28012554e-04 4.99861982e-01 5.00115826e-01 4.99773740e-01 5.00201727e-01
1.91375000e+00 5.00195226e-01 5.00003977e-01 1.28575761e-04 4.99877953e-01 5.00131065e-01 4.99787807e-01 5.00204228e-01
1.91625000e+00 5.00088773e-01 5.00005396e-01 1.31842408e-04 4.99876391e-01 5.00131999e-01 4.99793631e-01 5.00217778e-01
1.91875000e+00 4.99782824e-01 4.99998864e-01 1.26198554e-04 4.99870354e-01 5.00126539e-01 4.99795013e-01 5.00198666e-01
1.92125000e+00 5.00061458e-01 4.99995845e-01 1.34955213e-04 4.99866403e-01 5.00129116e-01 4.99769607e-01 5.00210692e-01
1.92375000e+00 5.00136590e-01 5.00005989e-01 1.28899066e-04 4.99882801e-01 5.00134899e-01 4.99800257e-01 5.00218067e-01
1.92625000e+00 4.99943266e-01 5.00000594e-01 1.35201600e-04 4.99868617e-01 5.00131256e-01 4.99769845e-01 5.00214788e-01
1.92875000e+00 4.99858008e-01 4.99998047e-01 1.34919526e-04 4.99861815e-01 5.00131565e-01 4.99782873e-01 5.00210910e-01
1.93125000e+00 4.99952818e-01 5.00001855e-01 1.38175108e-04 4.99866825e-01 5.00138119e-01 4.99774180e-01 5.00230384e-01
1.93375000e+00 4.99994523e-01 4.99994794e-01 1.33182714e-04 4.99866122e-01 5.00122225e-01 4.99779139e-01 5.00228328e-01
1.93625000e+00 5.00062626e-01 5.00009877e-01 1.33797743e-04 4.99878305e-01 5.00142401e-01 4.99792705e-01 5.00229991e-01
1.93875000e+00 4.99999505e-01 4.99999261e-01 1.30257306e-04 4.99873852e-01 5.00125207e-01 4.99788682e-01 5.00207058e-01
1.94125000e+00 4.99997761e-01 4.99996804e-01 1.36534980e-04 4.99859356e-01 5.00124520e-01 4.99771925e-01 5.00218652e-01
1.94375000e+00 4.99947134e-01 5.00002131e-01 1.31569002e-04 4.99870629e-01 5.00130922e-01 4.99787739e-01 5.00233247e-01
1.94625000e+00 5.00012321e-01 4.99990746e-01 1.25623397e-04 4.99871555e-01 5.00108328e-01 4.99780800e-01 5.00206090e-01
1.94875000e+00 5.00023155e-01 5.00012425e-01 1.32876423e-04 4.99881969e-01 5.00144771e-01 4.99797363e-01 5.00232940e-01
1.95125000e+00 5.00095156e-01 4.99996723e-01 1.27232795e-04 4.99867719e-01 5.00126142e-01 4.99784523e-01 5.00196141e-01
1.95375000e+00 5.00187026e-01 4.99993897e-01 1.34266320e-04 4.99863594e-01 5.00122751e-01 4.99781463e-01 5.00213341e-01
1.95625000e+00 4.99830941e-01 5.00005969e-01 1.32101602e-04 4.99874494e-01 5.00132493e-01 4.99792263e-01 5.00218021e-01
1.95875000e+00 4.99918067e-01 4.99993213e-01 1.23609554e-04 4.99867918e-01 5.00120725e-01 4.99788860e-01 5.00189403e-01
1.96125000e+00 5.00049922e-01 5.00008535e-01 1.26897542e-04 4.99881330e-01 5.00135766e-01 4.99809547e-01 5.00226584e-01
1.96375000e+00 4.99847238e-01 4.99999202e-01 1.26649519e-04 4.99875328e-01 5.00120384e-01 4.99796431e-01 5.00208497e-01
1.96625000e+00 5.00115566e-01 4.99989891e-01 1.28302515e-04 4.99857666e-01 5.00114864e-01 4.99771908e-01 5.00198795e-01
1.96875000e+00 5.00104471e-01 4.99997995e-01 1.29197958e-04 4.99870824e-01 5.00126802e-01 4.99788589e-01 5.00212181e-01
1.97125000e+00 4.99848499e-01 5.00003740e-01 1.25993202e-04 4.99880409e-01 5.00129662e-01 4.99794046e-01 5.00217026e-01
1.97375000e+00 4.99924666e-01 5.00007761e-01 1.23999746e-04 4.99884212e-01 5.00128320e-01 4.99796545e-01 5.00206513e-01
1.97625000e+00 4.99979052e-01 4.99994639e-01 1.23570513e-04 4.99871603e-01 5.00117625e-01 4.99791180e-01 5.00185109e-01
1.97875000e+00 5.00121419e-01 5.00002585e-01 1.21715225e-04 4.99884947e-01 5.00124500e-01 4.99804130e-01 5.00197045e-01
1.98125000e+00 5.00223113e-01 5.00003891e-01 1.26801073e-04 4.99878666e-01 5.00133609e-01 4.99800290e-01 5.00216530e-01
1.98375000e+00 4.99878339e-01 4.99994847e-01 1.28393395e-04 4.99868439e-01 5.00116638e-01 4.99794848e-01 5.00205408e-01
1.98625000e+00 4.99853624e-01 5.00004713e-01 1.26400885e-04 4.99880861e-01 5.00125950e-01 4.99809675e-01 5.00216709e-01
1.98875000e+00 5.00171735e-01 4.99995777e-01 1.26182144e-04 4.99876025e-01 5.00126533e-01 4.99777478e-01 5.00198226e-01
1.99125000e+00 5.00042975e-01 5.00000462e-01 1.20494625e-04 4.99883683e-01 5.00122166e-01 4.99804273e-01 5.00202079e-01
1.99375000e+00 4.99883483e-01 5.00004201e-01 1.27618949e-04 4.99882108e-01 5.00129859e-01 4.99801550e-01 5.00210320e-01
1.99625000e+00 4.99882200e-01 4.99996407e-01 1.26509931e-04 4.99868952e-01 5.00120707e-01 4.99806591e-01 5.00209600e-01
1.99875000e+00 5.00023282e-01 4.99999017e-01 1.24786080e-04 4.99877566e-01 5.00118864e-01 4.99801355e-01 5.00205832e-01
2.00125000e+00 5.00113905e-01 4.99998697e-01 1.21153967e-04 4.99879406e-01 5.00123431e-01 4.99797785e-01 5.00199944e-01
2.00375000e+00 4.99977377e-01 5.00004910e-01 1.25738883e-04 4.99875992e-01 5.00132129e-01 4.99801049e-01 5.00206913e-01
2.00625000e+00 4.99981638e-01 4.99987952e-01 1.25366122e-04 4.99860570e-01 5.00113935e-01 4.99788458e-01 5.00185419e-01
2.00875000e+00 4.99820079e-01 5.00006590e-01 1.19928859e-04 4.99886652e-01 5.00123659e-01 4.99818033e-01 5.00198843e-01
2.01125000e+00 5.00194994e-01 5.00002194e-01 1.23476485e-04 4.99882805e-01 5.00122694e-01 4.99805426e-01 5.00209711e-01
2.01375000e+00 5.00158719e-01 4.99997394e-01 1.21022980e-04 4.99873252e-01 5.00117018e-01 4.99811819e-01 5.00198596e-01
2.01625000e+00 4.99757975e-01 5.00012380e-01 1.25180204e-04 4.99886460e-01 5.00137065e-01 4.99804616e-01 5.00210230e-01
2.01875000e+00 5.00179550e-01 4.99988253e-01 1.20017543e-04 4.99870104e-01 5.00107306e-01 4.99795727e-01 5.00188760e-01
2.02125000e+00 5.00000476e-01 4.99997347e-01 1.16090443e-04 4.99884864e-01 5.00109187e-01 4.99804533e-01 5.00182262e-01
2.02375000e+00 4.99797784e-01 5.00004284e-01 1.25384602e-04 4.99879183e-01 5.00128645e-01 4.99791840e-01 5.00199968e-01
2.02625000e+00 5.00272783e-01 4.99993622e-01 1.23181717e-04 4.99867813e-01 5.00119805e-01 4.99790494e-01 5.00184732e-01
2.02875000e+00 4.99980230e-01 4.99999454e-01 1.29029055e-04 4.99872657e-01 5.00129533e-01 4.99792978e-01 5.00214186e-01
2.03125000e+00 4.99858172e-01 4.99999569e-01 1.25160431e-04 4.99881759e-01 5.00126119e-01 4.99794009e-01 5.00197721e-01
2.03375000e+00 4.99884896e-01 5.00010887e-01 1.27281059e-04 4.99886035e-01 5.00140258e-01 4.99804324e-01 5.00211085e-01
2.03625000e+00 5.00167972e-01 4.99992752e-01 1.27066308e-04 4.99866287e-01 5.00118445e-01 4.99782607e-01 5.00205760e-01
2.03875000e+00 5.00076175e-01 5.00002191e-01 1.26932173e-04 4.99872124e-01 5.00131556e-01 4.99797270e-01 5.00206979e-01
2.04125000e+00 4.99820504e-01 5.00005283e-01 1.25416516e-04 4.99885726e-01 5.00128443e-01 4.99802218e-01 5.00206741e-01
2.04375000e+00 5.00251558e-01 4.99990886e-01 1.25865549e-04 4.99860421e-01 5.00115022e-01 4.99783762e-01 5.00196358e-01
2.04625000e+00 4.99753965e-01 5.00010728e-01 1.27588813e-04 4.99885089e-01 5.00137549e-01 4.99805586e-01 5.00211841e-01
2.04875000e+00 4.99907299e-01 4.99990221e-01 1.23942894e-04 4.99865951e-01 5.00117458e-01 4.99789342e-01 5.00185319e-01
2.05125000e+00 5.00364661e-01 4.99997383e-01 1.30543283e-04 4.99866023e-01 5.00130135e-01 4.99781803e-01 5.00210063e-01
2.05375000e+00 4.99794844e-01 5.00006261e-01 1.23761333e-04 4.99881890e-01 5.00129044e-01 4.99795526e-01 5.00204793e-01
2.05625000e+00 5.00031359e-01 5.00000168e-01 1.26761406e-04 4.99876449e-01 5.00119480e-01 4.99784514e-01 5.00193072e-01
2.05875000e+00 5.00029232e-01 5.00007365e-01 1.22618293e-04 4.99884828e-01 5.00134290e-01 4.99811833e-01 5.00218844e-01
2.06125000e+00 4.99845343e-01 4.99988426e-01 1.21998987e-04 4.99864971e-01 5.00105981e-01 4.99795350e-01 5.00192858e-01
2.06375000e+00 5.00170101e-01 4.99998752e-01 1.24124759e-04 4.99870914e-01 5.00118724e-01 4.99799992e-01 5.00199100e-01
2.06625000e+00 4.99931993e-01 5.00001905e-01 1.26946467e-04 4.99878685e-01 5.00118708e-01 4.99795946e-01 5.00210698e-01
2.06875000e+00 4.99929548e-01 5.00002642e-01 1.24870473e-04 4.99882688e-01 5.00126716e-01 4.99799087e-01 5.00207929e-01
2.07125000e+00 5.00017893e-01 5.00010019e-01 1.24560988e-04 4.99885214e-01 5.00132867e-01 4.99813922e-01 5.00216722e-01
2.07375000e+00 5.00112164e-01 4.99981798e-01 1.21456778e-04 4.99858912e-01 5.00105441e-01 4.99787299e-01 5.00189332e-01
2.07625000e+00 4.99943432e-01 5.00005504e-01 1.21796409e-04 4.99886345e-01 5.00124309e-01 4.99799194e-01 5.00209439e-01
2.07875000e+00 4.99924002e-01 5.00006584e-01 1.26361908e-04 4.99880017e-01 5.00131823e-01 4.99805866e-01 5.00214514e-01
2.08125000e+00 5.00023033e-01 5.00002571e-01 1.21198048e-04 4.99881783e-01 5.00119373e-01 4.99813483e-01 5.00209112e-01
2.08375000e+00 4.99898875e-01 4.99992590e-01 1.19837811e-04 4.99872801e-01 5.00113917e-01 4.99794485e-01 5.00192624e-01
2.08625000e+00 5.00116055e-01 4.99990386e-01 1.23635935e-04 4.99872771e-01 5.00116485e-01 4.99792960e-01 5.00192753e-01
2.08875000e+00 4.99950974e-01 5.00014779e-01 1.17699502e-04 4.99890305e-01 5.00131797e-01 4.99823151e-01 5.00213244e-01
2.09125000e+00 4.99892895e-01 4.99993333e-01 1.18345303e-04 4.99877912e-01 5.00110928e-01 4.99800409e-01 5.00187011e-01
2.09375000e+00 5.00262360e-01 5.00009727e-01 1.24086376e-04 4.99885750e-01 5.00124507e-01 4.99806011e-01 5.00223758e-01
2.09625000e+00 4.99782122e-01 4.99992988e-01 1.24012276e-04 4.99867786e-01 5.00112381e-01 4.99798667e-01 5.00203230e-01
2.09875000e+00 5.00064093e-01 4.99990509e-01 1.22621893e-04 4.99871593e-01 5.00107963e-01 4.99785420e-01 5.00191013e-01
2.10125000e+00 5.00171169e-01 5.00015389e-01 1.21526851e-04 4.99901006e-01 5.00136234e-01 4.99816323e-01 5.00215155e-01
2.10375000e+00 4.99814112e-01 4.99984800e-01 1.21690795e-04 4.99871098e-01 5.00109671e-01 4.99786342e-01 5.00181912e-01
2.10625000e+00 5.00134312e-01 5.00012833e-01 1.23158650e-04 4.99880972e-01 5.00137849e-01 4.99816428e-01 5.00219383e-01
2.10875000e+00 5.00051129e-01 5.00005190e-01 1.19822178e-04 4.99887551e-01 5.00122912e-01 4.99807760e-01 5.00200377e-01
2.11125000e+00 4.99874343e-01 4.99986756e-01 1.21261241e-04 4.99862763e-01 5.00111151e-01 4.99793571e-01 5.00183410e-01
2.11375000e+00 4.99958797e-01 5.00010330e-01 1.20030020e-04 4.99889558e-01 5.00126559e-01 4.99816258e-01 5.00205307e-01
2.11625000e+00 5.00020578e-01 4.99994996e-01 1.19073583e-04 4.99875135e-01 5.00116134e-01 4.99809793e-01 5.00193718e-01
2.11875000e+00 4.99913330e-01 5.00005406e-01 1.23109762e-04 4.99882969e-01 5.00127032e-01 4.99808944e-01 5.00205567e-01
2.12125000e+00 5.00007587e-01 4.99998011e-01 1.25170983e-04 4.99875150e-01 5.00120346e-01 4.99796311e-01 5.00199214e-01
2.12375000e+00 5.00044436e-01 4.99995399e-01 1.19063154e-04 4.99874965e-01 5.00114130e-01 4.99794344e-01 5.00187431e-01
2.12625000e+00 4.99934224e-01 5.00003949e-01 1.19042627e-04 4.99885226e-01 5.00123894e-01 4.99814310e-01 5.00209946e-01
2.12875000e+00 5.00067710e-01 4.99999315e-01 1.17925606e-04 4.99881359e-01 5.00121385e-01 4.99814054e-01 5.00190836e-01
2.13125000e+00 5.00056874e-01 5.00000636e-01 1.26907333e-04 4.99870095e-01 5.00132950e-01 4.99798903e-01 5.00218835e-01
2.13375000e+00 4.99792223e-01 4.99994913e-01 1.19235904e-04 4.99877195e-01 5.00112476e-01 4.99798117e-01 5.00182561e-01
2.13625000e+00 5.00128672e-01 5.00007992e-01 1.18630256e-04 4.99884773e-01 5.00124453e-01 4.99810448e-01 5.00203216e-01
2.13875000e+00 5.00038111e-01 4.99993471e-01 1.19884752e-04 4.99876803e-01 5.00118793e-01 4.99803823e-01 5.00178390e-01
2.14125000e+00 4.99809621e-01 4.99999274e-01 1.17017346e-04 4.99885774e-01 5.00118064e-01 4.99805147e-01 5.00190993e-01
2.14375000e+00 5.00159378e-01 5.00011537e-01 1.20519726e-04 4.99888057e-01 5.00129965e-01 4.99817033e-01 5.00202602e-01
2.14625000e+00 4.99968654e-01 4.99983881e-01 1.19660661e-04 4.99867637e-01 5.00105689e-01 4.99785224e-01 5.00173914e-01
2.14875000e+00 4.99828822e-01 5.00005577e-01 1.15402045e-04 4.99888386e-01 5.00118279e-01 4.99819724e-01 5.00189689e-01
2.15125000e+00 5.00301943e-01 5.00002265e-01 1.17512192e-04 4.99886533e-01 5.00124082e-01 4.99816092e-01 5.00197290e-01
2.15375000e+00 4.99981554e-01 4.99996382e-01 1.22449418e-04 4.99869525e-01 5.00119377e-01 4.99796750e-01 5.00200546e-01
2.15625000e+00 4.99958222e-01 5.00007846e-01 1.18215445e-04 4.99891526e-01 5.00126512e-01 4.99817828e-01 5.00204133e-01
2.15875000e+00 5.00071311e-01 4.99988062e-01 1.19014605e-04 4.99869413e-01 5.00111989e-01 4.99789676e-01 5.00181918e-01
2.16125000e+00 4.99844196e-01 5.00006588e-01 1.16299609e-04 4.99889502e-01 5.00126110e-01 4.99816755e-01 5.00196240e-01
2.16375000e+00 4.99944914e-01 5.00002149e-01 1.22377972e-04 4.99875999e-01 5.00123162e-01 4.99806707e-01 5.00203095e-01
2.16625000e+00 5.00185721e-01 5.00000318e-01 1.21135724e-04 4.99883873e-01 5.00123768e-01 4.99805439e-01 5.00192802e-01
2.16875000e+00 4.99992309e-01 5.00005759e-01 1.16955202e-04 4.99890449e-01 5.00119897e-01 4.99815626e-01 5.00203318e-01
2.17125000e+00 4.99844571e-01 4.99991037e-01 1.19220396e-04 4.99875341e-01 5.00109152e-01 4.99791395e-01 5.00187826e-01
2.17375000e+00 5.00148247e-01 5.00007659e-01 1.12029969e-04 4.99895151e-01 5.00117251e-01 4.99820085e-01 5.00180891e-01
2.17625000e+00 4.99954386e-01 4.99995022e-01 1.18223502e-04 4.99876401e-01 5.00106661e-01 4.99803979e-01 5.00182936e-01
2.17875000e+00 4.99863938e-01 4.99998379e-01 1.19491252e-04 4.99874952e-01 5.00112880e-01 4.99800763e-01 5.00194103e-01
2.18125000e+00 5.00121513e-01 5.00002894e-01 1.15157218e-04 4.99887266e-01 5.00116023e-01 4.99812703e-01 5.00182248e-01
2.18375000e+00 4.99983081e-01 4.99994979e-01 1.16140473e-04 4.99877108e-01 5.00108058e-01 4.99805182e-01 5.00182722e-01
2.18625000e+00 5.00016042e-01 5.00007353e-01 1.12064876e-04 4.99899221e-01 5.00123074e-01 4.99823942e-01 5.00188993e-01
2.18875000e+00 5.00134563e-01 4.99996392e-01 1.18915849e-04 4.99879697e-01 5.00116247e-01 4.99800294e-01 5.00185481e-01
2.19125000e+00 4.99768450e-01 5.00001622e-01 1.20775255e-04 4.99880681e-01 5.00117403e-01 4.99803135e-01 5.00201679e-01
2.19375000e+00 5.00064223e-01 4.99997373e-01 1.19943040e-04 4.99875682e-01 5.00115255e-01 4.99802687e-01 5.00185865e-01
2.19625000e+00 5.00122573e-01 5.00001598e-01 1.15002131e-04 4.99887604e-01 5.00115281e-01 4.99808329e-01 5.00187863e-01
2.19875000e+00 4.99846830e-01 5.00003476e-01 1.18224752e-04 4.99882860e-01 5.00121368e-01 4.99811816e-01 5.00200632e-01
2.20125000e+00 4.99967632e-01 4.99994958e-01 1.17740343e-04 4.99878857e-01 5.00108065e-01 4.99801332e-01 5.00181048e-01
2.20375000e+00 5.00136517e-01 5.00006004e-01 1.16327643e-04 4.99890356e-01 5.00117095e-01 4.99817949e-01 5.00201501e-01
2.20625000e+00 4.99959970e-01 4.99992543e-01 1.17078774e-04 4.99877189e-01 5.00104213e-01 4.99806248e-01 5.00189060e-01
2.20875000e+00 4.99817547e-01 5.00003994e-01 1.12705842e-04 4.99897729e-01 5.00118953e-01 4.99818792e-01 5.00189123e-01
2.21125000e+00 5.00164635e-01 5.00003864e-01 1.16659557e-04 4.99884814e-01 5.00127364e-01 4.99816315e-01 5.00200377e-01
2.21375000e+00 5.00038938e-01 4.99994744e-01 1.13966745e-04 4.99881888e-01 5.00111130e-01 4.99813783e-01 5.00182714e-01
2.21625000e+00 4.99932461e-01 5.00007823e-01 1.15593001e-04 4.99895400e-01 5.00122854e-01 4.99816102e-01 5.00189801e-01
2.21875000e+00 5.00009422e-01 4.99989544e-01 1.11337908e-04 4.99882375e-01 5.00097078e-01 4.99802219e-01 5.00168360e-01
2.22125000e+00 4.99823571e-01 5.00006675e-01 1.17960917e-04 4.99887344e-01 5.00122436e-01 4.99808864e-01 5.00190777e-01
2.22375000e+00 5.00154934e-01 5.00004853e-01 1.14551222e-04 4.99887476e-01 5.00116017e-01 4.99805332e-01 5.00188536e-01
2.22625000e+00 5.00055804e-01 4.99996081e-01 1.16119047e-04 4.99880613e-01 5.00115313e-01 4.99806618e-01 5.00194799e-01
2.22875000e+00 4.99890215e-01 4.99997746e-01 1.21906821e-04 4.99878678e-01 5.00120381e-01 4.99802522e-01 5.00200574e-01
2.23125000e+00 5.00090679e-01 4.99988319e-01 1.15923251e-04 4.99868687e-01 5.00103118e-01 4.99796262e-01 5.00176706e-01
2.23375000e+00 5.00040420e-01 5.00013900e-01 1.10313819e-04 4.99903363e-01 5.00126850e-01 4.99843320e-01 5.00197355e-01
2.23625000e+00 4.99911586e-01 5.00001316e-01 1.14696651e-04 4.99881376e-01 5.00116288e-01 4.99814493e-01 5.00190106e-01
2.23875000e+00 5.00065278e-01 4.99997154e-01 1.15606758e-04 4.99879216e-01 5.00110188e-01 4.99813834e-01 5.00186946e-01
2.24125000e+00 4.99930193e-01 4.99995669e-01 1.14901611e-04 4.99884276e-01 5.00113643e-01 4.99801738e-01 5.00187443e-01
2.24375000e+00 5.00013974e-01 4.99996320e-01 1.12362823e-04 4.99884665e-01 5.00113968e-01 4.99814864e-01 5.00171882e-01
2.24625000e+00 5.00091719e-01 5.00010593e-01 1.12973960e-04 4.99902377e-01 5.00122753e-01 4.99821501e-01 5.00197710e-01
2.24875000e+00 4.99984211e-01 4.99994387e-01 1.18364611e-04 4.99870306e-01 5.00109512e-01 4.99803403e-01 5.00184488e-01
2.25125000e+00 4.99977858e-01 4.99999523e-01 1.14924490e-04 4.99888285e-01 5.00116646e-01 4.99812147e-01 5.00183911e-01
2.25375000e+00 4.99951051e-01 4.99998430e-01 1.15173983e-04 4.99877942e-01 5.00115785e-01 4.99810516e-01 5.00185628e-01
2.25625000e+00 4.99969767e-01 5.00005078e-01 1.13421549e-04 4.99893387e-01 5.00120511e-01 4.99816067e-01 5.00190416e-01
2.25875000e+00 4.99978425e-01 5.00003172e-01 1.13697844e-04 4.99890713e-01 5.00118374e-01 4.99815288e-01 5.00183117e-01
2.26125000e+00 5.00041024e-01 4.99991043e-01 1.18076661e-04 4.99868513e-01 5.00112037e-01 4.99807303e-01 5.00186365e-01
2.26375000e+00 4.99969247e-01 5.00010212e-01 1.09562388e-04 4.99900452e-01 5.00121603e-01 4.99824972e-01 5.00185525e-01
2.26625000e+00 4.99960429e-01 4.99990847e-01 1.11546870e-04 4.99880133e-01 5.00102317e-01 4.99811935e-01 5.00172612e-01
2.26875000e+00 5.00154068e-01 4.99993730e-01 1.11587692e-04 4.99875519e-01 5.00105697e-01 4.99818920e-01 5.00181203e-01
2.27125000e+00 4.99967414e-01 5.00009436e-01 1.09871358e-04 4.99903423e-01 5.00115119e-01 4.99826274e-01 5.00197620e-01
2.27375000e+00 4.99967704e-01 4.99999522e-01 1.13983941e-04 4.99884700e-01 5.00117203e-01 4.99816162e-01 5.00192781e-01
2.27625000e+00 4.99923416e-01 5.00003215e-01 1.10264038e-04 4.99901299e-01 5.00110089e-01 4.99814932e-01 5.00181351e-01
2.27875000e+00 5.00053962e-01 4.99996435e-01 1.16534348e-04 4.99878140e-01 5.00114609e-01 4.99815800e-01 5.00184067e-01
2.28125000e+00 5.00028865e-01 5.00000606e-01 1.12036423e-04 4.99887633e-01 5.00110480e-01 4.99820978e-01 5.00185555e-01
2.28375000e+00 4.99877229e-01 5.00001967e-01 1.12777548e-04 4.99889482e-01 5.00116321e-01 4.99820066e-01 5.00187381e-01
2.28625000e+00 5.00170039e-01 4.99998205e-01 1.17831220e-04 4.99880772e-01 5.00117530e-01 4.99804245e-01 5.00185396e-01
2.28875000e+00 4.99929121e-01 5.00002041e-01 1.10848463e-04 4.99898858e-01 5.00109534e-01 4.99812586e-01 5.00186507e-01
2.29125000e+00 5.00031945e-01 5.00003939e-01 1.12995363e-04 4.99888388e-01 5.00115970e-01 4.99824323e-01 5.00189628e-01
2.29375000e+00 4.99957117e-01 4.99991613e-01 1.11961040e-04 4.99881122e-01 5.00104465e-01 4.99809793e-01 5.00175157e-01
2.29625000e+00 4.99839493e-01 5.00000636e-01 1.10924114e-04 4.99887005e-01 5.00114659e-01 4.99814304e-01 5.00183674e-01
2.29875000e+00 5.00258459e-01 5.00005773e-01 1.13100233e-04 4.99890134e-01 5.00118489e-01 4.99813236e-01 5.00191313e-01
2.30125000e+00 4.99874237e-01 4.99994612e-01 1.15038453e-04 4.99881347e-01 5.00107185e-01 4.99797403e-01 5.00177462e-01
2.30375000e+00 5.00083584e-01 5.00002866e-01 1.15736707e-04 4.99886648e-01 5.00111265e-01 4.99822231e-01 5.00192514e-01
2.30625000e+00 5.00078175e-01 5.00002654e-01 1.08885729e-04 4.99892551e-01 5.00113764e-01 4.99829911e-01 5.00183307e-01
2.30875000e+00 4.99892932e-01 4.99999605e-01 1.13977800e-04 4.99889539e-01 5.00118721e-01 4.99818004e-01 5.00185168e-01
2.31125000e+00 4.99973894e-01 4.99997981e-01 1.10357979e-04 4.99889409e-01 5.00105929e-01 4.99804809e-01 5.00176558e-01
2.31375000e+00 4.99819239e-01 4.99995899e-01 1.11432288e-04 4.99884830e-01 5.00111694e-01 4.99812893e-01 5.00177099e-01
2.31625000e+00 5.00305566e-01 5.00002774e-01 1.16766226e-04 4.99882207e-01 5.00119250e-01 4.99817223e-01 5.00189398e-01
2.31875000e+00 5.00016093e-01 5.00004256e-01 1.12999448e-04 4.99898747e-01 5.00119523e-01 4.99816031e-01 5.00186057e-01
2.32125000e+00 4.99793239e-01 4.99995192e-01 1.15237418e-04 4.99882189e-01 5.00113791e-01 4.99803527e-01 5.00184049e-01
2.32375000e+00 5.00189175e-01 4.99995418e-01 1.09664199e-04 4.99884183e-01 5.00105328e-01 4.99819765e-01 5.00179828e-01
2.32625000e+00 4.99867485e-01 5.00008262e-01 1.12910373e-04 4.99895426e-01 5.00122297e-01 4.99828517e-01 5.00196983e-01
2.32875000e+00 5.00094322e-01 5.00001924e-01 1.15455590e-04 4.99887717e-01 5.00116650e-01 4.99813836e-01 5.00183480e-01
2.33125000e+00 4.99988127e-01 4.99996845e-01 1.11783261e-04 4.99885587e-01 5.00117427e-01 4.99817250e-01 5.00183673e-01
2.33375000e+00 5.00046631e-01 5.00004542e-01 1.11524118e-04 4.99890775e-01 5.00118883e-01 4.99823112e-01 5.00186370e-01
2.33625000e+00 5.00080245e-01 4.99993691e-01 1.09974240e-04 4.99878193e-01 5.00107252e-01 4.99817042e-01 5.00177990e-01
2.33875000e+00 4.99702496e-01 5.00001511e-01 1.11026525e-04 4.99891813e-01 5.00114856e-01 4.99814601e-01 5.00183687e-01
2.34125000e+00 5.00209295e-01 5.00003778e-01 1.10216075e-04 4.99893664e-01 5.00113538e-01 4.99824226e-01 5.00189917e-01
2.34375000e+00 4.99988154e-01 4.99999014e-01 1.07141598e-04 4.99889344e-01 5.00104685e-01 4.99827194e-01 5.00168368e-01
2.34625000e+00 4.99884849e-01 5.00002398e-01 1.08831757e-04 4.99890079e-01 5.00112445e-01 4.99828532e-01 5.00183456e-01
2.34875000e+00 5.00153743e-01 4.99990759e-01 1.06036852e-04 4.99884127e-01 5.00101823e-01 4.99820093e-01 5.00162535e-01
2.35125000e+00 4.99805662e-01 4.99993289e-01 1.10131589e-04 4.99879982e-01 5.00101553e-01 4.99805951e-01 5.00167703e-01
2.35375000e+00 5.00093657e-01 5.00010824e-01 1.05667928e-04 4.99903814e-01 5.00114864e-01 4.99840722e-01 5.00173842e-01
2.35625000e+00 5.00044166e-01 5.00006944e-01 1.04378970e-04 4.99898660e-01 5.00116819e-01 4.99832602e-01 5.00174162e-01
2.35875000e+00 4.99839769e-01 4.99987323e-01 1.09064993e-04 4.99879019e-01 5.00095745e-01 4.99807335e-01 5.00170773e-01
2.36125000e+00 5.00120880e-01 5.00005663e-01 1.06645119e-04 4.99899135e-01 5.00109959e-01 4.99839574e-01 5.00178831e-01
2.36375000e+00 4.99987122e-01 5.00002195e-01 1.07580875e-04 4.99887129e-01 5.00110523e-01 4.99826161e-01 5.00171720e-01
2.36625000e+00 5.00031948e-01 5.00000533e-01 1.11228295e-04 4.99888395e-01 5.00117992e-01 4.99814346e-01 5.00174791e-01
2.36875000e+00 5.00017625e-01 5.00010760e-01 1.08200349e-04 4.99902638e-01 5.00119749e-01 4.99832202e-01 5.00185466e-01
2.37125000e+00 4.99910435e-01 4.99985166e-01 1.13488009e-04 4.99874419e-01 5.00099944e-01 4.99796857e-01 5.00165818e-01
2.37375000e+00 5.00023205e-01 4.99997297e-01 1.07458029e-04 4.99889307e-01 5.00101267e-01 4.99828774e-01 5.00180102e-01
2.37625000e+00 4.99991266e-01 4.99996921e-01 1.09783310e-04 4.99884356e-01 5.00111395e-01 4.99824744e-01 5.00180718e-01
2.37875000e+00 4.99992274e-01 5.00008082e-01 1.06184086e-04 4.99903741e-01 5.00109280e-01 4.99839594e-01 5.00185194e-01
2.38125000e+00 4.99950494e-01 5.00005647e-01 1.08021956e-04 4.99897092e-01 5.00114883e-01 4.99826389e-01 5.00177978e-01
2.38375000e+00 5.00090803e-01 4.99992723e-01 1.05413563e-04 4.99886989e-01 5.00096652e-01 4.99813826e-01 5.00168848e-01
2.38625000e+00 4.99975808e-01 5.00016519e-01 1.07483406e-04 4.99907745e-01 5.00117248e-01 4.99838363e-01 5.00192525e-01
2.38875000e+00 4.99988045e-01 4.99985368e-01 1.09016315e-04 4.99871950e-01 5.00093941e-01 4.99806757e-01 5.00156933e-01
2.39125000e+00 5.00074263e-01 5.00000655e-01 1.04500226e-04 4.99894989e-01 5.00105301e-01 4.99832924e-01 5.00178367e-01
2.39375000e+00 4.99931153e-01 4.99997684e-01 1.04715861e-04 4.99889608e-01 5.00104760e-01 4.99833923e-01 5.00169776e-01
2.39625000e+00 5.00136989e-01 4.99986550e-01 1.07493804e-04 4.99877740e-01 5.00096430e-01 4.99811039e-01 5.00160683e-01
2.39875000e+00 5.00012520e-01 5.00019168e-01 1.06237313e-04 4.99918137e-01 5.00125227e-01 4.99845581e-01 5.00198961e-01
2.40125000e+00 4.99791556e-01 4.99992553e-01 1.04876634e-04 4.99885613e-01 5.00094234e-01 4.99818029e-01 5.00164181e-01
2.40375000e+00 5.00029978e-01 5.00001945e-01 1.02544045e-04 4.99901090e-01 5.00100998e-01 4.99838874e-01 5.00172509e-01
2.40625000e+00 5.00049618e-01 5.00006360e-01 1.05365600e-04 4.99901879e-01 5.00115014e-01 4.99829768e-01 5.00178917e-01
2.40875000e+00 5.00105959e-01 4.99990135e-01 1.04622543e-04 4.99886668e-01 5.00095419e-01 4.99819297e-01 5.00168416e-01
2.41125000e+00 4.99959311e-01 5.00003428e-01 1.03854886e-04 4.99897298e-01 5.00110911e-01 4.99831797e-01 5.00166217e-01
2.41375000e+00 4.99759220e-01 5.00007368e-01 1.07451107e-04 4.99894525e-01 5.00117085e-01 4.99831093e-01 5.00179221e-01
2.41625000e+00 5.00104887e-01 5.00000952e-01 1.00908538e-04 4.99902848e-01 5.00100422e-01 4.99827889e-01 5.00154177e-01
2.41875000e+00 4.99995059e-01 4.99983483e-01 1.04034358e-04 4.99876949e-01 5.00088280e-01 4.99803351e-01 5.00149293e-01
2.42125000e+00 4.99988988e-01 4.99994642e-01 1.05080679e-04 4.99891188e-01 5.00097646e-01 4.99818642e-01 5.00172155e-01
2.42375000e+00 5.00046261e-01 5.00002354e-01 1.02613046e-04 4.99897169e-01 5.00108678e-01 4.99830235e-01 5.00163739e-01
2.42625000e+00 4.99978783e-01 5.00013009e-01 1.09587060e-04 4.99905275e-01 5.00123029e-01 4.99833692e-01 5.00186915e-01
2.42875000e+00 5.00120906e-01 5.00012662e-01 9.98056891e-05 4.99910368e-01 5.00116458e-01 4.99848678e-01 5.00170975e-01
2.43125000e+00 4.99967644e-01 4.99984608e-01 1.02817486e-04 4.99883627e-01 5.00086246e-01 4.99812485e-01 5.00157620e-01
2.43375000e+00 4.99824650e-01 4.99997901e-01 1.04211001e-04 4.99890568e-01 5.00104088e-01 4.99824279e-01 5.00167604e-01
2.43625000e+00 5.00090229e-01 5.00003495e-01 1.03891508e-04 4.99897772e-01 5.00112169e-01 4.99836346e-01 5.00170788e-01
2.43875000e+00 5.00047246e-01 4.99999738e-01 1.02976056e-04 4.99897702e-01 5.00099945e-01 4.99836004e-01 5.00170513e-01
2.44125000e+00 4.99902440e-01 4.99998190e-01 1.00345795e-04 4.99897109e-01 5.00099954e-01 4.99833095e-01 5.00155086e-01
2.44375000e+00 5.00047941e-01 4.99992784e-01 1.01142570e-04 4.99891327e-01 5.00094512e-01 4.99819974e-01 5.00158336e-01
2.44625000e+00 5.00071716e-01 5.00011615e-01 1.05296428e-04 4.99898216e-01 5.00122193e-01 4.99839241e-01 5.00181481e-01
2.44875000e+00 4.99944693e-01 5.00005436e-01 9.95489847e-05 4.99908581e-01 5.00105339e-01 4.99846311e-01 5.00168484e-01
2.45125000e+00 5.00044618e-01 5.00001206e-01 1.03266113e-04 4.99896816e-01 5.00101606e-01 4.99825722e-01 5.00161375e-01
2.45375000e+00 5.00031426e-01 5.00002479e-01 1.00352200e-04 4.99896631e-01 5.00103611e-01 4.99836406e-01 5.00165384e-01
2.45625000e+00 4.99991441e-01 4.99996730e-01 9.96605517e-05 4.99890527e-01 5.00093278e-01 4.99832865e-01 5.00158551e-01
2.45875000e+00 4.99973806e-01 4.99999395e-01 1.01053188e-04 4.99894398e-01 5.00104132e-01 4.99838830e-01 5.00162115e-01
2.46125000e+00 4.99843003e-01 4.99992568e-01 9.71523166e-05 4.99894217e-01 5.00086905e-01 4.99830564e-01 5.00152247e-01
2.46375000e+00 5.00081010e-01 5.00000917e-01 1.03182934e-04 4.99893967e-01 5.00105722e-01 4.99831735e-01 5.00176759e-01
2.46625000e+00 5.00194598e-01 5.00005419e-01 9.87500321e-05 4.99904158e-01 5.00101065e-01 4.99845145e-01 5.00175304e-01
2.46875000e+00 4.99923155e-01 4.99996518e-01 1.01095196e-04 4.99898386e-01 5.00093045e-01 4.99826538e-01 5.00170374e-01
2.47125000e+00 4.99935125e-01 4.99998825e-01 1.02359329e-04 4.99893246e-01 5.00101358e-01 4.99825302e-01 5.00163692e-01
2.47375000e+00 5.00069775e-01 4.99997993e-01 1.04938364e-04 4.99894338e-01 5.00105548e-01 4.99830460e-01 5.00168292e-01
2.47625000e+00 5.00087331e-01 5.00007544e-01 1.00692012e-04 4.99900584e-01 5.00104964e-01 4.99839995e-01 5.00171042e-01
2.47875000e+00 4.99885152e-01 4.99995194e-01 1.04163242e-04 4.99892014e-01 5.00101402e-01 4.99827596e-01 5.00164032e-01
2.48125000e+00 4.99999774e-01 4.99995132e-01 1.03041636e-04 4.99889649e-01 5.00100256e-01 4.99823208e-01 5.00160308e-01
2.48375000e+00 5.00100472e-01 5.00003595e-01 1.03093051e-04 4.99901196e-01 5.00109187e-01 4.99822665e-01 5.00166679e-01
2.48625000e+00 4.99961400e-01 5.00003867e-01 1.05424497e-04 4.99898113e-01 5.00110088e-01 4.99834923e-01 5.00173477e-01
2.48875000e+00 5.00010969e-01 5.00000782e-01 9.47490863e-05 4.99901015e-01 5.00096592e-01 4.99844176e-01 5.00160994e-01
2.49125000e+00 4.99990764e-01 4.99992338e-01 1.01675105e-04 4.99890983e-01 5.00099798e-01 4.99831572e-01 5.00161937e-01
2.49375000e+00 5.00055633e-01 5.00016496e-01 1.06174641e-04 4.99907286e-01 5.00127819e-01 4.99845654e-01 5.00190945e-01
2.49625000e+00 4.99874130e-01 5.00019135e-01 1.21760056e-04 4.99894432e-01 5.00144955e-01 4.99820128e-01 5.00214078e-01
2.49875000e+00 5.00041090e-01 5.00007005e-01 1.01173497e-04 4.99905730e-01 5.00113743e-01 4.99837589e-01 5.00162562e-01


==> figures/centerline_res400_ck6_t0p0030.dat <==
# Centerline density (y=0) for res=400, checkpoint=6, t=0.003000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
1.25000000e-03 5.01545455e+00 4.99031029e+00 2.96862695e-01 4.66037112e+00 5.32479787e+00 4.51467294e+00 5.46183220e+00
3.75000000e-03 5.01255489e+00 4.99043009e+00 2.96778080e-01 4.66013561e+00 5.32657221e+00 4.51743627e+00 5.46025546e+00
6.25000000e-03 5.01300243e+00 4.99017922e+00 2.96873126e-01 4.65923408e+00 5.32391107e+00 4.51666735e+00 5.46034855e+00
8.75000000e-03 5.01493989e+00 4.99021042e+00 2.96749990e-01 4.65964840e+00 5.32497097e+00 4.51542516e+00 5.46101728e+00
1.12500000e-02 5.01537708e+00 4.99015971e+00 2.96798076e-01 4.65999765e+00 5.32697660e+00 4.51560264e+00 5.46087575e+00
1.37500000e-02 5.01432679e+00 4.99025575e+00 2.97028532e-01 4.66042689e+00 5.32597382e+00 4.51830370e+00 5.46020589e+00
1.62500000e-02 5.01343952e+00 4.99020425e+00 2.96855462e-01 4.65936907e+00 5.32520497e+00 4.51651016e+00 5.46151580e+00
1.87500000e-02 5.01268858e+00 4.99019495e+00 2.96679673e-01 4.66076777e+00 5.32537165e+00 4.51539746e+00 5.46217697e+00
2.12500000e-02 5.01439114e+00 4.98994422e+00 2.96982951e-01 4.65935914e+00 5.32710209e+00 4.51582470e+00 5.45915096e+00
2.37500000e-02 5.01495723e+00 4.99014119e+00 2.96688833e-01 4.66042346e+00 5.32353933e+00 4.51361940e+00 5.45936608e+00
2.62500000e-02 5.01423911e+00 4.99024848e+00 2.96788722e-01 4.65918714e+00 5.32474981e+00 4.51764416e+00 5.45991641e+00
2.87500000e-02 5.01547928e+00 4.99011084e+00 2.96867492e-01 4.66035306e+00 5.32405238e+00 4.51668344e+00 5.45888590e+00
3.12500000e-02 5.01407180e+00 4.99014971e+00 2.96572599e-01 4.65862913e+00 5.32351841e+00 4.51405826e+00 5.45980742e+00
3.37500000e-02 5.01387116e+00 4.99025472e+00 2.96790421e-01 4.66214361e+00 5.32556465e+00 4.51718906e+00 5.45919435e+00
3.62500000e-02 5.01324744e+00 4.99005604e+00 2.96554606e-01 4.65833538e+00 5.32615687e+00 4.52068289e+00 5.45996759e+00
3.87500000e-02 5.01447438e+00 4.99007708e+00 2.96308785e-01 4.65822218e+00 5.32147529e+00 4.51496694e+00 5.45870470e+00
4.12500000e-02 5.01353986e+00 4.99047453e+00 2.96405005e-01 4.65856271e+00 5.32323644e+00 4.51579356e+00 5.45903972e+00
4.37500000e-02 5.01356953e+00 4.99027585e+00 2.96481298e-01 4.65924271e+00 5.32417549e+00 4.51424786e+00 5.45876700e+00
4.62500000e-02 5.01422389e+00 4.99006405e+00 2.96209883e-01 4.66004929e+00 5.32166690e+00 4.51652415e+00 5.45789333e+00
4.87500000e-02 5.01474628e+00 4.99036165e+00 2.96264593e-01 4.66106805e+00 5.32272957e+00 4.52139416e+00 5.45628875e+00
5.12500000e-02 5.01421556e+00 4.99028322e+00 2.96177993e-01 4.66142381e+00 5.32296647e+00 4.52043108e+00 5.45709208e+00
5.37500000e-02 5.01163284e+00 4.99008816e+00 2.95916303e-01 4.66254228e+00 5.32472465e+00 4.51965803e+00 5.45847873e+00
5.62500000e-02 5.01059556e+00 4.99001468e+00 2.95801381e-01 4.66091994e+00 5.32178293e+00 4.52102884e+00 5.45535049e+00
5.87500000e-02 5.00991404e+00 4.99038572e+00 2.95749912e-01 4.66115429e+00 5.32315443e+00 4.51998209e+00 5.45514928e+00
6.12500000e-02 5.00939246e+00 4.99026068e+00 2.95516422e-01 4.66047179e+00 5.32256159e+00 4.51966816e+00 5.45460039e+00
6.37500000e-02 5.00925032e+00 4.99057319e+00 2.95720103e-01 4.66206077e+00 5.32413339e+00 4.51879190e+00 5.45494627e+00
6.62500000e-02 5.01004401e+00 4.99040286e+00 2.95581158e-01 4.66009839e+00 5.32241986e+00 4.51751756e+00 5.45494734e+00
6.87500000e-02 5.01202950e+00 4.99022957e+00 2.95215974e-01 4.66198601e+00 5.32270005e+00 4.52089534e+00 5.45530497e+00
7.12500000e-02 5.01213556e+00 4.99019802e+00 2.95054921e-01 4.65972410e+00 5.32229725e+00 4.52330856e+00 5.45497902e+00
7.37500000e-02 5.01294303e+00 4.99035564e+00 2.94882854e-01 4.66341095e+00 5.32017432e+00 4.52082458e+00 5.45446007e+00
7.62500000e-02 5.01206120e+00 4.99007804e+00 2.94529534e-01 4.66430902e+00 5.32224700e+00 4.52410237e+00 5.45523049e+00
7.87500000e-02 5.01061971e+00 4.99014913e+00 2.94395528e-01 4.66241751e+00 5.32266185e+00 4.52416944e+00 5.45475045e+00
8.12500000e-02 5.00733098e+00 4.99026314e+00 2.94565969e-01 4.66268007e+00 5.32186256e+00 4.51748340e+00 5.45419458e+00
8.37500000e-02 5.00612877e+00 4.99013623e+00 2.94193085e-01 4.66272258e+00 5.32032719e+00 4.52401779e+00 5.45459796e+00
8.62500000e-02 5.00795035e+00 4.99011312e+00 2.94040105e-01 4.66354319e+00 5.32048872e+00 4.52281764e+00 5.45440874e+00
8.87500000e-02 5.00895121e+00 4.98994732e+00 2.93900049e-01 4.66408326e+00 5.32201373e+00 4.52488116e+00 5.45365818e+00
9.12500000e-02 5.00933947e+00 4.99032456e+00 2.93700949e-01 4.66544178e+00 5.32198054e+00 4.52652981e+00 5.45463011e+00
9.37500000e-02 5.00868849e+00 4.99006570e+00 2.93356012e-01 4.66377831e+00 5.32038794e+00 4.52241007e+00 5.45005134e+00
9.62500000e-02 5.00626247e+00 4.98963174e+00 2.92587832e-01 4.66339182e+00 5.32042430e+00 4.52461293e+00 5.44980019e+00
9.87500000e-02 5.00539006e+00 4.99015562e+00 2.92006984e-01 4.66429147e+00 5.32011000e+00 4.52992448e+00 5.44967201e+00
1.01250000e-01 5.00672491e+00 4.98998983e+00 2.91838640e-01 4.66209071e+00 5.32215468e+00 4.52739589e+00 5.45000869e+00
1.03750000e-01 5.00542292e+00 4.98971901e+00 2.91404136e-01 4.66390116e+00 5.31899871e+00 4.52348603e+00 5.44728797e+00
1.06250000e-01 5.00578031e+00 4.98965757e+00 2.90309175e-01 4.66693506e+00 5.31960623e+00 4.52869260e+00 5.44594998e+00
1.08750000e-01 5.00501815e+00 4.98930541e+00 2.89984217e-01 4.66820715e+00 5.31903441e+00 4.52877132e+00 5.44807923e+00
1.11250000e-01 5.00438290e+00 4.98957219e+00 2.89380763e-01 4.66787836e+00 5.31592099e+00 4.53549708e+00 5.44783019e+00
1.13750000e-01 5.00379439e+00 4.98925291e+00 2.88401524e-01 4.66796672e+00 5.31776750e+00 4.53318073e+00 5.44462577e+00
1.16250000e-01 5.00343416e+00 4.98923930e+00 2.87454822e-01 4.66497158e+00 5.31661182e+00 4.53236130e+00 5.44628791e+00
1.18750000e-01 5.00454413e+00 4.98968089e+00 2.86559984e-01 4.66867068e+00 5.31641118e+00 4.53224938e+00 5.44333756e+00
1.21250000e-01 5.00462986e+00 4.98978320e+00 2.86341870e-01 4.66717685e+00 5.31779450e+00 4.53569671e+00 5.44057574e+00
1.23750000e-01 5.00599636e+00 4.98962295e+00 2.85662647e-01 4.66814637e+00 5.31393941e+00 4.53631273e+00 5.44021077e+00
1.26250000e-01 5.00622922e+00 4.98952236e+00 2.84883022e-01 4.67216464e+00 5.31286726e+00 4.54015389e+00 5.43886516e+00
1.28750000e-01 5.00386407e+00 4.98958908e+00 2.84438616e-01 4.66976736e+00 5.30995387e+00 4.53760732e+00 5.44250503e+00
1.31250000e-01 5.00446120e+00 4.98948895e+00 2.83750672e-01 4.67005785e+00 5.30786790e+00 4.54092839e+00 5.43919607e+00
1.33750000e-01 5.00502447e+00 4.98959902e+00 2.82922693e-01 4.67030905e+00 5.31302258e+00 4.54615631e+00 5.43785642e+00
1.36250000e-01 5.00572550e+00 4.99028766e+00 2.82267309e-01 4.67412177e+00 5.31164599e+00 4.54470715e+00 5.43676162e+00
1.38750000e-01 5.00641831e+00 4.99039713e+00 2.81276894e-01 4.67361709e+00 5.30804370e+00 4.54667951e+00 5.43773500e+00
1.41250000e-01 5.00660194e+00 4.99049519e+00 2.80320407e-01 4.67421136e+00 5.30752558e+00 4.54951717e+00 5.43249601e+00
1.43750000e-01 5.00628958e+00 4.99030461e+00 2.79357745e-01 4.67267494e+00 5.30921211e+00 4.55103836e+00 5.43296013e+00
1.46250000e-01 5.00657899e+00 4.99005427e+00 2.78535220e-01 4.68151579e+00 5.30872523e+00 4.55398194e+00 5.43247930e+00
1.48750000e-01 5.00642233e+00 4.99029274e+00 2.77770935e-01 4.67766060e+00 5.30913922e+00 4.55436462e+00 5.43076030e+00
1.51250000e-01 5.00656665e+00 4.99056660e+00 2.76942064e-01 4.67631899e+00 5.30968595e+00 4.55927638e+00 5.43014361e+00
1.53750000e-01 5.00680316e+00 4.99054077e+00 2.75930239e-01 4.67854811e+00 5.30627642e+00 4.55519238e+00 5.42572559e+00
1.56250000e-01 5.00772301e+00 4.99047493e+00 2.75451196e-01 4.67979476e+00 5.30810435e+00 4.55583118e+00 5.42805503e+00
1.58750000e-01 5.00682889e+00 4.99040308e+00 2.75023524e-01 4.67847437e+00 5.31109365e+00 4.55568396e+00 5.42922737e+00
1.61250000e-01 5.00653305e+00 4.99068901e+00 2.73750301e-01 4.68287047e+00 5.30360493e+00 4.56048884e+00 5.42882380e+00
1.63750000e-01 5.00668502e+00 4.99074701e+00 2.72959042e-01 4.68491113e+00 5.30429958e+00 4.56539705e+00 5.42231227e+00
1.66250000e-01 5.00773669e+00 4.99077469e+00 2.72226867e-01 4.68475982e+00 5.30739973e+00 4.56151601e+00 5.42261945e+00
1.68750000e-01 5.00860967e+00 4.99042895e+00 2.71484092e-01 4.68556485e+00 5.30477489e+00 4.56149684e+00 5.41947380e+00
1.71250000e-01 5.00922914e+00 4.99090221e+00 2.71063392e-01 4.68548741e+00 5.29902851e+00 4.56540071e+00 5.42119451e+00
1.73750000e-01 5.00947067e+00 4.99109250e+00 2.70402824e-01 4.68437153e+00 5.30370374e+00 4.57208528e+00 5.42111890e+00
1.76250000e-01 5.01011067e+00 4.99098982e+00 2.69776943e-01 4.68428984e+00 5.30584999e+00 4.56807274e+00 5.41861097e+00
1.78750000e-01 5.01037313e+00 4.99099281e+00 2.69005459e-01 4.68808557e+00 5.30228383e+00 4.57060726e+00 5.41637633e+00
1.81250000e-01 5.01061689e+00 4.99129158e+00 2.68065358e-01 4.68957897e+00 5.30101212e+00 4.57114624e+00 5.41639544e+00
1.83750000e-01 5.00948505e+00 4.99151485e+00 2.67419906e-01 4.69087760e+00 5.29967950e+00 4.57335879e+00 5.41554427e+00
1.86250000e-01 5.01002301e+00 4.99116152e+00 2.67292341e-01 4.68913104e+00 5.30117083e+00 4.57655643e+00 5.41727540e+00
1.88750000e-01 5.01043741e+00 4.99116378e+00 2.66310128e-01 4.69119430e+00 5.30023989e+00 4.57669216e+00 5.41271641e+00
1.91250000e-01 5.01084464e+00 4.99150890e+00 2.65461595e-01 4.69438862e+00 5.29895944e+00 4.58038866e+00 5.41190810e+00
1.93750000e-01 5.01024988e+00 4.99166705e+00 2.65128548e-01 4.69289659e+00 5.29995357e+00 4.58235190e+00 5.41379768e+00
1.96250000e-01 5.00913626e+00 4.99151809e+00 2.64532318e-01 4.69340086e+00 5.29727575e+00 4.58081821e+00 5.41423973e+00
1.98750000e-01 5.01164004e+00 4.99148924e+00 2.63849730e-01 4.69366704e+00 5.29737850e+00 4.57993949e+00 5.40639269e+00
2.01250000e-01 5.01151236e+00 4.99172699e+00 2.63332779e-01 4.69671404e+00 5.29721085e+00 4.57839801e+00 5.40690790e+00
2.03750000e-01 5.01026680e+00 4.99192852e+00 2.62871546e-01 4.69742877e+00 5.29505238e+00 4.58123865e+00 5.40808077e+00
2.06250000e-01 5.00993375e+00 4.99198697e+00 2.62405711e-01 4.69628459e+00 5.29315205e+00 4.57611000e+00 5.40832261e+00
2.08750000e-01 5.01043908e+00 4.99204346e+00 2.62190921e-01 4.69890446e+00 5.29945759e+00 4.58094951e+00 5.40602781e+00
2.11250000e-01 5.01135109e+00 4.99217852e+00 2.61419052e-01 4.69720489e+00 5.29758725e+00 4.58387471e+00 5.40516768e+00
2.13750000e-01 5.01473109e+00 4.99251472e+00 2.60547459e-01 4.69944075e+00 5.29494715e+00 4.58502269e+00 5.40396418e+00
2.16250000e-01 5.01340529e+00 4.99269590e+00 2.60169067e-01 4.69807858e+00 5.29597561e+00 4.58788580e+00 5.40577448e+00
2.18750000e-01 5.01591743e+00 4.99250097e+00 2.59729663e-01 4.70070660e+00 5.29532499e+00 4.58487110e+00 5.40369341e+00
2.21250000e-01 5.01658700e+00 4.99245245e+00 2.59221795e-01 4.69934631e+00 5.29475037e+00 4.58630619e+00 5.40078124e+00
2.23750000e-01 5.01469979e+00 4.99271807e+00 2.58777890e-01 4.70011344e+00 5.29350384e+00 4.59135310e+00 5.40202846e+00
2.26250000e-01 5.01254138e+00 4.99302831e+00 2.58367578e-01 4.70382732e+00 5.29487932e+00 4.59206643e+00 5.40230915e+00
2.28750000e-01 5.01174400e+00 4.99288555e+00 2.57703655e-01 4.70384200e+00 5.29180436e+00 4.58977223e+00 5.39596055e+00
2.31250000e-01 5.01320981e+00 4.99314905e+00 2.57808745e-01 4.69998474e+00 5.29297481e+00 4.58547130e+00 5.39900519e+00
2.33750000e-01 5.01337273e+00 4.99341972e+00 2.57253064e-01 4.70346818e+00 5.29502829e+00 4.58565471e+00 5.39783794e+00
2.36250000e-01 5.01340469e+00 4.99355633e+00 2.56869765e-01 4.70193691e+00 5.29436374e+00 4.59155493e+00 5.40150838e+00
2.38750000e-01 5.01244772e+00 4.99348238e+00 2.56414289e-01 4.70566662e+00 5.29393913e+00 4.59275628e+00 5.39495737e+00
2.41250000e-01 5.01437089e+00 4.99366157e+00 2.56166685e-01 4.70481687e+00 5.29215559e+00 4.58924307e+00 5.39543984e+00
2.43750000e-01 5.01526478e+00 4.99399571e+00 2.55629908e-01 4.70293483e+00 5.29412258e+00 4.59930597e+00 5.39790109e+00
2.46250000e-01 5.01544754e+00 4.99391882e+00 2.54979695e-01 4.70679156e+00 5.29109538e+00 4.59616264e+00 5.39916708e+00
2.48750000e-01 5.01716873e+00 4.99401344e+00 2.54685103e-01 4.70626818e+00 5.29151219e+00 4.59385788e+00 5.40084334e+00
2.51250000e-01 5.01900253e+00 4.99414874e+00 2.54400623e-01 4.70481178e+00 5.29218368e+00 4.59618997e+00 5.39270120e+00
2.53750000e-01 5.01780159e+00 4.99422641e+00 2.53809934e-01 4.70695775e+00 5.29230719e+00 4.59754887e+00 5.39206513e+00
2.56250000e-01 5.01560680e+00 4.99447056e+00 2.53708104e-01 4.70652955e+00 5.29184487e+00 4.60295013e+00 5.39560881e+00
2.58750000e-01 5.01753878e+00 4.99429241e+00 2.53291749e-01 4.70883567e+00 5.28985529e+00 4.59646321e+00 5.39462477e+00
2.61250000e-01 5.01568945e+00 4.99421431e+00 2.53088474e-01 4.70469104e+00 5.28874611e+00 4.59344152e+00 5.39348706e+00
2.63750000e-01 5.01513394e+00 4.99458327e+00 2.52590350e-01 4.70852638e+00 5.28869477e+00 4.60384783e+00 5.39342605e+00
2.66250000e-01 5.01459390e+00 4.99465667e+00 2.52146206e-01 4.71078987e+00 5.29037405e+00 4.59977111e+00 5.39233438e+00
2.68750000e-01 5.01422681e+00 4.99473681e+00 2.51882040e-01 4.71274965e+00 5.29105563e+00 4.59914013e+00 5.39068848e+00
2.71250000e-01 5.01666333e+00 4.99458845e+00 2.51517067e-01 4.71186271e+00 5.29141998e+00 4.60100879e+00 5.39018299e+00
2.73750000e-01 5.01623451e+00 4.99484706e+00 2.51413023e-01 4.71114678e+00 5.28866438e+00 4.60414606e+00 5.38999895e+00
2.76250000e-01 5.01502147e+00 4.99482180e+00 2.51359342e-01 4.70775097e+00 5.28865636e+00 4.60167533e+00 5.39004378e+00
2.78750000e-01 5.01380970e+00 4.99508827e+00 2.50675066e-01 4.70915209e+00 5.28933086e+00 4.59932044e+00 5.39181054e+00
2.81250000e-01 5.01862111e+00 4.99500889e+00 2.50351830e-01 4.70905572e+00 5.29061059e+00 4.60005316e+00 5.39066612e+00
2.83750000e-01 5.01660761e+00 4.99543059e+00 2.49863574e-01 4.71135527e+00 5.29120023e+00 4.59965133e+00 5.38820722e+00
2.86250000e-01 5.01745096e+00 4.99598428e+00 2.49398668e-01 4.71391530e+00 5.28771687e+00 4.60353481e+00 5.39235470e+00
2.88750000e-01 5.01648783e+00 4.99543272e+00 2.49164718e-01 4.71239546e+00 5.28597982e+00 4.60708826e+00 5.39010007e+00
2.91250000e-01 5.01781397e+00 4.99531562e+00 2.48848089e-01 4.71346314e+00 5.28725382e+00 4.60773667e+00 5.38633355e+00
2.93750000e-01 5.01825616e+00 4.99605876e+00 2.48495379e-01 4.71610373e+00 5.28873564e+00 4.61153545e+00 5.38706491e+00
2.96250000e-01 5.01862045e+00 4.99633295e+00 2.48305134e-01 4.71750279e+00 5.28965166e+00 4.61038870e+00 5.39037974e+00
2.98750000e-01 5.01875198e+00 4.99616306e+00 2.48163331e-01 4.71568080e+00 5.28882083e+00 4.60415089e+00 5.38896528e+00
3.01250000e-01 5.01782504e+00 4.99613878e+00 2.48234820e-01 4.71726772e+00 5.28758900e+00 4.60731277e+00 5.38838106e+00
3.03750000e-01 5.01803803e+00 4.99603049e+00 2.47776901e-01 4.71829341e+00 5.28684307e+00 4.60665896e+00 5.38424534e+00
3.06250000e-01 5.01415746e+00 4.99640581e+00 2.47441552e-01 4.71730560e+00 5.28799843e+00 4.60953502e+00 5.38611318e+00
3.08750000e-01 5.01300181e+00 4.99646120e+00 2.47275698e-01 4.71846539e+00 5.28755730e+00 4.61242021e+00 5.38472755e+00
3.11250000e-01 5.01565169e+00 4.99586523e+00 2.47392031e-01 4.71583581e+00 5.28650319e+00 4.61010040e+00 5.38574834e+00
3.13750000e-01 5.01939637e+00 4.99613577e+00 2.47248685e-01 4.71644648e+00 5.28387924e+00 4.61085444e+00 5.38596146e+00
3.16250000e-01 5.01831110e+00 4.99664716e+00 2.46710435e-01 4.71672373e+00 5.28589669e+00 4.61056751e+00 5.38235814e+00
3.18750000e-01 5.01874083e+00 4.99693973e+00 2.46403983e-01 4.71705261e+00 5.28565134e+00 4.61163202e+00 5.38420619e+00
3.21250000e-01 5.01723696e+00 4.99658011e+00 2.45826388e-01 4.71492404e+00 5.28515864e+00 4.61036725e+00 5.38395928e+00
3.23750000e-01 5.01761686e+00 4.99640352e+00 2.45962827e-01 4.71708959e+00 5.28704686e+00 4.61078359e+00 5.38216437e+00
3.26250000e-01 5.01899572e+00 4.99638844e+00 2.45878423e-01 4.71752265e+00 5.28739300e+00 4.60741330e+00 5.37991977e+00
3.28750000e-01 5.02042436e+00 4.99700680e+00 2.44968061e-01 4.71977355e+00 5.28738000e+00 4.61503637e+00 5.38332888e+00
3.31250000e-01 5.02111816e+00 4.99723768e+00 2.44593803e-01 4.71993535e+00 5.28274482e+00 4.60988733e+00 5.38582786e+00
3.33750000e-01 5.02210892e+00 4.99735714e+00 2.45016623e-01 4.72046337e+00 5.28441125e+00 4.61007647e+00 5.38489101e+00
3.36250000e-01 5.02211667e+00 4.99707169e+00 2.44851465e-01 4.72093057e+00 5.28629386e+00 4.61201788e+00 5.38194500e+00
3.38750000e-01 5.02012674e+00 4.99730982e+00 2.44280678e-01 4.72160077e+00 5.28697401e+00 4.61267529e+00 5.38293732e+00
3.41250000e-01 5.01992107e+00 4.99787383e+00 2.43656791e-01 4.72207943e+00 5.28403660e+00 4.61699540e+00 5.38548564e+00
3.43750000e-01 5.02014473e+00 4.99800352e+00 2.44099875e-01 4.72572790e+00 5.28404818e+00 4.61358704e+00 5.38261411e+00
3.46250000e-01 5.01939931e+00 4.99763701e+00 2.44133842e-01 4.72202431e+00 5.28881866e+00 4.61296265e+00 5.38301168e+00
3.48750000e-01 5.02008827e+00 4.99750970e+00 2.43664798e-01 4.72382936e+00 5.28266448e+00 4.61379487e+00 5.38160152e+00
3.51250000e-01 5.02139055e+00 4.99826370e+00 2.42916737e-01 4.72208721e+00 5.28362536e+00 4.61450120e+00 5.38176047e+00
3.53750000e-01 5.02225830e+00 4.99830151e+00 2.43370556e-01 4.72383299e+00 5.28411047e+00 4.61582008e+00 5.37933685e+00
3.56250000e-01 5.01911052e+00 4.99801218e+00 2.43386938e-01 4.72324384e+00 5.28535695e+00 4.61659849e+00 5.37856292e+00
3.58750000e-01 5.02312874e+00 4.99805111e+00 2.42924253e-01 4.72069435e+00 5.28311328e+00 4.61873499e+00 5.38020749e+00
3.61250000e-01 5.02302907e+00 4.99852685e+00 2.42671028e-01 4.72102084e+00 5.28256915e+00 4.61861998e+00 5.38113454e+00
3.63750000e-01 5.02075719e+00 4.99824998e+00 2.42583624e-01 4.72190573e+00 5.28349229e+00 4.61816752e+00 5.37718891e+00
3.66250000e-01 5.02127457e+00 4.99800983e+00 2.42204449e-01 4.72162705e+00 5.28244662e+00 4.62002630e+00 5.37964113e+00
3.68750000e-01 5.02339054e+00 4.99819473e+00 2.41968159e-01 4.72176200e+00 5.28520041e+00 4.61566148e+00 5.37891406e+00
3.71250000e-01 5.02445730e+00 4.99869774e+00 2.41886664e-01 4.72585298e+00 5.28368755e+00 4.61598642e+00 5.38168443e+00
3.73750000e-01 5.02455272e+00 4.99894756e+00 2.41846244e-01 4.72239667e+00 5.28218928e+00 4.61692269e+00 5.38231622e+00
3.76250000e-01 5.02183825e+00 4.99881181e+00 2.41676775e-01 4.71975530e+00 5.28439583e+00 4.61577458e+00 5.37973083e+00
3.78750000e-01 5.01979140e+00 4.99875765e+00 2.41610472e-01 4.72224461e+00 5.28507720e+00 4.61973923e+00 5.37970946e+00
3.81250000e-01 5.01863529e+00 4.99906086e+00 2.41465131e-01 4.72608965e+00 5.28406951e+00 4.62010507e+00 5.38078984e+00
3.83750000e-01 5.02006704e+00 4.99920153e+00 2.41258427e-01 4.72636047e+00 5.28509398e+00 4.61989652e+00 5.37962543e+00
3.86250000e-01 5.02055453e+00 4.99905937e+00 2.40959776e-01 4.72212049e+00 5.28348808e+00 4.62085267e+00 5.37925623e+00
3.88750000e-01 5.02336563e+00 4.99866200e+00 2.40637774e-01 4.72505737e+00 5.28217465e+00 4.62359569e+00 5.37451747e+00
3.91250000e-01 5.02239017e+00 4.99899726e+00 2.40553664e-01 4.72976876e+00 5.28422589e+00 4.62470656e+00 5.37628530e+00
3.93750000e-01 5.02350981e+00 4.99940175e+00 2.40523821e-01 4.72599105e+00 5.28071971e+00 4.62165563e+00 5.37832418e+00
3.96250000e-01 5.02421761e+00 4.99944190e+00 2.40153487e-01 4.72158446e+00 5.28330733e+00 4.62400980e+00 5.37677066e+00
3.98750000e-01 5.02666106e+00 4.99938949e+00 2.39853978e-01 4.72348504e+00 5.28393890e+00 4.62301386e+00 5.37548327e+00
4.01250000e-01 5.02376875e+00 4.99949791e+00 2.39919821e-01 4.72779164e+00 5.28098450e+00 4.62149224e+00 5.37756227e+00
4.03750000e-01 5.02731405e+00 4.99982355e+00 2.39962726e-01 4.72733085e+00 5.28171559e+00 4.62362053e+00 5.38274374e+00
4.06250000e-01 5.02704549e+00 4.99990108e+00 2.39438494e-01 4.72775115e+00 5.28394640e+00 4.62466696e+00 5.37613006e+00
4.08750000e-01 5.02348482e+00 4.99982356e+00 2.39505159e-01 4.72673573e+00 5.28139767e+00 4.62502727e+00 5.37714679e+00
4.11250000e-01 5.02377084e+00 5.00006319e+00 2.39413222e-01 4.72561298e+00 5.28044761e+00 4.62292433e+00 5.37846072e+00
4.13750000e-01 5.02263913e+00 4.99988151e+00 2.39736174e-01 4.72375766e+00 5.28003603e+00 4.62291537e+00 5.37622421e+00
4.16250000e-01 5.02647714e+00 4.99976715e+00 2.39642834e-01 4.72814366e+00 5.28288017e+00 4.62399566e+00 5.37695073e+00
4.18750000e-01 5.02208887e+00 5.00005948e+00 2.38803236e-01 4.72656697e+00 5.28365914e+00 4.62706198e+00 5.37412239e+00
4.21250000e-01 5.02456086e+00 5.00028951e+00 2.38636819e-01 4.72628580e+00 5.28105984e+00 4.62864078e+00 5.37207156e+00
4.23750000e-01 5.02847431e+00 5.00040887e+00 2.38942848e-01 4.72748786e+00 5.28182704e+00 4.62702554e+00 5.37496084e+00
4.26250000e-01 5.02929506e+00 5.00018634e+00 2.38810402e-01 4.72673425e+00 5.28112546e+00 4.62963955e+00 5.37598753e+00
4.28750000e-01 5.03215604e+00 5.00036799e+00 2.38250306e-01 4.73108590e+00 5.28211289e+00 4.62952046e+00 5.37443944e+00
4.31250000e-01 5.02990739e+00 5.00051955e+00 2.38304832e-01 4.73020442e+00 5.28222011e+00 4.62594371e+00 5.37388308e+00
4.33750000e-01 5.02716032e+00 5.00086863e+00 2.38788221e-01 4.72718964e+00 5.28254777e+00 4.62819108e+00 5.37628954e+00
4.36250000e-01 5.02905609e+00 5.00062021e+00 2.38359764e-01 4.72640170e+00 5.28271063e+00 4.63288985e+00 5.37955493e+00
4.38750000e-01 5.02740615e+00 5.00055195e+00 2.38003372e-01 4.72609198e+00 5.28214931e+00 4.63275748e+00 5.37533225e+00
4.41250000e-01 5.02801064e+00 5.00084162e+00 2.37646230e-01 4.72870709e+00 5.28091469e+00 4.62668320e+00 5.37636381e+00
4.43750000e-01 5.02786771e+00 5.00081635e+00 2.37742766e-01 4.72728157e+00 5.28151226e+00 4.63110877e+00 5.37498950e+00
4.46250000e-01 5.02850298e+00 5.00088772e+00 2.37247059e-01 4.72704452e+00 5.27968907e+00 4.63337744e+00 5.37145360e+00
4.48750000e-01 5.02918679e+00 5.00117756e+00 2.36992412e-01 4.72685576e+00 5.28127305e+00 4.63570275e+00 5.36930133e+00
4.51250000e-01 5.02995303e+00 5.00105361e+00 2.37095092e-01 4.72984440e+00 5.28440575e+00 4.63319150e+00 5.37294738e+00
4.53750000e-01 5.03033026e+00 5.00077696e+00 2.36804326e-01 4.73117695e+00 5.28320611e+00 4.63516641e+00 5.37190152e+00
4.56250000e-01 5.03075454e+00 5.00130479e+00 2.36335342e-01 4.72913837e+00 5.27912581e+00 4.63389395e+00 5.37353515e+00
4.58750000e-01 5.03182047e+00 5.00212837e+00 2.35880258e-01 4.73018598e+00 5.27966139e+00 4.63392888e+00 5.37290004e+00
4.61250000e-01 5.02936747e+00 5.00249716e+00 2.35718463e-01 4.73434480e+00 5.28373883e+00 4.63866632e+00 5.37393963e+00
4.63750000e-01 5.02902452e+00 5.00218090e+00 2.36065527e-01 4.73370676e+00 5.28332448e+00 4.63600337e+00 5.37483799e+00
4.66250000e-01 5.03080539e+00 5.00200126e+00 2.35628721e-01 4.73189325e+00 5.28180230e+00 4.63985737e+00 5.37237067e+00
4.68750000e-01 5.03391056e+00 5.00234277e+00 2.35353714e-01 4.73029232e+00 5.27928784e+00 4.63319262e+00 5.36921247e+00
4.71250000e-01 5.03282677e+00 5.00264690e+00 2.35255843e-01 4.72979831e+00 5.27919231e+00 4.63368051e+00 5.37275086e+00
4.73750000e-01 5.03496316e+00 5.00284131e+00 2.35203060e-01 4.73343150e+00 5.27880912e+00 4.63613554e+00 5.37346019e+00
4.76250000e-01 5.03651292e+00 5.00260178e+00 2.34912590e-01 4.73399132e+00 5.28130953e+00 4.63728718e+00 5.37278598e+00
4.78750000e-01 5.03656433e+00 5.00290015e+00 2.34630105e-01 4.73403466e+00 5.28063774e+00 4.63904598e+00 5.37153003e+00
4.81250000e-01 5.03706991e+00 5.00347976e+00 2.34239799e-01 4.73567198e+00 5.28242938e+00 4.64244437e+00 5.37472562e+00
4.83750000e-01 5.03812460e+00 5.00400570e+00 2.34116758e-01 4.73690045e+00 5.28286794e+00 4.63949277e+00 5.37578985e+00
4.86250000e-01 5.03871080e+00 5.00382951e+00 2.34118678e-01 4.73703753e+00 5.28084233e+00 4.63883087e+00 5.37430273e+00
4.88750000e-01 5.03933629e+00 5.00409722e+00 2.33655866e-01 4.73655795e+00 5.27823643e+00 4.63914569e+00 5.37230605e+00
4.91250000e-01 5.04019115e+00 5.00481587e+00 2.33346538e-01 4.73927421e+00 5.28137877e+00 4.64155078e+00 5.37036443e+00
4.93750000e-01 5.03913720e+00 5.00515121e+00 2.32977933e-01 4.73999876e+00 5.28205179e+00 4.63959769e+00 5.37551909e+00
4.96250000e-01 5.03894943e+00 5.00508526e+00 2.32665145e-01 4.73838514e+00 5.27986071e+00 4.64428040e+00 5.37199092e+00
4.98750000e-01 5.04509633e+00 5.00546645e+00 2.32359510e-01 4.73718103e+00 5.27730268e+00 4.64515262e+00 5.37181753e+00
5.01250000e-01 5.04400747e+00 5.00592412e+00 2.32446494e-01 4.73876900e+00 5.28126378e+00 4.64918244e+00 5.37303554e+00
5.03750000e-01 5.04436417e+00 5.00662010e+00 2.31858099e-01 4.74297772e+00 5.28120639e+00 4.65005853e+00 5.37199892e+00
5.06250000e-01 5.04192890e+00 5.00692366e+00 2.31402271e-01 4.74268443e+00 5.28542675e+00 4.64920158e+00 5.37472954e+00
5.08750000e-01 5.04087899e+00 5.00723290e+00 2.31652670e-01 4.74273590e+00 5.28153613e+00 4.64747990e+00 5.37519956e+00
5.11250000e-01 5.04541710e+00 5.00766706e+00 2.31620169e-01 4.74374971e+00 5.28111539e+00 4.64779224e+00 5.37398570e+00
5.13750000e-01 5.04457258e+00 5.00808751e+00 2.30725432e-01 4.74545255e+00 5.27716110e+00 4.65127128e+00 5.37225758e+00
5.16250000e-01 5.04738280e+00 5.00833211e+00 2.30074058e-01 4.74727267e+00 5.27873822e+00 4.65106921e+00 5.37176797e+00
5.18750000e-01 5.05065308e+00 5.00889135e+00 2.29865568e-01 4.74621869e+00 5.28059979e+00 4.64992398e+00 5.36822104e+00
5.21250000e-01 5.05121390e+00 5.00953233e+00 2.29642329e-01 4.74762018e+00 5.28166262e+00 4.65367417e+00 5.37273103e+00
5.23750000e-01 5.05054310e+00 5.01032133e+00 2.29446718e-01 4.74896722e+00 5.27800302e+00 4.65955857e+00 5.37291859e+00
5.26250000e-01 5.04986502e+00 5.01081095e+00 2.28951822e-01 4.74944893e+00 5.27967859e+00 4.65775498e+00 5.37478852e+00
5.28750000e-01 5.04993986e+00 5.01098053e+00 2.28629866e-01 4.75052819e+00 5.28049048e+00 4.65724468e+00 5.37156077e+00
5.31250000e-01 5.05162097e+00 5.01157291e+00 2.28343170e-01 4.75118897e+00 5.28014598e+00 4.65738040e+00 5.36830307e+00
5.33750000e-01 5.05660411e+00 5.01238731e+00 2.28530539e-01 4.75304901e+00 5.28193526e+00 4.65526835e+00 5.37127835e+00
5.36250000e-01 5.05554552e+00 5.01327425e+00 2.27913652e-01 4.75266503e+00 5.28258395e+00 4.65735397e+00 5.37317049e+00
5.38750000e-01 5.05675819e+00 5.01401904e+00 2.26923148e-01 4.75391597e+00 5.27967395e+00 4.66105156e+00 5.36954465e+00
5.41250000e-01 5.05201426e+00 5.01478365e+00 2.26751147e-01 4.75463067e+00 5.28215526e+00 4.66075634e+00 5.37022279e+00
5.43750000e-01 5.05324899e+00 5.01562554e+00 2.27127143e-01 4.75549879e+00 5.28152530e+00 4.66053652e+00 5.37539371e+00
5.46250000e-01 5.05307134e+00 5.01657600e+00 2.26851480e-01 4.75699706e+00 5.28361649e+00 4.66746965e+00 5.37389117e+00
5.48750000e-01 5.05608903e+00 5.01733135e+00 2.25901588e-01 4.75753450e+00 5.28567869e+00 4.66686956e+00 5.37205524e+00
5.51250000e-01 5.05851733e+00 5.01822724e+00 2.25487012e-01 4.76149476e+00 5.28326404e+00 4.66789922e+00 5.37166138e+00
5.53750000e-01 5.05751372e+00 5.01938422e+00 2.25575639e-01 4.76213592e+00 5.28400403e+00 4.66919649e+00 5.37097364e+00
5.56250000e-01 5.05901523e+00 5.02055396e+00 2.25465750e-01 4.76168070e+00 5.28335167e+00 4.67481178e+00 5.36903987e+00
5.58750000e-01 5.06652582e+00 5.02151141e+00 2.24892084e-01 4.76152194e+00 5.28904103e+00 4.67288293e+00 5.37219830e+00
5.61250000e-01 5.06512269e+00 5.02235960e+00 2.24445364e-01 4.76177513e+00 5.28905139e+00 4.66982812e+00 5.37135738e+00
5.63750000e-01 5.06517354e+00 5.02343248e+00 2.24365826e-01 4.76281047e+00 5.28607527e+00 4.66699121e+00 5.37082745e+00
5.66250000e-01 5.06711490e+00 5.02462217e+00 2.24461718e-01 4.76633033e+00 5.28817632e+00 4.67137660e+00 5.36999522e+00
5.68750000e-01 5.06331595e+00 5.02576638e+00 2.24312934e-01 4.76911723e+00 5.28903176e+00 4.67400040e+00 5.37250498e+00
5.71250000e-01 5.06833036e+00 5.02685319e+00 2.23819432e-01 4.77002261e+00 5.28914042e+00 4.67417808e+00 5.37087207e+00
5.73750000e-01 5.06895647e+00 5.02799861e+00 2.23761655e-01 4.77166621e+00 5.29298143e+00 4.67612097e+00 5.37624045e+00
5.76250000e-01 5.07185946e+00 5.02934188e+00 2.23594362e-01 4.77137871e+00 5.29277379e+00 4.67870640e+00 5.37786126e+00
5.78750000e-01 5.06962010e+00 5.03080705e+00 2.23271193e-01 4.77442930e+00 5.29161142e+00 4.68249105e+00 5.37716223e+00
5.81250000e-01 5.07272023e+00 5.03167483e+00 2.23061828e-01 4.77383662e+00 5.29433272e+00 4.68447975e+00 5.37903177e+00
5.83750000e-01 5.07275917e+00 5.03297593e+00 2.22948107e-01 4.77672791e+00 5.29682767e+00 4.68871678e+00 5.37926815e+00
5.86250000e-01 5.07102812e+00 5.03414784e+00 2.22987321e-01 4.77818086e+00 5.29615799e+00 4.69109259e+00 5.38100987e+00
5.88750000e-01 5.07429438e+00 5.03546194e+00 2.23024284e-01 4.77849052e+00 5.29683246e+00 4.68697576e+00 5.38085039e+00
5.91250000e-01 5.07614789e+00 5.03678785e+00 2.22769967e-01 4.78048723e+00 5.30069588e+00 4.68815305e+00 5.38493394e+00
5.93750000e-01 5.08286962e+00 5.03839459e+00 2.22472084e-01 4.78330526e+00 5.30071336e+00 4.69152796e+00 5.38292331e+00
5.96250000e-01 5.07724557e+00 5.03970638e+00 2.22279275e-01 4.78558012e+00 5.30086151e+00 4.69333948e+00 5.38503325e+00
5.98750000e-01 5.08268953e+00 5.04115953e+00 2.22473730e-01 4.78535673e+00 5.30467387e+00 4.69585849e+00 5.38649175e+00
6.01250000e-01 5.08046883e+00 5.04292556e+00 2.22485855e-01 4.78819009e+00 5.30717803e+00 4.69719885e+00 5.38914270e+00
6.03750000e-01 5.08806281e+00 5.04468824e+00 2.22440718e-01 4.78796384e+00 5.30753811e+00 4.69681238e+00 5.39037632e+00
6.06250000e-01 5.08868938e+00 5.04636877e+00 2.22384943e-01 4.79082921e+00 5.31149583e+00 4.70045017e+00 5.38934289e+00
6.08750000e-01 5.08533113e+00 5.04791965e+00 2.22501516e-01 4.79470006e+00 5.31135452e+00 4.70033783e+00 5.39234337e+00
6.11250000e-01 5.09241920e+00 5.04969018e+00 2.22424367e-01 4.79538130e+00 5.31297291e+00 4.70082626e+00 5.39651477e+00
6.13750000e-01 5.09298193e+00 5.05162544e+00 2.22080261e-01 4.79543604e+00 5.31339976e+00 4.70339793e+00 5.39972512e+00
6.16250000e-01 5.09509852e+00 5.05366716e+00 2.22176023e-01 4.79587704e+00 5.31528979e+00 4.70496116e+00 5.40186521e+00
6.18750000e-01 5.09374458e+00 5.05613507e+00 2.22027978e-01 4.79925944e+00 5.31876489e+00 4.70655690e+00 5.40201865e+00
6.21250000e-01 5.09997676e+00 5.05827351e+00 2.21960401e-01 4.80319795e+00 5.31922170e+00 4.71229674e+00 5.40217336e+00
6.23750000e-01 5.10848180e+00 5.06049494e+00 2.21694637e-01 4.80623592e+00 5.31912229e+00 4.71520467e+00 5.40456337e+00
6.26250000e-01 5.11099989e+00 5.06283914e+00 2.21556098e-01 4.80741321e+00 5.32282730e+00 4.71784853e+00 5.40695459e+00
6.28750000e-01 5.11500788e+00 5.06519865e+00 2.21497282e-01 4.80821529e+00 5.32605240e+00 4.71989440e+00 5.40888815e+00
6.31250000e-01 5.11162948e+00 5.06739744e+00 2.21421487e-01 4.81008530e+00 5.33078213e+00 4.71891740e+00 5.41122405e+00
6.33750000e-01 5.11757576e+00 5.07015947e+00 2.21467861e-01 4.81387501e+00 5.33340062e+00 4.72608232e+00 5.41399944e+00
6.36250000e-01 5.11973218e+00 5.07239154e+00 2.21592092e-01 4.81669593e+00 5.33533329e+00 4.72645230e+00 5.41933478e+00
6.38750000e-01 5.11675453e+00 5.07470159e+00 2.21671902e-01 4.81809692e+00 5.33923696e+00 4.72728163e+00 5.42054004e+00
6.41250000e-01 5.11994268e+00 5.07734623e+00 2.21273061e-01 4.82059812e+00 5.34111589e+00 4.73141292e+00 5.42450836e+00
6.43750000e-01 5.12427553e+00 5.07991099e+00 2.21334295e-01 4.82509423e+00 5.34237810e+00 4.73211613e+00 5.42451442e+00
6.46250000e-01 5.12378265e+00 5.08254828e+00 2.21277331e-01 4.82773831e+00 5.34108435e+00 4.73323326e+00 5.42600409e+00
6.48750000e-01 5.12160876e+00 5.08504901e+00 2.21421763e-01 4.83008130e+00 5.34750197e+00 4.73611948e+00 5.42912410e+00
6.51250000e-01 5.12724054e+00 5.08736651e+00 2.21493543e-01 4.82960240e+00 5.34997016e+00 4.73980541e+00 5.43191217e+00
6.53750000e-01 5.12916427e+00 5.08995087e+00 2.21500905e-01 4.83299354e+00 5.35120602e+00 4.74414259e+00 5.43348406e+00
6.56250000e-01 5.12745154e+00 5.09260121e+00 2.21672695e-01 4.83757220e+00 5.35231578e+00 4.74543613e+00 5.43901504e+00
6.58750000e-01 5.12374657e+00 5.09506555e+00 2.21135370e-01 4.83942881e+00 5.35468408e+00 4.75177931e+00 5.43878094e+00
6.61250000e-01 5.12810679e+00 5.09795227e+00 2.21124971e-01 4.84131192e+00 5.35753717e+00 4.75283264e+00 5.44127967e+00
6.63750000e-01 5.13041020e+00 5.10080360e+00 2.20898185e-01 4.84867654e+00 5.36051205e+00 4.75817337e+00 5.44412034e+00
6.66250000e-01 5.13732167e+00 5.10351428e+00 2.20759751e-01 4.84740284e+00 5.36337779e+00 4.75833113e+00 5.44790220e+00
6.68750000e-01 5.14572157e+00 5.10642326e+00 2.20810363e-01 4.85195860e+00 5.36450130e+00 4.75949347e+00 5.45189004e+00
6.71250000e-01 5.14692357e+00 5.10925346e+00 2.20760947e-01 4.85287616e+00 5.36982487e+00 4.76552098e+00 5.45416173e+00
6.73750000e-01 5.14485624e+00 5.11197369e+00 2.20797696e-01 4.85923096e+00 5.37092054e+00 4.76806701e+00 5.45720387e+00
6.76250000e-01 5.14402639e+00 5.11513481e+00 2.20787971e-01 4.86264496e+00 5.37407213e+00 4.76930289e+00 5.45963568e+00
6.78750000e-01 5.14981956e+00 5.11819166e+00 2.20589508e-01 4.86442305e+00 5.37710000e+00 4.77149597e+00 5.46426649e+00
6.81250000e-01 5.15225777e+00 5.12122712e+00 2.20710488e-01 4.86735849e+00 5.38036279e+00 4.77378919e+00 5.46553185e+00
6.83750000e-01 5.15718415e+00 5.12429641e+00 2.20956623e-01 4.86917720e+00 5.38508106e+00 4.77704836e+00 5.47187233e+00
6.86250000e-01 5.16645961e+00 5.12738205e+00 2.21006168e-01 4.87506360e+00 5.38659069e+00 4.78189498e+00 5.47194541e+00
6.88750000e-01 5.16560672e+00 5.13064997e+00 2.21370047e-01 4.87693648e+00 5.39165421e+00 4.78453051e+00 5.47598699e+00
6.91250000e-01 5.16671530e+00 5.13416067e+00 2.21135422e-01 4.88248773e+00 5.39573604e+00 4.78879401e+00 5.47759442e+00
6.93750000e-01 5.16965578e+00 5.13785020e+00 2.21255104e-01 4.88253860e+00 5.40163118e+00 4.79313689e+00 5.47843927e+00
6.96250000e-01 5.18279407e+00 5.14117005e+00 2.21231503e-01 4.88523550e+00 5.40212500e+00 4.79523760e+00 5.48496582e+00
6.98750000e-01 5.18352052e+00 5.14496780e+00 2.21038140e-01 4.88888858e+00 5.40511932e+00 4.79944675e+00 5.48610800e+00
7.01250000e-01 5.18676680e+00 5.14862237e+00 2.20970002e-01 4.89033660e+00 5.41100754e+00 4.80238315e+00 5.48893802e+00
7.03750000e-01 5.19888765e+00 5.15282779e+00 2.20944047e-01 4.89813903e+00 5.41524172e+00 4.80529201e+00 5.49253070e+00
7.06250000e-01 5.19989592e+00 5.15697481e+00 2.20835437e-01 4.90229463e+00 5.41804750e+00 4.80888663e+00 5.49737675e+00
7.08750000e-01 5.20962091e+00 5.16143512e+00 2.21086887e-01 4.90579320e+00 5.42416281e+00 4.81396205e+00 5.50076483e+00
7.11250000e-01 5.20753190e+00 5.16563686e+00 2.20868445e-01 4.91027451e+00 5.42566076e+00 4.81972083e+00 5.50394412e+00
7.13750000e-01 5.21002423e+00 5.17050324e+00 2.20935529e-01 4.91477237e+00 5.42997097e+00 4.82365746e+00 5.51203911e+00
7.16250000e-01 5.21074824e+00 5.17522670e+00 2.20644449e-01 4.92163258e+00 5.43819037e+00 4.83122997e+00 5.51668132e+00
7.18750000e-01 5.21034780e+00 5.17982343e+00 2.20706207e-01 4.92609321e+00 5.43957121e+00 4.83731502e+00 5.52181408e+00
7.21250000e-01 5.21590145e+00 5.18503003e+00 2.20818526e-01 4.93189241e+00 5.44724273e+00 4.84278731e+00 5.52599698e+00
7.23750000e-01 5.22723206e+00 5.19011169e+00 2.20586465e-01 4.93629563e+00 5.44938300e+00 4.84457447e+00 5.53266262e+00
7.26250000e-01 5.23141866e+00 5.19538743e+00 2.20512150e-01 4.94172484e+00 5.45382016e+00 4.84829577e+00 5.53904173e+00
7.28750000e-01 5.22534981e+00 5.20085630e+00 2.20762538e-01 4.94819730e+00 5.45910570e+00 4.85481768e+00 5.54417788e+00
7.31250000e-01 5.22041540e+00 5.20594651e+00 2.21029741e-01 4.95148740e+00 5.46287744e+00 4.85905648e+00 5.55460370e+00
7.33750000e-01 5.22405335e+00 5.21070064e+00 2.21521223e-01 4.95517597e+00 5.47001504e+00 4.86288651e+00 5.55879562e+00
7.36250000e-01 5.23854342e+00 5.21570999e+00 2.21758861e-01 4.96202144e+00 5.47586338e+00 4.87089195e+00 5.56007909e+00
7.38750000e-01 5.23906003e+00 5.22096582e+00 2.21840415e-01 4.96571137e+00 5.48188577e+00 4.87631116e+00 5.56405785e+00
7.41250000e-01 5.25682580e+00 5.22637580e+00 2.21939719e-01 4.97481072e+00 5.48946340e+00 4.87975677e+00 5.57046147e+00
7.43750000e-01 5.26402220e+00 5.23183853e+00 2.21819814e-01 4.98286338e+00 5.49350916e+00 4.88563724e+00 5.57513934e+00
7.46250000e-01 5.27766403e+00 5.23751551e+00 2.21200916e-01 4.98728292e+00 5.49967035e+00 4.89200007e+00 5.58249939e+00
7.48750000e-01 5.28763296e+00 5.24359958e+00 2.21053897e-01 4.99395624e+00 5.50322931e+00 4.90002785e+00 5.58988652e+00
7.51250000e-01 5.29001813e+00 5.24923994e+00 2.21112607e-01 4.99414763e+00 5.50681934e+00 4.90436897e+00 5.59404658e+00
7.53750000e-01 5.30545827e+00 5.25501232e+00 2.21121270e-01 4.99958279e+00 5.51022896e+00 4.91184636e+00 5.60336964e+00
7.56250000e-01 5.31684948e+00 5.26113908e+00 2.21312592e-01 5.00575078e+00 5.51584004e+00 4.91719281e+00 5.61235688e+00
7.58750000e-01 5.34182831e+00 5.26691560e+00 2.21540219e-01 5.00938759e+00 5.52815282e+00 4.92024759e+00 5.61584029e+00
7.61250000e-01 5.34550764e+00 5.27313887e+00 2.21369055e-01 5.01458426e+00 5.53485905e+00 4.92666456e+00 5.61740663e+00
7.63750000e-01 5.34321051e+00 5.27888651e+00 2.21617441e-01 5.02068785e+00 5.53848911e+00 4.93187140e+00 5.62423654e+00
7.66250000e-01 5.33064546e+00 5.28521538e+00 2.21739803e-01 5.02734919e+00 5.54270144e+00 4.94170832e+00 5.63089457e+00
7.68750000e-01 5.35042001e+00 5.29159851e+00 2.21872103e-01 5.03546532e+00 5.55184547e+00 4.95140539e+00 5.63986955e+00
7.71250000e-01 5.35831527e+00 5.29763014e+00 2.21726584e-01 5.04308881e+00 5.55399414e+00 4.95566290e+00 5.64189938e+00
7.73750000e-01 5.35675746e+00 5.30405126e+00 2.21713115e-01 5.05090077e+00 5.56176926e+00 4.95850756e+00 5.64997420e+00
7.76250000e-01 5.35897954e+00 5.31029209e+00 2.21948955e-01 5.05186329e+00 5.56851069e+00 4.96421854e+00 5.65173360e+00
7.78750000e-01 5.36187963e+00 5.31715689e+00 2.21746618e-01 5.06088915e+00 5.57739615e+00 4.97122532e+00 5.65686178e+00
7.81250000e-01 5.37408343e+00 5.32363258e+00 2.21449514e-01 5.06542931e+00 5.58313172e+00 4.98134486e+00 5.66264011e+00
7.83750000e-01 5.37653724e+00 5.32998148e+00 2.21300740e-01 5.07583558e+00 5.59323618e+00 4.98786721e+00 5.66680229e+00
7.86250000e-01 5.38533226e+00 5.33656195e+00 2.21409757e-01 5.07847108e+00 5.59770968e+00 4.98864249e+00 5.67465453e+00
7.88750000e-01 5.39743519e+00 5.34375080e+00 2.21939573e-01 5.08793245e+00 5.60735268e+00 4.99276949e+00 5.68364331e+00
7.91250000e-01 5.40518512e+00 5.35013971e+00 2.22211166e-01 5.09648398e+00 5.61181010e+00 4.99979152e+00 5.68833619e+00
7.93750000e-01 5.42066721e+00 5.35671702e+00 2.21694143e-01 5.10421771e+00 5.61767205e+00 5.00472543e+00 5.69907473e+00
7.96250000e-01 5.42216594e+00 5.36355685e+00 2.21465092e-01 5.10837292e+00 5.62531101e+00 5.01363438e+00 5.70139867e+00
7.98750000e-01 5.42758741e+00 5.37031938e+00 2.21709195e-01 5.11472929e+00 5.62802822e+00 5.02454970e+00 5.71713684e+00
8.01250000e-01 5.45190786e+00 5.37749821e+00 2.22298282e-01 5.12079403e+00 5.63708541e+00 5.02798132e+00 5.72080698e+00
8.03750000e-01 5.43803835e+00 5.38572873e+00 2.21997769e-01 5.12993797e+00 5.64764932e+00 5.03739339e+00 5.72714675e+00
8.06250000e-01 5.44596538e+00 5.39365089e+00 2.22137057e-01 5.13722789e+00 5.65443847e+00 5.04327194e+00 5.73474203e+00
8.08750000e-01 5.44693493e+00 5.40109592e+00 2.21594163e-01 5.14598909e+00 5.66221924e+00 5.05640091e+00 5.74131257e+00
8.11250000e-01 5.45274368e+00 5.40844802e+00 2.21447753e-01 5.15182961e+00 5.66724729e+00 5.06486257e+00 5.75270132e+00
8.13750000e-01 5.46470007e+00 5.41607410e+00 2.21187401e-01 5.16190869e+00 5.68107956e+00 5.06986530e+00 5.75733827e+00
8.16250000e-01 5.47733660e+00 5.42406868e+00 2.20819834e-01 5.17243468e+00 5.68478019e+00 5.07774385e+00 5.76465210e+00
8.18750000e-01 5.48188830e+00 5.43225470e+00 2.21682501e-01 5.17951270e+00 5.69670803e+00 5.08572735e+00 5.77784854e+00
8.21250000e-01 5.48327233e+00 5.44068882e+00 2.21645432e-01 5.18857830e+00 5.70334847e+00 5.08997674e+00 5.79009003e+00
8.23750000e-01 5.48543576e+00 5.44889082e+00 2.21341163e-01 5.19595939e+00 5.70937267e+00 5.09882484e+00 5.78955489e+00
8.26250000e-01 5.49973150e+00 5.45783447e+00 2.21489320e-01 5.20192066e+00 5.71176037e+00 5.10818392e+00 5.79814844e+00
8.28750000e-01 5.50778139e+00 5.46666733e+00 2.20632776e-01 5.21290360e+00 5.71911718e+00 5.12203287e+00 5.80413657e+00
8.31250000e-01 5.51476578e+00 5.47506560e+00 2.20288963e-01 5.22092743e+00 5.72631687e+00 5.13224678e+00 5.82069367e+00
8.33750000e-01 5.52167632e+00 5.48304006e+00 2.19968537e-01 5.22991084e+00 5.73620793e+00 5.13647417e+00 5.82690448e+00
8.36250000e-01 5.53103144e+00 5.49235787e+00 2.19570583e-01 5.24424404e+00 5.74247250e+00 5.14570894e+00 5.83581250e+00
8.38750000e-01 5.52764764e+00 5.50183175e+00 2.19917737e-01 5.25181005e+00 5.75172116e+00 5.15903126e+00 5.84832409e+00
8.41250000e-01 5.54441051e+00 5.51126674e+00 2.20119674e-01 5.26371221e+00 5.76602108e+00 5.17148868e+00 5.85287091e+00
8.43750000e-01 5.54399842e+00 5.52002793e+00 2.20573655e-01 5.27100031e+00 5.77921201e+00 5.18060386e+00 5.86860445e+00
8.46250000e-01 5.55343033e+00 5.52949083e+00 2.20982325e-01 5.27669615e+00 5.78749957e+00 5.18736531e+00 5.87510669e+00
8.48750000e-01 5.56306386e+00 5.53857513e+00 2.20112518e-01 5.29001143e+00 5.79260557e+00 5.20104208e+00 5.88407867e+00
8.51250000e-01 5.55338795e+00 5.54850092e+00 2.19334686e-01 5.30305981e+00 5.80298916e+00 5.21577285e+00 5.89152758e+00
8.53750000e-01 5.53637954e+00 5.55850975e+00 2.18889320e-01 5.30869347e+00 5.81080482e+00 5.22498846e+00 5.89910170e+00
8.56250000e-01 5.53391048e+00 5.56833086e+00 2.18978529e-01 5.32115235e+00 5.81681242e+00 5.23324947e+00 5.91097473e+00
8.58750000e-01 5.53559203e+00 5.57748683e+00 2.18412564e-01 5.32972346e+00 5.83056090e+00 5.24413783e+00 5.92237553e+00
8.61250000e-01 5.55803474e+00 5.58706052e+00 2.18494903e-01 5.33931290e+00 5.84125005e+00 5.25335344e+00 5.93519125e+00
8.63750000e-01 5.59266495e+00 5.59575167e+00 2.18512041e-01 5.34678427e+00 5.84897076e+00 5.25710976e+00 5.94018421e+00
8.66250000e-01 5.61650008e+00 5.60433003e+00 2.18006606e-01 5.35484813e+00 5.85804192e+00 5.26766689e+00 5.94790161e+00
8.68750000e-01 5.67688111e+00 5.61248272e+00 2.17793837e-01 5.36518868e+00 5.86382202e+00 5.27571198e+00 5.95347546e+00
8.71250000e-01 5.71259424e+00 5.61996183e+00 2.16607589e-01 5.37154448e+00 5.87373702e+00 5.28443514e+00 5.95733170e+00
8.73750000e-01 5.72655209e+00 5.62802673e+00 2.15356019e-01 5.38083086e+00 5.87556823e+00 5.29640327e+00 5.96320076e+00
8.76250000e-01 5.71371016e+00 5.63650322e+00 2.15443091e-01 5.38802750e+00 5.89040673e+00 5.30196234e+00 5.97160903e+00
8.78750000e-01 5.71010574e+00 5.64381969e+00 2.15708906e-01 5.39958868e+00 5.89735127e+00 5.30671870e+00 5.97707267e+00
8.81250000e-01 5.71525627e+00 5.65148607e+00 2.16579706e-01 5.40449243e+00 5.90721953e+00 5.31499761e+00 5.98747564e+00
8.83750000e-01 5.73899021e+00 5.65970984e+00 2.17552127e-01 5.41183749e+00 5.91317594e+00 5.31968766e+00 6.00037130e+00
8.86250000e-01 5.74677618e+00 5.66778513e+00 2.18299411e-01 5.41716042e+00 5.92150450e+00 5.32640787e+00 6.01432876e+00
8.88750000e-01 5.75031427e+00 5.67611125e+00 2.18609305e-01 5.43229907e+00 5.93124384e+00 5.33186783e+00 6.02014812e+00
8.91250000e-01 5.75560521e+00 5.68507633e+00 2.17503226e-01 5.44167590e+00 5.93756817e+00 5.34018413e+00 6.02543295e+00
8.93750000e-01 5.77241907e+00 5.69365007e+00 2.17301371e-01 5.44893823e+00 5.94585415e+00 5.34836069e+00 6.03339767e+00
8.96250000e-01 5.80419647e+00 5.70184686e+00 2.17502951e-01 5.45315608e+00 5.95011705e+00 5.36211646e+00 6.04497143e+00
8.98750000e-01 5.81485590e+00 5.71116972e+00 2.18019801e-01 5.45768807e+00 5.95898193e+00 5.37751133e+00 6.05420445e+00
9.01250000e-01 5.86982854e+00 5.72110116e+00 2.18408258e-01 5.46973636e+00 5.97108381e+00 5.38505540e+00 6.05752170e+00
9.03750000e-01 5.85586831e+00 5.73065463e+00 2.19608054e-01 5.47844347e+00 5.98067383e+00 5.38976989e+00 6.07119323e+00
9.06250000e-01 5.83656048e+00 5.74116667e+00 2.20739425e-01 5.49161448e+00 5.99509217e+00 5.39431761e+00 6.08978627e+00
9.08750000e-01 5.82999633e+00 5.75388642e+00 2.22281840e-01 5.50271597e+00 6.01484295e+00 5.40742406e+00 6.10284939e+00
9.11250000e-01 5.82100158e+00 5.76598412e+00 2.22608998e-01 5.51138649e+00 6.02865573e+00 5.41234672e+00 6.10880644e+00
9.13750000e-01 5.83323041e+00 5.78083794e+00 2.23295766e-01 5.52581964e+00 6.04129105e+00 5.42714902e+00 6.13148721e+00
9.16250000e-01 5.83077455e+00 5.79469569e+00 2.23286550e-01 5.53705508e+00 6.05005914e+00 5.43615393e+00 6.13893653e+00
9.18750000e-01 5.85201469e+00 5.80661076e+00 2.23365660e-01 5.54976299e+00 6.05937374e+00 5.44881604e+00 6.15361579e+00
9.21250000e-01 5.86178707e+00 5.81869006e+00 2.23380461e-01 5.56395904e+00 6.07176930e+00 5.46372684e+00 6.16718202e+00
9.23750000e-01 5.86116761e+00 5.83238029e+00 2.22510734e-01 5.57964198e+00 6.08506749e+00 5.48322692e+00 6.18483821e+00
9.26250000e-01 5.87844324e+00 5.84730944e+00 2.22629180e-01 5.59714360e+00 6.09786007e+00 5.49791530e+00 6.19710067e+00
9.28750000e-01 5.90748267e+00 5.86154774e+00 2.23246320e-01 5.61318433e+00 6.11272250e+00 5.51502579e+00 6.20890503e+00
9.31250000e-01 5.90079545e+00 5.87656711e+00 2.23345459e-01 5.62713970e+00 6.12244037e+00 5.52882942e+00 6.23298323e+00
9.33750000e-01 5.97382538e+00 5.89243087e+00 2.23995471e-01 5.63929520e+00 6.14181941e+00 5.55374689e+00 6.25152716e+00
9.36250000e-01 6.00388645e+00 5.90823414e+00 2.24964986e-01 5.65195884e+00 6.16231260e+00 5.56129705e+00 6.26490009e+00
9.38750000e-01 5.99604618e+00 5.92439739e+00 2.24922000e-01 5.67297086e+00 6.18169867e+00 5.57378558e+00 6.27834568e+00
9.41250000e-01 5.98851140e+00 5.93832785e+00 2.24449367e-01 5.68522973e+00 6.19178787e+00 5.58510910e+00 6.29547748e+00
9.43750000e-01 6.00446462e+00 5.95221871e+00 2.23689488e-01 5.69974512e+00 6.20247736e+00 5.60474813e+00 6.30586067e+00
9.46250000e-01 6.04939342e+00 5.96614784e+00 2.23379952e-01 5.71190035e+00 6.21392104e+00 5.62023792e+00 6.31853159e+00
9.48750000e-01 6.03631333e+00 5.97679077e+00 2.21903045e-01 5.73350868e+00 6.22583104e+00 5.63054590e+00 6.32397934e+00
9.51250000e-01 6.03990722e+00 5.98756848e+00 2.20962513e-01 5.74339871e+00 6.23633720e+00 5.64187500e+00 6.34158603e+00
9.53750000e-01 6.03594050e+00 5.99805033e+00 2.21100547e-01 5.75475351e+00 6.24742152e+00 5.64603495e+00 6.34616340e+00
9.56250000e-01 6.03989753e+00 6.00732005e+00 2.21186650e-01 5.76524232e+00 6.25781685e+00 5.65922229e+00 6.36543774e+00
9.58750000e-01 6.06694626e+00 6.01510927e+00 2.22136013e-01 5.76920209e+00 6.26105868e+00 5.67142029e+00 6.37392182e+00
9.61250000e-01 6.07747779e+00 6.02422963e+00 2.20067204e-01 5.77853619e+00 6.26973465e+00 5.68043184e+00 6.38206923e+00
9.63750000e-01 6.07916888e+00 6.02984388e+00 2.18878918e-01 5.78478562e+00 6.27052832e+00 5.68681194e+00 6.37626414e+00
9.66250000e-01 6.05391215e+00 6.03387305e+00 2.19517310e-01 5.79092615e+00 6.27806836e+00 5.68278960e+00 6.38102128e+00
9.68750000e-01 6.06730903e+00 6.03756112e+00 2.19399248e-01 5.80336618e+00 6.28619520e+00 5.68764330e+00 6.38272506e+00
9.71250000e-01 6.11968419e+00 6.04431847e+00 2.20201854e-01 5.81025604e+00 6.29527010e+00 5.69424857e+00 6.38863324e+00
9.73750000e-01 6.09860416e+00 6.04997780e+00 2.19885776e-01 5.81695597e+00 6.30216873e+00 5.69129849e+00 6.39610903e+00
9.76250000e-01 6.05954079e+00 6.05395029e+00 2.19567077e-01 5.81738413e+00 6.30656741e+00 5.69881478e+00 6.39428463e+00
9.78750000e-01 6.02320016e+00 6.05730159e+00 2.19643641e-01 5.81646416e+00 6.30713635e+00 5.69708053e+00 6.40020664e+00
9.81250000e-01 6.00852072e+00 6.05990753e+00 2.18954392e-01 5.82256057e+00 6.31091496e+00 5.70412269e+00 6.39915746e+00
9.83750000e-01 6.02142834e+00 6.06400754e+00 2.18265802e-01 5.82159965e+00 6.31162236e+00 5.71670235e+00 6.40362503e+00
9.86250000e-01 6.03933670e+00 6.07004497e+00 2.17230638e-01 5.82819970e+00 6.31283243e+00 5.72927669e+00 6.40388721e+00
9.88750000e-01 6.02217533e+00 6.07722273e+00 2.19864036e-01 5.83615943e+00 6.32581295e+00 5.73968957e+00 6.41858383e+00
9.91250000e-01 6.07889423e+00 6.08612040e+00 2.22143939e-01 5.83826918e+00 6.33710529e+00 5.73618268e+00 6.42823851e+00
9.93750000e-01 6.08866614e+00 6.09468627e+00 2.25159242e-01 5.84475386e+00 6.34761300e+00 5.74102138e+00 6.44201500e+00
9.96250000e-01 6.18585341e+00 6.10482416e+00 2.30345635e-01 5.84782381e+00 6.36162872e+00 5.74132156e+00 6.46069784e+00
9.98750000e-01 6.15080826e+00 6.11679644e+00 2.32047439e-01 5.85695467e+00 6.37051040e+00 5.75465428e+00 6.48399945e+00
1.00125000e+00 6.16986948e+00 6.13143794e+00 2.34607285e-01 5.86708076e+00 6.38615233e+00 5.76424756e+00 6.48939988e+00
1.00375000e+00 6.23583322e+00 6.14822357e+00 2.36068922e-01 5.88548915e+00 6.40577176e+00 5.76737852e+00 6.51932963e+00
1.00625000e+00 6.29578047e+00 6.16578670e+00 2.38323243e-01 5.90915398e+00 6.42032188e+00 5.77821500e+00 6.53321825e+00
1.00875000e+00 6.31997763e+00 6.18736449e+00 2.41619480e-01 5.92184418e+00 6.43544965e+00 5.79082613e+00 6.57125649e+00
1.01125000e+00 6.33247978e+00 6.20932112e+00 2.44781324e-01 5.93200709e+00 6.46840764e+00 5.81403540e+00 6.59535471e+00
1.01375000e+00 6.33712148e+00 6.23718091e+00 2.48046224e-01 5.95932993e+00 6.49210903e+00 5.82708467e+00 6.63860482e+00
1.01625000e+00 6.34301219e+00 6.26585614e+00 2.49373552e-01 5.98913602e+00 6.52820943e+00 5.85541424e+00 6.64933317e+00
1.01875000e+00 6.38434835e+00 6.29705711e+00 2.49586859e-01 6.01824237e+00 6.56667187e+00 5.90444225e+00 6.68450033e+00
1.02125000e+00 6.43326588e+00 6.32557087e+00 2.50910654e-01 6.05490281e+00 6.58992508e+00 5.91998229e+00 6.72895335e+00
1.02375000e+00 6.46120529e+00 6.35651918e+00 2.50389366e-01 6.08992844e+00 6.62674888e+00 5.94294991e+00 6.76820040e+00
1.02625000e+00 6.52169643e+00 6.38797896e+00 2.48288613e-01 6.12325795e+00 6.64526391e+00 5.97793273e+00 6.79870770e+00
1.02875000e+00 6.57743529e+00 6.41971656e+00 2.47739821e-01 6.16602336e+00 6.66691145e+00 6.01224431e+00 6.83098996e+00
1.03125000e+00 6.62774912e+00 6.45302676e+00 2.47137353e-01 6.19162844e+00 6.70364629e+00 6.05317503e+00 6.85803802e+00
1.03375000e+00 6.56882041e+00 6.48964210e+00 2.46792784e-01 6.23148059e+00 6.75015855e+00 6.08564783e+00 6.89914019e+00
1.03625000e+00 6.51371318e+00 6.52499310e+00 2.47545234e-01 6.26004763e+00 6.78471813e+00 6.12022136e+00 6.92526273e+00
1.03875000e+00 6.60986550e+00 6.55806271e+00 2.48078204e-01 6.29372294e+00 6.82205803e+00 6.17086499e+00 6.95410466e+00
1.04125000e+00 6.62756694e+00 6.58955871e+00 2.51093540e-01 6.31983663e+00 6.85476671e+00 6.19855685e+00 6.99400229e+00
1.04375000e+00 6.64002557e+00 6.62260860e+00 2.53555743e-01 6.35015600e+00 6.89924799e+00 6.22132196e+00 7.02537727e+00
1.04625000e+00 6.66008655e+00 6.65792130e+00 2.59720128e-01 6.37894405e+00 6.93159380e+00 6.23455980e+00 7.07013225e+00
1.04875000e+00 6.78111817e+00 6.69585288e+00 2.62414480e-01 6.41626565e+00 6.96070290e+00 6.26565223e+00 7.13147717e+00
1.05125000e+00 6.90589902e+00 6.73585871e+00 2.69003557e-01 6.45353086e+00 7.00917083e+00 6.30439520e+00 7.15960645e+00
1.05375000e+00 6.96737399e+00 6.78009363e+00 2.73284245e-01 6.49234331e+00 7.04880961e+00 6.34140594e+00 7.20897648e+00
1.05625000e+00 6.91583575e+00 6.82521442e+00 2.73683858e-01 6.54088025e+00 7.10902209e+00 6.38657825e+00 7.26744611e+00
1.05875000e+00 6.86657051e+00 6.87437235e+00 2.75089375e-01 6.58775778e+00 7.15188562e+00 6.44315964e+00 7.32856532e+00
1.06125000e+00 6.86035179e+00 6.92615191e+00 2.79993988e-01 6.63762398e+00 7.21328459e+00 6.48184309e+00 7.38142342e+00
1.06375000e+00 6.89488157e+00 6.98092061e+00 2.84537284e-01 6.68524599e+00 7.26591933e+00 6.52842886e+00 7.46746860e+00
1.06625000e+00 6.92907202e+00 7.03427541e+00 2.89545095e-01 6.73109038e+00 7.32793571e+00 6.57734036e+00 7.51697642e+00
1.06875000e+00 7.01276331e+00 7.09290288e+00 2.97880285e-01 6.77810512e+00 7.38840644e+00 6.62477334e+00 7.59253586e+00
1.07125000e+00 7.04652115e+00 7.15390011e+00 3.05295842e-01 6.84544015e+00 7.45116511e+00 6.66138365e+00 7.64906499e+00
1.07375000e+00 7.01408311e+00 7.21410625e+00 3.13330091e-01 6.89461657e+00 7.52238951e+00 6.70942716e+00 7.71938692e+00
1.07625000e+00 7.05103044e+00 7.27562811e+00 3.22623629e-01 6.95560778e+00 7.59412006e+00 6.75291795e+00 7.83476865e+00
1.07875000e+00 7.21737427e+00 7.34216482e+00 3.35297745e-01 7.00164024e+00 7.66227480e+00 6.81310920e+00 7.94221118e+00
1.08125000e+00 7.30063721e+00 7.40356199e+00 3.47106207e-01 7.04649355e+00 7.74607917e+00 6.85104126e+00 7.97911475e+00
1.08375000e+00 7.46107697e+00 7.46035846e+00 3.53099915e-01 7.10698543e+00 7.82146178e+00 6.90749015e+00 8.04459326e+00
1.08625000e+00 7.56941541e+00 7.51025330e+00 3.59290436e-01 7.14557433e+00 7.85741795e+00 6.94292330e+00 8.14122241e+00
1.08875000e+00 7.71319562e+00 7.55837840e+00 3.70615952e-01 7.16717244e+00 7.92608371e+00 6.95764155e+00 8.20172302e+00
1.09125000e+00 7.80009539e+00 7.60247018e+00 3.85163629e-01 7.21252282e+00 7.99454873e+00 6.97353072e+00 8.24719693e+00
1.09375000e+00 7.99862900e+00 7.64371374e+00 3.96428076e-01 7.24201841e+00 8.03605078e+00 6.99197067e+00 8.31579461e+00
1.09625000e+00 8.21501802e+00 7.67769148e+00 4.02824228e-01 7.26487624e+00 8.06795075e+00 7.02573297e+00 8.36369925e+00
1.09875000e+00 8.47843056e+00 7.71089999e+00 4.08037357e-01 7.30069115e+00 8.10975706e+00 7.06718825e+00 8.39645429e+00
1.10125000e+00 8.67819693e+00 7.74175524e+00 4.13399567e-01 7.30526013e+00 8.18081861e+00 7.10432069e+00 8.44668273e+00
1.10375000e+00 8.85385980e+00 7.77594142e+00 4.21925619e-01 7.35156660e+00 8.21651946e+00 7.12272683e+00 8.50512040e+00
1.10625000e+00 8.86301879e+00 7.80153487e+00 4.30933917e-01 7.36637588e+00 8.24660512e+00 7.11778776e+00 8.57364628e+00
1.10875000e+00 8.76238269e+00 7.82223658e+00 4.37429199e-01 7.37988072e+00 8.23630354e+00 7.14608055e+00 8.59895281e+00
1.11125000e+00 8.72057069e+00 7.84689922e+00 4.47197598e-01 7.39045311e+00 8.29913576e+00 7.15877479e+00 8.63182831e+00
1.11375000e+00 8.48213875e+00 7.86539998e+00 4.56292118e-01 7.41316830e+00 8.34545818e+00 7.18654510e+00 8.68336079e+00
1.11625000e+00 8.31299771e+00 7.88679183e+00 4.58001305e-01 7.43259848e+00 8.36801326e+00 7.18508281e+00 8.72057647e+00
1.11875000e+00 8.18329704e+00 7.90970528e+00 4.55506400e-01 7.44604953e+00 8.37225387e+00 7.21730752e+00 8.72262319e+00
1.12125000e+00 8.12561883e+00 7.94455623e+00 4.56026932e-01 7.49309749e+00 8.40014446e+00 7.25048902e+00 8.75213042e+00
1.12375000e+00 8.08464811e+00 7.98792109e+00 4.59916771e-01 7.53403542e+00 8.44510541e+00 7.28109092e+00 8.80520132e+00
1.12625000e+00 8.08922278e+00 8.03558358e+00 4.64886850e-01 7.58179881e+00 8.49045423e+00 7.32285569e+00 8.85592014e+00
1.12875000e+00 8.14160455e+00 8.08671934e+00 4.69687652e-01 7.62265538e+00 8.55473490e+00 7.35853933e+00 8.89204027e+00
1.13125000e+00 8.19757051e+00 8.14367174e+00 4.76653275e-01 7.68060749e+00 8.61227098e+00 7.41245841e+00 8.99749887e+00
1.13375000e+00 8.32045885e+00 8.21252259e+00 4.83603313e-01 7.72033572e+00 8.70553359e+00 7.46312005e+00 9.08348489e+00
1.13625000e+00 8.66924862e+00 8.29625599e+00 4.97371228e-01 7.77657949e+00 8.79726101e+00 7.52467602e+00 9.15740298e+00
1.13875000e+00 8.84012517e+00 8.39246575e+00 5.15567337e-01 7.86543609e+00 8.92321517e+00 7.60348490e+00 9.28487916e+00
1.14125000e+00 8.96422819e+00 8.50523363e+00 5.32657990e-01 7.97221527e+00 9.03908037e+00 7.68250130e+00 9.40299865e+00
1.14375000e+00 9.19587102e+00 8.62759388e+00 5.50058486e-01 8.07989985e+00 9.16357862e+00 7.75636121e+00 9.54446966e+00
1.14625000e+00 9.43457410e+00 8.76015272e+00 5.76372278e-01 8.21131952e+00 9.27277931e+00 7.84199259e+00 9.69665084e+00
1.14875000e+00 9.77114937e+00 8.89830114e+00 6.08710352e-01 8.33309801e+00 9.41554283e+00 7.94176694e+00 9.91347265e+00
1.15125000e+00 1.00238343e+01 9.04455625e+00 6.38219957e-01 8.45825386e+00 9.58979633e+00 8.09553037e+00 1.01554038e+01
1.15375000e+00 1.04627716e+01 9.20294377e+00 6.68765369e-01 8.59911899e+00 9.80447880e+00 8.23773766e+00 1.04356294e+01
1.15625000e+00 1.08958784e+01 9.37966767e+00 7.03330293e-01 8.73504672e+00 1.00033263e+01 8.35746526e+00 1.07113931e+01
1.15875000e+00 1.12930797e+01 9.57531762e+00 7.42053167e-01 8.90151449e+00 1.02688453e+01 8.53681981e+00 1.09686491e+01
1.16125000e+00 1.16884909e+01 9.78442427e+00 7.86096671e-01 9.05782836e+00 1.05629790e+01 8.70279624e+00 1.12436687e+01
1.16375000e+00 1.21995270e+01 1.00155777e+01 8.35049849e-01 9.23614805e+00 1.08509781e+01 8.87824889e+00 1.15606179e+01
1.16625000e+00 1.25949441e+01 1.02685030e+01 8.82220575e-01 9.44737381e+00 1.11463496e+01 9.04994243e+00 1.18926087e+01
1.16875000e+00 1.29967938e+01 1.05447184e+01 9.34308907e-01 9.61517391e+00 1.14789957e+01 9.25612968e+00 1.22865194e+01
1.17125000e+00 1.33832703e+01 1.08395580e+01 9.83025255e-01 9.88569330e+00 1.18289952e+01 9.42334457e+00 1.26415558e+01
1.17375000e+00 1.36051340e+01 1.11528224e+01 1.03243591e+00 1.01231379e+01 1.22171244e+01 9.67449657e+00 1.30340843e+01
1.17625000e+00 1.38327655e+01 1.14827088e+01 1.07916876e+00 1.03775831e+01 1.26804312e+01 9.90947135e+00 1.34585598e+01
1.17875000e+00 1.40701267e+01 1.18264753e+01 1.11884107e+00 1.06658939e+01 1.30595434e+01 1.01304863e+01 1.37775228e+01
1.18125000e+00 1.42925608e+01 1.21806011e+01 1.14371893e+00 1.09880893e+01 1.34479017e+01 1.04129281e+01 1.41069449e+01
1.18375000e+00 1.44049604e+01 1.25447581e+01 1.15294907e+00 1.13451418e+01 1.37702178e+01 1.06810811e+01 1.44289187e+01
1.18625000e+00 1.45938839e+01 1.29144271e+01 1.14830442e+00 1.16714477e+01 1.41223334e+01 1.10178187e+01 1.46992383e+01
1.18875000e+00 1.49116328e+01 1.32838438e+01 1.12839726e+00 1.20862328e+01 1.44269187e+01 1.13879334e+01 1.50081812e+01
1.19125000e+00 1.51552730e+01 1.36458604e+01 1.09585960e+00 1.24402714e+01 1.47604403e+01 1.16966155e+01 1.52757803e+01
1.19375000e+00 1.53639749e+01 1.39944421e+01 1.05946945e+00 1.28830925e+01 1.50527057e+01 1.20528588e+01 1.55350421e+01
1.19625000e+00 1.57371158e+01 1.43362312e+01 1.01982589e+00 1.33033662e+01 1.53174876e+01 1.24069928e+01 1.58531146e+01
1.19875000e+00 1.61503667e+01 1.46627310e+01 9.81909047e-01 1.37405810e+01 1.55998477e+01 1.28157766e+01 1.61488562e+01
1.20125000e+00 1.65383347e+01 1.49765126e+01 9.46566729e-01 1.41340774e+01 1.58836825e+01 1.32597116e+01 1.64767601e+01
1.20375000e+00 1.68616442e+01 1.52771262e+01 9.18198175e-01 1.44635565e+01 1.61639199e+01 1.37331352e+01 1.67652593e+01
1.20625000e+00 1.71350405e+01 1.55684537e+01 8.97431608e-01 1.47438391e+01 1.64436688e+01 1.40977985e+01 1.70242619e+01
1.20875000e+00 1.72963503e+01 1.58496272e+01 8.87062503e-01 1.50079214e+01 1.67180602e+01 1.43822224e+01 1.72947494e+01
1.21125000e+00 1.74314217e+01 1.61173079e+01 8.80179053e-01 1.52909342e+01 1.69775367e+01 1.46931923e+01 1.75697649e+01
1.21375000e+00 1.76392242e+01 1.63808178e+01 8.75689452e-01 1.55360291e+01 1.72525700e+01 1.49716763e+01 1.78557253e+01
1.21625000e+00 1.79641430e+01 1.66379554e+01 8.77725095e-01 1.57996065e+01 1.74951000e+01 1.52735191e+01 1.80818340e+01
1.21875000e+00 1.81205600e+01 1.68936182e+01 8.76972542e-01 1.60415822e+01 1.77501160e+01 1.55213519e+01 1.83682014e+01
1.22125000e+00 1.82452326e+01 1.71450629e+01 8.78170333e-01 1.62799039e+01 1.80014662e+01 1.57832690e+01 1.86530931e+01
1.22375000e+00 1.83394284e+01 1.73887826e+01 8.85496584e-01 1.65394963e+01 1.82324242e+01 1.59847477e+01 1.89140569e+01
1.22625000e+00 1.85422940e+01 1.76315473e+01 8.95513835e-01 1.67671563e+01 1.84974358e+01 1.62071782e+01 1.92233393e+01
1.22875000e+00 1.89171894e+01 1.78730998e+01 9.04858426e-01 1.69942539e+01 1.87908522e+01 1.64535549e+01 1.94793442e+01
1.23125000e+00 1.93446736e+01 1.81106867e+01 9.18454485e-01 1.72281055e+01 1.90156582e+01 1.66936465e+01 1.97152069e+01
1.23375000e+00 1.97825453e+01 1.83492246e+01 9.34294392e-01 1.74534247e+01 1.92998110e+01 1.69579056e+01 1.99521926e+01
1.23625000e+00 2.02105953e+01 1.85882888e+01 9.51805188e-01 1.76459603e+01 1.95511942e+01 1.71542946e+01 2.02110654e+01
1.23875000e+00 2.05458063e+01 1.88262594e+01 9.66400770e-01 1.78814638e+01 1.97990763e+01 1.73764560e+01 2.05126496e+01
1.24125000e+00 2.08423576e+01 1.90653115e+01 9.79972739e-01 1.80887811e+01 2.00267496e+01 1.75832316e+01 2.07338808e+01
1.24375000e+00 2.12335218e+01 1.93017046e+01 9.98056655e-01 1.83235606e+01 2.02710010e+01 1.77785705e+01 2.09527221e+01
1.24625000e+00 2.16848849e+01 1.95337157e+01 1.01618733e+00 1.85352269e+01 2.05426529e+01 1.79724925e+01 2.12188212e+01
1.24875000e+00 2.18157500e+01 1.97662943e+01 1.03965489e+00 1.87447422e+01 2.08151150e+01 1.82217481e+01 2.14869684e+01
1.25125000e+00 2.18680294e+01 1.99983492e+01 1.06360486e+00 1.89648322e+01 2.10525349e+01 1.84256352e+01 2.18184879e+01
1.25375000e+00 2.19539658e+01 2.02256649e+01 1.07775162e+00 1.91470896e+01 2.12771417e+01 1.86294893e+01 2.20488040e+01
1.25625000e+00 2.21530245e+01 2.04536240e+01 1.08906774e+00 1.93747780e+01 2.15232066e+01 1.88560261e+01 2.22500854e+01
1.25875000e+00 2.24053635e+01 2.06818472e+01 1.10209254e+00 1.95917732e+01 2.17960098e+01 1.90651767e+01 2.25479470e+01
1.26125000e+00 2.26259447e+01 2.09060261e+01 1.11603500e+00 1.98005257e+01 2.20364296e+01 1.92898189e+01 2.28308332e+01
1.26375000e+00 2.28419610e+01 2.11281604e+01 1.12779899e+00 2.00171583e+01 2.22534004e+01 1.94952361e+01 2.30406942e+01
1.26625000e+00 2.32499920e+01 2.13468296e+01 1.13196559e+00 2.02478717e+01 2.24988794e+01 1.96880685e+01 2.33505480e+01
1.26875000e+00 2.39088418e+01 2.15662432e+01 1.13918902e+00 2.04603650e+01 2.27365749e+01 1.98778122e+01 2.35348026e+01
1.27125000e+00 2.41592320e+01 2.17884508e+01 1.14801243e+00 2.06554151e+01 2.29615242e+01 2.00598576e+01 2.37690104e+01
1.27375000e+00 2.40594892e+01 2.20152399e+01 1.15883967e+00 2.08757447e+01 2.31900193e+01 2.02814427e+01 2.40596606e+01
1.27625000e+00 2.39887611e+01 2.22384299e+01 1.17143603e+00 2.11126110e+01 2.33742022e+01 2.05046806e+01 2.42980502e+01
1.27875000e+00 2.39137743e+01 2.24581998e+01 1.17878338e+00 2.13150209e+01 2.36390048e+01 2.07263213e+01 2.45358668e+01
1.28125000e+00 2.38891961e+01 2.26776061e+01 1.18837062e+00 2.15266263e+01 2.38450435e+01 2.09500044e+01 2.47580865e+01
1.28375000e+00 2.39095445e+01 2.28916678e+01 1.20009860e+00 2.17011061e+01 2.41105041e+01 2.11722697e+01 2.49871454e+01
1.28625000e+00 2.39157358e+01 2.30994780e+01 1.20369894e+00 2.19144099e+01 2.43301441e+01 2.13609971e+01 2.52173285e+01
1.28875000e+00 2.38428824e+01 2.33056545e+01 1.20581249e+00 2.21068426e+01 2.45494336e+01 2.15177240e+01 2.54092332e+01
1.29125000e+00 2.38777356e+01 2.35146011e+01 1.20871150e+00 2.23189795e+01 2.47891748e+01 2.17472918e+01 2.56928153e+01
1.29375000e+00 2.39811752e+01 2.37285158e+01 1.21165171e+00 2.25332271e+01 2.49869264e+01 2.19308910e+01 2.58389918e+01
1.29625000e+00 2.42446517e+01 2.39409646e+01 1.22150877e+00 2.27183124e+01 2.51407081e+01 2.21429059e+01 2.60915484e+01
1.29875000e+00 2.46438971e+01 2.41497640e+01 1.23334983e+00 2.29250941e+01 2.53626367e+01 2.22807139e+01 2.63529941e+01
1.30125000e+00 2.50624929e+01 2.43502582e+01 1.23714066e+00 2.31151008e+01 2.55996818e+01 2.24808679e+01 2.65615284e+01
1.30375000e+00 2.53353669e+01 2.45414075e+01 1.23297833e+00 2.33245239e+01 2.58174028e+01 2.26829564e+01 2.67230149e+01
1.30625000e+00 2.55084126e+01 2.47335773e+01 1.22291074e+00 2.35363923e+01 2.59485014e+01 2.28797892e+01 2.69452573e+01
1.30875000e+00 2.56538608e+01 2.49262122e+01 1.21501712e+00 2.37225498e+01 2.61604271e+01 2.30861227e+01 2.71389315e+01
1.31125000e+00 2.58173871e+01 2.51174433e+01 1.21234402e+00 2.38805015e+01 2.63705028e+01 2.32676415e+01 2.72901803e+01
1.31375000e+00 2.59384597e+01 2.53096001e+01 1.21755223e+00 2.40817220e+01 2.65805809e+01 2.34836597e+01 2.74812323e+01
1.31625000e+00 2.60206631e+01 2.54986922e+01 1.23839565e+00 2.42077152e+01 2.67912004e+01 2.36427617e+01 2.76724124e+01
1.31875000e+00 2.60877996e+01 2.56867405e+01 1.25882532e+00 2.43695439e+01 2.69999618e+01 2.37883580e+01 2.79057961e+01
1.32125000e+00 2.63111746e+01 2.58711392e+01 1.27306343e+00 2.45462115e+01 2.71853698e+01 2.39383694e+01 2.80780201e+01
1.32375000e+00 2.67769148e+01 2.60438423e+01 1.27815060e+00 2.47012993e+01 2.73479264e+01 2.40628648e+01 2.82134937e+01
1.32625000e+00 2.72858987e+01 2.62071897e+01 1.28294582e+00 2.48806994e+01 2.74821701e+01 2.42113252e+01 2.83294269e+01
1.32875000e+00 2.73370902e+01 2.63596239e+01 1.29059022e+00 2.50093004e+01 2.76211693e+01 2.43648540e+01 2.85098300e+01
1.33125000e+00 2.72333288e+01 2.65018003e+01 1.29687229e+00 2.51579070e+01 2.78520411e+01 2.44810420e+01 2.86383225e+01
1.33375000e+00 2.71753392e+01 2.66397598e+01 1.30224932e+00 2.52472979e+01 2.80336660e+01 2.46544571e+01 2.87366902e+01
1.33625000e+00 2.70269606e+01 2.67783682e+01 1.30580252e+00 2.53809958e+01 2.81566046e+01 2.47885073e+01 2.89668256e+01
1.33875000e+00 2.70060464e+01 2.69105990e+01 1.30986714e+00 2.55690171e+01 2.82709493e+01 2.48801688e+01 2.90967999e+01
1.34125000e+00 2.71180163e+01 2.70345414e+01 1.31581519e+00 2.56925123e+01 2.83869660e+01 2.50042247e+01 2.92521654e+01
1.34375000e+00 2.72969904e+01 2.71507925e+01 1.32555603e+00 2.57875344e+01 2.85435097e+01 2.50941168e+01 2.93372356e+01
1.34625000e+00 2.76780239e+01 2.72578122e+01 1.33239815e+00 2.58418487e+01 2.86921459e+01 2.51528503e+01 2.94893552e+01
1.34875000e+00 2.81822617e+01 2.73627661e+01 1.33614658e+00 2.59431745e+01 2.87672063e+01 2.52804929e+01 2.96031161e+01
1.35125000e+00 2.83131168e+01 2.74618885e+01 1.33699991e+00 2.59967588e+01 2.88665859e+01 2.53671188e+01 2.96815054e+01
1.35375000e+00 2.82558765e+01 2.75518752e+01 1.34210738e+00 2.61153933e+01 2.89761897e+01 2.54634214e+01 2.97362786e+01
1.35625000e+00 2.82079049e+01 2.76330564e+01 1.35014634e+00 2.62285160e+01 2.90054869e+01 2.54977525e+01 2.98860603e+01
1.35875000e+00 2.82885052e+01 2.77102412e+01 1.36256323e+00 2.62911946e+01 2.91694491e+01 2.55315219e+01 3.00139602e+01
1.36125000e+00 2.82913689e+01 2.77863445e+01 1.36618697e+00 2.63779226e+01 2.92446283e+01 2.55905528e+01 3.01013298e+01
1.36375000e+00 2.83237406e+01 2.78503021e+01 1.36695561e+00 2.64228576e+01 2.93318859e+01 2.56914407e+01 3.01595366e+01
1.36625000e+00 2.82847537e+01 2.79077951e+01 1.37065269e+00 2.65022272e+01 2.94219130e+01 2.57377901e+01 3.02089506e+01
1.36875000e+00 2.82522709e+01 2.79597435e+01 1.37732172e+00 2.65371876e+01 2.94228426e+01 2.57740827e+01 3.02629821e+01
1.37125000e+00 2.82205167e+01 2.80101985e+01 1.38375322e+00 2.65898794e+01 2.94796347e+01 2.58358510e+01 3.03714650e+01
1.37375000e+00 2.80999328e+01 2.80587679e+01 1.39577894e+00 2.66231545e+01 2.94627137e+01 2.58548127e+01 3.04341835e+01
1.37625000e+00 2.80149932e+01 2.81073435e+01 1.40660466e+00 2.66419979e+01 2.95386539e+01 2.58869438e+01 3.05269065e+01
1.37875000e+00 2.79780999e+01 2.81552634e+01 1.41598404e+00 2.66874091e+01 2.96571148e+01 2.59179926e+01 3.05531332e+01
1.38125000e+00 2.79376906e+01 2.82063883e+01 1.42275034e+00 2.67547756e+01 2.96950803e+01 2.59725038e+01 3.06140589e+01
1.38375000e+00 2.79155533e+01 2.82492658e+01 1.42990167e+00 2.67985385e+01 2.97516671e+01 2.59939704e+01 3.05991260e+01
1.38625000e+00 2.79177990e+01 2.82793875e+01 1.43351129e+00 2.68309786e+01 2.97679169e+01 2.60704259e+01 3.06360963e+01
1.38875000e+00 2.78741638e+01 2.83025832e+01 1.43293581e+00 2.68516830e+01 2.97779737e+01 2.60352387e+01 3.06476097e+01
1.39125000e+00 2.79443340e+01 2.83194976e+01 1.42545298e+00 2.68601361e+01 2.97280513e+01 2.60442958e+01 3.07326657e+01
1.39375000e+00 2.81795596e+01 2.83309564e+01 1.42223628e+00 2.68877283e+01 2.97527937e+01 2.60007897e+01 3.07127264e+01
1.39625000e+00 2.84012736e+01 2.83511874e+01 1.41441805e+00 2.69121498e+01 2.97462306e+01 2.59979624e+01 3.07002881e+01
1.39875000e+00 2.85245580e+01 2.83744828e+01 1.41068808e+00 2.69712359e+01 2.98023390e+01 2.60251777e+01 3.06905820e+01
1.40125000e+00 2.85320743e+01 2.83940609e+01 1.41913637e+00 2.69780751e+01 2.98399795e+01 2.60674590e+01 3.07093421e+01
1.40375000e+00 2.85425824e+01 2.84140147e+01 1.43378332e+00 2.69656674e+01 2.98377805e+01 2.60641771e+01 3.07257946e+01
1.40625000e+00 2.85796900e+01 2.84320652e+01 1.44853758e+00 2.69625419e+01 2.98729784e+01 2.60708417e+01 3.08527410e+01
1.40875000e+00 2.88024183e+01 2.84381586e+01 1.46126066e+00 2.69912046e+01 2.98249919e+01 2.60242432e+01 3.08265663e+01
1.41125000e+00 2.90941440e+01 2.84369117e+01 1.47174941e+00 2.69883367e+01 2.98494056e+01 2.60303737e+01 3.08482322e+01
1.41375000e+00 2.92761440e+01 2.84372112e+01 1.48159356e+00 2.70001430e+01 2.98250607e+01 2.60362294e+01 3.08726581e+01
1.41625000e+00 2.94194070e+01 2.84399411e+01 1.48816338e+00 2.70146359e+01 2.98823851e+01 2.60505779e+01 3.09289146e+01
1.41875000e+00 2.94749765e+01 2.84469131e+01 1.49165768e+00 2.70071999e+01 2.99080247e+01 2.60710995e+01 3.10093220e+01
1.42125000e+00 2.94713716e+01 2.84432815e+01 1.50026110e+00 2.69911398e+01 2.99664352e+01 2.60790513e+01 3.09247310e+01
1.42375000e+00 2.93813747e+01 2.84297346e+01 1.50628040e+00 2.69591424e+01 2.99926805e+01 2.61227638e+01 3.09313863e+01
1.42625000e+00 2.91738947e+01 2.84066634e+01 1.51767615e+00 2.69576730e+01 2.99695411e+01 2.60524418e+01 3.09667228e+01
1.42875000e+00 2.89564611e+01 2.83798428e+01 1.53185767e+00 2.68948860e+01 2.99522460e+01 2.60566718e+01 3.09019284e+01
1.43125000e+00 2.86470851e+01 2.83607523e+01 1.54381082e+00 2.68755268e+01 2.99114038e+01 2.60415145e+01 3.09067833e+01
1.43375000e+00 2.85851635e+01 2.83475391e+01 1.55285389e+00 2.68725619e+01 2.98775419e+01 2.60159263e+01 3.09618979e+01
1.43625000e+00 2.85995716e+01 2.83352786e+01 1.56971963e+00 2.68072769e+01 2.98908806e+01 2.59897388e+01 3.09424318e+01
1.43875000e+00 2.88422418e+01 2.83260257e+01 1.58508654e+00 2.68324284e+01 2.98659463e+01 2.59983404e+01 3.10390284e+01
1.44125000e+00 2.90946980e+01 2.83031508e+01 1.60268145e+00 2.67911228e+01 2.97827269e+01 2.59286010e+01 3.11062332e+01
1.44375000e+00 2.90578946e+01 2.82655542e+01 1.61550422e+00 2.67308793e+01 2.97532748e+01 2.58500287e+01 3.10936412e+01
1.44625000e+00 2.91625706e+01 2.82251529e+01 1.62543332e+00 2.66778393e+01 2.96995708e+01 2.57469745e+01 3.09425261e+01
1.44875000e+00 2.91212145e+01 2.81848981e+01 1.64626246e+00 2.66055109e+01 2.97243581e+01 2.56474588e+01 3.10296639e+01
1.45125000e+00 2.90707836e+01 2.81441609e+01 1.67773915e+00 2.65231602e+01 2.97260706e+01 2.56079718e+01 3.11076957e+01
1.45375000e+00 2.88918451e+01 2.80996905e+01 1.70352562e+00 2.64639059e+01 2.97348205e+01 2.55627263e+01 3.10680066e+01
1.45625000e+00 2.85805940e+01 2.80471074e+01 1.72654336e+00 2.63923485e+01 2.97311519e+01 2.55106243e+01 3.11171821e+01
1.45875000e+00 2.86636647e+01 2.79898938e+01 1.75830103e+00 2.62732411e+01 2.96824853e+01 2.53593840e+01 3.12186753e+01
1.46125000e+00 2.87265308e+01 2.79308153e+01 1.79231662e+00 2.61670109e+01 2.96585494e+01 2.52710114e+01 3.12641176e+01
1.46375000e+00 2.86736730e+01 2.78595746e+01 1.82275784e+00 2.60780988e+01 2.96361041e+01 2.51418926e+01 3.11005182e+01
1.46625000e+00 2.85890481e+01 2.77855193e+01 1.85397077e+00 2.59647533e+01 2.95833373e+01 2.50838856e+01 3.11452610e+01
1.46875000e+00 2.87600031e+01 2.77102994e+01 1.89245498e+00 2.58893866e+01 2.95142559e+01 2.48581192e+01 3.11782834e+01
1.47125000e+00 2.89312359e+01 2.76333960e+01 1.93117446e+00 2.57631734e+01 2.95186879e+01 2.47191126e+01 3.11194929e+01
1.47375000e+00 2.89524786e+01 2.75598039e+01 1.96737023e+00 2.56208907e+01 2.94594537e+01 2.45146649e+01 3.10894878e+01
1.47625000e+00 2.88138495e+01 2.74808649e+01 2.00322896e+00 2.55176167e+01 2.94297958e+01 2.43896143e+01 3.10583817e+01
1.47875000e+00 2.85136821e+01 2.74049194e+01 2.03779536e+00 2.54367383e+01 2.93307952e+01 2.42657571e+01 3.09883976e+01
1.48125000e+00 2.79873680e+01 2.73204613e+01 2.05958262e+00 2.53786162e+01 2.93379967e+01 2.42889478e+01 3.10695465e+01
1.48375000e+00 2.76344337e+01 2.72215562e+01 2.08055564e+00 2.52604894e+01 2.93311861e+01 2.42128059e+01 3.08857136e+01
1.48625000e+00 2.72715775e+01 2.71148229e+01 2.11197129e+00 2.51209618e+01 2.92399020e+01 2.40868686e+01 3.08400384e+01
1.48875000e+00 2.68645878e+01 2.70069537e+01 2.14700143e+00 2.49625115e+01 2.92283624e+01 2.39712388e+01 3.08022894e+01
1.49125000e+00 2.65294527e+01 2.68918457e+01 2.17882596e+00 2.48266641e+01 2.90798022e+01 2.38531403e+01 3.08347609e+01
1.49375000e+00 2.62140426e+01 2.67784889e+01 2.21245671e+00 2.47385593e+01 2.89554683e+01 2.36761748e+01 3.09077548e+01
1.49625000e+00 2.58706756e+01 2.66705618e+01 2.23815215e+00 2.46401306e+01 2.88297909e+01 2.35767333e+01 3.08653002e+01
1.49875000e+00 2.56537443e+01 2.65510565e+01 2.26991275e+00 2.45525206e+01 2.87693795e+01 2.34235718e+01 3.08179333e+01
1.50125000e+00 2.54835328e+01 2.64293490e+01 2.30679602e+00 2.43411230e+01 2.86986688e+01 2.32760736e+01 3.08472744e+01
1.50375000e+00 2.52987162e+01 2.63052759e+01 2.34513092e+00 2.41802953e+01 2.85515728e+01 2.30912158e+01 3.08941505e+01
1.50625000e+00 2.50561419e+01 2.61708617e+01 2.37513151e+00 2.40143207e+01 2.84537369e+01 2.29371135e+01 3.08495098e+01
1.50875000e+00 2.48614364e+01 2.60268659e+01 2.40704637e+00 2.38492104e+01 2.84114585e+01 2.27787837e+01 3.07904804e+01
1.51125000e+00 2.48111107e+01 2.58845732e+01 2.44099970e+00 2.36646754e+01 2.82716413e+01 2.26562090e+01 3.08353476e+01
1.51375000e+00 2.47626869e+01 2.57481855e+01 2.47959481e+00 2.35018895e+01 2.80723155e+01 2.24702350e+01 3.08257220e+01
1.51625000e+00 2.47137726e+01 2.56122602e+01 2.52036018e+00 2.33240062e+01 2.80225670e+01 2.23502298e+01 3.08328490e+01
1.51875000e+00 2.45787455e+01 2.54799233e+01 2.54391072e+00 2.31716087e+01 2.79717815e+01 2.23023517e+01 3.08251388e+01
1.52125000e+00 2.43645700e+01 2.53543181e+01 2.57571921e+00 2.29963289e+01 2.79511828e+01 2.21702530e+01 3.06246330e+01
1.52375000e+00 2.42629550e+01 2.52265639e+01 2.60687539e+00 2.28722887e+01 2.77848112e+01 2.20436107e+01 3.05572161e+01
1.52625000e+00 2.42415712e+01 2.51094642e+01 2.63307648e+00 2.27483957e+01 2.77473531e+01 2.19320858e+01 3.04559186e+01
1.52875000e+00 2.42110143e+01 2.49894396e+01 2.66561587e+00 2.25401178e+01 2.76540117e+01 2.17211856e+01 3.04786608e+01
1.53125000e+00 2.40085709e+01 2.48741491e+01 2.69766303e+00 2.24190156e+01 2.75731168e+01 2.14812692e+01 3.04436463e+01
1.53375000e+00 2.36391692e+01 2.47685186e+01 2.72404505e+00 2.22777547e+01 2.73949927e+01 2.14235692e+01 3.03410028e+01
1.53625000e+00 2.33126864e+01 2.46601153e+01 2.74916177e+00 2.21242015e+01 2.73425544e+01 2.12693616e+01 3.03002143e+01
1.53875000e+00 2.30825260e+01 2.45512772e+01 2.77720502e+00 2.19859955e+01 2.72831278e+01 2.11262557e+01 3.01856065e+01
1.54125000e+00 2.28356269e+01 2.44526776e+01 2.79377801e+00 2.18832668e+01 2.72143039e+01 2.10498785e+01 3.02448167e+01
1.54375000e+00 2.28560768e+01 2.43604541e+01 2.81557332e+00 2.17954077e+01 2.72884746e+01 2.08584550e+01 3.01348257e+01
1.54625000e+00 2.27111386e+01 2.42748791e+01 2.84131525e+00 2.16863053e+01 2.72715506e+01 2.07854665e+01 3.01675895e+01
1.54875000e+00 2.20343852e+01 2.41841131e+01 2.85047591e+00 2.15825301e+01 2.72200328e+01 2.06953945e+01 3.01056015e+01
1.55125000e+00 2.15081317e+01 2.41115389e+01 2.87123640e+00 2.14768339e+01 2.71855727e+01 2.06208964e+01 3.01243834e+01
1.55375000e+00 2.13815706e+01 2.40466381e+01 2.88570491e+00 2.13878485e+01 2.71089103e+01 2.05527154e+01 3.00152175e+01
1.55625000e+00 2.17383402e+01 2.39737275e+01 2.89466872e+00 2.13314311e+01 2.70911784e+01 2.03990029e+01 2.99566398e+01
1.55875000e+00 2.19283593e+01 2.38939853e+01 2.91241597e+00 2.12565116e+01 2.70584493e+01 2.02482595e+01 2.97967803e+01
1.56125000e+00 2.21815132e+01 2.38107143e+01 2.91881981e+00 2.11762393e+01 2.69578352e+01 2.01329473e+01 2.98518578e+01
1.56375000e+00 2.22689440e+01 2.37321016e+01 2.93331854e+00 2.10736889e+01 2.69692686e+01 2.00205471e+01 2.97898052e+01
1.56625000e+00 2.20352871e+01 2.36536215e+01 2.94946974e+00 2.09542346e+01 2.69255534e+01 1.99700885e+01 2.97301269e+01
1.56875000e+00 2.16581866e+01 2.35648599e+01 2.95378823e+00 2.08557589e+01 2.68447103e+01 1.98538232e+01 2.96163400e+01
1.57125000e+00 2.13052226e+01 2.34698087e+01 2.95953332e+00 2.07411532e+01 2.68221040e+01 1.97777028e+01 2.94104796e+01
1.57375000e+00 2.10760459e+01 2.33759380e+01 2.96078856e+00 2.06393758e+01 2.67442537e+01 1.97292063e+01 2.91963494e+01
1.57625000e+00 2.07601233e+01 2.32786165e+01 2.94881536e+00 2.05150041e+01 2.65981254e+01 1.96258423e+01 2.89852467e+01
1.57875000e+00 2.06010854e+01 2.31863205e+01 2.95221381e+00 2.04591755e+01 2.64611912e+01 1.95308668e+01 2.89450431e+01
1.58125000e+00 2.06420179e+01 2.30803398e+01 2.96050420e+00 2.03469467e+01 2.63382684e+01 1.94857460e+01 2.89452576e+01
1.58375000e+00 2.05979084e+01 2.29874479e+01 2.97393575e+00 2.02399955e+01 2.63672897e+01 1.93206942e+01 2.87941853e+01
1.58625000e+00 2.03447669e+01 2.29047996e+01 2.98689208e+00 2.01913888e+01 2.62335522e+01 1.92648944e+01 2.88039527e+01
1.58875000e+00 2.03038565e+01 2.28096292e+01 2.99617726e+00 2.00835390e+01 2.61294392e+01 1.91729390e+01 2.87737111e+01
1.59125000e+00 2.02935938e+01 2.27186587e+01 3.01428044e+00 1.99574597e+01 2.59834335e+01 1.90935459e+01 2.86316310e+01
1.59375000e+00 2.03172591e+01 2.26283776e+01 3.03451389e+00 1.98746903e+01 2.60109562e+01 1.89808159e+01 2.85128233e+01
1.59625000e+00 2.01367542e+01 2.25311914e+01 3.05398904e+00 1.97471184e+01 2.58507286e+01 1.88439583e+01 2.84287501e+01
1.59875000e+00 1.98942128e+01 2.24433477e+01 3.07724587e+00 1.95809199e+01 2.58919903e+01 1.87236401e+01 2.83743606e+01
1.60125000e+00 1.95708560e+01 2.23647162e+01 3.10596485e+00 1.94382102e+01 2.58830852e+01 1.85662738e+01 2.83114637e+01
1.60375000e+00 1.92079342e+01 2.22989504e+01 3.12803663e+00 1.93526598e+01 2.58579636e+01 1.84708699e+01 2.81946885e+01
1.60625000e+00 1.92012545e+01 2.22378075e+01 3.14850398e+00 1.93054985e+01 2.57836329e+01 1.83020544e+01 2.81275483e+01
1.60875000e+00 1.93401602e+01 2.21714830e+01 3.16807911e+00 1.91705363e+01 2.58240461e+01 1.82357111e+01 2.81789242e+01
1.61125000e+00 1.95114323e+01 2.21221056e+01 3.19022741e+00 1.90354054e+01 2.57573842e+01 1.82000263e+01 2.80631091e+01
1.61375000e+00 1.96476984e+01 2.20893783e+01 3.21212797e+00 1.89486987e+01 2.56902604e+01 1.81037140e+01 2.80890312e+01
1.61625000e+00 1.97541300e+01 2.20516137e+01 3.22892665e+00 1.88947022e+01 2.56511044e+01 1.80621673e+01 2.81607704e+01
1.61875000e+00 1.97036317e+01 2.20050977e+01 3.24586220e+00 1.88199173e+01 2.56940381e+01 1.79139817e+01 2.82130247e+01
1.62125000e+00 1.94608517e+01 2.19564070e+01 3.25887894e+00 1.87789190e+01 2.55446716e+01 1.78282168e+01 2.82356614e+01
1.62375000e+00 1.93071433e+01 2.19081525e+01 3.27707641e+00 1.87128153e+01 2.54271515e+01 1.76996553e+01 2.82715117e+01
1.62625000e+00 1.92165793e+01 2.18595104e+01 3.29177474e+00 1.86542144e+01 2.53543925e+01 1.76412325e+01 2.81936477e+01
1.62875000e+00 1.91844320e+01 2.18130287e+01 3.30329241e+00 1.84893063e+01 2.53043988e+01 1.75316732e+01 2.80868817e+01
1.63125000e+00 1.91993739e+01 2.17660182e+01 3.32494128e+00 1.84395644e+01 2.52229189e+01 1.74177021e+01 2.81173328e+01
1.63375000e+00 1.91860617e+01 2.17203427e+01 3.34571130e+00 1.83447655e+01 2.52369745e+01 1.73392698e+01 2.83427785e+01
1.63625000e+00 1.92108264e+01 2.16775599e+01 3.36484831e+00 1.83015489e+01 2.52228197e+01 1.72697669e+01 2.82993548e+01
1.63875000e+00 1.92717927e+01 2.16403374e+01 3.38609816e+00 1.81876908e+01 2.51571570e+01 1.72377877e+01 2.82066034e+01
1.64125000e+00 1.92324332e+01 2.16069164e+01 3.39950356e+00 1.81462785e+01 2.51528496e+01 1.71343041e+01 2.81571442e+01
1.64375000e+00 1.92623836e+01 2.15843806e+01 3.42046273e+00 1.80809624e+01 2.51394467e+01 1.70594764e+01 2.81072379e+01
1.64625000e+00 1.92298882e+01 2.15614938e+01 3.43551249e+00 1.79911763e+01 2.51523282e+01 1.70066145e+01 2.80976165e+01
1.64875000e+00 1.92198000e+01 2.15433762e+01 3.44425462e+00 1.79627607e+01 2.50674270e+01 1.68992888e+01 2.81320279e+01
1.65125000e+00 1.92451591e+01 2.15281473e+01 3.45196410e+00 1.79145436e+01 2.50713573e+01 1.68801644e+01 2.81271373e+01
1.65375000e+00 1.93590915e+01 2.15140045e+01 3.45766385e+00 1.79105400e+01 2.50091013e+01 1.68281994e+01 2.80385425e+01
1.65625000e+00 1.95113709e+01 2.15018682e+01 3.46321910e+00 1.79103077e+01 2.49924800e+01 1.67829231e+01 2.80530358e+01
1.65875000e+00 1.97020371e+01 2.14883161e+01 3.45866996e+00 1.78857423e+01 2.49059821e+01 1.67298217e+01 2.79289062e+01
1.66125000e+00 1.98493642e+01 2.14718672e+01 3.44500708e+00 1.78382238e+01 2.48723696e+01 1.67310655e+01 2.78188579e+01
1.66375000e+00 1.99500236e+01 2.14618977e+01 3.43642543e+00 1.77905997e+01 2.48730547e+01 1.66872232e+01 2.78313011e+01
1.66625000e+00 1.99629592e+01 2.14506877e+01 3.42096735e+00 1.78386811e+01 2.48976955e+01 1.66230544e+01 2.77991454e+01
1.66875000e+00 1.99744335e+01 2.14429108e+01 3.40332732e+00 1.79008908e+01 2.48975275e+01 1.65878444e+01 2.76752199e+01
1.67125000e+00 2.00399802e+01 2.14481328e+01 3.38131599e+00 1.79666838e+01 2.48922977e+01 1.66107672e+01 2.76345954e+01
1.67375000e+00 2.01255255e+01 2.14573260e+01 3.36546556e+00 1.78962796e+01 2.49039961e+01 1.65491642e+01 2.77770759e+01
1.67625000e+00 2.01782454e+01 2.14729337e+01 3.35107227e+00 1.78899217e+01 2.49339281e+01 1.65182603e+01 2.77050495e+01
1.67875000e+00 2.02839735e+01 2.14880792e+01 3.33573790e+00 1.80092384e+01 2.49093492e+01 1.65003099e+01 2.77090905e+01
1.68125000e+00 2.04877550e+01 2.14984121e+01 3.32294153e+00 1.80504835e+01 2.49712822e+01 1.64944177e+01 2.76608261e+01
1.68375000e+00 2.07720956e+01 2.15157697e+01 3.31562567e+00 1.81351345e+01 2.51002845e+01 1.64427292e+01 2.76906018e+01
1.68625000e+00 2.11469505e+01 2.15313787e+01 3.30373346e+00 1.81684684e+01 2.50458568e+01 1.65322265e+01 2.74649774e+01
1.68875000e+00 2.13538369e+01 2.15478827e+01 3.29412967e+00 1.81515317e+01 2.51349896e+01 1.65382170e+01 2.74326744e+01
1.69125000e+00 2.14841742e+01 2.15744511e+01 3.28847129e+00 1.82184729e+01 2.52361406e+01 1.65478547e+01 2.73602873e+01
1.69375000e+00 2.17262994e+01 2.16085420e+01 3.28760981e+00 1.82742906e+01 2.52071835e+01 1.66036923e+01 2.72767116e+01
1.69625000e+00 2.20541401e+01 2.16430966e+01 3.29652707e+00 1.82653851e+01 2.53172659e+01 1.66586993e+01 2.72689623e+01
1.69875000e+00 2.23812674e+01 2.16908222e+01 3.31278789e+00 1.83561577e+01 2.54211513e+01 1.66920423e+01 2.73037963e+01
1.70125000e+00 2.28342532e+01 2.17332636e+01 3.33407268e+00 1.83897278e+01 2.54562698e+01 1.66419660e+01 2.74384017e+01
1.70375000e+00 2.32475724e+01 2.17724279e+01 3.35917191e+00 1.84065608e+01 2.54892631e+01 1.66444601e+01 2.74356055e+01
1.70625000e+00 2.36369212e+01 2.18210077e+01 3.37637893e+00 1.84322641e+01 2.55046039e+01 1.65817186e+01 2.75970007e+01
1.70875000e+00 2.37175726e+01 2.18640779e+01 3.39044407e+00 1.84999331e+01 2.55956842e+01 1.66101234e+01 2.76408256e+01
1.71125000e+00 2.37156582e+01 2.19079209e+01 3.39350388e+00 1.84793754e+01 2.56866245e+01 1.66554596e+01 2.78315636e+01
1.71375000e+00 2.37238660e+01 2.19568385e+01 3.38778710e+00 1.84998947e+01 2.57146657e+01 1.67877381e+01 2.77835237e+01
1.71625000e+00 2.38785680e+01 2.19955705e+01 3.38014814e+00 1.85561598e+01 2.57637140e+01 1.68675933e+01 2.77927710e+01
1.71875000e+00 2.40761437e+01 2.20265795e+01 3.35609345e+00 1.85584839e+01 2.57661352e+01 1.69997683e+01 2.77507395e+01
1.72125000e+00 2.43111249e+01 2.20613171e+01 3.32249239e+00 1.85957833e+01 2.58088671e+01 1.70629355e+01 2.76822561e+01
1.72375000e+00 2.44811296e+01 2.20844730e+01 3.28208387e+00 1.86696927e+01 2.57677454e+01 1.71521549e+01 2.77307629e+01
1.72625000e+00 2.45313420e+01 2.21077940e+01 3.22806333e+00 1.86858354e+01 2.57315534e+01 1.72154803e+01 2.75284379e+01
1.72875000e+00 2.44820855e+01 2.21242216e+01 3.17191944e+00 1.88122019e+01 2.56772709e+01 1.72991613e+01 2.75186994e+01
1.73125000e+00 2.43597122e+01 2.21176612e+01 3.10880055e+00 1.87987073e+01 2.55299043e+01 1.73861945e+01 2.73184319e+01
1.73375000e+00 2.43475410e+01 2.21191692e+01 3.03234666e+00 1.88769949e+01 2.54827782e+01 1.74195998e+01 2.71501596e+01
1.73625000e+00 2.43060750e+01 2.21156118e+01 2.95563276e+00 1.89012867e+01 2.53698867e+01 1.74772485e+01 2.70080389e+01
1.73875000e+00 2.41559220e+01 2.20960785e+01 2.87331117e+00 1.89850767e+01 2.52516972e+01 1.75606088e+01 2.68597432e+01
1.74125000e+00 2.40162547e+01 2.20741330e+01 2.77967930e+00 1.90910830e+01 2.50387288e+01 1.76509770e+01 2.65448596e+01
1.74375000e+00 2.38872766e+01 2.20467379e+01 2.69010146e+00 1.91519599e+01 2.48445238e+01 1.76514768e+01 2.63324896e+01
1.74625000e+00 2.38025086e+01 2.20230774e+01 2.60225785e+00 1.92207716e+01 2.47301986e+01 1.76674129e+01 2.60169924e+01
1.74875000e+00 2.37766089e+01 2.19991636e+01 2.51770966e+00 1.92756946e+01 2.46453268e+01 1.77627075e+01 2.58389593e+01
1.75125000e+00 2.33840416e+01 2.19655266e+01 2.43307252e+00 1.92836334e+01 2.45395651e+01 1.78174812e+01 2.56849290e+01
1.75375000e+00 2.30888467e+01 2.19251618e+01 2.36361543e+00 1.92809993e+01 2.44226622e+01 1.78878014e+01 2.54762144e+01
1.75625000e+00 2.29148511e+01 2.18848028e+01 2.30313910e+00 1.93909722e+01 2.42384900e+01 1.77941382e+01 2.53452028e+01
1.75875000e+00 2.26489195e+01 2.18319184e+01 2.24901865e+00 1.93365745e+01 2.42006815e+01 1.78357958e+01 2.52003582e+01
1.76125000e+00 2.25952466e+01 2.17729874e+01 2.19710288e+00 1.93386806e+01 2.39917185e+01 1.78843246e+01 2.50441819e+01
1.76375000e+00 2.25840532e+01 2.17206336e+01 2.13439151e+00 1.94350167e+01 2.38743065e+01 1.79597302e+01 2.49313319e+01
1.76625000e+00 2.27433328e+01 2.16638616e+01 2.07013122e+00 1.93433480e+01 2.37072742e+01 1.80680927e+01 2.48176759e+01
1.76875000e+00 2.30197021e+01 2.16148307e+01 2.00526696e+00 1.93791411e+01 2.36163279e+01 1.81482794e+01 2.46561746e+01
1.77125000e+00 2.32271467e+01 2.15603284e+01 1.93888453e+00 1.94314015e+01 2.34766543e+01 1.82258057e+01 2.45370967e+01
1.77375000e+00 2.33022287e+01 2.15004059e+01 1.87607153e+00 1.95044165e+01 2.33845103e+01 1.83403596e+01 2.44373300e+01
1.77625000e+00 2.30971151e+01 2.14513987e+01 1.81720657e+00 1.95420320e+01 2.32736441e+01 1.83470558e+01 2.43421329e+01
1.77875000e+00 2.29378885e+01 2.14053445e+01 1.77187999e+00 1.95591645e+01 2.31437032e+01 1.84318046e+01 2.41456800e+01
1.78125000e+00 2.26855688e+01 2.13415150e+01 1.73967443e+00 1.95663683e+01 2.30390227e+01 1.83134875e+01 2.41176045e+01
1.78375000e+00 2.23328938e+01 2.12870678e+01 1.70976571e+00 1.95900387e+01 2.29283404e+01 1.82471636e+01 2.39364312e+01
1.78625000e+00 2.21252603e+01 2.12398795e+01 1.68242103e+00 1.95747839e+01 2.28904656e+01 1.82682321e+01 2.37995063e+01
1.78875000e+00 2.18695041e+01 2.11830109e+01 1.64321596e+00 1.95943216e+01 2.28077680e+01 1.83249741e+01 2.37499158e+01
1.79125000e+00 2.19290801e+01 2.11260710e+01 1.60333752e+00 1.95281419e+01 2.26657416e+01 1.83114695e+01 2.36222244e+01
1.79375000e+00 2.21161833e+01 2.10679705e+01 1.56366076e+00 1.94766618e+01 2.25333741e+01 1.83266009e+01 2.34749370e+01
1.79625000e+00 2.22010364e+01 2.09904858e+01 1.50774019e+00 1.94665879e+01 2.24367547e+01 1.83946820e+01 2.33568866e+01
1.79875000e+00 2.22532293e+01 2.09012128e+01 1.43418719e+00 1.94984723e+01 2.22422142e+01 1.83707118e+01 2.31799775e+01
1.80125000e+00 2.20783957e+01 2.07922215e+01 1.36867967e+00 1.94477937e+01 2.20854445e+01 1.84777605e+01 2.29193024e+01
1.80375000e+00 2.18425374e+01 2.06973400e+01 1.31411948e+00 1.94299882e+01 2.19272200e+01 1.85336654e+01 2.28346733e+01
1.80625000e+00 2.18801642e+01 2.06069846e+01 1.28811595e+00 1.93125264e+01 2.18353695e+01 1.85280674e+01 2.27419194e+01
1.80875000e+00 2.20279882e+01 2.05214467e+01 1.28838270e+00 1.92114894e+01 2.17873051e+01 1.84505951e+01 2.26174982e+01
1.81125000e+00 2.18003369e+01 2.04486377e+01 1.32235105e+00 1.91159060e+01 2.17778305e+01 1.84121839e+01 2.26458153e+01
1.81375000e+00 2.18334167e+01 2.03736159e+01 1.37641467e+00 1.89267294e+01 2.17678138e+01 1.81770309e+01 2.27560624e+01
1.81625000e+00 2.17431069e+01 2.03078713e+01 1.43455777e+00 1.88356474e+01 2.17434219e+01 1.79317282e+01 2.27010488e+01
1.81875000e+00 2.13592542e+01 2.02620210e+01 1.50499625e+00 1.86774123e+01 2.17321485e+01 1.78267789e+01 2.28320038e+01
1.82125000e+00 2.09171730e+01 2.02312578e+01 1.58136209e+00 1.86010129e+01 2.17485393e+01 1.76861106e+01 2.29214185e+01
1.82375000e+00 2.06035594e+01 2.02267058e+01 1.68556294e+00 1.85309459e+01 2.18727981e+01 1.75396766e+01 2.30012512e+01
1.82625000e+00 1.99681974e+01 2.02337791e+01 1.79498096e+00 1.84735836e+01 2.19614070e+01 1.74637969e+01 2.34137475e+01
1.82875000e+00 1.92897987e+01 2.02689306e+01 1.91839897e+00 1.84408931e+01 2.21568957e+01 1.74622248e+01 2.38507547e+01
1.83125000e+00 1.89219374e+01 2.03461196e+01 2.09990926e+00 1.83515967e+01 2.23510491e+01 1.74434304e+01 2.44317422e+01
1.83375000e+00 1.87331727e+01 2.04531922e+01 2.29601445e+00 1.82947619e+01 2.28351243e+01 1.74152957e+01 2.51704231e+01
1.83625000e+00 1.86439266e+01 2.05983929e+01 2.53202033e+00 1.82162793e+01 2.34333720e+01 1.73267019e+01 2.56319823e+01
1.83875000e+00 1.86552768e+01 2.07803823e+01 2.78068314e+00 1.82075099e+01 2.39789092e+01 1.73102202e+01 2.62333477e+01
1.84125000e+00 1.87707045e+01 2.10148697e+01 3.00572927e+00 1.81706176e+01 2.45495775e+01 1.72077508e+01 2.68401765e+01
1.84375000e+00 1.88411568e+01 2.12973087e+01 3.25448783e+00 1.81980971e+01 2.51863186e+01 1.72190673e+01 2.71417051e+01
1.84625000e+00 1.86941195e+01 2.16115909e+01 3.57138897e+00 1.81885734e+01 2.56704013e+01 1.72021790e+01 2.76076684e+01
1.84875000e+00 1.86837286e+01 2.20129597e+01 4.08042495e+00 1.82597017e+01 2.62722679e+01 1.72366276e+01 2.79944081e+01
1.85125000e+00 1.91624016e+01 2.25387775e+01 4.80192618e+00 1.83310833e+01 2.65845180e+01 1.72144814e+01 2.95397353e+01
1.85375000e+00 1.99671468e+01 2.32610259e+01 5.87711929e+00 1.83900155e+01 2.69724133e+01 1.73546340e+01 3.35018330e+01
1.85625000e+00 2.06588481e+01 2.42253632e+01 7.29739796e+00 1.84770500e+01 2.78127171e+01 1.73752054e+01 3.83502274e+01
1.85875000e+00 2.18834162e+01 2.55492140e+01 9.00657322e+00 1.87335855e+01 3.02614201e+01 1.74405908e+01 4.50027619e+01
1.86125000e+00 2.28513851e+01 2.73498203e+01 1.10215910e+01 1.89542153e+01 3.53108470e+01 1.75121196e+01 5.52412810e+01
1.86375000e+00 2.34464493e+01 2.94603534e+01 1.29910805e+01 1.93131563e+01 4.14559807e+01 1.77392771e+01 6.22709645e+01
1.86625000e+00 2.46954988e+01 3.18796960e+01 1.47603257e+01 1.97744572e+01 5.14442201e+01 1.81098702e+01 6.39345389e+01
1.86875000e+00 2.51276910e+01 3.46707575e+01 1.63092972e+01 2.02567644e+01 6.06085094e+01 1.85393370e+01 6.54736269e+01
1.87125000e+00 2.63158386e+01 3.75788760e+01 1.72305798e+01 2.13099910e+01 6.25394265e+01 1.91693941e+01 6.63808360e+01
1.87375000e+00 3.27740871e+01 4.03794385e+01 1.75505054e+01 2.25571063e+01 6.39682946e+01 1.99192677e+01 6.66493777e+01
1.87625000e+00 3.67569374e+01 4.29339399e+01 1.75812602e+01 2.37074906e+01 6.44966331e+01 2.09384066e+01 6.72059500e+01
1.87875000e+00 4.20206344e+01 4.50147907e+01 1.76295260e+01 2.45311886e+01 6.48235418e+01 2.17452955e+01 6.72761908e+01
1.88125000e+00 5.53209159e+01 4.63664992e+01 1.79122469e+01 2.52195263e+01 6.51544110e+01 2.19362177e+01 6.75320224e+01
1.88375000e+00 6.38839230e+01 4.67129840e+01 1.87715783e+01 2.56101999e+01 6.52829635e+01 8.85465563e+00 6.79460149e+01
1.88625000e+00 6.45963341e+01 4.61325811e+01 2.01676692e+01 2.60296475e+01 6.55399044e+01 2.29868077e+00 6.83577489e+01
1.88875000e+00 6.41528021e+01 4.49717298e+01 2.25905040e+01 1.09272532e+01 6.60512018e+01 2.28095156e+00 6.86674005e+01
1.89125000e+00 6.40174026e+01 4.34050830e+01 2.49173998e+01 2.31298572e+00 6.64579440e+01 2.22672979e+00 6.94292508e+01
1.89375000e+00 6.25081073e+01 4.15163004e+01 2.72699414e+01 2.29439248e+00 6.72165530e+01 2.24181587e+00 6.98848041e+01
1.89625000e+00 6.05202959e+01 3.87806754e+01 2.89483330e+01 2.28476318e+00 6.78840736e+01 2.23391355e+00 7.06344534e+01
1.89875000e+00 4.81806624e+01 3.48864966e+01 3.01695002e+01 2.27785180e+00 6.82064463e+01 2.24268583e+00 7.09581218e+01
1.90125000e+00 2.17971947e+01 3.04779995e+01 3.02815904e+01 2.26645180e+00 6.79040683e+01 2.20353267e+00 7.10196578e+01
1.90375000e+00 3.82775227e+00 2.61086070e+01 2.93526751e+01 2.25762889e+00 6.68953538e+01 2.21501017e+00 7.04618055e+01
1.90625000e+00 2.20841907e+00 2.15832078e+01 2.73797289e+01 2.24636328e+00 6.43627578e+01 2.20297239e+00 6.90905322e+01
1.90875000e+00 2.28097628e+00 1.66311228e+01 2.40348313e+01 2.23054262e+00 5.53696153e+01 2.19197988e+00 6.70326676e+01
1.91125000e+00 2.28152903e+00 1.14217646e+01 1.91475867e+01 2.21189272e+00 2.89207918e+01 2.18112030e+00 6.28848874e+01
1.91375000e+00 2.27983858e+00 6.80808508e+00 1.28047551e+01 2.18994825e+00 5.98330089e+00 2.16232350e+00 4.19507592e+01
1.91625000e+00 2.27449165e+00 3.73162182e+00 6.27352808e+00 2.17309403e+00 2.26868099e+00 2.15062835e+00 1.28135241e+01
1.91875000e+00 2.25303975e+00 2.45573215e+00 1.79068184e+00 2.15674687e+00 2.25613848e+00 2.13571822e+00 2.27856019e+00
1.92125000e+00 2.22534745e+00 2.20638739e+00 1.42056630e-01 2.13923236e+00 2.24897902e+00 2.11573871e+00 2.26009493e+00
1.92375000e+00 2.20995471e+00 2.18730234e+00 5.32490432e-02 2.12134848e+00 2.24318576e+00 2.09657767e+00 2.25596942e+00
1.92625000e+00 2.19003614e+00 2.17148514e+00 5.77424556e-02 2.10008508e+00 2.23562979e+00 2.08013287e+00 2.25188050e+00
1.92875000e+00 2.17225594e+00 2.15337489e+00 6.12432557e-02 2.07959060e+00 2.22471435e+00 2.05742255e+00 2.24377298e+00
1.93125000e+00 2.15743263e+00 2.13295784e+00 6.44937051e-02 2.05588573e+00 2.20883299e+00 2.03375906e+00 2.23179388e+00
1.93375000e+00 2.13115011e+00 2.10853910e+00 8.02301461e-02 2.03362167e+00 2.18758137e+00 2.00994071e+00 2.21410728e+00
1.93625000e+00 2.10606528e+00 2.06585371e+00 1.62920636e-01 2.01040614e+00 2.16769753e+00 1.91923174e+00 2.19499430e+00
1.93875000e+00 2.08819963e+00 1.99158149e+00 3.03799272e-01 1.98239977e+00 2.14657752e+00 1.19431003e+00 2.17087549e+00
1.94125000e+00 2.04470306e+00 1.88585087e+00 4.37481676e-01 1.78008192e+00 2.12730154e+00 6.17719817e-01 2.15111153e+00
1.94375000e+00 2.01869922e+00 1.75102881e+00 5.58386036e-01 8.73728147e-01 2.10952002e+00 5.18017335e-01 2.13258491e+00
1.94625000e+00 1.98504811e+00 1.61455265e+00 6.43481000e-01 5.65237346e-01 2.09211360e+00 5.00097271e-01 2.11555530e+00
1.94875000e+00 1.96560807e+00 1.47191575e+00 6.88071722e-01 5.07174648e-01 2.07401969e+00 4.99781499e-01 2.09772673e+00
1.95125000e+00 1.87762267e+00 1.31580487e+00 7.10152595e-01 5.00158812e-01 2.05078561e+00 4.99538347e-01 2.07956529e+00
1.95375000e+00 1.13352698e+00 1.16887247e+00 7.03399047e-01 4.99996565e-01 2.02809930e+00 4.99585007e-01 2.06112405e+00
1.95625000e+00 6.07192471e-01 1.02785880e+00 6.67169698e-01 4.99920349e-01 1.99932545e+00 4.99488843e-01 2.03568387e+00
1.95875000e+00 5.16684459e-01 8.84012603e-01 5.92160900e-01 4.99879740e-01 1.91550162e+00 4.99420704e-01 2.00715040e+00
1.96125000e+00 4.99193737e-01 7.35859262e-01 4.65735634e-01 4.99857554e-01 1.20721140e+00 4.99471940e-01 1.92912787e+00
1.96375000e+00 5.00251265e-01 5.99466675e-01 2.73724985e-01 4.99850420e-01 6.18440346e-01 4.99488403e-01 1.24472779e+00
1.96625000e+00 4.99932424e-01 5.23312990e-01 9.00443864e-02 4.99813730e-01 5.18156426e-01 4.99453468e-01 6.26235443e-01
1.96875000e+00 4.99936260e-01 5.03426134e-01 1.52605490e-02 4.99793997e-01 5.00362246e-01 4.99445470e-01 5.18967829e-01
1.97125000e+00 5.00051307e-01 5.00263823e-01 2.12321367e-03 4.99771047e-01 5.00202524e-01 4.99495246e-01 5.00472091e-01
1.97375000e+00 5.00026147e-01 4.99997558e-01 1.95094422e-04 4.99819576e-01 5.00178133e-01 4.99696681e-01 5.00299759e-01
1.97625000e+00 5.00092200e-01 5.00011740e-01 1.59806058e-04 4.99855918e-01 5.00165504e-01 4.99749017e-01 5.00277559e-01
1.97875000e+00 4.99902172e-01 5.00002506e-01 1.59441448e-04 4.99845050e-01 5.00161171e-01 4.99736019e-01 5.00266461e-01
1.98125000e+00 5.00020502e-01 4.99997132e-01 1.49632348e-04 4.99851320e-01 5.00143846e-01 4.99742426e-01 5.00247239e-01
1.98375000e+00 5.00084132e-01 5.00004781e-01 1.54998244e-04 4.99854193e-01 5.00161456e-01 4.99744274e-01 5.00265930e-01
1.98625000e+00 4.99585012e-01 5.00009369e-01 1.56028291e-04 4.99859166e-01 5.00162468e-01 4.99757472e-01 5.00265776e-01
1.98875000e+00 5.00125395e-01 4.99989935e-01 1.53949239e-04 4.99838331e-01 5.00144174e-01 4.99739185e-01 5.00237463e-01
1.99125000e+00 5.00222296e-01 4.99999753e-01 1.52358831e-04 4.99852609e-01 5.00142837e-01 4.99742848e-01 5.00250983e-01
1.99375000e+00 4.99871712e-01 5.00007576e-01 1.54453880e-04 4.99852871e-01 5.00167486e-01 4.99753248e-01 5.00260856e-01
1.99625000e+00 4.99850658e-01 4.99993428e-01 1.55958598e-04 4.99841642e-01 5.00146278e-01 4.99743195e-01 5.00253242e-01
1.99875000e+00 4.99915206e-01 4.99996293e-01 1.51645739e-04 4.99840420e-01 5.00149288e-01 4.99753568e-01 5.00251961e-01
2.00125000e+00 5.00049613e-01 5.00007840e-01 1.54775503e-04 4.99860081e-01 5.00160964e-01 4.99756816e-01 5.00257774e-01
2.00375000e+00 4.99975513e-01 4.99999887e-01 1.49496216e-04 4.99855685e-01 5.00145340e-01 4.99770294e-01 5.00246539e-01
2.00625000e+00 5.00174090e-01 4.99991295e-01 1.53671946e-04 4.99833952e-01 5.00152327e-01 4.99748775e-01 5.00252794e-01
2.00875000e+00 5.00063474e-01 5.00000838e-01 1.52019154e-04 4.99851326e-01 5.00144850e-01 4.99757685e-01 5.00245750e-01
2.01125000e+00 4.99786904e-01 5.00009493e-01 1.62318330e-04 4.99848999e-01 5.00162644e-01 4.99740675e-01 5.00279452e-01
2.01375000e+00 4.99991846e-01 5.00000818e-01 1.54964246e-04 4.99853153e-01 5.00156313e-01 4.99742945e-01 5.00252562e-01
2.01625000e+00 5.00167128e-01 4.99998532e-01 1.56186024e-04 4.99839417e-01 5.00159745e-01 4.99756418e-01 5.00255671e-01
2.01875000e+00 5.00083823e-01 5.00008733e-01 1.50321083e-04 4.99861954e-01 5.00155528e-01 4.99755359e-01 5.00247819e-01
2.02125000e+00 4.99831559e-01 5.00001216e-01 1.57665536e-04 4.99838989e-01 5.00162324e-01 4.99742114e-01 5.00255478e-01
2.02375000e+00 5.00227050e-01 4.99986761e-01 1.47202384e-04 4.99843594e-01 5.00137551e-01 4.99748496e-01 5.00228470e-01
2.02625000e+00 5.00091480e-01 4.99989586e-01 1.55806988e-04 4.99837619e-01 5.00140778e-01 4.99738527e-01 5.00248950e-01
2.02875000e+00 4.99800670e-01 5.00004731e-01 1.49856252e-04 4.99859280e-01 5.00153490e-01 4.99767050e-01 5.00252073e-01
2.03125000e+00 4.99909490e-01 4.99999350e-01 1.58195238e-04 4.99838320e-01 5.00164663e-01 4.99745620e-01 5.00258355e-01
2.03375000e+00 4.99986341e-01 5.00003433e-01 1.48721558e-04 4.99859513e-01 5.00151714e-01 4.99746340e-01 5.00236087e-01
2.03625000e+00 5.00087358e-01 5.00013944e-01 1.58883140e-04 4.99853967e-01 5.00177999e-01 4.99756608e-01 5.00277309e-01
2.03875000e+00 5.00006521e-01 5.00002193e-01 1.48271825e-04 4.99852016e-01 5.00150051e-01 4.99752490e-01 5.00237912e-01
2.04125000e+00 5.00115168e-01 4.99994505e-01 1.59100724e-04 4.99834709e-01 5.00150356e-01 4.99733101e-01 5.00259490e-01
2.04375000e+00 4.99897101e-01 5.00001463e-01 1.51309989e-04 4.99849675e-01 5.00154193e-01 4.99761643e-01 5.00245517e-01
2.04625000e+00 4.99837744e-01 5.00002333e-01 1.55650403e-04 4.99851733e-01 5.00157427e-01 4.99762248e-01 5.00254677e-01
2.04875000e+00 4.99994873e-01 4.99997413e-01 1.56992529e-04 4.99841802e-01 5.00160266e-01 4.99731081e-01 5.00250348e-01
2.05125000e+00 5.00287812e-01 4.99997485e-01 1.62235800e-04 4.99832088e-01 5.00152350e-01 4.99738405e-01 5.00261712e-01
2.05375000e+00 5.00225316e-01 5.00004790e-01 1.56208569e-04 4.99845471e-01 5.00163104e-01 4.99745278e-01 5.00254873e-01
2.05625000e+00 4.99704137e-01 5.00005119e-01 1.55054597e-04 4.99852574e-01 5.00158538e-01 4.99760927e-01 5.00254434e-01
2.05875000e+00 4.99896878e-01 4.99985496e-01 1.55715255e-04 4.99832372e-01 5.00141550e-01 4.99725132e-01 5.00229474e-01
2.06125000e+00 5.00167265e-01 5.00000450e-01 1.53571315e-04 4.99851407e-01 5.00155798e-01 4.99744997e-01 5.00256588e-01
2.06375000e+00 4.99863425e-01 5.00010027e-01 1.61477247e-04 4.99855192e-01 5.00168170e-01 4.99752662e-01 5.00282207e-01
2.06625000e+00 4.99843753e-01 5.00001116e-01 1.61921253e-04 4.99837356e-01 5.00156309e-01 4.99741446e-01 5.00266453e-01
2.06875000e+00 5.00067193e-01 4.99996839e-01 1.61830707e-04 4.99834950e-01 5.00154788e-01 4.99739434e-01 5.00265597e-01
2.07125000e+00 4.99980590e-01 4.99997538e-01 1.59689869e-04 4.99836727e-01 5.00153018e-01 4.99743679e-01 5.00257766e-01
2.07375000e+00 4.99870090e-01 5.00000411e-01 1.62653955e-04 4.99846834e-01 5.00154029e-01 4.99741093e-01 5.00273516e-01
2.07625000e+00 5.00064989e-01 4.99996706e-01 1.63714515e-04 4.99833104e-01 5.00169677e-01 4.99731856e-01 5.00269321e-01
2.07875000e+00 5.00064066e-01 5.00007021e-01 1.68978326e-04 4.99843277e-01 5.00174500e-01 4.99732348e-01 5.00294868e-01
2.08125000e+00 5.00025953e-01 5.00004639e-01 1.64933242e-04 4.99836785e-01 5.00167944e-01 4.99731396e-01 5.00270943e-01
2.08375000e+00 4.99748889e-01 4.99996993e-01 1.68579860e-04 4.99825877e-01 5.00166761e-01 4.99733795e-01 5.00272786e-01
2.08625000e+00 4.99955291e-01 4.99996547e-01 1.64092780e-04 4.99831869e-01 5.00161247e-01 4.99718645e-01 5.00253874e-01
2.08875000e+00 5.00258561e-01 4.99999126e-01 1.66098099e-04 4.99824904e-01 5.00171681e-01 4.99723558e-01 5.00259715e-01
2.09125000e+00 4.99864842e-01 5.00011028e-01 1.69205100e-04 4.99834569e-01 5.00182267e-01 4.99727556e-01 5.00279673e-01
2.09375000e+00 5.00176834e-01 4.99988956e-01 1.67985455e-04 4.99814283e-01 5.00159709e-01 4.99714490e-01 5.00265763e-01
2.09625000e+00 5.00083326e-01 4.99995139e-01 1.73753325e-04 4.99817025e-01 5.00159989e-01 4.99704331e-01 5.00274351e-01
2.09875000e+00 4.99761454e-01 5.00005935e-01 1.72790362e-04 4.99832522e-01 5.00176159e-01 4.99706246e-01 5.00280364e-01
2.10125000e+00 4.99990073e-01 5.00000845e-01 1.76213347e-04 4.99829563e-01 5.00173095e-01 4.99709152e-01 5.00292340e-01
2.10375000e+00 5.00267961e-01 5.00002073e-01 1.73453498e-04 4.99828117e-01 5.00175463e-01 4.99722010e-01 5.00280778e-01
2.10625000e+00 5.00232713e-01 4.99998163e-01 1.76751942e-04 4.99820102e-01 5.00176228e-01 4.99708924e-01 5.00293163e-01
2.10875000e+00 4.99791720e-01 5.00013887e-01 1.77908358e-04 4.99845233e-01 5.00187661e-01 4.99707036e-01 5.00301013e-01
2.11125000e+00 4.99995598e-01 4.99992938e-01 1.75585292e-04 4.99822665e-01 5.00160524e-01 4.99703525e-01 5.00280338e-01
2.11375000e+00 4.99784005e-01 5.00000185e-01 1.70516881e-04 4.99828257e-01 5.00169673e-01 4.99720807e-01 5.00278461e-01
2.11625000e+00 5.00001011e-01 5.00006577e-01 1.73987725e-04 4.99832287e-01 5.00179444e-01 4.99710461e-01 5.00279510e-01
2.11875000e+00 5.00115615e-01 4.99986048e-01 1.73005959e-04 4.99827738e-01 5.00158488e-01 4.99689067e-01 5.00272662e-01
2.12125000e+00 4.99970532e-01 5.00003175e-01 1.74929197e-04 4.99829616e-01 5.00181406e-01 4.99702292e-01 5.00282445e-01
2.12375000e+00 4.99659565e-01 5.00001214e-01 1.70810662e-04 4.99837509e-01 5.00172135e-01 4.99731041e-01 5.00288147e-01
2.12625000e+00 4.99805359e-01 5.00003509e-01 1.76964984e-04 4.99826332e-01 5.00185053e-01 4.99721419e-01 5.00291948e-01
2.12875000e+00 5.00364629e-01 4.99999990e-01 1.86138930e-04 4.99811341e-01 5.00177475e-01 4.99698188e-01 5.00312645e-01
2.13125000e+00 5.00342624e-01 4.99990010e-01 1.77356576e-04 4.99815706e-01 5.00169778e-01 4.99698935e-01 5.00266067e-01
2.13375000e+00 5.00209729e-01 5.00006710e-01 1.78307170e-04 4.99827808e-01 5.00182664e-01 4.99707374e-01 5.00289915e-01
2.13625000e+00 4.99462072e-01 4.99994289e-01 1.82425605e-04 4.99808170e-01 5.00185607e-01 4.99705674e-01 5.00302792e-01
2.13875000e+00 4.99982044e-01 4.99998022e-01 1.84259310e-04 4.99808324e-01 5.00186009e-01 4.99700967e-01 5.00304157e-01
2.14125000e+00 5.00225614e-01 5.00009858e-01 1.77126188e-04 4.99838719e-01 5.00189509e-01 4.99730661e-01 5.00295179e-01
2.14375000e+00 4.99881901e-01 5.00001414e-01 1.86406983e-04 4.99808843e-01 5.00191703e-01 4.99683017e-01 5.00289860e-01
2.14625000e+00 5.00188586e-01 4.99990572e-01 1.71350151e-04 4.99819003e-01 5.00161221e-01 4.99712150e-01 5.00270152e-01
2.14875000e+00 4.99958576e-01 4.99993352e-01 1.75075400e-04 4.99815836e-01 5.00165826e-01 4.99707181e-01 5.00276305e-01
2.15125000e+00 5.00322583e-01 5.00002881e-01 1.82998510e-04 4.99821638e-01 5.00189850e-01 4.99701123e-01 5.00307957e-01
2.15375000e+00 4.99651176e-01 5.00001197e-01 1.83007766e-04 4.99820247e-01 5.00182223e-01 4.99706483e-01 5.00308708e-01
2.15625000e+00 4.99842710e-01 5.00002884e-01 1.87792304e-04 4.99821747e-01 5.00188403e-01 4.99689411e-01 5.00315788e-01
2.15875000e+00 5.00464720e-01 4.99995967e-01 1.82722935e-04 4.99811429e-01 5.00181632e-01 4.99708355e-01 5.00288421e-01
2.16125000e+00 4.99868638e-01 4.99999145e-01 1.82744520e-04 4.99827692e-01 5.00179388e-01 4.99693662e-01 5.00295770e-01
2.16375000e+00 5.00041277e-01 5.00011123e-01 1.81634562e-04 4.99820309e-01 5.00190982e-01 4.99716647e-01 5.00313656e-01
2.16625000e+00 4.99842592e-01 4.99994257e-01 1.81211482e-04 4.99814500e-01 5.00181697e-01 4.99708821e-01 5.00306056e-01
2.16875000e+00 4.99765944e-01 5.00001213e-01 1.83214339e-04 4.99807592e-01 5.00188558e-01 4.99705847e-01 5.00307250e-01
2.17125000e+00 5.00296580e-01 5.00006331e-01 1.80365507e-04 4.99834195e-01 5.00191152e-01 4.99710759e-01 5.00296862e-01
2.17375000e+00 5.00018921e-01 4.99993931e-01 1.83984422e-04 4.99814730e-01 5.00175435e-01 4.99690597e-01 5.00302018e-01
2.17625000e+00 4.99939377e-01 5.00004985e-01 1.80293597e-04 4.99832910e-01 5.00183206e-01 4.99696372e-01 5.00299179e-01
2.17875000e+00 4.99635804e-01 5.00004236e-01 1.77208951e-04 4.99829412e-01 5.00181951e-01 4.99705489e-01 5.00294976e-01
2.18125000e+00 4.99852949e-01 4.99993809e-01 1.77941026e-04 4.99818906e-01 5.00180688e-01 4.99706694e-01 5.00283995e-01
2.18375000e+00 5.00568946e-01 5.00004139e-01 1.79388756e-04 4.99834367e-01 5.00177123e-01 4.99713474e-01 5.00316247e-01
2.18625000e+00 5.00094305e-01 5.00001008e-01 1.83305351e-04 4.99830238e-01 5.00172701e-01 4.99707045e-01 5.00302077e-01
2.18875000e+00 4.99834627e-01 5.00000553e-01 1.78165439e-04 4.99819522e-01 5.00180592e-01 4.99719151e-01 5.00297503e-01
2.19125000e+00 4.99867713e-01 4.99994061e-01 1.80811146e-04 4.99822228e-01 5.00171969e-01 4.99686220e-01 5.00277988e-01
2.19375000e+00 4.99821994e-01 5.00002691e-01 1.78085468e-04 4.99827165e-01 5.00174575e-01 4.99721908e-01 5.00301505e-01
2.19625000e+00 5.00296453e-01 5.00004504e-01 1.81347824e-04 4.99827461e-01 5.00189833e-01 4.99711298e-01 5.00294432e-01
2.19875000e+00 5.00304769e-01 4.99999238e-01 1.79258067e-04 4.99809116e-01 5.00180300e-01 4.99698455e-01 5.00276729e-01
2.20125000e+00 4.99769290e-01 5.00003781e-01 1.93039570e-04 4.99811682e-01 5.00189216e-01 4.99692345e-01 5.00315202e-01
2.20375000e+00 4.99847111e-01 4.99996525e-01 1.78916894e-04 4.99816574e-01 5.00175750e-01 4.99701173e-01 5.00293871e-01
2.20625000e+00 4.99937397e-01 4.99994912e-01 1.81568257e-04 4.99822793e-01 5.00171794e-01 4.99680729e-01 5.00295329e-01
2.20875000e+00 5.00233298e-01 5.00001295e-01 1.87479998e-04 4.99819072e-01 5.00181709e-01 4.99705157e-01 5.00300434e-01
2.21125000e+00 5.00264376e-01 5.00006193e-01 1.80061530e-04 4.99829447e-01 5.00190031e-01 4.99705321e-01 5.00290083e-01
2.21375000e+00 4.99790174e-01 5.00010003e-01 1.82329252e-04 4.99819080e-01 5.00193305e-01 4.99710446e-01 5.00313420e-01
2.21625000e+00 4.99839110e-01 4.99992110e-01 1.82832185e-04 4.99808954e-01 5.00173539e-01 4.99698968e-01 5.00293583e-01
2.21875000e+00 4.99995772e-01 4.99995544e-01 1.81091422e-04 4.99833887e-01 5.00178831e-01 4.99674187e-01 5.00296217e-01
2.22125000e+00 4.99982056e-01 5.00008129e-01 1.87545854e-04 4.99830085e-01 5.00186966e-01 4.99712302e-01 5.00334589e-01
2.22375000e+00 5.00155227e-01 5.00002298e-01 1.87617067e-04 4.99818160e-01 5.00196996e-01 4.99697446e-01 5.00296061e-01
2.22625000e+00 4.99999567e-01 4.99999154e-01 1.89601972e-04 4.99817484e-01 5.00184503e-01 4.99689570e-01 5.00309892e-01
2.22875000e+00 5.00022332e-01 4.99990114e-01 1.81535294e-04 4.99806317e-01 5.00169216e-01 4.99705266e-01 5.00279538e-01
2.23125000e+00 4.99774169e-01 4.99987773e-01 1.86212379e-04 4.99804406e-01 5.00174127e-01 4.99684612e-01 5.00295799e-01
2.23375000e+00 5.00013030e-01 5.00010202e-01 1.77384250e-04 4.99837719e-01 5.00180882e-01 4.99727297e-01 5.00293384e-01
2.23625000e+00 5.00221236e-01 5.00004717e-01 1.86645505e-04 4.99826560e-01 5.00199572e-01 4.99706838e-01 5.00309873e-01
2.23875000e+00 5.00004519e-01 5.00000639e-01 1.83228428e-04 4.99817047e-01 5.00183764e-01 4.99691560e-01 5.00298888e-01
2.24125000e+00 5.00027547e-01 4.99998123e-01 1.84711782e-04 4.99811584e-01 5.00179957e-01 4.99690761e-01 5.00299576e-01
2.24375000e+00 4.99932203e-01 4.99992616e-01 1.87216658e-04 4.99803660e-01 5.00184572e-01 4.99702937e-01 5.00287580e-01
2.24625000e+00 4.99980122e-01 5.00001023e-01 1.80261705e-04 4.99832401e-01 5.00178607e-01 4.99694788e-01 5.00311456e-01
2.24875000e+00 5.00136681e-01 4.99997991e-01 1.87251304e-04 4.99824537e-01 5.00179359e-01 4.99689270e-01 5.00311784e-01
2.25125000e+00 4.99955772e-01 4.99999271e-01 1.81979313e-04 4.99824187e-01 5.00176096e-01 4.99710418e-01 5.00288132e-01
2.25375000e+00 5.00293739e-01 5.00004148e-01 1.77027204e-04 4.99832626e-01 5.00175191e-01 4.99708542e-01 5.00298989e-01
2.25625000e+00 4.99758677e-01 4.99996817e-01 1.79614635e-04 4.99816441e-01 5.00177752e-01 4.99690905e-01 5.00288513e-01
2.25875000e+00 4.99431171e-01 5.00001733e-01 1.86055113e-04 4.99828655e-01 5.00190835e-01 4.99689768e-01 5.00308670e-01
2.26125000e+00 5.00380632e-01 5.00007647e-01 1.81105116e-04 4.99820768e-01 5.00189624e-01 4.99715165e-01 5.00317416e-01
2.26375000e+00 5.00191931e-01 5.00004193e-01 1.87115649e-04 4.99821552e-01 5.00186704e-01 4.99698508e-01 5.00334953e-01
2.26625000e+00 4.99942976e-01 4.99990218e-01 1.83709305e-04 4.99808737e-01 5.00169216e-01 4.99708517e-01 5.00312809e-01
2.26875000e+00 5.00171153e-01 4.99987705e-01 1.83902185e-04 4.99808300e-01 5.00159826e-01 4.99675345e-01 5.00281524e-01
2.27125000e+00 4.99753383e-01 5.00010275e-01 1.86597243e-04 4.99823161e-01 5.00192812e-01 4.99702275e-01 5.00300851e-01
2.27375000e+00 5.00031075e-01 5.00007838e-01 1.83723758e-04 4.99836074e-01 5.00181398e-01 4.99702092e-01 5.00278147e-01
2.27625000e+00 5.00025297e-01 4.99998212e-01 1.82889216e-04 4.99814499e-01 5.00185360e-01 4.99701039e-01 5.00315914e-01
2.27875000e+00 5.00016151e-01 4.99997354e-01 1.84397181e-04 4.99817578e-01 5.00182995e-01 4.99704990e-01 5.00315292e-01
2.28125000e+00 5.00142427e-01 4.99996000e-01 1.93111849e-04 4.99801479e-01 5.00193747e-01 4.99674631e-01 5.00318247e-01
2.28375000e+00 4.99516827e-01 5.00007497e-01 1.80492413e-04 4.99823029e-01 5.00182382e-01 4.99717913e-01 5.00313639e-01
2.28625000e+00 5.00243540e-01 5.00003806e-01 1.87336053e-04 4.99830592e-01 5.00188345e-01 4.99701106e-01 5.00316350e-01
2.28875000e+00 5.00259807e-01 4.99998598e-01 1.78940552e-04 4.99818514e-01 5.00171123e-01 4.99705544e-01 5.00285109e-01
2.29125000e+00 5.00030488e-01 5.00001228e-01 1.89905382e-04 4.99817728e-01 5.00188577e-01 4.99683466e-01 5.00326435e-01
2.29375000e+00 4.99961415e-01 4.99992123e-01 1.95452740e-04 4.99799156e-01 5.00176460e-01 4.99672560e-01 5.00312641e-01
2.29625000e+00 4.99438694e-01 4.99999090e-01 1.90068921e-04 4.99811395e-01 5.00194171e-01 4.99685255e-01 5.00306677e-01
2.29875000e+00 5.00467716e-01 5.00005155e-01 1.88658876e-04 4.99819690e-01 5.00186997e-01 4.99694616e-01 5.00326190e-01
2.30125000e+00 5.00163658e-01 4.99999879e-01 1.90459903e-04 4.99815407e-01 5.00186879e-01 4.99680270e-01 5.00306604e-01
2.30375000e+00 4.99827248e-01 5.00001907e-01 1.89417123e-04 4.99826962e-01 5.00178271e-01 4.99679666e-01 5.00313394e-01
2.30625000e+00 5.00196554e-01 4.99996110e-01 1.84250682e-04 4.99822309e-01 5.00167922e-01 4.99702977e-01 5.00299505e-01
2.30875000e+00 4.99583980e-01 5.00000446e-01 1.96193507e-04 4.99813805e-01 5.00181222e-01 4.99671414e-01 5.00307703e-01
2.31125000e+00 5.00171343e-01 5.00003408e-01 1.86813582e-04 4.99818765e-01 5.00193173e-01 4.99695865e-01 5.00308885e-01
2.31375000e+00 4.99837676e-01 4.99993145e-01 1.83602322e-04 4.99809202e-01 5.00176897e-01 4.99694554e-01 5.00280346e-01
2.31625000e+00 5.00165181e-01 5.00002773e-01 1.84167614e-04 4.99818752e-01 5.00187969e-01 4.99693590e-01 5.00302851e-01
2.31875000e+00 5.00311542e-01 4.99992616e-01 1.94477132e-04 4.99809472e-01 5.00191728e-01 4.99680322e-01 5.00309208e-01
2.32125000e+00 4.99516573e-01 4.99998803e-01 1.91845938e-04 4.99811030e-01 5.00186721e-01 4.99682521e-01 5.00321846e-01
2.32375000e+00 5.00160890e-01 5.00010430e-01 1.88991557e-04 4.99816064e-01 5.00196638e-01 4.99707439e-01 5.00313927e-01
2.32625000e+00 5.00038349e-01 4.99994698e-01 1.95250756e-04 4.99807714e-01 5.00189403e-01 4.99670088e-01 5.00320434e-01
2.32875000e+00 4.99978743e-01 5.00004322e-01 1.84375317e-04 4.99819669e-01 5.00180565e-01 4.99685540e-01 5.00301119e-01
2.33125000e+00 5.00092902e-01 5.00003136e-01 1.90213791e-04 4.99820636e-01 5.00180152e-01 4.99688595e-01 5.00301857e-01
2.33375000e+00 4.99896894e-01 4.99995861e-01 1.85441435e-04 4.99815748e-01 5.00178893e-01 4.99681136e-01 5.00296215e-01
2.33625000e+00 5.00061705e-01 5.00007518e-01 1.87287089e-04 4.99833408e-01 5.00190778e-01 4.99705748e-01 5.00314093e-01
2.33875000e+00 4.99811290e-01 4.99996009e-01 1.86859839e-04 4.99815691e-01 5.00187457e-01 4.99689709e-01 5.00294438e-01
2.34125000e+00 5.00149886e-01 4.99999194e-01 1.89966727e-04 4.99809821e-01 5.00184142e-01 4.99670411e-01 5.00317552e-01
2.34375000e+00 4.99978119e-01 5.00005606e-01 1.93562327e-04 4.99817953e-01 5.00189551e-01 4.99696548e-01 5.00330442e-01
2.34625000e+00 4.99653900e-01 4.99990230e-01 1.91862283e-04 4.99805293e-01 5.00183888e-01 4.99669438e-01 5.00305508e-01
2.34875000e+00 5.00278282e-01 4.99994934e-01 1.85115656e-04 4.99816612e-01 5.00166803e-01 4.99684337e-01 5.00291014e-01
2.35125000e+00 5.00082231e-01 4.99994527e-01 1.96524046e-04 4.99807750e-01 5.00190983e-01 4.99660114e-01 5.00315812e-01
2.35375000e+00 4.99908573e-01 5.00008797e-01 1.95586817e-04 4.99821451e-01 5.00211085e-01 4.99702179e-01 5.00324162e-01
2.35625000e+00 5.00139083e-01 5.00007483e-01 1.86693560e-04 4.99817207e-01 5.00191461e-01 4.99717082e-01 5.00320028e-01
2.35875000e+00 4.99669936e-01 4.99994795e-01 1.90193119e-04 4.99806956e-01 5.00172357e-01 4.99691993e-01 5.00310362e-01
2.36125000e+00 5.00122551e-01 4.99997694e-01 1.89759890e-04 4.99805861e-01 5.00190770e-01 4.99687561e-01 5.00309856e-01
2.36375000e+00 5.00308639e-01 5.00010321e-01 1.95234235e-04 4.99828196e-01 5.00210162e-01 4.99680173e-01 5.00327133e-01
2.36625000e+00 4.99966015e-01 5.00009498e-01 1.90637979e-04 4.99822857e-01 5.00200995e-01 4.99704560e-01 5.00313562e-01
2.36875000e+00 4.99902323e-01 4.99996753e-01 1.92040877e-04 4.99796237e-01 5.00178762e-01 4.99678905e-01 5.00309319e-01
2.37125000e+00 4.99914104e-01 4.99991333e-01 1.94813184e-04 4.99794795e-01 5.00181110e-01 4.99661419e-01 5.00306766e-01
2.37375000e+00 5.00020210e-01 5.00002711e-01 1.91226659e-04 4.99818802e-01 5.00182831e-01 4.99696600e-01 5.00322431e-01
2.37625000e+00 4.99960005e-01 4.99987689e-01 1.86597296e-04 4.99797069e-01 5.00177844e-01 4.99686398e-01 5.00292370e-01
2.37875000e+00 4.99896427e-01 4.99999067e-01 1.88999548e-04 4.99808692e-01 5.00180899e-01 4.99686956e-01 5.00310788e-01
2.38125000e+00 5.00059074e-01 5.00016738e-01 1.92246023e-04 4.99832228e-01 5.00208074e-01 4.99700586e-01 5.00321509e-01
2.38375000e+00 4.99991894e-01 5.00002019e-01 1.83438809e-04 4.99812531e-01 5.00183295e-01 4.99704619e-01 5.00297757e-01
2.38625000e+00 5.00090928e-01 5.00017967e-01 1.92335121e-04 4.99834683e-01 5.00198377e-01 4.99697763e-01 5.00340861e-01
2.38875000e+00 5.00059266e-01 4.99980913e-01 1.93168871e-04 4.99796844e-01 5.00167816e-01 4.99656308e-01 5.00300207e-01
2.39125000e+00 4.99861126e-01 4.99982522e-01 1.87086925e-04 4.99807794e-01 5.00161123e-01 4.99696632e-01 5.00298402e-01
2.39375000e+00 5.00031939e-01 5.00009597e-01 1.80605276e-04 4.99832613e-01 5.00193606e-01 4.99719383e-01 5.00306217e-01
2.39625000e+00 5.00365109e-01 4.99992047e-01 1.90463124e-04 4.99809078e-01 5.00181765e-01 4.99681850e-01 5.00305917e-01
2.39875000e+00 5.00011166e-01 5.00013255e-01 1.81198736e-04 4.99832008e-01 5.00192160e-01 4.99711425e-01 5.00302586e-01
2.40125000e+00 4.99811469e-01 4.99996408e-01 1.95509903e-04 4.99804136e-01 5.00182483e-01 4.99687882e-01 5.00329225e-01
2.40375000e+00 4.99976411e-01 4.99993303e-01 1.94549021e-04 4.99805996e-01 5.00189072e-01 4.99659768e-01 5.00314361e-01
2.40625000e+00 5.00363887e-01 5.00013348e-01 1.86679120e-04 4.99830126e-01 5.00194163e-01 4.99717804e-01 5.00315281e-01
2.40875000e+00 4.99968869e-01 4.99984606e-01 1.89836939e-04 4.99794236e-01 5.00169367e-01 4.99677338e-01 5.00284288e-01
2.41125000e+00 4.99618125e-01 5.00011736e-01 1.83898893e-04 4.99826084e-01 5.00191580e-01 4.99717425e-01 5.00308640e-01
2.41375000e+00 4.99827550e-01 5.00007876e-01 1.90212894e-04 4.99812204e-01 5.00192001e-01 4.99703944e-01 5.00322793e-01
2.41625000e+00 5.00071308e-01 4.99981056e-01 1.79320509e-04 4.99811739e-01 5.00158996e-01 4.99697223e-01 5.00278388e-01
2.41875000e+00 5.00083571e-01 5.00002016e-01 1.83000139e-04 4.99816018e-01 5.00182152e-01 4.99700960e-01 5.00304498e-01
2.42125000e+00 4.99847462e-01 4.99996421e-01 1.83931901e-04 4.99806146e-01 5.00182069e-01 4.99692693e-01 5.00289142e-01
2.42375000e+00 4.99948670e-01 5.00003790e-01 1.93863733e-04 4.99821507e-01 5.00194666e-01 4.99678683e-01 5.00306213e-01
2.42625000e+00 5.00077550e-01 5.00010338e-01 1.89415424e-04 4.99824036e-01 5.00200890e-01 4.99706363e-01 5.00316198e-01
2.42875000e+00 5.00263522e-01 5.00006001e-01 1.82530194e-04 4.99829828e-01 5.00192608e-01 4.99714391e-01 5.00294346e-01
2.43125000e+00 4.99956068e-01 4.99999993e-01 1.80900724e-04 4.99822583e-01 5.00178450e-01 4.99719005e-01 5.00300266e-01
2.43375000e+00 4.99793137e-01 4.99988965e-01 1.86180260e-04 4.99811334e-01 5.00174297e-01 4.99682601e-01 5.00294770e-01
2.43625000e+00 5.00114507e-01 5.00002212e-01 1.80327083e-04 4.99822789e-01 5.00179859e-01 4.99715704e-01 5.00315978e-01
2.43875000e+00 4.99951935e-01 4.99994645e-01 1.83445848e-04 4.99809461e-01 5.00180666e-01 4.99702368e-01 5.00283619e-01
2.44125000e+00 5.00085356e-01 4.99989450e-01 1.77036816e-04 4.99822677e-01 5.00155852e-01 4.99701762e-01 5.00285932e-01
2.44375000e+00 5.00170933e-01 5.00008246e-01 1.82451591e-04 4.99834382e-01 5.00185369e-01 4.99695989e-01 5.00313121e-01
2.44625000e+00 4.99808516e-01 5.00013149e-01 1.81413046e-04 4.99841448e-01 5.00186069e-01 4.99724666e-01 5.00314772e-01
2.44875000e+00 4.99960156e-01 5.00002573e-01 1.86615291e-04 4.99820186e-01 5.00193362e-01 4.99684576e-01 5.00314992e-01
2.45125000e+00 4.99857737e-01 4.99999872e-01 1.73312921e-04 4.99836902e-01 5.00171099e-01 4.99719030e-01 5.00272832e-01
2.45375000e+00 5.00064704e-01 5.00004947e-01 1.75318095e-04 4.99822188e-01 5.00185420e-01 4.99711119e-01 5.00294589e-01
2.45625000e+00 5.00271268e-01 5.00001286e-01 1.72937040e-04 4.99826427e-01 5.00166889e-01 4.99722347e-01 5.00291121e-01
2.45875000e+00 4.99765800e-01 4.99999123e-01 1.69992004e-04 4.99829334e-01 5.00172271e-01 4.99725012e-01 5.00284927e-01
2.46125000e+00 4.99787827e-01 4.99988638e-01 1.84739234e-04 4.99818108e-01 5.00177648e-01 4.99673553e-01 5.00299628e-01
2.46375000e+00 5.00180794e-01 4.99989600e-01 1.75474695e-04 4.99819282e-01 5.00168153e-01 4.99693365e-01 5.00273929e-01
2.46625000e+00 5.00141747e-01 5.00012598e-01 1.75728747e-04 4.99829267e-01 5.00193962e-01 4.99731262e-01 5.00297808e-01
2.46875000e+00 5.00193234e-01 5.00004234e-01 1.81776532e-04 4.99818838e-01 5.00184733e-01 4.99708838e-01 5.00302386e-01
2.47125000e+00 4.99834629e-01 4.99992196e-01 1.73269120e-04 4.99818189e-01 5.00167241e-01 4.99711214e-01 5.00277809e-01
2.47375000e+00 5.00030588e-01 4.99996133e-01 1.89115981e-04 4.99811268e-01 5.00184603e-01 4.99697798e-01 5.00304264e-01
2.47625000e+00 4.99882313e-01 5.00002941e-01 1.65276676e-04 4.99842371e-01 5.00166889e-01 4.99726021e-01 5.00274268e-01
2.47875000e+00 4.99967083e-01 5.00004924e-01 1.86173210e-04 4.99820346e-01 5.00183447e-01 4.99691763e-01 5.00306727e-01
2.48125000e+00 5.00192904e-01 4.99998410e-01 1.81503842e-04 4.99817711e-01 5.00190141e-01 4.99712340e-01 5.00304948e-01
2.48375000e+00 4.99829494e-01 5.00000983e-01 1.71982212e-04 4.99823045e-01 5.00171154e-01 4.99719687e-01 5.00281619e-01
2.48625000e+00 5.00068862e-01 5.00000118e-01 1.84177222e-04 4.99818153e-01 5.00178242e-01 4.99692568e-01 5.00311305e-01
2.48875000e+00 4.99832991e-01 4.99992460e-01 1.60488048e-04 4.99837136e-01 5.00148183e-01 4.99736479e-01 5.00240696e-01
2.49125000e+00 4.99936452e-01 5.00009039e-01 1.87897615e-04 4.99822422e-01 5.00201950e-01 4.99704705e-01 5.00312724e-01
2.49375000e+00 5.00292926e-01 5.00039305e-01 1.89527201e-04 4.99852384e-01 5.00223970e-01 4.99738896e-01 5.00367330e-01
2.49625000e+00 4.99815928e-01 5.00046284e-01 2.38074719e-04 4.99815845e-01 5.00286689e-01 4.99667672e-01 5.00448629e-01
2.49875000e+00 4.99799226e-01 5.00043075e-01 2.38524114e-04 4.99808889e-01 5.00277465e-01 4.99658578e-01 5.00442014e-01


==> figures/centerline_res400_ck7_t0p0035.dat <==
# Centerline density (y=0) for res=400, checkpoint=7, t=0.003500
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
1.25000000e-03 5.01486312e+00 4.98984662e+00 2.96879418e-01 4.65935356e+00 5.32479321e+00 4.51526692e+00 5.46110459e+00
3.75000000e-03 5.01463465e+00 4.99000145e+00 2.96723575e-01 4.65987372e+00 5.32435223e+00 4.51485728e+00 5.46065271e+00
6.25000000e-03 5.01370335e+00 4.98969108e+00 2.96803450e-01 4.65847345e+00 5.32413230e+00 4.51498931e+00 5.46114764e+00
8.75000000e-03 5.01256604e+00 4.98975856e+00 2.96836780e-01 4.66011390e+00 5.32679516e+00 4.51400297e+00 5.45942385e+00
1.12500000e-02 5.01336182e+00 4.98994880e+00 2.96608943e-01 4.66129939e+00 5.32358173e+00 4.51461604e+00 5.46103712e+00
1.37500000e-02 5.01347008e+00 4.98986655e+00 2.97037278e-01 4.66122878e+00 5.32397587e+00 4.51651588e+00 5.45967546e+00
1.62500000e-02 5.01435000e+00 4.98963672e+00 2.96918507e-01 4.66016114e+00 5.32570596e+00 4.51815631e+00 5.46002263e+00
1.87500000e-02 5.01536566e+00 4.98966587e+00 2.96614625e-01 4.66094866e+00 5.32665370e+00 4.51773811e+00 5.45837769e+00
2.12500000e-02 5.01512391e+00 4.98962654e+00 2.96643202e-01 4.66041934e+00 5.32605298e+00 4.51750138e+00 5.45876734e+00
2.37500000e-02 5.01389089e+00 4.98969561e+00 2.96735997e-01 4.66056636e+00 5.32499822e+00 4.51605147e+00 5.45765101e+00
2.62500000e-02 5.01436921e+00 4.98982124e+00 2.96471591e-01 4.66223818e+00 5.32561914e+00 4.51726967e+00 5.45984794e+00
2.87500000e-02 5.01237977e+00 4.98965533e+00 2.96801373e-01 4.66058236e+00 5.32262097e+00 4.51693734e+00 5.46071466e+00
3.12500000e-02 5.01214200e+00 4.98963582e+00 2.96573119e-01 4.65722842e+00 5.32264608e+00 4.51783283e+00 5.45647488e+00
3.37500000e-02 5.01438569e+00 4.98991169e+00 2.96549121e-01 4.65676516e+00 5.32315272e+00 4.51711891e+00 5.45660689e+00
3.62500000e-02 5.01413518e+00 4.98972131e+00 2.96347868e-01 4.65936681e+00 5.32358050e+00 4.51612661e+00 5.45678741e+00
3.87500000e-02 5.01161039e+00 4.98975855e+00 2.96467376e-01 4.66102024e+00 5.32495657e+00 4.51623617e+00 5.45784914e+00
4.12500000e-02 5.00954694e+00 4.98999592e+00 2.96472408e-01 4.66124797e+00 5.32351856e+00 4.52057011e+00 5.45798817e+00
4.37500000e-02 5.01071360e+00 4.98982096e+00 2.96317039e-01 4.66238400e+00 5.32324512e+00 4.51842993e+00 5.45744161e+00
4.62500000e-02 5.01339216e+00 4.98992235e+00 2.96306467e-01 4.66015288e+00 5.32239660e+00 4.51725967e+00 5.45740882e+00
4.87500000e-02 5.01525009e+00 4.99003148e+00 2.96440222e-01 4.65826982e+00 5.32421209e+00 4.51414740e+00 5.45761355e+00
5.12500000e-02 5.01548343e+00 4.98983842e+00 2.96103603e-01 4.66021695e+00 5.32467476e+00 4.51380170e+00 5.45751693e+00
5.37500000e-02 5.01141083e+00 4.98981345e+00 2.95889323e-01 4.66026887e+00 5.32290763e+00 4.51774561e+00 5.45813513e+00
5.62500000e-02 5.00797408e+00 4.98991055e+00 2.95808431e-01 4.65890065e+00 5.32492529e+00 4.51856249e+00 5.45455635e+00
5.87500000e-02 5.00669827e+00 4.98980601e+00 2.95785922e-01 4.66012938e+00 5.31988511e+00 4.51816712e+00 5.45803030e+00
6.12500000e-02 5.00972420e+00 4.98982207e+00 2.95542330e-01 4.66186118e+00 5.32094334e+00 4.52146013e+00 5.45613832e+00
6.37500000e-02 5.01154748e+00 4.98988404e+00 2.95655643e-01 4.66104780e+00 5.32137656e+00 4.51834748e+00 5.45376966e+00
6.62500000e-02 5.01020445e+00 4.98999423e+00 2.95190861e-01 4.66296155e+00 5.32271094e+00 4.51915236e+00 5.45359532e+00
6.87500000e-02 5.00970086e+00 4.98990046e+00 2.94683907e-01 4.66482811e+00 5.32371736e+00 4.52239279e+00 5.45492617e+00
7.12500000e-02 5.00904297e+00 4.98975896e+00 2.94623209e-01 4.66511552e+00 5.32044648e+00 4.52211435e+00 5.45517519e+00
7.37500000e-02 5.00674145e+00 4.98959592e+00 2.94665830e-01 4.66375476e+00 5.32243407e+00 4.52222140e+00 5.45551327e+00
7.62500000e-02 5.00582019e+00 4.98985189e+00 2.94694596e-01 4.66274406e+00 5.32256191e+00 4.52202441e+00 5.45630594e+00
7.87500000e-02 5.00647806e+00 4.98981210e+00 2.94394513e-01 4.66519376e+00 5.32192198e+00 4.52079187e+00 5.45273492e+00
8.12500000e-02 5.00952215e+00 4.99000457e+00 2.93794559e-01 4.66427680e+00 5.32058309e+00 4.52067709e+00 5.45445061e+00
8.37500000e-02 5.00948402e+00 4.98985408e+00 2.93538552e-01 4.66488553e+00 5.32202800e+00 4.52441720e+00 5.45301367e+00
8.62500000e-02 5.00770986e+00 4.98967941e+00 2.93174132e-01 4.66278951e+00 5.32155652e+00 4.52708463e+00 5.45395113e+00
8.87500000e-02 5.00735922e+00 4.98969518e+00 2.92854148e-01 4.66198675e+00 5.32059790e+00 4.52371090e+00 5.45190782e+00
9.12500000e-02 5.00727875e+00 4.98946539e+00 2.92547223e-01 4.66439029e+00 5.31867955e+00 4.52825090e+00 5.45218656e+00
9.37500000e-02 5.00725012e+00 4.98964752e+00 2.92362666e-01 4.66687924e+00 5.31921173e+00 4.52532440e+00 5.45235076e+00
9.62500000e-02 5.00768074e+00 4.98972304e+00 2.91606977e-01 4.66719948e+00 5.31995819e+00 4.52413762e+00 5.44782786e+00
9.87500000e-02 5.00544181e+00 4.98936860e+00 2.91042852e-01 4.66556713e+00 5.32117793e+00 4.53000745e+00 5.44867847e+00
1.01250000e-01 5.00505710e+00 4.98956385e+00 2.90338412e-01 4.66558427e+00 5.32117807e+00 4.53098706e+00 5.44474026e+00
1.03750000e-01 5.00543126e+00 4.98963118e+00 2.89506579e-01 4.66609793e+00 5.31802749e+00 4.53324617e+00 5.44558277e+00
1.06250000e-01 5.00537631e+00 4.98970730e+00 2.89089631e-01 4.66612069e+00 5.31718445e+00 4.53291909e+00 5.44441679e+00
1.08750000e-01 5.00767169e+00 4.98939369e+00 2.88349913e-01 4.66659662e+00 5.31769060e+00 4.53169509e+00 5.44372872e+00
1.11250000e-01 5.00800430e+00 4.98926576e+00 2.87427079e-01 4.67083877e+00 5.31493907e+00 4.53403578e+00 5.44395516e+00
1.13750000e-01 5.00749070e+00 4.98953782e+00 2.86537086e-01 4.67205590e+00 5.31274689e+00 4.53881370e+00 5.44411295e+00
1.16250000e-01 5.00710111e+00 4.98937668e+00 2.85763042e-01 4.66951561e+00 5.31235065e+00 4.53862686e+00 5.44104064e+00
1.18750000e-01 5.00764218e+00 4.98945885e+00 2.85271616e-01 4.66877262e+00 5.31368717e+00 4.53807858e+00 5.44258387e+00
1.21250000e-01 5.00744722e+00 4.98954337e+00 2.84683874e-01 4.66875236e+00 5.31433967e+00 4.53930946e+00 5.43863284e+00
1.23750000e-01 5.00737947e+00 4.98963616e+00 2.83587471e-01 4.67191981e+00 5.31396586e+00 4.54380469e+00 5.43700393e+00
1.26250000e-01 5.00572616e+00 4.98967027e+00 2.83105529e-01 4.67337441e+00 5.31340709e+00 4.54089092e+00 5.43717646e+00
1.28750000e-01 5.00682522e+00 4.98967772e+00 2.82524938e-01 4.67447998e+00 5.31193355e+00 4.54575677e+00 5.43434900e+00
1.31250000e-01 5.00713587e+00 4.98989477e+00 2.82071851e-01 4.67434035e+00 5.31312329e+00 4.54475816e+00 5.43759902e+00
1.33750000e-01 5.00550687e+00 4.99013174e+00 2.81035077e-01 4.67587123e+00 5.31349224e+00 4.55065396e+00 5.43433600e+00
1.36250000e-01 5.00557758e+00 4.99004428e+00 2.80509913e-01 4.67514176e+00 5.31025663e+00 4.55129856e+00 5.43426910e+00
1.38750000e-01 5.00520095e+00 4.99023312e+00 2.79207967e-01 4.67409169e+00 5.30945440e+00 4.55250240e+00 5.43469545e+00
1.41250000e-01 5.00615371e+00 4.99016569e+00 2.78408398e-01 4.67533279e+00 5.30960554e+00 4.55629178e+00 5.43152280e+00
1.43750000e-01 5.00779659e+00 4.99042416e+00 2.77366700e-01 4.67871728e+00 5.30523671e+00 4.55517249e+00 5.42786160e+00
1.46250000e-01 5.00778510e+00 4.99023826e+00 2.76643203e-01 4.67841510e+00 5.30923697e+00 4.55727110e+00 5.42485274e+00
1.48750000e-01 5.00811203e+00 4.99034438e+00 2.76056550e-01 4.67757740e+00 5.30983953e+00 4.55958863e+00 5.42760831e+00
1.51250000e-01 5.00948656e+00 4.99083372e+00 2.75177272e-01 4.68085072e+00 5.30543586e+00 4.55654552e+00 5.42847202e+00
1.53750000e-01 5.00866486e+00 4.99107380e+00 2.74323713e-01 4.68076416e+00 5.30496056e+00 4.55722152e+00 5.42644951e+00
1.56250000e-01 5.00919965e+00 4.99086271e+00 2.73541842e-01 4.67942440e+00 5.30427187e+00 4.55756768e+00 5.42547643e+00
1.58750000e-01 5.01014300e+00 4.99075957e+00 2.72818821e-01 4.68039727e+00 5.30581428e+00 4.56236936e+00 5.42164463e+00
1.61250000e-01 5.01121006e+00 4.99064147e+00 2.72248370e-01 4.68621761e+00 5.30534046e+00 4.56052260e+00 5.42255652e+00
1.63750000e-01 5.01152803e+00 4.99105084e+00 2.71174818e-01 4.68420368e+00 5.30398963e+00 4.56082781e+00 5.42111434e+00
1.66250000e-01 5.01017832e+00 4.99156363e+00 2.70534531e-01 4.68901778e+00 5.30240064e+00 4.56374846e+00 5.42016667e+00
1.68750000e-01 5.00894764e+00 4.99113787e+00 2.70165236e-01 4.68821010e+00 5.30314383e+00 4.56687041e+00 5.41843620e+00
1.71250000e-01 5.00838358e+00 4.99119075e+00 2.69646667e-01 4.69000088e+00 5.30315226e+00 4.57220229e+00 5.42203941e+00
1.73750000e-01 5.00603238e+00 4.99141710e+00 2.69134627e-01 4.68791606e+00 5.30209567e+00 4.57151818e+00 5.41682924e+00
1.76250000e-01 5.00631683e+00 4.99176603e+00 2.68452179e-01 4.69176601e+00 5.30239770e+00 4.57498644e+00 5.41505440e+00
1.78750000e-01 5.00907933e+00 4.99172589e+00 2.67527050e-01 4.69255724e+00 5.30256503e+00 4.56720896e+00 5.41892433e+00
1.81250000e-01 5.00988002e+00 4.99164604e+00 2.66871105e-01 4.69235326e+00 5.30088216e+00 4.56906722e+00 5.41387517e+00
1.83750000e-01 5.01190851e+00 4.99187150e+00 2.66302938e-01 4.69090931e+00 5.30021302e+00 4.57164818e+00 5.41492565e+00
1.86250000e-01 5.01252887e+00 4.99229853e+00 2.65825847e-01 4.69334591e+00 5.29945907e+00 4.57440554e+00 5.41159237e+00
1.88750000e-01 5.01206821e+00 4.99213757e+00 2.64901491e-01 4.69243608e+00 5.30051514e+00 4.57321987e+00 5.41371635e+00
1.91250000e-01 5.01222812e+00 4.99206188e+00 2.64347247e-01 4.69358744e+00 5.29928174e+00 4.57230652e+00 5.41115587e+00
1.93750000e-01 5.01144992e+00 4.99235476e+00 2.64013476e-01 4.69678499e+00 5.29911498e+00 4.57260960e+00 5.41249338e+00
1.96250000e-01 5.01002451e+00 4.99275552e+00 2.63349432e-01 4.69809456e+00 5.29850954e+00 4.57514945e+00 5.41267493e+00
1.98750000e-01 5.01122859e+00 4.99321422e+00 2.62663169e-01 4.69898348e+00 5.29885017e+00 4.58095091e+00 5.41149157e+00
2.01250000e-01 5.01242150e+00 4.99285595e+00 2.61920495e-01 4.69652202e+00 5.29782358e+00 4.57888322e+00 5.40958122e+00
2.03750000e-01 5.01565293e+00 4.99276915e+00 2.61539499e-01 4.69510159e+00 5.29634642e+00 4.58075631e+00 5.40564174e+00
2.06250000e-01 5.01506419e+00 4.99287897e+00 2.60711259e-01 4.70103717e+00 5.29889050e+00 4.58174724e+00 5.40827947e+00
2.08750000e-01 5.01453140e+00 4.99303286e+00 2.60339523e-01 4.70101437e+00 5.29834461e+00 4.58625003e+00 5.40377981e+00
2.11250000e-01 5.01282417e+00 4.99285953e+00 2.60014924e-01 4.69737549e+00 5.29622672e+00 4.59110889e+00 5.40214828e+00
2.13750000e-01 5.01325079e+00 4.99302674e+00 2.59047032e-01 4.70222898e+00 5.29289229e+00 4.59087932e+00 5.40291108e+00
2.16250000e-01 5.01350646e+00 4.99321348e+00 2.58329540e-01 4.70402942e+00 5.29568986e+00 4.59164439e+00 5.40328176e+00
2.18750000e-01 5.01422585e+00 4.99302012e+00 2.58277206e-01 4.70151221e+00 5.29662826e+00 4.58870926e+00 5.40283107e+00
2.21250000e-01 5.01299334e+00 4.99334655e+00 2.57961632e-01 4.70351866e+00 5.29396635e+00 4.58996211e+00 5.40137836e+00
2.23750000e-01 5.01181828e+00 4.99351619e+00 2.57392261e-01 4.70470156e+00 5.29308304e+00 4.59015043e+00 5.39548923e+00
2.26250000e-01 5.01183731e+00 4.99374512e+00 2.56954308e-01 4.70343563e+00 5.29694718e+00 4.59390295e+00 5.39602684e+00
2.28750000e-01 5.01561798e+00 4.99396855e+00 2.56577382e-01 4.70697280e+00 5.29550861e+00 4.59542041e+00 5.39725409e+00
2.31250000e-01 5.01686516e+00 4.99390110e+00 2.56240265e-01 4.70521569e+00 5.29217116e+00 4.59335849e+00 5.39967934e+00
2.33750000e-01 5.01519511e+00 4.99395985e+00 2.55761282e-01 4.70400134e+00 5.29061963e+00 4.59748805e+00 5.39315611e+00
2.36250000e-01 5.01528195e+00 4.99438600e+00 2.55466006e-01 4.70578429e+00 5.29371308e+00 4.59193362e+00 5.39381604e+00
2.38750000e-01 5.01377009e+00 4.99452397e+00 2.55119219e-01 4.70793550e+00 5.29460295e+00 4.59751684e+00 5.39596149e+00
2.41250000e-01 5.01574824e+00 4.99447396e+00 2.54646974e-01 4.70825269e+00 5.29272288e+00 4.59169584e+00 5.39386304e+00
2.43750000e-01 5.01668634e+00 4.99439750e+00 2.53912222e-01 4.70744023e+00 5.29140456e+00 4.59907094e+00 5.39440090e+00
2.46250000e-01 5.01701473e+00 4.99425974e+00 2.53804710e-01 4.70918410e+00 5.29237066e+00 4.60233185e+00 5.39327029e+00
2.48750000e-01 5.01555948e+00 4.99453263e+00 2.53429609e-01 4.70711830e+00 5.29070198e+00 4.59886675e+00 5.39353441e+00
2.51250000e-01 5.01362828e+00 4.99492105e+00 2.52843099e-01 4.70991445e+00 5.28991484e+00 4.59941675e+00 5.39452780e+00
2.53750000e-01 5.01331333e+00 4.99488723e+00 2.52344984e-01 4.70915886e+00 5.29206664e+00 4.60094412e+00 5.39224879e+00
2.56250000e-01 5.01371006e+00 4.99478398e+00 2.52081305e-01 4.71072374e+00 5.29252082e+00 4.60177483e+00 5.39269771e+00
2.58750000e-01 5.01478435e+00 4.99490663e+00 2.51672384e-01 4.71127586e+00 5.28958925e+00 4.60058189e+00 5.39425012e+00
2.61250000e-01 5.01560387e+00 4.99504107e+00 2.51087577e-01 4.71306082e+00 5.28853929e+00 4.60612412e+00 5.39479624e+00
2.63750000e-01 5.01596905e+00 4.99507451e+00 2.50689645e-01 4.71128389e+00 5.28626918e+00 4.60226291e+00 5.38891584e+00
2.66250000e-01 5.01722173e+00 4.99509835e+00 2.50356456e-01 4.71182085e+00 5.28935091e+00 4.60012576e+00 5.38698094e+00
2.68750000e-01 5.01756995e+00 4.99557008e+00 2.50331498e-01 4.71366822e+00 5.29132245e+00 4.60013582e+00 5.38789730e+00
2.71250000e-01 5.01730748e+00 4.99607516e+00 2.49919223e-01 4.71347060e+00 5.28825889e+00 4.60033278e+00 5.38841162e+00
2.73750000e-01 5.01934272e+00 4.99579158e+00 2.49436003e-01 4.71540951e+00 5.28656379e+00 4.60552939e+00 5.38727587e+00
2.76250000e-01 5.01732045e+00 4.99547514e+00 2.48904956e-01 4.71654178e+00 5.28770543e+00 4.60315234e+00 5.38899114e+00
2.78750000e-01 5.01715897e+00 4.99583566e+00 2.48499006e-01 4.71441345e+00 5.28674426e+00 4.60791405e+00 5.38969013e+00
2.81250000e-01 5.01729536e+00 4.99599686e+00 2.47914910e-01 4.71611439e+00 5.28577790e+00 4.60385164e+00 5.38149742e+00
2.83750000e-01 5.01797101e+00 4.99601053e+00 2.47662061e-01 4.71794064e+00 5.28592936e+00 4.60961222e+00 5.38248563e+00
2.86250000e-01 5.01703529e+00 4.99594844e+00 2.47918118e-01 4.71456682e+00 5.28952306e+00 4.60821871e+00 5.38505648e+00
2.88750000e-01 5.01722845e+00 4.99625828e+00 2.47624344e-01 4.71453149e+00 5.28787780e+00 4.60933954e+00 5.38477070e+00
2.91250000e-01 5.01745396e+00 4.99665286e+00 2.47024420e-01 4.71762793e+00 5.28679517e+00 4.60742776e+00 5.38350965e+00
2.93750000e-01 5.01982272e+00 4.99669571e+00 2.46786788e-01 4.71867942e+00 5.28470101e+00 4.60927529e+00 5.38422128e+00
2.96250000e-01 5.01939905e+00 4.99664122e+00 2.46859970e-01 4.71886807e+00 5.28708413e+00 4.61317850e+00 5.38194257e+00
2.98750000e-01 5.02157202e+00 4.99660536e+00 2.46415110e-01 4.71937519e+00 5.28770562e+00 4.60903349e+00 5.38087151e+00
3.01250000e-01 5.02128336e+00 4.99672406e+00 2.46104597e-01 4.72008679e+00 5.28635280e+00 4.60873426e+00 5.38646303e+00
3.03750000e-01 5.02118386e+00 4.99655127e+00 2.45616207e-01 4.72011568e+00 5.28048734e+00 4.60980438e+00 5.38533938e+00
3.06250000e-01 5.02019688e+00 4.99691062e+00 2.45124737e-01 4.71995213e+00 5.28098293e+00 4.61133120e+00 5.38374825e+00
3.08750000e-01 5.02023895e+00 4.99709179e+00 2.44818730e-01 4.72115948e+00 5.28485164e+00 4.61253031e+00 5.37919387e+00
3.11250000e-01 5.02008249e+00 4.99682248e+00 2.44843943e-01 4.71662747e+00 5.28511021e+00 4.61213877e+00 5.38111990e+00
3.13750000e-01 5.02099083e+00 4.99683901e+00 2.44607224e-01 4.72365756e+00 5.28397050e+00 4.61361002e+00 5.38379178e+00
3.16250000e-01 5.02178220e+00 4.99709139e+00 2.44208975e-01 4.72408123e+00 5.28365078e+00 4.61467000e+00 5.38671613e+00
3.18750000e-01 5.02112794e+00 4.99755644e+00 2.44157302e-01 4.72239528e+00 5.28384114e+00 4.61244997e+00 5.37943268e+00
3.21250000e-01 5.01816647e+00 4.99755252e+00 2.43886778e-01 4.72202869e+00 5.28152257e+00 4.61353099e+00 5.38127089e+00
3.23750000e-01 5.01641485e+00 4.99723012e+00 2.43318511e-01 4.72056630e+00 5.28254399e+00 4.61073367e+00 5.38105092e+00
3.26250000e-01 5.01866119e+00 4.99731828e+00 2.43380486e-01 4.72410599e+00 5.28600384e+00 4.61230583e+00 5.37873612e+00
3.28750000e-01 5.01870073e+00 4.99744975e+00 2.43120043e-01 4.72500974e+00 5.28630642e+00 4.61371786e+00 5.37992066e+00
3.31250000e-01 5.01755860e+00 4.99790748e+00 2.42191539e-01 4.72567888e+00 5.28117794e+00 4.61437988e+00 5.37532546e+00
3.33750000e-01 5.01641106e+00 4.99772172e+00 2.42192374e-01 4.72522316e+00 5.28065778e+00 4.61563015e+00 5.37689503e+00
3.36250000e-01 5.02014275e+00 4.99760112e+00 2.42121442e-01 4.72407555e+00 5.27913150e+00 4.61421189e+00 5.37913860e+00
3.38750000e-01 5.02002254e+00 4.99765692e+00 2.41842930e-01 4.72623975e+00 5.27911413e+00 4.62142766e+00 5.38120977e+00
3.41250000e-01 5.02003696e+00 4.99795260e+00 2.41663173e-01 4.72621570e+00 5.28122426e+00 4.61911729e+00 5.37794009e+00
3.43750000e-01 5.02016971e+00 4.99853773e+00 2.41446586e-01 4.72770138e+00 5.27970669e+00 4.61818728e+00 5.37946816e+00
3.46250000e-01 5.02050988e+00 4.99856304e+00 2.41633661e-01 4.72649948e+00 5.28463982e+00 4.61353738e+00 5.38489905e+00
3.48750000e-01 5.02103399e+00 4.99788796e+00 2.41373163e-01 4.72264160e+00 5.28081803e+00 4.61355381e+00 5.38026101e+00
3.51250000e-01 5.01850136e+00 4.99772037e+00 2.40900751e-01 4.72558103e+00 5.28273103e+00 4.62176480e+00 5.37935622e+00
3.53750000e-01 5.02085511e+00 4.99799259e+00 2.41092205e-01 4.72603758e+00 5.28364827e+00 4.61840774e+00 5.37723894e+00
3.56250000e-01 5.01930733e+00 4.99887698e+00 2.41055898e-01 4.72843757e+00 5.28186485e+00 4.61493062e+00 5.38269732e+00
3.58750000e-01 5.01698360e+00 4.99905012e+00 2.40573156e-01 4.72698189e+00 5.27977370e+00 4.61748904e+00 5.37948059e+00
3.61250000e-01 5.02091458e+00 4.99893776e+00 2.39828014e-01 4.72709639e+00 5.27600719e+00 4.62289621e+00 5.37925149e+00
3.63750000e-01 5.02041568e+00 4.99877260e+00 2.39830904e-01 4.72634311e+00 5.27840655e+00 4.61869529e+00 5.37721161e+00
3.66250000e-01 5.02320801e+00 4.99897364e+00 2.40180725e-01 4.72811931e+00 5.28314538e+00 4.61499007e+00 5.37640925e+00
3.68750000e-01 5.02214236e+00 4.99879016e+00 2.40155247e-01 4.72561600e+00 5.28137786e+00 4.61845721e+00 5.37605092e+00
3.71250000e-01 5.02148117e+00 4.99859670e+00 2.39776070e-01 4.72516298e+00 5.27874779e+00 4.61872020e+00 5.37646943e+00
3.73750000e-01 5.02194172e+00 4.99892022e+00 2.39384359e-01 4.72677903e+00 5.28113436e+00 4.61827159e+00 5.37736260e+00
3.76250000e-01 5.02225293e+00 4.99943762e+00 2.39153665e-01 4.72893477e+00 5.28073897e+00 4.62215254e+00 5.37632597e+00
3.78750000e-01 5.02278452e+00 4.99941792e+00 2.39252773e-01 4.72600398e+00 5.28014816e+00 4.62541378e+00 5.37480922e+00
3.81250000e-01 5.02633470e+00 4.99962860e+00 2.38770889e-01 4.72721109e+00 5.28094406e+00 4.62442200e+00 5.37454857e+00
3.83750000e-01 5.02464551e+00 4.99959054e+00 2.38747642e-01 4.72487156e+00 5.28098025e+00 4.62724181e+00 5.37712360e+00
3.86250000e-01 5.02149770e+00 4.99963573e+00 2.38813281e-01 4.72787487e+00 5.27898145e+00 4.62432712e+00 5.37565414e+00
3.88750000e-01 5.02086665e+00 4.99990595e+00 2.38537654e-01 4.72641161e+00 5.27936511e+00 4.62402715e+00 5.37177568e+00
3.91250000e-01 5.02159104e+00 4.99976154e+00 2.37935495e-01 4.72783950e+00 5.28136229e+00 4.62472151e+00 5.36752034e+00
3.93750000e-01 5.02348856e+00 4.99986808e+00 2.37698879e-01 4.72833244e+00 5.28283405e+00 4.62281033e+00 5.37354613e+00
3.96250000e-01 5.02415694e+00 5.00027900e+00 2.37698054e-01 4.72801904e+00 5.27912220e+00 4.62681425e+00 5.37840513e+00
3.98750000e-01 5.02553647e+00 5.00050789e+00 2.37928135e-01 4.72933200e+00 5.28047703e+00 4.62642650e+00 5.37355307e+00
4.01250000e-01 5.02612941e+00 5.00036185e+00 2.37383790e-01 4.72976663e+00 5.28183647e+00 4.62580369e+00 5.37056076e+00
4.03750000e-01 5.02698859e+00 5.00006399e+00 2.36718621e-01 4.73114436e+00 5.28001876e+00 4.62524680e+00 5.36816994e+00
4.06250000e-01 5.02641684e+00 5.00057027e+00 2.36855872e-01 4.73146140e+00 5.28130188e+00 4.62664861e+00 5.37095903e+00
4.08750000e-01 5.02483443e+00 5.00073574e+00 2.37277465e-01 4.72891278e+00 5.28108902e+00 4.63070467e+00 5.37153265e+00
4.11250000e-01 5.02437939e+00 5.00039472e+00 2.37218629e-01 4.72930255e+00 5.28299722e+00 4.63019296e+00 5.37129373e+00
4.13750000e-01 5.02285228e+00 5.00057290e+00 2.36899772e-01 4.72809384e+00 5.28023573e+00 4.62880030e+00 5.37721552e+00
4.16250000e-01 5.02519759e+00 5.00124833e+00 2.37168896e-01 4.72758693e+00 5.27778474e+00 4.62736397e+00 5.37467136e+00
4.18750000e-01 5.02554761e+00 5.00172537e+00 2.37281429e-01 4.73023148e+00 5.28296385e+00 4.63388377e+00 5.37731490e+00
4.21250000e-01 5.02698548e+00 5.00134812e+00 2.37073316e-01 4.73039092e+00 5.28056517e+00 4.63255627e+00 5.37545176e+00
4.23750000e-01 5.02833363e+00 5.00077820e+00 2.36550262e-01 4.73214966e+00 5.28310912e+00 4.63181327e+00 5.37347225e+00
4.26250000e-01 5.02769772e+00 5.00071397e+00 2.36262871e-01 4.72892070e+00 5.28343045e+00 4.63126495e+00 5.37250338e+00
4.28750000e-01 5.02796519e+00 5.00098161e+00 2.36356492e-01 4.72959224e+00 5.27802748e+00 4.62993303e+00 5.37059400e+00
4.31250000e-01 5.03032982e+00 5.00106999e+00 2.36367765e-01 4.73074008e+00 5.27653620e+00 4.63122304e+00 5.37295910e+00
4.33750000e-01 5.03000477e+00 5.00136300e+00 2.36331803e-01 4.73185609e+00 5.28068669e+00 4.62985166e+00 5.37145342e+00
4.36250000e-01 5.03147417e+00 5.00143240e+00 2.36407644e-01 4.73160518e+00 5.28242932e+00 4.63713574e+00 5.37111516e+00
4.38750000e-01 5.03249469e+00 5.00162739e+00 2.36271132e-01 4.73233168e+00 5.28309091e+00 4.63589895e+00 5.37120836e+00
4.41250000e-01 5.02999658e+00 5.00180518e+00 2.35734927e-01 4.73019422e+00 5.28227581e+00 4.63679218e+00 5.37013494e+00
4.43750000e-01 5.03227114e+00 5.00188198e+00 2.35445594e-01 4.73241259e+00 5.28256842e+00 4.63098388e+00 5.37234013e+00
4.46250000e-01 5.02929106e+00 5.00167848e+00 2.35218929e-01 4.73205984e+00 5.27986996e+00 4.63312280e+00 5.37091090e+00
4.48750000e-01 5.02878015e+00 5.00207702e+00 2.35307672e-01 4.73157388e+00 5.27914992e+00 4.63594520e+00 5.36846003e+00
4.51250000e-01 5.03254231e+00 5.00238981e+00 2.34868231e-01 4.73318964e+00 5.28180312e+00 4.63444356e+00 5.36859541e+00
4.53750000e-01 5.03520582e+00 5.00247470e+00 2.34763503e-01 4.73503584e+00 5.28286027e+00 4.63375052e+00 5.36945664e+00
4.56250000e-01 5.03269395e+00 5.00232211e+00 2.34951109e-01 4.73680376e+00 5.28357135e+00 4.63732993e+00 5.37568033e+00
4.58750000e-01 5.03571138e+00 5.00250853e+00 2.34985096e-01 4.73531220e+00 5.28209035e+00 4.63740857e+00 5.37212715e+00
4.61250000e-01 5.03691427e+00 5.00307432e+00 2.34612737e-01 4.73517718e+00 5.28019920e+00 4.64168980e+00 5.37416619e+00
4.63750000e-01 5.03662607e+00 5.00365925e+00 2.34159049e-01 4.73471593e+00 5.28015722e+00 4.64138396e+00 5.37158930e+00
4.66250000e-01 5.03681325e+00 5.00397650e+00 2.33847658e-01 4.73786601e+00 5.27810220e+00 4.64040250e+00 5.37255328e+00
4.68750000e-01 5.03566490e+00 5.00390549e+00 2.33650649e-01 4.73462659e+00 5.27948123e+00 4.64034593e+00 5.37115473e+00
4.71250000e-01 5.03591185e+00 5.00382144e+00 2.33264967e-01 4.73501864e+00 5.27981252e+00 4.64199321e+00 5.37180084e+00
4.73750000e-01 5.03648471e+00 5.00394717e+00 2.32854173e-01 4.73503449e+00 5.27566377e+00 4.64353517e+00 5.36585812e+00
4.76250000e-01 5.03590814e+00 5.00404301e+00 2.32744814e-01 4.73625051e+00 5.27848404e+00 4.63820310e+00 5.36965216e+00
4.78750000e-01 5.03396691e+00 5.00420040e+00 2.32722843e-01 4.73931059e+00 5.28142828e+00 4.63905640e+00 5.37077267e+00
4.81250000e-01 5.03709607e+00 5.00469281e+00 2.32715740e-01 4.73862406e+00 5.27975342e+00 4.64284437e+00 5.36986172e+00
4.83750000e-01 5.03610168e+00 5.00566455e+00 2.32483016e-01 4.73917727e+00 5.27880698e+00 4.64582590e+00 5.37196098e+00
4.86250000e-01 5.03679537e+00 5.00596728e+00 2.32282476e-01 4.73757265e+00 5.27568007e+00 4.64412365e+00 5.37281896e+00
4.88750000e-01 5.03485966e+00 5.00572796e+00 2.32007614e-01 4.73822754e+00 5.27488868e+00 4.64622369e+00 5.37110050e+00
4.91250000e-01 5.03735234e+00 5.00591851e+00 2.31972587e-01 4.74051866e+00 5.28028546e+00 4.64955592e+00 5.37240075e+00
4.93750000e-01 5.04008017e+00 5.00666996e+00 2.31775934e-01 4.74260098e+00 5.28157774e+00 4.64516936e+00 5.37283482e+00
4.96250000e-01 5.04099880e+00 5.00732298e+00 2.31191626e-01 4.74274704e+00 5.28050663e+00 4.65036100e+00 5.37268379e+00
4.98750000e-01 5.04083389e+00 5.00724878e+00 2.31095311e-01 4.74202916e+00 5.27951464e+00 4.65106282e+00 5.37045513e+00
5.01250000e-01 5.04327713e+00 5.00697175e+00 2.30861373e-01 4.74088170e+00 5.28079160e+00 4.65367446e+00 5.37348879e+00
5.03750000e-01 5.04597323e+00 5.00731112e+00 2.30373994e-01 4.74347954e+00 5.28057579e+00 4.65310327e+00 5.36909473e+00
5.06250000e-01 5.04510511e+00 5.00771568e+00 2.30268160e-01 4.74223065e+00 5.28235910e+00 4.65135451e+00 5.37176528e+00
5.08750000e-01 5.04237619e+00 5.00865288e+00 2.30158027e-01 4.74454870e+00 5.28181110e+00 4.64473539e+00 5.36584727e+00
5.11250000e-01 5.04246706e+00 5.00892249e+00 2.29919215e-01 4.74680707e+00 5.28186627e+00 4.65312310e+00 5.36823897e+00
5.13750000e-01 5.04399661e+00 5.00926526e+00 2.29719546e-01 4.74619361e+00 5.28185817e+00 4.65132584e+00 5.36622908e+00
5.16250000e-01 5.04502537e+00 5.00960268e+00 2.29269023e-01 4.74766535e+00 5.28283944e+00 4.65566944e+00 5.37145494e+00
5.18750000e-01 5.04458359e+00 5.01037752e+00 2.28796430e-01 4.74854528e+00 5.28156626e+00 4.65692876e+00 5.37263459e+00
5.21250000e-01 5.04726164e+00 5.01089486e+00 2.28224130e-01 4.74894626e+00 5.28089450e+00 4.65296494e+00 5.37137373e+00
5.23750000e-01 5.05151230e+00 5.01133961e+00 2.27714177e-01 4.75116461e+00 5.27963115e+00 4.65286131e+00 5.36713868e+00
5.26250000e-01 5.05624952e+00 5.01172202e+00 2.27533821e-01 4.75154061e+00 5.27758832e+00 4.65552153e+00 5.36869219e+00
5.28750000e-01 5.05399540e+00 5.01221018e+00 2.27045437e-01 4.75417249e+00 5.27883559e+00 4.65786552e+00 5.36966806e+00
5.31250000e-01 5.05086858e+00 5.01277453e+00 2.26855257e-01 4.75218318e+00 5.27715590e+00 4.66171170e+00 5.37079168e+00
5.33750000e-01 5.04692060e+00 5.01364592e+00 2.26789188e-01 4.75329980e+00 5.28130332e+00 4.65953088e+00 5.36995136e+00
5.36250000e-01 5.04853339e+00 5.01411693e+00 2.26414594e-01 4.75561926e+00 5.28217343e+00 4.65828586e+00 5.37431600e+00
5.38750000e-01 5.04824472e+00 5.01498381e+00 2.26061572e-01 4.75845604e+00 5.28235620e+00 4.66466489e+00 5.37140727e+00
5.41250000e-01 5.04918825e+00 5.01588218e+00 2.25824413e-01 4.76006067e+00 5.28397216e+00 4.66378689e+00 5.36816148e+00
5.43750000e-01 5.05304086e+00 5.01651666e+00 2.25532479e-01 4.75925045e+00 5.28294568e+00 4.66803641e+00 5.36968310e+00
5.46250000e-01 5.05428993e+00 5.01732006e+00 2.25088122e-01 4.76223080e+00 5.28275492e+00 4.66642496e+00 5.36884527e+00
5.48750000e-01 5.05764138e+00 5.01795865e+00 2.24735786e-01 4.76091814e+00 5.28503474e+00 4.67105168e+00 5.37317917e+00
5.51250000e-01 5.06072833e+00 5.01890947e+00 2.24450715e-01 4.76212418e+00 5.28267466e+00 4.67120831e+00 5.36787763e+00
5.53750000e-01 5.06518389e+00 5.02016691e+00 2.24364392e-01 4.76368340e+00 5.28550050e+00 4.66264589e+00 5.36957622e+00
5.56250000e-01 5.06530666e+00 5.02147555e+00 2.23878981e-01 4.76471812e+00 5.28398997e+00 4.67175883e+00 5.36777477e+00
5.58750000e-01 5.06507478e+00 5.02250114e+00 2.23496087e-01 4.76676234e+00 5.28334344e+00 4.66985451e+00 5.36647826e+00
5.61250000e-01 5.05927715e+00 5.02348324e+00 2.23469162e-01 4.76828347e+00 5.28464098e+00 4.67497942e+00 5.36918860e+00
5.63750000e-01 5.06168667e+00 5.02477875e+00 2.23436450e-01 4.76965289e+00 5.28686941e+00 4.67747274e+00 5.37100915e+00
5.66250000e-01 5.06325416e+00 5.02540536e+00 2.23039333e-01 4.76981723e+00 5.28884389e+00 4.67627097e+00 5.37262287e+00
5.68750000e-01 5.06650993e+00 5.02651126e+00 2.22575644e-01 4.77047539e+00 5.28904888e+00 4.67482145e+00 5.37272269e+00
5.71250000e-01 5.06905611e+00 5.02760733e+00 2.22647110e-01 4.77223454e+00 5.29341681e+00 4.67621674e+00 5.37156679e+00
5.73750000e-01 5.06953001e+00 5.02923547e+00 2.22651487e-01 4.77353717e+00 5.29373485e+00 4.67800695e+00 5.37707038e+00
5.76250000e-01 5.07603849e+00 5.03034562e+00 2.22864579e-01 4.77316711e+00 5.29595652e+00 4.68192967e+00 5.37655298e+00
5.78750000e-01 5.07469354e+00 5.03184329e+00 2.22693876e-01 4.77631531e+00 5.29701224e+00 4.68478600e+00 5.37958563e+00
5.81250000e-01 5.07211384e+00 5.03315626e+00 2.22675134e-01 4.77620507e+00 5.29634133e+00 4.68699081e+00 5.38148777e+00
5.83750000e-01 5.06985503e+00 5.03435170e+00 2.22320350e-01 4.77617839e+00 5.29491090e+00 4.68833171e+00 5.37867465e+00
5.86250000e-01 5.07009949e+00 5.03567189e+00 2.22357694e-01 4.77873404e+00 5.29652320e+00 4.69361102e+00 5.37681715e+00
5.88750000e-01 5.07358161e+00 5.03685994e+00 2.22285284e-01 4.77933495e+00 5.29800222e+00 4.69269131e+00 5.38182792e+00
5.91250000e-01 5.07637445e+00 5.03815238e+00 2.22398923e-01 4.78200635e+00 5.29880856e+00 4.68720764e+00 5.38283106e+00
5.93750000e-01 5.07794638e+00 5.03960772e+00 2.22211103e-01 4.78369826e+00 5.30334814e+00 4.69134405e+00 5.38193250e+00
5.96250000e-01 5.07962657e+00 5.04115503e+00 2.22333662e-01 4.78724550e+00 5.30702432e+00 4.69627868e+00 5.38371099e+00
5.98750000e-01 5.08584684e+00 5.04252055e+00 2.22243194e-01 4.78845206e+00 5.30592725e+00 4.69435617e+00 5.38653299e+00
6.01250000e-01 5.08466207e+00 5.04388028e+00 2.22386905e-01 4.78639225e+00 5.30620076e+00 4.69457430e+00 5.38844660e+00
6.03750000e-01 5.08912930e+00 5.04556979e+00 2.22752207e-01 4.78947847e+00 5.31067638e+00 4.69648065e+00 5.38801382e+00
6.06250000e-01 5.09111569e+00 5.04730635e+00 2.22673048e-01 4.79256281e+00 5.30963730e+00 4.69608910e+00 5.38790240e+00
6.08750000e-01 5.09362156e+00 5.04868394e+00 2.22613576e-01 4.79255092e+00 5.31330574e+00 4.69975056e+00 5.39069016e+00
6.11250000e-01 5.08912343e+00 5.05051905e+00 2.22686254e-01 4.79397867e+00 5.30999362e+00 4.69902685e+00 5.39481944e+00
6.13750000e-01 5.09051917e+00 5.05242070e+00 2.22684980e-01 4.79522344e+00 5.31194958e+00 4.70398078e+00 5.39790635e+00
6.16250000e-01 5.09750493e+00 5.05462329e+00 2.22510277e-01 4.79776160e+00 5.31390066e+00 4.70679075e+00 5.39994893e+00
6.18750000e-01 5.09483483e+00 5.05670243e+00 2.22607008e-01 4.79899069e+00 5.31759947e+00 4.70453033e+00 5.39965670e+00
6.21250000e-01 5.09634972e+00 5.05886337e+00 2.22814986e-01 4.80128632e+00 5.32086812e+00 4.70618451e+00 5.40416890e+00
6.23750000e-01 5.10307632e+00 5.06118346e+00 2.22876226e-01 4.80311491e+00 5.32392927e+00 4.70829061e+00 5.40751036e+00
6.26250000e-01 5.10128701e+00 5.06361971e+00 2.22815391e-01 4.80581805e+00 5.32818418e+00 4.71009568e+00 5.41180031e+00
6.28750000e-01 5.10656859e+00 5.06613344e+00 2.23022599e-01 4.80926731e+00 5.32969448e+00 4.71480297e+00 5.41210372e+00
6.31250000e-01 5.11414978e+00 5.06861162e+00 2.23354296e-01 4.80943700e+00 5.33182148e+00 4.71659823e+00 5.41321423e+00
6.33750000e-01 5.11801519e+00 5.07092072e+00 2.23593237e-01 4.81151160e+00 5.33165242e+00 4.72127867e+00 5.41708473e+00
6.36250000e-01 5.12133918e+00 5.07343193e+00 2.23561408e-01 4.81321532e+00 5.33461357e+00 4.72214396e+00 5.41920038e+00
6.38750000e-01 5.12594210e+00 5.07600152e+00 2.23624584e-01 4.81602387e+00 5.33938576e+00 4.72177319e+00 5.42444899e+00
6.41250000e-01 5.12674984e+00 5.07836667e+00 2.23591000e-01 4.81897510e+00 5.34170547e+00 4.72510677e+00 5.42469198e+00
6.43750000e-01 5.12967727e+00 5.08101123e+00 2.23437168e-01 4.82180629e+00 5.34348706e+00 4.72565779e+00 5.42722158e+00
6.46250000e-01 5.13459514e+00 5.08373083e+00 2.23492182e-01 4.82474722e+00 5.34498135e+00 4.72900572e+00 5.42862222e+00
6.48750000e-01 5.13089497e+00 5.08608930e+00 2.23368776e-01 4.82789767e+00 5.34658176e+00 4.73358160e+00 5.42931360e+00
6.51250000e-01 5.13149034e+00 5.08849691e+00 2.23297489e-01 4.83097993e+00 5.35282159e+00 4.73796977e+00 5.43207968e+00
6.53750000e-01 5.13750535e+00 5.09110846e+00 2.23384836e-01 4.83522055e+00 5.35563553e+00 4.73858898e+00 5.43725491e+00
6.56250000e-01 5.13779851e+00 5.09370408e+00 2.23243795e-01 4.83676502e+00 5.35706296e+00 4.74408760e+00 5.43956766e+00
6.58750000e-01 5.13798112e+00 5.09606359e+00 2.23198391e-01 4.83831082e+00 5.35685057e+00 4.74413934e+00 5.43946465e+00
6.61250000e-01 5.13594421e+00 5.09849273e+00 2.23029553e-01 4.84360113e+00 5.36243088e+00 4.74811284e+00 5.44331617e+00
6.63750000e-01 5.14543233e+00 5.10097593e+00 2.23119708e-01 4.84617679e+00 5.36530013e+00 4.75024146e+00 5.44736275e+00
6.66250000e-01 5.13824868e+00 5.10339858e+00 2.23061552e-01 4.84774064e+00 5.36665279e+00 4.75685418e+00 5.44972195e+00
6.68750000e-01 5.13541163e+00 5.10567824e+00 2.23250278e-01 4.84912908e+00 5.36856650e+00 4.75554964e+00 5.44924778e+00
6.71250000e-01 5.13847113e+00 5.10829357e+00 2.23272060e-01 4.85206415e+00 5.36886523e+00 4.76032547e+00 5.45308808e+00
6.73750000e-01 5.14711447e+00 5.11102174e+00 2.23434890e-01 4.85290423e+00 5.37451725e+00 4.75905667e+00 5.45528696e+00
6.76250000e-01 5.15295675e+00 5.11354831e+00 2.23793934e-01 4.85597176e+00 5.37781976e+00 4.76119700e+00 5.45977087e+00
6.78750000e-01 5.15245322e+00 5.11618249e+00 2.23907996e-01 4.85930204e+00 5.38197840e+00 4.76389854e+00 5.46218558e+00
6.81250000e-01 5.15152914e+00 5.11881045e+00 2.23998837e-01 4.86061430e+00 5.38305575e+00 4.76633833e+00 5.46186227e+00
6.83750000e-01 5.15534434e+00 5.12177081e+00 2.23898554e-01 4.86461544e+00 5.38717291e+00 4.77069690e+00 5.46690380e+00
6.86250000e-01 5.16010255e+00 5.12463058e+00 2.24182541e-01 4.86582402e+00 5.39025458e+00 4.77422879e+00 5.47155329e+00
6.88750000e-01 5.16904357e+00 5.12792661e+00 2.24510763e-01 4.87056262e+00 5.39153195e+00 4.77389307e+00 5.47432152e+00
6.91250000e-01 5.17014801e+00 5.13136902e+00 2.24632419e-01 4.87304581e+00 5.39718766e+00 4.78100482e+00 5.47824889e+00
6.93750000e-01 5.17641224e+00 5.13467433e+00 2.24877999e-01 4.87425220e+00 5.40139349e+00 4.78109877e+00 5.48068814e+00
6.96250000e-01 5.18341774e+00 5.13833467e+00 2.25080568e-01 4.87657047e+00 5.40459434e+00 4.78375212e+00 5.48653895e+00
6.98750000e-01 5.18358126e+00 5.14234131e+00 2.25191845e-01 4.88164644e+00 5.40892044e+00 4.78634338e+00 5.48981200e+00
7.01250000e-01 5.18665998e+00 5.14639304e+00 2.25322347e-01 4.88827073e+00 5.41235608e+00 4.79023507e+00 5.49667646e+00
7.03750000e-01 5.19070822e+00 5.15085386e+00 2.25449492e-01 4.89065855e+00 5.41880309e+00 4.79562941e+00 5.50068382e+00
7.06250000e-01 5.19377435e+00 5.15510029e+00 2.25245457e-01 4.89561555e+00 5.42522482e+00 4.79717154e+00 5.50516789e+00
7.08750000e-01 5.19539397e+00 5.15961563e+00 2.25140161e-01 4.90115795e+00 5.42704375e+00 4.80499949e+00 5.50928614e+00
7.11250000e-01 5.20196294e+00 5.16403115e+00 2.25357282e-01 4.90524362e+00 5.42866491e+00 4.80714694e+00 5.51611462e+00
7.13750000e-01 5.20419712e+00 5.16877496e+00 2.25402983e-01 4.90842015e+00 5.43409808e+00 4.80854826e+00 5.51678964e+00
7.16250000e-01 5.21011026e+00 5.17345266e+00 2.25670116e-01 4.91260218e+00 5.43742468e+00 4.81391527e+00 5.52398855e+00
7.18750000e-01 5.20759789e+00 5.17801658e+00 2.25537676e-01 4.91755406e+00 5.44283725e+00 4.81980036e+00 5.52818239e+00
7.21250000e-01 5.21137089e+00 5.18276644e+00 2.25564664e-01 4.92334623e+00 5.45067132e+00 4.82628004e+00 5.53521101e+00
7.23750000e-01 5.22872320e+00 5.18711856e+00 2.25374821e-01 4.92771043e+00 5.45274624e+00 4.83099505e+00 5.53666623e+00
7.26250000e-01 5.23009634e+00 5.19155422e+00 2.25363710e-01 4.93350597e+00 5.46005103e+00 4.83410845e+00 5.54012606e+00
7.28750000e-01 5.23186069e+00 5.19662759e+00 2.25229996e-01 4.93692103e+00 5.46303100e+00 4.84111029e+00 5.54810003e+00
7.31250000e-01 5.23765616e+00 5.20106745e+00 2.25430463e-01 4.94022005e+00 5.46880699e+00 4.84414934e+00 5.55022458e+00
7.33750000e-01 5.24437425e+00 5.20574971e+00 2.25505854e-01 4.94757309e+00 5.47099842e+00 4.84643359e+00 5.55307130e+00
7.36250000e-01 5.24820711e+00 5.21073959e+00 2.25341969e-01 4.95060056e+00 5.47280834e+00 4.85073896e+00 5.56091966e+00
7.38750000e-01 5.24211871e+00 5.21547455e+00 2.25373642e-01 4.95570375e+00 5.47685330e+00 4.85612007e+00 5.56734907e+00
7.41250000e-01 5.24335678e+00 5.22044423e+00 2.25041021e-01 4.96067257e+00 5.48131619e+00 4.86282201e+00 5.57030469e+00
7.43750000e-01 5.25356723e+00 5.22512546e+00 2.25084752e-01 4.96477768e+00 5.48680386e+00 4.86939666e+00 5.57576802e+00
7.46250000e-01 5.26489653e+00 5.23010766e+00 2.24976889e-01 4.97071997e+00 5.49038501e+00 4.87672470e+00 5.57830464e+00
7.48750000e-01 5.27683586e+00 5.23510409e+00 2.25151718e-01 4.97557805e+00 5.49890988e+00 4.87961094e+00 5.58298412e+00
7.51250000e-01 5.27669156e+00 5.24011259e+00 2.25237893e-01 4.97823779e+00 5.50468895e+00 4.88450179e+00 5.58806155e+00
7.53750000e-01 5.27846866e+00 5.24547999e+00 2.25249684e-01 4.98399984e+00 5.51111196e+00 4.88850247e+00 5.59472875e+00
7.56250000e-01 5.27877064e+00 5.25067403e+00 2.25659026e-01 4.98977336e+00 5.51883880e+00 4.89279376e+00 5.60157247e+00
7.58750000e-01 5.29290804e+00 5.25608233e+00 2.25889309e-01 4.99499340e+00 5.52122737e+00 4.90007569e+00 5.60739658e+00
7.61250000e-01 5.30089909e+00 5.26167415e+00 2.25846495e-01 5.00271598e+00 5.52503788e+00 4.90345293e+00 5.60967134e+00
7.63750000e-01 5.28871227e+00 5.26748049e+00 2.25919274e-01 5.00505449e+00 5.53023342e+00 4.90723442e+00 5.61744122e+00
7.66250000e-01 5.30788554e+00 5.27294638e+00 2.25992885e-01 5.01141329e+00 5.53767135e+00 4.91686421e+00 5.62262365e+00
7.68750000e-01 5.30840177e+00 5.27828259e+00 2.25889182e-01 5.02195582e+00 5.54143329e+00 4.92148917e+00 5.62551462e+00
7.71250000e-01 5.30663676e+00 5.28422471e+00 2.25777360e-01 5.02527000e+00 5.54686488e+00 4.92829605e+00 5.62937048e+00
7.73750000e-01 5.31074188e+00 5.28967925e+00 2.25887064e-01 5.03027854e+00 5.55440739e+00 4.93006696e+00 5.63913139e+00
7.76250000e-01 5.31440586e+00 5.29583410e+00 2.26080676e-01 5.03818109e+00 5.56205528e+00 4.94031613e+00 5.64974981e+00
7.78750000e-01 5.32619185e+00 5.30184528e+00 2.26403770e-01 5.04269688e+00 5.56753478e+00 4.94868338e+00 5.65468459e+00
7.81250000e-01 5.33759822e+00 5.30838406e+00 2.26367907e-01 5.04533492e+00 5.57565924e+00 4.95047702e+00 5.66049848e+00
7.83750000e-01 5.34080399e+00 5.31542242e+00 2.26244960e-01 5.05709612e+00 5.57890175e+00 4.95245762e+00 5.66659759e+00
7.86250000e-01 5.35153425e+00 5.32234299e+00 2.26435898e-01 5.06075909e+00 5.58753754e+00 4.96006184e+00 5.67614845e+00
7.88750000e-01 5.37379086e+00 5.32993641e+00 2.26598631e-01 5.06903667e+00 5.59453073e+00 4.96900694e+00 5.68326036e+00
7.91250000e-01 5.38520470e+00 5.33723462e+00 2.26756077e-01 5.08100302e+00 5.60197256e+00 4.98180677e+00 5.69102056e+00
7.93750000e-01 5.39646904e+00 5.34493995e+00 2.27195328e-01 5.08386959e+00 5.61306001e+00 4.98667621e+00 5.69763144e+00
7.96250000e-01 5.40675872e+00 5.35290643e+00 2.27029084e-01 5.09089333e+00 5.61817870e+00 4.99657872e+00 5.70408398e+00
7.98750000e-01 5.42299687e+00 5.36109551e+00 2.27118467e-01 5.09866629e+00 5.62813289e+00 5.00969537e+00 5.71347835e+00
8.01250000e-01 5.42931154e+00 5.36937769e+00 2.27239922e-01 5.10705050e+00 5.63570526e+00 5.01520644e+00 5.72111502e+00
8.03750000e-01 5.42526041e+00 5.37756259e+00 2.27734870e-01 5.11554916e+00 5.64631868e+00 5.02301241e+00 5.72761241e+00
8.06250000e-01 5.41488832e+00 5.38607452e+00 2.27871346e-01 5.12250164e+00 5.65514491e+00 5.03209419e+00 5.73961650e+00
8.08750000e-01 5.41973687e+00 5.39455553e+00 2.27625753e-01 5.13172047e+00 5.66007616e+00 5.04167851e+00 5.74854786e+00
8.11250000e-01 5.45292156e+00 5.40368824e+00 2.27745206e-01 5.13728471e+00 5.67125860e+00 5.04854469e+00 5.76023371e+00
8.13750000e-01 5.48906164e+00 5.41260581e+00 2.27767153e-01 5.14706941e+00 5.67988407e+00 5.05892568e+00 5.76749102e+00
8.16250000e-01 5.50428652e+00 5.42126958e+00 2.27921021e-01 5.15609246e+00 5.68487826e+00 5.06672489e+00 5.77364768e+00
8.18750000e-01 5.51578451e+00 5.42976400e+00 2.28104792e-01 5.16110275e+00 5.69529311e+00 5.07863487e+00 5.78322553e+00
8.21250000e-01 5.50730029e+00 5.43833796e+00 2.28201308e-01 5.17155781e+00 5.70125152e+00 5.08309552e+00 5.79132163e+00
8.23750000e-01 5.50626118e+00 5.44688664e+00 2.27849114e-01 5.17995397e+00 5.71164724e+00 5.09139608e+00 5.79796648e+00
8.26250000e-01 5.50917350e+00 5.45612870e+00 2.27602336e-01 5.19207845e+00 5.71902836e+00 5.10087950e+00 5.80548863e+00
8.28750000e-01 5.51105662e+00 5.46486692e+00 2.26655691e-01 5.19736480e+00 5.72722115e+00 5.11478448e+00 5.80959309e+00
8.31250000e-01 5.51393088e+00 5.47409011e+00 2.26294461e-01 5.21424760e+00 5.74094969e+00 5.11969729e+00 5.82365068e+00
8.33750000e-01 5.51834183e+00 5.48325755e+00 2.25801881e-01 5.22743442e+00 5.74930228e+00 5.13439603e+00 5.82889461e+00
8.36250000e-01 5.52540254e+00 5.49199108e+00 2.26111702e-01 5.23634579e+00 5.75798197e+00 5.14327422e+00 5.83683526e+00
8.38750000e-01 5.53674036e+00 5.50157644e+00 2.25684643e-01 5.24803505e+00 5.76818223e+00 5.14746152e+00 5.84914368e+00
8.41250000e-01 5.55042919e+00 5.51046328e+00 2.26111638e-01 5.25339380e+00 5.77809259e+00 5.15499900e+00 5.85863057e+00
8.43750000e-01 5.56353863e+00 5.51993384e+00 2.25719207e-01 5.26328013e+00 5.78197421e+00 5.16263571e+00 5.86999255e+00
8.46250000e-01 5.58275798e+00 5.52948066e+00 2.25827913e-01 5.27475062e+00 5.79072439e+00 5.18167398e+00 5.88378290e+00
8.48750000e-01 5.58551652e+00 5.53909614e+00 2.25751486e-01 5.28240561e+00 5.80334783e+00 5.19055034e+00 5.88812040e+00
8.51250000e-01 5.58584405e+00 5.54889145e+00 2.25003093e-01 5.29383687e+00 5.81147326e+00 5.20494190e+00 5.89761550e+00
8.53750000e-01 5.58785805e+00 5.55846396e+00 2.24647608e-01 5.29972216e+00 5.82350326e+00 5.21465273e+00 5.90089151e+00
8.56250000e-01 5.60576210e+00 5.56728594e+00 2.24314234e-01 5.31372604e+00 5.83239907e+00 5.22261327e+00 5.91316619e+00
8.58750000e-01 5.62184490e+00 5.57616600e+00 2.24642561e-01 5.32251444e+00 5.83600993e+00 5.22202006e+00 5.91929816e+00
8.61250000e-01 5.62505559e+00 5.58536739e+00 2.24990815e-01 5.33188345e+00 5.84875684e+00 5.23302660e+00 5.93025332e+00
8.63750000e-01 5.63409765e+00 5.59428942e+00 2.25008364e-01 5.34263310e+00 5.85986865e+00 5.24345848e+00 5.93943828e+00
8.66250000e-01 5.63684764e+00 5.60410241e+00 2.24931727e-01 5.35263665e+00 5.86783839e+00 5.25539693e+00 5.95056305e+00
8.68750000e-01 5.64258893e+00 5.61349543e+00 2.25022850e-01 5.36187299e+00 5.88074653e+00 5.26342739e+00 5.96974277e+00
8.71250000e-01 5.64609347e+00 5.62297303e+00 2.25179935e-01 5.36955188e+00 5.88537649e+00 5.27323743e+00 5.98055741e+00
8.73750000e-01 5.64315767e+00 5.63290550e+00 2.24441473e-01 5.37809693e+00 5.89656597e+00 5.28603443e+00 5.98259288e+00
8.76250000e-01 5.65529150e+00 5.64242211e+00 2.24028136e-01 5.38912745e+00 5.90349807e+00 5.29261501e+00 5.99267645e+00
8.78750000e-01 5.66138194e+00 5.65246912e+00 2.24421907e-01 5.39974364e+00 5.91673511e+00 5.29601057e+00 6.00413017e+00
8.81250000e-01 5.69326443e+00 5.66263331e+00 2.25124622e-01 5.40636645e+00 5.92273645e+00 5.31157532e+00 6.01633121e+00
8.83750000e-01 5.71431879e+00 5.67233719e+00 2.24607465e-01 5.41757010e+00 5.93389824e+00 5.32035050e+00 6.02570056e+00
8.86250000e-01 5.74007746e+00 5.68263370e+00 2.24631214e-01 5.42748344e+00 5.94031370e+00 5.33090564e+00 6.03556942e+00
8.88750000e-01 5.75260300e+00 5.69354208e+00 2.24686270e-01 5.44093076e+00 5.95320461e+00 5.33718330e+00 6.04847890e+00
8.91250000e-01 5.75769558e+00 5.70430136e+00 2.23953076e-01 5.45049228e+00 5.96558781e+00 5.35485736e+00 6.05825142e+00
8.93750000e-01 5.75747085e+00 5.71566096e+00 2.23593272e-01 5.46532104e+00 5.97592587e+00 5.37006067e+00 6.06809215e+00
8.96250000e-01 5.74485945e+00 5.72796071e+00 2.23637184e-01 5.47585179e+00 5.98675269e+00 5.38108335e+00 6.08177369e+00
8.98750000e-01 5.74880607e+00 5.74084516e+00 2.23427345e-01 5.48484696e+00 6.00344970e+00 5.39600238e+00 6.08817605e+00
9.01250000e-01 5.76901278e+00 5.75241781e+00 2.24464990e-01 5.49716702e+00 6.01428759e+00 5.40570766e+00 6.10728408e+00
9.03750000e-01 5.78824165e+00 5.76572381e+00 2.24662934e-01 5.51156600e+00 6.02853681e+00 5.41651533e+00 6.12025878e+00
9.06250000e-01 5.81470691e+00 5.77780756e+00 2.25186224e-01 5.52068674e+00 6.03923662e+00 5.42991014e+00 6.12904855e+00
9.08750000e-01 5.86017994e+00 5.78984606e+00 2.25165487e-01 5.53161847e+00 6.05097460e+00 5.43352042e+00 6.13691140e+00
9.11250000e-01 5.86169980e+00 5.80293536e+00 2.25806314e-01 5.54761680e+00 6.06756056e+00 5.44745162e+00 6.15215653e+00
9.13750000e-01 5.87551338e+00 5.81565686e+00 2.25020360e-01 5.56690205e+00 6.07694466e+00 5.46810926e+00 6.16571649e+00
9.16250000e-01 5.86645345e+00 5.82789494e+00 2.24608474e-01 5.57754111e+00 6.08632025e+00 5.48301701e+00 6.18313049e+00
9.18750000e-01 5.85856517e+00 5.84127456e+00 2.24241750e-01 5.59042799e+00 6.09915735e+00 5.49618926e+00 6.19924131e+00
9.21250000e-01 5.85794436e+00 5.85502248e+00 2.23749577e-01 5.60729992e+00 6.11267317e+00 5.50706574e+00 6.21150644e+00
9.23750000e-01 5.87370692e+00 5.86829866e+00 2.22764752e-01 5.62290192e+00 6.12543354e+00 5.52482020e+00 6.22137297e+00
9.26250000e-01 5.89784503e+00 5.88208403e+00 2.23886995e-01 5.63144976e+00 6.14263300e+00 5.54071747e+00 6.23593626e+00
9.28750000e-01 5.93908660e+00 5.89610128e+00 2.23998541e-01 5.64400652e+00 6.15451500e+00 5.55246212e+00 6.25321529e+00
9.31250000e-01 5.94240374e+00 5.90996994e+00 2.23753211e-01 5.65857695e+00 6.17184258e+00 5.56939738e+00 6.26229257e+00
9.33750000e-01 5.96296250e+00 5.92446531e+00 2.23488284e-01 5.67293901e+00 6.18632980e+00 5.58299306e+00 6.27279066e+00
9.36250000e-01 6.00199108e+00 5.93764087e+00 2.24200048e-01 5.68866031e+00 6.19365602e+00 5.59513934e+00 6.28588603e+00
9.38750000e-01 6.01921201e+00 5.95232190e+00 2.24501714e-01 5.70296720e+00 6.21091827e+00 5.61263372e+00 6.29929483e+00
9.41250000e-01 6.03275705e+00 5.96745069e+00 2.24402531e-01 5.72366328e+00 6.22528933e+00 5.62968284e+00 6.31739006e+00
9.43750000e-01 6.05015646e+00 5.98296139e+00 2.22487260e-01 5.73326809e+00 6.23950611e+00 5.64502663e+00 6.33205547e+00
9.46250000e-01 6.05587306e+00 5.99850714e+00 2.21489953e-01 5.75241082e+00 6.25099664e+00 5.66360199e+00 6.34964108e+00
9.48750000e-01 6.03735883e+00 6.01401703e+00 2.20710983e-01 5.76596710e+00 6.26839797e+00 5.68123759e+00 6.36131767e+00
9.51250000e-01 6.03042968e+00 6.02919993e+00 2.21078350e-01 5.78127446e+00 6.28436571e+00 5.69756873e+00 6.37822362e+00
9.53750000e-01 6.04421900e+00 6.04357198e+00 2.20926836e-01 5.79020775e+00 6.29621998e+00 5.71329235e+00 6.39269835e+00
9.56250000e-01 6.09212013e+00 6.05838602e+00 2.20316666e-01 5.80795836e+00 6.31196811e+00 5.72398746e+00 6.41154078e+00
9.58750000e-01 6.09190020e+00 6.07201614e+00 2.20981144e-01 5.82330944e+00 6.32445571e+00 5.73352855e+00 6.42392639e+00
9.61250000e-01 6.09275839e+00 6.08606644e+00 2.20634732e-01 5.83956932e+00 6.33848081e+00 5.74699419e+00 6.43230660e+00
9.63750000e-01 6.11765447e+00 6.09941629e+00 2.20483427e-01 5.85612815e+00 6.35042551e+00 5.75516739e+00 6.44141263e+00
9.66250000e-01 6.15801334e+00 6.11182765e+00 2.21547901e-01 5.86530589e+00 6.37365532e+00 5.77404002e+00 6.45323313e+00
9.68750000e-01 6.18857837e+00 6.12442812e+00 2.22388036e-01 5.86917709e+00 6.37918832e+00 5.78491556e+00 6.46517716e+00
9.71250000e-01 6.23776485e+00 6.13474768e+00 2.23358678e-01 5.88049632e+00 6.38950675e+00 5.79257368e+00 6.48198367e+00
9.73750000e-01 6.29768004e+00 6.14471667e+00 2.23598532e-01 5.89657608e+00 6.40027912e+00 5.80365139e+00 6.49617086e+00
9.76250000e-01 6.34650438e+00 6.15457462e+00 2.23461478e-01 5.90298000e+00 6.40547160e+00 5.81222580e+00 6.50384497e+00
9.78750000e-01 6.29591551e+00 6.16524067e+00 2.22195026e-01 5.91265271e+00 6.42148981e+00 5.82476786e+00 6.50928662e+00
9.81250000e-01 6.28996501e+00 6.17841574e+00 2.22975460e-01 5.92685709e+00 6.43460478e+00 5.83110349e+00 6.53183395e+00
9.83750000e-01 6.27307008e+00 6.18997718e+00 2.23222511e-01 5.93988692e+00 6.44602482e+00 5.83972358e+00 6.54252960e+00
9.86250000e-01 6.28290617e+00 6.20223723e+00 2.23539182e-01 5.94956187e+00 6.45804373e+00 5.84637245e+00 6.55043049e+00
9.88750000e-01 6.28632134e+00 6.21637166e+00 2.23226012e-01 5.96823378e+00 6.47502249e+00 5.86344018e+00 6.56169945e+00
9.91250000e-01 6.30153321e+00 6.22787714e+00 2.22040323e-01 5.98255468e+00 6.47886680e+00 5.87746953e+00 6.57378156e+00
9.93750000e-01 6.29736231e+00 6.24270871e+00 2.23277035e-01 5.99975171e+00 6.49605088e+00 5.89463859e+00 6.60834926e+00
9.96250000e-01 6.29583698e+00 6.25871237e+00 2.23982115e-01 6.01062782e+00 6.50452739e+00 5.91252982e+00 6.62530842e+00
9.98750000e-01 6.30769893e+00 6.27616822e+00 2.23944555e-01 6.03016101e+00 6.51855456e+00 5.92515543e+00 6.63830409e+00
1.00125000e+00 6.31046676e+00 6.29370501e+00 2.24164642e-01 6.04008110e+00 6.54686531e+00 5.94292296e+00 6.64860726e+00
1.00375000e+00 6.31495850e+00 6.31222073e+00 2.27182438e-01 6.06473907e+00 6.56881940e+00 5.95052983e+00 6.67625595e+00
1.00625000e+00 6.38321285e+00 6.32941127e+00 2.29348850e-01 6.07489685e+00 6.58583479e+00 5.96711439e+00 6.69915145e+00
1.00875000e+00 6.37642962e+00 6.34969421e+00 2.30303496e-01 6.09514779e+00 6.61017887e+00 5.98555671e+00 6.71260626e+00
1.01125000e+00 6.41040954e+00 6.36889111e+00 2.29823445e-01 6.11411266e+00 6.62676785e+00 6.01707300e+00 6.73354523e+00
1.01375000e+00 6.41397586e+00 6.38850688e+00 2.31227249e-01 6.12501515e+00 6.65170536e+00 6.03219178e+00 6.75715188e+00
1.01625000e+00 6.40779385e+00 6.41150484e+00 2.30978119e-01 6.14971473e+00 6.66556614e+00 6.04713181e+00 6.78520471e+00
1.01875000e+00 6.37266194e+00 6.43373552e+00 2.32045253e-01 6.16916713e+00 6.68992340e+00 6.06507739e+00 6.79605492e+00
1.02125000e+00 6.42315401e+00 6.45621084e+00 2.31376933e-01 6.18892467e+00 6.71057708e+00 6.09563368e+00 6.81531003e+00
1.02375000e+00 6.46949918e+00 6.47796527e+00 2.29509448e-01 6.21736124e+00 6.73297113e+00 6.11353711e+00 6.84321603e+00
1.02625000e+00 6.52398203e+00 6.50177020e+00 2.29055062e-01 6.24368186e+00 6.75640632e+00 6.13626726e+00 6.86562685e+00
1.02875000e+00 6.46452389e+00 6.52870149e+00 2.31822716e-01 6.27844633e+00 6.78679038e+00 6.16294656e+00 6.89919560e+00
1.03125000e+00 6.44571823e+00 6.55488452e+00 2.33545652e-01 6.30099066e+00 6.81289830e+00 6.18778275e+00 6.93834821e+00
1.03375000e+00 6.47133694e+00 6.58400032e+00 2.34135606e-01 6.32316872e+00 6.84251133e+00 6.21624848e+00 6.96364862e+00
1.03625000e+00 6.49649329e+00 6.61479828e+00 2.36055381e-01 6.35528613e+00 6.86690407e+00 6.24103610e+00 6.99366408e+00
1.03875000e+00 6.47736343e+00 6.64669533e+00 2.38084369e-01 6.38396338e+00 6.90138509e+00 6.28298810e+00 7.03542601e+00
1.04125000e+00 6.47008355e+00 6.67989025e+00 2.37700485e-01 6.41943391e+00 6.93716890e+00 6.30519760e+00 7.05103834e+00
1.04375000e+00 6.47799277e+00 6.71419592e+00 2.37711289e-01 6.45066331e+00 6.97967205e+00 6.35110336e+00 7.08628436e+00
1.04625000e+00 6.49500237e+00 6.74727900e+00 2.39256288e-01 6.48055041e+00 7.01345082e+00 6.38067674e+00 7.12482793e+00
1.04875000e+00 6.70184049e+00 6.78303762e+00 2.42430658e-01 6.51693834e+00 7.05763891e+00 6.40328272e+00 7.15987557e+00
1.05125000e+00 6.71255403e+00 6.81456148e+00 2.39507630e-01 6.55315326e+00 7.07102636e+00 6.44644533e+00 7.19244114e+00
1.05375000e+00 6.75138414e+00 6.84547323e+00 2.42208932e-01 6.58299391e+00 7.10302140e+00 6.46252085e+00 7.23238010e+00
1.05625000e+00 6.77907879e+00 6.87980137e+00 2.45771883e-01 6.62679550e+00 7.14414063e+00 6.47849124e+00 7.27219727e+00
1.05875000e+00 6.80172982e+00 6.91195947e+00 2.45767118e-01 6.64564028e+00 7.17421730e+00 6.52128277e+00 7.31124924e+00
1.06125000e+00 6.79716023e+00 6.94491744e+00 2.45562125e-01 6.68203712e+00 7.21851558e+00 6.55763695e+00 7.33840086e+00
1.06375000e+00 6.89942936e+00 6.97976811e+00 2.46408025e-01 6.72145978e+00 7.24671881e+00 6.59601524e+00 7.39621312e+00
1.06625000e+00 6.99409235e+00 7.01525368e+00 2.47814235e-01 6.76063508e+00 7.28455304e+00 6.64514287e+00 7.42075095e+00
1.06875000e+00 7.10285693e+00 7.05271657e+00 2.48169306e-01 6.78917164e+00 7.31149065e+00 6.68618247e+00 7.48192834e+00
1.07125000e+00 7.08456393e+00 7.09414648e+00 2.50954325e-01 6.83118631e+00 7.35592816e+00 6.71487499e+00 7.51087020e+00
1.07375000e+00 7.12173164e+00 7.13509171e+00 2.54034609e-01 6.85848311e+00 7.39552809e+00 6.74299900e+00 7.55048539e+00
1.07625000e+00 7.13174047e+00 7.17947337e+00 2.57736365e-01 6.90827709e+00 7.44153424e+00 6.78094311e+00 7.61549847e+00
1.07875000e+00 7.15993364e+00 7.22360580e+00 2.60520793e-01 6.94773236e+00 7.48655428e+00 6.81035742e+00 7.65167558e+00
1.08125000e+00 7.24568190e+00 7.26823770e+00 2.64366250e-01 6.99441861e+00 7.53600061e+00 6.85118860e+00 7.70735437e+00
1.08375000e+00 7.28990961e+00 7.31871167e+00 2.67701691e-01 7.04090384e+00 7.58980466e+00 6.88526836e+00 7.78021027e+00
1.08625000e+00 7.34874878e+00 7.36641003e+00 2.72915814e-01 7.08419942e+00 7.64784425e+00 6.91853965e+00 7.82602250e+00
1.08875000e+00 7.44886644e+00 7.41602442e+00 2.74009966e-01 7.13265639e+00 7.70349396e+00 6.98243955e+00 7.88849581e+00
1.09125000e+00 7.54217920e+00 7.46894785e+00 2.78105963e-01 7.18864287e+00 7.74219713e+00 7.02922470e+00 7.95023404e+00
1.09375000e+00 7.58936767e+00 7.52371131e+00 2.80080882e-01 7.24331167e+00 7.80087905e+00 7.06236496e+00 8.00144152e+00
1.09625000e+00 7.67028231e+00 7.57765174e+00 2.81181171e-01 7.28761194e+00 7.87292978e+00 7.12632537e+00 8.04797911e+00
1.09875000e+00 7.76836248e+00 7.63411964e+00 2.82881047e-01 7.33985229e+00 7.93188224e+00 7.18542749e+00 8.10049422e+00
1.10125000e+00 7.85697325e+00 7.69017689e+00 2.84684695e-01 7.40450152e+00 7.98114641e+00 7.22677947e+00 8.16788577e+00
1.10375000e+00 7.95259949e+00 7.74486218e+00 2.90597929e-01 7.45400988e+00 8.04807592e+00 7.27512022e+00 8.23726577e+00
1.10625000e+00 8.03884963e+00 7.80169246e+00 2.92544499e-01 7.51381565e+00 8.12152827e+00 7.31711581e+00 8.30223785e+00
1.10875000e+00 8.07139813e+00 7.86189075e+00 2.93303561e-01 7.56442477e+00 8.16954022e+00 7.38728156e+00 8.35920774e+00
1.11125000e+00 8.08799557e+00 7.91829079e+00 2.96810793e-01 7.61273474e+00 8.23981431e+00 7.42172993e+00 8.40323495e+00
1.11375000e+00 8.10092053e+00 7.98297942e+00 2.99062927e-01 7.68755178e+00 8.30374445e+00 7.50130192e+00 8.47148444e+00
1.11625000e+00 8.09087418e+00 8.04651219e+00 2.99732735e-01 7.74262716e+00 8.37292830e+00 7.56637709e+00 8.53698040e+00
1.11875000e+00 8.15990368e+00 8.11037945e+00 2.99456770e-01 7.81479563e+00 8.42808068e+00 7.62159536e+00 8.58663705e+00
1.12125000e+00 8.21805902e+00 8.17376932e+00 3.01093372e-01 7.87297126e+00 8.49357602e+00 7.68703587e+00 8.65583293e+00
1.12375000e+00 8.29096635e+00 8.23979076e+00 3.03490502e-01 7.93396281e+00 8.55536421e+00 7.75319899e+00 8.72852994e+00
1.12625000e+00 8.28101684e+00 8.31009114e+00 3.07690084e-01 8.00427388e+00 8.63907754e+00 7.82639570e+00 8.81813974e+00
1.12875000e+00 8.29476674e+00 8.38258776e+00 3.11147472e-01 8.06575232e+00 8.70397606e+00 7.89789417e+00 8.89517529e+00
1.13125000e+00 8.33405024e+00 8.45917675e+00 3.17674610e-01 8.13198555e+00 8.79094259e+00 7.95518189e+00 8.98650541e+00
1.13375000e+00 8.41719572e+00 8.53761159e+00 3.20858485e-01 8.21261655e+00 8.87674041e+00 8.03277765e+00 9.05419263e+00
1.13625000e+00 8.52228253e+00 8.61692993e+00 3.22875292e-01 8.29074756e+00 8.96228008e+00 8.09546591e+00 9.13493279e+00
1.13875000e+00 8.65432161e+00 8.70032511e+00 3.23777335e-01 8.37444077e+00 9.04907151e+00 8.18742390e+00 9.21028417e+00
1.14125000e+00 8.79443600e+00 8.79017418e+00 3.22583184e-01 8.48458869e+00 9.14140968e+00 8.25275219e+00 9.30881267e+00
1.14375000e+00 8.92983641e+00 8.88286935e+00 3.20750808e-01 8.57236002e+00 9.21613859e+00 8.36202343e+00 9.40656582e+00
1.14625000e+00 9.03895564e+00 8.97897420e+00 3.15764964e-01 8.67671450e+00 9.30881609e+00 8.46045354e+00 9.49481195e+00
1.14875000e+00 9.11194488e+00 9.07572006e+00 3.14959272e-01 8.75142116e+00 9.40636986e+00 8.57040401e+00 9.59379289e+00
1.15125000e+00 9.24257508e+00 9.17240709e+00 3.15314036e-01 8.85091226e+00 9.49789162e+00 8.66109779e+00 9.68072932e+00
1.15375000e+00 9.47655772e+00 9.27038886e+00 3.15559460e-01 8.94644297e+00 9.59802635e+00 8.76190695e+00 9.78613179e+00
1.15625000e+00 9.58454106e+00 9.36867398e+00 3.16518164e-01 9.03779172e+00 9.70278271e+00 8.87127023e+00 9.88065926e+00
1.15875000e+00 9.67890025e+00 9.46940252e+00 3.16849146e-01 9.13873461e+00 9.79314610e+00 8.98172772e+00 9.99241737e+00
1.16125000e+00 9.77017041e+00 9.57381043e+00 3.17512807e-01 9.25242412e+00 9.90738777e+00 9.06816777e+00 1.00881299e+01
1.16375000e+00 9.84501332e+00 9.68350182e+00 3.17321126e-01 9.35729879e+00 1.00139876e+01 9.18174016e+00 1.02040968e+01
1.16625000e+00 9.84481630e+00 9.79905052e+00 3.16550527e-01 9.48203010e+00 1.01332129e+01 9.30776036e+00 1.03125502e+01
1.16875000e+00 9.86623187e+00 9.91579063e+00 3.15321086e-01 9.60382010e+00 1.02461964e+01 9.40648967e+00 1.04332176e+01
1.17125000e+00 9.96327145e+00 1.00330815e+01 3.15547704e-01 9.72177165e+00 1.03720480e+01 9.52550189e+00 1.05475730e+01
1.17375000e+00 1.01475243e+01 1.01514587e+01 3.19410116e-01 9.83973397e+00 1.04949544e+01 9.64185999e+00 1.06684434e+01
1.17625000e+00 1.03798170e+01 1.02704929e+01 3.23307579e-01 9.94452041e+00 1.06095452e+01 9.74422738e+00 1.08280265e+01
1.17875000e+00 1.05179884e+01 1.03884652e+01 3.25284568e-01 1.00698489e+01 1.07120622e+01 9.87624591e+00 1.09530868e+01
1.18125000e+00 1.05975809e+01 1.05032683e+01 3.20648136e-01 1.01775851e+01 1.08335520e+01 9.98396831e+00 1.10450200e+01
1.18375000e+00 1.06598851e+01 1.06151048e+01 3.10555942e-01 1.03075445e+01 1.09360360e+01 1.01187035e+01 1.11429362e+01
1.18625000e+00 1.07944021e+01 1.07219421e+01 3.01872119e-01 1.04356597e+01 1.10342152e+01 1.02318529e+01 1.12351400e+01
1.18875000e+00 1.08531552e+01 1.08213793e+01 3.01265612e-01 1.05394856e+01 1.11269689e+01 1.03199632e+01 1.13140956e+01
1.19125000e+00 1.09060062e+01 1.09119987e+01 3.05714422e-01 1.06273878e+01 1.12199409e+01 1.03884788e+01 1.14073359e+01
1.19375000e+00 1.09823930e+01 1.09956270e+01 3.11024455e-01 1.07041409e+01 1.13104282e+01 1.04833086e+01 1.14946582e+01
1.19625000e+00 1.10734642e+01 1.10703421e+01 3.15142207e-01 1.07694067e+01 1.13934567e+01 1.05386270e+01 1.15810912e+01
1.19875000e+00 1.11284225e+01 1.11419198e+01 3.20753337e-01 1.08259813e+01 1.14728249e+01 1.06033514e+01 1.16644184e+01
1.20125000e+00 1.11817823e+01 1.12096828e+01 3.26259233e-01 1.08893832e+01 1.15551017e+01 1.06700344e+01 1.17266506e+01
1.20375000e+00 1.12682079e+01 1.12742876e+01 3.32425847e-01 1.09559931e+01 1.16226438e+01 1.07266571e+01 1.18081142e+01
1.20625000e+00 1.13781115e+01 1.13353873e+01 3.40670943e-01 1.10150319e+01 1.16825586e+01 1.07599206e+01 1.18758630e+01
1.20875000e+00 1.15029446e+01 1.13920199e+01 3.48806416e-01 1.10515244e+01 1.17452688e+01 1.07864388e+01 1.19360966e+01
1.21125000e+00 1.15977649e+01 1.14436043e+01 3.59705671e-01 1.10937080e+01 1.18047621e+01 1.08403911e+01 1.20191798e+01
1.21375000e+00 1.16436309e+01 1.14929916e+01 3.71750523e-01 1.11279666e+01 1.18588612e+01 1.08716834e+01 1.20883162e+01
1.21625000e+00 1.16800581e+01 1.15399694e+01 3.81376383e-01 1.11616798e+01 1.19052793e+01 1.09107024e+01 1.21508167e+01
1.21875000e+00 1.17140653e+01 1.15842411e+01 3.92017048e-01 1.11929585e+01 1.19810008e+01 1.09340676e+01 1.22019364e+01
1.22125000e+00 1.17466092e+01 1.16272989e+01 4.04158957e-01 1.12446750e+01 1.20317954e+01 1.09478055e+01 1.22469737e+01
1.22375000e+00 1.17550223e+01 1.16687846e+01 4.18520116e-01 1.12574309e+01 1.20855693e+01 1.09442543e+01 1.23235142e+01
1.22625000e+00 1.17567352e+01 1.17079584e+01 4.32564856e-01 1.12763310e+01 1.21316179e+01 1.09700735e+01 1.23866516e+01
1.22875000e+00 1.17460580e+01 1.17437552e+01 4.45848562e-01 1.12922747e+01 1.21793779e+01 1.09655756e+01 1.24329319e+01
1.23125000e+00 1.17115482e+01 1.17808342e+01 4.57091885e-01 1.13183399e+01 1.22367113e+01 1.09415794e+01 1.24872407e+01
1.23375000e+00 1.16429261e+01 1.18249117e+01 4.68657535e-01 1.13361540e+01 1.22973075e+01 1.09665476e+01 1.25574925e+01
1.23625000e+00 1.16705921e+01 1.18716863e+01 4.82111249e-01 1.13696070e+01 1.23626379e+01 1.10100541e+01 1.26492576e+01
1.23875000e+00 1.17144058e+01 1.19203060e+01 4.97011514e-01 1.14274050e+01 1.24054674e+01 1.10738385e+01 1.27333317e+01
1.24125000e+00 1.17787933e+01 1.19776571e+01 5.19797272e-01 1.14542971e+01 1.24940445e+01 1.11010932e+01 1.28113809e+01
1.24375000e+00 1.17974309e+01 1.20394986e+01 5.47191896e-01 1.15180725e+01 1.25584607e+01 1.10975385e+01 1.29140439e+01
1.24625000e+00 1.16213584e+01 1.21095354e+01 5.76656781e-01 1.15664529e+01 1.26604379e+01 1.11269289e+01 1.30746713e+01
1.24875000e+00 1.14193311e+01 1.21927680e+01 6.01541296e-01 1.16259790e+01 1.27809080e+01 1.12368412e+01 1.31904516e+01
1.25125000e+00 1.12131844e+01 1.22849565e+01 6.21667819e-01 1.16914550e+01 1.29084379e+01 1.12756332e+01 1.33134585e+01
1.25375000e+00 1.11601492e+01 1.23876873e+01 6.38661783e-01 1.17424226e+01 1.30182146e+01 1.14003153e+01 1.34912910e+01
1.25625000e+00 1.11786791e+01 1.24969567e+01 6.52103250e-01 1.18250058e+01 1.31486430e+01 1.15057203e+01 1.36626292e+01
1.25875000e+00 1.11498220e+01 1.26138859e+01 6.67409240e-01 1.19623486e+01 1.32965164e+01 1.16027354e+01 1.38236486e+01
1.26125000e+00 1.13860332e+01 1.27396671e+01 6.89842014e-01 1.20658359e+01 1.34418319e+01 1.16797910e+01 1.39631234e+01
1.26375000e+00 1.15967088e+01 1.28732080e+01 7.14438338e-01 1.21495044e+01 1.35948436e+01 1.17469461e+01 1.41327977e+01
1.26625000e+00 1.20585303e+01 1.30216500e+01 7.35345069e-01 1.22704523e+01 1.37924626e+01 1.18640319e+01 1.42968626e+01
1.26875000e+00 1.25015973e+01 1.31802290e+01 7.53439883e-01 1.24190660e+01 1.39931371e+01 1.19862911e+01 1.44630763e+01
1.27125000e+00 1.30520705e+01 1.33522706e+01 7.73100396e-01 1.25454755e+01 1.41753804e+01 1.21737229e+01 1.46456202e+01
1.27375000e+00 1.36985023e+01 1.35363667e+01 7.98270676e-01 1.26694726e+01 1.43608528e+01 1.23055063e+01 1.48651570e+01
1.27625000e+00 1.42424543e+01 1.37335141e+01 8.20235691e-01 1.28741545e+01 1.45752355e+01 1.24506185e+01 1.50808242e+01
1.27875000e+00 1.47732821e+01 1.39368343e+01 8.37813577e-01 1.30425031e+01 1.47955368e+01 1.25925383e+01 1.52751695e+01
1.28125000e+00 1.51999399e+01 1.41453029e+01 8.48830407e-01 1.32553916e+01 1.50123811e+01 1.27573733e+01 1.54744685e+01
1.28375000e+00 1.54618729e+01 1.43570800e+01 8.55079229e-01 1.34655321e+01 1.52297597e+01 1.29112938e+01 1.56683708e+01
1.28625000e+00 1.57141677e+01 1.45692888e+01 8.61174088e-01 1.36567853e+01 1.54411320e+01 1.31109572e+01 1.58956352e+01
1.28875000e+00 1.59946254e+01 1.47878481e+01 8.65917602e-01 1.38938101e+01 1.56287916e+01 1.32478108e+01 1.61144099e+01
1.29125000e+00 1.62545301e+01 1.50131081e+01 8.70528983e-01 1.41496751e+01 1.58509544e+01 1.34966119e+01 1.63680669e+01
1.29375000e+00 1.64749409e+01 1.52459346e+01 8.67439512e-01 1.44394945e+01 1.60590409e+01 1.37258349e+01 1.65728845e+01
1.29625000e+00 1.67104292e+01 1.54868543e+01 8.64209668e-01 1.46802139e+01 1.62961611e+01 1.39732534e+01 1.67987611e+01
1.29875000e+00 1.69787299e+01 1.57310199e+01 8.60099734e-01 1.49110055e+01 1.65299470e+01 1.41828949e+01 1.70814996e+01
1.30125000e+00 1.72792398e+01 1.59755261e+01 8.54925768e-01 1.51511585e+01 1.67725429e+01 1.44695060e+01 1.72985057e+01
1.30375000e+00 1.75979066e+01 1.62214482e+01 8.52025448e-01 1.54096408e+01 1.70255596e+01 1.47352232e+01 1.75734643e+01
1.30625000e+00 1.78948122e+01 1.64726144e+01 8.46340291e-01 1.56944677e+01 1.72768156e+01 1.50831158e+01 1.78252784e+01
1.30875000e+00 1.81747053e+01 1.67220727e+01 8.40569757e-01 1.59399451e+01 1.75270828e+01 1.53380652e+01 1.80391512e+01
1.31125000e+00 1.83915702e+01 1.69720279e+01 8.38023003e-01 1.61743563e+01 1.77894170e+01 1.56327236e+01 1.83222033e+01
1.31375000e+00 1.84973385e+01 1.72219500e+01 8.36971266e-01 1.64179197e+01 1.80249475e+01 1.58446422e+01 1.86153565e+01
1.31625000e+00 1.86018711e+01 1.74766215e+01 8.38878664e-01 1.66665244e+01 1.83047916e+01 1.61370608e+01 1.88627288e+01
1.31875000e+00 1.87350204e+01 1.77357736e+01 8.44524451e-01 1.69149218e+01 1.85347342e+01 1.64055789e+01 1.91699555e+01
1.32125000e+00 1.89007043e+01 1.79977848e+01 8.56417331e-01 1.71676306e+01 1.88205821e+01 1.66089976e+01 1.94668494e+01
1.32375000e+00 1.89956800e+01 1.82641555e+01 8.69994343e-01 1.74181098e+01 1.90879473e+01 1.68254438e+01 1.97592304e+01
1.32625000e+00 1.90214774e+01 1.85350295e+01 8.83531452e-01 1.77172573e+01 1.93796334e+01 1.70932464e+01 2.00733491e+01
1.32875000e+00 1.90442240e+01 1.88133197e+01 8.98348184e-01 1.79762321e+01 1.96767208e+01 1.73362862e+01 2.03922427e+01
1.33125000e+00 1.91324165e+01 1.90926900e+01 9.09135959e-01 1.82202508e+01 1.99957783e+01 1.75869726e+01 2.06389983e+01
1.33375000e+00 1.92785412e+01 1.93759732e+01 9.17001566e-01 1.85024061e+01 2.02851213e+01 1.78667291e+01 2.09136491e+01
1.33625000e+00 1.95076060e+01 1.96604439e+01 9.26078927e-01 1.87615999e+01 2.05909854e+01 1.81250794e+01 2.12300736e+01
1.33875000e+00 1.98257227e+01 1.99479440e+01 9.35666251e-01 1.90263482e+01 2.08780567e+01 1.84580905e+01 2.15433915e+01
1.34125000e+00 2.00845342e+01 2.02364178e+01 9.45832435e-01 1.92925535e+01 2.11937205e+01 1.86942733e+01 2.18727572e+01
1.34375000e+00 2.02662744e+01 2.05271420e+01 9.55042317e-01 1.95504003e+01 2.14811116e+01 1.90005461e+01 2.21220103e+01
1.34625000e+00 2.03452637e+01 2.08211353e+01 9.65539688e-01 1.98383924e+01 2.17945907e+01 1.92924681e+01 2.24167139e+01
1.34875000e+00 2.03967681e+01 2.11169459e+01 9.73549987e-01 2.01322909e+01 2.21080477e+01 1.95535789e+01 2.27516230e+01
1.35125000e+00 2.05290531e+01 2.14160080e+01 9.87503905e-01 2.04387097e+01 2.24346213e+01 1.98351144e+01 2.30541768e+01
1.35375000e+00 2.08539986e+01 2.17189229e+01 1.00506020e+00 2.07145710e+01 2.27433935e+01 2.01089666e+01 2.33501976e+01
1.35625000e+00 2.13594407e+01 2.20181819e+01 1.01839323e+00 2.10012586e+01 2.30122786e+01 2.03822547e+01 2.37070504e+01
1.35875000e+00 2.17969363e+01 2.23211658e+01 1.03079410e+00 2.13255656e+01 2.33313004e+01 2.06684386e+01 2.41056451e+01
1.36125000e+00 2.22099996e+01 2.26335835e+01 1.04035601e+00 2.16237824e+01 2.36236187e+01 2.09776022e+01 2.44799370e+01
1.36375000e+00 2.27198509e+01 2.29502960e+01 1.05194119e+00 2.19127734e+01 2.39588764e+01 2.13028661e+01 2.47953776e+01
1.36625000e+00 2.31868106e+01 2.32731139e+01 1.07039767e+00 2.22286649e+01 2.43427452e+01 2.15653919e+01 2.50907874e+01
1.36875000e+00 2.35572474e+01 2.35999840e+01 1.09216895e+00 2.25438218e+01 2.47045655e+01 2.18272275e+01 2.54385937e+01
1.37125000e+00 2.38526454e+01 2.39232637e+01 1.11567554e+00 2.28430622e+01 2.50806337e+01 2.21219705e+01 2.58454270e+01
1.37375000e+00 2.41139140e+01 2.42432388e+01 1.13870678e+00 2.31466986e+01 2.54077907e+01 2.24399923e+01 2.61845284e+01
1.37625000e+00 2.44409762e+01 2.45625040e+01 1.15773633e+00 2.34197195e+01 2.57601516e+01 2.27122034e+01 2.65073981e+01
1.37875000e+00 2.47833214e+01 2.48726977e+01 1.17260563e+00 2.37246098e+01 2.60776847e+01 2.30199272e+01 2.68377852e+01
1.38125000e+00 2.51665610e+01 2.51789729e+01 1.18330142e+00 2.40277637e+01 2.63585988e+01 2.32700889e+01 2.72068761e+01
1.38375000e+00 2.55875115e+01 2.54843013e+01 1.18512827e+00 2.43362640e+01 2.66409975e+01 2.35456930e+01 2.74760327e+01
1.38625000e+00 2.60255724e+01 2.57848940e+01 1.18726019e+00 2.46154000e+01 2.69543260e+01 2.38640256e+01 2.78524075e+01
1.38875000e+00 2.64185987e+01 2.60807071e+01 1.19262259e+00 2.49195428e+01 2.72565020e+01 2.41039582e+01 2.81240262e+01
1.39125000e+00 2.67191173e+01 2.63669646e+01 1.20184489e+00 2.51995966e+01 2.75745227e+01 2.44676384e+01 2.84601218e+01
1.39375000e+00 2.69712290e+01 2.66476217e+01 1.20920154e+00 2.54493837e+01 2.78718336e+01 2.46985723e+01 2.87654789e+01
1.39625000e+00 2.71829185e+01 2.69256849e+01 1.21471124e+00 2.57279202e+01 2.81196430e+01 2.49944745e+01 2.90338334e+01
1.39875000e+00 2.74170679e+01 2.71965653e+01 1.21863046e+00 2.60503624e+01 2.83646585e+01 2.51977304e+01 2.92291141e+01
1.40125000e+00 2.75736000e+01 2.74673841e+01 1.21562466e+00 2.63279006e+01 2.86728990e+01 2.54707165e+01 2.95233881e+01
1.40375000e+00 2.76578028e+01 2.77370447e+01 1.21538884e+00 2.65401497e+01 2.89524446e+01 2.57206338e+01 2.97777164e+01
1.40625000e+00 2.78015088e+01 2.80042248e+01 1.22506106e+00 2.68180840e+01 2.92294851e+01 2.60265795e+01 3.00302082e+01
1.40875000e+00 2.81391969e+01 2.82666520e+01 1.24593110e+00 2.70605459e+01 2.95050436e+01 2.62799312e+01 3.03425862e+01
1.41125000e+00 2.86855827e+01 2.85211745e+01 1.26753900e+00 2.73122253e+01 2.97840686e+01 2.64856995e+01 3.07370011e+01
1.41375000e+00 2.91474573e+01 2.87661733e+01 1.27550086e+00 2.74944041e+01 2.99972707e+01 2.66851876e+01 3.09868468e+01
1.41625000e+00 2.91920750e+01 2.90086455e+01 1.28258004e+00 2.77391437e+01 3.02753087e+01 2.69578299e+01 3.12059413e+01
1.41875000e+00 2.90106722e+01 2.92525641e+01 1.28898861e+00 2.79464327e+01 3.05272994e+01 2.71475217e+01 3.14331962e+01
1.42125000e+00 2.88921362e+01 2.94900370e+01 1.29583705e+00 2.81471892e+01 3.08029375e+01 2.73415159e+01 3.16573928e+01
1.42375000e+00 2.89328830e+01 2.97151750e+01 1.30197802e+00 2.84639996e+01 3.10626345e+01 2.75408052e+01 3.18189800e+01
1.42625000e+00 2.93542209e+01 2.99227186e+01 1.30293068e+00 2.86539456e+01 3.12253641e+01 2.77106250e+01 3.20706434e+01
1.42875000e+00 3.01855503e+01 3.01233838e+01 1.30166870e+00 2.88026812e+01 3.13836024e+01 2.79622801e+01 3.22292228e+01
1.43125000e+00 3.07867607e+01 3.03206382e+01 1.30807876e+00 2.89624158e+01 3.15969897e+01 2.81394535e+01 3.24086051e+01
1.43375000e+00 3.12577656e+01 3.05188826e+01 1.33172048e+00 2.91905156e+01 3.18331351e+01 2.82811615e+01 3.25948926e+01
1.43625000e+00 3.14978639e+01 3.07141996e+01 1.35561436e+00 2.93842219e+01 3.20821440e+01 2.83990287e+01 3.28379189e+01
1.43875000e+00 3.14938592e+01 3.08933061e+01 1.37928298e+00 2.95154824e+01 3.23221654e+01 2.85496907e+01 3.31967154e+01
1.44125000e+00 3.14388970e+01 3.10566745e+01 1.40507779e+00 2.96561427e+01 3.24915005e+01 2.86539026e+01 3.34047960e+01
1.44375000e+00 3.13734543e+01 3.12101279e+01 1.43709801e+00 2.97297283e+01 3.26507455e+01 2.88149548e+01 3.35850463e+01
1.44625000e+00 3.11621494e+01 3.13567669e+01 1.46903507e+00 2.97969552e+01 3.29221145e+01 2.89095361e+01 3.37204123e+01
1.44875000e+00 3.09278134e+01 3.15005655e+01 1.49162903e+00 2.98946523e+01 3.30765413e+01 2.90354918e+01 3.39361214e+01
1.45125000e+00 3.06597416e+01 3.16396166e+01 1.50455061e+00 3.01204814e+01 3.31513744e+01 2.91450879e+01 3.40922964e+01
1.45375000e+00 3.06732291e+01 3.17683050e+01 1.51509509e+00 3.02644413e+01 3.32816197e+01 2.92944179e+01 3.42369264e+01
1.45625000e+00 3.10734667e+01 3.18846876e+01 1.53092339e+00 3.03506119e+01 3.34583108e+01 2.93279504e+01 3.43968979e+01
1.45875000e+00 3.16107314e+01 3.19880500e+01 1.55518322e+00 3.03908411e+01 3.35487587e+01 2.94081812e+01 3.45046200e+01
1.46125000e+00 3.20521217e+01 3.20805803e+01 1.58894369e+00 3.04528532e+01 3.36302525e+01 2.94119504e+01 3.46372139e+01
1.46375000e+00 3.23317278e+01 3.21621114e+01 1.62474304e+00 3.04932329e+01 3.37712676e+01 2.94511573e+01 3.48847398e+01
1.46625000e+00 3.24383009e+01 3.22261375e+01 1.65772035e+00 3.05735482e+01 3.38397177e+01 2.94284761e+01 3.49252266e+01
1.46875000e+00 3.24714039e+01 3.22743650e+01 1.69655134e+00 3.05603735e+01 3.39127988e+01 2.94645345e+01 3.49680502e+01
1.47125000e+00 3.24752716e+01 3.23142436e+01 1.73822986e+00 3.05103071e+01 3.40111886e+01 2.94147428e+01 3.51429451e+01
1.47375000e+00 3.24468787e+01 3.23551696e+01 1.77803662e+00 3.05339819e+01 3.41296981e+01 2.93572837e+01 3.53683978e+01
1.47625000e+00 3.23748382e+01 3.23915992e+01 1.81049447e+00 3.05257368e+01 3.42360162e+01 2.93669420e+01 3.53563820e+01
1.47875000e+00 3.24360233e+01 3.24206926e+01 1.83982064e+00 3.05046918e+01 3.43105474e+01 2.93813515e+01 3.54420133e+01
1.48125000e+00 3.24995850e+01 3.24353740e+01 1.86339254e+00 3.05082730e+01 3.42976877e+01 2.93445845e+01 3.54367133e+01
1.48375000e+00 3.24871701e+01 3.24342357e+01 1.88404160e+00 3.04195891e+01 3.42722607e+01 2.93714462e+01 3.54628131e+01
1.48625000e+00 3.24186201e+01 3.24258655e+01 1.91060748e+00 3.04202577e+01 3.43320354e+01 2.93569864e+01 3.55471427e+01
1.48875000e+00 3.22758225e+01 3.24087840e+01 1.94247301e+00 3.04088421e+01 3.43893803e+01 2.93711023e+01 3.55163409e+01
1.49125000e+00 3.21423970e+01 3.23747217e+01 1.97129395e+00 3.03424510e+01 3.44025320e+01 2.92990830e+01 3.56561443e+01
1.49375000e+00 3.22522356e+01 3.23282921e+01 1.99772771e+00 3.03203150e+01 3.43422591e+01 2.91679825e+01 3.56294153e+01
1.49625000e+00 3.25718032e+01 3.22727079e+01 2.01605002e+00 3.02681572e+01 3.43601876e+01 2.90619571e+01 3.56185879e+01
1.49875000e+00 3.28310655e+01 3.22058749e+01 2.03002197e+00 3.01764947e+01 3.42958135e+01 2.90598977e+01 3.55307463e+01
1.50125000e+00 3.28567368e+01 3.21263212e+01 2.04942331e+00 3.00173109e+01 3.42527457e+01 2.89558245e+01 3.55573882e+01
1.50375000e+00 3.26753082e+01 3.20349818e+01 2.08242852e+00 2.99536700e+01 3.40908951e+01 2.87067992e+01 3.55841002e+01
1.50625000e+00 3.23480306e+01 3.19411042e+01 2.12015310e+00 2.98749420e+01 3.39999892e+01 2.85538291e+01 3.56280711e+01
1.50875000e+00 3.19609330e+01 3.18432954e+01 2.17235150e+00 2.97682515e+01 3.40080881e+01 2.84553085e+01 3.57021309e+01
1.51125000e+00 3.16959969e+01 3.17315025e+01 2.22957232e+00 2.96274524e+01 3.39171213e+01 2.81696898e+01 3.57439818e+01
1.51375000e+00 3.14948192e+01 3.16083461e+01 2.28391255e+00 2.94201990e+01 3.39058081e+01 2.79509226e+01 3.58611179e+01
1.51625000e+00 3.12368104e+01 3.14717399e+01 2.33597562e+00 2.92694185e+01 3.37324229e+01 2.78256662e+01 3.58354727e+01
1.51875000e+00 3.06745763e+01 3.13318654e+01 2.39025554e+00 2.89838366e+01 3.35954931e+01 2.76160642e+01 3.58544466e+01
1.52125000e+00 3.02445707e+01 3.11861629e+01 2.44283257e+00 2.88519538e+01 3.35227990e+01 2.74823708e+01 3.57442899e+01
1.52375000e+00 2.96850072e+01 3.10300502e+01 2.48976961e+00 2.86896879e+01 3.34467830e+01 2.72932767e+01 3.57308161e+01
1.52625000e+00 2.87152508e+01 3.08641941e+01 2.52699338e+00 2.84529183e+01 3.33056756e+01 2.70305465e+01 3.57542901e+01
1.52875000e+00 2.77279532e+01 3.06873522e+01 2.57093779e+00 2.82159919e+01 3.32110985e+01 2.68906279e+01 3.56006036e+01
1.53125000e+00 2.68197503e+01 3.04989097e+01 2.61673976e+00 2.80217691e+01 3.31495828e+01 2.66594002e+01 3.53651566e+01
1.53375000e+00 2.63341383e+01 3.03086878e+01 2.65838677e+00 2.78245075e+01 3.29655073e+01 2.63841259e+01 3.51765511e+01
1.53625000e+00 2.56121099e+01 3.01071865e+01 2.70340052e+00 2.75862856e+01 3.27514112e+01 2.61614647e+01 3.50847318e+01
1.53875000e+00 2.52255372e+01 2.98991257e+01 2.74257625e+00 2.73163328e+01 3.25320710e+01 2.60123568e+01 3.50127734e+01
1.54125000e+00 2.55024976e+01 2.96856872e+01 2.77149618e+00 2.70648248e+01 3.23771234e+01 2.57193549e+01 3.49129406e+01
1.54375000e+00 2.56165156e+01 2.94573227e+01 2.78596414e+00 2.68308522e+01 3.21230926e+01 2.54796486e+01 3.48769225e+01
1.54625000e+00 2.53560854e+01 2.92294389e+01 2.79962898e+00 2.67007502e+01 3.18860920e+01 2.52090447e+01 3.46075527e+01
1.54875000e+00 2.52576529e+01 2.89987166e+01 2.81768252e+00 2.65108503e+01 3.17371995e+01 2.50071171e+01 3.45268674e+01
1.55125000e+00 2.51392352e+01 2.87640961e+01 2.84944554e+00 2.62380489e+01 3.14203036e+01 2.47328358e+01 3.44380793e+01
1.55375000e+00 2.47276921e+01 2.85372946e+01 2.88548989e+00 2.59463304e+01 3.11477038e+01 2.45902549e+01 3.43412519e+01
1.55625000e+00 2.40671614e+01 2.83150207e+01 2.92218694e+00 2.57131249e+01 3.08741884e+01 2.44542931e+01 3.42722108e+01
1.55875000e+00 2.33093764e+01 2.80919930e+01 2.96689794e+00 2.54933997e+01 3.07051624e+01 2.42502527e+01 3.41842603e+01
1.56125000e+00 2.25240744e+01 2.78633091e+01 2.99578656e+00 2.52308864e+01 3.04396102e+01 2.39625966e+01 3.40588637e+01
1.56375000e+00 2.24059093e+01 2.76379881e+01 3.02202868e+00 2.49583162e+01 3.02584889e+01 2.37685479e+01 3.37701725e+01
1.56625000e+00 2.21310675e+01 2.74047432e+01 3.05140736e+00 2.46804899e+01 2.98712698e+01 2.34993860e+01 3.37577792e+01
1.56875000e+00 2.19441750e+01 2.71674183e+01 3.07888034e+00 2.44719143e+01 2.96021752e+01 2.33477788e+01 3.36263392e+01
1.57125000e+00 2.22113607e+01 2.69353694e+01 3.10822672e+00 2.42252873e+01 2.95145746e+01 2.31073342e+01 3.34628561e+01
1.57375000e+00 2.26818493e+01 2.67110494e+01 3.13662918e+00 2.39901015e+01 2.92597747e+01 2.28177817e+01 3.33215852e+01
1.57625000e+00 2.29684921e+01 2.64864529e+01 3.16953349e+00 2.37296235e+01 2.90377595e+01 2.26157326e+01 3.32866345e+01
1.57875000e+00 2.32486650e+01 2.62637032e+01 3.21339600e+00 2.34603501e+01 2.90137465e+01 2.23865106e+01 3.31907738e+01
1.58125000e+00 2.35437698e+01 2.60381203e+01 3.25213170e+00 2.32575525e+01 2.88746147e+01 2.21973624e+01 3.32181197e+01
1.58375000e+00 2.35054910e+01 2.58300140e+01 3.27768575e+00 2.30740245e+01 2.85234639e+01 2.19490957e+01 3.31045814e+01
1.58625000e+00 2.29624943e+01 2.56173396e+01 3.30133507e+00 2.28845847e+01 2.84984747e+01 2.16064061e+01 3.29156155e+01
1.58875000e+00 2.25766331e+01 2.54056833e+01 3.32623540e+00 2.26819808e+01 2.83591837e+01 2.14767558e+01 3.29269314e+01
1.59125000e+00 2.23822979e+01 2.52051707e+01 3.35132729e+00 2.24274681e+01 2.80846753e+01 2.12443318e+01 3.27729250e+01
1.59375000e+00 2.20211772e+01 2.50057800e+01 3.37212182e+00 2.22444386e+01 2.79920060e+01 2.09950936e+01 3.27892246e+01
1.59625000e+00 2.15517663e+01 2.48090617e+01 3.38989133e+00 2.20140450e+01 2.79134942e+01 2.07659038e+01 3.27595410e+01
1.59875000e+00 2.13203459e+01 2.46174204e+01 3.39539767e+00 2.17981814e+01 2.76946255e+01 2.06904648e+01 3.23630689e+01
1.60125000e+00 2.11771398e+01 2.44240216e+01 3.39013076e+00 2.16774360e+01 2.74340744e+01 2.05613709e+01 3.20550181e+01
1.60375000e+00 2.09904718e+01 2.42327512e+01 3.37625299e+00 2.14266874e+01 2.72929522e+01 2.03287406e+01 3.17406197e+01
1.60625000e+00 2.08761156e+01 2.40506983e+01 3.36540301e+00 2.12615557e+01 2.69790299e+01 2.01526150e+01 3.15712687e+01
1.60875000e+00 2.08150331e+01 2.38842044e+01 3.36013504e+00 2.11620733e+01 2.69269463e+01 2.00415201e+01 3.15336231e+01
1.61125000e+00 2.06362288e+01 2.37291286e+01 3.35524163e+00 2.09704448e+01 2.67208182e+01 1.98688588e+01 3.12730101e+01
1.61375000e+00 2.03618541e+01 2.35744106e+01 3.34967551e+00 2.08241367e+01 2.67137167e+01 1.97375308e+01 3.09552337e+01
1.61625000e+00 2.02290533e+01 2.34223299e+01 3.34411886e+00 2.07006909e+01 2.64597396e+01 1.96707476e+01 3.07386966e+01
1.61875000e+00 2.02501074e+01 2.32683493e+01 3.33372447e+00 2.05152754e+01 2.63577662e+01 1.95267965e+01 3.04235028e+01
1.62125000e+00 2.03767096e+01 2.31155588e+01 3.32509930e+00 2.03674844e+01 2.62548997e+01 1.92985277e+01 3.01578829e+01
1.62375000e+00 2.05708312e+01 2.29766197e+01 3.32377124e+00 2.01799684e+01 2.60372339e+01 1.91995466e+01 3.01088768e+01
1.62625000e+00 2.07412146e+01 2.28384748e+01 3.32416992e+00 2.00242475e+01 2.61054569e+01 1.90851818e+01 2.97832699e+01
1.62875000e+00 2.08477842e+01 2.27050092e+01 3.32194024e+00 1.98677860e+01 2.60411871e+01 1.89537508e+01 2.95711622e+01
1.63125000e+00 2.08538215e+01 2.25809347e+01 3.31563831e+00 1.98064192e+01 2.58958631e+01 1.88095406e+01 2.94202658e+01
1.63375000e+00 2.08704091e+01 2.24642347e+01 3.31747983e+00 1.96026804e+01 2.57437806e+01 1.87291004e+01 2.92603577e+01
1.63625000e+00 2.08187112e+01 2.23590254e+01 3.32285426e+00 1.95105911e+01 2.56178352e+01 1.85779661e+01 2.92948320e+01
1.63875000e+00 2.06357207e+01 2.22509557e+01 3.31935298e+00 1.94040033e+01 2.55977575e+01 1.84713685e+01 2.92886758e+01
1.64125000e+00 2.04237022e+01 2.21464777e+01 3.31319450e+00 1.93358190e+01 2.55552612e+01 1.83692024e+01 2.92261397e+01
1.64375000e+00 2.01354205e+01 2.20465154e+01 3.30748870e+00 1.92356011e+01 2.55181153e+01 1.82466788e+01 2.90088961e+01
1.64625000e+00 1.97887900e+01 2.19498702e+01 3.29574487e+00 1.91322685e+01 2.54362205e+01 1.82069417e+01 2.86562590e+01
1.64875000e+00 1.93383881e+01 2.18522186e+01 3.27819907e+00 1.90182508e+01 2.52537166e+01 1.81572956e+01 2.84536303e+01
1.65125000e+00 1.88799060e+01 2.17396503e+01 3.25903574e+00 1.88328737e+01 2.52924407e+01 1.80621663e+01 2.82019686e+01
1.65375000e+00 1.89564824e+01 2.16209627e+01 3.23957950e+00 1.87549847e+01 2.51257813e+01 1.80065282e+01 2.80414949e+01
1.65625000e+00 1.92693165e+01 2.15157126e+01 3.22202278e+00 1.86668168e+01 2.49733582e+01 1.78194295e+01 2.78723251e+01
1.65875000e+00 1.92985545e+01 2.14123788e+01 3.20586110e+00 1.85479741e+01 2.49372053e+01 1.77254962e+01 2.77890570e+01
1.66125000e+00 1.93381988e+01 2.13102854e+01 3.19192895e+00 1.84710739e+01 2.48147568e+01 1.74912008e+01 2.77446555e+01
1.66375000e+00 1.93428885e+01 2.12121503e+01 3.18002607e+00 1.83692716e+01 2.46241458e+01 1.74354613e+01 2.75193001e+01
1.66625000e+00 1.94530207e+01 2.11155733e+01 3.16118208e+00 1.82933746e+01 2.44660263e+01 1.73482527e+01 2.74513930e+01
1.66875000e+00 1.95904868e+01 2.10234338e+01 3.14656426e+00 1.82268126e+01 2.44524793e+01 1.72867180e+01 2.72098724e+01
1.67125000e+00 1.98420336e+01 2.09400507e+01 3.13074300e+00 1.80839537e+01 2.42494353e+01 1.71149628e+01 2.72795795e+01
1.67375000e+00 1.98925472e+01 2.08574423e+01 3.11530115e+00 1.80114572e+01 2.42429722e+01 1.69979613e+01 2.72006898e+01
1.67625000e+00 1.98848350e+01 2.07736912e+01 3.10235693e+00 1.79067575e+01 2.41555993e+01 1.70080308e+01 2.70937659e+01
1.67875000e+00 2.04681582e+01 2.06957974e+01 3.08596953e+00 1.78560671e+01 2.41887463e+01 1.69882411e+01 2.69632183e+01
1.68125000e+00 2.07854682e+01 2.06159599e+01 3.07893716e+00 1.77545210e+01 2.40548011e+01 1.68799545e+01 2.68093160e+01
1.68375000e+00 2.09391014e+01 2.05330409e+01 3.08134154e+00 1.76665787e+01 2.39806647e+01 1.67300940e+01 2.68054949e+01
1.68625000e+00 2.11200130e+01 2.04475023e+01 3.07826154e+00 1.75898696e+01 2.38976613e+01 1.66901229e+01 2.65689667e+01
1.68875000e+00 2.11696121e+01 2.03569128e+01 3.07864322e+00 1.74599107e+01 2.37882441e+01 1.66195542e+01 2.64562409e+01
1.69125000e+00 2.09832715e+01 2.02571107e+01 3.08242087e+00 1.73032221e+01 2.36752355e+01 1.64567476e+01 2.62997804e+01
1.69375000e+00 2.08213900e+01 2.01531742e+01 3.07982008e+00 1.71824102e+01 2.35221404e+01 1.63061465e+01 2.61465082e+01
1.69625000e+00 2.04102768e+01 2.00482279e+01 3.07745677e+00 1.70465950e+01 2.34169402e+01 1.62278299e+01 2.59361905e+01
1.69875000e+00 1.99860426e+01 1.99429096e+01 3.08402076e+00 1.69887059e+01 2.33302106e+01 1.61972682e+01 2.57523508e+01
1.70125000e+00 1.96131672e+01 1.98419564e+01 3.09368459e+00 1.68662104e+01 2.31782216e+01 1.60772157e+01 2.55991267e+01
1.70375000e+00 1.93042609e+01 1.97405882e+01 3.10370943e+00 1.67493551e+01 2.31472333e+01 1.58886379e+01 2.54440952e+01
1.70625000e+00 1.90212673e+01 1.96465208e+01 3.10438235e+00 1.66670359e+01 2.30785169e+01 1.57832163e+01 2.52800804e+01
1.70875000e+00 1.87514165e+01 1.95503795e+01 3.10532112e+00 1.65309126e+01 2.30308497e+01 1.57256882e+01 2.50657639e+01
1.71125000e+00 1.88078149e+01 1.94509188e+01 3.10469214e+00 1.64823361e+01 2.29629439e+01 1.56190809e+01 2.50478663e+01
1.71375000e+00 1.89163891e+01 1.93540794e+01 3.10009515e+00 1.63863368e+01 2.28424829e+01 1.55363285e+01 2.50979316e+01
1.71625000e+00 1.90606915e+01 1.92590316e+01 3.08881464e+00 1.63278894e+01 2.26821453e+01 1.54747024e+01 2.49406629e+01
1.71875000e+00 1.89180227e+01 1.91663110e+01 3.06686032e+00 1.62295175e+01 2.24565520e+01 1.53313416e+01 2.48387804e+01
1.72125000e+00 1.87794219e+01 1.90731180e+01 3.04443721e+00 1.61239601e+01 2.23067445e+01 1.52368558e+01 2.47069461e+01
1.72375000e+00 1.86848879e+01 1.89804252e+01 3.02323033e+00 1.60195791e+01 2.22034525e+01 1.51221807e+01 2.45137303e+01
1.72625000e+00 1.85506122e+01 1.88937018e+01 3.01019306e+00 1.59597057e+01 2.20653551e+01 1.50692105e+01 2.44717942e+01
1.72875000e+00 1.84821376e+01 1.88102845e+01 2.99481412e+00 1.58322973e+01 2.19187608e+01 1.50090833e+01 2.43259886e+01
1.73125000e+00 1.82777809e+01 1.87313453e+01 2.97659077e+00 1.57372284e+01 2.17820326e+01 1.49101374e+01 2.40944371e+01
1.73375000e+00 1.82342009e+01 1.86550746e+01 2.95708042e+00 1.56686087e+01 2.17122497e+01 1.48030506e+01 2.39454046e+01
1.73625000e+00 1.83285557e+01 1.85859238e+01 2.93597937e+00 1.55623179e+01 2.15551538e+01 1.47553824e+01 2.38404057e+01
1.73875000e+00 1.83295835e+01 1.85139249e+01 2.91792631e+00 1.54883060e+01 2.14573175e+01 1.46872318e+01 2.37713240e+01
1.74125000e+00 1.82819227e+01 1.84450192e+01 2.89663892e+00 1.54632416e+01 2.13405154e+01 1.45948089e+01 2.38085146e+01
1.74375000e+00 1.80899584e+01 1.83786969e+01 2.87595921e+00 1.54311116e+01 2.12002058e+01 1.45305425e+01 2.37137092e+01
1.74625000e+00 1.81911791e+01 1.83103030e+01 2.86533221e+00 1.53578849e+01 2.11220987e+01 1.44681790e+01 2.36051760e+01
1.74875000e+00 1.83866471e+01 1.82436674e+01 2.85006098e+00 1.53093081e+01 2.10937491e+01 1.43959761e+01 2.33986506e+01
1.75125000e+00 1.85117163e+01 1.81829149e+01 2.83151131e+00 1.52548933e+01 2.10281200e+01 1.43470817e+01 2.31629577e+01
1.75375000e+00 1.85495386e+01 1.81250606e+01 2.81553197e+00 1.52421408e+01 2.09357860e+01 1.43220533e+01 2.30758794e+01
1.75625000e+00 1.85341642e+01 1.80719053e+01 2.80777649e+00 1.51955588e+01 2.09057549e+01 1.42610285e+01 2.30513531e+01
1.75875000e+00 1.85192183e+01 1.80220944e+01 2.80359493e+00 1.51069775e+01 2.09296415e+01 1.41685729e+01 2.30181539e+01
1.76125000e+00 1.84119338e+01 1.79705071e+01 2.79211890e+00 1.50386867e+01 2.07886432e+01 1.41231159e+01 2.29563894e+01
1.76375000e+00 1.82944184e+01 1.79213031e+01 2.78045076e+00 1.50131789e+01 2.07687772e+01 1.40212849e+01 2.28989664e+01
1.76625000e+00 1.81394223e+01 1.78744421e+01 2.76840401e+00 1.49760163e+01 2.07593429e+01 1.40382116e+01 2.29170185e+01
1.76875000e+00 1.79607348e+01 1.78305820e+01 2.75957423e+00 1.49390989e+01 2.06069352e+01 1.39640411e+01 2.27826050e+01
1.77125000e+00 1.79014799e+01 1.77879627e+01 2.75105055e+00 1.49048654e+01 2.05266542e+01 1.39367643e+01 2.27414974e+01
1.77375000e+00 1.79289063e+01 1.77414998e+01 2.73695451e+00 1.49127258e+01 2.05263825e+01 1.38452540e+01 2.25839113e+01
1.77625000e+00 1.79953207e+01 1.76916767e+01 2.71843673e+00 1.48814841e+01 2.04389490e+01 1.37664302e+01 2.25185667e+01
1.77875000e+00 1.79755678e+01 1.76394079e+01 2.69934817e+00 1.48074844e+01 2.03822308e+01 1.38037472e+01 2.24112859e+01
1.78125000e+00 1.78174371e+01 1.75921076e+01 2.68235610e+00 1.47522513e+01 2.03665311e+01 1.37355175e+01 2.22426573e+01
1.78375000e+00 1.77927724e+01 1.75433516e+01 2.67692135e+00 1.46908411e+01 2.02862075e+01 1.37208276e+01 2.21768472e+01
1.78625000e+00 1.77915453e+01 1.74923838e+01 2.67639771e+00 1.46513961e+01 2.03047603e+01 1.36645027e+01 2.21774683e+01
1.78875000e+00 1.78205896e+01 1.74445700e+01 2.67494149e+00 1.46140446e+01 2.02532398e+01 1.36156986e+01 2.21704961e+01
1.79125000e+00 1.77995580e+01 1.73994474e+01 2.67249321e+00 1.45501131e+01 2.02500476e+01 1.35808202e+01 2.20818653e+01
1.79375000e+00 1.77414856e+01 1.73470368e+01 2.66053701e+00 1.44853155e+01 2.01613914e+01 1.35738154e+01 2.20536019e+01
1.79625000e+00 1.76574524e+01 1.72972535e+01 2.65251128e+00 1.44573595e+01 2.00569900e+01 1.34448528e+01 2.19122980e+01
1.79875000e+00 1.76259416e+01 1.72526388e+01 2.64928103e+00 1.44030610e+01 2.00190280e+01 1.34182892e+01 2.18530915e+01
1.80125000e+00 1.76110245e+01 1.72155653e+01 2.64549991e+00 1.43633320e+01 1.99521520e+01 1.33903937e+01 2.19343219e+01
1.80375000e+00 1.74749205e+01 1.71901431e+01 2.64069434e+00 1.43690003e+01 1.99411099e+01 1.33195595e+01 2.18555874e+01
1.80625000e+00 1.73407055e+01 1.71655157e+01 2.63552536e+00 1.43643904e+01 1.98987151e+01 1.33417472e+01 2.18834231e+01
1.80875000e+00 1.72673777e+01 1.71376777e+01 2.62644687e+00 1.43414504e+01 1.97905323e+01 1.33496614e+01 2.18988343e+01
1.81125000e+00 1.72215980e+01 1.71097399e+01 2.61243137e+00 1.43560686e+01 1.98233953e+01 1.33388048e+01 2.18038628e+01
1.81375000e+00 1.71704596e+01 1.70802171e+01 2.60296707e+00 1.43038808e+01 1.97305883e+01 1.32951999e+01 2.16703013e+01
1.81625000e+00 1.70925793e+01 1.70573055e+01 2.60082900e+00 1.42625311e+01 1.96632223e+01 1.32162882e+01 2.16470461e+01
1.81875000e+00 1.70307041e+01 1.70255349e+01 2.59631538e+00 1.42275107e+01 1.96225740e+01 1.31904584e+01 2.15631966e+01
1.82125000e+00 1.70222488e+01 1.69863731e+01 2.59058360e+00 1.41846546e+01 1.96154743e+01 1.31645230e+01 2.14774734e+01
1.82375000e+00 1.70574750e+01 1.69463340e+01 2.58156684e+00 1.42023166e+01 1.96043007e+01 1.30867697e+01 2.14378363e+01
1.82625000e+00 1.71056842e+01 1.69054110e+01 2.57322753e+00 1.40889395e+01 1.95554345e+01 1.30460113e+01 2.14320357e+01
1.82875000e+00 1.72203233e+01 1.68715404e+01 2.55664971e+00 1.40764152e+01 1.94469040e+01 1.30164284e+01 2.13730590e+01
1.83125000e+00 1.72803265e+01 1.68369161e+01 2.53722321e+00 1.40825664e+01 1.93882192e+01 1.29463812e+01 2.12706751e+01
1.83375000e+00 1.74198723e+01 1.68046061e+01 2.52747071e+00 1.41159867e+01 1.92578983e+01 1.28103449e+01 2.13145610e+01
1.83625000e+00 1.76415925e+01 1.67692358e+01 2.52137189e+00 1.40555279e+01 1.91931742e+01 1.27446149e+01 2.11846198e+01
1.83875000e+00 1.78873929e+01 1.67343428e+01 2.52366837e+00 1.40222894e+01 1.92170925e+01 1.27021713e+01 2.11554231e+01
1.84125000e+00 1.79917769e+01 1.66981115e+01 2.52770875e+00 1.40214687e+01 1.92925945e+01 1.26593949e+01 2.11731984e+01
1.84375000e+00 1.80851240e+01 1.66674683e+01 2.53546238e+00 1.39461739e+01 1.92384237e+01 1.26159921e+01 2.12497208e+01
1.84625000e+00 1.81913629e+01 1.66397347e+01 2.54659634e+00 1.39506949e+01 1.92194519e+01 1.25590121e+01 2.12323283e+01
1.84875000e+00 1.81769530e+01 1.66103049e+01 2.55506537e+00 1.39636658e+01 1.92040195e+01 1.25658388e+01 2.12039510e+01
1.85125000e+00 1.81816208e+01 1.65818784e+01 2.56298498e+00 1.38867521e+01 1.91969505e+01 1.25084778e+01 2.11356888e+01
1.85375000e+00 1.82023463e+01 1.65537297e+01 2.56661688e+00 1.38094713e+01 1.91533158e+01 1.25244387e+01 2.10922151e+01
1.85625000e+00 1.81236254e+01 1.65256910e+01 2.56416088e+00 1.37647941e+01 1.91333820e+01 1.24606317e+01 2.10457418e+01
1.85875000e+00 1.81200700e+01 1.65012855e+01 2.55751246e+00 1.37961762e+01 1.91143575e+01 1.24302531e+01 2.09573898e+01
1.86125000e+00 1.80622410e+01 1.64733558e+01 2.54454707e+00 1.37320181e+01 1.91407849e+01 1.24040369e+01 2.08490349e+01
1.86375000e+00 1.80557445e+01 1.64344465e+01 2.53747836e+00 1.37694071e+01 1.90397665e+01 1.23046856e+01 2.08939024e+01
1.86625000e+00 1.80291898e+01 1.63979217e+01 2.52774137e+00 1.37985759e+01 1.90027522e+01 1.23431070e+01 2.08352833e+01
1.86875000e+00 1.80062859e+01 1.63569918e+01 2.51551837e+00 1.38589677e+01 1.89566818e+01 1.22264981e+01 2.07170336e+01
1.87125000e+00 1.80528534e+01 1.63119077e+01 2.51174163e+00 1.38693458e+01 1.89231378e+01 1.21345078e+01 2.07137433e+01
1.87375000e+00 1.80204427e+01 1.62749724e+01 2.50745102e+00 1.38192415e+01 1.88968168e+01 1.21544699e+01 2.06499101e+01
1.87625000e+00 1.80994940e+01 1.62425642e+01 2.50249299e+00 1.37929569e+01 1.89295087e+01 1.21422405e+01 2.05620523e+01
1.87875000e+00 1.81022698e+01 1.62079888e+01 2.49338180e+00 1.37493412e+01 1.88653722e+01 1.21830541e+01 2.05293321e+01
1.88125000e+00 1.81372250e+01 1.61702077e+01 2.48860774e+00 1.37450532e+01 1.87752417e+01 1.20948675e+01 2.04046702e+01
1.88375000e+00 1.81963124e+01 1.61275919e+01 2.48545198e+00 1.37447765e+01 1.87785956e+01 1.21174772e+01 2.02990772e+01
1.88625000e+00 1.81632254e+01 1.60894202e+01 2.47751126e+00 1.37000193e+01 1.86706141e+01 1.20786181e+01 2.02927758e+01
1.88875000e+00 1.80817288e+01 1.60513443e+01 2.45885865e+00 1.36342937e+01 1.86471024e+01 1.20610038e+01 2.03583146e+01
1.89125000e+00 1.79664760e+01 1.60141829e+01 2.43364292e+00 1.35952102e+01 1.86137808e+01 1.21175762e+01 2.03365526e+01
1.89375000e+00 1.77470095e+01 1.59812619e+01 2.40955139e+00 1.36292092e+01 1.85313182e+01 1.21062859e+01 2.03272456e+01
1.89625000e+00 1.74298728e+01 1.59395853e+01 2.38669474e+00 1.36330369e+01 1.84558588e+01 1.20353009e+01 2.01601437e+01
1.89875000e+00 1.70319748e+01 1.58974370e+01 2.36697414e+00 1.35884227e+01 1.83641806e+01 1.20719392e+01 1.99494799e+01
1.90125000e+00 1.67411168e+01 1.58627774e+01 2.35890943e+00 1.35563977e+01 1.83663047e+01 1.20981665e+01 1.99633633e+01
1.90375000e+00 1.65819164e+01 1.58314382e+01 2.35552753e+00 1.35535019e+01 1.82735365e+01 1.20844945e+01 2.00362388e+01
1.90625000e+00 1.65583746e+01 1.57971056e+01 2.34919283e+00 1.34692070e+01 1.82972193e+01 1.20562645e+01 1.98591459e+01
1.90875000e+00 1.68425463e+01 1.57643778e+01 2.34099868e+00 1.34176358e+01 1.82646560e+01 1.19875077e+01 1.98359997e+01
1.91125000e+00 1.71252837e+01 1.57327750e+01 2.32587507e+00 1.33940400e+01 1.82035494e+01 1.19939369e+01 1.97632909e+01
1.91375000e+00 1.73297876e+01 1.57058846e+01 2.30836843e+00 1.34178370e+01 1.81761097e+01 1.20108115e+01 1.96631154e+01
1.91625000e+00 1.74507004e+01 1.56784594e+01 2.28681382e+00 1.33920181e+01 1.81577654e+01 1.19899734e+01 1.95600808e+01
1.91875000e+00 1.73688429e+01 1.56424613e+01 2.25763020e+00 1.33433906e+01 1.80339160e+01 1.19726902e+01 1.94634178e+01
1.92125000e+00 1.72988456e+01 1.56101050e+01 2.23024480e+00 1.33286864e+01 1.79410089e+01 1.20070094e+01 1.95148640e+01
1.92375000e+00 1.72612382e+01 1.55768516e+01 2.20138715e+00 1.33136893e+01 1.78107007e+01 1.20591940e+01 1.93719850e+01
1.92625000e+00 1.72591744e+01 1.55334370e+01 2.17596895e+00 1.33737274e+01 1.77394113e+01 1.20579030e+01 1.92031416e+01
1.92875000e+00 1.70583097e+01 1.54932128e+01 2.16299943e+00 1.33100220e+01 1.77093920e+01 1.20419283e+01 1.91055103e+01
1.93125000e+00 1.66492644e+01 1.54456484e+01 2.14504323e+00 1.32800484e+01 1.76191166e+01 1.20599662e+01 1.90257916e+01
1.93375000e+00 1.61362023e+01 1.54009889e+01 2.12300321e+00 1.32463001e+01 1.75551824e+01 1.20677966e+01 1.89354009e+01
1.93625000e+00 1.59057285e+01 1.53679112e+01 2.10358030e+00 1.32063718e+01 1.74899876e+01 1.20744767e+01 1.87864930e+01
1.93875000e+00 1.57549223e+01 1.53405794e+01 2.08029649e+00 1.31298677e+01 1.74087227e+01 1.20461811e+01 1.87081550e+01
1.94125000e+00 1.57424450e+01 1.53181326e+01 2.05932391e+00 1.31460887e+01 1.73669835e+01 1.20297966e+01 1.86542541e+01
1.94375000e+00 1.56190868e+01 1.52983605e+01 2.04414806e+00 1.31279022e+01 1.73265814e+01 1.19710093e+01 1.86460532e+01
1.94625000e+00 1.55129091e+01 1.52768456e+01 2.02920990e+00 1.31331445e+01 1.73274513e+01 1.19510326e+01 1.86275457e+01
1.94875000e+00 1.54725786e+01 1.52504826e+01 2.01363795e+00 1.31213897e+01 1.73492798e+01 1.20191903e+01 1.85473007e+01
1.95125000e+00 1.53905255e+01 1.52225958e+01 1.99959954e+00 1.31664249e+01 1.72994058e+01 1.19114294e+01 1.84552153e+01
1.95375000e+00 1.55521726e+01 1.52025763e+01 1.98076912e+00 1.31593777e+01 1.72619158e+01 1.19151654e+01 1.84147756e+01
1.95625000e+00 1.56752850e+01 1.51821684e+01 1.95689418e+00 1.30688094e+01 1.71875583e+01 1.19634174e+01 1.83456541e+01
1.95875000e+00 1.58180064e+01 1.51601219e+01 1.92919318e+00 1.30999798e+01 1.71301081e+01 1.19884128e+01 1.81664449e+01
1.96125000e+00 1.59509949e+01 1.51413283e+01 1.89876236e+00 1.31021011e+01 1.71025180e+01 1.19931348e+01 1.81410646e+01
1.96375000e+00 1.60631989e+01 1.51360472e+01 1.86594267e+00 1.31448147e+01 1.70132799e+01 1.20437306e+01 1.80442655e+01
1.96625000e+00 1.59993374e+01 1.51360353e+01 1.83224477e+00 1.31910778e+01 1.69965145e+01 1.21061715e+01 1.79967014e+01
1.96875000e+00 1.58968319e+01 1.51345689e+01 1.80112219e+00 1.32148341e+01 1.69908874e+01 1.21436151e+01 1.79988855e+01
1.97125000e+00 1.57621551e+01 1.51321278e+01 1.78170255e+00 1.33196180e+01 1.69186438e+01 1.21485734e+01 1.79860853e+01
1.97375000e+00 1.55468152e+01 1.51334325e+01 1.76315617e+00 1.32840464e+01 1.69007439e+01 1.22017746e+01 1.79854525e+01
1.97625000e+00 1.55313645e+01 1.51377051e+01 1.73962447e+00 1.33428487e+01 1.68963913e+01 1.22025913e+01 1.78865944e+01
1.97875000e+00 1.56595405e+01 1.51396610e+01 1.72433755e+00 1.33577889e+01 1.68430887e+01 1.21762329e+01 1.78668862e+01
1.98125000e+00 1.60058653e+01 1.51436602e+01 1.70727904e+00 1.33858488e+01 1.67756687e+01 1.22071839e+01 1.78897179e+01
1.98375000e+00 1.63848631e+01 1.51337279e+01 1.69214775e+00 1.33704396e+01 1.67302268e+01 1.22900690e+01 1.78025371e+01
1.98625000e+00 1.67529469e+01 1.51181843e+01 1.67880079e+00 1.34257531e+01 1.67520374e+01 1.22347537e+01 1.77987413e+01
1.98875000e+00 1.72496220e+01 1.51137822e+01 1.66732207e+00 1.34122403e+01 1.67276964e+01 1.22937754e+01 1.78125997e+01
1.99125000e+00 1.73090280e+01 1.51122037e+01 1.65738515e+00 1.34038412e+01 1.66850590e+01 1.23029066e+01 1.77622121e+01
1.99375000e+00 1.72605708e+01 1.51248517e+01 1.63820349e+00 1.34451126e+01 1.67180175e+01 1.24051652e+01 1.76580526e+01
1.99625000e+00 1.72133033e+01 1.51300211e+01 1.62132022e+00 1.34768207e+01 1.66713352e+01 1.25248484e+01 1.76708202e+01
1.99875000e+00 1.71227577e+01 1.51446980e+01 1.62112706e+00 1.35001014e+01 1.67002548e+01 1.25844548e+01 1.76629855e+01
2.00125000e+00 1.70185522e+01 1.51746957e+01 1.63733688e+00 1.35216908e+01 1.66839937e+01 1.26461580e+01 1.77540159e+01
2.00375000e+00 1.69630227e+01 1.52004341e+01 1.67148134e+00 1.35401142e+01 1.66310413e+01 1.26314242e+01 1.78245357e+01
2.00625000e+00 1.69152854e+01 1.52111180e+01 1.71126349e+00 1.35459136e+01 1.66419661e+01 1.26511140e+01 1.78274544e+01
2.00875000e+00 1.68052401e+01 1.52284051e+01 1.74836042e+00 1.35465805e+01 1.66468991e+01 1.26065528e+01 1.78282479e+01
2.01125000e+00 1.68139664e+01 1.52507577e+01 1.79260680e+00 1.35982611e+01 1.67659936e+01 1.26905328e+01 1.78417993e+01
2.01375000e+00 1.68831224e+01 1.52934202e+01 1.86721725e+00 1.36316153e+01 1.67553148e+01 1.28018250e+01 1.80283764e+01
2.01625000e+00 1.68996908e+01 1.53619737e+01 1.95570483e+00 1.36859913e+01 1.67641919e+01 1.28385136e+01 1.81286639e+01
2.01875000e+00 1.67331139e+01 1.54353655e+01 2.05393604e+00 1.36936579e+01 1.67689952e+01 1.29129746e+01 1.82093621e+01
2.02125000e+00 1.63666647e+01 1.55091109e+01 2.17632305e+00 1.37590805e+01 1.67773257e+01 1.29904987e+01 1.84257522e+01
2.02375000e+00 1.59316856e+01 1.56001928e+01 2.31533974e+00 1.37997401e+01 1.68743574e+01 1.30231680e+01 1.86104433e+01
2.02625000e+00 1.55775315e+01 1.57109028e+01 2.49144649e+00 1.38749831e+01 1.69751217e+01 1.31169951e+01 1.91144198e+01
2.02875000e+00 1.54897832e+01 1.58418093e+01 2.67984098e+00 1.40133853e+01 1.70665379e+01 1.31708671e+01 1.99539351e+01
2.03125000e+00 1.61408755e+01 1.59863333e+01 2.86999975e+00 1.40444326e+01 1.71320104e+01 1.31769471e+01 2.11220179e+01
2.03375000e+00 1.67351859e+01 1.61542792e+01 3.07888394e+00 1.40953562e+01 1.73053159e+01 1.32273941e+01 2.19687270e+01
2.03625000e+00 1.67344868e+01 1.63274109e+01 3.31847631e+00 1.41463861e+01 1.75695490e+01 1.32944691e+01 2.30357357e+01
2.03875000e+00 1.67475736e+01 1.65028090e+01 3.56129420e+00 1.41983606e+01 1.77904128e+01 1.33455959e+01 2.41635805e+01
2.04125000e+00 1.66116228e+01 1.66873902e+01 3.81878140e+00 1.42475624e+01 1.79205501e+01 1.33508429e+01 2.53932138e+01
2.04375000e+00 1.63267392e+01 1.68837143e+01 4.09508021e+00 1.42363548e+01 1.86773517e+01 1.32804368e+01 2.69292705e+01
2.04625000e+00 1.65290885e+01 1.70920079e+01 4.37178589e+00 1.42521119e+01 1.94583493e+01 1.33224228e+01 2.77596237e+01
2.04875000e+00 1.67071046e+01 1.73182442e+01 4.69858345e+00 1.41962335e+01 2.02430374e+01 1.33217008e+01 2.85862650e+01
2.05125000e+00 1.64650567e+01 1.75730678e+01 5.03238564e+00 1.41489109e+01 2.11642324e+01 1.34662767e+01 2.93525073e+01
2.05375000e+00 1.62466674e+01 1.78292458e+01 5.35235208e+00 1.42229158e+01 2.22012414e+01 1.34394824e+01 2.99459873e+01
2.05625000e+00 1.58785014e+01 1.81104318e+01 5.66643504e+00 1.41883837e+01 2.31259885e+01 1.34186435e+01 3.07879070e+01
2.05875000e+00 1.53736900e+01 1.84100715e+01 5.98432886e+00 1.41766362e+01 2.38693344e+01 1.34883684e+01 3.15350853e+01
2.06125000e+00 1.49385026e+01 1.87256825e+01 6.29142935e+00 1.42184903e+01 2.47333460e+01 1.34885905e+01 3.26268506e+01
2.06375000e+00 1.46588178e+01 1.90655035e+01 6.59743317e+00 1.42310757e+01 2.53601959e+01 1.34605598e+01 3.37167715e+01
2.06625000e+00 1.53770735e+01 1.94391682e+01 6.86963711e+00 1.42783500e+01 2.62720521e+01 1.34602033e+01 3.48811110e+01
2.06875000e+00 1.60314215e+01 1.98541356e+01 7.09773809e+00 1.43542962e+01 2.70462890e+01 1.35237148e+01 3.58774902e+01
2.07125000e+00 1.63234123e+01 2.03221151e+01 7.34257605e+00 1.44559480e+01 2.78556743e+01 1.36312155e+01 3.65779313e+01
2.07375000e+00 1.63370770e+01 2.08422895e+01 7.57959125e+00 1.45217110e+01 2.89176776e+01 1.37496912e+01 3.75022565e+01
2.07625000e+00 1.64873344e+01 2.14043167e+01 7.80955343e+00 1.46073325e+01 3.01828691e+01 1.37601024e+01 3.79372334e+01
2.07875000e+00 1.69384187e+01 2.20156537e+01 8.07445322e+00 1.47627027e+01 3.13237979e+01 1.37893813e+01 3.87284497e+01
2.08125000e+00 1.80554487e+01 2.26343725e+01 8.32468445e+00 1.48938834e+01 3.22115769e+01 1.38935202e+01 3.94939571e+01
2.08375000e+00 1.94859043e+01 2.32469767e+01 8.49753481e+00 1.51817581e+01 3.31550784e+01 1.39243702e+01 4.02744167e+01
2.08625000e+00 2.02847477e+01 2.38960835e+01 8.63398302e+00 1.55514216e+01 3.42849639e+01 1.40094075e+01 4.09663440e+01
2.08875000e+00 2.05947918e+01 2.45658283e+01 8.70534005e+00 1.59448125e+01 3.50011639e+01 1.42559233e+01 4.09967433e+01
2.09125000e+00 2.15717746e+01 2.52660584e+01 8.75386243e+00 1.64240333e+01 3.59732220e+01 1.46022264e+01 4.14439401e+01
2.09375000e+00 2.25729143e+01 2.60284244e+01 8.81363002e+00 1.70076357e+01 3.67913853e+01 1.48624076e+01 4.22668842e+01
2.09625000e+00 2.37448992e+01 2.68202557e+01 8.81755730e+00 1.76537705e+01 3.75163532e+01 1.51428339e+01 4.28224546e+01
2.09875000e+00 2.53120163e+01 2.76325510e+01 8.80923151e+00 1.83410182e+01 3.84503714e+01 1.56268590e+01 4.31044965e+01
2.10125000e+00 2.62440941e+01 2.84427172e+01 8.78553912e+00 1.91918183e+01 3.90934553e+01 1.59204480e+01 4.32004896e+01
2.10375000e+00 2.62832754e+01 2.92648960e+01 8.71839994e+00 1.98720005e+01 3.95873606e+01 1.65564568e+01 4.37122032e+01
2.10625000e+00 2.72029051e+01 3.01145095e+01 8.61882919e+00 2.07479245e+01 3.99741514e+01 1.72919737e+01 4.40738426e+01
2.10875000e+00 2.89883350e+01 3.09831294e+01 8.47273136e+00 2.17729419e+01 4.06527214e+01 1.80214345e+01 4.48901936e+01
2.11125000e+00 3.05427175e+01 3.18349480e+01 8.27107462e+00 2.27992817e+01 4.10875820e+01 1.91541928e+01 4.53807315e+01
2.11375000e+00 3.22250141e+01 3.27112439e+01 8.06738656e+00 2.39499327e+01 4.16348256e+01 2.03467018e+01 4.56990473e+01
2.11625000e+00 3.34089351e+01 3.36165634e+01 7.91251887e+00 2.52594657e+01 4.22956510e+01 2.11780439e+01 4.63502006e+01
2.11875000e+00 3.42897873e+01 3.45503736e+01 7.76386054e+00 2.60370233e+01 4.29351732e+01 2.20874843e+01 4.70811030e+01
2.12125000e+00 3.48988068e+01 3.55096886e+01 7.59504509e+00 2.71405947e+01 4.38486870e+01 2.37266756e+01 4.76775651e+01
2.12375000e+00 3.53630300e+01 3.64631611e+01 7.45033006e+00 2.81975112e+01 4.47980271e+01 2.48408748e+01 4.80376844e+01
2.12625000e+00 3.61059037e+01 3.73814696e+01 7.30753181e+00 2.92449987e+01 4.53133532e+01 2.55998860e+01 4.84065614e+01
2.12875000e+00 3.72871875e+01 3.82469375e+01 7.12181155e+00 3.04869587e+01 4.57818156e+01 2.63731997e+01 4.88035229e+01
2.13125000e+00 3.80163069e+01 3.90011202e+01 6.87191014e+00 3.14041707e+01 4.61447585e+01 2.72123653e+01 4.89223828e+01
2.13375000e+00 3.79885503e+01 3.96147559e+01 6.60693903e+00 3.24953334e+01 4.63060432e+01 2.83671886e+01 4.94814774e+01
2.13625000e+00 3.77431815e+01 4.01230474e+01 6.33623079e+00 3.36631980e+01 4.64617291e+01 2.91095566e+01 4.97035482e+01
2.13875000e+00 3.77943953e+01 4.05693243e+01 6.02078698e+00 3.44229427e+01 4.65562645e+01 2.98616028e+01 4.95941779e+01
2.14125000e+00 3.86090968e+01 4.09470479e+01 5.70889599e+00 3.52888673e+01 4.64989667e+01 3.02226655e+01 4.93665438e+01
2.14375000e+00 3.97042710e+01 4.12685032e+01 5.43408566e+00 3.60452919e+01 4.65398689e+01 3.10453270e+01 4.92409043e+01
2.14625000e+00 4.08511234e+01 4.15288274e+01 5.19815437e+00 3.65383913e+01 4.64511941e+01 3.24559368e+01 4.91801893e+01
2.14875000e+00 4.17200792e+01 4.17276651e+01 5.01822509e+00 3.70041311e+01 4.63985752e+01 3.24352224e+01 4.89357375e+01
2.15125000e+00 4.25907990e+01 4.18665136e+01 4.85932200e+00 3.75302228e+01 4.63961800e+01 3.26806370e+01 4.87623077e+01
2.15375000e+00 4.31747019e+01 4.19315727e+01 4.74935910e+00 3.77532143e+01 4.61690805e+01 3.29949247e+01 4.85987197e+01
2.15625000e+00 4.34486599e+01 4.19197934e+01 4.67922262e+00 3.80945357e+01 4.62215893e+01 3.28926501e+01 4.86177205e+01
2.15875000e+00 4.34636347e+01 4.18649385e+01 4.67192087e+00 3.81624121e+01 4.60336336e+01 3.29785619e+01 4.86000325e+01
2.16125000e+00 4.36213550e+01 4.18086059e+01 4.70991833e+00 3.78183654e+01 4.59280728e+01 3.32307450e+01 4.85998584e+01
2.16375000e+00 4.41449112e+01 4.17696476e+01 4.69665859e+00 3.76359396e+01 4.58087926e+01 3.32708070e+01 4.85372967e+01
2.16625000e+00 4.48922794e+01 4.18162207e+01 4.67485726e+00 3.76791537e+01 4.59630444e+01 3.34970170e+01 4.85284900e+01
2.16875000e+00 4.64176194e+01 4.19156938e+01 4.67613664e+00 3.78795518e+01 4.61841479e+01 3.30791514e+01 4.85362998e+01
2.17125000e+00 4.75483667e+01 4.20538588e+01 4.64151286e+00 3.77396294e+01 4.63244093e+01 3.32163799e+01 4.87535474e+01
2.17375000e+00 4.76253637e+01 4.22504493e+01 4.59463825e+00 3.79518603e+01 4.65788696e+01 3.38468131e+01 4.88841435e+01
2.17625000e+00 4.72284778e+01 4.24879593e+01 4.57501958e+00 3.82473541e+01 4.67835170e+01 3.41139082e+01 4.90051067e+01
2.17875000e+00 4.73435806e+01 4.27714306e+01 4.57152352e+00 3.83303122e+01 4.71405581e+01 3.44682694e+01 4.91815494e+01
2.18125000e+00 4.78857429e+01 4.30234854e+01 4.69481317e+00 3.87044337e+01 4.72714280e+01 3.45469956e+01 4.96904131e+01
2.18375000e+00 4.80331615e+01 4.32889003e+01 4.78232587e+00 3.87177335e+01 4.76568792e+01 3.44801110e+01 4.98520454e+01
2.18625000e+00 4.80547801e+01 4.35643650e+01 4.83445613e+00 3.90134034e+01 4.79584481e+01 3.48255679e+01 5.02525332e+01
2.18875000e+00 4.80347485e+01 4.37157389e+01 5.01741752e+00 3.93116537e+01 4.82523330e+01 3.46352597e+01 5.05339048e+01
2.19125000e+00 4.76769266e+01 4.38134513e+01 5.09930590e+00 3.92385667e+01 4.85119712e+01 3.47623114e+01 5.11462701e+01
2.19375000e+00 4.67530790e+01 4.38410315e+01 5.11911443e+00 3.92079683e+01 4.85649325e+01 3.50372525e+01 5.11945965e+01
2.19625000e+00 4.63482638e+01 4.37814123e+01 5.17044068e+00 3.91735815e+01 4.84683681e+01 3.49497671e+01 5.12163398e+01
2.19875000e+00 4.61846888e+01 4.37103557e+01 5.10057991e+00 3.90752138e+01 4.82901500e+01 3.47342208e+01 5.12984074e+01
2.20125000e+00 4.72442697e+01 4.35491423e+01 5.04445600e+00 3.90433917e+01 4.82894395e+01 3.47109803e+01 5.09836483e+01
2.20375000e+00 4.87797102e+01 4.33094410e+01 4.98346927e+00 3.87504848e+01 4.79484937e+01 3.47878915e+01 5.06263052e+01
2.20625000e+00 4.94605412e+01 4.31653599e+01 4.92647518e+00 3.85002755e+01 4.75793801e+01 3.43764495e+01 5.03648446e+01
2.20875000e+00 5.03704224e+01 4.30593592e+01 4.90846016e+00 3.84502959e+01 4.74599769e+01 3.41099403e+01 5.02326310e+01
2.21125000e+00 4.97116240e+01 4.29483749e+01 4.95723414e+00 3.82128958e+01 4.76650582e+01 3.40157344e+01 5.00973521e+01
2.21375000e+00 4.95245551e+01 4.30988207e+01 5.38880866e+00 3.83703019e+01 4.78850417e+01 3.40192147e+01 5.13793056e+01
2.21625000e+00 4.91470537e+01 4.34433401e+01 6.06013639e+00 3.83305102e+01 4.80846456e+01 3.40410481e+01 5.28542532e+01
2.21875000e+00 4.60708257e+01 4.40106073e+01 6.88153725e+00 3.84947968e+01 4.84596062e+01 3.41785068e+01 5.91260796e+01
2.22125000e+00 4.47916549e+01 4.50099896e+01 7.77808465e+00 3.85315096e+01 5.09150924e+01 3.42337078e+01 6.24962896e+01
2.22375000e+00 4.56060077e+01 4.62477202e+01 8.88852408e+00 3.87528070e+01 5.64173376e+01 3.43645511e+01 6.45141197e+01
2.22625000e+00 4.32094547e+01 4.73945151e+01 9.44071369e+00 3.93462392e+01 5.95572676e+01 3.48172435e+01 6.55197962e+01
2.22875000e+00 4.31922699e+01 4.82603796e+01 1.00084314e+01 3.95739239e+01 6.17911768e+01 3.49164474e+01 6.58843482e+01
2.23125000e+00 4.06080489e+01 4.86079510e+01 1.11349366e+01 4.01471703e+01 6.20383078e+01 3.37203836e+01 6.59278535e+01
2.23375000e+00 3.87999471e+01 4.84111129e+01 1.28737520e+01 4.01346287e+01 6.21639445e+01 2.86558932e+01 6.57106570e+01
2.23625000e+00 4.82273534e+01 4.72263373e+01 1.52445317e+01 3.91557808e+01 6.19747178e+01 5.81401514e+00 6.58634217e+01
2.23875000e+00 5.92808224e+01 4.50618183e+01 1.79791465e+01 3.10723825e+01 6.21194542e+01 2.19519137e+00 6.57495147e+01
2.24125000e+00 6.18271792e+01 4.23059044e+01 2.06728751e+01 8.27038113e+00 6.18895371e+01 2.15183061e+00 6.54469600e+01
2.24375000e+00 6.10414346e+01 3.95527350e+01 2.29256249e+01 2.19419845e+00 6.15026777e+01 2.11835316e+00 6.55453090e+01
2.24625000e+00 6.00155480e+01 3.67882561e+01 2.46102124e+01 2.17353181e+00 6.13203661e+01 2.11512078e+00 6.51450385e+01
2.24875000e+00 5.69163438e+01 3.37715127e+01 2.59167250e+01 2.16424136e+00 6.13342640e+01 2.11968829e+00 6.57096559e+01
2.25125000e+00 3.73288406e+01 3.05170376e+01 2.71102214e+01 2.15455104e+00 6.19300083e+01 2.10248270e+00 6.56811767e+01
2.25375000e+00 1.21467335e+01 2.71363658e+01 2.74637658e+01 2.13317430e+00 6.16122971e+01 2.07992167e+00 6.53043221e+01
2.25625000e+00 2.13580819e+00 2.34260504e+01 2.67035518e+01 2.11681419e+00 6.04134321e+01 2.06569022e+00 6.41933299e+01
2.25875000e+00 2.12642160e+00 1.91018096e+01 2.45250706e+01 2.09304068e+00 5.76522292e+01 2.04445598e+00 6.26968244e+01
2.26125000e+00 2.14143117e+00 1.43633416e+01 2.11453272e+01 2.06741591e+00 4.85489942e+01 2.02067728e+00 5.98957680e+01
2.26375000e+00 2.14130513e+00 9.73301959e+00 1.66564840e+01 2.04235214e+00 2.19918939e+01 1.98670170e+00 5.54149994e+01
2.26625000e+00 2.13821781e+00 5.84471963e+00 1.12091920e+01 2.01697392e+00 3.78082590e+00 1.57998156e+00 3.53971171e+01
2.26875000e+00 2.12016539e+00 3.21303907e+00 5.41504095e+00 1.99116787e+00 2.14743236e+00 7.02042458e-01 9.35487016e+00
2.27125000e+00 2.08323915e+00 2.04885425e+00 1.43297213e+00 1.63303174e+00 2.13901286e+00 5.31259805e-01 2.15372989e+00
2.27375000e+00 2.07717128e+00 1.76302605e+00 5.89922028e-01 7.24061553e-01 2.13323075e+00 5.01971492e-01 2.14431366e+00
2.27625000e+00 2.04732472e+00 1.64825863e+00 6.63545402e-01 5.33933004e-01 2.12899842e+00 5.00038561e-01 2.14014227e+00
2.27875000e+00 2.00690046e+00 1.53471002e+00 7.04057123e-01 5.02429843e-01 2.11951128e+00 4.99601148e-01 2.13453925e+00
2.28125000e+00 1.99608362e+00 1.40456716e+00 7.27276403e-01 5.00149587e-01 2.10417273e+00 4.99697487e-01 2.12491842e+00
2.28375000e+00 1.65188910e+00 1.27505117e+00 7.34373588e-01 5.00003934e-01 2.08265697e+00 4.99629903e-01 2.11060797e+00
2.28625000e+00 7.38660744e-01 1.15214381e+00 7.21381023e-01 4.99968506e-01 2.05256904e+00 4.99666194e-01 2.08995217e+00
2.28875000e+00 5.33832418e-01 1.03872337e+00 6.88679909e-01 4.99885211e-01 2.02085975e+00 4.99467386e-01 2.06591229e+00
2.29125000e+00 5.02543611e-01 9.18025125e-01 6.27744950e-01 4.99896760e-01 1.99041755e+00 4.99602005e-01 2.03287799e+00
2.29375000e+00 4.99611674e-01 7.90579761e-01 5.35515371e-01 4.99855042e-01 1.61293494e+00 4.99524200e-01 2.00852874e+00
2.29625000e+00 5.00072804e-01 6.65065141e-01 3.94909257e-01 4.99842693e-01 7.06924006e-01 4.99569801e-01 1.84732328e+00
2.29875000e+00 5.00192735e-01 5.65785306e-01 2.23621168e-01 4.99824427e-01 5.32338694e-01 4.99544673e-01 9.38482220e-01
2.30125000e+00 4.99972405e-01 5.14145117e-01 6.51844149e-02 4.99817582e-01 5.02165675e-01 4.99485706e-01 5.71937875e-01
2.30375000e+00 4.99842477e-01 5.01946245e-01 1.05546647e-02 4.99816484e-01 5.00252995e-01 4.99434049e-01 5.08027646e-01
2.30625000e+00 5.00125074e-01 5.00136464e-01 1.33420214e-03 4.99810744e-01 5.00199231e-01 4.99607321e-01 5.00351085e-01
2.30875000e+00 4.99827854e-01 4.99994229e-01 1.84114882e-04 4.99828785e-01 5.00164061e-01 4.99711911e-01 5.00292650e-01
2.31125000e+00 4.99922249e-01 5.00001804e-01 1.60253388e-04 4.99842012e-01 5.00159981e-01 4.99733780e-01 5.00255969e-01
2.31375000e+00 5.00031002e-01 4.99996761e-01 1.69059894e-04 4.99827773e-01 5.00157235e-01 4.99715953e-01 5.00274283e-01
2.31625000e+00 5.00188194e-01 4.99999765e-01 1.66011292e-04 4.99829898e-01 5.00160687e-01 4.99728493e-01 5.00265927e-01
2.31875000e+00 5.00103995e-01 5.00006787e-01 1.71606988e-04 4.99838383e-01 5.00179659e-01 4.99739129e-01 5.00305259e-01
2.32125000e+00 4.99809412e-01 5.00010912e-01 1.66511526e-04 4.99849562e-01 5.00170817e-01 4.99734863e-01 5.00285052e-01
2.32375000e+00 4.99950050e-01 4.99990460e-01 1.69622482e-04 4.99821454e-01 5.00161755e-01 4.99720954e-01 5.00267289e-01
2.32625000e+00 4.99949085e-01 4.99996838e-01 1.75448382e-04 4.99821480e-01 5.00161949e-01 4.99717293e-01 5.00291905e-01
2.32875000e+00 5.00239669e-01 5.00001648e-01 1.74395753e-04 4.99828013e-01 5.00172137e-01 4.99722236e-01 5.00279818e-01
2.33125000e+00 4.99939298e-01 5.00004778e-01 1.73660025e-04 4.99835004e-01 5.00178531e-01 4.99704999e-01 5.00287909e-01
2.33375000e+00 4.99914738e-01 5.00005599e-01 1.79640051e-04 4.99821537e-01 5.00185480e-01 4.99707043e-01 5.00288261e-01
2.33625000e+00 5.00014242e-01 4.99989554e-01 1.78220701e-04 4.99810382e-01 5.00162731e-01 4.99704978e-01 5.00270605e-01
2.33875000e+00 4.99903468e-01 5.00001720e-01 1.73706338e-04 4.99830382e-01 5.00169611e-01 4.99716497e-01 5.00283941e-01
2.34125000e+00 4.99934328e-01 5.00003074e-01 1.70700249e-04 4.99832316e-01 5.00156078e-01 4.99731245e-01 5.00295670e-01
2.34375000e+00 5.00107715e-01 5.00003253e-01 1.76166750e-04 4.99833766e-01 5.00179143e-01 4.99721074e-01 5.00287902e-01
2.34625000e+00 4.99772461e-01 4.99995264e-01 1.78237964e-04 4.99817667e-01 5.00171522e-01 4.99693610e-01 5.00295476e-01
2.34875000e+00 5.00112066e-01 4.99993618e-01 1.81089132e-04 4.99814181e-01 5.00173296e-01 4.99704865e-01 5.00290737e-01
2.35125000e+00 5.00144241e-01 5.00010476e-01 1.87569979e-04 4.99832425e-01 5.00197634e-01 4.99710604e-01 5.00320793e-01
2.35375000e+00 4.99996902e-01 4.99993786e-01 1.86783715e-04 4.99810823e-01 5.00177885e-01 4.99673804e-01 5.00289484e-01
2.35625000e+00 5.00097647e-01 5.00000250e-01 1.92274275e-04 4.99816742e-01 5.00191522e-01 4.99691686e-01 5.00314696e-01
2.35875000e+00 4.99744600e-01 4.99995901e-01 1.91730168e-04 4.99814965e-01 5.00191194e-01 4.99699032e-01 5.00306905e-01
2.36125000e+00 5.00027548e-01 5.00004684e-01 1.85103774e-04 4.99826228e-01 5.00192804e-01 4.99699565e-01 5.00305299e-01
2.36375000e+00 5.00308622e-01 5.00018565e-01 1.78096358e-04 4.99843298e-01 5.00189154e-01 4.99725430e-01 5.00299552e-01
2.36625000e+00 5.00156466e-01 5.00011326e-01 1.89618289e-04 4.99829257e-01 5.00201587e-01 4.99688443e-01 5.00328324e-01
2.36875000e+00 4.99891283e-01 4.99996560e-01 1.88679066e-04 4.99814231e-01 5.00186347e-01 4.99694440e-01 5.00307211e-01
2.37125000e+00 4.99942204e-01 4.99990839e-01 1.92378207e-04 4.99797766e-01 5.00187227e-01 4.99681564e-01 5.00317665e-01
2.37375000e+00 4.99793300e-01 5.00000643e-01 1.90169364e-04 4.99803601e-01 5.00191468e-01 4.99696616e-01 5.00321500e-01
2.37625000e+00 4.99866724e-01 4.99993448e-01 1.90374049e-04 4.99806622e-01 5.00174556e-01 4.99696570e-01 5.00319565e-01
2.37875000e+00 4.99972936e-01 4.99993763e-01 1.88975481e-04 4.99812578e-01 5.00175068e-01 4.99691573e-01 5.00301580e-01
2.38125000e+00 5.00021198e-01 5.00007560e-01 1.94198240e-04 4.99814495e-01 5.00200012e-01 4.99687800e-01 5.00322577e-01
2.38375000e+00 4.99933782e-01 5.00008675e-01 1.90094198e-04 4.99811874e-01 5.00198958e-01 4.99699618e-01 5.00316478e-01
2.38625000e+00 5.00027456e-01 5.00000435e-01 1.98343197e-04 4.99801302e-01 5.00198837e-01 4.99692649e-01 5.00317487e-01
2.38875000e+00 5.00314144e-01 4.99999681e-01 1.88040366e-04 4.99820999e-01 5.00187955e-01 4.99700663e-01 5.00295325e-01
2.39125000e+00 4.99825406e-01 4.99985456e-01 1.95809123e-04 4.99787900e-01 5.00175436e-01 4.99673009e-01 5.00322655e-01
2.39375000e+00 5.00188780e-01 5.00001117e-01 1.89676597e-04 4.99818659e-01 5.00197378e-01 4.99669094e-01 5.00315847e-01
2.39625000e+00 5.00248367e-01 4.99999466e-01 2.00557716e-04 4.99798225e-01 5.00199469e-01 4.99667725e-01 5.00324157e-01
2.39875000e+00 4.99955305e-01 4.99995166e-01 1.95121445e-04 4.99805040e-01 5.00173951e-01 4.99687190e-01 5.00309873e-01
2.40125000e+00 4.99937425e-01 5.00001680e-01 2.00710931e-04 4.99809619e-01 5.00185161e-01 4.99665420e-01 5.00333914e-01
2.40375000e+00 4.99792366e-01 5.00006284e-01 2.04636671e-04 4.99811292e-01 5.00202138e-01 4.99661665e-01 5.00353982e-01
2.40625000e+00 5.00233455e-01 5.00002216e-01 2.02088389e-04 4.99793597e-01 5.00199314e-01 4.99668369e-01 5.00321215e-01
2.40875000e+00 5.00065519e-01 4.99986522e-01 2.07241893e-04 4.99778732e-01 5.00176254e-01 4.99636260e-01 5.00324442e-01
2.41125000e+00 4.99937824e-01 5.00003358e-01 1.96009205e-04 4.99806146e-01 5.00198715e-01 4.99687344e-01 5.00323710e-01
2.41375000e+00 4.99876639e-01 5.00011626e-01 1.94222738e-04 4.99820964e-01 5.00211130e-01 4.99695324e-01 5.00311823e-01
2.41625000e+00 4.99888923e-01 4.99983884e-01 1.98040444e-04 4.99781505e-01 5.00176526e-01 4.99660992e-01 5.00311848e-01
2.41875000e+00 5.00059247e-01 5.00002412e-01 2.04997519e-04 4.99800816e-01 5.00213626e-01 4.99659906e-01 5.00339093e-01
2.42125000e+00 4.99851266e-01 5.00006402e-01 2.05233153e-04 4.99805142e-01 5.00207871e-01 4.99670734e-01 5.00349445e-01
2.42375000e+00 4.99939527e-01 4.99994409e-01 1.99104318e-04 4.99801619e-01 5.00185980e-01 4.99668307e-01 5.00313606e-01
2.42625000e+00 5.00361480e-01 5.00015990e-01 1.98068966e-04 4.99816785e-01 5.00208058e-01 4.99704762e-01 5.00361544e-01
2.42875000e+00 5.00116379e-01 5.00004814e-01 2.01920404e-04 4.99813256e-01 5.00201978e-01 4.99676300e-01 5.00320698e-01
2.43125000e+00 4.99752322e-01 4.99990765e-01 1.98081854e-04 4.99788448e-01 5.00186376e-01 4.99655323e-01 5.00296806e-01
2.43375000e+00 4.99774021e-01 5.00002938e-01 1.98471169e-04 4.99815860e-01 5.00198666e-01 4.99680909e-01 5.00316915e-01
2.43625000e+00 5.00374252e-01 4.99996637e-01 2.00717822e-04 4.99801231e-01 5.00193595e-01 4.99659978e-01 5.00329319e-01
2.43875000e+00 5.00058592e-01 4.99996996e-01 2.09533467e-04 4.99794104e-01 5.00202872e-01 4.99652188e-01 5.00350662e-01
2.44125000e+00 4.99656846e-01 4.99991650e-01 1.91098284e-04 4.99803850e-01 5.00175362e-01 4.99682744e-01 5.00302208e-01
2.44375000e+00 4.99851875e-01 5.00010452e-01 1.97422704e-04 4.99819199e-01 5.00213943e-01 4.99699565e-01 5.00322623e-01
2.44625000e+00 5.00088748e-01 5.00010822e-01 1.96465846e-04 4.99815042e-01 5.00204140e-01 4.99684879e-01 5.00343114e-01
2.44875000e+00 5.00109140e-01 4.99997711e-01 1.95287244e-04 4.99802292e-01 5.00188575e-01 4.99662404e-01 5.00296983e-01
2.45125000e+00 5.00020981e-01 5.00009456e-01 2.00768201e-04 4.99810041e-01 5.00209730e-01 4.99684341e-01 5.00353117e-01
2.45375000e+00 4.99830677e-01 5.00002591e-01 2.02720561e-04 4.99797537e-01 5.00210844e-01 4.99668757e-01 5.00324892e-01
2.45625000e+00 4.99937352e-01 5.00001667e-01 2.05726033e-04 4.99800094e-01 5.00200100e-01 4.99670821e-01 5.00346268e-01
2.45875000e+00 5.00261335e-01 5.00001805e-01 2.02306155e-04 4.99805355e-01 5.00200706e-01 4.99652568e-01 5.00327454e-01
2.46125000e+00 5.00020454e-01 4.99986397e-01 1.97753453e-04 4.99791421e-01 5.00174549e-01 4.99650358e-01 5.00313828e-01
2.46375000e+00 5.00177337e-01 4.99992816e-01 1.96831094e-04 4.99796495e-01 5.00192750e-01 4.99682743e-01 5.00317579e-01
2.46625000e+00 5.00007859e-01 5.00006790e-01 1.93555075e-04 4.99812191e-01 5.00205740e-01 4.99679021e-01 5.00321898e-01
2.46875000e+00 4.99931878e-01 5.00005262e-01 2.03612425e-04 4.99799305e-01 5.00218210e-01 4.99660102e-01 5.00338453e-01
2.47125000e+00 5.00017102e-01 4.99995172e-01 1.91790451e-04 4.99799154e-01 5.00177184e-01 4.99669615e-01 5.00303253e-01
2.47375000e+00 5.00184009e-01 5.00003340e-01 1.89378306e-04 4.99811230e-01 5.00188548e-01 4.99696212e-01 5.00293754e-01
2.47625000e+00 5.00188840e-01 5.00003915e-01 1.95993430e-04 4.99807466e-01 5.00199862e-01 4.99666693e-01 5.00325954e-01
2.47875000e+00 4.99997932e-01 4.99994021e-01 1.99028353e-04 4.99793429e-01 5.00190884e-01 4.99668654e-01 5.00322959e-01
2.48125000e+00 4.99823929e-01 4.99999656e-01 1.93336832e-04 4.99810843e-01 5.00191515e-01 4.99679679e-01 5.00308494e-01
2.48375000e+00 4.99851954e-01 5.00000375e-01 2.03743024e-04 4.99807960e-01 5.00200203e-01 4.99644497e-01 5.00332890e-01
2.48625000e+00 5.00235713e-01 5.00008446e-01 2.05075475e-04 4.99798114e-01 5.00200960e-01 4.99664237e-01 5.00324455e-01
2.48875000e+00 4.99948712e-01 5.00007835e-01 1.87712146e-04 4.99822031e-01 5.00195311e-01 4.99701320e-01 5.00304258e-01
2.49125000e+00 4.99720855e-01 5.00013436e-01 2.06423215e-04 4.99804164e-01 5.00226961e-01 4.99680741e-01 5.00350194e-01
2.49375000e+00 5.00123601e-01 5.00030766e-01 2.00742061e-04 4.99839953e-01 5.00225933e-01 4.99705411e-01 5.00344377e-01
2.49625000e+00 4.99727968e-01 5.00055734e-01 2.88869051e-04 4.99776673e-01 5.00340465e-01 4.99573312e-01 5.00509742e-01
2.49875000e+00 4.99717771e-01 5.00069405e-01 3.27979043e-04 4.99748385e-01 5.00399947e-01 4.99548112e-01 5.00609848e-01


==> figures/centerline_res800_ck2_t0p0010.dat <==
# Centerline density (y=0) for res=800, checkpoint=2, t=0.001000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
6.25000000e-04 5.01408534e+00 4.98925181e+00 2.96721415e-01 4.65988032e+00 5.32512966e+00 4.51564391e+00 5.45894449e+00
1.87500000e-03 5.01491677e+00 4.98928572e+00 2.96870689e-01 4.65909622e+00 5.32551501e+00 4.51511645e+00 5.46086773e+00
3.12500000e-03 5.01431105e+00 4.98933777e+00 2.96940215e-01 4.66026533e+00 5.32245877e+00 4.51547369e+00 5.46046271e+00
4.37500000e-03 5.01486715e+00 4.98927394e+00 2.96696158e-01 4.65933094e+00 5.32480394e+00 4.51541623e+00 5.46077831e+00
5.62500000e-03 5.01392413e+00 4.98915922e+00 2.96905297e-01 4.65928288e+00 5.32397144e+00 4.51323732e+00 5.46078448e+00
6.87500000e-03 5.01478422e+00 4.98939089e+00 2.96961251e-01 4.66072131e+00 5.32343592e+00 4.51659725e+00 5.46009197e+00
8.12500000e-03 5.01504909e+00 4.98938488e+00 2.96649329e-01 4.65951002e+00 5.32388696e+00 4.51617639e+00 5.45939036e+00
9.37500000e-03 5.01310947e+00 4.98915790e+00 2.96940802e-01 4.65994025e+00 5.32465966e+00 4.51433974e+00 5.45933636e+00
1.06250000e-02 5.01387333e+00 4.98932728e+00 2.96966869e-01 4.66012627e+00 5.32231294e+00 4.51598420e+00 5.46171819e+00
1.18750000e-02 5.01389992e+00 4.98928430e+00 2.96619380e-01 4.65780502e+00 5.32571809e+00 4.51541073e+00 5.46025384e+00
1.31250000e-02 5.01458366e+00 4.98915967e+00 2.96980097e-01 4.66047542e+00 5.32321470e+00 4.51622828e+00 5.46091204e+00
1.43750000e-02 5.01397308e+00 4.98920470e+00 2.96784898e-01 4.66022899e+00 5.32345965e+00 4.51714497e+00 5.46157499e+00
1.56250000e-02 5.01335091e+00 4.98933938e+00 2.96611075e-01 4.65943525e+00 5.32588466e+00 4.51577337e+00 5.46003612e+00
1.68750000e-02 5.01418637e+00 4.98918401e+00 2.97126391e-01 4.66004109e+00 5.32328176e+00 4.51716375e+00 5.46128620e+00
1.81250000e-02 5.01351308e+00 4.98933018e+00 2.96680753e-01 4.66052437e+00 5.32477418e+00 4.51734841e+00 5.46171234e+00
1.93750000e-02 5.01342374e+00 4.98925973e+00 2.96637945e-01 4.65960166e+00 5.32441790e+00 4.51440990e+00 5.46140246e+00
2.06250000e-02 5.01298715e+00 4.98914061e+00 2.97177900e-01 4.65854946e+00 5.32270973e+00 4.51743641e+00 5.46381367e+00
2.18750000e-02 5.01398562e+00 4.98922499e+00 2.96576805e-01 4.65685584e+00 5.32526187e+00 4.51772912e+00 5.45986448e+00
2.31250000e-02 5.01432326e+00 4.98935077e+00 2.96638133e-01 4.66071853e+00 5.32317239e+00 4.51404305e+00 5.46173974e+00
2.43750000e-02 5.01420301e+00 4.98917642e+00 2.97168224e-01 4.66080510e+00 5.32317526e+00 4.51669764e+00 5.46154430e+00
2.56250000e-02 5.01383789e+00 4.98934295e+00 2.96575318e-01 4.65895185e+00 5.32642875e+00 4.51622622e+00 5.45616819e+00
2.68750000e-02 5.01385075e+00 4.98933763e+00 2.96742169e-01 4.66106967e+00 5.32117475e+00 4.51544857e+00 5.46077498e+00
2.81250000e-02 5.01378938e+00 4.98912516e+00 2.97017285e-01 4.65892483e+00 5.32511153e+00 4.51773456e+00 5.46210194e+00
2.93750000e-02 5.01445492e+00 4.98941967e+00 2.96640027e-01 4.65950133e+00 5.32629492e+00 4.51662727e+00 5.45837840e+00
3.06250000e-02 5.01449298e+00 4.98931946e+00 2.96853157e-01 4.66025044e+00 5.32225897e+00 4.51512709e+00 5.45857516e+00
3.18750000e-02 5.01498687e+00 4.98904465e+00 2.96976838e-01 4.65931464e+00 5.32563772e+00 4.51834005e+00 5.46281226e+00
3.31250000e-02 5.01477825e+00 4.98942087e+00 2.96526338e-01 4.65822123e+00 5.32537855e+00 4.51542640e+00 5.45904404e+00
3.43750000e-02 5.01286084e+00 4.98935359e+00 2.97003053e-01 4.65833691e+00 5.32366424e+00 4.51443479e+00 5.46219284e+00
3.56250000e-02 5.01376180e+00 4.98905747e+00 2.96771763e-01 4.66027941e+00 5.32565853e+00 4.51796121e+00 5.46080395e+00
3.68750000e-02 5.01318976e+00 4.98944335e+00 2.96574011e-01 4.65857888e+00 5.32438365e+00 4.51551852e+00 5.46014802e+00
3.81250000e-02 5.01346588e+00 4.98924206e+00 2.97066492e-01 4.65591407e+00 5.32238982e+00 4.51492870e+00 5.45931383e+00
3.93750000e-02 5.01481426e+00 4.98897772e+00 2.96641745e-01 4.65970245e+00 5.32546793e+00 4.51731037e+00 5.45974664e+00
4.06250000e-02 5.01385063e+00 4.98944945e+00 2.96603393e-01 4.66014073e+00 5.32396038e+00 4.51640559e+00 5.46015815e+00
4.18750000e-02 5.01408013e+00 4.98929317e+00 2.97128669e-01 4.65915134e+00 5.32158335e+00 4.51915587e+00 5.46172709e+00
4.31250000e-02 5.01375577e+00 4.98918138e+00 2.96599794e-01 4.65948033e+00 5.32555917e+00 4.51504847e+00 5.46105495e+00
4.43750000e-02 5.01337435e+00 4.98942364e+00 2.96562709e-01 4.65943829e+00 5.32372000e+00 4.51680639e+00 5.46084157e+00
4.56250000e-02 5.01388370e+00 4.98918231e+00 2.97000370e-01 4.65854707e+00 5.32026257e+00 4.51844544e+00 5.46191706e+00
4.68750000e-02 5.01431097e+00 4.98931121e+00 2.96584953e-01 4.66156185e+00 5.32683462e+00 4.51557138e+00 5.46041854e+00
4.81250000e-02 5.01332004e+00 4.98939094e+00 2.96690032e-01 4.65884031e+00 5.32322058e+00 4.51800318e+00 5.46083310e+00
4.93750000e-02 5.01428871e+00 4.98900342e+00 2.97094754e-01 4.65829166e+00 5.32145220e+00 4.51970940e+00 5.45953397e+00
5.06250000e-02 5.01348399e+00 4.98937415e+00 2.96504921e-01 4.66072845e+00 5.32685190e+00 4.51500709e+00 5.45710169e+00
5.18750000e-02 5.01357619e+00 4.98935130e+00 2.96813511e-01 4.65489823e+00 5.32034747e+00 4.51680481e+00 5.46267003e+00
5.31250000e-02 5.01389754e+00 4.98908493e+00 2.96984018e-01 4.65813571e+00 5.32361613e+00 4.51824900e+00 5.45947346e+00
5.43750000e-02 5.01466396e+00 4.98950765e+00 2.96366686e-01 4.66237931e+00 5.32566740e+00 4.51511676e+00 5.45887081e+00
5.56250000e-02 5.01425912e+00 4.98916425e+00 2.96850236e-01 4.65962556e+00 5.31910962e+00 4.51606619e+00 5.46086829e+00
5.68750000e-02 5.01393124e+00 4.98914905e+00 2.96647886e-01 4.65900473e+00 5.32286252e+00 4.51612620e+00 5.45844982e+00
5.81250000e-02 5.01391040e+00 4.98941757e+00 2.96428366e-01 4.66166599e+00 5.32316570e+00 4.51481787e+00 5.45836586e+00
5.93750000e-02 5.01339032e+00 4.98908101e+00 2.97125034e-01 4.65952722e+00 5.32093815e+00 4.51644833e+00 5.46105025e+00
6.06250000e-02 5.01338553e+00 4.98934769e+00 2.96627857e-01 4.65882843e+00 5.32340263e+00 4.51764282e+00 5.45938806e+00
6.18750000e-02 5.01353441e+00 4.98948124e+00 2.96351917e-01 4.66063424e+00 5.32308871e+00 4.51456405e+00 5.45983472e+00
6.31250000e-02 5.01301021e+00 4.98900911e+00 2.97173627e-01 4.65939197e+00 5.32210643e+00 4.51490211e+00 5.46103425e+00
6.43750000e-02 5.01279277e+00 4.98934426e+00 2.96602512e-01 4.65869356e+00 5.32719844e+00 4.51803384e+00 5.45733155e+00
6.56250000e-02 5.01357242e+00 4.98932509e+00 2.96374050e-01 4.65935773e+00 5.32360617e+00 4.51641048e+00 5.46017109e+00
6.68750000e-02 5.01479870e+00 4.98906100e+00 2.97174064e-01 4.65931111e+00 5.32328800e+00 4.51666883e+00 5.46041426e+00
6.81250000e-02 5.01433712e+00 4.98939236e+00 2.96399383e-01 4.66014217e+00 5.32658520e+00 4.51907650e+00 5.45597762e+00
6.93750000e-02 5.01447356e+00 4.98943250e+00 2.96566658e-01 4.66048630e+00 5.32276262e+00 4.51554220e+00 5.45976598e+00
7.06250000e-02 5.01391758e+00 4.98920842e+00 2.97035298e-01 4.65861269e+00 5.32438745e+00 4.51819028e+00 5.46139583e+00
7.18750000e-02 5.01393687e+00 4.98925727e+00 2.96303427e-01 4.66088623e+00 5.32611690e+00 4.51628821e+00 5.45768481e+00
7.31250000e-02 5.01344261e+00 4.98925390e+00 2.96663990e-01 4.65685254e+00 5.32190555e+00 4.51569867e+00 5.45814808e+00
7.43750000e-02 5.01347967e+00 4.98927421e+00 2.96868296e-01 4.65896067e+00 5.32341587e+00 4.52052728e+00 5.45980187e+00
7.56250000e-02 5.01407226e+00 4.98936634e+00 2.96373022e-01 4.66103556e+00 5.32405054e+00 4.51647314e+00 5.45868228e+00
7.68750000e-02 5.01391449e+00 4.98925465e+00 2.96953984e-01 4.65520745e+00 5.32276563e+00 4.51448936e+00 5.45914350e+00
7.81250000e-02 5.01426678e+00 4.98931273e+00 2.96711317e-01 4.66014718e+00 5.32362778e+00 4.51975396e+00 5.45910116e+00
7.93750000e-02 5.01422825e+00 4.98936569e+00 2.96246415e-01 4.66038978e+00 5.32498909e+00 4.51597415e+00 5.45768624e+00
8.06250000e-02 5.01293685e+00 4.98910769e+00 2.97082700e-01 4.65537907e+00 5.32251006e+00 4.51547109e+00 5.46151003e+00
8.18750000e-02 5.01368854e+00 4.98923503e+00 2.96441021e-01 4.66145606e+00 5.32373181e+00 4.51900337e+00 5.45732012e+00
8.31250000e-02 5.01309201e+00 4.98942906e+00 2.96188267e-01 4.66175810e+00 5.32336801e+00 4.51622316e+00 5.45870373e+00
8.43750000e-02 5.01397464e+00 4.98917664e+00 2.97031192e-01 4.65745893e+00 5.32349724e+00 4.51436442e+00 5.45674110e+00
8.56250000e-02 5.01486035e+00 4.98917433e+00 2.96371971e-01 4.66006496e+00 5.32412077e+00 4.51829243e+00 5.45579755e+00
8.68750000e-02 5.01380049e+00 4.98929793e+00 2.96264808e-01 4.66107356e+00 5.32403156e+00 4.51631701e+00 5.46001257e+00
8.81250000e-02 5.01376364e+00 4.98914933e+00 2.97048560e-01 4.65979804e+00 5.32441863e+00 4.51521265e+00 5.46060045e+00
8.93750000e-02 5.01391875e+00 4.98915221e+00 2.96405018e-01 4.66053086e+00 5.32558642e+00 4.51853547e+00 5.45834048e+00
9.06250000e-02 5.01256373e+00 4.98944527e+00 2.96455330e-01 4.66098474e+00 5.32127431e+00 4.51636431e+00 5.45919793e+00
9.18750000e-02 5.01317571e+00 4.98918718e+00 2.96920732e-01 4.65933767e+00 5.32340192e+00 4.51608794e+00 5.45927488e+00
9.31250000e-02 5.01424539e+00 4.98911711e+00 2.96165309e-01 4.65981878e+00 5.32271686e+00 4.52004032e+00 5.45874195e+00
9.43750000e-02 5.01442573e+00 4.98927983e+00 2.96601668e-01 4.65932073e+00 5.32283968e+00 4.51352126e+00 5.45829646e+00
9.56250000e-02 5.01419788e+00 4.98921027e+00 2.96811254e-01 4.65636714e+00 5.32293834e+00 4.51984831e+00 5.45917645e+00
9.68750000e-02 5.01363807e+00 4.98937402e+00 2.96130278e-01 4.66030539e+00 5.32305964e+00 4.51865159e+00 5.45807235e+00
9.81250000e-02 5.01332862e+00 4.98936181e+00 2.96762003e-01 4.65688222e+00 5.32111515e+00 4.51421589e+00 5.45940848e+00
9.93750000e-02 5.01289983e+00 4.98909286e+00 2.96656588e-01 4.65955779e+00 5.32598983e+00 4.51955891e+00 5.45982366e+00
1.00625000e-01 5.01283406e+00 4.98936321e+00 2.96291554e-01 4.66041204e+00 5.32324605e+00 4.51859623e+00 5.45817581e+00
1.01875000e-01 5.01237061e+00 4.98936261e+00 2.96819696e-01 4.65730607e+00 5.32324132e+00 4.51461074e+00 5.46007670e+00
1.03125000e-01 5.01395637e+00 4.98906426e+00 2.96431798e-01 4.66059396e+00 5.32301309e+00 4.51577817e+00 5.45577335e+00
1.04375000e-01 5.01438815e+00 4.98947055e+00 2.96358589e-01 4.66071785e+00 5.32168853e+00 4.51863476e+00 5.45738552e+00
1.05625000e-01 5.01307711e+00 4.98917747e+00 2.96885032e-01 4.65424135e+00 5.32457403e+00 4.51459027e+00 5.45844075e+00
1.06875000e-01 5.01251924e+00 4.98890854e+00 2.96268144e-01 4.66076120e+00 5.32504374e+00 4.51874929e+00 5.45730383e+00
1.08125000e-01 5.01228830e+00 4.98944849e+00 2.96379041e-01 4.66172075e+00 5.32295072e+00 4.51907659e+00 5.45743496e+00
1.09375000e-01 5.01125651e+00 4.98912995e+00 2.96809441e-01 4.65671521e+00 5.32349984e+00 4.51320972e+00 5.46069643e+00
1.10625000e-01 5.01260932e+00 4.98906248e+00 2.96165014e-01 4.66080387e+00 5.32140676e+00 4.51712578e+00 5.45745696e+00
1.11875000e-01 5.01365050e+00 4.98957372e+00 2.96447970e-01 4.65969892e+00 5.32352180e+00 4.51381740e+00 5.45671923e+00
1.13125000e-01 5.01300735e+00 4.98904459e+00 2.96599725e-01 4.65801608e+00 5.32371515e+00 4.51331462e+00 5.45881446e+00
1.14375000e-01 5.01184850e+00 4.98921040e+00 2.96201865e-01 4.66125481e+00 5.32314440e+00 4.51856706e+00 5.45746314e+00
1.15625000e-01 5.01264657e+00 4.98960617e+00 2.96518861e-01 4.65832445e+00 5.32380962e+00 4.51932488e+00 5.46007442e+00
1.16875000e-01 5.01252500e+00 4.98904113e+00 2.96558880e-01 4.65720781e+00 5.32491258e+00 4.51505681e+00 5.45919334e+00
1.18125000e-01 5.01306130e+00 4.98939932e+00 2.96303888e-01 4.66172469e+00 5.32014096e+00 4.51835041e+00 5.46023036e+00
1.19375000e-01 5.01385440e+00 4.98939831e+00 2.96727373e-01 4.65587656e+00 5.32386920e+00 4.51725251e+00 5.46186115e+00
1.20625000e-01 5.01366918e+00 4.98900493e+00 2.96418376e-01 4.65772768e+00 5.32511588e+00 4.51406548e+00 5.45590685e+00
1.21875000e-01 5.01324558e+00 4.98946336e+00 2.96103040e-01 4.66032766e+00 5.31971902e+00 4.52072614e+00 5.45635573e+00
1.23125000e-01 5.01333886e+00 4.98919163e+00 2.96902702e-01 4.65455859e+00 5.32490756e+00 4.51405764e+00 5.46062908e+00
1.24375000e-01 5.01280531e+00 4.98899206e+00 2.96302347e-01 4.65634966e+00 5.32594288e+00 4.51717297e+00 5.45540079e+00
1.25625000e-01 5.01265309e+00 4.98944774e+00 2.95995418e-01 4.66191682e+00 5.32014849e+00 4.52194414e+00 5.45645052e+00
1.26875000e-01 5.01264960e+00 4.98915670e+00 2.96880338e-01 4.65820663e+00 5.32442712e+00 4.51781673e+00 5.46077127e+00
1.28125000e-01 5.01224153e+00 4.98913041e+00 2.96272272e-01 4.65841540e+00 5.32540998e+00 4.51697280e+00 5.45722420e+00
1.29375000e-01 5.01101324e+00 4.98942877e+00 2.96053803e-01 4.66152155e+00 5.32184333e+00 4.51692971e+00 5.45787970e+00
1.30625000e-01 5.01196722e+00 4.98909450e+00 2.96872709e-01 4.65911038e+00 5.32404957e+00 4.51541849e+00 5.45723419e+00
1.31875000e-01 5.01266837e+00 4.98931684e+00 2.96229178e-01 4.65928250e+00 5.32589221e+00 4.51829150e+00 5.45917776e+00
1.33125000e-01 5.01320216e+00 4.98942367e+00 2.96143922e-01 4.66059054e+00 5.32092626e+00 4.51587084e+00 5.46041167e+00
1.34375000e-01 5.01290589e+00 4.98891387e+00 2.96665709e-01 4.65686595e+00 5.32162611e+00 4.51581815e+00 5.45800398e+00
1.35625000e-01 5.01336560e+00 4.98925954e+00 2.95946278e-01 4.65914301e+00 5.32327926e+00 4.51835115e+00 5.45751521e+00
1.36875000e-01 5.01297023e+00 4.98959305e+00 2.96326912e-01 4.65984797e+00 5.31968342e+00 4.51929775e+00 5.46037858e+00
1.38125000e-01 5.01279986e+00 4.98904289e+00 2.96734839e-01 4.65810204e+00 5.32393460e+00 4.51533828e+00 5.45609776e+00
1.39375000e-01 5.01351188e+00 4.98918685e+00 2.96160978e-01 4.65911098e+00 5.32313458e+00 4.51870429e+00 5.45746585e+00
1.40625000e-01 5.01285940e+00 4.98935655e+00 2.96517462e-01 4.65978698e+00 5.32405812e+00 4.51736091e+00 5.46083162e+00
1.41875000e-01 5.01270018e+00 4.98909222e+00 2.96460459e-01 4.65905983e+00 5.32427142e+00 4.51642162e+00 5.45695751e+00
1.43125000e-01 5.01246259e+00 4.98922516e+00 2.96034862e-01 4.65876834e+00 5.32167498e+00 4.51775704e+00 5.45555381e+00
1.44375000e-01 5.01255187e+00 4.98933555e+00 2.96616505e-01 4.66029843e+00 5.32448719e+00 4.51885427e+00 5.45982519e+00
1.45625000e-01 5.01317690e+00 4.98910521e+00 2.96529053e-01 4.66080903e+00 5.32360730e+00 4.51544126e+00 5.46033921e+00
1.46875000e-01 5.01301455e+00 4.98935702e+00 2.95862895e-01 4.66093255e+00 5.32074176e+00 4.51722143e+00 5.45877729e+00
1.48125000e-01 5.01328444e+00 4.98943723e+00 2.96542607e-01 4.65818352e+00 5.32485554e+00 4.51919798e+00 5.45919416e+00
1.49375000e-01 5.01262558e+00 4.98899481e+00 2.96407421e-01 4.65716405e+00 5.32315577e+00 4.51760765e+00 5.45494902e+00
1.50625000e-01 5.01297285e+00 4.98910718e+00 2.95977657e-01 4.66050542e+00 5.31793538e+00 4.51841266e+00 5.45753695e+00
1.51875000e-01 5.01249982e+00 4.98935117e+00 2.96412647e-01 4.65643705e+00 5.32345910e+00 4.51841874e+00 5.45939787e+00
1.53125000e-01 5.01277348e+00 4.98899438e+00 2.96377657e-01 4.65820402e+00 5.32571250e+00 4.51939718e+00 5.45897720e+00
1.54375000e-01 5.01198743e+00 4.98924358e+00 2.96149904e-01 4.66017027e+00 5.31815612e+00 4.51630372e+00 5.45883865e+00
1.55625000e-01 5.01191414e+00 4.98935315e+00 2.96421741e-01 4.65878781e+00 5.32403947e+00 4.51735742e+00 5.45620536e+00
1.56875000e-01 5.01198989e+00 4.98911619e+00 2.96272965e-01 4.65605679e+00 5.32638937e+00 4.51629555e+00 5.45562264e+00
1.58125000e-01 5.01362075e+00 4.98921884e+00 2.96170234e-01 4.66121879e+00 5.31833964e+00 4.51587486e+00 5.46064425e+00
1.59375000e-01 5.01376640e+00 4.98924786e+00 2.96232709e-01 4.65835859e+00 5.32590936e+00 4.51853946e+00 5.45518745e+00
1.60625000e-01 5.01323210e+00 4.98924530e+00 2.96116872e-01 4.65562577e+00 5.32666932e+00 4.51567932e+00 5.45821869e+00
1.61875000e-01 5.01363873e+00 4.98922396e+00 2.96297931e-01 4.65998027e+00 5.32310718e+00 4.51723768e+00 5.45813465e+00
1.63125000e-01 5.01298018e+00 4.98916440e+00 2.96316942e-01 4.65919859e+00 5.32539284e+00 4.51870812e+00 5.45750717e+00
1.64375000e-01 5.01352923e+00 4.98925944e+00 2.96325415e-01 4.65616335e+00 5.32408517e+00 4.51646586e+00 5.45996356e+00
1.65625000e-01 5.01353040e+00 4.98916943e+00 2.96303576e-01 4.65982663e+00 5.32455615e+00 4.52079268e+00 5.45924299e+00
1.66875000e-01 5.01360545e+00 4.98904665e+00 2.96059955e-01 4.65884924e+00 5.32602122e+00 4.51536837e+00 5.45387945e+00
1.68125000e-01 5.01277732e+00 4.98933964e+00 2.96329355e-01 4.65687271e+00 5.32460994e+00 4.51484581e+00 5.45835173e+00
1.69375000e-01 5.01328030e+00 4.98930857e+00 2.96208598e-01 4.65937075e+00 5.32312977e+00 4.52010665e+00 5.45759279e+00
1.70625000e-01 5.01285093e+00 4.98917936e+00 2.96021685e-01 4.66016123e+00 5.32160338e+00 4.51657295e+00 5.45573104e+00
1.71875000e-01 5.01238078e+00 4.98923286e+00 2.96320187e-01 4.65838241e+00 5.32294804e+00 4.51779701e+00 5.45665535e+00
1.73125000e-01 5.01299274e+00 4.98913359e+00 2.96108754e-01 4.66095932e+00 5.32498468e+00 4.51834189e+00 5.45674975e+00
1.74375000e-01 5.01164442e+00 4.98919674e+00 2.95946156e-01 4.65790632e+00 5.32269677e+00 4.51557191e+00 5.45568785e+00
1.75625000e-01 5.01154876e+00 4.98920769e+00 2.96381315e-01 4.65922950e+00 5.32268442e+00 4.51757719e+00 5.45974252e+00
1.76875000e-01 5.01247399e+00 4.98922005e+00 2.95996561e-01 4.65889211e+00 5.32162164e+00 4.52014311e+00 5.45637995e+00
1.78125000e-01 5.01232053e+00 4.98934686e+00 2.95768104e-01 4.65782757e+00 5.32232744e+00 4.51842091e+00 5.45745099e+00
1.79375000e-01 5.01175111e+00 4.98918787e+00 2.96514670e-01 4.65843635e+00 5.32375361e+00 4.51586869e+00 5.45886430e+00
1.80625000e-01 5.01280143e+00 4.98926121e+00 2.96166521e-01 4.65771420e+00 5.32256625e+00 4.51766325e+00 5.45388311e+00
1.81875000e-01 5.01108390e+00 4.98960433e+00 2.95844050e-01 4.65866312e+00 5.32383915e+00 4.51787671e+00 5.45501148e+00
1.83125000e-01 5.01145197e+00 4.98925490e+00 2.96266035e-01 4.65894657e+00 5.32403244e+00 4.51580201e+00 5.45762849e+00
1.84375000e-01 5.01330211e+00 4.98901696e+00 2.95997406e-01 4.65988699e+00 5.32421155e+00 4.51628639e+00 5.45462789e+00
1.85625000e-01 5.01219523e+00 4.98947170e+00 2.96062485e-01 4.65798322e+00 5.32454782e+00 4.51923988e+00 5.45856672e+00
1.86875000e-01 5.01179779e+00 4.98923091e+00 2.96367229e-01 4.65832526e+00 5.32349047e+00 4.51843291e+00 5.45929363e+00
1.88125000e-01 5.01115975e+00 4.98907160e+00 2.95981242e-01 4.66055410e+00 5.32144190e+00 4.51810675e+00 5.45491034e+00
1.89375000e-01 5.01075515e+00 4.98935277e+00 2.95942758e-01 4.65827966e+00 5.32313713e+00 4.51824160e+00 5.45655082e+00
1.90625000e-01 5.01283357e+00 4.98911425e+00 2.96176014e-01 4.65765378e+00 5.32149420e+00 4.51609154e+00 5.45592724e+00
1.91875000e-01 5.01387866e+00 4.98907649e+00 2.96228514e-01 4.65868916e+00 5.32468989e+00 4.51657318e+00 5.45374115e+00
1.93125000e-01 5.01438174e+00 4.98943581e+00 2.96253537e-01 4.65798855e+00 5.32546422e+00 4.51619039e+00 5.45998248e+00
1.94375000e-01 5.01207566e+00 4.98907137e+00 2.95993544e-01 4.65840091e+00 5.32337878e+00 4.51952412e+00 5.45763458e+00
1.95625000e-01 5.01092540e+00 4.98926340e+00 2.96092838e-01 4.65996181e+00 5.32166186e+00 4.51861839e+00 5.45709105e+00
1.96875000e-01 5.01150951e+00 4.98944435e+00 2.96267106e-01 4.65829032e+00 5.32280066e+00 4.51766106e+00 5.45899831e+00
1.98125000e-01 5.01194690e+00 4.98897712e+00 2.95750147e-01 4.65745638e+00 5.32265050e+00 4.51511604e+00 5.45408993e+00
1.99375000e-01 5.01260278e+00 4.98910101e+00 2.95777426e-01 4.65889354e+00 5.32417630e+00 4.51878255e+00 5.45516578e+00
2.00625000e-01 5.01272724e+00 4.98935826e+00 2.96349460e-01 4.65746833e+00 5.32491597e+00 4.51702951e+00 5.45953297e+00
2.01875000e-01 5.01181076e+00 4.98928173e+00 2.95899601e-01 4.65827789e+00 5.32295000e+00 4.51638005e+00 5.45468257e+00
2.03125000e-01 5.01086136e+00 4.98913448e+00 2.95774110e-01 4.65952791e+00 5.32334151e+00 4.51922701e+00 5.45551167e+00
2.04375000e-01 5.01306309e+00 4.98920231e+00 2.96238382e-01 4.65968097e+00 5.32232555e+00 4.51836610e+00 5.46281327e+00
2.05625000e-01 5.01264487e+00 4.98917935e+00 2.95934132e-01 4.65861454e+00 5.32313097e+00 4.51692987e+00 5.45401902e+00
2.06875000e-01 5.01349380e+00 4.98952628e+00 2.95890034e-01 4.65926685e+00 5.32160406e+00 4.51771248e+00 5.45810412e+00
2.08125000e-01 5.01449954e+00 4.98928874e+00 2.96349384e-01 4.66020879e+00 5.32266661e+00 4.51780299e+00 5.45926028e+00
2.09375000e-01 5.01307062e+00 4.98892692e+00 2.95976269e-01 4.65655257e+00 5.32189719e+00 4.51771997e+00 5.45521815e+00
2.10625000e-01 5.01190593e+00 4.98933675e+00 2.95778067e-01 4.65884296e+00 5.32565241e+00 4.51526809e+00 5.45655016e+00
2.11875000e-01 5.01032209e+00 4.98936979e+00 2.96184593e-01 4.66181540e+00 5.32401067e+00 4.51613289e+00 5.45856340e+00
2.13125000e-01 5.01022891e+00 4.98900798e+00 2.95914955e-01 4.65639948e+00 5.32272882e+00 4.52302015e+00 5.45277404e+00
2.14375000e-01 5.01009988e+00 4.98926766e+00 2.95679929e-01 4.66011903e+00 5.32383624e+00 4.51641335e+00 5.45600010e+00
2.15625000e-01 5.01122819e+00 4.98922846e+00 2.96079463e-01 4.66075815e+00 5.32278206e+00 4.51626822e+00 5.45582602e+00
2.16875000e-01 5.01189537e+00 4.98900855e+00 2.95922285e-01 4.65885099e+00 5.32390245e+00 4.52056808e+00 5.45322284e+00
2.18125000e-01 5.01242635e+00 4.98929941e+00 2.95929261e-01 4.65767764e+00 5.31957447e+00 4.51433951e+00 5.45649296e+00
2.19375000e-01 5.01273962e+00 4.98919289e+00 2.96018137e-01 4.65994388e+00 5.32240644e+00 4.51484433e+00 5.45865543e+00
2.20625000e-01 5.01179580e+00 4.98909592e+00 2.95827008e-01 4.65887621e+00 5.32544176e+00 4.51942404e+00 5.45290382e+00
2.21875000e-01 5.01203022e+00 4.98932587e+00 2.95745449e-01 4.65917992e+00 5.32303584e+00 4.51949725e+00 5.45893642e+00
2.23125000e-01 5.01300165e+00 4.98938421e+00 2.95974721e-01 4.66050698e+00 5.32426681e+00 4.51552995e+00 5.45397755e+00
2.24375000e-01 5.01236015e+00 4.98913570e+00 2.95987258e-01 4.65792180e+00 5.32356154e+00 4.51793534e+00 5.45434947e+00
2.25625000e-01 5.01183308e+00 4.98931067e+00 2.95930555e-01 4.65838249e+00 5.32345591e+00 4.51651825e+00 5.46047691e+00
2.26875000e-01 5.01252257e+00 4.98912621e+00 2.95803278e-01 4.66024524e+00 5.32529598e+00 4.51581750e+00 5.45424767e+00
2.28125000e-01 5.01087160e+00 4.98914037e+00 2.95835722e-01 4.65884255e+00 5.32124438e+00 4.51983822e+00 5.45369744e+00
2.29375000e-01 5.01231472e+00 4.98932895e+00 2.96026974e-01 4.66019810e+00 5.32136635e+00 4.51435132e+00 5.46077889e+00
2.30625000e-01 5.01201847e+00 4.98908074e+00 2.95783735e-01 4.65773443e+00 5.32640724e+00 4.51695519e+00 5.45542534e+00
2.31875000e-01 5.01126698e+00 4.98918449e+00 2.95713018e-01 4.66012810e+00 5.32479533e+00 4.51766090e+00 5.45421761e+00
2.33125000e-01 5.01124166e+00 4.98953009e+00 2.95644759e-01 4.66057307e+00 5.32308200e+00 4.51535516e+00 5.46022278e+00
2.34375000e-01 5.01125402e+00 4.98909245e+00 2.95792639e-01 4.65862702e+00 5.32332013e+00 4.51753380e+00 5.45404303e+00
2.35625000e-01 5.01148383e+00 4.98902692e+00 2.95994148e-01 4.66004890e+00 5.31996511e+00 4.51966191e+00 5.45668500e+00
2.36875000e-01 5.01167414e+00 4.98942571e+00 2.95586935e-01 4.66151748e+00 5.32286000e+00 4.51556766e+00 5.45721455e+00
2.38125000e-01 5.01239419e+00 4.98908145e+00 2.95791480e-01 4.65766254e+00 5.32473408e+00 4.51801008e+00 5.45333042e+00
2.39375000e-01 5.01411066e+00 4.98899962e+00 2.96002838e-01 4.65735499e+00 5.32443017e+00 4.51909854e+00 5.45833916e+00
2.40625000e-01 5.01372789e+00 4.98957395e+00 2.95708916e-01 4.66160341e+00 5.32212546e+00 4.51434150e+00 5.45796033e+00
2.41875000e-01 5.01344521e+00 4.98945176e+00 2.95819226e-01 4.65729562e+00 5.31945984e+00 4.51706018e+00 5.45453455e+00
2.43125000e-01 5.01274501e+00 4.98903729e+00 2.95813961e-01 4.65977872e+00 5.32117940e+00 4.51751710e+00 5.45787364e+00
2.44375000e-01 5.01104500e+00 4.98946403e+00 2.95525824e-01 4.66066285e+00 5.32422196e+00 4.51503591e+00 5.45837273e+00
2.45625000e-01 5.01131182e+00 4.98927663e+00 2.95817015e-01 4.65920638e+00 5.32394861e+00 4.51701403e+00 5.45210151e+00
2.46875000e-01 5.01296482e+00 4.98905193e+00 2.95915703e-01 4.65996583e+00 5.32231607e+00 4.51951295e+00 5.45989901e+00
2.48125000e-01 5.01344202e+00 4.98951358e+00 2.95514908e-01 4.66003636e+00 5.32463775e+00 4.51703016e+00 5.45904095e+00
2.49375000e-01 5.01259239e+00 4.98910288e+00 2.95756842e-01 4.65924306e+00 5.32376203e+00 4.51524867e+00 5.45298672e+00
2.50625000e-01 5.01147236e+00 4.98906053e+00 2.95670063e-01 4.65943072e+00 5.31976499e+00 4.51586715e+00 5.45585448e+00
2.51875000e-01 5.01044058e+00 4.98941080e+00 2.95657027e-01 4.65880568e+00 5.31851619e+00 4.51873835e+00 5.45748860e+00
2.53125000e-01 5.01152714e+00 4.98903210e+00 2.95852314e-01 4.65948419e+00 5.32507625e+00 4.51733957e+00 5.45517843e+00
2.54375000e-01 5.01137873e+00 4.98920246e+00 2.95487540e-01 4.65978480e+00 5.31970540e+00 4.51774561e+00 5.45501737e+00
2.55625000e-01 5.01233237e+00 4.98938341e+00 2.95426687e-01 4.65989405e+00 5.32556907e+00 4.51868764e+00 5.45537206e+00
2.56875000e-01 5.01279276e+00 4.98914417e+00 2.95621457e-01 4.65833869e+00 5.32332205e+00 4.51715693e+00 5.45349200e+00
2.58125000e-01 5.01211386e+00 4.98921380e+00 2.95350782e-01 4.65937418e+00 5.32014346e+00 4.51742112e+00 5.45712693e+00
2.59375000e-01 5.01198068e+00 4.98934195e+00 2.95597671e-01 4.66073114e+00 5.32401400e+00 4.51854988e+00 5.45447860e+00
2.60625000e-01 5.01156423e+00 4.98903748e+00 2.95681555e-01 4.65929997e+00 5.32299304e+00 4.52136509e+00 5.45373610e+00
2.61875000e-01 5.01171851e+00 4.98931024e+00 2.95355078e-01 4.65956431e+00 5.31985189e+00 4.51405132e+00 5.45432947e+00
2.63125000e-01 5.01067554e+00 4.98946244e+00 2.95587790e-01 4.65856102e+00 5.32535615e+00 4.51861333e+00 5.45428093e+00
2.64375000e-01 5.01087648e+00 4.98921370e+00 2.95684960e-01 4.66198696e+00 5.32301600e+00 4.52041382e+00 5.45388862e+00
2.65625000e-01 5.01110736e+00 4.98914304e+00 2.95483735e-01 4.65844047e+00 5.32230015e+00 4.51645195e+00 5.45596477e+00
2.66875000e-01 5.01196656e+00 4.98914959e+00 2.95701503e-01 4.65764964e+00 5.32279396e+00 4.51754322e+00 5.45279803e+00
2.68125000e-01 5.01214165e+00 4.98897836e+00 2.95534367e-01 4.65840198e+00 5.32396842e+00 4.51989843e+00 5.45696881e+00
2.69375000e-01 5.01251301e+00 4.98922975e+00 2.95319395e-01 4.65809793e+00 5.32406767e+00 4.51693888e+00 5.45911667e+00
2.70625000e-01 5.01099421e+00 4.98952324e+00 2.95632816e-01 4.65865845e+00 5.32380072e+00 4.52024138e+00 5.45552676e+00
2.71875000e-01 5.01130973e+00 4.98917227e+00 2.95332322e-01 4.65966824e+00 5.31785655e+00 4.51785671e+00 5.45525907e+00
2.73125000e-01 5.01048581e+00 4.98913401e+00 2.95307411e-01 4.65867046e+00 5.32183085e+00 4.51747834e+00 5.45473477e+00
2.74375000e-01 5.01093226e+00 4.98925290e+00 2.95644159e-01 4.65805920e+00 5.32143128e+00 4.52164649e+00 5.45422667e+00
2.75625000e-01 5.01155241e+00 4.98923176e+00 2.95436352e-01 4.66086814e+00 5.32325279e+00 4.51661929e+00 5.45853404e+00
2.76875000e-01 5.01157586e+00 4.98917414e+00 2.95184661e-01 4.66070551e+00 5.31991810e+00 4.51664735e+00 5.45504612e+00
2.78125000e-01 5.01335493e+00 4.98923941e+00 2.95534855e-01 4.65861295e+00 5.32255438e+00 4.52020786e+00 5.45108837e+00
2.79375000e-01 5.01175352e+00 4.98920724e+00 2.95453355e-01 4.65913163e+00 5.32120177e+00 4.51562178e+00 5.45547234e+00
2.80625000e-01 5.01020823e+00 4.98906462e+00 2.95379652e-01 4.65883590e+00 5.32210449e+00 4.51695430e+00 5.45595812e+00
2.81875000e-01 5.00987143e+00 4.98928968e+00 2.95422238e-01 4.65895961e+00 5.32033445e+00 4.52013700e+00 5.45416024e+00
2.83125000e-01 5.00996924e+00 4.98943615e+00 2.95416685e-01 4.65955999e+00 5.32017115e+00 4.52016133e+00 5.45624627e+00
2.84375000e-01 5.01082435e+00 4.98906472e+00 2.95334955e-01 4.65840581e+00 5.32123221e+00 4.51616949e+00 5.45514621e+00
2.85625000e-01 5.01064686e+00 4.98893390e+00 2.95284201e-01 4.66029244e+00 5.32407888e+00 4.51769554e+00 5.45254334e+00
2.86875000e-01 5.01113110e+00 4.98932138e+00 2.95364152e-01 4.66092117e+00 5.31982487e+00 4.52015600e+00 5.45563165e+00
2.88125000e-01 5.01114854e+00 4.98939952e+00 2.95613300e-01 4.65748346e+00 5.32399568e+00 4.52016621e+00 5.45499042e+00
2.89375000e-01 5.01049567e+00 4.98921694e+00 2.95391039e-01 4.66332258e+00 5.32303774e+00 4.51512856e+00 5.45624572e+00
2.90625000e-01 5.01026194e+00 4.98910140e+00 2.95047673e-01 4.65946398e+00 5.32174024e+00 4.51774758e+00 5.45563635e+00
2.91875000e-01 5.00993988e+00 4.98902950e+00 2.95341097e-01 4.65800337e+00 5.32420980e+00 4.51985577e+00 5.45412132e+00
2.93125000e-01 5.00977549e+00 4.98913626e+00 2.95382082e-01 4.66245827e+00 5.32500382e+00 4.51740173e+00 5.45285717e+00
2.94375000e-01 5.00887904e+00 4.98919543e+00 2.95234227e-01 4.65759776e+00 5.32242813e+00 4.51967584e+00 5.45539930e+00
2.95625000e-01 5.00906745e+00 4.98922496e+00 2.95396683e-01 4.66008707e+00 5.32528321e+00 4.52156473e+00 5.45677207e+00
2.96875000e-01 5.01076184e+00 4.98944021e+00 2.95094920e-01 4.66254368e+00 5.32375823e+00 4.51558102e+00 5.45670476e+00
2.98125000e-01 5.01044299e+00 4.98916030e+00 2.94917515e-01 4.65978131e+00 5.32104507e+00 4.51621532e+00 5.45585811e+00
2.99375000e-01 5.01173663e+00 4.98884421e+00 2.95389140e-01 4.65774652e+00 5.32367219e+00 4.51887713e+00 5.45482337e+00
3.00625000e-01 5.01151867e+00 4.98932020e+00 2.95169505e-01 4.66318685e+00 5.32137282e+00 4.51836589e+00 5.45494496e+00
3.01875000e-01 5.01092810e+00 4.98953614e+00 2.94839482e-01 4.66074568e+00 5.32302347e+00 4.52044434e+00 5.45206806e+00
3.03125000e-01 5.01199735e+00 4.98889075e+00 2.95140136e-01 4.66120440e+00 5.32393436e+00 4.51988422e+00 5.45558716e+00
3.04375000e-01 5.01107651e+00 4.98932919e+00 2.95077964e-01 4.66283110e+00 5.32216392e+00 4.51720871e+00 5.45302107e+00
3.05625000e-01 5.01068954e+00 4.98961294e+00 2.94924445e-01 4.66025227e+00 5.32223273e+00 4.52138002e+00 5.45375235e+00
3.06875000e-01 5.00967056e+00 4.98887233e+00 2.95149153e-01 4.66035956e+00 5.32241763e+00 4.52043495e+00 5.45629868e+00
3.08125000e-01 5.00927702e+00 4.98895919e+00 2.95136635e-01 4.66111048e+00 5.32192874e+00 4.51807329e+00 5.45664543e+00
3.09375000e-01 5.01010126e+00 4.98946949e+00 2.95020469e-01 4.65917091e+00 5.32277813e+00 4.51860983e+00 5.45443908e+00
3.10625000e-01 5.01013455e+00 4.98915852e+00 2.94941722e-01 4.66116783e+00 5.32009261e+00 4.51748221e+00 5.45286646e+00
3.11875000e-01 5.01090690e+00 4.98925842e+00 2.94842876e-01 4.66089520e+00 5.31909943e+00 4.51900336e+00 5.45367626e+00
3.13125000e-01 5.01132469e+00 4.98933105e+00 2.95168929e-01 4.66158397e+00 5.32008048e+00 4.52086009e+00 5.45539548e+00
3.14375000e-01 5.01066495e+00 4.98916066e+00 2.94990970e-01 4.66005477e+00 5.32470253e+00 4.52025828e+00 5.45197176e+00
3.15625000e-01 5.01073973e+00 4.98899449e+00 2.94579000e-01 4.66056630e+00 5.32032765e+00 4.51934698e+00 5.45553129e+00
3.16875000e-01 5.01082275e+00 4.98916908e+00 2.94910368e-01 4.66037667e+00 5.32234150e+00 4.51996115e+00 5.45303842e+00
3.18125000e-01 5.01106148e+00 4.98940927e+00 2.95059959e-01 4.66024907e+00 5.32354673e+00 4.51963132e+00 5.45491791e+00
3.19375000e-01 5.01045849e+00 4.98964661e+00 2.94633392e-01 4.66268983e+00 5.32302767e+00 4.51849701e+00 5.45297730e+00
3.20625000e-01 5.00927619e+00 4.98897698e+00 2.94854940e-01 4.66125550e+00 5.32298363e+00 4.51989207e+00 5.45332890e+00
3.21875000e-01 5.00980125e+00 4.98867490e+00 2.94674088e-01 4.66241378e+00 5.32212578e+00 4.51840522e+00 5.45532920e+00
3.23125000e-01 5.00896023e+00 4.98955288e+00 2.94697812e-01 4.66084953e+00 5.32247985e+00 4.51752496e+00 5.45402973e+00
3.24375000e-01 5.00992571e+00 4.98952541e+00 2.94999219e-01 4.66036916e+00 5.32265584e+00 4.51929320e+00 5.45433588e+00
3.25625000e-01 5.01003900e+00 4.98903668e+00 2.94872001e-01 4.66122854e+00 5.32116044e+00 4.52144354e+00 5.45492174e+00
3.26875000e-01 5.01084205e+00 4.98957851e+00 2.94705789e-01 4.66246663e+00 5.32270914e+00 4.51920679e+00 5.45488901e+00
3.28125000e-01 5.01083151e+00 4.98945760e+00 2.94756272e-01 4.66073652e+00 5.32273838e+00 4.51671180e+00 5.45516150e+00
3.29375000e-01 5.01065597e+00 4.98890884e+00 2.94302046e-01 4.66004451e+00 5.32103285e+00 4.52175188e+00 5.45391237e+00
3.30625000e-01 5.00983854e+00 4.98945427e+00 2.94497320e-01 4.65894758e+00 5.31782936e+00 4.51758504e+00 5.45340122e+00
3.31875000e-01 5.00827203e+00 4.98948995e+00 2.94812891e-01 4.65984910e+00 5.32120464e+00 4.51746294e+00 5.45137520e+00
3.33125000e-01 5.00924635e+00 4.98881061e+00 2.94614128e-01 4.66173798e+00 5.31973605e+00 4.52222251e+00 5.45429914e+00
3.34375000e-01 5.00949344e+00 4.98910755e+00 2.94572922e-01 4.66337685e+00 5.32233160e+00 4.51939604e+00 5.45346807e+00
3.35625000e-01 5.01023466e+00 4.98909480e+00 2.94625879e-01 4.65986613e+00 5.32065017e+00 4.51928131e+00 5.45201016e+00
3.36875000e-01 5.01020070e+00 4.98885465e+00 2.94285918e-01 4.66134384e+00 5.31920555e+00 4.51957713e+00 5.45521963e+00
3.38125000e-01 5.00917757e+00 4.98943902e+00 2.94468496e-01 4.66287487e+00 5.32328845e+00 4.52106907e+00 5.45375057e+00
3.39375000e-01 5.00899362e+00 4.98943865e+00 2.94696003e-01 4.65885182e+00 5.32048462e+00 4.51733803e+00 5.45436048e+00
3.40625000e-01 5.00991111e+00 4.98907840e+00 2.94373208e-01 4.66230445e+00 5.32234073e+00 4.51904902e+00 5.45369791e+00
3.41875000e-01 5.01047427e+00 4.98914086e+00 2.94335161e-01 4.66543329e+00 5.32322814e+00 4.51976369e+00 5.45288717e+00
3.43125000e-01 5.00977266e+00 4.98918643e+00 2.94473540e-01 4.65909542e+00 5.32205303e+00 4.52181563e+00 5.45309393e+00
3.44375000e-01 5.00984089e+00 4.98887680e+00 2.94251182e-01 4.66184916e+00 5.32249197e+00 4.51835365e+00 5.45503101e+00
3.45625000e-01 5.00902853e+00 4.98913405e+00 2.94155128e-01 4.66465376e+00 5.32045504e+00 4.51934865e+00 5.45133091e+00
3.46875000e-01 5.00904332e+00 4.98935531e+00 2.94038949e-01 4.66160141e+00 5.31933145e+00 4.52718358e+00 5.45028246e+00
3.48125000e-01 5.01072371e+00 4.98923081e+00 2.94082034e-01 4.66052281e+00 5.32093446e+00 4.52383869e+00 5.45204706e+00
3.49375000e-01 5.01034939e+00 4.98916146e+00 2.94146069e-01 4.66501382e+00 5.32213445e+00 4.51838539e+00 5.45403836e+00
3.50625000e-01 5.01024534e+00 4.98922416e+00 2.94173473e-01 4.66033622e+00 5.31978659e+00 4.52036162e+00 5.45326519e+00
3.51875000e-01 5.00899499e+00 4.98932441e+00 2.93978512e-01 4.66087236e+00 5.31896533e+00 4.52176582e+00 5.45462918e+00
3.53125000e-01 5.00800121e+00 4.98948693e+00 2.94266735e-01 4.66407107e+00 5.32282367e+00 4.52382328e+00 5.45364229e+00
3.54375000e-01 5.00858548e+00 4.98922022e+00 2.94247908e-01 4.66065047e+00 5.32388575e+00 4.52129407e+00 5.45071696e+00
3.55625000e-01 5.00975147e+00 4.98905425e+00 2.93452076e-01 4.66276736e+00 5.32177756e+00 4.51978205e+00 5.45105057e+00
3.56875000e-01 5.00870148e+00 4.98922798e+00 2.93580711e-01 4.66433660e+00 5.32033390e+00 4.52352422e+00 5.45078896e+00
3.58125000e-01 5.00720845e+00 4.98927307e+00 2.94595520e-01 4.66012240e+00 5.32073075e+00 4.52037915e+00 5.45371743e+00
3.59375000e-01 5.00795373e+00 4.98908327e+00 2.94104997e-01 4.66219030e+00 5.32023523e+00 4.52355421e+00 5.45153759e+00
3.60625000e-01 5.00844874e+00 4.98908144e+00 2.93345474e-01 4.66286186e+00 5.32324314e+00 4.52433513e+00 5.44983052e+00
3.61875000e-01 5.00953736e+00 4.98908722e+00 2.93810593e-01 4.66097577e+00 5.32217288e+00 4.52218643e+00 5.45066756e+00
3.63125000e-01 5.00774048e+00 4.98911103e+00 2.93668660e-01 4.66395046e+00 5.31883832e+00 4.52207414e+00 5.45419328e+00
3.64375000e-01 5.00888335e+00 4.98924379e+00 2.93086247e-01 4.66337150e+00 5.32169555e+00 4.52197477e+00 5.45184091e+00
3.65625000e-01 5.00842289e+00 4.98919656e+00 2.93395905e-01 4.66275760e+00 5.32086385e+00 4.52500419e+00 5.44878080e+00
3.66875000e-01 5.00761585e+00 4.98899578e+00 2.93386573e-01 4.66301339e+00 5.32130026e+00 4.51971433e+00 5.44940256e+00
3.68125000e-01 5.00862588e+00 4.98904335e+00 2.93051665e-01 4.66456016e+00 5.32152818e+00 4.52138331e+00 5.45244321e+00
3.69375000e-01 5.00962097e+00 4.98929827e+00 2.93318756e-01 4.66205355e+00 5.32067210e+00 4.52605339e+00 5.45027296e+00
3.70625000e-01 5.00879082e+00 4.98924599e+00 2.93271785e-01 4.66313215e+00 5.31905336e+00 4.52668009e+00 5.44961047e+00
3.71875000e-01 5.00894757e+00 4.98912887e+00 2.92864028e-01 4.66471596e+00 5.31964208e+00 4.52376962e+00 5.44859865e+00
3.73125000e-01 5.00852262e+00 4.98902525e+00 2.92770109e-01 4.66246075e+00 5.31875281e+00 4.52830189e+00 5.45089151e+00
3.74375000e-01 5.00779844e+00 4.98938677e+00 2.92762060e-01 4.66487217e+00 5.32293328e+00 4.52898129e+00 5.45102646e+00
3.75625000e-01 5.00893700e+00 4.98933108e+00 2.92778925e-01 4.66457222e+00 5.32326795e+00 4.52044995e+00 5.45300311e+00
3.76875000e-01 5.00768404e+00 4.98921125e+00 2.92788101e-01 4.66447636e+00 5.32031089e+00 4.52501700e+00 5.45326116e+00
3.78125000e-01 5.00811865e+00 4.98926599e+00 2.92578265e-01 4.66440385e+00 5.32058529e+00 4.52690217e+00 5.44884617e+00
3.79375000e-01 5.00750862e+00 4.98903992e+00 2.92454759e-01 4.66510958e+00 5.31981204e+00 4.52372562e+00 5.44696946e+00
3.80625000e-01 5.00697866e+00 4.98901117e+00 2.92800265e-01 4.66434324e+00 5.31956304e+00 4.52309279e+00 5.44876446e+00
3.81875000e-01 5.00768959e+00 4.98951480e+00 2.92502995e-01 4.66426136e+00 5.32157668e+00 4.52474415e+00 5.44972018e+00
3.83125000e-01 5.00875686e+00 4.98950559e+00 2.91983583e-01 4.66282338e+00 5.32215886e+00 4.52570038e+00 5.45058079e+00
3.84375000e-01 5.00686769e+00 4.98873352e+00 2.92297841e-01 4.66383120e+00 5.31923467e+00 4.52491742e+00 5.44990306e+00
3.85625000e-01 5.00764502e+00 4.98877610e+00 2.92234495e-01 4.66556776e+00 5.31966497e+00 4.52827475e+00 5.44952324e+00
3.86875000e-01 5.00771841e+00 4.98921531e+00 2.91793081e-01 4.66659276e+00 5.31766597e+00 4.52096344e+00 5.45266591e+00
3.88125000e-01 5.00767179e+00 4.98923816e+00 2.91956230e-01 4.66699335e+00 5.32021969e+00 4.53089472e+00 5.45195939e+00
3.89375000e-01 5.00716018e+00 4.98954184e+00 2.92165173e-01 4.66562779e+00 5.31951658e+00 4.52828346e+00 5.44876283e+00
3.90625000e-01 5.00698915e+00 4.98947856e+00 2.91276877e-01 4.66470774e+00 5.31969368e+00 4.52836339e+00 5.44881318e+00
3.91875000e-01 5.00636109e+00 4.98887268e+00 2.91120920e-01 4.66507744e+00 5.32020539e+00 4.52461407e+00 5.45035612e+00
3.93125000e-01 5.00662787e+00 4.98902551e+00 2.91647839e-01 4.66835182e+00 5.32114229e+00 4.52744050e+00 5.44949964e+00
3.94375000e-01 5.00599882e+00 4.98964598e+00 2.91268078e-01 4.66630416e+00 5.32210425e+00 4.53019464e+00 5.45193928e+00
3.95625000e-01 5.00613495e+00 4.98933658e+00 2.90886896e-01 4.66614218e+00 5.31682792e+00 4.52775649e+00 5.45240497e+00
3.96875000e-01 5.00587656e+00 4.98913784e+00 2.91213559e-01 4.66649912e+00 5.31858980e+00 4.52764650e+00 5.44461036e+00
3.98125000e-01 5.00725153e+00 4.98940014e+00 2.91145868e-01 4.66569432e+00 5.31899250e+00 4.52879238e+00 5.44849404e+00
3.99375000e-01 5.00691149e+00 4.98957109e+00 2.90946812e-01 4.66464810e+00 5.31890624e+00 4.53056097e+00 5.45222777e+00
4.00625000e-01 5.00781486e+00 4.98963723e+00 2.90792614e-01 4.66430587e+00 5.31851564e+00 4.52749569e+00 5.45022753e+00
4.01875000e-01 5.00653258e+00 4.98921350e+00 2.90593446e-01 4.66602049e+00 5.31704895e+00 4.52721524e+00 5.44675338e+00
4.03125000e-01 5.00748077e+00 4.98905428e+00 2.90272013e-01 4.66746109e+00 5.31815170e+00 4.53206799e+00 5.44901550e+00
4.04375000e-01 5.00734291e+00 4.98913591e+00 2.90483051e-01 4.66816792e+00 5.31664330e+00 4.53141355e+00 5.44823931e+00
4.05625000e-01 5.00641454e+00 4.98920796e+00 2.90597290e-01 4.66646212e+00 5.32118319e+00 4.52597649e+00 5.44788447e+00
4.06875000e-01 5.00731517e+00 4.98963824e+00 2.89852720e-01 4.66787176e+00 5.31737115e+00 4.53185875e+00 5.44651469e+00
4.08125000e-01 5.00688261e+00 4.98970663e+00 2.89996698e-01 4.66676521e+00 5.31670138e+00 4.53174805e+00 5.44549608e+00
4.09375000e-01 5.00736037e+00 4.98938276e+00 2.90031223e-01 4.66839076e+00 5.31555358e+00 4.52774794e+00 5.44763068e+00
4.10625000e-01 5.00793993e+00 4.98921865e+00 2.89486862e-01 4.66900351e+00 5.31605244e+00 4.53141221e+00 5.44716918e+00
4.11875000e-01 5.00638444e+00 4.98944276e+00 2.89424459e-01 4.66760703e+00 5.31730590e+00 4.53411158e+00 5.44147425e+00
4.13125000e-01 5.00669743e+00 4.98927734e+00 2.89811024e-01 4.66805140e+00 5.32070818e+00 4.52943962e+00 5.44366232e+00
4.14375000e-01 5.00635042e+00 4.98945071e+00 2.89343910e-01 4.66470640e+00 5.31731398e+00 4.53406925e+00 5.44599889e+00
4.15625000e-01 5.00548771e+00 4.98976796e+00 2.88984391e-01 4.66794773e+00 5.31185956e+00 4.53464035e+00 5.44635493e+00
4.16875000e-01 5.00701952e+00 4.98908633e+00 2.89285870e-01 4.66782536e+00 5.31616270e+00 4.52976324e+00 5.44782952e+00
4.18125000e-01 5.00670665e+00 4.98917913e+00 2.88603386e-01 4.66579655e+00 5.31834240e+00 4.53287008e+00 5.44539009e+00
4.19375000e-01 5.00562078e+00 4.99001461e+00 2.88504786e-01 4.66847517e+00 5.31734092e+00 4.53909064e+00 5.44469009e+00
4.20625000e-01 5.00656999e+00 4.98938371e+00 2.89187244e-01 4.66806212e+00 5.31696005e+00 4.53131609e+00 5.44833152e+00
4.21875000e-01 5.00657903e+00 4.98919339e+00 2.88622852e-01 4.66513958e+00 5.31777328e+00 4.53534651e+00 5.44521204e+00
4.23125000e-01 5.00667424e+00 4.99008207e+00 2.87895980e-01 4.66989804e+00 5.31634329e+00 4.53388746e+00 5.44411526e+00
4.24375000e-01 5.00740994e+00 4.98970637e+00 2.88546040e-01 4.66884397e+00 5.31898859e+00 4.53217263e+00 5.43954455e+00
4.25625000e-01 5.00682016e+00 4.98894435e+00 2.88253561e-01 4.66582698e+00 5.31514110e+00 4.53154485e+00 5.44486420e+00
4.26875000e-01 5.00806422e+00 4.98974646e+00 2.87391154e-01 4.67113448e+00 5.31396831e+00 4.53873682e+00 5.44624663e+00
4.28125000e-01 5.00682966e+00 4.99027268e+00 2.87765225e-01 4.66677399e+00 5.32011488e+00 4.53658765e+00 5.44528807e+00
4.29375000e-01 5.00618965e+00 4.98953329e+00 2.88139554e-01 4.66697178e+00 5.31774333e+00 4.53218176e+00 5.44496124e+00
4.30625000e-01 5.00467628e+00 4.98965673e+00 2.87404587e-01 4.66926206e+00 5.31719835e+00 4.52713981e+00 5.44270071e+00
4.31875000e-01 5.00613133e+00 4.98985698e+00 2.87133101e-01 4.67272220e+00 5.31883136e+00 4.53160287e+00 5.44746516e+00
4.33125000e-01 5.00530801e+00 4.98974065e+00 2.87111109e-01 4.66969235e+00 5.31415613e+00 4.54187118e+00 5.44186872e+00
4.34375000e-01 5.00565596e+00 4.98957471e+00 2.86546342e-01 4.66712046e+00 5.31180810e+00 4.53497059e+00 5.44037354e+00
4.35625000e-01 5.00592155e+00 4.98973464e+00 2.86813389e-01 4.66767202e+00 5.31711164e+00 4.53477686e+00 5.44327647e+00
4.36875000e-01 5.00619605e+00 4.99001597e+00 2.87384447e-01 4.67012288e+00 5.31662626e+00 4.53678569e+00 5.44426031e+00
4.38125000e-01 5.00799092e+00 4.98989684e+00 2.86591485e-01 4.67275866e+00 5.31544409e+00 4.54251531e+00 5.44512059e+00
4.39375000e-01 5.00607884e+00 4.98980581e+00 2.86197534e-01 4.67148524e+00 5.31623294e+00 4.53240723e+00 5.44518361e+00
4.40625000e-01 5.00737703e+00 4.98981729e+00 2.86056669e-01 4.67250847e+00 5.31580521e+00 4.53833683e+00 5.43877185e+00
4.41875000e-01 5.00569921e+00 4.98991449e+00 2.86241725e-01 4.66948789e+00 5.31252995e+00 4.54191328e+00 5.44179806e+00
4.43125000e-01 5.00526443e+00 4.98986761e+00 2.86378878e-01 4.66913646e+00 5.31617461e+00 4.53140114e+00 5.44538706e+00
4.44375000e-01 5.00549865e+00 4.99001714e+00 2.86085658e-01 4.67205034e+00 5.31620649e+00 4.53995740e+00 5.43902841e+00
4.45625000e-01 5.00530167e+00 4.99005734e+00 2.85396275e-01 4.66865469e+00 5.31531434e+00 4.54420563e+00 5.43897456e+00
4.46875000e-01 5.00591672e+00 4.98944621e+00 2.85474863e-01 4.66958977e+00 5.31420621e+00 4.53826153e+00 5.44106322e+00
4.48125000e-01 5.00651850e+00 4.98960072e+00 2.85556789e-01 4.67446691e+00 5.31451487e+00 4.53729058e+00 5.44389580e+00
4.49375000e-01 5.00751129e+00 4.99033269e+00 2.85272193e-01 4.67059226e+00 5.31265797e+00 4.54297137e+00 5.44072733e+00
4.50625000e-01 5.00707810e+00 4.99007749e+00 2.85168621e-01 4.67066737e+00 5.31370931e+00 4.54078763e+00 5.44093875e+00
4.51875000e-01 5.00729568e+00 4.98947318e+00 2.85272277e-01 4.67283629e+00 5.31532258e+00 4.53482810e+00 5.44166059e+00
4.53125000e-01 5.00721718e+00 4.99009306e+00 2.84583948e-01 4.67316779e+00 5.31144568e+00 4.54620460e+00 5.44468829e+00
4.54375000e-01 5.00723579e+00 4.99054876e+00 2.84735254e-01 4.66847612e+00 5.31561773e+00 4.53894139e+00 5.44144669e+00
4.55625000e-01 5.00669599e+00 4.98942540e+00 2.85108816e-01 4.67013389e+00 5.31557941e+00 4.53680056e+00 5.43733854e+00
4.56875000e-01 5.00568685e+00 4.98939183e+00 2.84380506e-01 4.67153584e+00 5.31531972e+00 4.54003943e+00 5.43783806e+00
4.58125000e-01 5.00516635e+00 4.98999951e+00 2.84145785e-01 4.67205123e+00 5.31233904e+00 4.54247040e+00 5.43946074e+00
4.59375000e-01 5.00649998e+00 4.99020521e+00 2.84893667e-01 4.67598653e+00 5.31385747e+00 4.53990721e+00 5.44293724e+00
4.60625000e-01 5.00635616e+00 4.99004480e+00 2.84479182e-01 4.67453913e+00 5.31382612e+00 4.54133383e+00 5.43902747e+00
4.61875000e-01 5.00644194e+00 4.99047541e+00 2.83458692e-01 4.67220218e+00 5.31395315e+00 4.54405909e+00 5.44022443e+00
4.63125000e-01 5.00737802e+00 4.99031441e+00 2.83909591e-01 4.67093627e+00 5.31361245e+00 4.53920210e+00 5.44051808e+00
4.64375000e-01 5.00641963e+00 4.98984205e+00 2.84141299e-01 4.67323022e+00 5.31241556e+00 4.54138221e+00 5.44007400e+00
4.65625000e-01 5.00660200e+00 4.99023441e+00 2.83633227e-01 4.67360726e+00 5.30877741e+00 4.54194955e+00 5.44018517e+00
4.66875000e-01 5.00704878e+00 4.99023715e+00 2.83418931e-01 4.67335245e+00 5.31435400e+00 4.54251988e+00 5.43725124e+00
4.68125000e-01 5.00615353e+00 4.98992074e+00 2.83885962e-01 4.67661976e+00 5.31361996e+00 4.54012659e+00 5.43773706e+00
4.69375000e-01 5.00630542e+00 4.99011094e+00 2.83599029e-01 4.67275645e+00 5.31411849e+00 4.53904990e+00 5.43998360e+00
4.70625000e-01 5.00697537e+00 4.99039536e+00 2.83098438e-01 4.67149901e+00 5.31050160e+00 4.54889890e+00 5.43887584e+00
4.71875000e-01 5.00565472e+00 4.99054391e+00 2.83396260e-01 4.67404496e+00 5.31753984e+00 4.54418883e+00 5.43958023e+00
4.73125000e-01 5.00699666e+00 4.99038127e+00 2.83440559e-01 4.67651594e+00 5.31303165e+00 4.54315700e+00 5.44027325e+00
4.74375000e-01 5.00641702e+00 4.98993937e+00 2.82523248e-01 4.67440056e+00 5.30949401e+00 4.54443837e+00 5.43408866e+00
4.75625000e-01 5.00564856e+00 4.98984098e+00 2.82209170e-01 4.67266379e+00 5.31394246e+00 4.54271969e+00 5.43692690e+00
4.76875000e-01 5.00718413e+00 4.99048429e+00 2.82877156e-01 4.67598332e+00 5.31348665e+00 4.54382670e+00 5.43841147e+00
4.78125000e-01 5.00596306e+00 4.99048642e+00 2.83033382e-01 4.67727955e+00 5.31242271e+00 4.54255586e+00 5.43780126e+00
4.79375000e-01 5.00724637e+00 4.99059820e+00 2.82636816e-01 4.67224613e+00 5.31360759e+00 4.55288379e+00 5.43317173e+00
4.80625000e-01 5.00629365e+00 4.99041352e+00 2.82266838e-01 4.67516151e+00 5.31384622e+00 4.54418178e+00 5.43411793e+00
4.81875000e-01 5.00613853e+00 4.99005973e+00 2.81962641e-01 4.67785084e+00 5.31023462e+00 4.54726743e+00 5.43624227e+00
4.83125000e-01 5.00629776e+00 4.99037014e+00 2.81820811e-01 4.67408529e+00 5.31324319e+00 4.54587885e+00 5.43694158e+00
4.84375000e-01 5.00684645e+00 4.99085564e+00 2.81978829e-01 4.67594474e+00 5.31423207e+00 4.54760491e+00 5.43364306e+00
4.85625000e-01 5.00691175e+00 4.99035368e+00 2.81849122e-01 4.67469551e+00 5.30557088e+00 4.54399662e+00 5.43704201e+00
4.86875000e-01 5.00721003e+00 4.99019065e+00 2.81604598e-01 4.67312555e+00 5.30978979e+00 4.54641852e+00 5.43640896e+00
4.88125000e-01 5.00714775e+00 4.99116086e+00 2.81480287e-01 4.67567563e+00 5.31660345e+00 4.54807129e+00 5.43676987e+00
4.89375000e-01 5.00725763e+00 4.99090233e+00 2.81488029e-01 4.67767462e+00 5.31157316e+00 4.55122766e+00 5.43303843e+00
4.90625000e-01 5.00736273e+00 4.99010591e+00 2.81484194e-01 4.67514381e+00 5.31188684e+00 4.54548890e+00 5.43567575e+00
4.91875000e-01 5.00690020e+00 4.99035678e+00 2.80833354e-01 4.67734843e+00 5.31404783e+00 4.54195386e+00 5.43022426e+00
4.93125000e-01 5.00665341e+00 4.99045094e+00 2.80748665e-01 4.67430971e+00 5.30892165e+00 4.54737559e+00 5.43581268e+00
4.94375000e-01 5.00659609e+00 4.99010009e+00 2.81147162e-01 4.67881370e+00 5.31010009e+00 4.54940405e+00 5.43797017e+00
4.95625000e-01 5.00657648e+00 4.99069208e+00 2.81112610e-01 4.67916683e+00 5.31377137e+00 4.54972194e+00 5.43506713e+00
4.96875000e-01 5.00654510e+00 4.99098200e+00 2.80269760e-01 4.67663508e+00 5.31217203e+00 4.54248831e+00 5.43228827e+00
4.98125000e-01 5.00681301e+00 4.99047743e+00 2.80173127e-01 4.67478865e+00 5.30894459e+00 4.55073013e+00 5.43251148e+00
4.99375000e-01 5.00743495e+00 4.99048870e+00 2.80595118e-01 4.68101958e+00 5.31145955e+00 4.54839021e+00 5.43407349e+00
5.00625000e-01 5.00752233e+00 4.99059921e+00 2.80223497e-01 4.67862548e+00 5.31066350e+00 4.54704883e+00 5.42985034e+00
5.01875000e-01 5.00842453e+00 4.99054522e+00 2.80078721e-01 4.67468975e+00 5.31200973e+00 4.55223588e+00 5.43252451e+00
5.03125000e-01 5.00787177e+00 4.99100831e+00 2.80046996e-01 4.67968424e+00 5.31312955e+00 4.55216989e+00 5.43443725e+00
5.04375000e-01 5.00913284e+00 4.99061296e+00 2.79823225e-01 4.68092841e+00 5.30943018e+00 4.55316301e+00 5.43593389e+00
5.05625000e-01 5.00782218e+00 4.98990085e+00 2.79416641e-01 4.67491324e+00 5.30994401e+00 4.54809340e+00 5.43162752e+00
5.06875000e-01 5.00798556e+00 4.99066864e+00 2.79881780e-01 4.67817439e+00 5.31174944e+00 4.55116258e+00 5.43197929e+00
5.08125000e-01 5.00796528e+00 4.99145346e+00 2.79964682e-01 4.68410411e+00 5.31102131e+00 4.55132477e+00 5.42783486e+00
5.09375000e-01 5.00769246e+00 4.99047275e+00 2.79371769e-01 4.67643330e+00 5.30311181e+00 4.54889046e+00 5.43245782e+00
5.10625000e-01 5.00715993e+00 4.99024284e+00 2.79397544e-01 4.67208933e+00 5.30736503e+00 4.54927086e+00 5.43245413e+00
5.11875000e-01 5.00733951e+00 4.99098401e+00 2.79592981e-01 4.67826713e+00 5.30984167e+00 4.55337916e+00 5.43437184e+00
5.13125000e-01 5.00716623e+00 4.99109109e+00 2.79398770e-01 4.68206498e+00 5.31035073e+00 4.55378143e+00 5.43460087e+00
5.14375000e-01 5.00739777e+00 4.99042328e+00 2.78976789e-01 4.67777526e+00 5.30886213e+00 4.54768663e+00 5.43507510e+00
5.15625000e-01 5.00660991e+00 4.99063194e+00 2.79011947e-01 4.67834138e+00 5.30888016e+00 4.54665170e+00 5.43154883e+00
5.16875000e-01 5.00728849e+00 4.99094772e+00 2.79125792e-01 4.68094005e+00 5.31011830e+00 4.55499730e+00 5.43456115e+00
5.18125000e-01 5.00798794e+00 4.99074818e+00 2.79304654e-01 4.68051879e+00 5.30944676e+00 4.54821259e+00 5.43482708e+00
5.19375000e-01 5.00877341e+00 4.99088299e+00 2.79316143e-01 4.67783048e+00 5.31056335e+00 4.54536624e+00 5.43004780e+00
5.20625000e-01 5.00752240e+00 4.99106406e+00 2.78952387e-01 4.67835069e+00 5.30944970e+00 4.54965277e+00 5.43219568e+00
5.21875000e-01 5.00683075e+00 4.99089519e+00 2.78526683e-01 4.67999516e+00 5.30736951e+00 4.55625751e+00 5.43097228e+00
5.23125000e-01 5.00693944e+00 4.99066324e+00 2.78417127e-01 4.67995023e+00 5.30784067e+00 4.54489416e+00 5.43123341e+00
5.24375000e-01 5.00738110e+00 4.99102970e+00 2.78405658e-01 4.68038079e+00 5.30601547e+00 4.55425364e+00 5.42836024e+00
5.25625000e-01 5.00702235e+00 4.99103336e+00 2.78467196e-01 4.67993257e+00 5.30811987e+00 4.55416803e+00 5.43178560e+00
5.26875000e-01 5.00878622e+00 4.99073581e+00 2.78482211e-01 4.67941379e+00 5.30929761e+00 4.55239519e+00 5.43063769e+00
5.28125000e-01 5.00929634e+00 4.99075011e+00 2.77953784e-01 4.67926275e+00 5.31061101e+00 4.54792869e+00 5.42931104e+00
5.29375000e-01 5.00837749e+00 4.99122897e+00 2.77824461e-01 4.68049230e+00 5.30658992e+00 4.55612103e+00 5.43303898e+00
5.30625000e-01 5.00795549e+00 4.99134427e+00 2.78304901e-01 4.68090659e+00 5.30775422e+00 4.55761057e+00 5.43084175e+00
5.31875000e-01 5.00702006e+00 4.99076807e+00 2.77913013e-01 4.68092519e+00 5.30871312e+00 4.55084169e+00 5.42819113e+00
5.33125000e-01 5.00710096e+00 4.99075893e+00 2.77449327e-01 4.67836735e+00 5.31144823e+00 4.55398485e+00 5.42713570e+00
5.34375000e-01 5.00753619e+00 4.99126763e+00 2.77578449e-01 4.68091582e+00 5.31283315e+00 4.55328786e+00 5.43106630e+00
5.35625000e-01 5.00721359e+00 4.99109778e+00 2.77449934e-01 4.68283816e+00 5.30657861e+00 4.55358965e+00 5.43132437e+00
5.36875000e-01 5.00836480e+00 4.99097258e+00 2.77300302e-01 4.68248425e+00 5.30609466e+00 4.55197360e+00 5.42898834e+00
5.38125000e-01 5.00722844e+00 4.99150373e+00 2.77313809e-01 4.68126525e+00 5.30871962e+00 4.55822492e+00 5.42706895e+00
5.39375000e-01 5.00952723e+00 4.99104120e+00 2.76952163e-01 4.68346012e+00 5.31034662e+00 4.56113052e+00 5.43031539e+00
5.40625000e-01 5.00615339e+00 4.99047923e+00 2.76664368e-01 4.68191303e+00 5.30613018e+00 4.55524276e+00 5.42965296e+00
5.41875000e-01 5.00699571e+00 4.99098572e+00 2.76720694e-01 4.67937770e+00 5.30642360e+00 4.55463823e+00 5.43084067e+00
5.43125000e-01 5.00940971e+00 4.99175346e+00 2.77038534e-01 4.68366003e+00 5.30728421e+00 4.55910029e+00 5.43160413e+00
5.44375000e-01 5.00844563e+00 4.99160004e+00 2.76632338e-01 4.68428412e+00 5.30528807e+00 4.55646530e+00 5.42896462e+00
5.45625000e-01 5.00814261e+00 4.99069411e+00 2.75882131e-01 4.68151817e+00 5.30320190e+00 4.55624776e+00 5.42397826e+00
5.46875000e-01 5.00809517e+00 4.99096805e+00 2.76254096e-01 4.68074365e+00 5.30998957e+00 4.55698579e+00 5.42527927e+00
5.48125000e-01 5.00825516e+00 4.99160319e+00 2.76411161e-01 4.68297195e+00 5.31207554e+00 4.55809165e+00 5.43029028e+00
5.49375000e-01 5.00919978e+00 4.99153681e+00 2.76299838e-01 4.68075128e+00 5.30869745e+00 4.55693486e+00 5.42798662e+00
5.50625000e-01 5.00806013e+00 4.99104863e+00 2.75990370e-01 4.67771892e+00 5.30690859e+00 4.55577808e+00 5.42486770e+00
5.51875000e-01 5.00768953e+00 4.99105483e+00 2.75896256e-01 4.68022871e+00 5.30906182e+00 4.55880035e+00 5.42598497e+00
5.53125000e-01 5.00784225e+00 4.99125235e+00 2.75605676e-01 4.68071076e+00 5.30620467e+00 4.55794922e+00 5.42711217e+00
5.54375000e-01 5.00861917e+00 4.99128719e+00 2.75278062e-01 4.68417035e+00 5.30651777e+00 4.55792485e+00 5.42623381e+00
5.55625000e-01 5.00711535e+00 4.99149718e+00 2.75115523e-01 4.68261948e+00 5.30875634e+00 4.55829929e+00 5.42722320e+00
5.56875000e-01 5.00773431e+00 4.99178768e+00 2.74919676e-01 4.68221196e+00 5.30712781e+00 4.55858422e+00 5.42887434e+00
5.58125000e-01 5.00800397e+00 4.99219897e+00 2.74452083e-01 4.68522567e+00 5.30625063e+00 4.55917107e+00 5.42868998e+00
5.59375000e-01 5.00988116e+00 4.99269098e+00 2.73250819e-01 4.68643660e+00 5.30433735e+00 4.56885687e+00 5.42654292e+00
5.60625000e-01 5.00772645e+00 4.99408166e+00 2.71018661e-01 4.68764550e+00 5.30519814e+00 4.57319107e+00 5.42817920e+00
5.61875000e-01 5.00851468e+00 4.99736697e+00 2.65994221e-01 4.69562981e+00 5.30771539e+00 4.59257070e+00 5.42716611e+00
5.63125000e-01 5.00862964e+00 5.00620053e+00 2.55786675e-01 4.71719436e+00 5.30614198e+00 4.64109521e+00 5.42436259e+00
5.64375000e-01 5.01045022e+00 5.02915887e+00 2.49354999e-01 4.76848636e+00 5.30986267e+00 4.69785443e+00 5.42854806e+00
5.65625000e-01 5.01312563e+00 5.10290563e+00 3.89340855e-01 4.83948516e+00 5.33841061e+00 4.76518187e+00 5.46688724e+00
5.66875000e-01 5.01559833e+00 5.31535456e+00 9.65129161e-01 4.91763496e+00 5.38037780e+00 4.85193105e+00 6.46689367e+00
5.68125000e-01 5.03597774e+00 5.78721561e+00 1.96965448e+00 5.00058960e+00 5.52952630e+00 4.94440559e+00 9.75281968e+00
5.69375000e-01 5.04675792e+00 6.57054389e+00 3.08632355e+00 5.09376858e+00 7.98750277e+00 5.03282203e+00 1.46421286e+01
5.70625000e-01 5.19728275e+00 7.61650112e+00 4.11378224e+00 5.18334093e+00 1.22048491e+01 5.11342765e+00 1.76941053e+01
5.71875000e-01 5.36855678e+00 8.82574622e+00 4.95776463e+00 5.28302043e+00 1.60805668e+01 5.20832583e+00 1.86170057e+01
5.73125000e-01 5.84070331e+00 1.01457633e+01 5.48885452e+00 5.39577648e+00 1.79783749e+01 5.31825711e+00 1.91042295e+01
5.74375000e-01 8.04028017e+00 1.16301921e+01 5.82489196e+00 5.54311016e+00 1.85873652e+01 5.43706409e+00 1.96418973e+01
5.75625000e-01 1.36549180e+01 1.31859340e+01 5.80718662e+00 5.76297312e+00 1.90790682e+01 5.58313364e+00 1.99456037e+01
5.76875000e-01 1.94931974e+01 1.49138472e+01 5.31031577e+00 6.88698968e+00 1.94127795e+01 5.78648261e+00 2.00633465e+01
5.78125000e-01 2.00366420e+01 1.68146317e+01 4.21597131e+00 1.12065837e+01 1.98789937e+01 7.41320609e+00 2.03040319e+01
5.79375000e-01 2.00188675e+01 1.85563635e+01 2.52700421e+00 1.76157930e+01 2.02784280e+01 1.24754458e+01 2.09200194e+01
5.80625000e-01 2.00496746e+01 1.96570529e+01 1.11195845e+00 1.87080515e+01 2.07914001e+01 1.80222414e+01 2.12928465e+01
5.81875000e-01 2.00939209e+01 1.99267893e+01 1.04691538e+00 1.88810587e+01 2.10718001e+01 1.84233823e+01 2.16172354e+01
5.83125000e-01 2.00815734e+01 1.99164075e+01 9.69050267e-01 1.89105947e+01 2.09839655e+01 1.84174012e+01 2.15108466e+01
5.84375000e-01 2.00825415e+01 1.99027333e+01 9.40641029e-01 1.89377157e+01 2.09327728e+01 1.83800195e+01 2.13857360e+01
5.85625000e-01 2.01151453e+01 1.98875555e+01 9.57963677e-01 1.89000493e+01 2.09013925e+01 1.82938375e+01 2.13330919e+01
5.86875000e-01 2.01398734e+01 1.98583255e+01 9.98693961e-01 1.88424513e+01 2.08754303e+01 1.81624610e+01 2.13170094e+01
5.88125000e-01 2.01478750e+01 1.98055158e+01 1.07494261e+00 1.87548673e+01 2.08572313e+01 1.79631906e+01 2.13038645e+01
5.89375000e-01 2.01448742e+01 1.97345282e+01 1.16817299e+00 1.86402523e+01 2.08445441e+01 1.77266510e+01 2.12639579e+01
5.90625000e-01 2.01297337e+01 1.96368662e+01 1.28253963e+00 1.84448841e+01 2.08215395e+01 1.73259248e+01 2.12116968e+01
5.91875000e-01 2.01167500e+01 1.95046341e+01 1.45266237e+00 1.82327224e+01 2.07882127e+01 1.68079741e+01 2.11639911e+01
5.93125000e-01 2.00842458e+01 1.93459388e+01 1.63768054e+00 1.79158512e+01 2.07712552e+01 1.63671695e+01 2.11253076e+01
5.94375000e-01 1.99828111e+01 1.91538963e+01 1.83436791e+00 1.75547113e+01 2.07242410e+01 1.55379941e+01 2.10767364e+01
5.95625000e-01 1.99276038e+01 1.89199657e+01 2.07850556e+00 1.70639578e+01 2.06574733e+01 1.49219817e+01 2.10374826e+01
5.96875000e-01 1.98281319e+01 1.86443379e+01 2.34379066e+00 1.65011880e+01 2.05772714e+01 1.44555687e+01 2.09806642e+01
5.98125000e-01 1.95188415e+01 1.83358730e+01 2.59962356e+00 1.59286212e+01 2.05054596e+01 1.38108903e+01 2.08967415e+01
5.99375000e-01 1.93304710e+01 1.79924826e+01 2.86432818e+00 1.53153443e+01 2.03957889e+01 1.28075885e+01 2.08369319e+01
6.00625000e-01 1.90951494e+01 1.76142558e+01 3.13542851e+00 1.47144678e+01 2.02857574e+01 1.23374057e+01 2.07366835e+01
6.01875000e-01 1.84929509e+01 1.72018519e+01 3.40807274e+00 1.43293611e+01 2.01295007e+01 1.11786081e+01 2.06203164e+01
6.03125000e-01 1.82713799e+01 1.67525724e+01 3.69579644e+00 1.37649993e+01 1.99518601e+01 9.79274193e+00 2.05012406e+01
6.04375000e-01 1.80499864e+01 1.62616064e+01 3.97836041e+00 1.30583304e+01 1.97364750e+01 8.52494908e+00 2.03422963e+01
6.05625000e-01 1.73527120e+01 1.57397790e+01 4.24002841e+00 1.26494915e+01 1.94843381e+01 6.21958053e+00 2.01330262e+01
6.06875000e-01 1.69573804e+01 1.51892118e+01 4.50496754e+00 1.17652409e+01 1.92451998e+01 3.37203748e+00 1.99152370e+01
6.08125000e-01 1.64792281e+01 1.45993897e+01 4.78868543e+00 1.01932662e+01 1.88355152e+01 2.29859173e+00 1.96972605e+01
6.09375000e-01 1.55697613e+01 1.39724350e+01 5.07561977e+00 9.12055673e+00 1.83986667e+01 1.77399329e+00 1.94258229e+01
6.10625000e-01 1.52503839e+01 1.33321338e+01 5.34267410e+00 7.34819063e+00 1.80627222e+01 1.67617811e+00 1.90190439e+01
6.11875000e-01 1.48604999e+01 1.26700928e+01 5.58150096e+00 4.61682167e+00 1.76177581e+01 1.64535032e+00 1.85821575e+01
6.13125000e-01 1.39365049e+01 1.19779784e+01 5.79959572e+00 2.37292258e+00 1.72103417e+01 1.62108805e+00 1.81977603e+01
6.14375000e-01 1.36500908e+01 1.12632449e+01 5.98836602e+00 1.75119482e+00 1.69326311e+01 1.60805636e+00 1.78380602e+01
6.15625000e-01 1.31039518e+01 1.05282801e+01 6.13466943e+00 1.68692438e+00 1.65563409e+01 1.59580643e+00 1.73969912e+01
6.16875000e-01 1.16545096e+01 9.78297098e+00 6.23909944e+00 1.68442250e+00 1.62687899e+01 1.58534742e+00 1.71324035e+01
6.18125000e-01 1.10818761e+01 9.03211232e+00 6.27078986e+00 1.69915703e+00 1.61282552e+01 1.58324051e+00 1.69178207e+01
6.19375000e-01 8.93027734e+00 8.27778928e+00 6.21881987e+00 1.71218317e+00 1.57604962e+01 1.59731910e+00 1.67232350e+01
6.20625000e-01 4.48351653e+00 7.53045308e+00 6.10194775e+00 1.72239456e+00 1.53848787e+01 1.62780991e+00 1.66405331e+01
6.21875000e-01 1.81957635e+00 6.79082320e+00 5.90439546e+00 1.74160984e+00 1.50524496e+01 1.65389412e+00 1.63548390e+01
6.23125000e-01 1.64207557e+00 6.06412364e+00 5.60644753e+00 1.75794122e+00 1.38818411e+01 1.66595106e+00 1.60340048e+01
6.24375000e-01 1.67859502e+00 5.36295108e+00 5.20221762e+00 1.77724172e+00 1.27224045e+01 1.67851052e+00 1.57928049e+01
6.25625000e-01 1.76948447e+00 4.62929978e+00 4.61713529e+00 1.82092417e+00 1.15699791e+01 1.70201107e+00 1.47658104e+01
6.26875000e-01 1.89754327e+00 3.85042231e+00 3.82500024e+00 1.86870910e+00 7.86308862e+00 1.74561443e+00 1.31660163e+01
6.28125000e-01 1.99076297e+00 3.16327503e+00 3.00050850e+00 1.91107203e+00 3.46372729e+00 1.79497172e+00 1.16949684e+01
6.29375000e-01 2.02260684e+00 2.65509036e+00 2.20827898e+00 1.92438538e+00 2.04593971e+00 1.83224774e+00 7.91859846e+00
6.30625000e-01 2.02280182e+00 2.30714172e+00 1.40027293e+00 1.95427461e+00 2.05161140e+00 1.87080611e+00 3.34100759e+00
6.31875000e-01 2.02962116e+00 2.11187163e+00 6.25973349e-01 1.99342375e+00 2.05865270e+00 1.90875154e+00 2.06344341e+00
6.33125000e-01 2.05360434e+00 2.05375774e+00 1.20039533e-01 2.03310466e+00 2.06566611e+00 1.94838288e+00 2.06867699e+00
6.34375000e-01 2.07139851e+00 2.05937206e+00 2.20143666e-02 2.05101038e+00 2.07178696e+00 2.01002776e+00 2.07414794e+00
6.35625000e-01 2.07790820e+00 2.07097577e+00 1.05812183e-02 2.06531704e+00 2.07729197e+00 2.05712977e+00 2.07927186e+00
6.36875000e-01 2.07909133e+00 2.07858833e+00 4.33668800e-03 2.07502958e+00 2.08218883e+00 2.07137624e+00 2.08388883e+00
6.38125000e-01 2.08523826e+00 2.08407548e+00 3.25581985e-03 2.08108498e+00 2.08716266e+00 2.07817070e+00 2.08895475e+00
6.39375000e-01 2.09187953e+00 2.08837283e+00 3.26623701e-03 2.08523847e+00 2.09155765e+00 2.08267506e+00 2.09322127e+00
6.40625000e-01 2.09260958e+00 2.09196055e+00 3.89443839e-03 2.08818659e+00 2.09601016e+00 2.08495507e+00 2.09787874e+00
6.41875000e-01 2.09693718e+00 2.09450638e+00 4.59308695e-03 2.08966856e+00 2.09934022e+00 2.08652656e+00 2.10179403e+00
6.43125000e-01 2.09929384e+00 2.09635889e+00 5.02427124e-03 2.09123014e+00 2.10163696e+00 2.08769855e+00 2.10454125e+00
6.44375000e-01 2.09972135e+00 2.09758924e+00 5.50793626e-03 2.09180144e+00 2.10335898e+00 2.08852064e+00 2.10674821e+00
6.45625000e-01 2.10010081e+00 2.09829405e+00 5.67791625e-03 2.09245797e+00 2.10423878e+00 2.08915618e+00 2.10799313e+00
6.46875000e-01 2.10184432e+00 2.09872630e+00 5.96403465e-03 2.09248846e+00 2.10485882e+00 2.08866629e+00 2.10854912e+00
6.48125000e-01 2.10055992e+00 2.09869210e+00 6.19802687e-03 2.09232601e+00 2.10530506e+00 2.08884413e+00 2.10920632e+00
6.49375000e-01 2.10087844e+00 2.09847883e+00 6.27668849e-03 2.09203247e+00 2.10516254e+00 2.08831305e+00 2.10917464e+00
6.50625000e-01 2.10204741e+00 2.09781090e+00 6.62459662e-03 2.09083110e+00 2.10482517e+00 2.08734323e+00 2.10899860e+00
6.51875000e-01 2.09998832e+00 2.09692283e+00 6.57997515e-03 2.09015080e+00 2.10376246e+00 2.08649481e+00 2.10819834e+00
6.53125000e-01 2.10022066e+00 2.09574759e+00 6.87279596e-03 2.08837514e+00 2.10311517e+00 2.08476155e+00 2.10719670e+00
6.54375000e-01 2.09885897e+00 2.09404905e+00 6.93424789e-03 2.08681939e+00 2.10164020e+00 2.08325005e+00 2.10588278e+00
6.55625000e-01 2.09728661e+00 2.09222725e+00 6.93760611e-03 2.08482490e+00 2.09972952e+00 2.08066213e+00 2.10376932e+00
6.56875000e-01 2.09354942e+00 2.08993119e+00 7.17513117e-03 2.08220349e+00 2.09804253e+00 2.07864966e+00 2.10186879e+00
6.58125000e-01 2.09107777e+00 2.08739053e+00 6.84505692e-03 2.08031678e+00 2.09494945e+00 2.07635933e+00 2.09905100e+00
6.59375000e-01 2.08817948e+00 2.08445301e+00 7.22222037e-03 2.07670703e+00 2.09234133e+00 2.07263903e+00 2.09612250e+00
6.60625000e-01 2.08124458e+00 2.08128383e+00 6.78789500e-03 2.07411696e+00 2.08908954e+00 2.07067735e+00 2.09285752e+00
6.61875000e-01 2.08166774e+00 2.07799670e+00 6.98010520e-03 2.07055440e+00 2.08546528e+00 2.06676129e+00 2.08902939e+00
6.63125000e-01 2.07848045e+00 2.07402984e+00 7.19904109e-03 2.06644926e+00 2.08172388e+00 2.06265107e+00 2.08584513e+00
6.64375000e-01 2.07429271e+00 2.07058051e+00 6.55195332e-03 2.06360777e+00 2.07778499e+00 2.05929786e+00 2.08093213e+00
6.65625000e-01 2.07232686e+00 2.06660038e+00 7.45414447e-03 2.05874629e+00 2.07463302e+00 2.05471425e+00 2.07854870e+00
6.66875000e-01 2.06594137e+00 2.06231566e+00 6.73773741e-03 2.05584163e+00 2.06930364e+00 2.05088603e+00 2.07315956e+00
6.68125000e-01 2.06501089e+00 2.05852743e+00 7.33896516e-03 2.05027886e+00 2.06656093e+00 2.04576873e+00 2.06894724e+00
6.69375000e-01 2.05852584e+00 2.05376240e+00 7.34011634e-03 2.04607822e+00 2.06226883e+00 2.04219993e+00 2.06571841e+00
6.70625000e-01 2.05465467e+00 2.04967249e+00 6.87976428e-03 2.04203839e+00 2.05682747e+00 2.03759928e+00 2.05960189e+00
6.71875000e-01 2.04873544e+00 2.04474722e+00 8.25663898e-03 2.03569211e+00 2.05422208e+00 2.03176963e+00 2.05698013e+00
6.73125000e-01 2.04084045e+00 2.04010585e+00 6.53330819e-03 2.03337912e+00 2.04768708e+00 2.02974792e+00 2.05032927e+00
6.74375000e-01 2.03988574e+00 2.03557542e+00 7.91861732e-03 2.02674861e+00 2.04435974e+00 2.02240487e+00 2.04690886e+00
6.75625000e-01 2.03003058e+00 2.02986439e+00 6.53107225e-03 2.02313427e+00 2.03757743e+00 2.02027683e+00 2.04049550e+00
6.76875000e-01 2.02993833e+00 2.02568101e+00 6.21636778e-03 2.01913412e+00 2.03192227e+00 2.01444821e+00 2.03430607e+00
6.78125000e-01 2.01753135e+00 2.01934267e+00 7.22601943e-03 2.01167655e+00 2.02772277e+00 2.00809613e+00 2.03100853e+00
6.79375000e-01 2.01378088e+00 2.01376069e+00 5.06494955e-03 2.00926681e+00 2.01849935e+00 2.00382229e+00 2.02102963e+00
6.80625000e-01 2.00891017e+00 2.00607690e+00 9.21754289e-03 1.99494252e+00 2.01601026e+00 1.99087426e+00 2.01876831e+00
6.81875000e-01 1.99129953e+00 1.99378735e+00 9.25222490e-03 1.98732320e+00 2.00232829e+00 1.97702361e+00 2.00617329e+00
6.83125000e-01 1.98197506e+00 1.90803592e+00 1.30839854e-01 1.79430882e+00 1.99398160e+00 1.60304594e+00 1.99716102e+00
6.84375000e-01 1.65214747e+00 1.45478196e+00 4.27469694e-01 9.00438197e-01 1.90582632e+00 7.20071692e-01 1.95856446e+00
6.85625000e-01 7.48814449e-01 8.19062988e-01 2.81119187e-01 5.68738429e-01 1.14785376e+00 5.34209125e-01 1.40383318e+00
6.86875000e-01 5.35445659e-01 5.51802306e-01 4.85063578e-02 5.07475804e-01 6.05589877e-01 5.02856125e-01 6.51123883e-01
6.88125000e-01 5.03046337e-01 5.05797886e-01 8.23493698e-03 4.99344323e-01 5.15195750e-01 4.99139380e-01 5.23815286e-01
6.89375000e-01 4.99494818e-01 4.99837733e-01 5.25636538e-04 4.99274047e-01 5.00283745e-01 4.99105907e-01 5.00441122e-01
6.90625000e-01 5.00103686e-01 5.00046088e-01 1.93137762e-04 4.99841544e-01 5.00239795e-01 4.99732693e-01 5.00342914e-01
6.91875000e-01 5.00245434e-01 4.99968834e-01 1.67991190e-04 4.99808445e-01 5.00136184e-01 4.99696429e-01 5.00244593e-01
6.93125000e-01 4.99945863e-01 5.00011808e-01 1.63123772e-04 4.99845988e-01 5.00162486e-01 4.99746652e-01 5.00288315e-01
6.94375000e-01 4.99759749e-01 5.00005045e-01 1.70659007e-04 4.99834262e-01 5.00174926e-01 4.99734100e-01 5.00286023e-01
6.95625000e-01 5.00156479e-01 5.00005036e-01 1.67041367e-04 4.99834446e-01 5.00174285e-01 4.99718558e-01 5.00283180e-01
6.96875000e-01 5.00132870e-01 4.99998967e-01 1.68927052e-04 4.99845171e-01 5.00172160e-01 4.99718771e-01 5.00264644e-01
6.98125000e-01 4.99960170e-01 4.99997811e-01 1.64707442e-04 4.99830923e-01 5.00154371e-01 4.99723027e-01 5.00267443e-01
6.99375000e-01 4.99983860e-01 5.00000439e-01 1.62853975e-04 4.99836425e-01 5.00162707e-01 4.99731816e-01 5.00274765e-01
7.00625000e-01 4.99838469e-01 4.99999429e-01 1.60253445e-04 4.99841980e-01 5.00159389e-01 4.99747215e-01 5.00258220e-01
7.01875000e-01 4.99856559e-01 5.00007036e-01 1.59937601e-04 4.99848844e-01 5.00171244e-01 4.99756269e-01 5.00273662e-01
7.03125000e-01 5.00106271e-01 5.00005306e-01 1.60809092e-04 4.99839599e-01 5.00167032e-01 4.99738690e-01 5.00267940e-01
7.04375000e-01 5.00193571e-01 4.99987453e-01 1.55023958e-04 4.99839155e-01 5.00137025e-01 4.99737674e-01 5.00240290e-01
7.05625000e-01 5.00121663e-01 5.00000909e-01 1.54251905e-04 4.99843985e-01 5.00149312e-01 4.99744555e-01 5.00238874e-01
7.06875000e-01 4.99723110e-01 5.00003514e-01 1.55882303e-04 4.99845928e-01 5.00156359e-01 4.99744967e-01 5.00258685e-01
7.08125000e-01 5.00326842e-01 4.99998713e-01 1.50792988e-04 4.99852953e-01 5.00149880e-01 4.99741693e-01 5.00246206e-01
7.09375000e-01 5.00032019e-01 4.99996719e-01 1.53969255e-04 4.99837783e-01 5.00145061e-01 4.99743322e-01 5.00266772e-01
7.10625000e-01 4.99824710e-01 5.00011853e-01 1.54223413e-04 4.99848330e-01 5.00170688e-01 4.99760448e-01 5.00258696e-01
7.11875000e-01 5.00152663e-01 5.00001491e-01 1.51068664e-04 4.99848517e-01 5.00149199e-01 4.99747261e-01 5.00251235e-01
7.13125000e-01 4.99979635e-01 4.99993025e-01 1.54907570e-04 4.99837440e-01 5.00148226e-01 4.99734381e-01 5.00245977e-01
7.14375000e-01 4.99955078e-01 5.00002228e-01 1.53813658e-04 4.99851305e-01 5.00160167e-01 4.99765919e-01 5.00264985e-01
7.15625000e-01 4.99968116e-01 5.00006841e-01 1.49602062e-04 4.99859622e-01 5.00151791e-01 4.99757831e-01 5.00256271e-01
7.16875000e-01 4.99995157e-01 4.99998196e-01 1.42214737e-04 4.99852490e-01 5.00144083e-01 4.99759741e-01 5.00226467e-01
7.18125000e-01 4.99942976e-01 4.99992217e-01 1.42137659e-04 4.99852490e-01 5.00135171e-01 4.99747139e-01 5.00215195e-01
7.19375000e-01 4.99961908e-01 5.00003343e-01 1.43059167e-04 4.99854835e-01 5.00150387e-01 4.99781515e-01 5.00233030e-01
7.20625000e-01 5.00059674e-01 5.00004886e-01 1.43261639e-04 4.99861076e-01 5.00149160e-01 4.99768899e-01 5.00237546e-01
7.21875000e-01 5.00124996e-01 4.99993204e-01 1.43940153e-04 4.99849105e-01 5.00149637e-01 4.99757201e-01 5.00219546e-01
7.23125000e-01 4.99962996e-01 5.00000577e-01 1.47792825e-04 4.99852766e-01 5.00146359e-01 4.99755883e-01 5.00243108e-01
7.24375000e-01 4.99862560e-01 4.99999880e-01 1.34583927e-04 4.99861470e-01 5.00129458e-01 4.99785057e-01 5.00226906e-01
7.25625000e-01 5.00140915e-01 4.99994578e-01 1.43159911e-04 4.99847387e-01 5.00136937e-01 4.99759032e-01 5.00223704e-01
7.26875000e-01 5.00066528e-01 5.00002638e-01 1.41400825e-04 4.99863475e-01 5.00140144e-01 4.99764800e-01 5.00223795e-01
7.28125000e-01 4.99789927e-01 5.00012880e-01 1.41974807e-04 4.99868286e-01 5.00159318e-01 4.99781450e-01 5.00245062e-01
7.29375000e-01 5.00135604e-01 4.99996350e-01 1.48527591e-04 4.99843551e-01 5.00147716e-01 4.99760974e-01 5.00235355e-01
7.30625000e-01 5.00029138e-01 4.99994525e-01 1.43470743e-04 4.99857479e-01 5.00138170e-01 4.99749992e-01 5.00239312e-01
7.31875000e-01 4.99919772e-01 5.00000972e-01 1.43211200e-04 4.99858843e-01 5.00153502e-01 4.99765365e-01 5.00232882e-01
7.33125000e-01 4.99923611e-01 5.00001125e-01 1.42997557e-04 4.99857074e-01 5.00151353e-01 4.99766763e-01 5.00233307e-01
7.34375000e-01 5.00133807e-01 5.00003321e-01 1.42496322e-04 4.99862770e-01 5.00146661e-01 4.99775536e-01 5.00234431e-01
7.35625000e-01 4.99894264e-01 4.99999504e-01 1.38244602e-04 4.99857487e-01 5.00144692e-01 4.99774272e-01 5.00227825e-01
7.36875000e-01 4.99840628e-01 4.99999370e-01 1.42822161e-04 4.99856522e-01 5.00140504e-01 4.99757086e-01 5.00232324e-01
7.38125000e-01 5.00219251e-01 4.99992069e-01 1.39601564e-04 4.99849651e-01 5.00131767e-01 4.99760096e-01 5.00213809e-01
7.39375000e-01 5.00047197e-01 5.00000706e-01 1.34054167e-04 4.99867047e-01 5.00131107e-01 4.99778674e-01 5.00225333e-01
7.40625000e-01 4.99854876e-01 5.00005754e-01 1.39752776e-04 4.99863730e-01 5.00141810e-01 4.99775457e-01 5.00230721e-01
7.41875000e-01 4.99828292e-01 5.00001372e-01 1.33969020e-04 4.99867534e-01 5.00130494e-01 4.99772157e-01 5.00216837e-01
7.43125000e-01 5.00154809e-01 4.99996989e-01 1.37971822e-04 4.99853019e-01 5.00134977e-01 4.99775255e-01 5.00226061e-01
7.44375000e-01 5.00199469e-01 4.99999961e-01 1.38331842e-04 4.99868754e-01 5.00143648e-01 4.99765223e-01 5.00222726e-01
7.45625000e-01 4.99847241e-01 5.00001563e-01 1.36431364e-04 4.99864630e-01 5.00139453e-01 4.99787463e-01 5.00225053e-01
7.46875000e-01 5.00065671e-01 4.99999161e-01 1.32324448e-04 4.99864590e-01 5.00135362e-01 4.99783457e-01 5.00217011e-01
7.48125000e-01 4.99939854e-01 5.00005044e-01 1.36317010e-04 4.99861234e-01 5.00141956e-01 4.99780699e-01 5.00227919e-01
7.49375000e-01 5.00033777e-01 5.00004001e-01 1.29625103e-04 4.99872819e-01 5.00137105e-01 4.99782086e-01 5.00207387e-01
7.50625000e-01 4.99881514e-01 4.99996785e-01 1.36718992e-04 4.99860883e-01 5.00136566e-01 4.99774616e-01 5.00215285e-01
7.51875000e-01 5.00018127e-01 4.99997399e-01 1.30684031e-04 4.99867609e-01 5.00129131e-01 4.99789029e-01 5.00207296e-01
7.53125000e-01 4.99922163e-01 4.99999688e-01 1.34481728e-04 4.99861854e-01 5.00136255e-01 4.99774162e-01 5.00213902e-01
7.54375000e-01 4.99979923e-01 4.99999904e-01 1.32971089e-04 4.99864071e-01 5.00141423e-01 4.99784989e-01 5.00213816e-01
7.55625000e-01 5.00014825e-01 5.00001488e-01 1.33904113e-04 4.99870845e-01 5.00138989e-01 4.99785218e-01 5.00233399e-01
7.56875000e-01 5.00114738e-01 5.00003475e-01 1.27037463e-04 4.99874100e-01 5.00136192e-01 4.99796558e-01 5.00204083e-01
7.58125000e-01 4.99937475e-01 4.99999670e-01 1.35388313e-04 4.99858962e-01 5.00138588e-01 4.99772596e-01 5.00218791e-01
7.59375000e-01 4.99829797e-01 4.99994667e-01 1.30476863e-04 4.99861047e-01 5.00127603e-01 4.99782294e-01 5.00207153e-01
7.60625000e-01 5.00215127e-01 5.00000747e-01 1.30289786e-04 4.99863757e-01 5.00134547e-01 4.99792390e-01 5.00215133e-01
7.61875000e-01 4.99953347e-01 5.00008551e-01 1.34868644e-04 4.99873052e-01 5.00143496e-01 4.99780577e-01 5.00215757e-01
7.63125000e-01 4.99908772e-01 4.99995018e-01 1.28403910e-04 4.99866381e-01 5.00128432e-01 4.99784496e-01 5.00207064e-01
7.64375000e-01 5.00074277e-01 4.99992471e-01 1.28895259e-04 4.99863413e-01 5.00125407e-01 4.99781750e-01 5.00204751e-01
7.65625000e-01 5.00111534e-01 5.00004972e-01 1.27116121e-04 4.99874672e-01 5.00135050e-01 4.99806525e-01 5.00204770e-01
7.66875000e-01 4.99978583e-01 5.00004076e-01 1.31349740e-04 4.99873949e-01 5.00137818e-01 4.99782779e-01 5.00218963e-01
7.68125000e-01 4.99877937e-01 4.99996599e-01 1.29404886e-04 4.99860812e-01 5.00125439e-01 4.99789069e-01 5.00218846e-01
7.69375000e-01 5.00057003e-01 5.00001806e-01 1.34906681e-04 4.99861375e-01 5.00135550e-01 4.99783415e-01 5.00218556e-01
7.70625000e-01 5.00115767e-01 5.00003068e-01 1.34884017e-04 4.99857805e-01 5.00144397e-01 4.99779579e-01 5.00216124e-01
7.71875000e-01 4.99965637e-01 4.99996579e-01 1.32640758e-04 4.99864225e-01 5.00135219e-01 4.99781269e-01 5.00214495e-01
7.73125000e-01 5.00033760e-01 4.99999969e-01 1.34892376e-04 4.99858000e-01 5.00136088e-01 4.99771372e-01 5.00216936e-01
7.74375000e-01 4.99923261e-01 5.00005828e-01 1.35108093e-04 4.99867645e-01 5.00145694e-01 4.99788416e-01 5.00216533e-01
7.75625000e-01 4.99993454e-01 5.00006128e-01 1.33692934e-04 4.99866899e-01 5.00136590e-01 4.99786863e-01 5.00222024e-01
7.76875000e-01 4.99867233e-01 4.99996449e-01 1.35157860e-04 4.99859396e-01 5.00135617e-01 4.99782200e-01 5.00226275e-01
7.78125000e-01 5.00203109e-01 4.99997405e-01 1.35528507e-04 4.99861751e-01 5.00131319e-01 4.99788730e-01 5.00221105e-01
7.79375000e-01 5.00001483e-01 4.99999255e-01 1.32312472e-04 4.99867451e-01 5.00137500e-01 4.99780077e-01 5.00214400e-01
7.80625000e-01 4.99659958e-01 4.99997924e-01 1.32280891e-04 4.99861931e-01 5.00132126e-01 4.99787700e-01 5.00210282e-01
7.81875000e-01 5.00209520e-01 5.00001099e-01 1.33261092e-04 4.99864095e-01 5.00141148e-01 4.99782277e-01 5.00217798e-01
7.83125000e-01 5.00049995e-01 5.00003121e-01 1.38021648e-04 4.99853929e-01 5.00141549e-01 4.99785306e-01 5.00231911e-01
7.84375000e-01 5.00064756e-01 5.00000422e-01 1.36041492e-04 4.99862406e-01 5.00144426e-01 4.99783657e-01 5.00221461e-01
7.85625000e-01 4.99769345e-01 4.99995169e-01 1.36830602e-04 4.99850449e-01 5.00131278e-01 4.99764354e-01 5.00210965e-01
7.86875000e-01 5.00133039e-01 4.99998866e-01 1.35352036e-04 4.99865880e-01 5.00148417e-01 4.99773024e-01 5.00223574e-01
7.88125000e-01 5.00128716e-01 5.00004535e-01 1.32350794e-04 4.99872226e-01 5.00134304e-01 4.99783763e-01 5.00220465e-01
7.89375000e-01 4.99735747e-01 5.00002024e-01 1.33784187e-04 4.99866805e-01 5.00134487e-01 4.99784576e-01 5.00218924e-01
7.90625000e-01 5.00084516e-01 5.00001251e-01 1.31381546e-04 4.99867653e-01 5.00131189e-01 4.99786648e-01 5.00217875e-01
7.91875000e-01 5.00130769e-01 4.99995889e-01 1.36516306e-04 4.99856965e-01 5.00138099e-01 4.99772976e-01 5.00222675e-01
7.93125000e-01 5.00015663e-01 5.00005217e-01 1.35801374e-04 4.99863694e-01 5.00140445e-01 4.99780777e-01 5.00213956e-01
7.94375000e-01 4.99702826e-01 4.99998041e-01 1.33818901e-04 4.99860668e-01 5.00137134e-01 4.99780127e-01 5.00216073e-01
7.95625000e-01 5.00034124e-01 4.99994755e-01 1.34754239e-04 4.99857788e-01 5.00136058e-01 4.99781435e-01 5.00217545e-01
7.96875000e-01 5.00150745e-01 5.00004164e-01 1.36530805e-04 4.99860549e-01 5.00144030e-01 4.99785800e-01 5.00222182e-01
7.98125000e-01 4.99799010e-01 4.99991802e-01 1.39287522e-04 4.99845995e-01 5.00132799e-01 4.99765778e-01 5.00220084e-01
7.99375000e-01 5.00157658e-01 5.00006268e-01 1.35247506e-04 4.99867011e-01 5.00139012e-01 4.99783587e-01 5.00226707e-01
8.00625000e-01 5.00181934e-01 5.00002688e-01 1.42575220e-04 4.99854368e-01 5.00147294e-01 4.99781618e-01 5.00236286e-01
8.01875000e-01 5.00079290e-01 4.99998206e-01 1.39980350e-04 4.99858634e-01 5.00144925e-01 4.99769915e-01 5.00219099e-01
8.03125000e-01 4.99792381e-01 5.00003582e-01 1.41541744e-04 4.99863540e-01 5.00140988e-01 4.99778460e-01 5.00248969e-01
8.04375000e-01 4.99973727e-01 4.99992662e-01 1.42167829e-04 4.99854863e-01 5.00131775e-01 4.99748642e-01 5.00219882e-01
8.05625000e-01 5.00213374e-01 5.00005399e-01 1.44595891e-04 4.99852803e-01 5.00145796e-01 4.99766929e-01 5.00255452e-01
8.06875000e-01 5.00043197e-01 5.00001812e-01 1.42688968e-04 4.99854654e-01 5.00144830e-01 4.99764754e-01 5.00242690e-01
8.08125000e-01 4.99912125e-01 4.99996106e-01 1.38666173e-04 4.99854731e-01 5.00130549e-01 4.99777454e-01 5.00229515e-01
8.09375000e-01 4.99809216e-01 4.99998024e-01 1.42243387e-04 4.99857842e-01 5.00147279e-01 4.99769274e-01 5.00237149e-01
8.10625000e-01 5.00049122e-01 4.99995377e-01 1.44343103e-04 4.99847613e-01 5.00140179e-01 4.99753138e-01 5.00229033e-01
8.11875000e-01 4.99917500e-01 5.00005876e-01 1.41028699e-04 4.99869423e-01 5.00142451e-01 4.99773274e-01 5.00241458e-01
8.13125000e-01 5.00087443e-01 5.00000715e-01 1.46483799e-04 4.99861615e-01 5.00146528e-01 4.99765286e-01 5.00242434e-01
8.14375000e-01 5.00240710e-01 4.99992496e-01 1.42268474e-04 4.99851914e-01 5.00129557e-01 4.99752566e-01 5.00227605e-01
8.15625000e-01 4.99927458e-01 5.00002309e-01 1.39966713e-04 4.99861764e-01 5.00148269e-01 4.99773869e-01 5.00237941e-01
8.16875000e-01 4.99748454e-01 5.00002022e-01 1.40483683e-04 4.99862162e-01 5.00136852e-01 4.99766167e-01 5.00221218e-01
8.18125000e-01 5.00114013e-01 5.00006266e-01 1.44626304e-04 4.99864988e-01 5.00151754e-01 4.99783689e-01 5.00258364e-01
8.19375000e-01 5.00060689e-01 4.99998788e-01 1.42623567e-04 4.99856420e-01 5.00136330e-01 4.99771187e-01 5.00227498e-01
8.20625000e-01 4.99903524e-01 4.99994423e-01 1.38369744e-04 4.99858102e-01 5.00133052e-01 4.99766406e-01 5.00215822e-01
8.21875000e-01 5.00030214e-01 5.00003655e-01 1.46859996e-04 4.99856430e-01 5.00148040e-01 4.99757535e-01 5.00241839e-01
8.23125000e-01 4.99977638e-01 5.00000267e-01 1.41252977e-04 4.99857570e-01 5.00141647e-01 4.99768406e-01 5.00216500e-01
8.24375000e-01 4.99963453e-01 5.00000496e-01 1.41213458e-04 4.99863508e-01 5.00145865e-01 4.99757711e-01 5.00229106e-01
8.25625000e-01 5.00081075e-01 4.99999980e-01 1.41910070e-04 4.99861328e-01 5.00140374e-01 4.99758343e-01 5.00222910e-01
8.26875000e-01 5.00189385e-01 4.99994193e-01 1.45339191e-04 4.99855260e-01 5.00140599e-01 4.99756020e-01 5.00245531e-01
8.28125000e-01 4.99963935e-01 4.99996965e-01 1.43641158e-04 4.99851828e-01 5.00134752e-01 4.99764277e-01 5.00230799e-01
8.29375000e-01 4.99624346e-01 5.00008167e-01 1.42646330e-04 4.99860438e-01 5.00154803e-01 4.99777283e-01 5.00242247e-01
8.30625000e-01 4.99940789e-01 5.00004782e-01 1.38806633e-04 4.99865613e-01 5.00147186e-01 4.99772068e-01 5.00232010e-01
8.31875000e-01 5.00287739e-01 4.99996629e-01 1.44139427e-04 4.99855939e-01 5.00137813e-01 4.99770165e-01 5.00239682e-01
8.33125000e-01 5.00049651e-01 5.00000472e-01 1.38572022e-04 4.99859546e-01 5.00134954e-01 4.99781842e-01 5.00229745e-01
8.34375000e-01 4.99984993e-01 4.99998112e-01 1.45472168e-04 4.99857855e-01 5.00142079e-01 4.99760986e-01 5.00234823e-01
8.35625000e-01 4.99869059e-01 4.99999077e-01 1.46411522e-04 4.99854087e-01 5.00147296e-01 4.99757294e-01 5.00237623e-01
8.36875000e-01 5.00070885e-01 4.99999600e-01 1.46538992e-04 4.99843928e-01 5.00138737e-01 4.99757100e-01 5.00231960e-01
8.38125000e-01 4.99980165e-01 5.00001998e-01 1.45500877e-04 4.99856548e-01 5.00150321e-01 4.99767030e-01 5.00234917e-01
8.39375000e-01 4.99923999e-01 5.00000728e-01 1.42820969e-04 4.99851294e-01 5.00138183e-01 4.99772269e-01 5.00234247e-01
8.40625000e-01 5.00239653e-01 4.99996169e-01 1.45082232e-04 4.99841446e-01 5.00140343e-01 4.99753610e-01 5.00222514e-01
8.41875000e-01 4.99912980e-01 4.99999548e-01 1.42923604e-04 4.99859424e-01 5.00141342e-01 4.99756406e-01 5.00227850e-01
8.43125000e-01 4.99893066e-01 5.00001857e-01 1.39523756e-04 4.99852527e-01 5.00137993e-01 4.99784363e-01 5.00225563e-01
8.44375000e-01 5.00035857e-01 4.99996665e-01 1.45386863e-04 4.99853754e-01 5.00137665e-01 4.99767864e-01 5.00249037e-01
8.45625000e-01 5.00056681e-01 5.00000315e-01 1.38385313e-04 4.99865682e-01 5.00137687e-01 4.99789437e-01 5.00238449e-01
8.46875000e-01 5.00028378e-01 4.99999688e-01 1.46571552e-04 4.99854145e-01 5.00147762e-01 4.99761281e-01 5.00231045e-01
8.48125000e-01 4.99704301e-01 4.99996290e-01 1.49241099e-04 4.99849420e-01 5.00144258e-01 4.99746544e-01 5.00241418e-01
8.49375000e-01 5.00168917e-01 5.00003409e-01 1.47178767e-04 4.99847590e-01 5.00152005e-01 4.99769178e-01 5.00243528e-01
8.50625000e-01 4.99953575e-01 5.00005941e-01 1.46016424e-04 4.99859722e-01 5.00155003e-01 4.99771061e-01 5.00234493e-01
8.51875000e-01 4.99908468e-01 4.99998886e-01 1.37070916e-04 4.99855930e-01 5.00133350e-01 4.99784391e-01 5.00230984e-01
8.53125000e-01 5.00300995e-01 4.99992589e-01 1.43807967e-04 4.99842484e-01 5.00137614e-01 4.99765513e-01 5.00238205e-01
8.54375000e-01 4.99718990e-01 5.00006619e-01 1.43463196e-04 4.99871712e-01 5.00142880e-01 4.99769693e-01 5.00252000e-01
8.55625000e-01 4.99998863e-01 5.00000800e-01 1.43237213e-04 4.99857967e-01 5.00144930e-01 4.99773800e-01 5.00234269e-01
8.56875000e-01 5.00151094e-01 4.99999643e-01 1.45241354e-04 4.99855365e-01 5.00141397e-01 4.99751276e-01 5.00232593e-01
8.58125000e-01 5.00068909e-01 4.99995307e-01 1.42622183e-04 4.99849225e-01 5.00135234e-01 4.99757357e-01 5.00222034e-01
8.59375000e-01 5.00076065e-01 4.99996118e-01 1.44839389e-04 4.99859102e-01 5.00143761e-01 4.99760333e-01 5.00233977e-01
8.60625000e-01 4.99812107e-01 5.00010049e-01 1.44926612e-04 4.99865342e-01 5.00152785e-01 4.99770464e-01 5.00239773e-01
8.61875000e-01 4.99860833e-01 4.99999503e-01 1.40579057e-04 4.99857392e-01 5.00142121e-01 4.99768141e-01 5.00237677e-01
8.63125000e-01 5.00233283e-01 4.99998692e-01 1.46044621e-04 4.99850906e-01 5.00148644e-01 4.99752743e-01 5.00237133e-01
8.64375000e-01 5.00008982e-01 4.99999783e-01 1.42567878e-04 4.99857446e-01 5.00139793e-01 4.99766480e-01 5.00225933e-01
8.65625000e-01 5.00105974e-01 4.99998095e-01 1.45145408e-04 4.99849599e-01 5.00137794e-01 4.99763241e-01 5.00232774e-01
8.66875000e-01 5.00217477e-01 5.00002365e-01 1.44458660e-04 4.99863276e-01 5.00141539e-01 4.99776620e-01 5.00241167e-01
8.68125000e-01 4.99600469e-01 4.99998913e-01 1.47142905e-04 4.99856031e-01 5.00143963e-01 4.99763582e-01 5.00229286e-01
8.69375000e-01 4.99914444e-01 5.00002665e-01 1.45329919e-04 4.99862161e-01 5.00149193e-01 4.99776881e-01 5.00245584e-01
8.70625000e-01 5.00116122e-01 4.99996991e-01 1.52206706e-04 4.99849549e-01 5.00147698e-01 4.99742885e-01 5.00251504e-01
8.71875000e-01 5.00202275e-01 4.99997444e-01 1.41126406e-04 4.99852617e-01 5.00139080e-01 4.99762837e-01 5.00232670e-01
8.73125000e-01 5.00117382e-01 5.00004202e-01 1.45359804e-04 4.99858713e-01 5.00150693e-01 4.99762803e-01 5.00250301e-01
8.74375000e-01 4.99772307e-01 4.99998937e-01 1.51395104e-04 4.99851155e-01 5.00143910e-01 4.99751889e-01 5.00237630e-01
8.75625000e-01 4.99956548e-01 5.00004992e-01 1.43582784e-04 4.99864806e-01 5.00149148e-01 4.99751575e-01 5.00236128e-01
8.76875000e-01 4.99896921e-01 4.99999769e-01 1.45665139e-04 4.99855719e-01 5.00143169e-01 4.99759451e-01 5.00240190e-01
8.78125000e-01 4.99999688e-01 4.99993593e-01 1.39662409e-04 4.99853625e-01 5.00125975e-01 4.99760808e-01 5.00223546e-01
8.79375000e-01 5.00077800e-01 5.00004660e-01 1.44792253e-04 4.99856375e-01 5.00146755e-01 4.99768718e-01 5.00240270e-01
8.80625000e-01 5.00074019e-01 5.00003181e-01 1.43199762e-04 4.99862055e-01 5.00140757e-01 4.99763306e-01 5.00229027e-01
8.81875000e-01 4.99968508e-01 4.99996567e-01 1.49676317e-04 4.99847683e-01 5.00139712e-01 4.99762339e-01 5.00246136e-01
8.83125000e-01 5.00154576e-01 4.99996538e-01 1.41885688e-04 4.99851289e-01 5.00140452e-01 4.99759693e-01 5.00228234e-01
8.84375000e-01 5.00118676e-01 5.00002547e-01 1.40816455e-04 4.99861638e-01 5.00143847e-01 4.99767460e-01 5.00229049e-01
8.85625000e-01 4.99847445e-01 5.00004234e-01 1.47158834e-04 4.99858754e-01 5.00146996e-01 4.99767561e-01 5.00246295e-01
8.86875000e-01 4.99937737e-01 4.99998963e-01 1.43054388e-04 4.99848404e-01 5.00135534e-01 4.99772064e-01 5.00243171e-01
8.88125000e-01 5.00043877e-01 4.99997164e-01 1.37155090e-04 4.99858133e-01 5.00139240e-01 4.99765155e-01 5.00219782e-01
8.89375000e-01 4.99992049e-01 4.99996955e-01 1.37555235e-04 4.99858166e-01 5.00135844e-01 4.99779087e-01 5.00234886e-01
8.90625000e-01 4.99710388e-01 5.00001242e-01 1.41331541e-04 4.99851597e-01 5.00141994e-01 4.99779345e-01 5.00233839e-01
8.91875000e-01 5.00033636e-01 5.00001342e-01 1.41337716e-04 4.99865219e-01 5.00133438e-01 4.99769971e-01 5.00232956e-01
8.93125000e-01 5.00154199e-01 5.00003076e-01 1.43566236e-04 4.99861278e-01 5.00143551e-01 4.99764818e-01 5.00227902e-01
8.94375000e-01 4.99791524e-01 5.00002144e-01 1.40712737e-04 4.99865245e-01 5.00147368e-01 4.99773281e-01 5.00229050e-01
8.95625000e-01 5.00164813e-01 4.99990283e-01 1.44429318e-04 4.99849996e-01 5.00132733e-01 4.99762443e-01 5.00229748e-01
8.96875000e-01 5.00192171e-01 4.99998740e-01 1.41249331e-04 4.99864060e-01 5.00136939e-01 4.99767110e-01 5.00236728e-01
8.98125000e-01 4.99936921e-01 5.00007376e-01 1.41363124e-04 4.99862813e-01 5.00158655e-01 4.99780654e-01 5.00235222e-01
8.99375000e-01 4.99895810e-01 5.00001355e-01 1.42843900e-04 4.99857538e-01 5.00145860e-01 4.99773951e-01 5.00245424e-01
9.00625000e-01 5.00043807e-01 5.00004688e-01 1.40665508e-04 4.99864113e-01 5.00148586e-01 4.99772815e-01 5.00236449e-01
9.01875000e-01 4.99954841e-01 4.99992642e-01 1.43130263e-04 4.99852993e-01 5.00134290e-01 4.99750549e-01 5.00224116e-01
9.03125000e-01 5.00013112e-01 5.00001576e-01 1.48130528e-04 4.99853018e-01 5.00153871e-01 4.99760771e-01 5.00240889e-01
9.04375000e-01 5.00005686e-01 5.00005201e-01 1.36182313e-04 4.99863958e-01 5.00142305e-01 4.99782948e-01 5.00225839e-01
9.05625000e-01 4.99970722e-01 4.99994872e-01 1.43121231e-04 4.99853540e-01 5.00145553e-01 4.99759079e-01 5.00225222e-01
9.06875000e-01 4.99917217e-01 5.00007015e-01 1.41544284e-04 4.99872174e-01 5.00149373e-01 4.99770701e-01 5.00244177e-01
9.08125000e-01 5.00080870e-01 4.99996371e-01 1.41565938e-04 4.99863142e-01 5.00134470e-01 4.99753321e-01 5.00224998e-01
9.09375000e-01 5.00027175e-01 4.99990024e-01 1.42050244e-04 4.99854928e-01 5.00129969e-01 4.99753113e-01 5.00221654e-01
9.10625000e-01 4.99993692e-01 5.00005198e-01 1.37150602e-04 4.99869141e-01 5.00135594e-01 4.99771754e-01 5.00239005e-01
9.11875000e-01 5.00133539e-01 5.00000119e-01 1.35776551e-04 4.99869219e-01 5.00135121e-01 4.99778580e-01 5.00215031e-01
9.13125000e-01 4.99781231e-01 4.99998890e-01 1.38532724e-04 4.99856398e-01 5.00124904e-01 4.99771321e-01 5.00232588e-01
9.14375000e-01 5.00023821e-01 5.00004879e-01 1.39527314e-04 4.99870334e-01 5.00138334e-01 4.99765859e-01 5.00240051e-01
9.15625000e-01 5.00151426e-01 4.99998308e-01 1.41735986e-04 4.99850491e-01 5.00144885e-01 4.99766778e-01 5.00230307e-01
9.16875000e-01 4.99845183e-01 4.99994259e-01 1.36462858e-04 4.99867156e-01 5.00127210e-01 4.99767669e-01 5.00218289e-01
9.18125000e-01 5.00102580e-01 5.00004096e-01 1.42530269e-04 4.99866523e-01 5.00139380e-01 4.99763114e-01 5.00236283e-01
9.19375000e-01 4.99982668e-01 4.99999385e-01 1.42940800e-04 4.99858343e-01 5.00137458e-01 4.99749823e-01 5.00227379e-01
9.20625000e-01 4.99958640e-01 5.00004228e-01 1.41857063e-04 4.99867567e-01 5.00148855e-01 4.99776913e-01 5.00244455e-01
9.21875000e-01 5.00017795e-01 5.00002769e-01 1.35961060e-04 4.99865574e-01 5.00140478e-01 4.99785852e-01 5.00234666e-01
9.23125000e-01 5.00019843e-01 4.99993177e-01 1.39775032e-04 4.99855527e-01 5.00140305e-01 4.99773615e-01 5.00224918e-01
9.24375000e-01 5.00109009e-01 5.00002762e-01 1.37698367e-04 4.99859496e-01 5.00142308e-01 4.99773991e-01 5.00215942e-01
9.25625000e-01 4.99863045e-01 4.99999561e-01 1.39524815e-04 4.99861974e-01 5.00139509e-01 4.99772265e-01 5.00234555e-01
9.26875000e-01 4.99896196e-01 4.99996036e-01 1.42573946e-04 4.99850561e-01 5.00140244e-01 4.99767446e-01 5.00235203e-01
9.28125000e-01 5.00020406e-01 5.00005094e-01 1.36077541e-04 4.99869697e-01 5.00150328e-01 4.99780994e-01 5.00222900e-01
9.29375000e-01 4.99987614e-01 5.00000592e-01 1.43604427e-04 4.99860244e-01 5.00140092e-01 4.99763249e-01 5.00234176e-01
9.30625000e-01 5.00040604e-01 5.00003012e-01 1.38009531e-04 4.99867285e-01 5.00144018e-01 4.99778260e-01 5.00229532e-01
9.31875000e-01 5.00079556e-01 4.99999113e-01 1.35137416e-04 4.99863753e-01 5.00130453e-01 4.99782760e-01 5.00217744e-01
9.33125000e-01 4.99949761e-01 4.99999262e-01 1.35840956e-04 4.99861087e-01 5.00130637e-01 4.99780303e-01 5.00226061e-01
9.34375000e-01 4.99832318e-01 5.00002411e-01 1.37244491e-04 4.99862343e-01 5.00137014e-01 4.99779650e-01 5.00231993e-01
9.35625000e-01 4.99946272e-01 4.99997512e-01 1.38460720e-04 4.99862393e-01 5.00132512e-01 4.99761970e-01 5.00229734e-01
9.36875000e-01 5.00163166e-01 4.99998694e-01 1.27943811e-04 4.99876915e-01 5.00129822e-01 4.99788198e-01 5.00213002e-01
9.38125000e-01 4.99960066e-01 4.99998814e-01 1.34433791e-04 4.99873042e-01 5.00128563e-01 4.99776617e-01 5.00220911e-01
9.39375000e-01 4.99939100e-01 4.99999799e-01 1.34218698e-04 4.99866530e-01 5.00136027e-01 4.99780151e-01 5.00218082e-01
9.40625000e-01 4.99992496e-01 4.99997981e-01 1.38704331e-04 4.99859002e-01 5.00136956e-01 4.99771295e-01 5.00212304e-01
9.41875000e-01 5.00084667e-01 5.00000711e-01 1.45864816e-04 4.99860541e-01 5.00149712e-01 4.99762995e-01 5.00238619e-01
9.43125000e-01 5.00077116e-01 5.00001055e-01 1.35441352e-04 4.99855585e-01 5.00129711e-01 4.99787389e-01 5.00215308e-01
9.44375000e-01 4.99918248e-01 4.99992322e-01 1.34945363e-04 4.99867395e-01 5.00121424e-01 4.99772893e-01 5.00215153e-01
9.45625000e-01 5.00133183e-01 4.99999541e-01 1.36156233e-04 4.99869426e-01 5.00134930e-01 4.99771561e-01 5.00222370e-01
9.46875000e-01 4.99898010e-01 5.00010654e-01 1.33137888e-04 4.99877056e-01 5.00145958e-01 4.99782797e-01 5.00220280e-01
9.48125000e-01 4.99853200e-01 4.99999867e-01 1.35959041e-04 4.99866699e-01 5.00130724e-01 4.99778772e-01 5.00228812e-01
9.49375000e-01 4.99988007e-01 4.99991476e-01 1.27118304e-04 4.99863839e-01 5.00121780e-01 4.99788025e-01 5.00204545e-01
9.50625000e-01 5.00136195e-01 5.00001886e-01 1.34558803e-04 4.99866590e-01 5.00134863e-01 4.99779126e-01 5.00206168e-01
9.51875000e-01 4.99949080e-01 5.00003899e-01 1.32432888e-04 4.99877575e-01 5.00132833e-01 4.99783877e-01 5.00225696e-01
9.53125000e-01 4.99800749e-01 5.00003116e-01 1.36133261e-04 4.99867459e-01 5.00144348e-01 4.99779467e-01 5.00227628e-01
9.54375000e-01 5.00136945e-01 5.00003494e-01 1.33588267e-04 4.99869724e-01 5.00131611e-01 4.99793186e-01 5.00227028e-01
9.55625000e-01 5.00269062e-01 4.99994741e-01 1.31896074e-04 4.99866177e-01 5.00133314e-01 4.99778464e-01 5.00209049e-01
9.56875000e-01 4.99782495e-01 4.99997695e-01 1.32165235e-04 4.99863255e-01 5.00127200e-01 4.99786976e-01 5.00214406e-01
9.58125000e-01 4.99922141e-01 4.99997967e-01 1.35407555e-04 4.99872434e-01 5.00133389e-01 4.99768084e-01 5.00212675e-01
9.59375000e-01 5.00117617e-01 5.00002923e-01 1.34255376e-04 4.99867874e-01 5.00138128e-01 4.99786894e-01 5.00223816e-01
9.60625000e-01 4.99977521e-01 5.00007014e-01 1.33167455e-04 4.99878673e-01 5.00143465e-01 4.99787064e-01 5.00219086e-01
9.61875000e-01 4.99959157e-01 4.99997657e-01 1.33652235e-04 4.99863980e-01 5.00131701e-01 4.99774122e-01 5.00220486e-01
9.63125000e-01 4.99909695e-01 4.99998400e-01 1.31488660e-04 4.99871792e-01 5.00127063e-01 4.99782136e-01 5.00214850e-01
9.64375000e-01 5.00220263e-01 5.00005684e-01 1.32997540e-04 4.99877364e-01 5.00133240e-01 4.99789780e-01 5.00231876e-01
9.65625000e-01 4.99957615e-01 4.99996070e-01 1.30021848e-04 4.99871625e-01 5.00123249e-01 4.99781248e-01 5.00218818e-01
9.66875000e-01 4.99865910e-01 4.99995352e-01 1.31119764e-04 4.99863951e-01 5.00127442e-01 4.99779080e-01 5.00207918e-01
9.68125000e-01 5.00278622e-01 5.00003459e-01 1.33177026e-04 4.99874206e-01 5.00132807e-01 4.99787749e-01 5.00228570e-01
9.69375000e-01 4.99821794e-01 4.99994863e-01 1.28462217e-04 4.99869540e-01 5.00120023e-01 4.99788151e-01 5.00213597e-01
9.70625000e-01 4.99837267e-01 5.00003668e-01 1.35828647e-04 4.99871921e-01 5.00134446e-01 4.99776880e-01 5.00221960e-01
9.71875000e-01 5.00114247e-01 5.00005100e-01 1.32694196e-04 4.99876130e-01 5.00137122e-01 4.99793767e-01 5.00216754e-01
9.73125000e-01 4.99954068e-01 4.99995150e-01 1.31900677e-04 4.99861107e-01 5.00129332e-01 4.99783857e-01 5.00207495e-01
9.74375000e-01 5.00083882e-01 5.00002234e-01 1.33359738e-04 4.99868394e-01 5.00126076e-01 4.99785025e-01 5.00218414e-01
9.75625000e-01 4.99958483e-01 5.00001803e-01 1.29065437e-04 4.99872235e-01 5.00131403e-01 4.99799211e-01 5.00214316e-01
9.76875000e-01 5.00043744e-01 4.99998713e-01 1.32186289e-04 4.99873345e-01 5.00130438e-01 4.99777145e-01 5.00217673e-01
9.78125000e-01 5.00099704e-01 4.99999243e-01 1.27311949e-04 4.99876952e-01 5.00124486e-01 4.99797063e-01 5.00213304e-01
9.79375000e-01 4.99871343e-01 4.99996988e-01 1.25004935e-04 4.99871715e-01 5.00121930e-01 4.99798293e-01 5.00206673e-01
9.80625000e-01 5.00039569e-01 4.99999943e-01 1.32717581e-04 4.99866221e-01 5.00126763e-01 4.99776416e-01 5.00218617e-01
9.81875000e-01 5.00111467e-01 5.00006373e-01 1.32638416e-04 4.99872838e-01 5.00134137e-01 4.99792327e-01 5.00226431e-01
9.83125000e-01 4.99901184e-01 4.99996828e-01 1.29024298e-04 4.99865812e-01 5.00124663e-01 4.99789701e-01 5.00199841e-01
9.84375000e-01 4.99957523e-01 4.99998225e-01 1.32749923e-04 4.99872427e-01 5.00132112e-01 4.99793768e-01 5.00215310e-01
9.85625000e-01 5.00051398e-01 5.00003444e-01 1.31706907e-04 4.99879645e-01 5.00136871e-01 4.99788140e-01 5.00217708e-01
9.86875000e-01 5.00017871e-01 5.00001411e-01 1.31685462e-04 4.99875781e-01 5.00131044e-01 4.99791499e-01 5.00209682e-01
9.88125000e-01 5.00103634e-01 5.00001042e-01 1.28317530e-04 4.99869130e-01 5.00126153e-01 4.99793025e-01 5.00220748e-01
9.89375000e-01 5.00018105e-01 4.99995688e-01 1.25665566e-04 4.99871615e-01 5.00120687e-01 4.99789879e-01 5.00202833e-01
9.90625000e-01 4.99965990e-01 5.00001577e-01 1.23574826e-04 4.99875964e-01 5.00123080e-01 4.99806854e-01 5.00208401e-01
9.91875000e-01 4.99885821e-01 4.99998453e-01 1.21818267e-04 4.99875357e-01 5.00119579e-01 4.99790779e-01 5.00193747e-01
9.93125000e-01 5.00001736e-01 4.99999510e-01 1.25084669e-04 4.99875824e-01 5.00116981e-01 4.99794464e-01 5.00206248e-01
9.94375000e-01 5.00020045e-01 5.00003462e-01 1.24543282e-04 4.99883661e-01 5.00128548e-01 4.99801670e-01 5.00206179e-01
9.95625000e-01 4.99936085e-01 5.00003179e-01 1.26693937e-04 4.99875473e-01 5.00125702e-01 4.99795523e-01 5.00216617e-01
9.96875000e-01 5.00035030e-01 5.00002351e-01 1.29069829e-04 4.99875404e-01 5.00124177e-01 4.99795614e-01 5.00212616e-01
9.98125000e-01 5.00049494e-01 4.99989317e-01 1.22171975e-04 4.99871571e-01 5.00108212e-01 4.99790124e-01 5.00189531e-01
9.99375000e-01 4.99942445e-01 5.00001776e-01 1.22387115e-04 4.99878958e-01 5.00132899e-01 4.99806328e-01 5.00205353e-01
1.00062500e+00 4.99882423e-01 5.00010037e-01 1.27417324e-04 4.99884272e-01 5.00130753e-01 4.99799702e-01 5.00216192e-01
1.00187500e+00 5.00146649e-01 4.99997975e-01 1.26225723e-04 4.99874102e-01 5.00122575e-01 4.99792167e-01 5.00203168e-01
1.00312500e+00 5.00035051e-01 5.00001607e-01 1.29902290e-04 4.99868839e-01 5.00135373e-01 4.99784317e-01 5.00210221e-01
1.00437500e+00 4.99909425e-01 4.99997317e-01 1.29125436e-04 4.99862006e-01 5.00123358e-01 4.99789809e-01 5.00209357e-01
1.00562500e+00 5.00133740e-01 4.99997969e-01 1.27747835e-04 4.99871888e-01 5.00122796e-01 4.99788597e-01 5.00204402e-01
1.00687500e+00 5.00067313e-01 4.99997888e-01 1.26874818e-04 4.99868020e-01 5.00123765e-01 4.99795865e-01 5.00207191e-01
1.00812500e+00 4.99993660e-01 5.00001702e-01 1.29965817e-04 4.99871447e-01 5.00130749e-01 4.99790278e-01 5.00210890e-01
1.00937500e+00 4.99965210e-01 5.00007096e-01 1.27950199e-04 4.99879345e-01 5.00131265e-01 4.99800813e-01 5.00224750e-01
1.01062500e+00 4.99911022e-01 4.99997029e-01 1.29836699e-04 4.99869009e-01 5.00129814e-01 4.99779467e-01 5.00199440e-01
1.01187500e+00 5.00078925e-01 4.99998755e-01 1.24361528e-04 4.99872242e-01 5.00119387e-01 4.99795690e-01 5.00211473e-01
1.01312500e+00 4.99994138e-01 4.99998613e-01 1.27734597e-04 4.99871234e-01 5.00124779e-01 4.99784973e-01 5.00204857e-01
1.01437500e+00 4.99991793e-01 5.00002377e-01 1.23374050e-04 4.99879965e-01 5.00122423e-01 4.99804967e-01 5.00195612e-01
1.01562500e+00 4.99967238e-01 5.00004135e-01 1.19994543e-04 4.99879054e-01 5.00124615e-01 4.99805501e-01 5.00197965e-01
1.01687500e+00 5.00039123e-01 4.99990630e-01 1.25070738e-04 4.99871062e-01 5.00118209e-01 4.99786531e-01 5.00183588e-01
1.01812500e+00 4.99976045e-01 5.00004369e-01 1.27451153e-04 4.99883312e-01 5.00120589e-01 4.99801984e-01 5.00222475e-01
1.01937500e+00 5.00043294e-01 4.99997946e-01 1.22966522e-04 4.99879690e-01 5.00119524e-01 4.99792855e-01 5.00195775e-01
1.02062500e+00 4.99982248e-01 5.00000448e-01 1.28808847e-04 4.99873731e-01 5.00127619e-01 4.99786120e-01 5.00218485e-01
1.02187500e+00 5.00013381e-01 5.00007297e-01 1.23436524e-04 4.99890911e-01 5.00130491e-01 4.99795062e-01 5.00207866e-01
1.02312500e+00 5.00032205e-01 4.99994431e-01 1.19025712e-04 4.99876831e-01 5.00112621e-01 4.99799109e-01 5.00182284e-01
1.02437500e+00 5.00121343e-01 4.99999298e-01 1.23660110e-04 4.99880692e-01 5.00115470e-01 4.99794778e-01 5.00205285e-01
1.02562500e+00 4.99846691e-01 5.00000037e-01 1.24890388e-04 4.99874965e-01 5.00124843e-01 4.99796067e-01 5.00206209e-01
1.02687500e+00 4.99924626e-01 5.00003345e-01 1.23268713e-04 4.99878868e-01 5.00118964e-01 4.99805874e-01 5.00216253e-01
1.02812500e+00 5.00153276e-01 5.00002468e-01 1.21243714e-04 4.99885055e-01 5.00124146e-01 4.99805300e-01 5.00207058e-01
1.02937500e+00 4.99957361e-01 4.99990902e-01 1.25074997e-04 4.99869725e-01 5.00107184e-01 4.99779393e-01 5.00197431e-01
1.03062500e+00 4.99960408e-01 5.00001243e-01 1.18398595e-04 4.99885040e-01 5.00114438e-01 4.99800093e-01 5.00191080e-01
1.03187500e+00 5.00056001e-01 5.00005293e-01 1.19903260e-04 4.99877987e-01 5.00122304e-01 4.99812249e-01 5.00203583e-01
1.03312500e+00 4.99892100e-01 4.99995231e-01 1.20291647e-04 4.99872701e-01 5.00118300e-01 4.99786903e-01 5.00190083e-01
1.03437500e+00 5.00037975e-01 5.00003836e-01 1.24053287e-04 4.99882124e-01 5.00128393e-01 4.99800950e-01 5.00198841e-01
1.03562500e+00 4.99943357e-01 5.00000636e-01 1.20966339e-04 4.99879039e-01 5.00120443e-01 4.99797055e-01 5.00195791e-01
1.03687500e+00 4.99975664e-01 4.99992104e-01 1.21064489e-04 4.99869969e-01 5.00112847e-01 4.99788029e-01 5.00185716e-01
1.03812500e+00 5.00083708e-01 5.00012152e-01 1.23843482e-04 4.99891088e-01 5.00135771e-01 4.99809335e-01 5.00216575e-01
1.03937500e+00 4.99865535e-01 4.99996243e-01 1.25530161e-04 4.99871664e-01 5.00114437e-01 4.99788320e-01 5.00203661e-01
1.04062500e+00 5.00207816e-01 4.99999541e-01 1.23867237e-04 4.99877593e-01 5.00124607e-01 4.99792422e-01 5.00196650e-01
1.04187500e+00 5.00204511e-01 4.99998118e-01 1.21949631e-04 4.99878060e-01 5.00124982e-01 4.99796354e-01 5.00195679e-01
1.04312500e+00 4.99616733e-01 4.99991841e-01 1.17241735e-04 4.99879374e-01 5.00107317e-01 4.99798935e-01 5.00181667e-01
1.04437500e+00 5.00003375e-01 5.00012324e-01 1.20686150e-04 4.99892037e-01 5.00132425e-01 4.99802158e-01 5.00211964e-01
1.04562500e+00 5.00172548e-01 4.99999353e-01 1.25792455e-04 4.99871784e-01 5.00116592e-01 4.99798674e-01 5.00211309e-01
1.04687500e+00 4.99963758e-01 4.99994683e-01 1.20194281e-04 4.99877146e-01 5.00109277e-01 4.99788897e-01 5.00186977e-01
1.04812500e+00 5.00013013e-01 5.00003691e-01 1.23984505e-04 4.99872617e-01 5.00129489e-01 4.99803730e-01 5.00205138e-01
1.04937500e+00 4.99990688e-01 4.99997287e-01 1.22496451e-04 4.99874156e-01 5.00117807e-01 4.99804069e-01 5.00209426e-01
1.05062500e+00 5.00040612e-01 5.00000781e-01 1.18356364e-04 4.99882969e-01 5.00118428e-01 4.99818800e-01 5.00179279e-01
1.05187500e+00 5.00027174e-01 5.00000980e-01 1.20137561e-04 4.99884987e-01 5.00120735e-01 4.99795559e-01 5.00194899e-01
1.05312500e+00 4.99894017e-01 4.99999796e-01 1.17174370e-04 4.99882538e-01 5.00116535e-01 4.99809106e-01 5.00192979e-01
1.05437500e+00 4.99954358e-01 5.00003776e-01 1.17286767e-04 4.99893333e-01 5.00123789e-01 4.99813718e-01 5.00198586e-01
1.05562500e+00 5.00005769e-01 4.99999233e-01 1.15968265e-04 4.99884056e-01 5.00115753e-01 4.99811177e-01 5.00184216e-01
1.05687500e+00 5.00108366e-01 5.00000712e-01 1.20277155e-04 4.99889074e-01 5.00125201e-01 4.99812335e-01 5.00200526e-01
1.05812500e+00 5.00095433e-01 5.00004878e-01 1.17432162e-04 4.99891321e-01 5.00123354e-01 4.99810111e-01 5.00206769e-01
1.05937500e+00 4.99799386e-01 4.99993090e-01 1.15193431e-04 4.99878090e-01 5.00107659e-01 4.99807716e-01 5.00175685e-01
1.06062500e+00 5.00004673e-01 4.99995031e-01 1.21569425e-04 4.99876788e-01 5.00117492e-01 4.99785831e-01 5.00178426e-01
1.06187500e+00 5.00157838e-01 5.00006311e-01 1.18873329e-04 4.99884928e-01 5.00127637e-01 4.99815621e-01 5.00206448e-01
1.06312500e+00 4.99916379e-01 4.99999879e-01 1.22378125e-04 4.99878555e-01 5.00121509e-01 4.99798831e-01 5.00202431e-01
1.06437500e+00 5.00060210e-01 4.99996206e-01 1.14225184e-04 4.99884505e-01 5.00108814e-01 4.99812830e-01 5.00192480e-01
1.06562500e+00 4.99997113e-01 5.00006043e-01 1.14665258e-04 4.99887162e-01 5.00123847e-01 4.99818111e-01 5.00185027e-01
1.06687500e+00 5.00027322e-01 4.99999187e-01 1.14866539e-04 4.99884598e-01 5.00111823e-01 4.99812600e-01 5.00189213e-01
1.06812500e+00 5.00159334e-01 4.99995782e-01 1.18344943e-04 4.99877208e-01 5.00107698e-01 4.99795486e-01 5.00193440e-01
1.06937500e+00 4.99679024e-01 5.00005345e-01 1.17514815e-04 4.99891949e-01 5.00117219e-01 4.99799845e-01 5.00203520e-01
1.07062500e+00 4.99986446e-01 4.99998368e-01 1.17847694e-04 4.99880856e-01 5.00116531e-01 4.99813801e-01 5.00202201e-01
1.07187500e+00 5.00081241e-01 5.00000011e-01 1.16755794e-04 4.99886617e-01 5.00112631e-01 4.99816045e-01 5.00191391e-01
1.07312500e+00 4.99854645e-01 4.99999494e-01 1.13290119e-04 4.99884664e-01 5.00114903e-01 4.99819219e-01 5.00181193e-01
1.07437500e+00 5.00098063e-01 4.99995074e-01 1.17362978e-04 4.99880788e-01 5.00110497e-01 4.99797978e-01 5.00186840e-01
1.07562500e+00 4.99955100e-01 5.00004624e-01 1.18011093e-04 4.99883898e-01 5.00123071e-01 4.99813393e-01 5.00191782e-01
1.07687500e+00 5.00108733e-01 4.99995587e-01 1.15843016e-04 4.99882064e-01 5.00112022e-01 4.99812468e-01 5.00183606e-01
1.07812500e+00 5.00056380e-01 4.99998629e-01 1.10816017e-04 4.99883813e-01 5.00108951e-01 4.99824111e-01 5.00177249e-01
1.07937500e+00 4.99962137e-01 5.00004791e-01 1.15677025e-04 4.99886462e-01 5.00121093e-01 4.99805497e-01 5.00185710e-01
1.08062500e+00 5.00029469e-01 4.99993549e-01 1.13308290e-04 4.99883668e-01 5.00111031e-01 4.99802786e-01 5.00172359e-01
1.08187500e+00 5.00011414e-01 5.00003261e-01 1.10642861e-04 4.99890245e-01 5.00114619e-01 4.99825767e-01 5.00179122e-01
1.08312500e+00 4.99945260e-01 5.00006170e-01 1.14577119e-04 4.99891229e-01 5.00124924e-01 4.99825151e-01 5.00189485e-01
1.08437500e+00 4.99980560e-01 4.99994189e-01 1.12395588e-04 4.99884885e-01 5.00109904e-01 4.99807266e-01 5.00176573e-01
1.08562500e+00 5.00012763e-01 5.00004551e-01 1.10777496e-04 4.99890232e-01 5.00114672e-01 4.99826357e-01 5.00186257e-01
1.08687500e+00 4.99864322e-01 5.00001232e-01 1.12036561e-04 4.99888975e-01 5.00117885e-01 4.99819568e-01 5.00185455e-01
1.08812500e+00 5.00072630e-01 4.99994902e-01 1.12103540e-04 4.99888535e-01 5.00105878e-01 4.99817670e-01 5.00182066e-01
1.08937500e+00 5.00087326e-01 5.00003943e-01 1.10270663e-04 4.99890823e-01 5.00112852e-01 4.99817460e-01 5.00188182e-01
1.09062500e+00 4.99702574e-01 4.99996745e-01 1.10400989e-04 4.99888522e-01 5.00108053e-01 4.99815622e-01 5.00174644e-01
1.09187500e+00 5.00168322e-01 4.99999340e-01 1.13207038e-04 4.99885853e-01 5.00106175e-01 4.99813268e-01 5.00190916e-01
1.09312500e+00 5.00162185e-01 4.99997770e-01 1.16889934e-04 4.99878445e-01 5.00113961e-01 4.99802828e-01 5.00190588e-01
1.09437500e+00 4.99837362e-01 4.99999316e-01 1.12058098e-04 4.99887138e-01 5.00115354e-01 4.99813836e-01 5.00181309e-01
1.09562500e+00 5.00029984e-01 5.00009940e-01 1.12141846e-04 4.99901060e-01 5.00120667e-01 4.99820491e-01 5.00192114e-01
1.09687500e+00 4.99938415e-01 4.99990867e-01 1.15350077e-04 4.99874682e-01 5.00110032e-01 4.99795853e-01 5.00172057e-01
1.09812500e+00 5.00064488e-01 4.99998253e-01 1.14049682e-04 4.99888629e-01 5.00114756e-01 4.99818670e-01 5.00182962e-01
1.09937500e+00 5.00189797e-01 5.00010714e-01 1.17201017e-04 4.99893423e-01 5.00124092e-01 4.99822206e-01 5.00198937e-01
1.10062500e+00 4.99893524e-01 4.99997031e-01 1.14824920e-04 4.99882634e-01 5.00113739e-01 4.99811186e-01 5.00187300e-01
1.10187500e+00 5.00094770e-01 4.99999839e-01 1.07488393e-04 4.99891411e-01 5.00106503e-01 4.99825224e-01 5.00182253e-01
1.10312500e+00 4.99866057e-01 5.00001082e-01 1.09085879e-04 4.99884360e-01 5.00111278e-01 4.99818904e-01 5.00180408e-01
1.10437500e+00 4.99947072e-01 4.99999227e-01 1.15934404e-04 4.99883241e-01 5.00110962e-01 4.99807517e-01 5.00181590e-01
1.10562500e+00 5.00134278e-01 5.00000696e-01 1.14829233e-04 4.99887779e-01 5.00111226e-01 4.99808526e-01 5.00188572e-01
1.10687500e+00 4.99920580e-01 4.99993523e-01 1.09571922e-04 4.99885492e-01 5.00104563e-01 4.99809904e-01 5.00177469e-01
1.10812500e+00 5.00088377e-01 4.99999817e-01 1.09720949e-04 4.99889258e-01 5.00103303e-01 4.99813105e-01 5.00179140e-01
1.10937500e+00 4.99953686e-01 5.00003189e-01 1.12989575e-04 4.99890901e-01 5.00109041e-01 4.99815363e-01 5.00184798e-01
1.11062500e+00 5.00034504e-01 4.99996126e-01 1.11092589e-04 4.99884987e-01 5.00103175e-01 4.99817734e-01 5.00184776e-01
1.11187500e+00 5.00006478e-01 5.00001183e-01 1.11360994e-04 4.99887931e-01 5.00117868e-01 4.99820861e-01 5.00182831e-01
1.11312500e+00 5.00018085e-01 5.00003097e-01 1.09225639e-04 4.99897288e-01 5.00109665e-01 4.99823078e-01 5.00188938e-01
1.11437500e+00 4.99973479e-01 5.00000926e-01 1.11922045e-04 4.99889405e-01 5.00114350e-01 4.99816178e-01 5.00183696e-01
1.11562500e+00 5.00029917e-01 5.00001458e-01 1.14567410e-04 4.99890641e-01 5.00112779e-01 4.99818894e-01 5.00201809e-01
1.11687500e+00 4.99922956e-01 4.99999045e-01 1.11957945e-04 4.99890989e-01 5.00107829e-01 4.99817217e-01 5.00185457e-01
1.11812500e+00 4.99783964e-01 5.00000292e-01 1.12023855e-04 4.99889619e-01 5.00113472e-01 4.99825303e-01 5.00190677e-01
1.11937500e+00 5.00197660e-01 4.99998825e-01 1.11144193e-04 4.99887259e-01 5.00109924e-01 4.99819252e-01 5.00184296e-01
1.12062500e+00 4.99987426e-01 4.99998817e-01 1.09863775e-04 4.99889498e-01 5.00108169e-01 4.99815177e-01 5.00182195e-01
1.12187500e+00 5.00004753e-01 5.00004410e-01 1.11234995e-04 4.99892966e-01 5.00114425e-01 4.99824080e-01 5.00190352e-01
1.12312500e+00 5.00169968e-01 4.99990521e-01 1.07486938e-04 4.99885164e-01 5.00099004e-01 4.99819571e-01 5.00158957e-01
1.12437500e+00 4.99763964e-01 4.99997056e-01 1.08067049e-04 4.99882864e-01 5.00101403e-01 4.99824140e-01 5.00176581e-01
1.12562500e+00 5.00092419e-01 5.00010935e-01 1.10692654e-04 4.99898837e-01 5.00123599e-01 4.99831555e-01 5.00190292e-01
1.12687500e+00 5.00164721e-01 4.99995834e-01 1.10095926e-04 4.99892889e-01 5.00102891e-01 4.99819922e-01 5.00183300e-01
1.12812500e+00 4.99921389e-01 4.99999232e-01 1.06103155e-04 4.99897592e-01 5.00103945e-01 4.99823835e-01 5.00176889e-01
1.12937500e+00 4.99875949e-01 5.00005538e-01 1.10004641e-04 4.99897234e-01 5.00112920e-01 4.99829209e-01 5.00184157e-01
1.13062500e+00 5.00005502e-01 4.99996634e-01 1.08951253e-04 4.99887220e-01 5.00094602e-01 4.99812967e-01 5.00174222e-01
1.13187500e+00 5.00052338e-01 5.00003030e-01 1.08486590e-04 4.99892923e-01 5.00112819e-01 4.99824728e-01 5.00173859e-01
1.13312500e+00 4.99924533e-01 5.00001563e-01 1.09863110e-04 4.99891663e-01 5.00107574e-01 4.99818330e-01 5.00183949e-01
1.13437500e+00 4.99966494e-01 4.99993119e-01 1.06643720e-04 4.99889107e-01 5.00103929e-01 4.99821869e-01 5.00171461e-01
1.13562500e+00 5.00008312e-01 5.00003342e-01 1.09288306e-04 4.99897287e-01 5.00114782e-01 4.99823571e-01 5.00173818e-01
1.13687500e+00 5.00043498e-01 4.99993048e-01 1.03441352e-04 4.99892141e-01 5.00098521e-01 4.99820544e-01 5.00165437e-01
1.13812500e+00 4.99978847e-01 5.00003042e-01 1.09441241e-04 4.99893582e-01 5.00115763e-01 4.99826366e-01 5.00181243e-01
1.13937500e+00 5.00006030e-01 5.00008203e-01 1.06661537e-04 4.99902873e-01 5.00110396e-01 4.99836586e-01 5.00186871e-01
1.14062500e+00 5.00178229e-01 4.99988037e-01 1.10994805e-04 4.99874240e-01 5.00096973e-01 4.99805223e-01 5.00164606e-01
1.14187500e+00 4.99918311e-01 5.00002967e-01 1.05106155e-04 4.99901765e-01 5.00110289e-01 4.99836524e-01 5.00178648e-01
1.14312500e+00 4.99950409e-01 5.00009605e-01 1.10412675e-04 4.99904658e-01 5.00122996e-01 4.99827704e-01 5.00186916e-01
1.14437500e+00 5.00065403e-01 4.99995560e-01 1.09255111e-04 4.99888081e-01 5.00102319e-01 4.99811268e-01 5.00182397e-01
1.14562500e+00 4.99971792e-01 5.00000366e-01 1.10676972e-04 4.99891466e-01 5.00112707e-01 4.99821995e-01 5.00188367e-01
1.14687500e+00 4.99999138e-01 5.00001990e-01 1.05917657e-04 4.99895332e-01 5.00111784e-01 4.99835218e-01 5.00173664e-01
1.14812500e+00 4.99858948e-01 4.99996618e-01 1.08518266e-04 4.99888061e-01 5.00104031e-01 4.99814429e-01 5.00173878e-01
1.14937500e+00 5.00065612e-01 5.00000007e-01 1.09269416e-04 4.99891871e-01 5.00114271e-01 4.99824653e-01 5.00187931e-01
1.15062500e+00 5.00077102e-01 4.99997883e-01 1.08720853e-04 4.99883186e-01 5.00108515e-01 4.99817886e-01 5.00183907e-01
1.15187500e+00 4.99807184e-01 5.00003206e-01 1.03911007e-04 4.99903414e-01 5.00103771e-01 4.99830670e-01 5.00169187e-01
1.15312500e+00 5.00199569e-01 4.99995549e-01 1.06752582e-04 4.99888279e-01 5.00104443e-01 4.99820022e-01 5.00174313e-01
1.15437500e+00 5.00201002e-01 4.99995205e-01 1.06181145e-04 4.99891810e-01 5.00099819e-01 4.99823373e-01 5.00184312e-01
1.15562500e+00 4.99771636e-01 5.00010673e-01 1.05285659e-04 4.99903377e-01 5.00120210e-01 4.99839127e-01 5.00180683e-01
1.15687500e+00 5.00003536e-01 4.99998914e-01 1.04926141e-04 4.99893218e-01 5.00100840e-01 4.99827695e-01 5.00174108e-01
1.15812500e+00 5.00087395e-01 4.99991671e-01 1.05199182e-04 4.99886728e-01 5.00100360e-01 4.99820400e-01 5.00168914e-01
1.15937500e+00 4.99924994e-01 5.00008249e-01 1.07981634e-04 4.99897734e-01 5.00124191e-01 4.99831531e-01 5.00187032e-01
1.16062500e+00 5.00005898e-01 4.99999662e-01 1.07450347e-04 4.99894059e-01 5.00106118e-01 4.99825026e-01 5.00180998e-01
1.16187500e+00 4.99995921e-01 4.99996809e-01 1.03679621e-04 4.99892789e-01 5.00103196e-01 4.99821761e-01 5.00158764e-01
1.16312500e+00 5.00051039e-01 5.00007020e-01 1.02355794e-04 4.99905345e-01 5.00114489e-01 4.99846272e-01 5.00174688e-01
1.16437500e+00 4.99890793e-01 4.99992939e-01 1.04061881e-04 4.99886151e-01 5.00091751e-01 4.99823775e-01 5.00171919e-01
1.16562500e+00 5.00075691e-01 4.99998612e-01 1.04745525e-04 4.99894322e-01 5.00103966e-01 4.99831498e-01 5.00180773e-01
1.16687500e+00 5.00075744e-01 5.00004329e-01 1.00979036e-04 4.99905368e-01 5.00103454e-01 4.99841094e-01 5.00175310e-01
1.16812500e+00 4.99948608e-01 4.99993859e-01 1.04286092e-04 4.99890309e-01 5.00097682e-01 4.99827083e-01 5.00169798e-01
1.16937500e+00 4.99984201e-01 5.00001559e-01 1.01636615e-04 4.99903666e-01 5.00106469e-01 4.99842185e-01 5.00171992e-01
1.17062500e+00 4.99954691e-01 4.99998337e-01 1.04272197e-04 4.99890235e-01 5.00103479e-01 4.99829717e-01 5.00161594e-01
1.17187500e+00 5.00141470e-01 5.00004218e-01 1.05870491e-04 4.99891263e-01 5.00111132e-01 4.99833174e-01 5.00173253e-01
1.17312500e+00 5.00061798e-01 5.00001671e-01 1.05685576e-04 4.99893996e-01 5.00106365e-01 4.99823961e-01 5.00176340e-01
1.17437500e+00 4.99861000e-01 4.99997522e-01 1.00413756e-04 4.99897077e-01 5.00097963e-01 4.99830916e-01 5.00165386e-01
1.17562500e+00 5.00014707e-01 5.00004192e-01 1.01571232e-04 4.99906206e-01 5.00106441e-01 4.99838493e-01 5.00171630e-01
1.17687500e+00 4.99932421e-01 4.99996977e-01 1.07732401e-04 4.99886347e-01 5.00106475e-01 4.99823745e-01 5.00173561e-01
1.17812500e+00 4.99989094e-01 5.00003066e-01 1.02296709e-04 4.99901431e-01 5.00108001e-01 4.99837886e-01 5.00163487e-01
1.17937500e+00 5.00099412e-01 5.00000412e-01 1.01978323e-04 4.99895399e-01 5.00105642e-01 4.99833576e-01 5.00162275e-01
1.18062500e+00 4.99908651e-01 4.99994134e-01 1.06510050e-04 4.99885923e-01 5.00101082e-01 4.99808029e-01 5.00165004e-01
1.18187500e+00 4.99953474e-01 5.00004014e-01 1.00815845e-04 4.99899022e-01 5.00104859e-01 4.99842500e-01 5.00169183e-01
1.18312500e+00 4.99965520e-01 4.99999059e-01 1.04870346e-04 4.99889188e-01 5.00104569e-01 4.99831750e-01 5.00166843e-01
1.18437500e+00 5.00002999e-01 4.99996124e-01 1.03649883e-04 4.99889874e-01 5.00101482e-01 4.99831607e-01 5.00163626e-01
1.18562500e+00 5.00176281e-01 5.00006623e-01 1.03912483e-04 4.99899641e-01 5.00105811e-01 4.99834778e-01 5.00169951e-01
1.18687500e+00 5.00117158e-01 4.99998626e-01 1.06157912e-04 4.99893068e-01 5.00106215e-01 4.99829239e-01 5.00177249e-01
1.18812500e+00 4.99778312e-01 4.99995197e-01 1.06335901e-04 4.99889096e-01 5.00102101e-01 4.99819923e-01 5.00166848e-01
1.18937500e+00 5.00039114e-01 5.00002544e-01 1.04744107e-04 4.99894996e-01 5.00106863e-01 4.99833684e-01 5.00179957e-01
1.19062500e+00 5.00112437e-01 5.00000919e-01 1.04713317e-04 4.99894950e-01 5.00108377e-01 4.99834809e-01 5.00177425e-01
1.19187500e+00 4.99968734e-01 5.00002052e-01 1.04612052e-04 4.99900523e-01 5.00108683e-01 4.99827616e-01 5.00171848e-01
1.19312500e+00 5.00069604e-01 4.99999212e-01 1.02513866e-04 4.99892546e-01 5.00101090e-01 4.99833118e-01 5.00157957e-01
1.19437500e+00 4.99806744e-01 4.99996162e-01 1.04756263e-04 4.99894534e-01 5.00099054e-01 4.99817293e-01 5.00168872e-01
1.19562500e+00 5.00042156e-01 5.00002817e-01 9.99303822e-05 4.99902883e-01 5.00101988e-01 4.99840841e-01 5.00168657e-01
1.19687500e+00 4.99972269e-01 4.99997704e-01 1.01188397e-04 4.99891331e-01 5.00102014e-01 4.99838000e-01 5.00165992e-01
1.19812500e+00 4.99970069e-01 5.00000749e-01 1.03006038e-04 4.99892567e-01 5.00108261e-01 4.99841074e-01 5.00172515e-01
1.19937500e+00 5.00133766e-01 5.00003747e-01 1.00589505e-04 4.99901201e-01 5.00104104e-01 4.99839101e-01 5.00169169e-01
1.20062500e+00 4.99995973e-01 4.99998134e-01 1.03576585e-04 4.99894818e-01 5.00099991e-01 4.99828024e-01 5.00164922e-01
1.20187500e+00 5.00038083e-01 4.99996939e-01 1.04505968e-04 4.99890118e-01 5.00105681e-01 4.99823106e-01 5.00168416e-01
1.20312500e+00 4.99975891e-01 5.00001507e-01 1.01985390e-04 4.99899680e-01 5.00100766e-01 4.99827560e-01 5.00170481e-01
1.20437500e+00 4.99907634e-01 5.00003447e-01 1.03448917e-04 4.99901270e-01 5.00107266e-01 4.99829403e-01 5.00163470e-01
1.20562500e+00 5.00128417e-01 4.99998239e-01 1.02429208e-04 4.99891206e-01 5.00101624e-01 4.99829488e-01 5.00166310e-01
1.20687500e+00 4.99993624e-01 5.00001181e-01 1.03634022e-04 4.99896747e-01 5.00107609e-01 4.99831543e-01 5.00171041e-01
1.20812500e+00 4.99846124e-01 4.99999988e-01 1.00095008e-04 4.99900126e-01 5.00102012e-01 4.99834010e-01 5.00161155e-01
1.20937500e+00 4.99965082e-01 4.99997344e-01 1.04984284e-04 4.99885454e-01 5.00101737e-01 4.99831093e-01 5.00163722e-01
1.21062500e+00 5.00093304e-01 5.00000198e-01 1.00473835e-04 4.99894801e-01 5.00101267e-01 4.99837863e-01 5.00153637e-01
1.21187500e+00 4.99992215e-01 4.99998228e-01 1.00076317e-04 4.99896376e-01 5.00099784e-01 4.99820690e-01 5.00160272e-01
1.21312500e+00 4.99975896e-01 5.00005837e-01 9.91367725e-05 4.99908234e-01 5.00101029e-01 4.99841773e-01 5.00164620e-01
1.21437500e+00 5.00104789e-01 4.99995336e-01 9.94634144e-05 4.99895960e-01 5.00097204e-01 4.99824459e-01 5.00147153e-01
1.21562500e+00 5.00031552e-01 4.99998974e-01 1.00112544e-04 4.99899178e-01 5.00100385e-01 4.99832118e-01 5.00163101e-01
1.21687500e+00 5.00005152e-01 5.00006258e-01 1.03455675e-04 4.99900256e-01 5.00112144e-01 4.99838604e-01 5.00178605e-01
1.21812500e+00 5.00008696e-01 4.99995375e-01 9.76989365e-05 4.99895683e-01 5.00091398e-01 4.99836357e-01 5.00150760e-01
1.21937500e+00 4.99979955e-01 5.00006264e-01 9.89723595e-05 4.99907930e-01 5.00105048e-01 4.99843502e-01 5.00172886e-01
1.22062500e+00 4.99951899e-01 4.99996915e-01 1.01952054e-04 4.99891971e-01 5.00099436e-01 4.99832223e-01 5.00167763e-01
1.22187500e+00 4.99842959e-01 4.99993858e-01 1.04395875e-04 4.99885997e-01 5.00102070e-01 4.99827167e-01 5.00168328e-01
1.22312500e+00 5.00152009e-01 5.00006242e-01 1.00575323e-04 4.99906114e-01 5.00108205e-01 4.99834242e-01 5.00162726e-01
1.22437500e+00 4.99968911e-01 4.99998016e-01 1.02045638e-04 4.99891039e-01 5.00098338e-01 4.99833381e-01 5.00162184e-01
1.22562500e+00 4.99830656e-01 5.00000711e-01 1.01872807e-04 4.99902936e-01 5.00103235e-01 4.99829407e-01 5.00172731e-01
1.22687500e+00 5.00226734e-01 4.99999780e-01 1.01981290e-04 4.99898395e-01 5.00102137e-01 4.99828974e-01 5.00165283e-01
1.22812500e+00 4.99976860e-01 4.99998084e-01 1.00088146e-04 4.99897130e-01 5.00096381e-01 4.99826408e-01 5.00159823e-01
1.22937500e+00 4.99969878e-01 4.99999472e-01 1.00456453e-04 4.99902866e-01 5.00097243e-01 4.99829864e-01 5.00160548e-01
1.23062500e+00 5.00000296e-01 5.00001418e-01 1.03250445e-04 4.99895979e-01 5.00103341e-01 4.99835337e-01 5.00173481e-01
1.23187500e+00 5.00057239e-01 5.00000875e-01 9.88794567e-05 4.99902676e-01 5.00099524e-01 4.99835503e-01 5.00161331e-01
1.23312500e+00 5.00086520e-01 4.99999561e-01 1.01421743e-04 4.99898506e-01 5.00102313e-01 4.99835099e-01 5.00167769e-01
1.23437500e+00 4.99743632e-01 5.00003641e-01 1.02639747e-04 4.99902537e-01 5.00109564e-01 4.99832065e-01 5.00171464e-01
1.23562500e+00 5.00039087e-01 4.99996279e-01 9.76280619e-05 4.99896028e-01 5.00093885e-01 4.99837200e-01 5.00155732e-01
1.23687500e+00 5.00122809e-01 5.00000572e-01 1.01944557e-04 4.99897630e-01 5.00099444e-01 4.99837720e-01 5.00165953e-01
1.23812500e+00 4.99987807e-01 5.00004087e-01 9.88109139e-05 4.99900289e-01 5.00103312e-01 4.99844037e-01 5.00169385e-01
1.23937500e+00 5.00027040e-01 4.99997264e-01 9.63386691e-05 4.99902235e-01 5.00096869e-01 4.99842082e-01 5.00161121e-01
1.24062500e+00 4.99854809e-01 5.00000486e-01 9.66752662e-05 4.99902921e-01 5.00101465e-01 4.99837420e-01 5.00157013e-01
1.24187500e+00 5.00095009e-01 4.99995819e-01 9.77078773e-05 4.99899078e-01 5.00092541e-01 4.99835926e-01 5.00152135e-01
1.24312500e+00 5.00059594e-01 5.00000884e-01 9.89831819e-05 4.99905127e-01 5.00099321e-01 4.99837865e-01 5.00169324e-01
1.24437500e+00 4.99899662e-01 5.00001374e-01 1.02285707e-04 4.99904823e-01 5.00099145e-01 4.99831648e-01 5.00170872e-01
1.24562500e+00 5.00143952e-01 5.00003214e-01 1.02468727e-04 4.99902673e-01 5.00106006e-01 4.99839032e-01 5.00173448e-01
1.24687500e+00 4.99924395e-01 4.99997676e-01 9.83619171e-05 4.99902048e-01 5.00099641e-01 4.99831071e-01 5.00161122e-01
1.24812500e+00 4.99860483e-01 4.99995870e-01 9.77192743e-05 4.99900919e-01 5.00092364e-01 4.99830761e-01 5.00152102e-01
1.24937500e+00 5.00122987e-01 5.00003517e-01 9.60417870e-05 4.99907996e-01 5.00098468e-01 4.99846349e-01 5.00161910e-01
1.25062500e+00 5.00000489e-01 5.00003093e-01 9.71709226e-05 4.99906320e-01 5.00105965e-01 4.99842215e-01 5.00165401e-01
1.25187500e+00 4.99868249e-01 4.99995900e-01 1.00433381e-04 4.99895148e-01 5.00094530e-01 4.99826907e-01 5.00157216e-01
1.25312500e+00 5.00158044e-01 5.00001098e-01 1.01260581e-04 4.99902012e-01 5.00098989e-01 4.99831330e-01 5.00172935e-01
1.25437500e+00 4.99981537e-01 5.00001311e-01 9.85875098e-05 4.99899788e-01 5.00102230e-01 4.99846020e-01 5.00159307e-01
1.25562500e+00 4.99937886e-01 4.99998160e-01 1.02824834e-04 4.99893719e-01 5.00107108e-01 4.99825575e-01 5.00168629e-01
1.25687500e+00 5.00130318e-01 5.00002964e-01 1.01005969e-04 4.99899663e-01 5.00109024e-01 4.99834517e-01 5.00164658e-01
1.25812500e+00 5.00001027e-01 4.99997787e-01 9.80293531e-05 4.99897861e-01 5.00093539e-01 4.99840837e-01 5.00161411e-01
1.25937500e+00 4.99841615e-01 4.99998236e-01 9.80514281e-05 4.99896053e-01 5.00100075e-01 4.99840362e-01 5.00155692e-01
1.26062500e+00 4.99969606e-01 5.00000994e-01 9.70414103e-05 4.99901830e-01 5.00096737e-01 4.99848254e-01 5.00160859e-01
1.26187500e+00 5.00051809e-01 4.99999848e-01 9.69065416e-05 4.99900766e-01 5.00099211e-01 4.99834263e-01 5.00165882e-01
1.26312500e+00 5.00038555e-01 4.99999910e-01 9.96447823e-05 4.99898629e-01 5.00102924e-01 4.99836703e-01 5.00166595e-01
1.26437500e+00 5.00109746e-01 5.00001849e-01 9.47642224e-05 4.99903116e-01 5.00096257e-01 4.99840059e-01 5.00150944e-01
1.26562500e+00 4.99935425e-01 4.99997271e-01 9.45224399e-05 4.99900750e-01 5.00091332e-01 4.99844333e-01 5.00156865e-01
1.26687500e+00 4.99961259e-01 4.99998382e-01 1.01445865e-04 4.99899425e-01 5.00103702e-01 4.99831010e-01 5.00159705e-01
1.26812500e+00 5.00019860e-01 5.00001711e-01 9.69418754e-05 4.99905906e-01 5.00099953e-01 4.99836990e-01 5.00158233e-01
1.26937500e+00 4.99940633e-01 5.00003140e-01 9.69045185e-05 4.99904067e-01 5.00101537e-01 4.99849579e-01 5.00164659e-01
1.27062500e+00 5.00062426e-01 5.00002328e-01 9.88096564e-05 4.99902864e-01 5.00102690e-01 4.99836010e-01 5.00158886e-01
1.27187500e+00 4.99995625e-01 4.99995062e-01 9.50844943e-05 4.99897808e-01 5.00094236e-01 4.99841266e-01 5.00144336e-01
1.27312500e+00 4.99911185e-01 5.00002702e-01 9.83752675e-05 4.99900914e-01 5.00096988e-01 4.99843643e-01 5.00166300e-01
1.27437500e+00 4.99985422e-01 4.99996376e-01 9.77904639e-05 4.99899758e-01 5.00094458e-01 4.99837891e-01 5.00156697e-01
1.27562500e+00 5.00100119e-01 5.00000355e-01 9.54567194e-05 4.99902906e-01 5.00097743e-01 4.99846211e-01 5.00166433e-01
1.27687500e+00 4.99886983e-01 5.00003896e-01 9.41222356e-05 4.99903261e-01 5.00096817e-01 4.99851482e-01 5.00159507e-01
1.27812500e+00 5.00128427e-01 4.99995591e-01 9.91483161e-05 4.99891956e-01 5.00094750e-01 4.99831305e-01 5.00155331e-01
1.27937500e+00 5.00028916e-01 5.00002019e-01 9.93493750e-05 4.99901493e-01 5.00101474e-01 4.99840790e-01 5.00161391e-01
1.28062500e+00 4.99846768e-01 5.00001048e-01 9.59808809e-05 4.99901115e-01 5.00097025e-01 4.99847751e-01 5.00157449e-01
1.28187500e+00 5.00081557e-01 4.99997713e-01 9.60000415e-05 4.99898228e-01 5.00093331e-01 4.99841956e-01 5.00159009e-01
1.28312500e+00 5.00105124e-01 5.00002413e-01 9.42380716e-05 4.99903645e-01 5.00096076e-01 4.99848435e-01 5.00156442e-01
1.28437500e+00 4.99944918e-01 5.00002128e-01 9.50980100e-05 4.99906038e-01 5.00096645e-01 4.99852865e-01 5.00158854e-01
1.28562500e+00 4.99838016e-01 4.99996186e-01 9.69861383e-05 4.99901113e-01 5.00091307e-01 4.99837078e-01 5.00161620e-01
1.28687500e+00 5.00094251e-01 5.00001379e-01 9.79143384e-05 4.99901361e-01 5.00100775e-01 4.99842493e-01 5.00162726e-01
1.28812500e+00 5.00056288e-01 5.00002397e-01 9.42520722e-05 4.99906201e-01 5.00098429e-01 4.99850838e-01 5.00157815e-01
1.28937500e+00 4.99957881e-01 4.99994080e-01 1.01418990e-04 4.99891441e-01 5.00101403e-01 4.99839702e-01 5.00157310e-01
1.29062500e+00 5.00016000e-01 5.00005038e-01 9.72497205e-05 4.99907663e-01 5.00101405e-01 4.99846126e-01 5.00165887e-01
1.29187500e+00 4.99963972e-01 4.99996644e-01 9.73594544e-05 4.99898925e-01 5.00097940e-01 4.99837986e-01 5.00155335e-01
1.29312500e+00 5.00141512e-01 4.99997057e-01 9.24199690e-05 4.99904532e-01 5.00089847e-01 4.99847523e-01 5.00152925e-01
1.29437500e+00 4.99870625e-01 5.00003548e-01 9.47517767e-05 4.99910613e-01 5.00096957e-01 4.99850415e-01 5.00162346e-01
1.29562500e+00 4.99954696e-01 4.99997654e-01 9.55058050e-05 4.99900635e-01 5.00095205e-01 4.99841348e-01 5.00158184e-01
1.29687500e+00 5.00091885e-01 5.00008224e-01 9.67176228e-05 4.99909491e-01 5.00107632e-01 4.99853880e-01 5.00162620e-01
1.29812500e+00 5.00003181e-01 4.99994673e-01 9.73439415e-05 4.99897371e-01 5.00097179e-01 4.99838740e-01 5.00161980e-01
1.29937500e+00 4.99953583e-01 4.99996454e-01 9.82005368e-05 4.99898456e-01 5.00093825e-01 4.99842894e-01 5.00164318e-01
1.30062500e+00 5.00049915e-01 5.00008949e-01 9.66102620e-05 4.99910298e-01 5.00105412e-01 4.99850422e-01 5.00172953e-01
1.30187500e+00 4.99987701e-01 4.99995175e-01 9.84696570e-05 4.99894383e-01 5.00095278e-01 4.99832885e-01 5.00159647e-01
1.30312500e+00 4.99981049e-01 4.99999438e-01 9.24612441e-05 4.99902837e-01 5.00098029e-01 4.99855698e-01 5.00150693e-01
1.30437500e+00 5.00058074e-01 5.00002522e-01 9.77647333e-05 4.99902745e-01 5.00102424e-01 4.99837287e-01 5.00156142e-01
1.30562500e+00 5.00056896e-01 4.99997789e-01 9.76641744e-05 4.99900992e-01 5.00096071e-01 4.99839136e-01 5.00157926e-01
1.30687500e+00 5.00072502e-01 4.99998287e-01 9.38933610e-05 4.99901678e-01 5.00091903e-01 4.99848696e-01 5.00156619e-01
1.30812500e+00 4.99784388e-01 5.00001244e-01 9.62386456e-05 4.99904418e-01 5.00100378e-01 4.99842967e-01 5.00165899e-01
1.30937500e+00 4.99985196e-01 5.00000979e-01 9.20364576e-05 4.99909588e-01 5.00094178e-01 4.99848338e-01 5.00153837e-01
1.31062500e+00 5.00083232e-01 4.99998898e-01 9.48299449e-05 4.99901399e-01 5.00095176e-01 4.99839474e-01 5.00155669e-01
1.31187500e+00 4.99919708e-01 4.99999779e-01 9.55909872e-05 4.99904877e-01 5.00094566e-01 4.99836552e-01 5.00148792e-01
1.31312500e+00 4.99964064e-01 5.00000024e-01 9.44323249e-05 4.99902397e-01 5.00096330e-01 4.99843124e-01 5.00157129e-01
1.31437500e+00 4.99968123e-01 5.00004512e-01 9.76803323e-05 4.99900450e-01 5.00104169e-01 4.99849579e-01 5.00166484e-01
1.31562500e+00 5.00058350e-01 4.99996450e-01 9.37169242e-05 4.99902610e-01 5.00092066e-01 4.99841726e-01 5.00151262e-01
1.31687500e+00 5.00074364e-01 4.99998848e-01 9.66788638e-05 4.99898755e-01 5.00094548e-01 4.99836298e-01 5.00161943e-01
1.31812500e+00 4.99992942e-01 5.00004383e-01 9.39744275e-05 4.99905261e-01 5.00100805e-01 4.99849328e-01 5.00154909e-01
1.31937500e+00 4.99985328e-01 4.99992150e-01 9.50062703e-05 4.99895391e-01 5.00091766e-01 4.99831993e-01 5.00148903e-01
1.32062500e+00 4.99935597e-01 5.00005236e-01 9.37057074e-05 4.99906500e-01 5.00102051e-01 4.99846548e-01 5.00154931e-01
1.32187500e+00 5.00068294e-01 5.00002132e-01 9.31718163e-05 4.99905562e-01 5.00094470e-01 4.99845165e-01 5.00153946e-01
1.32312500e+00 5.00167003e-01 4.99996399e-01 9.19036929e-05 4.99901564e-01 5.00089469e-01 4.99843208e-01 5.00144157e-01
1.32437500e+00 4.99876071e-01 5.00004260e-01 9.03100776e-05 4.99911611e-01 5.00098960e-01 4.99858127e-01 5.00148849e-01
1.32562500e+00 4.99868607e-01 4.99995781e-01 9.23725643e-05 4.99900027e-01 5.00092771e-01 4.99852624e-01 5.00148643e-01
1.32687500e+00 5.00004478e-01 5.00001386e-01 9.15186759e-05 4.99911108e-01 5.00097486e-01 4.99848477e-01 5.00143851e-01
1.32812500e+00 5.00001878e-01 5.00003276e-01 9.31175869e-05 4.99909359e-01 5.00097208e-01 4.99858764e-01 5.00162441e-01
1.32937500e+00 5.00063469e-01 4.99996315e-01 9.37550842e-05 4.99902871e-01 5.00094678e-01 4.99841971e-01 5.00146197e-01
1.33062500e+00 4.99960659e-01 5.00001122e-01 9.27128829e-05 4.99903022e-01 5.00099213e-01 4.99854862e-01 5.00148102e-01
1.33187500e+00 5.00104203e-01 5.00001441e-01 8.97658858e-05 4.99909058e-01 5.00089135e-01 4.99854159e-01 5.00149718e-01
1.33312500e+00 4.99915735e-01 4.99995226e-01 9.31706088e-05 4.99898811e-01 5.00088429e-01 4.99842833e-01 5.00149937e-01
1.33437500e+00 4.99913623e-01 5.00006773e-01 9.03090194e-05 4.99914331e-01 5.00097540e-01 4.99860326e-01 5.00157292e-01
1.33562500e+00 5.00138240e-01 4.99997570e-01 9.36058432e-05 4.99904865e-01 5.00094020e-01 4.99840452e-01 5.00154720e-01
1.33687500e+00 5.00066078e-01 4.99995656e-01 9.56482425e-05 4.99896318e-01 5.00094080e-01 4.99839232e-01 5.00155377e-01
1.33812500e+00 4.99949463e-01 5.00003290e-01 9.49607070e-05 4.99906751e-01 5.00102341e-01 4.99849545e-01 5.00160204e-01
1.33937500e+00 4.99969553e-01 4.99998763e-01 9.14320980e-05 4.99906572e-01 5.00089998e-01 4.99854447e-01 5.00150657e-01
1.34062500e+00 4.99980171e-01 5.00003053e-01 9.29996101e-05 4.99907741e-01 5.00095141e-01 4.99851969e-01 5.00151313e-01
1.34187500e+00 4.99939708e-01 4.99999207e-01 9.55104502e-05 4.99899575e-01 5.00091879e-01 4.99838562e-01 5.00146689e-01
1.34312500e+00 5.00080793e-01 4.99997876e-01 9.03496427e-05 4.99907195e-01 5.00086916e-01 4.99847567e-01 5.00148033e-01
1.34437500e+00 4.99996530e-01 5.00003710e-01 9.22353656e-05 4.99909934e-01 5.00101890e-01 4.99851356e-01 5.00162927e-01
1.34562500e+00 4.99995507e-01 4.99996283e-01 9.56591663e-05 4.99900078e-01 5.00091325e-01 4.99838712e-01 5.00156246e-01
1.34687500e+00 4.99980813e-01 5.00003707e-01 9.12486195e-05 4.99907157e-01 5.00095800e-01 4.99856934e-01 5.00142188e-01
1.34812500e+00 4.99978459e-01 5.00004039e-01 9.10966034e-05 4.99912815e-01 5.00096849e-01 4.99854691e-01 5.00153678e-01
1.34937500e+00 5.00028275e-01 4.99994159e-01 9.28116205e-05 4.99899875e-01 5.00088710e-01 4.99843647e-01 5.00144122e-01
1.35062500e+00 5.00073100e-01 5.00001671e-01 9.34782241e-05 4.99905310e-01 5.00094074e-01 4.99849729e-01 5.00159778e-01
1.35187500e+00 4.99923341e-01 4.99997442e-01 8.85176132e-05 4.99909676e-01 5.00089296e-01 4.99843807e-01 5.00137156e-01
1.35312500e+00 4.99899489e-01 5.00001779e-01 9.48243931e-05 4.99906022e-01 5.00099329e-01 4.99843310e-01 5.00151106e-01
1.35437500e+00 5.00191084e-01 4.99998623e-01 9.31185820e-05 4.99904399e-01 5.00092349e-01 4.99838254e-01 5.00149936e-01
1.35562500e+00 4.99937984e-01 4.99999426e-01 9.34042575e-05 4.99903542e-01 5.00089219e-01 4.99843188e-01 5.00152620e-01
1.35687500e+00 4.99919465e-01 5.00003977e-01 9.15261652e-05 4.99912664e-01 5.00098930e-01 4.99852666e-01 5.00155783e-01
1.35812500e+00 5.00151139e-01 4.99996327e-01 9.30706577e-05 4.99900389e-01 5.00088710e-01 4.99840654e-01 5.00149981e-01
1.35937500e+00 4.99855691e-01 4.99997491e-01 9.31130441e-05 4.99902913e-01 5.00089977e-01 4.99837135e-01 5.00144016e-01
1.36062500e+00 5.00015587e-01 5.00005453e-01 9.11495958e-05 4.99910284e-01 5.00101819e-01 4.99853545e-01 5.00153110e-01
1.36187500e+00 5.00034091e-01 5.00001345e-01 8.98030724e-05 4.99911007e-01 5.00092322e-01 4.99855472e-01 5.00148895e-01
1.36312500e+00 4.99991490e-01 4.99995077e-01 9.24581917e-05 4.99901220e-01 5.00088601e-01 4.99842601e-01 5.00152546e-01
1.36437500e+00 5.00022067e-01 5.00005308e-01 9.27175262e-05 4.99908990e-01 5.00103512e-01 4.99853160e-01 5.00158431e-01
1.36562500e+00 4.99980875e-01 4.99996173e-01 9.37718931e-05 4.99902782e-01 5.00089594e-01 4.99838633e-01 5.00154295e-01
1.36687500e+00 5.00113947e-01 4.99998886e-01 9.00167115e-05 4.99902126e-01 5.00089562e-01 4.99849985e-01 5.00148554e-01
1.36812500e+00 4.99825708e-01 5.00002953e-01 9.44806838e-05 4.99903366e-01 5.00100990e-01 4.99849208e-01 5.00159425e-01
1.36937500e+00 5.00012690e-01 4.99993663e-01 9.40251139e-05 4.99896137e-01 5.00090645e-01 4.99839161e-01 5.00150297e-01
1.37062500e+00 5.00222983e-01 5.00005380e-01 9.41208532e-05 4.99903675e-01 5.00096593e-01 4.99851044e-01 5.00159522e-01
1.37187500e+00 4.99754137e-01 5.00000398e-01 9.43834764e-05 4.99906003e-01 5.00100061e-01 4.99840922e-01 5.00156529e-01
1.37312500e+00 5.00008771e-01 4.99995308e-01 9.10318380e-05 4.99900434e-01 5.00090890e-01 4.99851628e-01 5.00143246e-01
1.37437500e+00 5.00092128e-01 5.00006111e-01 8.95953995e-05 4.99913796e-01 5.00097682e-01 4.99865944e-01 5.00150084e-01
1.37562500e+00 4.99851511e-01 4.99997500e-01 9.12737270e-05 4.99903185e-01 5.00091701e-01 4.99847043e-01 5.00143851e-01
1.37687500e+00 5.00160632e-01 4.99999221e-01 8.77121127e-05 4.99907785e-01 5.00089477e-01 4.99859723e-01 5.00144679e-01
1.37812500e+00 5.00001986e-01 5.00003035e-01 9.31443947e-05 4.99909675e-01 5.00098338e-01 4.99841489e-01 5.00154772e-01
1.37937500e+00 4.99956750e-01 4.99996715e-01 9.23606780e-05 4.99902620e-01 5.00092474e-01 4.99846737e-01 5.00150357e-01
1.38062500e+00 5.00100599e-01 5.00000102e-01 9.21730500e-05 4.99904953e-01 5.00093483e-01 4.99845789e-01 5.00147049e-01
1.38187500e+00 4.99891115e-01 5.00001502e-01 9.01548912e-05 4.99909279e-01 5.00097713e-01 4.99857041e-01 5.00152440e-01
1.38312500e+00 5.00078861e-01 5.00001702e-01 9.13405601e-05 4.99909190e-01 5.00097635e-01 4.99850510e-01 5.00148943e-01
1.38437500e+00 4.99959402e-01 4.99999254e-01 9.32458403e-05 4.99907191e-01 5.00089449e-01 4.99843518e-01 5.00148786e-01
1.38562500e+00 4.99834435e-01 4.99996635e-01 8.84096491e-05 4.99907563e-01 5.00088698e-01 4.99851645e-01 5.00141520e-01
1.38687500e+00 5.00214333e-01 5.00000233e-01 8.73387438e-05 4.99911466e-01 5.00089013e-01 4.99861784e-01 5.00142537e-01
1.38812500e+00 4.99978630e-01 5.00002639e-01 8.85785818e-05 4.99912935e-01 5.00092927e-01 4.99855823e-01 5.00146674e-01
1.38937500e+00 4.99906665e-01 4.99998405e-01 8.89985877e-05 4.99910190e-01 5.00088686e-01 4.99852633e-01 5.00143912e-01
1.39062500e+00 4.99920737e-01 5.00002051e-01 9.19563346e-05 4.99909099e-01 5.00099022e-01 4.99845926e-01 5.00144799e-01
1.39187500e+00 5.00131502e-01 5.00001959e-01 9.19141917e-05 4.99909352e-01 5.00094910e-01 4.99856353e-01 5.00154946e-01
1.39312500e+00 5.00125172e-01 4.99993469e-01 9.14135709e-05 4.99897234e-01 5.00086465e-01 4.99841258e-01 5.00134923e-01
1.39437500e+00 4.99809755e-01 5.00003187e-01 9.12895878e-05 4.99904757e-01 5.00093550e-01 4.99856960e-01 5.00150125e-01
1.39562500e+00 5.00088858e-01 5.00001590e-01 9.50390257e-05 4.99902905e-01 5.00097784e-01 4.99838393e-01 5.00153213e-01
1.39687500e+00 5.00009918e-01 5.00000167e-01 9.54649622e-05 4.99902981e-01 5.00098390e-01 4.99842804e-01 5.00152021e-01
1.39812500e+00 4.99914995e-01 5.00002884e-01 9.32847841e-05 4.99905020e-01 5.00098932e-01 4.99847245e-01 5.00155086e-01
1.39937500e+00 5.00064523e-01 4.99993877e-01 9.25433834e-05 4.99902831e-01 5.00092926e-01 4.99845021e-01 5.00139837e-01
1.40062500e+00 5.00038006e-01 4.99999269e-01 9.24258214e-05 4.99909048e-01 5.00088885e-01 4.99846261e-01 5.00151444e-01
1.40187500e+00 4.99943745e-01 5.00000049e-01 8.96193086e-05 4.99904629e-01 5.00093848e-01 4.99859816e-01 5.00147693e-01
1.40312500e+00 4.99851661e-01 5.00002886e-01 8.96101321e-05 4.99912427e-01 5.00095889e-01 4.99854391e-01 5.00151392e-01
1.40437500e+00 5.00170498e-01 5.00005415e-01 8.85042661e-05 4.99911935e-01 5.00099102e-01 4.99861824e-01 5.00150585e-01
1.40562500e+00 4.99985553e-01 4.99994663e-01 9.25011433e-05 4.99898829e-01 5.00090919e-01 4.99844942e-01 5.00145279e-01
1.40687500e+00 4.99862864e-01 4.99999353e-01 8.88341276e-05 4.99909627e-01 5.00084003e-01 4.99853112e-01 5.00144508e-01
1.40812500e+00 5.00148913e-01 5.00004833e-01 9.13244720e-05 4.99910387e-01 5.00098873e-01 4.99851773e-01 5.00152237e-01
1.40937500e+00 4.99967885e-01 4.99997529e-01 9.25381140e-05 4.99899092e-01 5.00093119e-01 4.99840198e-01 5.00146941e-01
1.41062500e+00 5.00005477e-01 4.99996029e-01 9.01166140e-05 4.99902943e-01 5.00088851e-01 4.99853637e-01 5.00146864e-01
1.41187500e+00 5.00079449e-01 5.00002905e-01 9.20827275e-05 4.99904085e-01 5.00098715e-01 4.99858414e-01 5.00152453e-01
1.41312500e+00 4.99892159e-01 5.00000761e-01 9.20652062e-05 4.99903458e-01 5.00096602e-01 4.99849798e-01 5.00151376e-01
1.41437500e+00 5.00052510e-01 4.99997146e-01 9.04178290e-05 4.99907672e-01 5.00089694e-01 4.99844635e-01 5.00145712e-01
1.41562500e+00 5.00030777e-01 5.00005055e-01 8.94594308e-05 4.99912082e-01 5.00094464e-01 4.99860800e-01 5.00149393e-01
1.41687500e+00 4.99946388e-01 4.99995303e-01 9.06920645e-05 4.99899915e-01 5.00088423e-01 4.99849894e-01 5.00148742e-01
1.41812500e+00 5.00049300e-01 5.00000034e-01 9.24646551e-05 4.99903347e-01 5.00095658e-01 4.99847809e-01 5.00151823e-01
1.41937500e+00 4.99928329e-01 5.00001232e-01 8.93208167e-05 4.99910997e-01 5.00094501e-01 4.99854500e-01 5.00152137e-01
1.42062500e+00 4.99948218e-01 4.99999008e-01 9.13514015e-05 4.99902835e-01 5.00093903e-01 4.99846839e-01 5.00144141e-01
1.42187500e+00 5.00018223e-01 5.00004684e-01 9.24496906e-05 4.99910271e-01 5.00100423e-01 4.99853567e-01 5.00150654e-01
1.42312500e+00 5.00030609e-01 4.99998068e-01 9.08017681e-05 4.99907934e-01 5.00091728e-01 4.99847972e-01 5.00142284e-01
1.42437500e+00 5.00101897e-01 5.00001217e-01 9.21314107e-05 4.99904704e-01 5.00095153e-01 4.99849167e-01 5.00145831e-01
1.42562500e+00 4.99898936e-01 4.99996219e-01 9.27945475e-05 4.99904793e-01 5.00091652e-01 4.99842873e-01 5.00148725e-01
1.42687500e+00 5.00018940e-01 4.99999390e-01 9.33039027e-05 4.99901036e-01 5.00096186e-01 4.99841704e-01 5.00149766e-01
1.42812500e+00 5.00074764e-01 5.00003996e-01 9.00636189e-05 4.99911783e-01 5.00095797e-01 4.99858884e-01 5.00154476e-01
1.42937500e+00 4.99899694e-01 4.99998896e-01 9.05775253e-05 4.99905411e-01 5.00092009e-01 4.99849020e-01 5.00140210e-01
1.43062500e+00 5.00036053e-01 4.99999867e-01 8.91949601e-05 4.99910759e-01 5.00089157e-01 4.99855306e-01 5.00149309e-01
1.43187500e+00 5.00006103e-01 4.99997551e-01 8.86105127e-05 4.99908903e-01 5.00090170e-01 4.99857825e-01 5.00148159e-01
1.43312500e+00 5.00010491e-01 5.00002744e-01 8.94250353e-05 4.99910917e-01 5.00095077e-01 4.99854311e-01 5.00147603e-01
1.43437500e+00 4.99967027e-01 4.99996592e-01 8.94945768e-05 4.99905784e-01 5.00086353e-01 4.99853826e-01 5.00143581e-01
1.43562500e+00 4.99988729e-01 5.00003534e-01 9.28086482e-05 4.99910511e-01 5.00095798e-01 4.99856265e-01 5.00160565e-01
1.43687500e+00 5.00056059e-01 5.00001021e-01 8.80638612e-05 4.99906924e-01 5.00092824e-01 4.99855206e-01 5.00143163e-01
1.43812500e+00 4.99857245e-01 4.99996072e-01 9.08443800e-05 4.99902964e-01 5.00089022e-01 4.99854292e-01 5.00146472e-01
1.43937500e+00 5.00081727e-01 5.00006476e-01 8.92695692e-05 4.99915957e-01 5.00097527e-01 4.99855500e-01 5.00147287e-01
1.44062500e+00 5.00100288e-01 4.99992931e-01 9.47372443e-05 4.99895224e-01 5.00090694e-01 4.99836530e-01 5.00147700e-01
1.44187500e+00 4.99927122e-01 5.00006482e-01 8.82022279e-05 4.99918291e-01 5.00096892e-01 4.99857527e-01 5.00149026e-01
1.44312500e+00 5.00011000e-01 4.99999338e-01 8.86411635e-05 4.99909170e-01 5.00088153e-01 4.99851716e-01 5.00139501e-01
1.44437500e+00 5.00042052e-01 4.99989675e-01 9.04838687e-05 4.99899628e-01 5.00079092e-01 4.99838443e-01 5.00144413e-01
1.44562500e+00 4.99979870e-01 5.00011490e-01 8.66123107e-05 4.99920947e-01 5.00102521e-01 4.99868920e-01 5.00149563e-01
1.44687500e+00 4.99954926e-01 4.99992254e-01 8.75689978e-05 4.99902577e-01 5.00083896e-01 4.99846585e-01 5.00134517e-01
1.44812500e+00 5.00018325e-01 5.00004514e-01 8.98894058e-05 4.99914268e-01 5.00096366e-01 4.99860147e-01 5.00159490e-01
1.44937500e+00 5.00026701e-01 5.00003275e-01 8.67931467e-05 4.99912916e-01 5.00092152e-01 4.99859237e-01 5.00148881e-01
1.45062500e+00 4.99969350e-01 4.99991364e-01 9.06294130e-05 4.99898718e-01 5.00085098e-01 4.99834807e-01 5.00132886e-01
1.45187500e+00 5.00038022e-01 5.00008712e-01 8.95404796e-05 4.99918561e-01 5.00096225e-01 4.99855851e-01 5.00153856e-01
1.45312500e+00 4.99910626e-01 4.99996102e-01 8.81856779e-05 4.99905673e-01 5.00083649e-01 4.99843348e-01 5.00139882e-01
1.45437500e+00 5.00050992e-01 5.00002214e-01 8.71345936e-05 4.99914405e-01 5.00093059e-01 4.99858021e-01 5.00141583e-01
1.45562500e+00 4.99918057e-01 4.99997813e-01 8.96161579e-05 4.99908122e-01 5.00086196e-01 4.99845854e-01 5.00141014e-01
1.45687500e+00 4.99947382e-01 4.99998467e-01 8.81190688e-05 4.99910054e-01 5.00091152e-01 4.99846791e-01 5.00141932e-01
1.45812500e+00 5.00349664e-01 5.00004667e-01 8.48908212e-05 4.99916942e-01 5.00098015e-01 4.99872959e-01 5.00143209e-01
1.45937500e+00 4.99806789e-01 4.99993119e-01 9.02809800e-05 4.99900443e-01 5.00082290e-01 4.99842172e-01 5.00144606e-01
1.46062500e+00 4.99962125e-01 5.00003821e-01 8.79223411e-05 4.99917492e-01 5.00093587e-01 4.99860308e-01 5.00151676e-01
1.46187500e+00 5.00117839e-01 4.99999900e-01 8.97041369e-05 4.99907981e-01 5.00091743e-01 4.99852903e-01 5.00146622e-01
1.46312500e+00 4.99869322e-01 5.00002841e-01 8.73649775e-05 4.99915316e-01 5.00095178e-01 4.99862891e-01 5.00149343e-01
1.46437500e+00 5.00011988e-01 4.99996776e-01 8.90882356e-05 4.99904569e-01 5.00084509e-01 4.99844146e-01 5.00140175e-01
1.46562500e+00 5.00070781e-01 5.00000525e-01 8.73094598e-05 4.99911987e-01 5.00092783e-01 4.99856296e-01 5.00139686e-01
1.46687500e+00 4.99930197e-01 5.00004191e-01 8.65460642e-05 4.99910717e-01 5.00087250e-01 4.99862889e-01 5.00150419e-01
1.46812500e+00 4.99969587e-01 4.99989408e-01 8.93162251e-05 4.99897461e-01 5.00083548e-01 4.99846339e-01 5.00136703e-01
1.46937500e+00 4.99994907e-01 5.00008753e-01 8.75002711e-05 4.99919992e-01 5.00098804e-01 4.99866580e-01 5.00149249e-01
1.47062500e+00 5.00085238e-01 4.99998251e-01 8.62030686e-05 4.99910645e-01 5.00083355e-01 4.99852494e-01 5.00142985e-01
1.47187500e+00 5.00037067e-01 5.00002773e-01 8.69156017e-05 4.99910972e-01 5.00090442e-01 4.99857179e-01 5.00143014e-01
1.47312500e+00 4.99944594e-01 5.00000825e-01 8.63920042e-05 4.99908953e-01 5.00086864e-01 4.99856573e-01 5.00138187e-01
1.47437500e+00 5.00009004e-01 4.99990631e-01 8.98146379e-05 4.99897523e-01 5.00077238e-01 4.99843534e-01 5.00136721e-01
1.47562500e+00 4.99985395e-01 5.00007969e-01 8.78185747e-05 4.99919818e-01 5.00096455e-01 4.99861063e-01 5.00147287e-01
1.47687500e+00 4.99935963e-01 4.99994079e-01 8.52277205e-05 4.99907581e-01 5.00081396e-01 4.99849782e-01 5.00134558e-01
1.47812500e+00 5.00020906e-01 5.00000858e-01 8.79038443e-05 4.99912005e-01 5.00091554e-01 4.99856318e-01 5.00149746e-01
1.47937500e+00 5.00082423e-01 5.00004643e-01 8.62674354e-05 4.99913253e-01 5.00088392e-01 4.99864236e-01 5.00145719e-01
1.48062500e+00 4.99935383e-01 4.99997755e-01 8.98107977e-05 4.99907418e-01 5.00089461e-01 4.99853109e-01 5.00145090e-01
1.48187500e+00 5.00021465e-01 5.00001005e-01 8.96963481e-05 4.99910564e-01 5.00091928e-01 4.99849621e-01 5.00143707e-01
1.48312500e+00 5.00014305e-01 5.00000384e-01 8.58994569e-05 4.99913051e-01 5.00088375e-01 4.99862329e-01 5.00139928e-01
1.48437500e+00 4.99982250e-01 5.00001861e-01 8.85156266e-05 4.99914332e-01 5.00096515e-01 4.99852834e-01 5.00143268e-01
1.48562500e+00 5.00068161e-01 4.99996251e-01 9.05640071e-05 4.99904077e-01 5.00091072e-01 4.99855425e-01 5.00143334e-01
1.48687500e+00 4.99889164e-01 4.99998438e-01 8.56687560e-05 4.99910344e-01 5.00083325e-01 4.99857536e-01 5.00134644e-01
1.48812500e+00 5.00100298e-01 5.00001455e-01 8.55158761e-05 4.99909177e-01 5.00090350e-01 4.99856872e-01 5.00137858e-01
1.48937500e+00 4.99970802e-01 5.00001559e-01 8.93223710e-05 4.99911488e-01 5.00098635e-01 4.99858029e-01 5.00145729e-01
1.49062500e+00 4.99982273e-01 5.00000474e-01 8.59283521e-05 4.99914857e-01 5.00091709e-01 4.99860781e-01 5.00141299e-01
1.49187500e+00 5.00029109e-01 4.99997118e-01 8.78765292e-05 4.99904222e-01 5.00087215e-01 4.99860866e-01 5.00142451e-01
1.49312500e+00 4.99886767e-01 5.00002273e-01 8.76190853e-05 4.99913198e-01 5.00091600e-01 4.99862798e-01 5.00146365e-01
1.49437500e+00 5.00120950e-01 4.99996752e-01 8.91900299e-05 4.99904701e-01 5.00088553e-01 4.99853750e-01 5.00148286e-01
1.49562500e+00 4.99951828e-01 5.00004368e-01 8.85786761e-05 4.99913105e-01 5.00093214e-01 4.99859240e-01 5.00152180e-01
1.49687500e+00 4.99974375e-01 4.99999943e-01 8.93149001e-05 4.99909626e-01 5.00091486e-01 4.99854591e-01 5.00153745e-01
1.49812500e+00 5.00088780e-01 4.99996544e-01 8.77991973e-05 4.99906536e-01 5.00089950e-01 4.99857520e-01 5.00141045e-01
1.49937500e+00 4.99911735e-01 5.00004252e-01 8.77907074e-05 4.99908534e-01 5.00095277e-01 4.99863002e-01 5.00150480e-01
1.50062500e+00 4.99970653e-01 4.99995716e-01 8.97116947e-05 4.99902005e-01 5.00087075e-01 4.99848724e-01 5.00141068e-01
1.50187500e+00 5.00149517e-01 5.00002045e-01 9.00168412e-05 4.99910265e-01 5.00095748e-01 4.99857790e-01 5.00151380e-01
1.50312500e+00 4.99934147e-01 5.00000425e-01 8.94708015e-05 4.99909354e-01 5.00095757e-01 4.99853836e-01 5.00145847e-01
1.50437500e+00 4.99943246e-01 4.99997588e-01 8.93631016e-05 4.99903771e-01 5.00091657e-01 4.99846726e-01 5.00147093e-01
1.50562500e+00 5.00086880e-01 5.00002691e-01 9.10411744e-05 4.99906013e-01 5.00097127e-01 4.99854380e-01 5.00145353e-01
1.50687500e+00 4.99929972e-01 4.99993951e-01 8.78108079e-05 4.99903711e-01 5.00085116e-01 4.99845944e-01 5.00140036e-01
1.50812500e+00 5.00040280e-01 5.00003123e-01 8.88806673e-05 4.99911229e-01 5.00095787e-01 4.99857142e-01 5.00152736e-01
1.50937500e+00 5.00092435e-01 5.00005520e-01 8.81304609e-05 4.99915895e-01 5.00094435e-01 4.99861804e-01 5.00148028e-01
1.51062500e+00 4.99861695e-01 4.99997477e-01 8.96108167e-05 4.99907446e-01 5.00088291e-01 4.99847991e-01 5.00144649e-01
1.51187500e+00 4.99969176e-01 4.99995197e-01 8.95179948e-05 4.99905840e-01 5.00087520e-01 4.99849207e-01 5.00150628e-01
1.51312500e+00 5.00086142e-01 5.00002202e-01 8.46637482e-05 4.99917410e-01 5.00088126e-01 4.99861649e-01 5.00140872e-01
1.51437500e+00 4.99990193e-01 5.00005795e-01 8.77526233e-05 4.99911611e-01 5.00095988e-01 4.99864705e-01 5.00148417e-01
1.51562500e+00 4.99990739e-01 4.99999723e-01 8.88177220e-05 4.99908473e-01 5.00090465e-01 4.99848335e-01 5.00145897e-01
1.51687500e+00 4.99983382e-01 4.99996180e-01 8.61570021e-05 4.99909520e-01 5.00084584e-01 4.99845679e-01 5.00138272e-01
1.51812500e+00 5.00057690e-01 4.99997023e-01 8.91810761e-05 4.99905650e-01 5.00088520e-01 4.99849612e-01 5.00140598e-01
1.51937500e+00 5.00008509e-01 5.00005859e-01 8.84680131e-05 4.99912381e-01 5.00097886e-01 4.99857780e-01 5.00149592e-01
1.52062500e+00 4.99961783e-01 4.99999383e-01 8.58573472e-05 4.99908855e-01 5.00087974e-01 4.99860803e-01 5.00142341e-01
1.52187500e+00 5.00027017e-01 4.99996179e-01 9.13080950e-05 4.99902416e-01 5.00090073e-01 4.99847976e-01 5.00148550e-01
1.52312500e+00 4.99955006e-01 5.00004118e-01 8.59546655e-05 4.99915875e-01 5.00093263e-01 4.99853726e-01 5.00146819e-01
1.52437500e+00 5.00029492e-01 4.99994797e-01 8.66323007e-05 4.99904619e-01 5.00085310e-01 4.99853729e-01 5.00140334e-01
1.52562500e+00 5.00019924e-01 5.00000844e-01 9.08848329e-05 4.99908426e-01 5.00097041e-01 4.99854338e-01 5.00149946e-01
1.52687500e+00 4.99945059e-01 5.00006716e-01 8.58627952e-05 4.99921664e-01 5.00096142e-01 4.99869990e-01 5.00147764e-01
1.52812500e+00 5.00003686e-01 4.99999541e-01 8.63495031e-05 4.99915895e-01 5.00087312e-01 4.99858121e-01 5.00140409e-01
1.52937500e+00 4.99976916e-01 4.99993341e-01 8.97119517e-05 4.99901181e-01 5.00090246e-01 4.99852037e-01 5.00144415e-01
1.53062500e+00 4.99910908e-01 4.99999674e-01 8.68638260e-05 4.99911614e-01 5.00085787e-01 4.99851825e-01 5.00146382e-01
1.53187500e+00 5.00127210e-01 5.00005036e-01 8.63316224e-05 4.99918381e-01 5.00095315e-01 4.99857955e-01 5.00145937e-01
1.53312500e+00 5.00033078e-01 4.99997492e-01 8.97421413e-05 4.99906461e-01 5.00090455e-01 4.99855724e-01 5.00146106e-01
1.53437500e+00 4.99829779e-01 5.00001464e-01 8.55913405e-05 4.99912077e-01 5.00087062e-01 4.99856697e-01 5.00144502e-01
1.53562500e+00 5.00179067e-01 5.00000717e-01 8.87340154e-05 4.99909966e-01 5.00092149e-01 4.99854955e-01 5.00151654e-01
1.53687500e+00 5.00028396e-01 4.99997623e-01 8.92634941e-05 4.99912744e-01 5.00094096e-01 4.99856826e-01 5.00146009e-01
1.53812500e+00 4.99906768e-01 4.99999022e-01 8.61916015e-05 4.99910544e-01 5.00088244e-01 4.99859054e-01 5.00141259e-01
1.53937500e+00 5.00102360e-01 5.00001600e-01 8.86752191e-05 4.99907573e-01 5.00096346e-01 4.99859003e-01 5.00151670e-01
1.54062500e+00 4.99927872e-01 5.00000882e-01 8.35743657e-05 4.99914453e-01 5.00088523e-01 4.99860892e-01 5.00133589e-01
1.54187500e+00 4.99968874e-01 4.99996395e-01 8.63846926e-05 4.99906912e-01 5.00084399e-01 4.99855159e-01 5.00135540e-01
1.54312500e+00 5.00028688e-01 5.00003576e-01 8.73259983e-05 4.99914783e-01 5.00095878e-01 4.99860808e-01 5.00150365e-01
1.54437500e+00 4.99941602e-01 5.00002487e-01 8.75866054e-05 4.99907870e-01 5.00090534e-01 4.99851230e-01 5.00144367e-01
1.54562500e+00 5.00057484e-01 4.99997880e-01 8.65494162e-05 4.99911889e-01 5.00087006e-01 4.99856129e-01 5.00138474e-01
1.54687500e+00 4.99940863e-01 4.99998875e-01 8.77800154e-05 4.99906211e-01 5.00087169e-01 4.99853539e-01 5.00135897e-01
1.54812500e+00 5.00044331e-01 5.00002019e-01 8.81753302e-05 4.99911959e-01 5.00091314e-01 4.99854043e-01 5.00148248e-01
1.54937500e+00 5.00040766e-01 5.00000818e-01 8.42491852e-05 4.99909877e-01 5.00088874e-01 4.99860776e-01 5.00138521e-01
1.55062500e+00 4.99858562e-01 4.99996688e-01 8.72643329e-05 4.99910695e-01 5.00088524e-01 4.99851504e-01 5.00133488e-01
1.55187500e+00 5.00067203e-01 5.00003223e-01 8.97069353e-05 4.99909994e-01 5.00093514e-01 4.99855664e-01 5.00154238e-01
1.55312500e+00 5.00058070e-01 5.00000414e-01 8.75696437e-05 4.99910623e-01 5.00090640e-01 4.99857057e-01 5.00143318e-01
1.55437500e+00 4.99957766e-01 4.99994133e-01 8.80187585e-05 4.99901924e-01 5.00087163e-01 4.99852483e-01 5.00140529e-01
1.55562500e+00 5.00141734e-01 4.99998759e-01 8.75714914e-05 4.99909598e-01 5.00087698e-01 4.99853910e-01 5.00144051e-01
1.55687500e+00 5.00007342e-01 5.00003598e-01 8.80266421e-05 4.99911346e-01 5.00093713e-01 4.99857986e-01 5.00150641e-01
1.55812500e+00 4.99830611e-01 5.00004194e-01 8.55301438e-05 4.99916310e-01 5.00095317e-01 4.99867648e-01 5.00141475e-01
1.55937500e+00 5.00023194e-01 4.99995080e-01 8.50033148e-05 4.99909307e-01 5.00081786e-01 4.99860402e-01 5.00138017e-01
1.56062500e+00 5.00058007e-01 4.99997727e-01 8.59432735e-05 4.99906944e-01 5.00086841e-01 4.99860684e-01 5.00137538e-01
1.56187500e+00 4.99971042e-01 5.00003295e-01 8.41552231e-05 4.99914747e-01 5.00085183e-01 4.99863199e-01 5.00135985e-01
1.56312500e+00 4.99904382e-01 5.00000592e-01 8.24206847e-05 4.99912361e-01 5.00087155e-01 4.99865757e-01 5.00137030e-01
1.56437500e+00 5.00071334e-01 4.99999261e-01 8.59609013e-05 4.99911553e-01 5.00089401e-01 4.99858430e-01 5.00138006e-01
1.56562500e+00 5.00003579e-01 4.99996193e-01 8.43480958e-05 4.99906898e-01 5.00083664e-01 4.99856285e-01 5.00127396e-01
1.56687500e+00 5.00048179e-01 5.00008189e-01 8.34113064e-05 4.99923096e-01 5.00096097e-01 4.99867300e-01 5.00142597e-01
1.56812500e+00 5.00007386e-01 4.99995005e-01 8.62785396e-05 4.99906373e-01 5.00080872e-01 4.99847206e-01 5.00135193e-01
1.56937500e+00 4.99911788e-01 4.99999239e-01 8.44766121e-05 4.99912360e-01 5.00084254e-01 4.99863265e-01 5.00140284e-01
1.57062500e+00 5.00025962e-01 5.00002833e-01 8.70125101e-05 4.99910549e-01 5.00094107e-01 4.99857676e-01 5.00146778e-01
1.57187500e+00 5.00062399e-01 4.99993254e-01 8.83028281e-05 4.99901642e-01 5.00087160e-01 4.99846665e-01 5.00139094e-01
1.57312500e+00 4.99924559e-01 5.00005014e-01 8.76391283e-05 4.99912250e-01 5.00092976e-01 4.99863885e-01 5.00146095e-01
1.57437500e+00 5.00061880e-01 4.99997616e-01 8.57304739e-05 4.99911087e-01 5.00089021e-01 4.99854991e-01 5.00138563e-01
1.57562500e+00 5.00091168e-01 5.00007242e-01 8.69103380e-05 4.99917882e-01 5.00100677e-01 4.99865817e-01 5.00152546e-01
1.57687500e+00 4.99808873e-01 4.99999590e-01 8.85573047e-05 4.99907995e-01 5.00090340e-01 4.99861048e-01 5.00148702e-01
1.57812500e+00 4.99955800e-01 4.99988935e-01 8.50983308e-05 4.99906145e-01 5.00077108e-01 4.99853943e-01 5.00125385e-01
1.57937500e+00 5.00211436e-01 5.00011973e-01 8.51735125e-05 4.99924421e-01 5.00099371e-01 4.99866777e-01 5.00153106e-01
1.58062500e+00 4.99888750e-01 4.99997242e-01 8.47648259e-05 4.99908224e-01 5.00086886e-01 4.99855440e-01 5.00137469e-01
1.58187500e+00 5.00018535e-01 4.99996042e-01 8.64364023e-05 4.99904571e-01 5.00085808e-01 4.99852482e-01 5.00134179e-01
1.58312500e+00 5.00010867e-01 5.00003151e-01 8.71688681e-05 4.99911504e-01 5.00095116e-01 4.99858707e-01 5.00142125e-01
1.58437500e+00 5.00006952e-01 5.00001392e-01 8.61303858e-05 4.99912135e-01 5.00090198e-01 4.99857995e-01 5.00142327e-01
1.58562500e+00 5.00084763e-01 4.99995805e-01 8.69362437e-05 4.99902367e-01 5.00088747e-01 4.99850711e-01 5.00130888e-01
1.58687500e+00 4.99860687e-01 4.99996490e-01 8.67541701e-05 4.99907003e-01 5.00086468e-01 4.99851351e-01 5.00139293e-01
1.58812500e+00 5.00043128e-01 5.00006069e-01 8.80291343e-05 4.99912376e-01 5.00094647e-01 4.99854775e-01 5.00142947e-01
1.58937500e+00 5.00076162e-01 4.99997936e-01 8.45033542e-05 4.99912047e-01 5.00086306e-01 4.99858019e-01 5.00137664e-01
1.59062500e+00 4.99918608e-01 5.00000030e-01 8.77517091e-05 4.99906147e-01 5.00088517e-01 4.99862006e-01 5.00144842e-01
1.59187500e+00 4.99996129e-01 5.00000435e-01 8.54769517e-05 4.99914842e-01 5.00088052e-01 4.99855052e-01 5.00135309e-01
1.59312500e+00 4.99955107e-01 5.00002609e-01 8.59736936e-05 4.99914922e-01 5.00091771e-01 4.99862032e-01 5.00137604e-01
1.59437500e+00 5.00007361e-01 4.99999338e-01 9.01279694e-05 4.99903729e-01 5.00093491e-01 4.99851137e-01 5.00146642e-01
1.59562500e+00 5.00008048e-01 4.99992465e-01 8.72352677e-05 4.99897320e-01 5.00079066e-01 4.99846415e-01 5.00133304e-01
1.59687500e+00 4.99999152e-01 5.00010511e-01 8.94119244e-05 4.99914018e-01 5.00101501e-01 4.99869060e-01 5.00157056e-01
1.59812500e+00 5.00098691e-01 4.99996432e-01 8.88938747e-05 4.99905929e-01 5.00086707e-01 4.99847520e-01 5.00143073e-01
1.59937500e+00 4.99936849e-01 4.99998673e-01 8.69844845e-05 4.99905402e-01 5.00087187e-01 4.99855187e-01 5.00149187e-01
1.60062500e+00 4.99885667e-01 5.00006848e-01 8.67700120e-05 4.99918141e-01 5.00099149e-01 4.99867042e-01 5.00145773e-01
1.60187500e+00 5.00213690e-01 4.99992262e-01 8.65040946e-05 4.99902349e-01 5.00084409e-01 4.99857219e-01 5.00135421e-01
1.60312500e+00 4.99980677e-01 5.00000395e-01 8.77778872e-05 4.99912708e-01 5.00093623e-01 4.99857369e-01 5.00149881e-01
1.60437500e+00 4.99878328e-01 4.99998293e-01 8.76880246e-05 4.99904991e-01 5.00089582e-01 4.99854783e-01 5.00139765e-01
1.60562500e+00 5.00072416e-01 5.00005925e-01 8.56465610e-05 4.99919559e-01 5.00094836e-01 4.99863794e-01 5.00144808e-01
1.60687500e+00 4.99905967e-01 4.99999887e-01 8.83796300e-05 4.99909271e-01 5.00097337e-01 4.99856994e-01 5.00147604e-01
1.60812500e+00 5.00074629e-01 4.99994902e-01 8.80543963e-05 4.99902988e-01 5.00087779e-01 4.99856744e-01 5.00140712e-01
1.60937500e+00 4.99986811e-01 5.00004947e-01 8.60760300e-05 4.99914860e-01 5.00092517e-01 4.99860313e-01 5.00145604e-01
1.61062500e+00 5.00020493e-01 4.99997288e-01 8.61091280e-05 4.99907886e-01 5.00089616e-01 4.99855645e-01 5.00137285e-01
1.61187500e+00 4.99986903e-01 4.99999833e-01 8.60004853e-05 4.99908642e-01 5.00092009e-01 4.99854158e-01 5.00141468e-01
1.61312500e+00 4.99964668e-01 4.99999995e-01 8.48699080e-05 4.99915888e-01 5.00089593e-01 4.99861380e-01 5.00148327e-01
1.61437500e+00 5.00027631e-01 5.00002029e-01 8.50762737e-05 4.99914175e-01 5.00088937e-01 4.99859977e-01 5.00149840e-01
1.61562500e+00 5.00018540e-01 4.99998202e-01 8.54125278e-05 4.99909535e-01 5.00086225e-01 4.99861365e-01 5.00136032e-01
1.61687500e+00 5.00032053e-01 4.99994790e-01 8.37146690e-05 4.99906375e-01 5.00083306e-01 4.99856851e-01 5.00130867e-01
1.61812500e+00 4.99994413e-01 5.00007370e-01 8.47188448e-05 4.99916959e-01 5.00096265e-01 4.99865014e-01 5.00141786e-01
1.61937500e+00 4.99977762e-01 4.99998590e-01 8.24908366e-05 4.99915122e-01 5.00084481e-01 4.99865550e-01 5.00140163e-01
1.62062500e+00 4.99901633e-01 4.99997189e-01 8.55043810e-05 4.99907122e-01 5.00084728e-01 4.99861079e-01 5.00141095e-01
1.62187500e+00 5.00029743e-01 4.99999970e-01 8.45446988e-05 4.99912566e-01 5.00089719e-01 4.99863329e-01 5.00137910e-01
1.62312500e+00 5.00067659e-01 5.00005411e-01 8.70835097e-05 4.99914153e-01 5.00098129e-01 4.99858573e-01 5.00139619e-01
1.62437500e+00 4.99971811e-01 4.99999922e-01 8.29332381e-05 4.99916611e-01 5.00087042e-01 4.99863111e-01 5.00136800e-01
1.62562500e+00 5.00021869e-01 4.99988881e-01 8.64381119e-05 4.99897286e-01 5.00078294e-01 4.99838901e-01 5.00125281e-01
1.62687500e+00 4.99979658e-01 5.00010925e-01 8.56558711e-05 4.99924789e-01 5.00100396e-01 4.99868504e-01 5.00151741e-01
1.62812500e+00 5.00008887e-01 4.99998973e-01 8.67655515e-05 4.99908561e-01 5.00087238e-01 4.99852336e-01 5.00138454e-01
1.62937500e+00 5.00021614e-01 4.99996534e-01 8.56952575e-05 4.99906909e-01 5.00086122e-01 4.99853731e-01 5.00140743e-01
1.63062500e+00 4.99974426e-01 5.00003543e-01 8.61634610e-05 4.99915177e-01 5.00088660e-01 4.99866235e-01 5.00148804e-01
1.63187500e+00 5.00083070e-01 4.99993562e-01 8.51645655e-05 4.99900060e-01 5.00086318e-01 4.99852276e-01 5.00130493e-01
1.63312500e+00 5.00014383e-01 5.00004899e-01 8.57818646e-05 4.99917144e-01 5.00093751e-01 4.99865195e-01 5.00147409e-01
1.63437500e+00 4.99836499e-01 4.99996525e-01 8.61763918e-05 4.99907762e-01 5.00083973e-01 4.99852569e-01 5.00134640e-01
1.63562500e+00 4.99985077e-01 5.00003663e-01 8.58274989e-05 4.99913543e-01 5.00100029e-01 4.99866149e-01 5.00141879e-01
1.63687500e+00 5.00139958e-01 5.00001658e-01 8.62233238e-05 4.99916720e-01 5.00091248e-01 4.99861336e-01 5.00143662e-01
1.63812500e+00 4.99943768e-01 4.99993743e-01 8.46748293e-05 4.99904372e-01 5.00079761e-01 4.99851322e-01 5.00130520e-01
1.63937500e+00 4.99893577e-01 5.00004987e-01 8.37642935e-05 4.99918007e-01 5.00091024e-01 4.99868882e-01 5.00144459e-01
1.64062500e+00 5.00216878e-01 4.99999058e-01 8.57788898e-05 4.99905854e-01 5.00083118e-01 4.99854376e-01 5.00140374e-01
1.64187500e+00 4.99860608e-01 5.00003915e-01 8.66017319e-05 4.99915143e-01 5.00091252e-01 4.99861444e-01 5.00143395e-01
1.64312500e+00 4.99936689e-01 4.99995601e-01 8.56703522e-05 4.99906108e-01 5.00088424e-01 4.99857680e-01 5.00132987e-01
1.64437500e+00 5.00186470e-01 4.99997251e-01 8.30725817e-05 4.99911983e-01 5.00085596e-01 4.99861043e-01 5.00130506e-01
1.64562500e+00 4.99897359e-01 5.00007805e-01 8.54288963e-05 4.99923117e-01 5.00093845e-01 4.99866964e-01 5.00144683e-01
1.64687500e+00 5.00076867e-01 4.99995691e-01 8.63557879e-05 4.99901412e-01 5.00088499e-01 4.99857647e-01 5.00130636e-01
1.64812500e+00 4.99960744e-01 4.99999420e-01 8.34450299e-05 4.99909642e-01 5.00083064e-01 4.99865471e-01 5.00140644e-01
1.64937500e+00 4.99939199e-01 4.99998937e-01 8.66306191e-05 4.99908239e-01 5.00092917e-01 4.99859638e-01 5.00135687e-01
1.65062500e+00 5.00067552e-01 5.00000521e-01 8.78012861e-05 4.99908801e-01 5.00092251e-01 4.99862274e-01 5.00148195e-01
1.65187500e+00 4.99979794e-01 5.00001184e-01 8.66558961e-05 4.99909835e-01 5.00091652e-01 4.99862904e-01 5.00144905e-01
1.65312500e+00 4.99922064e-01 5.00001292e-01 8.42893486e-05 4.99912532e-01 5.00090055e-01 4.99862443e-01 5.00135546e-01
1.65437500e+00 5.00008477e-01 5.00000951e-01 8.47921060e-05 4.99913422e-01 5.00085338e-01 4.99856639e-01 5.00140544e-01
1.65562500e+00 5.00065130e-01 4.99995122e-01 8.33023360e-05 4.99914347e-01 5.00078647e-01 4.99855407e-01 5.00138002e-01
1.65687500e+00 4.99921940e-01 5.00001338e-01 8.28656155e-05 4.99916977e-01 5.00091873e-01 4.99863829e-01 5.00138059e-01
1.65812500e+00 5.00067599e-01 5.00002540e-01 8.11881537e-05 4.99915640e-01 5.00087292e-01 4.99873701e-01 5.00138135e-01
1.65937500e+00 5.00080307e-01 5.00001209e-01 8.33607897e-05 4.99910398e-01 5.00088839e-01 4.99864437e-01 5.00137178e-01
1.66062500e+00 4.99922371e-01 4.99996526e-01 8.54658575e-05 4.99906497e-01 5.00088518e-01 4.99859431e-01 5.00136371e-01
1.66187500e+00 5.00075677e-01 5.00000808e-01 8.52383559e-05 4.99910826e-01 5.00090513e-01 4.99856362e-01 5.00133899e-01
1.66312500e+00 5.00025883e-01 5.00002758e-01 8.68854286e-05 4.99911329e-01 5.00096254e-01 4.99858369e-01 5.00144948e-01
1.66437500e+00 4.99870042e-01 4.99992498e-01 8.51299192e-05 4.99904141e-01 5.00080257e-01 4.99848895e-01 5.00134862e-01
1.66562500e+00 4.99998877e-01 5.00007371e-01 8.82549505e-05 4.99915182e-01 5.00099553e-01 4.99864288e-01 5.00151674e-01
1.66687500e+00 5.00037167e-01 5.00000117e-01 8.44125460e-05 4.99912649e-01 5.00088979e-01 4.99856941e-01 5.00141648e-01
1.66812500e+00 4.99933089e-01 4.99991789e-01 8.40852754e-05 4.99899645e-01 5.00078972e-01 4.99861430e-01 5.00124916e-01
1.66937500e+00 5.00079027e-01 5.00006552e-01 8.09145173e-05 4.99926112e-01 5.00091527e-01 4.99872135e-01 5.00136658e-01
1.67062500e+00 4.99998645e-01 4.99999257e-01 8.56201855e-05 4.99908604e-01 5.00087827e-01 4.99859285e-01 5.00135727e-01
1.67187500e+00 4.99846873e-01 5.00001120e-01 8.12950838e-05 4.99916856e-01 5.00083831e-01 4.99870085e-01 5.00141943e-01
1.67312500e+00 5.00167230e-01 4.99998543e-01 8.64020733e-05 4.99907893e-01 5.00087648e-01 4.99861297e-01 5.00146720e-01
1.67437500e+00 4.99988364e-01 4.99999712e-01 8.34308157e-05 4.99912068e-01 5.00086774e-01 4.99863771e-01 5.00141026e-01
1.67562500e+00 5.00028361e-01 5.00001135e-01 8.44314825e-05 4.99915649e-01 5.00085833e-01 4.99861538e-01 5.00139288e-01
1.67687500e+00 5.00055855e-01 5.00002438e-01 8.52835783e-05 4.99914653e-01 5.00091530e-01 4.99859622e-01 5.00140937e-01
1.67812500e+00 4.99824591e-01 4.99997181e-01 8.39044550e-05 4.99907481e-01 5.00083030e-01 4.99857054e-01 5.00132331e-01
1.67937500e+00 5.00093473e-01 4.99998945e-01 8.48966444e-05 4.99912635e-01 5.00085923e-01 4.99854948e-01 5.00136050e-01
1.68062500e+00 5.00026540e-01 5.00006543e-01 8.39074433e-05 4.99917849e-01 5.00094765e-01 4.99868788e-01 5.00144532e-01
1.68187500e+00 4.99972845e-01 4.99991188e-01 8.44478279e-05 4.99901740e-01 5.00078295e-01 4.99855305e-01 5.00129570e-01
1.68312500e+00 5.00063849e-01 5.00002158e-01 8.44856997e-05 4.99913759e-01 5.00091938e-01 4.99869294e-01 5.00138930e-01
1.68437500e+00 4.99908317e-01 5.00004753e-01 8.47061653e-05 4.99918564e-01 5.00092486e-01 4.99865920e-01 5.00148531e-01
1.68562500e+00 4.99958277e-01 4.99997706e-01 8.43289014e-05 4.99909465e-01 5.00080489e-01 4.99859003e-01 5.00140920e-01
1.68687500e+00 4.99978803e-01 4.99998576e-01 8.09438330e-05 4.99916601e-01 5.00084880e-01 4.99865600e-01 5.00137712e-01
1.68812500e+00 5.00017155e-01 4.99997550e-01 8.28808102e-05 4.99912623e-01 5.00085469e-01 4.99861961e-01 5.00137167e-01
1.68937500e+00 5.00057556e-01 5.00005255e-01 8.37359563e-05 4.99918294e-01 5.00094267e-01 4.99871679e-01 5.00143844e-01
1.69062500e+00 5.00089665e-01 4.99997607e-01 8.36279964e-05 4.99909004e-01 5.00089364e-01 4.99867234e-01 5.00134959e-01
1.69187500e+00 4.99919629e-01 4.99997425e-01 8.27749604e-05 4.99913357e-01 5.00082528e-01 4.99858940e-01 5.00131815e-01
1.69312500e+00 4.99941502e-01 5.00001437e-01 8.34956531e-05 4.99917082e-01 5.00091597e-01 4.99870734e-01 5.00140177e-01
1.69437500e+00 5.00149877e-01 5.00002022e-01 8.55856251e-05 4.99913775e-01 5.00092981e-01 4.99858905e-01 5.00141943e-01
1.69562500e+00 4.99978830e-01 4.99998070e-01 8.15801967e-05 4.99916127e-01 5.00082168e-01 4.99862285e-01 5.00131664e-01
1.69687500e+00 4.99829866e-01 4.99994339e-01 8.30396959e-05 4.99905437e-01 5.00078300e-01 4.99862319e-01 5.00130396e-01
1.69812500e+00 5.00103225e-01 5.00006827e-01 8.37874037e-05 4.99921992e-01 5.00093619e-01 4.99869366e-01 5.00142362e-01
1.69937500e+00 5.00062237e-01 5.00001053e-01 8.36689984e-05 4.99913682e-01 5.00086364e-01 4.99863395e-01 5.00142095e-01
1.70062500e+00 4.99851915e-01 4.99994943e-01 8.78050452e-05 4.99905909e-01 5.00087870e-01 4.99852660e-01 5.00139233e-01
1.70187500e+00 4.99927225e-01 5.00001220e-01 8.49623963e-05 4.99909579e-01 5.00090664e-01 4.99862333e-01 5.00134104e-01
1.70312500e+00 5.00206838e-01 5.00001983e-01 8.68648908e-05 4.99908943e-01 5.00093229e-01 4.99863403e-01 5.00146809e-01
1.70437500e+00 5.00006940e-01 4.99999420e-01 8.71972123e-05 4.99903275e-01 5.00090794e-01 4.99860436e-01 5.00144485e-01
1.70562500e+00 4.99911877e-01 4.99998683e-01 8.59098970e-05 4.99906676e-01 5.00088269e-01 4.99854675e-01 5.00136267e-01
1.70687500e+00 5.00044025e-01 5.00002995e-01 8.64519972e-05 4.99909384e-01 5.00094665e-01 4.99865122e-01 5.00150640e-01
1.70812500e+00 5.00019562e-01 4.99996541e-01 8.45614426e-05 4.99911367e-01 5.00080304e-01 4.99852624e-01 5.00138734e-01
1.70937500e+00 4.99972301e-01 5.00000339e-01 8.36797348e-05 4.99912245e-01 5.00088446e-01 4.99864781e-01 5.00140230e-01
1.71062500e+00 4.99994140e-01 5.00006340e-01 8.15084342e-05 4.99917165e-01 5.00090519e-01 4.99870701e-01 5.00138043e-01
1.71187500e+00 4.99965847e-01 4.99995185e-01 8.27006641e-05 4.99903778e-01 5.00078277e-01 4.99861646e-01 5.00132713e-01
1.71312500e+00 4.99996038e-01 5.00002590e-01 8.35786708e-05 4.99917520e-01 5.00090511e-01 4.99865609e-01 5.00137701e-01
1.71437500e+00 5.00096439e-01 5.00000714e-01 8.33016168e-05 4.99915564e-01 5.00089509e-01 4.99866142e-01 5.00134250e-01
1.71562500e+00 4.99922333e-01 4.99995338e-01 8.35701213e-05 4.99908230e-01 5.00080819e-01 4.99861284e-01 5.00135946e-01
1.71687500e+00 4.99959016e-01 5.00006541e-01 8.47692989e-05 4.99916789e-01 5.00093972e-01 4.99865978e-01 5.00141958e-01
1.71812500e+00 5.00098359e-01 4.99999872e-01 8.34033135e-05 4.99911935e-01 5.00086814e-01 4.99867576e-01 5.00135815e-01
1.71937500e+00 4.99899741e-01 4.99995821e-01 8.28668402e-05 4.99909777e-01 5.00081731e-01 4.99855210e-01 5.00125903e-01
1.72062500e+00 5.00058893e-01 5.00001193e-01 8.32347534e-05 4.99916413e-01 5.00087511e-01 4.99859598e-01 5.00142784e-01
1.72187500e+00 4.99996005e-01 5.00001070e-01 8.47712305e-05 4.99912171e-01 5.00090428e-01 4.99861217e-01 5.00141438e-01
1.72312500e+00 4.99917160e-01 4.99999241e-01 8.17338837e-05 4.99913739e-01 5.00086156e-01 4.99865523e-01 5.00133957e-01
1.72437500e+00 5.00129634e-01 5.00000433e-01 8.45666040e-05 4.99911213e-01 5.00090103e-01 4.99863386e-01 5.00139473e-01
1.72562500e+00 5.00047555e-01 4.99997466e-01 8.40903169e-05 4.99908761e-01 5.00084056e-01 4.99856941e-01 5.00136733e-01
1.72687500e+00 4.99846340e-01 5.00000328e-01 8.62203800e-05 4.99908406e-01 5.00088527e-01 4.99862159e-01 5.00144778e-01
1.72812500e+00 5.00095147e-01 5.00001282e-01 8.57489908e-05 4.99911179e-01 5.00089798e-01 4.99862553e-01 5.00140713e-01
1.72937500e+00 5.00016012e-01 4.99996288e-01 8.25276416e-05 4.99912185e-01 5.00079851e-01 4.99860842e-01 5.00132422e-01
1.73062500e+00 4.99895467e-01 5.00003555e-01 8.39819286e-05 4.99913412e-01 5.00088463e-01 4.99865944e-01 5.00139410e-01
1.73187500e+00 5.00037772e-01 4.99999850e-01 8.05942768e-05 4.99915001e-01 5.00085295e-01 4.99869605e-01 5.00127964e-01
1.73312500e+00 5.00033767e-01 4.99996133e-01 8.39468756e-05 4.99908362e-01 5.00089216e-01 4.99863421e-01 5.00133808e-01
1.73437500e+00 4.99910801e-01 5.00006243e-01 8.40660787e-05 4.99919349e-01 5.00097089e-01 4.99872764e-01 5.00135887e-01
1.73562500e+00 5.00132335e-01 4.99997456e-01 8.26521697e-05 4.99916087e-01 5.00085269e-01 4.99866817e-01 5.00132369e-01
1.73687500e+00 4.99907539e-01 5.00002197e-01 8.24735653e-05 4.99913793e-01 5.00087336e-01 4.99868994e-01 5.00135144e-01
1.73812500e+00 4.99973648e-01 4.99999023e-01 8.27997860e-05 4.99911712e-01 5.00085742e-01 4.99861643e-01 5.00132198e-01
1.73937500e+00 5.00095078e-01 4.99993258e-01 8.12444861e-05 4.99906082e-01 5.00075306e-01 4.99863094e-01 5.00132224e-01
1.74062500e+00 4.99868860e-01 5.00005782e-01 8.15943608e-05 4.99920858e-01 5.00089827e-01 4.99875263e-01 5.00142828e-01
1.74187500e+00 5.00074412e-01 5.00005287e-01 8.24815669e-05 4.99923729e-01 5.00091416e-01 4.99871187e-01 5.00140826e-01
1.74312500e+00 5.00070684e-01 4.99993787e-01 8.17281120e-05 4.99911704e-01 5.00079097e-01 4.99860817e-01 5.00127270e-01
1.74437500e+00 4.99905045e-01 4.99996088e-01 8.19475401e-05 4.99914957e-01 5.00079400e-01 4.99860578e-01 5.00129159e-01
1.74562500e+00 5.00042913e-01 5.00004601e-01 8.38965976e-05 4.99920275e-01 5.00092900e-01 4.99859279e-01 5.00137702e-01
1.74687500e+00 5.00027467e-01 5.00003167e-01 8.21831328e-05 4.99920613e-01 5.00088631e-01 4.99870225e-01 5.00139810e-01
1.74812500e+00 4.99997448e-01 4.99998142e-01 8.08015171e-05 4.99912201e-01 5.00079671e-01 4.99873664e-01 5.00133361e-01
1.74937500e+00 4.99928082e-01 4.99997523e-01 8.32617006e-05 4.99915748e-01 5.00082405e-01 4.99860707e-01 5.00135406e-01
1.75062500e+00 5.00027140e-01 5.00001511e-01 8.16635912e-05 4.99917116e-01 5.00086994e-01 4.99871230e-01 5.00139003e-01
1.75187500e+00 5.00104281e-01 5.00003430e-01 8.44433535e-05 4.99911311e-01 5.00091913e-01 4.99865895e-01 5.00139767e-01
1.75312500e+00 4.99888098e-01 4.99993788e-01 8.24387795e-05 4.99907705e-01 5.00083622e-01 4.99859831e-01 5.00125321e-01
1.75437500e+00 4.99965303e-01 5.00001370e-01 8.35900705e-05 4.99914194e-01 5.00088239e-01 4.99864745e-01 5.00137095e-01
1.75562500e+00 5.00161262e-01 5.00002686e-01 8.45178526e-05 4.99912872e-01 5.00088588e-01 4.99861382e-01 5.00134406e-01
1.75687500e+00 4.99880587e-01 4.99994452e-01 8.45596376e-05 4.99905476e-01 5.00080793e-01 4.99863716e-01 5.00138806e-01
1.75812500e+00 5.00000954e-01 5.00001344e-01 8.46054236e-05 4.99913966e-01 5.00089184e-01 4.99859687e-01 5.00139923e-01
1.75937500e+00 5.00142712e-01 4.99999009e-01 8.56430843e-05 4.99911583e-01 5.00087113e-01 4.99856005e-01 5.00142982e-01
1.76062500e+00 4.99860744e-01 5.00007516e-01 8.47138774e-05 4.99916384e-01 5.00095876e-01 4.99869775e-01 5.00147646e-01
1.76187500e+00 5.00022049e-01 4.99998256e-01 8.34364941e-05 4.99911253e-01 5.00087455e-01 4.99862443e-01 5.00135988e-01
1.76312500e+00 4.99958185e-01 4.99991962e-01 8.71666779e-05 4.99898181e-01 5.00079195e-01 4.99844816e-01 5.00138002e-01
1.76437500e+00 4.99936537e-01 5.00007764e-01 8.65815234e-05 4.99918160e-01 5.00098569e-01 4.99867455e-01 5.00146758e-01
1.76562500e+00 5.00187960e-01 4.99999808e-01 8.15908095e-05 4.99910206e-01 5.00083090e-01 4.99865687e-01 5.00132993e-01
1.76687500e+00 4.99882444e-01 4.99996362e-01 8.46147510e-05 4.99908124e-01 5.00083105e-01 4.99859547e-01 5.00136895e-01
1.76812500e+00 4.99948789e-01 5.00002729e-01 8.75445641e-05 4.99911505e-01 5.00096346e-01 4.99859843e-01 5.00149460e-01
1.76937500e+00 5.00134511e-01 5.00001823e-01 8.50685405e-05 4.99909647e-01 5.00094956e-01 4.99866570e-01 5.00144797e-01
1.77062500e+00 4.99938744e-01 4.99998082e-01 8.52172110e-05 4.99912973e-01 5.00089729e-01 4.99857455e-01 5.00142862e-01
1.77187500e+00 4.99980917e-01 4.99998392e-01 8.39012728e-05 4.99909238e-01 5.00088401e-01 4.99862278e-01 5.00135584e-01
1.77312500e+00 5.00030787e-01 5.00000438e-01 8.42374684e-05 4.99915588e-01 5.00087822e-01 4.99866254e-01 5.00137940e-01
1.77437500e+00 5.00019379e-01 4.99999706e-01 8.35475329e-05 4.99917269e-01 5.00087629e-01 4.99864061e-01 5.00136473e-01
1.77562500e+00 4.99927591e-01 5.00003060e-01 8.52843878e-05 4.99914632e-01 5.00093117e-01 4.99861684e-01 5.00142464e-01
1.77687500e+00 5.00001987e-01 4.99997879e-01 8.49941604e-05 4.99905867e-01 5.00086834e-01 4.99863837e-01 5.00133890e-01
1.77812500e+00 5.00020302e-01 4.99999778e-01 8.63414436e-05 4.99905310e-01 5.00087210e-01 4.99857537e-01 5.00143199e-01
1.77937500e+00 5.00037799e-01 5.00000840e-01 8.62020100e-05 4.99911101e-01 5.00090616e-01 4.99860671e-01 5.00148323e-01
1.78062500e+00 5.00006703e-01 4.99998616e-01 8.48277346e-05 4.99911043e-01 5.00085925e-01 4.99862873e-01 5.00139646e-01
1.78187500e+00 4.99978817e-01 5.00003694e-01 8.17711659e-05 4.99921878e-01 5.00087924e-01 4.99878519e-01 5.00147577e-01
1.78312500e+00 5.00059970e-01 4.99994301e-01 8.29562382e-05 4.99907369e-01 5.00082971e-01 4.99860596e-01 5.00135729e-01
1.78437500e+00 5.00002376e-01 5.00002289e-01 8.28476147e-05 4.99914982e-01 5.00086147e-01 4.99870052e-01 5.00140631e-01
1.78562500e+00 4.99905961e-01 5.00003713e-01 8.17752350e-05 4.99916395e-01 5.00086705e-01 4.99872732e-01 5.00144696e-01
1.78687500e+00 5.00060139e-01 4.99995316e-01 8.40568580e-05 4.99909837e-01 5.00080341e-01 4.99851845e-01 5.00135229e-01
1.78812500e+00 4.99967311e-01 4.99999637e-01 8.12663646e-05 4.99914947e-01 5.00084380e-01 4.99864740e-01 5.00129024e-01
1.78937500e+00 4.99941782e-01 5.00003617e-01 8.36018458e-05 4.99918192e-01 5.00084563e-01 4.99861845e-01 5.00137810e-01
1.79062500e+00 5.00100204e-01 4.99999317e-01 8.13168513e-05 4.99916803e-01 5.00083811e-01 4.99867323e-01 5.00133374e-01
1.79187500e+00 4.99955328e-01 4.99996232e-01 8.62336930e-05 4.99908677e-01 5.00089724e-01 4.99858391e-01 5.00144296e-01
1.79312500e+00 4.99977316e-01 5.00006368e-01 8.36195672e-05 4.99919469e-01 5.00091458e-01 4.99871480e-01 5.00145171e-01
1.79437500e+00 4.99945628e-01 5.00000055e-01 8.65267474e-05 4.99910718e-01 5.00090985e-01 4.99855692e-01 5.00142198e-01
1.79562500e+00 5.00113448e-01 4.99994123e-01 8.58002482e-05 4.99910251e-01 5.00081084e-01 4.99845886e-01 5.00134878e-01
1.79687500e+00 5.00001989e-01 5.00002007e-01 8.45703437e-05 4.99915295e-01 5.00091620e-01 4.99863498e-01 5.00142647e-01
1.79812500e+00 4.99890136e-01 5.00000900e-01 8.52979507e-05 4.99912767e-01 5.00091791e-01 4.99856334e-01 5.00134769e-01
1.79937500e+00 5.00103517e-01 4.99999713e-01 8.34766182e-05 4.99915554e-01 5.00083786e-01 4.99863002e-01 5.00138066e-01
1.80062500e+00 4.99950680e-01 4.99998941e-01 8.51453360e-05 4.99913624e-01 5.00087940e-01 4.99857752e-01 5.00141831e-01
1.80187500e+00 4.99990747e-01 5.00000634e-01 8.14807250e-05 4.99914439e-01 5.00084089e-01 4.99864337e-01 5.00133854e-01
1.80312500e+00 5.00054243e-01 4.99998676e-01 8.14258886e-05 4.99911989e-01 5.00083811e-01 4.99863645e-01 5.00131168e-01
1.80437500e+00 5.00050233e-01 4.99999152e-01 8.29736002e-05 4.99910591e-01 5.00087740e-01 4.99858496e-01 5.00134179e-01
1.80562500e+00 4.99964322e-01 5.00003590e-01 8.68921479e-05 4.99911024e-01 5.00098755e-01 4.99869563e-01 5.00144104e-01
1.80687500e+00 4.99861896e-01 4.99998899e-01 8.39818417e-05 4.99910500e-01 5.00082349e-01 4.99861622e-01 5.00135729e-01
1.80812500e+00 5.00143173e-01 5.00001877e-01 8.48648359e-05 4.99910888e-01 5.00091465e-01 4.99860336e-01 5.00137110e-01
1.80937500e+00 5.00039161e-01 4.99998641e-01 8.29517416e-05 4.99911277e-01 5.00081552e-01 4.99861931e-01 5.00136422e-01
1.81062500e+00 4.99844167e-01 4.99996590e-01 8.66686300e-05 4.99906250e-01 5.00089825e-01 4.99856933e-01 5.00134636e-01
1.81187500e+00 5.00063971e-01 5.00003332e-01 8.61115213e-05 4.99913388e-01 5.00090376e-01 4.99861553e-01 5.00145018e-01
1.81312500e+00 5.00023828e-01 5.00001936e-01 8.60857000e-05 4.99914113e-01 5.00093356e-01 4.99861507e-01 5.00140327e-01
1.81437500e+00 5.00017570e-01 4.99999370e-01 8.69433884e-05 4.99906340e-01 5.00091284e-01 4.99858530e-01 5.00136868e-01
1.81562500e+00 4.99918604e-01 4.99995017e-01 8.44987424e-05 4.99907171e-01 5.00082007e-01 4.99858198e-01 5.00132099e-01
1.81687500e+00 5.00000223e-01 5.00003711e-01 8.65665722e-05 4.99914536e-01 5.00091903e-01 4.99855406e-01 5.00147544e-01
1.81812500e+00 5.00142371e-01 4.99999547e-01 8.84361407e-05 4.99908294e-01 5.00091286e-01 4.99852861e-01 5.00146933e-01
1.81937500e+00 4.99909253e-01 4.99994142e-01 8.32085465e-05 4.99906303e-01 5.00076436e-01 4.99851552e-01 5.00131855e-01
1.82062500e+00 4.99971300e-01 5.00007503e-01 8.86086829e-05 4.99910004e-01 5.00104151e-01 4.99858287e-01 5.00148016e-01
1.82187500e+00 4.99994412e-01 4.99997928e-01 8.50247319e-05 4.99907588e-01 5.00088917e-01 4.99860701e-01 5.00141362e-01
1.82312500e+00 5.00107315e-01 5.00001432e-01 8.50878405e-05 4.99913786e-01 5.00091027e-01 4.99866737e-01 5.00143598e-01
1.82437500e+00 4.99871411e-01 4.99998743e-01 8.45034058e-05 4.99911726e-01 5.00090725e-01 4.99867743e-01 5.00139016e-01
1.82562500e+00 4.99942234e-01 4.99999261e-01 8.88201868e-05 4.99911035e-01 5.00091509e-01 4.99859945e-01 5.00144686e-01
1.82687500e+00 5.00194182e-01 5.00004394e-01 8.61189239e-05 4.99914754e-01 5.00096004e-01 4.99862652e-01 5.00140405e-01
1.82812500e+00 4.99919614e-01 4.99996815e-01 8.69942090e-05 4.99906999e-01 5.00089443e-01 4.99853848e-01 5.00140082e-01
1.82937500e+00 4.99969378e-01 4.99998271e-01 8.99840938e-05 4.99905187e-01 5.00094463e-01 4.99850126e-01 5.00149892e-01
1.83062500e+00 5.00004662e-01 4.99999576e-01 8.68554424e-05 4.99907282e-01 5.00085925e-01 4.99866159e-01 5.00152249e-01
1.83187500e+00 5.00078776e-01 5.00004866e-01 8.49408929e-05 4.99918354e-01 5.00091615e-01 4.99864575e-01 5.00143785e-01
1.83312500e+00 4.99995717e-01 4.99995198e-01 8.56246098e-05 4.99910544e-01 5.00078446e-01 4.99857328e-01 5.00141929e-01
1.83437500e+00 4.99888417e-01 4.99997176e-01 8.91416975e-05 4.99905912e-01 5.00089855e-01 4.99850733e-01 5.00148268e-01
1.83562500e+00 5.00082837e-01 5.00004030e-01 8.62725062e-05 4.99916030e-01 5.00098074e-01 4.99868111e-01 5.00145759e-01
1.83687500e+00 4.99987576e-01 4.99999819e-01 9.26121572e-05 4.99904151e-01 5.00099238e-01 4.99852878e-01 5.00150953e-01
1.83812500e+00 5.00012081e-01 5.00002907e-01 8.77152942e-05 4.99912472e-01 5.00095323e-01 4.99854632e-01 5.00143333e-01
1.83937500e+00 4.99977750e-01 4.99995119e-01 8.34427751e-05 4.99903287e-01 5.00082750e-01 4.99862471e-01 5.00135333e-01
1.84062500e+00 4.99969513e-01 5.00005577e-01 8.61762039e-05 4.99914697e-01 5.00094565e-01 4.99866027e-01 5.00143752e-01
1.84187500e+00 5.00106506e-01 5.00000616e-01 8.72133095e-05 4.99910662e-01 5.00092529e-01 4.99852443e-01 5.00142482e-01
1.84312500e+00 4.99873848e-01 4.99996409e-01 8.39259131e-05 4.99911892e-01 5.00079231e-01 4.99857848e-01 5.00136337e-01
1.84437500e+00 5.00013845e-01 5.00005016e-01 8.48105126e-05 4.99920975e-01 5.00092769e-01 4.99864769e-01 5.00148169e-01
1.84562500e+00 5.00110139e-01 4.99993266e-01 8.72453361e-05 4.99904214e-01 5.00086371e-01 4.99850996e-01 5.00138704e-01
1.84687500e+00 4.99948266e-01 5.00004276e-01 8.33412324e-05 4.99919656e-01 5.00089150e-01 4.99870647e-01 5.00145528e-01
1.84812500e+00 5.00039297e-01 4.99996911e-01 8.47998749e-05 4.99911007e-01 5.00082184e-01 4.99852864e-01 5.00134420e-01
1.84937500e+00 4.99913704e-01 4.99997634e-01 8.26332066e-05 4.99909730e-01 5.00081517e-01 4.99861940e-01 5.00136889e-01
1.85062500e+00 5.00005435e-01 5.00004127e-01 8.41902282e-05 4.99914319e-01 5.00090269e-01 4.99863346e-01 5.00135243e-01
1.85187500e+00 5.00073659e-01 4.99996628e-01 8.39475024e-05 4.99907946e-01 5.00084806e-01 4.99856373e-01 5.00135891e-01
1.85312500e+00 4.99940535e-01 5.00003196e-01 8.72563289e-05 4.99912954e-01 5.00090156e-01 4.99860541e-01 5.00152555e-01
1.85437500e+00 4.99926719e-01 5.00000374e-01 8.33887121e-05 4.99916714e-01 5.00087572e-01 4.99861475e-01 5.00140010e-01
1.85562500e+00 5.00082947e-01 5.00004684e-01 8.41730876e-05 4.99914452e-01 5.00093873e-01 4.99867902e-01 5.00134954e-01
1.85687500e+00 5.00077448e-01 4.99996421e-01 8.21142665e-05 4.99913849e-01 5.00079450e-01 4.99868408e-01 5.00142347e-01
1.85812500e+00 4.99899767e-01 4.99996020e-01 8.31513871e-05 4.99910388e-01 5.00082302e-01 4.99856174e-01 5.00131231e-01
1.85937500e+00 5.00008338e-01 5.00005018e-01 8.55586724e-05 4.99917660e-01 5.00093009e-01 4.99860055e-01 5.00148401e-01
1.86062500e+00 5.00040952e-01 4.99993733e-01 8.49609412e-05 4.99905851e-01 5.00081303e-01 4.99850709e-01 5.00134183e-01
1.86187500e+00 4.99956565e-01 5.00004177e-01 8.32646988e-05 4.99919921e-01 5.00095367e-01 4.99861151e-01 5.00137474e-01
1.86312500e+00 5.00049785e-01 4.99998932e-01 8.86914006e-05 4.99907104e-01 5.00096902e-01 4.99864989e-01 5.00145968e-01
1.86437500e+00 4.99894436e-01 4.99995583e-01 8.45696135e-05 4.99905848e-01 5.00082892e-01 4.99854298e-01 5.00130778e-01
1.86562500e+00 5.00069072e-01 5.00005331e-01 8.42386892e-05 4.99919880e-01 5.00094100e-01 4.99867473e-01 5.00143374e-01
1.86687500e+00 5.00098557e-01 4.99994853e-01 8.45029235e-05 4.99906644e-01 5.00087487e-01 4.99861732e-01 5.00137050e-01
1.86812500e+00 4.99826809e-01 5.00004827e-01 8.39757331e-05 4.99920845e-01 5.00091815e-01 4.99861450e-01 5.00144501e-01
1.86937500e+00 5.00084331e-01 5.00001274e-01 8.17826999e-05 4.99920681e-01 5.00086981e-01 4.99867967e-01 5.00139017e-01
1.87062500e+00 5.00054895e-01 4.99999390e-01 8.48802435e-05 4.99912252e-01 5.00088077e-01 4.99857749e-01 5.00136277e-01
1.87187500e+00 4.99913660e-01 4.99998195e-01 8.69707392e-05 4.99906301e-01 5.00088184e-01 4.99858554e-01 5.00142335e-01
1.87312500e+00 4.99930871e-01 4.99997181e-01 8.50302924e-05 4.99907566e-01 5.00082547e-01 4.99854006e-01 5.00136965e-01
1.87437500e+00 5.00091032e-01 5.00004185e-01 8.60189320e-05 4.99913794e-01 5.00091921e-01 4.99860540e-01 5.00143572e-01
1.87562500e+00 5.00100071e-01 4.99996720e-01 8.80675747e-05 4.99905483e-01 5.00090022e-01 4.99853968e-01 5.00141465e-01
1.87687500e+00 4.99884283e-01 5.00002548e-01 8.69756048e-05 4.99910881e-01 5.00092503e-01 4.99854952e-01 5.00140186e-01
1.87812500e+00 4.99975286e-01 4.99998774e-01 8.84166697e-05 4.99905244e-01 5.00094132e-01 4.99857544e-01 5.00145709e-01
1.87937500e+00 5.00087255e-01 5.00000958e-01 9.12675679e-05 4.99904647e-01 5.00097277e-01 4.99858305e-01 5.00148994e-01
1.88062500e+00 5.00020683e-01 5.00000218e-01 8.53936107e-05 4.99907722e-01 5.00089507e-01 4.99856288e-01 5.00137975e-01
1.88187500e+00 4.99893187e-01 4.99999477e-01 8.99341523e-05 4.99902336e-01 5.00093987e-01 4.99853435e-01 5.00144162e-01
1.88312500e+00 5.00021804e-01 5.00001319e-01 8.96564600e-05 4.99909196e-01 5.00097296e-01 4.99853253e-01 5.00149172e-01
1.88437500e+00 5.00089537e-01 4.99995825e-01 8.77524438e-05 4.99906237e-01 5.00088500e-01 4.99852713e-01 5.00140134e-01
1.88562500e+00 4.99880243e-01 5.00004465e-01 8.68541971e-05 4.99915906e-01 5.00098221e-01 4.99865164e-01 5.00147640e-01
1.88687500e+00 4.99978603e-01 4.99997176e-01 8.93684515e-05 4.99902565e-01 5.00092228e-01 4.99845287e-01 5.00138594e-01
1.88812500e+00 5.00144315e-01 4.99998406e-01 8.60404565e-05 4.99907320e-01 5.00088121e-01 4.99856695e-01 5.00133074e-01
1.88937500e+00 4.99943901e-01 5.00008540e-01 8.91697523e-05 4.99912283e-01 5.00100714e-01 4.99860040e-01 5.00154096e-01
1.89062500e+00 4.99979573e-01 4.99990680e-01 8.76192187e-05 4.99894006e-01 5.00083006e-01 4.99851694e-01 5.00132926e-01
1.89187500e+00 5.00009091e-01 5.00006119e-01 8.58856578e-05 4.99915115e-01 5.00096765e-01 4.99861060e-01 5.00147426e-01
1.89312500e+00 4.99944327e-01 5.00000787e-01 8.85136213e-05 4.99908795e-01 5.00090501e-01 4.99850260e-01 5.00145679e-01
1.89437500e+00 5.00128970e-01 4.99995965e-01 8.62631742e-05 4.99904567e-01 5.00084843e-01 4.99853807e-01 5.00134394e-01
1.89562500e+00 4.99965234e-01 5.00003553e-01 8.48920852e-05 4.99916064e-01 5.00091874e-01 4.99870573e-01 5.00141440e-01
1.89687500e+00 4.99901492e-01 4.99995020e-01 8.53957454e-05 4.99904814e-01 5.00079675e-01 4.99850425e-01 5.00129373e-01
1.89812500e+00 5.00094876e-01 5.00005028e-01 9.04278121e-05 4.99909061e-01 5.00098997e-01 4.99856647e-01 5.00147954e-01
1.89937500e+00 4.99933993e-01 4.99992455e-01 8.64726323e-05 4.99901398e-01 5.00081715e-01 4.99852765e-01 5.00134216e-01
1.90062500e+00 4.99993138e-01 5.00003381e-01 8.11821715e-05 4.99922613e-01 5.00086777e-01 4.99874585e-01 5.00145267e-01
1.90187500e+00 5.00079143e-01 5.00007215e-01 8.77754351e-05 4.99916767e-01 5.00101539e-01 4.99859580e-01 5.00146985e-01
1.90312500e+00 4.99972096e-01 4.99995120e-01 8.57720513e-05 4.99909140e-01 5.00085601e-01 4.99847095e-01 5.00138267e-01
1.90437500e+00 4.99921027e-01 5.00003289e-01 8.67748554e-05 4.99913372e-01 5.00094109e-01 4.99859250e-01 5.00150189e-01
1.90562500e+00 5.00083987e-01 4.99995053e-01 8.36006285e-05 4.99906566e-01 5.00080522e-01 4.99857857e-01 5.00133936e-01
1.90687500e+00 5.00043335e-01 5.00001544e-01 8.27358306e-05 4.99918526e-01 5.00086360e-01 4.99862988e-01 5.00132018e-01
1.90812500e+00 4.99900373e-01 5.00001894e-01 8.57929886e-05 4.99910587e-01 5.00090692e-01 4.99863969e-01 5.00146213e-01
1.90937500e+00 5.00088409e-01 4.99995341e-01 8.59842557e-05 4.99904572e-01 5.00085336e-01 4.99846509e-01 5.00131846e-01
1.91062500e+00 4.99911493e-01 5.00004162e-01 8.28113326e-05 4.99920995e-01 5.00092446e-01 4.99868606e-01 5.00144848e-01
1.91187500e+00 5.00016223e-01 4.99997546e-01 8.56959678e-05 4.99910559e-01 5.00087578e-01 4.99862041e-01 5.00141870e-01
1.91312500e+00 5.00047068e-01 5.00003079e-01 8.60246369e-05 4.99911680e-01 5.00093628e-01 4.99862520e-01 5.00142166e-01
1.91437500e+00 4.99884319e-01 4.99997387e-01 8.52530177e-05 4.99906603e-01 5.00082445e-01 4.99859982e-01 5.00136875e-01
1.91562500e+00 5.00155966e-01 5.00002546e-01 8.50687931e-05 4.99916719e-01 5.00089153e-01 4.99863599e-01 5.00146469e-01
1.91687500e+00 4.99912024e-01 5.00002869e-01 8.12897702e-05 4.99918101e-01 5.00087699e-01 4.99868767e-01 5.00136189e-01
1.91812500e+00 4.99934190e-01 4.99989899e-01 8.34639329e-05 4.99906927e-01 5.00079762e-01 4.99854033e-01 5.00128351e-01
1.91937500e+00 5.00148468e-01 5.00007794e-01 8.42191083e-05 4.99918785e-01 5.00093635e-01 4.99864869e-01 5.00142737e-01
1.92062500e+00 4.99920598e-01 4.99997624e-01 8.35617333e-05 4.99912158e-01 5.00087934e-01 4.99864490e-01 5.00140213e-01
1.92187500e+00 4.99979917e-01 5.00001273e-01 8.24994829e-05 4.99914707e-01 5.00085428e-01 4.99863539e-01 5.00137409e-01
1.92312500e+00 5.00064382e-01 5.00002100e-01 8.51575659e-05 4.99913671e-01 5.00092720e-01 4.99860232e-01 5.00139849e-01
1.92437500e+00 5.00016212e-01 4.99990838e-01 8.39855056e-05 4.99901897e-01 5.00076952e-01 4.99856800e-01 5.00130231e-01
1.92562500e+00 4.99869855e-01 5.00006177e-01 8.34886825e-05 4.99921915e-01 5.00092381e-01 4.99871177e-01 5.00143076e-01
1.92687500e+00 5.00045701e-01 4.99998273e-01 8.36262336e-05 4.99911120e-01 5.00087516e-01 4.99867883e-01 5.00138026e-01
1.92812500e+00 5.00141609e-01 5.00003032e-01 8.38709332e-05 4.99917973e-01 5.00090144e-01 4.99859297e-01 5.00142573e-01
1.92937500e+00 4.99846008e-01 4.99996155e-01 8.56715247e-05 4.99901697e-01 5.00088678e-01 4.99855101e-01 5.00135392e-01
1.93062500e+00 5.00023867e-01 4.99996142e-01 8.79524923e-05 4.99901601e-01 5.00086918e-01 4.99853293e-01 5.00139758e-01
1.93187500e+00 5.00042359e-01 5.00008256e-01 8.39856379e-05 4.99919495e-01 5.00095175e-01 4.99869985e-01 5.00150242e-01
1.93312500e+00 4.99973012e-01 4.99997917e-01 8.66587761e-05 4.99906035e-01 5.00089844e-01 4.99851929e-01 5.00136448e-01
1.93437500e+00 5.00005073e-01 5.00003184e-01 8.53106771e-05 4.99912170e-01 5.00093233e-01 4.99863205e-01 5.00139455e-01
1.93562500e+00 4.99932602e-01 4.99995595e-01 8.46068883e-05 4.99906216e-01 5.00082793e-01 4.99859573e-01 5.00136620e-01
1.93687500e+00 5.00074328e-01 5.00000082e-01 8.58304240e-05 4.99911595e-01 5.00089049e-01 4.99861234e-01 5.00140020e-01
1.93812500e+00 5.00031029e-01 5.00001588e-01 8.48120167e-05 4.99904992e-01 5.00093733e-01 4.99865507e-01 5.00136472e-01
1.93937500e+00 4.99933802e-01 4.99994009e-01 8.30631167e-05 4.99908497e-01 5.00082310e-01 4.99858282e-01 5.00134222e-01
1.94062500e+00 5.00029841e-01 5.00006512e-01 8.85426876e-05 4.99913748e-01 5.00100552e-01 4.99853870e-01 5.00149344e-01
1.94187500e+00 5.00078697e-01 4.99996313e-01 8.72886100e-05 4.99902713e-01 5.00089770e-01 4.99855534e-01 5.00137981e-01
1.94312500e+00 4.99947333e-01 5.00001271e-01 8.47630028e-05 4.99913556e-01 5.00088151e-01 4.99860180e-01 5.00145641e-01
1.94437500e+00 4.99968745e-01 4.99999495e-01 8.50059710e-05 4.99912797e-01 5.00089189e-01 4.99861784e-01 5.00144671e-01
1.94562500e+00 5.00002141e-01 5.00000753e-01 8.70642811e-05 4.99908556e-01 5.00093329e-01 4.99854745e-01 5.00142680e-01
1.94687500e+00 4.99967401e-01 5.00005356e-01 8.57504241e-05 4.99916873e-01 5.00098446e-01 4.99862705e-01 5.00139536e-01
1.94812500e+00 5.00049676e-01 4.99989001e-01 8.62895234e-05 4.99898558e-01 5.00076621e-01 4.99848281e-01 5.00135814e-01
1.94937500e+00 5.00043580e-01 5.00007179e-01 8.86956413e-05 4.99909839e-01 5.00101190e-01 4.99856738e-01 5.00145447e-01
1.95062500e+00 4.99867055e-01 5.00000429e-01 8.69468492e-05 4.99907577e-01 5.00092802e-01 4.99860326e-01 5.00139311e-01
1.95187500e+00 5.00113902e-01 4.99993764e-01 8.35930206e-05 4.99909382e-01 5.00083142e-01 4.99854434e-01 5.00129853e-01
1.95312500e+00 5.00029997e-01 5.00008761e-01 8.47955926e-05 4.99917882e-01 5.00093164e-01 4.99864317e-01 5.00142573e-01
1.95437500e+00 4.99791026e-01 4.99994706e-01 8.49175670e-05 4.99907552e-01 5.00087808e-01 4.99857810e-01 5.00130703e-01
1.95562500e+00 5.00185880e-01 4.99999761e-01 8.31535055e-05 4.99917395e-01 5.00087677e-01 4.99865820e-01 5.00139292e-01
1.95687500e+00 5.00004883e-01 4.99998445e-01 8.38462526e-05 4.99908897e-01 5.00087894e-01 4.99863313e-01 5.00134535e-01
1.95812500e+00 4.99907464e-01 5.00002849e-01 8.49377666e-05 4.99915357e-01 5.00094668e-01 4.99866158e-01 5.00141128e-01
1.95937500e+00 5.00109269e-01 5.00003336e-01 8.45506929e-05 4.99913094e-01 5.00089967e-01 4.99866218e-01 5.00141986e-01
1.96062500e+00 4.99943215e-01 4.99994632e-01 8.52503179e-05 4.99904554e-01 5.00081573e-01 4.99855014e-01 5.00135735e-01
1.96187500e+00 4.99975999e-01 5.00004968e-01 8.24247300e-05 4.99918069e-01 5.00093910e-01 4.99869075e-01 5.00138884e-01
1.96312500e+00 5.00015517e-01 4.99995888e-01 8.02093730e-05 4.99914367e-01 5.00080114e-01 4.99861712e-01 5.00122309e-01
1.96437500e+00 5.00007766e-01 5.00003213e-01 8.32628310e-05 4.99916610e-01 5.00092946e-01 4.99862416e-01 5.00143650e-01
1.96562500e+00 4.99964297e-01 5.00000540e-01 8.25711360e-05 4.99920327e-01 5.00086287e-01 4.99856956e-01 5.00132993e-01
1.96687500e+00 5.00059909e-01 4.99993773e-01 8.05537296e-05 4.99910536e-01 5.00076569e-01 4.99861595e-01 5.00132991e-01
1.96812500e+00 4.99992410e-01 5.00006108e-01 8.07672729e-05 4.99922085e-01 5.00091876e-01 4.99875696e-01 5.00137201e-01
1.96937500e+00 4.99891937e-01 4.99998170e-01 8.29911646e-05 4.99912942e-01 5.00085624e-01 4.99861550e-01 5.00134099e-01
1.97062500e+00 5.00126772e-01 5.00001827e-01 8.08841879e-05 4.99915988e-01 5.00088289e-01 4.99874664e-01 5.00135217e-01
1.97187500e+00 4.99991236e-01 4.99996031e-01 7.91926198e-05 4.99914193e-01 5.00079050e-01 4.99868139e-01 5.00124982e-01
1.97312500e+00 4.99910289e-01 5.00000752e-01 8.13075021e-05 4.99917078e-01 5.00087734e-01 4.99877553e-01 5.00133630e-01
1.97437500e+00 5.00078038e-01 5.00002191e-01 8.16986612e-05 4.99917971e-01 5.00086886e-01 4.99864146e-01 5.00136829e-01
1.97562500e+00 4.99970254e-01 4.99997158e-01 8.19014784e-05 4.99907718e-01 5.00082280e-01 4.99862269e-01 5.00132869e-01
1.97687500e+00 5.00055799e-01 5.00006239e-01 8.16729235e-05 4.99921962e-01 5.00091712e-01 4.99866837e-01 5.00137599e-01
1.97812500e+00 4.99974138e-01 4.99994104e-01 8.38929250e-05 4.99903977e-01 5.00083389e-01 4.99857746e-01 5.00135720e-01
1.97937500e+00 4.99865564e-01 5.00003703e-01 8.19334506e-05 4.99919202e-01 5.00093793e-01 4.99871451e-01 5.00134831e-01
1.98062500e+00 5.00128706e-01 4.99999213e-01 7.98359587e-05 4.99915565e-01 5.00085266e-01 4.99873329e-01 5.00136088e-01
1.98187500e+00 5.00065646e-01 4.99995295e-01 8.09706036e-05 4.99912189e-01 5.00081492e-01 4.99861198e-01 5.00126500e-01
1.98312500e+00 4.99881622e-01 5.00009371e-01 8.02009628e-05 4.99926216e-01 5.00091456e-01 4.99873955e-01 5.00132112e-01
1.98437500e+00 4.99978018e-01 4.99991589e-01 8.13473266e-05 4.99907615e-01 5.00075657e-01 4.99856802e-01 5.00120642e-01
1.98562500e+00 5.00127349e-01 4.99999761e-01 8.21821772e-05 4.99914594e-01 5.00084831e-01 4.99862837e-01 5.00139672e-01
1.98687500e+00 4.99981386e-01 5.00003057e-01 7.85068652e-05 4.99917988e-01 5.00085199e-01 4.99877305e-01 5.00126809e-01
1.98812500e+00 4.99903463e-01 4.99997991e-01 8.16736853e-05 4.99910071e-01 5.00083548e-01 4.99863259e-01 5.00130538e-01
1.98937500e+00 5.00075171e-01 5.00001965e-01 8.20657372e-05 4.99914301e-01 5.00090422e-01 4.99868883e-01 5.00135760e-01
1.99062500e+00 5.00003362e-01 4.99994880e-01 8.16069940e-05 4.99910184e-01 5.00082908e-01 4.99859598e-01 5.00130845e-01
1.99187500e+00 4.99961013e-01 5.00007052e-01 8.18548079e-05 4.99922338e-01 5.00093368e-01 4.99866619e-01 5.00136523e-01
1.99312500e+00 4.99976521e-01 4.99997702e-01 8.30921070e-05 4.99909296e-01 5.00085039e-01 4.99860587e-01 5.00130145e-01
1.99437500e+00 4.99999410e-01 4.99997964e-01 8.22303270e-05 4.99913383e-01 5.00085987e-01 4.99862002e-01 5.00131406e-01
1.99562500e+00 5.00086322e-01 5.00002243e-01 8.07822448e-05 4.99914298e-01 5.00087706e-01 4.99868556e-01 5.00126942e-01
1.99687500e+00 4.99974997e-01 4.99998840e-01 8.20908766e-05 4.99909990e-01 5.00087099e-01 4.99865859e-01 5.00128274e-01
1.99812500e+00 4.99898253e-01 5.00005553e-01 8.17989223e-05 4.99919083e-01 5.00090548e-01 4.99864050e-01 5.00135369e-01
1.99937500e+00 5.00044826e-01 4.99992192e-01 8.43594237e-05 4.99902241e-01 5.00083599e-01 4.99856416e-01 5.00132456e-01
2.00062500e+00 5.00064803e-01 5.00002650e-01 8.41084646e-05 4.99911121e-01 5.00094703e-01 4.99868684e-01 5.00137749e-01
2.00187500e+00 4.99943537e-01 5.00001908e-01 8.47723114e-05 4.99908801e-01 5.00092722e-01 4.99862099e-01 5.00131978e-01
2.00312500e+00 4.99977221e-01 4.99994754e-01 8.71463903e-05 4.99901228e-01 5.00093295e-01 4.99853370e-01 5.00136281e-01
2.00437500e+00 5.00069771e-01 5.00005103e-01 8.65031922e-05 4.99914938e-01 5.00099054e-01 4.99862327e-01 5.00144978e-01
2.00562500e+00 5.00013992e-01 4.99996585e-01 8.29199498e-05 4.99909125e-01 5.00084108e-01 4.99860332e-01 5.00125988e-01
2.00687500e+00 4.99934897e-01 5.00002663e-01 8.65959172e-05 4.99910274e-01 5.00094909e-01 4.99866272e-01 5.00144100e-01
2.00812500e+00 4.99943916e-01 4.99998616e-01 8.31891478e-05 4.99906523e-01 5.00087630e-01 4.99858006e-01 5.00132105e-01
2.00937500e+00 5.00100118e-01 4.99999280e-01 8.04911536e-05 4.99913280e-01 5.00085758e-01 4.99864547e-01 5.00128549e-01
2.01062500e+00 5.00070906e-01 5.00003154e-01 8.66939533e-05 4.99911224e-01 5.00098646e-01 4.99859620e-01 5.00139661e-01
2.01187500e+00 4.99881588e-01 4.99995712e-01 8.46749420e-05 4.99905650e-01 5.00084233e-01 4.99856417e-01 5.00127796e-01
2.01312500e+00 4.99961721e-01 5.00005714e-01 8.38348130e-05 4.99916096e-01 5.00094912e-01 4.99876144e-01 5.00143692e-01
2.01437500e+00 5.00133741e-01 4.99993520e-01 8.06079967e-05 4.99906507e-01 5.00078826e-01 4.99862574e-01 5.00123406e-01
2.01562500e+00 5.00055200e-01 5.00001694e-01 8.33725554e-05 4.99913386e-01 5.00091798e-01 4.99860453e-01 5.00133116e-01
2.01687500e+00 4.99792588e-01 5.00006474e-01 8.36297015e-05 4.99918043e-01 5.00094891e-01 4.99865442e-01 5.00137881e-01
2.01812500e+00 5.00067375e-01 4.99990976e-01 7.96330926e-05 4.99907737e-01 5.00078695e-01 4.99857736e-01 5.00115811e-01
2.01937500e+00 5.00101373e-01 5.00004094e-01 8.05549786e-05 4.99918548e-01 5.00092264e-01 4.99875163e-01 5.00134168e-01
2.02062500e+00 4.99868451e-01 4.99998783e-01 8.15251558e-05 4.99915011e-01 5.00082171e-01 4.99861986e-01 5.00128818e-01
2.02187500e+00 5.00045924e-01 5.00001633e-01 7.83337959e-05 4.99920487e-01 5.00082099e-01 4.99867175e-01 5.00126631e-01
2.02312500e+00 4.99985664e-01 5.00000848e-01 8.18158503e-05 4.99914000e-01 5.00085652e-01 4.99859737e-01 5.00130987e-01
2.02437500e+00 5.00026191e-01 4.99996545e-01 7.64639718e-05 4.99918910e-01 5.00075305e-01 4.99865880e-01 5.00126601e-01
2.02562500e+00 5.00001708e-01 5.00007068e-01 8.28992712e-05 4.99924408e-01 5.00098442e-01 4.99873492e-01 5.00141522e-01
2.02687500e+00 4.99946860e-01 4.99993417e-01 7.80459220e-05 4.99910681e-01 5.00073754e-01 4.99864403e-01 5.00117642e-01
2.02812500e+00 5.00037496e-01 5.00003775e-01 8.06639304e-05 4.99917726e-01 5.00090720e-01 4.99877663e-01 5.00131043e-01
2.02937500e+00 5.00034761e-01 4.99999674e-01 8.02479335e-05 4.99917819e-01 5.00082874e-01 4.99871793e-01 5.00133161e-01
2.03062500e+00 5.00063246e-01 4.99995545e-01 8.07239593e-05 4.99908202e-01 5.00081838e-01 4.99864554e-01 5.00127562e-01
2.03187500e+00 4.99861395e-01 5.00008375e-01 8.06309653e-05 4.99928144e-01 5.00092362e-01 4.99876023e-01 5.00145405e-01
2.03312500e+00 5.00006946e-01 4.99992354e-01 8.08826127e-05 4.99906374e-01 5.00078118e-01 4.99860087e-01 5.00125867e-01
2.03437500e+00 5.00131071e-01 5.00003256e-01 8.02489726e-05 4.99914467e-01 5.00084640e-01 4.99870381e-01 5.00132007e-01
2.03562500e+00 4.99884549e-01 4.99999482e-01 8.09663941e-05 4.99911930e-01 5.00086995e-01 4.99868057e-01 5.00132938e-01
2.03687500e+00 4.99982621e-01 4.99997155e-01 8.11008764e-05 4.99913396e-01 5.00088051e-01 4.99864605e-01 5.00124715e-01
2.03812500e+00 5.00033585e-01 5.00004580e-01 7.61246231e-05 4.99922821e-01 5.00085729e-01 4.99882330e-01 5.00133697e-01
2.03937500e+00 5.00029776e-01 4.99991977e-01 8.14312925e-05 4.99902650e-01 5.00082133e-01 4.99857096e-01 5.00123579e-01
2.04062500e+00 5.00044937e-01 5.00010981e-01 8.20749710e-05 4.99919333e-01 5.00100264e-01 4.99875823e-01 5.00138915e-01
2.04187500e+00 4.99902108e-01 4.99995751e-01 8.09538947e-05 4.99907022e-01 5.00081419e-01 4.99867174e-01 5.00128036e-01
2.04312500e+00 5.00012728e-01 4.99997549e-01 8.31729885e-05 4.99910562e-01 5.00090013e-01 4.99864453e-01 5.00130721e-01
2.04437500e+00 5.00098303e-01 5.00004256e-01 8.21263947e-05 4.99912374e-01 5.00094581e-01 4.99872565e-01 5.00137232e-01
2.04562500e+00 4.99957323e-01 4.99992818e-01 8.38602089e-05 4.99902291e-01 5.00081683e-01 4.99858648e-01 5.00128263e-01
2.04687500e+00 4.99881255e-01 5.00009644e-01 8.34762822e-05 4.99923642e-01 5.00101818e-01 4.99872554e-01 5.00144988e-01
2.04812500e+00 5.00054540e-01 4.99991475e-01 8.36706427e-05 4.99902433e-01 5.00082583e-01 4.99858916e-01 5.00126750e-01
2.04937500e+00 5.00111610e-01 5.00003887e-01 8.50571108e-05 4.99913792e-01 5.00094943e-01 4.99873052e-01 5.00141462e-01
2.05062500e+00 4.99889745e-01 5.00002843e-01 8.48236276e-05 4.99911428e-01 5.00097341e-01 4.99862305e-01 5.00139356e-01
2.05187500e+00 4.99971888e-01 4.99991035e-01 8.56041746e-05 4.99898283e-01 5.00081532e-01 4.99850108e-01 5.00133569e-01
2.05312500e+00 5.00091521e-01 5.00008028e-01 8.43003145e-05 4.99918827e-01 5.00095911e-01 4.99873561e-01 5.00145610e-01
2.05437500e+00 4.99932921e-01 4.99992968e-01 8.46263247e-05 4.99897755e-01 5.00081653e-01 4.99856392e-01 5.00126808e-01
2.05562500e+00 4.99986318e-01 5.00007252e-01 8.33339937e-05 4.99916791e-01 5.00097145e-01 4.99868115e-01 5.00138099e-01
2.05687500e+00 5.00063417e-01 4.99995692e-01 8.41257448e-05 4.99902526e-01 5.00084233e-01 4.99856932e-01 5.00130806e-01
2.05812500e+00 5.00031421e-01 4.99997503e-01 8.33240149e-05 4.99908000e-01 5.00086768e-01 4.99861180e-01 5.00132545e-01
2.05937500e+00 4.99956336e-01 5.00008111e-01 8.44722068e-05 4.99918965e-01 5.00098891e-01 4.99872401e-01 5.00143525e-01
2.06062500e+00 4.99931822e-01 4.99990702e-01 8.20776233e-05 4.99900885e-01 5.00082256e-01 4.99859526e-01 5.00124316e-01
2.06187500e+00 5.00057878e-01 5.00007964e-01 8.38974039e-05 4.99917437e-01 5.00099920e-01 4.99874878e-01 5.00143065e-01
2.06312500e+00 5.00034416e-01 4.99993834e-01 8.27639271e-05 4.99906548e-01 5.00081977e-01 4.99859272e-01 5.00128523e-01
2.06437500e+00 4.99985051e-01 4.99999157e-01 8.32284001e-05 4.99908559e-01 5.00090460e-01 4.99872260e-01 5.00136131e-01
2.06562500e+00 4.99917671e-01 5.00007552e-01 8.10797535e-05 4.99920299e-01 5.00091383e-01 4.99873678e-01 5.00143330e-01
2.06687500e+00 5.00037704e-01 4.99992850e-01 8.18641710e-05 4.99902648e-01 5.00079949e-01 4.99862395e-01 5.00126511e-01
2.06812500e+00 5.00188234e-01 5.00003702e-01 8.00744024e-05 4.99921709e-01 5.00085329e-01 4.99875839e-01 5.00137687e-01
2.06937500e+00 4.99850691e-01 4.99996415e-01 8.18386376e-05 4.99906177e-01 5.00084573e-01 4.99860724e-01 5.00123811e-01
2.07062500e+00 4.99913683e-01 5.00007958e-01 7.88486017e-05 4.99923768e-01 5.00092647e-01 4.99881338e-01 5.00137517e-01
2.07187500e+00 5.00145075e-01 4.99993430e-01 8.27929934e-05 4.99904721e-01 5.00085862e-01 4.99857663e-01 5.00131129e-01
2.07312500e+00 4.99961535e-01 4.99996820e-01 8.01093131e-05 4.99910134e-01 5.00081176e-01 4.99863764e-01 5.00123786e-01
2.07437500e+00 4.99969094e-01 5.00012203e-01 8.11256462e-05 4.99923882e-01 5.00097640e-01 4.99876592e-01 5.00143292e-01
2.07562500e+00 4.99985804e-01 4.99991862e-01 8.27810998e-05 4.99899276e-01 5.00080002e-01 4.99854969e-01 5.00126300e-01
2.07687500e+00 5.00019787e-01 5.00004884e-01 8.17865824e-05 4.99916620e-01 5.00090910e-01 4.99873177e-01 5.00139279e-01
2.07812500e+00 5.00049017e-01 4.99992217e-01 8.26341993e-05 4.99903703e-01 5.00083976e-01 4.99860539e-01 5.00129372e-01
2.07937500e+00 4.99983653e-01 5.00003359e-01 7.96757688e-05 4.99918795e-01 5.00089044e-01 4.99880571e-01 5.00138250e-01
2.08062500e+00 4.99941327e-01 5.00004848e-01 7.88331135e-05 4.99916540e-01 5.00092489e-01 4.99875726e-01 5.00130398e-01
2.08187500e+00 5.00032556e-01 4.99990657e-01 8.00960310e-05 4.99899629e-01 5.00070909e-01 4.99861697e-01 5.00122238e-01
2.08312500e+00 5.00078922e-01 5.00008223e-01 8.02255802e-05 4.99918872e-01 5.00094569e-01 4.99875276e-01 5.00135321e-01
2.08437500e+00 4.99912118e-01 4.99994310e-01 7.87301695e-05 4.99907624e-01 5.00077246e-01 4.99863283e-01 5.00124406e-01
2.08562500e+00 4.99910847e-01 5.00005529e-01 8.05074124e-05 4.99921723e-01 5.00094440e-01 4.99870787e-01 5.00135574e-01
2.08687500e+00 5.00063162e-01 4.99996973e-01 7.72143877e-05 4.99916151e-01 5.00080754e-01 4.99870922e-01 5.00123175e-01
2.08812500e+00 5.00114315e-01 4.99998767e-01 8.15736697e-05 4.99908424e-01 5.00087745e-01 4.99868910e-01 5.00128400e-01
2.08937500e+00 4.99890708e-01 5.00007345e-01 7.95817129e-05 4.99918963e-01 5.00095028e-01 4.99878255e-01 5.00135488e-01
2.09062500e+00 4.99966223e-01 4.99989868e-01 8.44506290e-05 4.99898996e-01 5.00083011e-01 4.99857672e-01 5.00127454e-01
2.09187500e+00 5.00108088e-01 5.00007777e-01 8.13954011e-05 4.99918111e-01 5.00094849e-01 4.99881815e-01 5.00144511e-01
2.09312500e+00 4.99983628e-01 4.99994512e-01 8.52277593e-05 4.99899790e-01 5.00086165e-01 4.99855420e-01 5.00132477e-01
2.09437500e+00 4.99907662e-01 5.00000772e-01 7.96716406e-05 4.99914487e-01 5.00088157e-01 4.99872711e-01 5.00132516e-01
2.09562500e+00 5.00012196e-01 5.00004925e-01 8.33165081e-05 4.99912975e-01 5.00094726e-01 4.99865816e-01 5.00135280e-01
2.09687500e+00 5.00134093e-01 4.99991806e-01 8.25418106e-05 4.99903287e-01 5.00083423e-01 4.99860134e-01 5.00127048e-01
2.09812500e+00 4.99928424e-01 5.00009150e-01 8.58407594e-05 4.99917305e-01 5.00103476e-01 4.99872680e-01 5.00144329e-01
2.09937500e+00 4.99894859e-01 4.99993478e-01 8.19722797e-05 4.99905629e-01 5.00080847e-01 4.99863698e-01 5.00126800e-01
2.10062500e+00 5.00093505e-01 5.00005809e-01 8.67037808e-05 4.99909385e-01 5.00099492e-01 4.99865584e-01 5.00142609e-01
2.10187500e+00 5.00030009e-01 4.99998783e-01 8.16627057e-05 4.99912262e-01 5.00086357e-01 4.99865932e-01 5.00133946e-01
2.10312500e+00 4.99963340e-01 4.99993521e-01 8.26491950e-05 4.99905280e-01 5.00084677e-01 4.99864164e-01 5.00123504e-01
2.10437500e+00 4.99947156e-01 5.00013124e-01 8.24550955e-05 4.99924986e-01 5.00102921e-01 4.99877152e-01 5.00146055e-01
2.10562500e+00 5.00045924e-01 4.99987822e-01 8.40482845e-05 4.99897561e-01 5.00080382e-01 4.99854301e-01 5.00125793e-01
2.10687500e+00 5.00129840e-01 5.00005903e-01 8.37809672e-05 4.99915251e-01 5.00098014e-01 4.99871336e-01 5.00132880e-01
2.10812500e+00 4.99850428e-01 4.99998544e-01 8.54586973e-05 4.99904541e-01 5.00090700e-01 4.99863634e-01 5.00129692e-01
2.10937500e+00 4.99935686e-01 4.99995887e-01 8.26610920e-05 4.99907102e-01 5.00085549e-01 4.99860571e-01 5.00131615e-01
2.11062500e+00 5.00144867e-01 5.00005866e-01 8.39703116e-05 4.99910811e-01 5.00102301e-01 4.99870502e-01 5.00140493e-01
2.11187500e+00 4.99979042e-01 4.99990907e-01 8.32264244e-05 4.99898885e-01 5.00081153e-01 4.99862777e-01 5.00126331e-01
2.11312500e+00 4.99963661e-01 5.00010778e-01 8.57065796e-05 4.99915544e-01 5.00105639e-01 4.99872727e-01 5.00139835e-01
2.11437500e+00 4.99972354e-01 4.99994109e-01 8.67937906e-05 4.99896908e-01 5.00090070e-01 4.99857263e-01 5.00129782e-01
2.11562500e+00 5.00048822e-01 4.99998671e-01 8.52227500e-05 4.99906547e-01 5.00095152e-01 4.99863413e-01 5.00136835e-01
2.11687500e+00 5.00044542e-01 5.00002289e-01 8.64766401e-05 4.99908366e-01 5.00093781e-01 4.99861580e-01 5.00141770e-01
2.11812500e+00 4.99885030e-01 4.99996527e-01 8.26822842e-05 4.99902250e-01 5.00086523e-01 4.99864507e-01 5.00127625e-01
2.11937500e+00 5.00030641e-01 5.00008879e-01 8.42719015e-05 4.99915954e-01 5.00102682e-01 4.99877243e-01 5.00145989e-01
2.12062500e+00 5.00003336e-01 4.99988589e-01 8.23631319e-05 4.99898486e-01 5.00075582e-01 4.99859518e-01 5.00124965e-01
2.12187500e+00 5.00043553e-01 5.00005078e-01 8.52432850e-05 4.99909938e-01 5.00100650e-01 4.99872149e-01 5.00143391e-01
2.12312500e+00 4.99937384e-01 5.00003022e-01 8.34268725e-05 4.99909310e-01 5.00093635e-01 4.99864825e-01 5.00133762e-01
2.12437500e+00 4.99952433e-01 4.99993882e-01 8.35341859e-05 4.99904624e-01 5.00087786e-01 4.99860783e-01 5.00132459e-01
2.12562500e+00 5.00112066e-01 5.00005112e-01 8.36333692e-05 4.99912433e-01 5.00098261e-01 4.99870106e-01 5.00138687e-01
2.12687500e+00 5.00049310e-01 4.99992203e-01 8.14722413e-05 4.99905201e-01 5.00082678e-01 4.99859068e-01 5.00120919e-01
2.12812500e+00 4.99919052e-01 5.00008602e-01 8.36055495e-05 4.99917624e-01 5.00098142e-01 4.99877277e-01 5.00140623e-01
2.12937500e+00 4.99915098e-01 4.99996752e-01 8.56339614e-05 4.99899308e-01 5.00089573e-01 4.99857739e-01 5.00128453e-01
2.13062500e+00 5.00103253e-01 4.99999700e-01 8.38771883e-05 4.99908415e-01 5.00090038e-01 4.99860594e-01 5.00133800e-01
2.13187500e+00 5.00077313e-01 5.00004216e-01 8.51258087e-05 4.99910074e-01 5.00096046e-01 4.99862224e-01 5.00138214e-01
2.13312500e+00 4.99835786e-01 4.99994483e-01 8.29224829e-05 4.99906306e-01 5.00086152e-01 4.99858483e-01 5.00128955e-01
2.13437500e+00 5.00016399e-01 5.00008571e-01 8.38964032e-05 4.99920451e-01 5.00103263e-01 4.99879572e-01 5.00147901e-01
2.13562500e+00 5.00102267e-01 4.99992222e-01 8.14146663e-05 4.99905413e-01 5.00082105e-01 4.99864181e-01 5.00122210e-01
2.13687500e+00 4.99990156e-01 5.00002080e-01 8.44307251e-05 4.99912790e-01 5.00095121e-01 4.99863053e-01 5.00131699e-01
2.13812500e+00 4.99918336e-01 5.00002565e-01 8.00475949e-05 4.99915588e-01 5.00089952e-01 4.99867616e-01 5.00129075e-01
2.13937500e+00 4.99998615e-01 4.99996145e-01 8.41225638e-05 4.99904209e-01 5.00087052e-01 4.99859187e-01 5.00128450e-01
2.14062500e+00 5.00096461e-01 5.00002446e-01 8.13206762e-05 4.99913630e-01 5.00094449e-01 4.99877409e-01 5.00137468e-01
2.14187500e+00 4.99967232e-01 4.99992521e-01 8.29745572e-05 4.99902166e-01 5.00082382e-01 4.99858577e-01 5.00125659e-01
2.14312500e+00 4.99898842e-01 5.00008707e-01 8.08346087e-05 4.99921281e-01 5.00097908e-01 4.99875537e-01 5.00142185e-01
2.14437500e+00 5.00047160e-01 4.99999409e-01 8.26838561e-05 4.99907711e-01 5.00091029e-01 4.99867056e-01 5.00128530e-01
2.14562500e+00 5.00105331e-01 4.99995918e-01 8.16481621e-05 4.99906186e-01 5.00088981e-01 4.99866661e-01 5.00130117e-01
2.14687500e+00 4.99903733e-01 5.00001333e-01 8.33749733e-05 4.99909484e-01 5.00095301e-01 4.99874349e-01 5.00139858e-01
2.14812500e+00 4.99995094e-01 4.99995649e-01 8.13917211e-05 4.99909106e-01 5.00088577e-01 4.99868983e-01 5.00125514e-01
2.14937500e+00 5.00038841e-01 5.00008751e-01 8.28397165e-05 4.99916495e-01 5.00099985e-01 4.99877822e-01 5.00141699e-01
2.15062500e+00 5.00051417e-01 4.99994175e-01 8.30818571e-05 4.99906123e-01 5.00085365e-01 4.99859933e-01 5.00125153e-01
2.15187500e+00 4.99998588e-01 5.00002353e-01 8.49069495e-05 4.99914316e-01 5.00096787e-01 4.99866245e-01 5.00141159e-01
2.15312500e+00 4.99867696e-01 5.00002672e-01 8.37591133e-05 4.99911591e-01 5.00096075e-01 4.99870892e-01 5.00137229e-01
2.15437500e+00 5.00053567e-01 4.99994778e-01 8.16252854e-05 4.99904758e-01 5.00086787e-01 4.99863319e-01 5.00125689e-01
2.15562500e+00 5.00126155e-01 5.00007896e-01 8.19874535e-05 4.99920623e-01 5.00096603e-01 4.99874843e-01 5.00136963e-01
2.15687500e+00 4.99915083e-01 4.99991667e-01 8.25192630e-05 4.99905257e-01 5.00083303e-01 4.99858169e-01 5.00124072e-01
2.15812500e+00 4.99922756e-01 5.00004753e-01 8.20668170e-05 4.99915340e-01 5.00093485e-01 4.99872591e-01 5.00138808e-01
2.15937500e+00 5.00011129e-01 5.00001134e-01 8.10884686e-05 4.99913466e-01 5.00088198e-01 4.99866386e-01 5.00135346e-01
2.16062500e+00 5.00110573e-01 4.99994178e-01 8.12082275e-05 4.99905065e-01 5.00083641e-01 4.99862773e-01 5.00123465e-01
2.16187500e+00 4.99972253e-01 5.00009100e-01 8.01766513e-05 4.99923248e-01 5.00095897e-01 4.99880758e-01 5.00137534e-01
2.16312500e+00 4.99848195e-01 4.99992756e-01 8.23340095e-05 4.99900000e-01 5.00086557e-01 4.99863313e-01 5.00120426e-01
2.16437500e+00 5.00162320e-01 5.00005539e-01 8.23595245e-05 4.99916893e-01 5.00097457e-01 4.99873629e-01 5.00141919e-01
2.16562500e+00 5.00000611e-01 4.99997114e-01 8.20295120e-05 4.99908957e-01 5.00087629e-01 4.99867025e-01 5.00129620e-01
2.16687500e+00 4.99928706e-01 4.99997722e-01 8.21261384e-05 4.99907174e-01 5.00087005e-01 4.99869659e-01 5.00127171e-01
2.16812500e+00 5.00011728e-01 5.00005497e-01 8.36951473e-05 4.99908701e-01 5.00098127e-01 4.99868892e-01 5.00138005e-01
2.16937500e+00 5.00006420e-01 4.99993095e-01 8.21238054e-05 4.99902030e-01 5.00085440e-01 4.99859545e-01 5.00123619e-01
2.17062500e+00 5.00077373e-01 5.00004602e-01 8.42994704e-05 4.99911579e-01 5.00097006e-01 4.99870998e-01 5.00140451e-01
2.17187500e+00 4.99896807e-01 4.99995087e-01 8.02329376e-05 4.99907823e-01 5.00081194e-01 4.99870376e-01 5.00123387e-01
2.17312500e+00 4.99959313e-01 5.00000941e-01 8.31466308e-05 4.99908429e-01 5.00094135e-01 4.99870323e-01 5.00134970e-01
2.17437500e+00 5.00060149e-01 5.00001745e-01 8.23809968e-05 4.99910742e-01 5.00091088e-01 4.99871703e-01 5.00136829e-01
2.17562500e+00 5.00079537e-01 4.99994015e-01 8.35667346e-05 4.99901186e-01 5.00085204e-01 4.99860773e-01 5.00129731e-01
2.17687500e+00 4.99911657e-01 5.00009824e-01 8.30717952e-05 4.99914701e-01 5.00099789e-01 4.99875962e-01 5.00134223e-01
2.17812500e+00 4.99928508e-01 4.99993859e-01 8.76677455e-05 4.99896280e-01 5.00087849e-01 4.99853279e-01 5.00132792e-01
2.17937500e+00 5.00112366e-01 5.00001212e-01 8.38845250e-05 4.99913330e-01 5.00091749e-01 4.99868807e-01 5.00135679e-01
2.18062500e+00 5.00049228e-01 5.00002782e-01 8.59005789e-05 4.99906552e-01 5.00096184e-01 4.99867159e-01 5.00130530e-01
2.18187500e+00 4.99922551e-01 4.99996576e-01 8.64865022e-05 4.99901688e-01 5.00094116e-01 4.99863399e-01 5.00134250e-01
2.18312500e+00 4.99954098e-01 5.00005440e-01 8.48366786e-05 4.99911381e-01 5.00100242e-01 4.99873038e-01 5.00143980e-01
2.18437500e+00 5.00059677e-01 4.99993220e-01 8.80579829e-05 4.99897918e-01 5.00093926e-01 4.99854376e-01 5.00132723e-01
2.18562500e+00 5.00078733e-01 5.00004291e-01 8.94685968e-05 4.99905757e-01 5.00106178e-01 4.99870211e-01 5.00148535e-01
2.18687500e+00 4.99890791e-01 4.99999473e-01 8.52211279e-05 4.99906245e-01 5.00095875e-01 4.99867091e-01 5.00135536e-01
2.18812500e+00 4.99972066e-01 4.99995405e-01 8.92733822e-05 4.99897294e-01 5.00097750e-01 4.99856301e-01 5.00138646e-01
2.18937500e+00 5.00105220e-01 5.00007244e-01 8.56096936e-05 4.99911612e-01 5.00101433e-01 4.99869548e-01 5.00144535e-01
2.19062500e+00 5.00011366e-01 4.99994203e-01 8.74291579e-05 4.99898033e-01 5.00092734e-01 4.99855261e-01 5.00133399e-01
2.19187500e+00 4.99932948e-01 5.00003133e-01 8.52844437e-05 4.99906723e-01 5.00096391e-01 4.99874318e-01 5.00140784e-01
2.19312500e+00 4.99943230e-01 4.99997599e-01 8.50301961e-05 4.99902376e-01 5.00089013e-01 4.99861212e-01 5.00133932e-01
2.19437500e+00 5.00092013e-01 5.00000890e-01 8.58983787e-05 4.99910255e-01 5.00098694e-01 4.99865845e-01 5.00137832e-01
2.19562500e+00 5.00037499e-01 5.00003461e-01 8.51852323e-05 4.99909611e-01 5.00093868e-01 4.99871463e-01 5.00140075e-01
2.19687500e+00 4.99933574e-01 4.99991799e-01 8.53977781e-05 4.99896252e-01 5.00088867e-01 4.99856363e-01 5.00126428e-01
2.19812500e+00 4.99873520e-01 5.00008551e-01 8.36904520e-05 4.99917074e-01 5.00100399e-01 4.99877868e-01 5.00144714e-01
2.19937500e+00 5.00148124e-01 4.99993956e-01 8.34890816e-05 4.99901766e-01 5.00086679e-01 4.99858951e-01 5.00125246e-01
2.20062500e+00 5.00050238e-01 5.00003741e-01 8.27543774e-05 4.99912998e-01 5.00096253e-01 4.99867995e-01 5.00136077e-01
2.20187500e+00 4.99811115e-01 5.00001930e-01 8.36408309e-05 4.99908388e-01 5.00091907e-01 4.99867688e-01 5.00133839e-01
2.20312500e+00 5.00164137e-01 4.99993833e-01 8.38443077e-05 4.99900538e-01 5.00085729e-01 4.99860168e-01 5.00124637e-01
2.20437500e+00 5.00001273e-01 5.00009265e-01 8.32917718e-05 4.99917429e-01 5.00101106e-01 4.99877497e-01 5.00138191e-01
2.20562500e+00 4.99949446e-01 4.99988822e-01 8.53461568e-05 4.99894900e-01 5.00081425e-01 4.99857607e-01 5.00126147e-01
2.20687500e+00 5.00010536e-01 5.00006388e-01 8.49929091e-05 4.99912804e-01 5.00095146e-01 4.99870811e-01 5.00141899e-01
2.20812500e+00 4.99881921e-01 5.00002484e-01 8.42614230e-05 4.99908542e-01 5.00096618e-01 4.99867294e-01 5.00137248e-01
2.20937500e+00 5.00186651e-01 4.99992860e-01 8.45706177e-05 4.99901101e-01 5.00083566e-01 4.99859766e-01 5.00128311e-01
2.21062500e+00 4.99990869e-01 5.00008761e-01 8.14541765e-05 4.99918470e-01 5.00096669e-01 4.99874716e-01 5.00135028e-01
2.21187500e+00 4.99895874e-01 4.99991685e-01 8.60669370e-05 4.99896790e-01 5.00087033e-01 4.99855094e-01 5.00132076e-01
2.21312500e+00 5.00048407e-01 5.00006295e-01 8.25325767e-05 4.99914052e-01 5.00097523e-01 4.99876143e-01 5.00142660e-01
2.21437500e+00 5.00005084e-01 4.99996934e-01 8.32268386e-05 4.99902686e-01 5.00089250e-01 4.99867679e-01 5.00132778e-01
2.21562500e+00 5.00051337e-01 4.99996513e-01 8.12377274e-05 4.99907078e-01 5.00085791e-01 4.99862651e-01 5.00122365e-01
2.21687500e+00 4.99907637e-01 5.00011574e-01 8.47778295e-05 4.99915867e-01 5.00102083e-01 4.99874691e-01 5.00145334e-01
2.21812500e+00 4.99949435e-01 4.99990000e-01 8.00421859e-05 4.99908527e-01 5.00078871e-01 4.99861216e-01 5.00120174e-01
2.21937500e+00 5.00150889e-01 5.00003482e-01 8.69483029e-05 4.99905967e-01 5.00098885e-01 4.99861158e-01 5.00138611e-01
2.22062500e+00 4.99957680e-01 4.99997827e-01 8.33640741e-05 4.99905342e-01 5.00088328e-01 4.99857621e-01 5.00129664e-01
2.22187500e+00 4.99890743e-01 5.00002476e-01 8.44690761e-05 4.99909479e-01 5.00095569e-01 4.99869445e-01 5.00137115e-01
2.22312500e+00 5.00077202e-01 5.00002660e-01 8.65919514e-05 4.99909629e-01 5.00096540e-01 4.99865079e-01 5.00142111e-01
2.22437500e+00 5.00006789e-01 4.99992321e-01 8.43218091e-05 4.99899164e-01 5.00087223e-01 4.99861182e-01 5.00127742e-01
2.22562500e+00 5.00040006e-01 5.00005322e-01 8.46748829e-05 4.99915408e-01 5.00097308e-01 4.99869145e-01 5.00141881e-01
2.22687500e+00 4.99953687e-01 4.99996862e-01 8.65595897e-05 4.99900673e-01 5.00092201e-01 4.99857114e-01 5.00131824e-01
2.22812500e+00 4.99918503e-01 5.00007931e-01 8.72384869e-05 4.99914926e-01 5.00101906e-01 4.99865092e-01 5.00145260e-01
2.22937500e+00 5.00076768e-01 4.99994114e-01 8.50107114e-05 4.99900066e-01 5.00088404e-01 4.99854277e-01 5.00129384e-01
2.23062500e+00 5.00003238e-01 4.99997503e-01 8.40109850e-05 4.99906510e-01 5.00090112e-01 4.99863294e-01 5.00132935e-01
2.23187500e+00 4.99937194e-01 5.00004112e-01 8.49120199e-05 4.99912376e-01 5.00099444e-01 4.99870317e-01 5.00140147e-01
2.23312500e+00 5.00013449e-01 4.99990588e-01 8.63665036e-05 4.99896583e-01 5.00085859e-01 4.99860097e-01 5.00130199e-01
2.23437500e+00 5.00091469e-01 5.00011433e-01 8.72037210e-05 4.99912829e-01 5.00107940e-01 4.99871969e-01 5.00149018e-01
2.23562500e+00 5.00004982e-01 4.99991286e-01 8.78554009e-05 4.99893125e-01 5.00087429e-01 4.99858076e-01 5.00132275e-01
2.23687500e+00 4.99864210e-01 5.00001099e-01 8.61698881e-05 4.99908974e-01 5.00097743e-01 4.99864374e-01 5.00139683e-01
2.23812500e+00 5.00039346e-01 5.00003810e-01 8.76023948e-05 4.99904810e-01 5.00096477e-01 4.99861715e-01 5.00140030e-01
2.23937500e+00 5.00119016e-01 4.99994678e-01 8.94657034e-05 4.99896278e-01 5.00090574e-01 4.99851687e-01 5.00136905e-01
2.24062500e+00 4.99879176e-01 5.00007838e-01 8.63494293e-05 4.99911136e-01 5.00101724e-01 4.99872938e-01 5.00146713e-01
2.24187500e+00 4.99989924e-01 4.99990390e-01 8.94447225e-05 4.99892920e-01 5.00088971e-01 4.99851507e-01 5.00134939e-01
2.24312500e+00 5.00088134e-01 5.00007748e-01 9.02100599e-05 4.99908577e-01 5.00103268e-01 4.99867952e-01 5.00153559e-01
2.24437500e+00 4.99989013e-01 4.99999974e-01 8.96596565e-05 4.99901034e-01 5.00099432e-01 4.99859536e-01 5.00145589e-01
2.24562500e+00 4.99981692e-01 4.99995441e-01 8.75219462e-05 4.99900585e-01 5.00093041e-01 4.99863421e-01 5.00133667e-01
2.24687500e+00 4.99994823e-01 5.00005936e-01 8.97686090e-05 4.99907947e-01 5.00104064e-01 4.99863733e-01 5.00150218e-01
2.24812500e+00 5.00038192e-01 4.99993665e-01 8.69497288e-05 4.99900935e-01 5.00088991e-01 4.99851175e-01 5.00126653e-01
2.24937500e+00 4.99998717e-01 5.00007992e-01 9.14682046e-05 4.99907979e-01 5.00108465e-01 4.99865709e-01 5.00163079e-01
2.25062500e+00 4.99830787e-01 4.99992699e-01 8.92015790e-05 4.99894137e-01 5.00091967e-01 4.99855500e-01 5.00129278e-01
2.25187500e+00 5.00132905e-01 5.00000965e-01 8.81943411e-05 4.99904072e-01 5.00098668e-01 4.99860798e-01 5.00137905e-01
2.25312500e+00 5.00045993e-01 5.00007265e-01 8.75018334e-05 4.99912134e-01 5.00098795e-01 4.99869762e-01 5.00152883e-01
2.25437500e+00 4.99940423e-01 4.99990644e-01 8.95962698e-05 4.99897292e-01 5.00094113e-01 4.99846567e-01 5.00130416e-01
2.25562500e+00 5.00106504e-01 5.00006689e-01 9.03878058e-05 4.99903320e-01 5.00105189e-01 4.99865397e-01 5.00151728e-01
2.25687500e+00 4.99849993e-01 4.99994808e-01 8.72882979e-05 4.99900940e-01 5.00087923e-01 4.99853786e-01 5.00129109e-01
2.25812500e+00 5.00033939e-01 5.00003759e-01 8.84781059e-05 4.99908203e-01 5.00101371e-01 4.99860720e-01 5.00148224e-01
2.25937500e+00 5.00098215e-01 4.99999720e-01 8.80221811e-05 4.99905493e-01 5.00089106e-01 4.99858855e-01 5.00143682e-01
2.26062500e+00 4.99933152e-01 4.99993961e-01 8.74779770e-05 4.99899966e-01 5.00090627e-01 4.99852643e-01 5.00131515e-01
2.26187500e+00 4.99958988e-01 5.00008898e-01 8.61989390e-05 4.99917051e-01 5.00107461e-01 4.99873440e-01 5.00145343e-01
2.26312500e+00 4.99950256e-01 4.99994494e-01 8.78951271e-05 4.99898814e-01 5.00089864e-01 4.99854215e-01 5.00141403e-01
2.26437500e+00 5.00149845e-01 5.00001988e-01 8.87389127e-05 4.99906701e-01 5.00100207e-01 4.99869472e-01 5.00147850e-01
2.26562500e+00 4.99962881e-01 4.99996281e-01 8.73790120e-05 4.99899961e-01 5.00090459e-01 4.99862623e-01 5.00140291e-01
2.26687500e+00 4.99897944e-01 5.00004630e-01 8.58854011e-05 4.99912446e-01 5.00099223e-01 4.99869352e-01 5.00145596e-01
2.26812500e+00 5.00164398e-01 5.00003401e-01 9.03392607e-05 4.99902405e-01 5.00101217e-01 4.99862447e-01 5.00151071e-01
2.26937500e+00 4.99914562e-01 4.99990573e-01 8.81318992e-05 4.99897736e-01 5.00084965e-01 4.99851161e-01 5.00131438e-01
2.27062500e+00 4.99929805e-01 5.00006551e-01 8.76940235e-05 4.99912536e-01 5.00102803e-01 4.99860435e-01 5.00142591e-01
2.27187500e+00 5.00089182e-01 4.99995839e-01 8.68808710e-05 4.99902671e-01 5.00092421e-01 4.99860005e-01 5.00137439e-01
2.27312500e+00 4.99984443e-01 5.00006780e-01 8.69412458e-05 4.99915039e-01 5.00100544e-01 4.99866881e-01 5.00148944e-01
2.27437500e+00 5.00001648e-01 4.99997028e-01 8.55837828e-05 4.99904857e-01 5.00095340e-01 4.99863236e-01 5.00129497e-01
2.27562500e+00 5.00022565e-01 4.99996218e-01 8.26005863e-05 4.99907400e-01 5.00086538e-01 4.99869194e-01 5.00132244e-01
2.27687500e+00 4.99955412e-01 5.00005997e-01 8.74791315e-05 4.99914062e-01 5.00097037e-01 4.99868055e-01 5.00150142e-01
2.27812500e+00 5.00040652e-01 4.99993010e-01 8.45372430e-05 4.99902736e-01 5.00083294e-01 4.99855771e-01 5.00128393e-01
2.27937500e+00 5.00012479e-01 5.00008369e-01 9.06542828e-05 4.99911455e-01 5.00106940e-01 4.99860289e-01 5.00152359e-01
2.28062500e+00 4.99956931e-01 4.99995118e-01 8.62033603e-05 4.99900131e-01 5.00087356e-01 4.99860249e-01 5.00142043e-01
2.28187500e+00 5.00002166e-01 4.99998510e-01 8.97481318e-05 4.99901091e-01 5.00099597e-01 4.99857932e-01 5.00136665e-01
2.28312500e+00 4.99948058e-01 5.00004709e-01 8.57611968e-05 4.99910893e-01 5.00098725e-01 4.99865294e-01 5.00141815e-01
2.28437500e+00 5.00101715e-01 4.99993141e-01 8.67039281e-05 4.99898157e-01 5.00085659e-01 4.99857474e-01 5.00134742e-01
2.28562500e+00 4.99971283e-01 5.00004267e-01 8.85534743e-05 4.99909020e-01 5.00099813e-01 4.99863589e-01 5.00152020e-01
2.28687500e+00 4.99900283e-01 4.99999658e-01 8.76930279e-05 4.99909519e-01 5.00098378e-01 4.99858541e-01 5.00144059e-01
2.28812500e+00 5.00092064e-01 4.99997400e-01 8.79302124e-05 4.99903735e-01 5.00098820e-01 4.99857294e-01 5.00135104e-01
2.28937500e+00 5.00014926e-01 5.00001480e-01 8.83912904e-05 4.99902682e-01 5.00094892e-01 4.99863879e-01 5.00140633e-01
2.29062500e+00 5.00013589e-01 4.99996785e-01 8.91691211e-05 4.99902364e-01 5.00092402e-01 4.99852969e-01 5.00134633e-01
2.29187500e+00 4.99937379e-01 5.00007285e-01 9.14615056e-05 4.99909300e-01 5.00111941e-01 4.99860833e-01 5.00146835e-01
2.29312500e+00 4.99937766e-01 4.99996847e-01 8.86640606e-05 4.99900353e-01 5.00092892e-01 4.99854410e-01 5.00140283e-01
2.29437500e+00 5.00184208e-01 4.99997823e-01 9.06704898e-05 4.99898163e-01 5.00097837e-01 4.99855888e-01 5.00143111e-01
2.29562500e+00 4.99913036e-01 4.99999307e-01 9.16495202e-05 4.99897628e-01 5.00093955e-01 4.99853257e-01 5.00149347e-01
2.29687500e+00 4.99932571e-01 5.00002328e-01 9.07786481e-05 4.99904794e-01 5.00103888e-01 4.99855359e-01 5.00139969e-01
2.29812500e+00 5.00084101e-01 5.00005184e-01 8.86050677e-05 4.99908701e-01 5.00101363e-01 4.99864716e-01 5.00145481e-01
2.29937500e+00 4.99943125e-01 4.99988550e-01 9.15362040e-05 4.99888598e-01 5.00084669e-01 4.99842797e-01 5.00135469e-01
2.30062500e+00 5.00096803e-01 5.00006418e-01 9.18046219e-05 4.99909971e-01 5.00107188e-01 4.99856731e-01 5.00149829e-01
2.30187500e+00 4.99892159e-01 4.99999218e-01 8.80647527e-05 4.99902714e-01 5.00094596e-01 4.99860855e-01 5.00141903e-01
2.30312500e+00 4.99968964e-01 4.99999662e-01 8.85650650e-05 4.99899290e-01 5.00095365e-01 4.99860634e-01 5.00141914e-01
2.30437500e+00 5.00179790e-01 5.00004042e-01 9.36343578e-05 4.99901145e-01 5.00104282e-01 4.99853973e-01 5.00158066e-01
2.30562500e+00 4.99912874e-01 4.99993513e-01 9.04993619e-05 4.99894790e-01 5.00093009e-01 4.99850980e-01 5.00141463e-01
2.30687500e+00 4.99959279e-01 5.00005568e-01 8.73983074e-05 4.99912018e-01 5.00100415e-01 4.99867081e-01 5.00147887e-01
2.30812500e+00 4.99996768e-01 4.99994624e-01 9.08874217e-05 4.99892262e-01 5.00091905e-01 4.99851184e-01 5.00140320e-01
2.30937500e+00 5.00047888e-01 5.00003922e-01 9.03681589e-05 4.99907258e-01 5.00100988e-01 4.99857562e-01 5.00148574e-01
2.31062500e+00 5.00044301e-01 5.00000964e-01 8.99933390e-05 4.99901364e-01 5.00098089e-01 4.99859227e-01 5.00147359e-01
2.31187500e+00 4.99886465e-01 4.99996085e-01 8.91871129e-05 4.99900417e-01 5.00097634e-01 4.99854196e-01 5.00134764e-01
2.31312500e+00 5.00021023e-01 5.00008026e-01 8.81609794e-05 4.99910247e-01 5.00106166e-01 4.99869056e-01 5.00153966e-01
2.31437500e+00 5.00121144e-01 4.99991391e-01 9.02112071e-05 4.99894323e-01 5.00088288e-01 4.99843733e-01 5.00135590e-01
2.31562500e+00 4.99906206e-01 5.00004031e-01 9.02981915e-05 4.99905172e-01 5.00100779e-01 4.99861846e-01 5.00148632e-01
2.31687500e+00 4.99937159e-01 5.00002585e-01 9.15981811e-05 4.99902946e-01 5.00102145e-01 4.99851267e-01 5.00151751e-01
2.31812500e+00 5.00064444e-01 4.99998967e-01 8.71530077e-05 4.99907761e-01 5.00092867e-01 4.99866145e-01 5.00135204e-01
2.31937500e+00 5.00014984e-01 4.99998472e-01 9.07526450e-05 4.99899636e-01 5.00099801e-01 4.99852864e-01 5.00143905e-01
2.32062500e+00 4.99998946e-01 4.99992548e-01 8.96254203e-05 4.99899102e-01 5.00089545e-01 4.99847314e-01 5.00135924e-01
2.32187500e+00 4.99914418e-01 5.00010318e-01 9.04642507e-05 4.99912366e-01 5.00108487e-01 4.99858653e-01 5.00153485e-01
2.32312500e+00 4.99994486e-01 4.99996852e-01 8.86002892e-05 4.99904167e-01 5.00090993e-01 4.99853556e-01 5.00135796e-01
2.32437500e+00 5.00156909e-01 4.99996814e-01 8.79988339e-05 4.99901127e-01 5.00092575e-01 4.99857403e-01 5.00140451e-01
2.32562500e+00 4.99969388e-01 5.00001158e-01 8.99123462e-05 4.99904781e-01 5.00092401e-01 4.99861272e-01 5.00148453e-01
2.32687500e+00 4.99886266e-01 4.99998738e-01 8.86351933e-05 4.99904015e-01 5.00095916e-01 4.99855356e-01 5.00143576e-01
2.32812500e+00 4.99994103e-01 5.00006513e-01 8.55556529e-05 4.99911643e-01 5.00103222e-01 4.99869035e-01 5.00140262e-01
2.32937500e+00 5.00100353e-01 4.99993223e-01 8.75256039e-05 4.99897582e-01 5.00087307e-01 4.99856158e-01 5.00138735e-01
2.33062500e+00 5.00018267e-01 5.00003032e-01 9.05001279e-05 4.99910966e-01 5.00100515e-01 4.99861823e-01 5.00146786e-01
2.33187500e+00 4.99873892e-01 4.99998666e-01 8.70196976e-05 4.99903993e-01 5.00093052e-01 4.99859281e-01 5.00140578e-01
2.33312500e+00 5.00015208e-01 4.99998106e-01 8.60452225e-05 4.99904258e-01 5.00088869e-01 4.99862952e-01 5.00140068e-01
2.33437500e+00 5.00188278e-01 5.00006413e-01 9.03939095e-05 4.99907853e-01 5.00100909e-01 4.99859279e-01 5.00151661e-01
2.33562500e+00 4.99852852e-01 4.99993667e-01 9.20579258e-05 4.99894400e-01 5.00094156e-01 4.99848121e-01 5.00140134e-01
2.33687500e+00 4.99917684e-01 5.00006174e-01 8.74726882e-05 4.99915200e-01 5.00101701e-01 4.99859452e-01 5.00144209e-01
2.33812500e+00 5.00155715e-01 4.99997244e-01 8.76597717e-05 4.99900057e-01 5.00093826e-01 4.99857152e-01 5.00141512e-01
2.33937500e+00 4.99932952e-01 4.99998022e-01 9.05565913e-05 4.99897827e-01 5.00093584e-01 4.99853403e-01 5.00142298e-01
2.34062500e+00 5.00035633e-01 5.00002746e-01 9.17810237e-05 4.99903948e-01 5.00102747e-01 4.99858135e-01 5.00151105e-01
2.34187500e+00 4.99990340e-01 4.99991473e-01 8.86310221e-05 4.99893849e-01 5.00088941e-01 4.99853056e-01 5.00137162e-01
2.34312500e+00 4.99962528e-01 5.00009494e-01 8.90225646e-05 4.99914251e-01 5.00104856e-01 4.99861560e-01 5.00150202e-01
2.34437500e+00 5.00051192e-01 4.99997089e-01 9.43145955e-05 4.99893812e-01 5.00097174e-01 4.99846812e-01 5.00141710e-01
2.34562500e+00 4.99938108e-01 4.99996621e-01 8.92290696e-05 4.99900448e-01 5.00091625e-01 4.99846715e-01 5.00131455e-01
2.34687500e+00 5.00023203e-01 5.00006236e-01 9.22837494e-05 4.99906491e-01 5.00108090e-01 4.99861425e-01 5.00152090e-01
2.34812500e+00 5.00049603e-01 4.99996241e-01 9.05489234e-05 4.99897804e-01 5.00095908e-01 4.99851105e-01 5.00136598e-01
2.34937500e+00 4.99907124e-01 5.00004238e-01 9.30984668e-05 4.99904963e-01 5.00110900e-01 4.99854318e-01 5.00155524e-01
2.35062500e+00 5.00065035e-01 4.99994828e-01 9.15573116e-05 4.99889891e-01 5.00091748e-01 4.99850676e-01 5.00141121e-01
2.35187500e+00 4.99983813e-01 5.00002757e-01 9.41765038e-05 4.99901353e-01 5.00106359e-01 4.99848166e-01 5.00151894e-01
2.35312500e+00 4.99908191e-01 5.00004037e-01 9.25442271e-05 4.99903792e-01 5.00102233e-01 4.99854255e-01 5.00144704e-01
2.35437500e+00 5.00163175e-01 4.99995117e-01 9.39777071e-05 4.99893125e-01 5.00101960e-01 4.99844184e-01 5.00143079e-01
2.35562500e+00 4.99948772e-01 5.00002003e-01 9.35125299e-05 4.99899218e-01 5.00100645e-01 4.99852111e-01 5.00151824e-01
2.35687500e+00 4.99889879e-01 5.00000793e-01 9.27765168e-05 4.99900793e-01 5.00098542e-01 4.99846805e-01 5.00143534e-01
2.35812500e+00 5.00101254e-01 5.00004154e-01 9.31916667e-05 4.99902654e-01 5.00105967e-01 4.99851062e-01 5.00148893e-01
2.35937500e+00 4.99996913e-01 4.99995445e-01 9.31005109e-05 4.99891138e-01 5.00094785e-01 4.99848507e-01 5.00149534e-01
2.36062500e+00 5.00023744e-01 4.99996611e-01 9.29033834e-05 4.99896054e-01 5.00096789e-01 4.99850866e-01 5.00145763e-01
2.36187500e+00 4.99943306e-01 5.00003146e-01 9.19191383e-05 4.99903178e-01 5.00104057e-01 4.99853000e-01 5.00149877e-01
2.36312500e+00 4.99931090e-01 4.99997868e-01 9.11668709e-05 4.99897080e-01 5.00095396e-01 4.99852982e-01 5.00142352e-01
2.36437500e+00 5.00161191e-01 5.00001522e-01 9.11686593e-05 4.99905105e-01 5.00101219e-01 4.99853405e-01 5.00148663e-01
2.36562500e+00 4.99957359e-01 4.99995782e-01 9.10335466e-05 4.99897203e-01 5.00091970e-01 4.99846582e-01 5.00142422e-01
2.36687500e+00 4.99879272e-01 5.00002058e-01 8.93283495e-05 4.99903382e-01 5.00099928e-01 4.99860468e-01 5.00142729e-01
2.36812500e+00 5.00186015e-01 5.00004211e-01 8.87090554e-05 4.99912730e-01 5.00099777e-01 4.99865844e-01 5.00149208e-01
2.36937500e+00 4.99943317e-01 4.99994181e-01 9.24679125e-05 4.99895903e-01 5.00095009e-01 4.99847805e-01 5.00142359e-01
2.37062500e+00 4.99911575e-01 5.00005052e-01 8.91177152e-05 4.99908817e-01 5.00102055e-01 4.99862236e-01 5.00151632e-01
2.37187500e+00 5.00041961e-01 4.99998282e-01 8.76350881e-05 4.99904591e-01 5.00092434e-01 4.99851339e-01 5.00138695e-01
2.37312500e+00 5.00030727e-01 4.99997576e-01 8.75597328e-05 4.99903926e-01 5.00090101e-01 4.99858434e-01 5.00140740e-01
2.37437500e+00 5.00015588e-01 5.00003581e-01 9.01616222e-05 4.99907806e-01 5.00101147e-01 4.99859001e-01 5.00153274e-01
2.37562500e+00 4.99917361e-01 4.99996570e-01 8.72662351e-05 4.99902072e-01 5.00091171e-01 4.99856724e-01 5.00136919e-01
2.37687500e+00 5.00049351e-01 5.00004606e-01 8.48730511e-05 4.99913633e-01 5.00094949e-01 4.99869335e-01 5.00146194e-01
2.37812500e+00 5.00030164e-01 4.99994158e-01 8.84571340e-05 4.99898452e-01 5.00092167e-01 4.99854304e-01 5.00137748e-01
2.37937500e+00 4.99934136e-01 5.00001842e-01 9.07084503e-05 4.99904069e-01 5.00098710e-01 4.99856334e-01 5.00151050e-01
2.38062500e+00 5.00022859e-01 5.00003292e-01 8.55021901e-05 4.99910477e-01 5.00095206e-01 4.99863003e-01 5.00135257e-01
2.38187500e+00 5.00085740e-01 4.99996239e-01 8.85788763e-05 4.99902316e-01 5.00092130e-01 4.99853021e-01 5.00138363e-01
2.38312500e+00 4.99894685e-01 5.00005055e-01 8.79458563e-05 4.99913186e-01 5.00101225e-01 4.99857693e-01 5.00142531e-01
2.38437500e+00 4.99964268e-01 4.99995586e-01 8.66668738e-05 4.99901162e-01 5.00087104e-01 4.99856058e-01 5.00134116e-01
2.38562500e+00 5.00133356e-01 4.99999587e-01 8.65578541e-05 4.99901803e-01 5.00093045e-01 4.99856386e-01 5.00137897e-01
2.38687500e+00 4.99982139e-01 5.00000877e-01 8.61150700e-05 4.99906734e-01 5.00091266e-01 4.99862440e-01 5.00137646e-01
2.38812500e+00 4.99919143e-01 5.00001200e-01 8.89442987e-05 4.99906507e-01 5.00093550e-01 4.99853848e-01 5.00139816e-01
2.38937500e+00 4.99990825e-01 5.00000622e-01 8.56300893e-05 4.99908978e-01 5.00088813e-01 4.99863236e-01 5.00135166e-01
2.39062500e+00 5.00119466e-01 4.99997328e-01 8.83040454e-05 4.99902005e-01 5.00090307e-01 4.99853425e-01 5.00140500e-01
2.39187500e+00 4.99990068e-01 5.00004561e-01 8.86412420e-05 4.99905559e-01 5.00098431e-01 4.99862594e-01 5.00141910e-01
2.39312500e+00 4.99840210e-01 4.99997400e-01 8.77822564e-05 4.99902138e-01 5.00091477e-01 4.99857029e-01 5.00140239e-01
2.39437500e+00 5.00106178e-01 5.00001072e-01 8.78235022e-05 4.99906714e-01 5.00099081e-01 4.99858715e-01 5.00138749e-01
2.39562500e+00 5.00075880e-01 5.00000332e-01 8.65575737e-05 4.99907842e-01 5.00089112e-01 4.99863641e-01 5.00141352e-01
2.39687500e+00 4.99908246e-01 4.99997613e-01 8.95519356e-05 4.99901132e-01 5.00096096e-01 4.99862987e-01 5.00142557e-01
2.39812500e+00 4.99941994e-01 5.00002231e-01 8.68546976e-05 4.99906781e-01 5.00096712e-01 4.99862596e-01 5.00134462e-01
2.39937500e+00 5.00048497e-01 4.99993134e-01 9.05333566e-05 4.99889403e-01 5.00092418e-01 4.99852735e-01 5.00140026e-01
2.40062500e+00 5.00097807e-01 5.00001674e-01 8.99825562e-05 4.99906654e-01 5.00097767e-01 4.99854014e-01 5.00141933e-01
2.40187500e+00 4.99976488e-01 4.99999352e-01 9.13131926e-05 4.99897628e-01 5.00099258e-01 4.99854557e-01 5.00136713e-01
2.40312500e+00 4.99860277e-01 5.00001543e-01 8.79989387e-05 4.99904824e-01 5.00095794e-01 4.99857969e-01 5.00140727e-01
2.40437500e+00 5.00062305e-01 5.00008001e-01 8.85071461e-05 4.99915730e-01 5.00107426e-01 4.99871548e-01 5.00148989e-01
2.40562500e+00 5.00133339e-01 4.99993486e-01 8.83322042e-05 4.99900210e-01 5.00089827e-01 4.99853725e-01 5.00139497e-01
2.40687500e+00 4.99873390e-01 5.00006655e-01 8.91290258e-05 4.99912194e-01 5.00101511e-01 4.99865151e-01 5.00153489e-01
2.40812500e+00 4.99989065e-01 5.00001001e-01 8.78653648e-05 4.99905555e-01 5.00096100e-01 4.99864221e-01 5.00140473e-01
2.40937500e+00 5.00058113e-01 4.99993181e-01 9.02370929e-05 4.99893934e-01 5.00087885e-01 4.99843641e-01 5.00137659e-01
2.41062500e+00 4.99961282e-01 5.00006839e-01 8.76562472e-05 4.99909914e-01 5.00100544e-01 4.99872892e-01 5.00149807e-01
2.41187500e+00 5.00050357e-01 4.99995015e-01 8.91194329e-05 4.99897221e-01 5.00088833e-01 4.99853064e-01 5.00135140e-01
2.41312500e+00 4.99892468e-01 4.99997690e-01 8.91903742e-05 4.99902893e-01 5.00095976e-01 4.99856493e-01 5.00140919e-01
2.41437500e+00 4.99995081e-01 4.99998296e-01 9.28200998e-05 4.99894422e-01 5.00098059e-01 4.99853356e-01 5.00144278e-01
2.41562500e+00 5.00182512e-01 4.99998034e-01 8.36736450e-05 4.99906780e-01 5.00086741e-01 4.99858675e-01 5.00127891e-01
2.41687500e+00 4.99817450e-01 5.00002721e-01 9.04133355e-05 4.99906874e-01 5.00099965e-01 4.99855193e-01 5.00143913e-01
2.41812500e+00 4.99977470e-01 4.99998724e-01 8.84944951e-05 4.99903637e-01 5.00094501e-01 4.99850809e-01 5.00139331e-01
2.41937500e+00 5.00156466e-01 5.00004059e-01 8.81034282e-05 4.99905533e-01 5.00097471e-01 4.99859904e-01 5.00140833e-01
2.42062500e+00 4.99913109e-01 4.99998606e-01 8.71779192e-05 4.99906037e-01 5.00092072e-01 4.99859525e-01 5.00139400e-01
2.42187500e+00 5.00063029e-01 4.99998225e-01 9.00898936e-05 4.99903540e-01 5.00097466e-01 4.99851787e-01 5.00141636e-01
2.42312500e+00 4.99897914e-01 5.00000905e-01 8.82721268e-05 4.99902589e-01 5.00094973e-01 4.99857694e-01 5.00140121e-01
2.42437500e+00 4.99981678e-01 5.00002117e-01 8.84280946e-05 4.99903051e-01 5.00097742e-01 4.99863164e-01 5.00142142e-01
2.42562500e+00 5.00196997e-01 4.99998685e-01 8.57578547e-05 4.99906393e-01 5.00091667e-01 4.99862663e-01 5.00141443e-01
2.42687500e+00 4.99875800e-01 4.99993776e-01 9.04674104e-05 4.99895784e-01 5.00090260e-01 4.99853259e-01 5.00136925e-01
2.42812500e+00 4.99972651e-01 5.00006295e-01 8.65262793e-05 4.99912344e-01 5.00100329e-01 4.99861631e-01 5.00137285e-01
2.42937500e+00 5.00073493e-01 5.00000533e-01 8.55036008e-05 4.99907910e-01 5.00093530e-01 4.99863034e-01 5.00137211e-01
2.43062500e+00 4.99909835e-01 5.00002073e-01 8.92925443e-05 4.99907334e-01 5.00102732e-01 4.99863691e-01 5.00146846e-01
2.43187500e+00 5.00092604e-01 5.00001782e-01 8.86237567e-05 4.99907659e-01 5.00097977e-01 4.99860105e-01 5.00150534e-01
2.43312500e+00 4.99992805e-01 4.99991954e-01 8.65109574e-05 4.99898571e-01 5.00087326e-01 4.99849910e-01 5.00130169e-01
2.43437500e+00 4.99877453e-01 5.00008690e-01 8.61893326e-05 4.99920973e-01 5.00098959e-01 4.99865555e-01 5.00146057e-01
2.43562500e+00 5.00115908e-01 4.99994291e-01 9.15959434e-05 4.99893224e-01 5.00091596e-01 4.99854356e-01 5.00138469e-01
2.43687500e+00 5.00038720e-01 4.99995952e-01 8.57436954e-05 4.99905635e-01 5.00089076e-01 4.99852345e-01 5.00132960e-01
2.43812500e+00 4.99909146e-01 5.00010964e-01 8.45688512e-05 4.99917682e-01 5.00099874e-01 4.99876001e-01 5.00146446e-01
2.43937500e+00 5.00037614e-01 4.99996571e-01 9.02802877e-05 4.99904838e-01 5.00093907e-01 4.99848584e-01 5.00139034e-01
2.44062500e+00 4.99972537e-01 4.99997271e-01 8.88717065e-05 4.99901238e-01 5.00094093e-01 4.99860549e-01 5.00144549e-01
2.44187500e+00 5.00035871e-01 4.99996966e-01 8.41417676e-05 4.99909264e-01 5.00085679e-01 4.99868453e-01 5.00137064e-01
2.44312500e+00 5.00024290e-01 5.00006674e-01 8.99485864e-05 4.99911871e-01 5.00105993e-01 4.99860659e-01 5.00146974e-01
2.44437500e+00 4.99843750e-01 4.99999496e-01 9.00309043e-05 4.99902520e-01 5.00096866e-01 4.99856852e-01 5.00146036e-01
2.44562500e+00 5.00128567e-01 4.99994457e-01 8.83721567e-05 4.99897862e-01 5.00092550e-01 4.99854080e-01 5.00131003e-01
2.44687500e+00 5.00103897e-01 5.00004612e-01 8.36819759e-05 4.99914861e-01 5.00096056e-01 4.99868218e-01 5.00137889e-01
2.44812500e+00 4.99796363e-01 4.99997195e-01 9.44736082e-05 4.99893060e-01 5.00097931e-01 4.99849550e-01 5.00151257e-01
2.44937500e+00 5.00057578e-01 4.99999879e-01 9.06020321e-05 4.99907265e-01 5.00095073e-01 4.99852567e-01 5.00142939e-01
2.45062500e+00 5.00066663e-01 5.00000220e-01 8.41851055e-05 4.99906238e-01 5.00092957e-01 4.99866040e-01 5.00131756e-01
2.45187500e+00 4.99990701e-01 5.00000194e-01 8.98622490e-05 4.99901381e-01 5.00102566e-01 4.99859521e-01 5.00144890e-01
2.45312500e+00 4.99990156e-01 4.99999148e-01 9.47190554e-05 4.99899993e-01 5.00100134e-01 4.99848649e-01 5.00154801e-01
2.45437500e+00 4.99883900e-01 4.99997314e-01 8.87353220e-05 4.99899371e-01 5.00093361e-01 4.99858030e-01 5.00138445e-01
2.45562500e+00 5.00069983e-01 5.00007868e-01 8.48449018e-05 4.99916768e-01 5.00101421e-01 4.99872651e-01 5.00140800e-01
2.45687500e+00 5.00159364e-01 4.99993131e-01 9.22658596e-05 4.99893173e-01 5.00094861e-01 4.99850224e-01 5.00138269e-01
2.45812500e+00 4.99839104e-01 5.00001782e-01 9.32068137e-05 4.99906619e-01 5.00102007e-01 4.99851817e-01 5.00153934e-01
2.45937500e+00 4.99972647e-01 5.00002380e-01 8.56278158e-05 4.99905914e-01 5.00097169e-01 4.99865436e-01 5.00132166e-01
2.46062500e+00 5.00161674e-01 4.99994597e-01 9.13837262e-05 4.99897387e-01 5.00093607e-01 4.99849559e-01 5.00138837e-01
2.46187500e+00 4.99875588e-01 5.00007441e-01 9.87043765e-05 4.99900660e-01 5.00111691e-01 4.99854813e-01 5.00171283e-01
2.46312500e+00 5.00019049e-01 4.99994776e-01 8.81776609e-05 4.99898126e-01 5.00087292e-01 4.99853715e-01 5.00138396e-01
2.46437500e+00 4.99993315e-01 5.00006101e-01 8.77479941e-05 4.99911472e-01 5.00107433e-01 4.99868699e-01 5.00147443e-01
2.46562500e+00 4.99891861e-01 5.00001295e-01 9.20353419e-05 4.99905203e-01 5.00096581e-01 4.99853654e-01 5.00150642e-01
2.46687500e+00 5.00209804e-01 4.99993823e-01 9.64380506e-05 4.99888566e-01 5.00097881e-01 4.99843158e-01 5.00151407e-01
2.46812500e+00 4.99954010e-01 4.99999868e-01 8.38613965e-05 4.99907211e-01 5.00090335e-01 4.99865501e-01 5.00130346e-01
2.46937500e+00 4.99864201e-01 4.99997231e-01 8.92357364e-05 4.99897077e-01 5.00090775e-01 4.99853932e-01 5.00131972e-01
2.47062500e+00 5.00132727e-01 5.00014842e-01 9.42998819e-05 4.99916260e-01 5.00113442e-01 4.99861724e-01 5.00167657e-01
2.47187500e+00 4.99961545e-01 4.99993751e-01 9.12247413e-05 4.99895789e-01 5.00087453e-01 4.99849163e-01 5.00144899e-01
2.47312500e+00 5.00041844e-01 4.99996659e-01 7.72757925e-05 4.99913494e-01 5.00080709e-01 4.99874119e-01 5.00117553e-01
2.47437500e+00 4.99973757e-01 5.00000070e-01 9.36410307e-05 4.99898704e-01 5.00098984e-01 4.99851062e-01 5.00147936e-01
2.47562500e+00 4.99854521e-01 4.99997648e-01 9.09621023e-05 4.99903725e-01 5.00091729e-01 4.99854391e-01 5.00145056e-01
2.47687500e+00 5.00193342e-01 5.00005843e-01 8.32962591e-05 4.99916486e-01 5.00094944e-01 4.99867488e-01 5.00138912e-01
2.47812500e+00 5.00082478e-01 4.99988104e-01 8.08667919e-05 4.99898740e-01 5.00075365e-01 4.99848681e-01 5.00112107e-01
2.47937500e+00 4.99775693e-01 5.00012217e-01 9.50074690e-05 4.99913412e-01 5.00113682e-01 4.99855455e-01 5.00169617e-01
2.48062500e+00 5.00090464e-01 4.99996570e-01 8.85524453e-05 4.99901819e-01 5.00088407e-01 4.99862415e-01 5.00139641e-01
2.48187500e+00 5.00056485e-01 4.99995828e-01 8.00390070e-05 4.99907867e-01 5.00081247e-01 4.99868329e-01 5.00125859e-01
2.48312500e+00 4.99857531e-01 4.99998146e-01 8.96018681e-05 4.99905821e-01 5.00095434e-01 4.99857520e-01 5.00146614e-01
2.48437500e+00 5.00075757e-01 5.00001654e-01 9.53052465e-05 4.99900465e-01 5.00102386e-01 4.99852889e-01 5.00153053e-01
2.48562500e+00 4.99918838e-01 5.00002956e-01 7.98651550e-05 4.99914491e-01 5.00091341e-01 4.99872808e-01 5.00131330e-01
2.48687500e+00 5.00014421e-01 4.99989768e-01 8.27949098e-05 4.99899310e-01 5.00075810e-01 4.99856366e-01 5.00121041e-01
2.48812500e+00 5.00118932e-01 5.00007971e-01 8.99700433e-05 4.99914275e-01 5.00101925e-01 4.99854016e-01 5.00146586e-01
2.48937500e+00 4.99830320e-01 5.00004749e-01 8.94009909e-05 4.99907999e-01 5.00099310e-01 4.99865710e-01 5.00151761e-01
2.49062500e+00 5.00103502e-01 5.00000609e-01 7.54909416e-05 4.99915817e-01 5.00082892e-01 4.99876987e-01 5.00120951e-01
2.49187500e+00 5.00054257e-01 4.99983971e-01 8.67651851e-05 4.99891859e-01 5.00076151e-01 4.99840861e-01 5.00121646e-01
2.49312500e+00 4.99874394e-01 5.00001069e-01 9.61176444e-05 4.99896719e-01 5.00104108e-01 4.99846626e-01 5.00153670e-01
2.49437500e+00 5.00139133e-01 5.00013836e-01 8.02842238e-05 4.99927159e-01 5.00104041e-01 4.99882127e-01 5.00135488e-01
2.49562500e+00 4.99978592e-01 5.00001754e-01 8.03340459e-05 4.99910283e-01 5.00090975e-01 4.99874389e-01 5.00126821e-01
2.49687500e+00 4.99850520e-01 5.00005068e-01 9.08735094e-05 4.99914052e-01 5.00098057e-01 4.99867678e-01 5.00164882e-01
2.49812500e+00 5.00208700e-01 5.00004903e-01 9.56300570e-05 4.99902180e-01 5.00108818e-01 4.99853180e-01 5.00160396e-01
2.49937500e+00 4.99938732e-01 5.00006429e-01 7.20983660e-05 4.99927695e-01 5.00086940e-01 4.99890272e-01 5.00120058e-01


==> figures/centerline_res800_ck4_t0p0020.dat <==
# Centerline density (y=0) for res=800, checkpoint=4, t=0.002000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
6.25000000e-04 5.01492791e+00 4.98920898e+00 2.96782665e-01 4.65992722e+00 5.32487021e+00 4.51496165e+00 5.46119728e+00
1.87500000e-03 5.01398224e+00 4.98930732e+00 2.96755192e-01 4.65980072e+00 5.32594470e+00 4.51548481e+00 5.46091643e+00
3.12500000e-03 5.01363869e+00 4.98931518e+00 2.96781648e-01 4.65873432e+00 5.32504357e+00 4.51361439e+00 5.46096426e+00
4.37500000e-03 5.01552838e+00 4.98910091e+00 2.96805199e-01 4.66041289e+00 5.32158402e+00 4.51385707e+00 5.45912734e+00
5.62500000e-03 5.01397959e+00 4.98948003e+00 2.96725748e-01 4.65936413e+00 5.32604415e+00 4.51564782e+00 5.46200057e+00
6.87500000e-03 5.01305733e+00 4.98931448e+00 2.96795175e-01 4.65968853e+00 5.32426976e+00 4.51322251e+00 5.46156494e+00
8.12500000e-03 5.01446337e+00 4.98910775e+00 2.96819862e-01 4.65916555e+00 5.32118416e+00 4.51455749e+00 5.46002422e+00
9.37500000e-03 5.01385760e+00 4.98959318e+00 2.96667595e-01 4.65862412e+00 5.32682957e+00 4.51680762e+00 5.46026389e+00
1.06250000e-02 5.01531942e+00 4.98911980e+00 2.96970298e-01 4.65929593e+00 5.32492375e+00 4.51279562e+00 5.46070263e+00
1.18750000e-02 5.01561090e+00 4.98918411e+00 2.96711555e-01 4.66102685e+00 5.32159915e+00 4.51465142e+00 5.45825291e+00
1.31250000e-02 5.01508003e+00 4.98962782e+00 2.96712147e-01 4.65962132e+00 5.32552129e+00 4.51671305e+00 5.46235884e+00
1.43750000e-02 5.01372310e+00 4.98887883e+00 2.96942605e-01 4.65646412e+00 5.32244224e+00 4.51230638e+00 5.46124806e+00
1.56250000e-02 5.01274983e+00 4.98930010e+00 2.96678590e-01 4.66045308e+00 5.32354581e+00 4.51686654e+00 5.45805662e+00
1.68750000e-02 5.01382070e+00 4.98961863e+00 2.96840388e-01 4.66041485e+00 5.32401731e+00 4.51524155e+00 5.46179714e+00
1.81250000e-02 5.01471834e+00 4.98882532e+00 2.96851663e-01 4.65532690e+00 5.32181520e+00 4.51436946e+00 5.45923106e+00
1.93750000e-02 5.01388060e+00 4.98954908e+00 2.96693956e-01 4.66072138e+00 5.32434844e+00 4.51803948e+00 5.45729831e+00
2.06250000e-02 5.01435419e+00 4.98950754e+00 2.96855523e-01 4.66041644e+00 5.32388135e+00 4.51307334e+00 5.46279305e+00
2.18750000e-02 5.01424218e+00 4.98870040e+00 2.96832849e-01 4.65619822e+00 5.31940657e+00 4.51387202e+00 5.45971472e+00
2.31250000e-02 5.01462253e+00 4.98977117e+00 2.96601571e-01 4.66034365e+00 5.32544127e+00 4.51808101e+00 5.46022658e+00
2.43750000e-02 5.01454452e+00 4.98927622e+00 2.96883240e-01 4.66192109e+00 5.32426628e+00 4.51194197e+00 5.46269037e+00
2.56250000e-02 5.01411686e+00 4.98872320e+00 2.96722897e-01 4.65785144e+00 5.32013264e+00 4.51499583e+00 5.45817363e+00
2.68750000e-02 5.01449998e+00 4.98993513e+00 2.96691684e-01 4.66046135e+00 5.32393201e+00 4.51933886e+00 5.45945712e+00
2.81250000e-02 5.01424775e+00 4.98910015e+00 2.97076328e-01 4.65836543e+00 5.32639776e+00 4.51077505e+00 5.45773933e+00
2.93750000e-02 5.01346637e+00 4.98897978e+00 2.96668277e-01 4.65910737e+00 5.32099251e+00 4.51703098e+00 5.45805486e+00
3.06250000e-02 5.01525049e+00 4.98995177e+00 2.96637290e-01 4.66211600e+00 5.32409909e+00 4.52033620e+00 5.46163017e+00
3.18750000e-02 5.01487891e+00 4.98885144e+00 2.97133580e-01 4.65711041e+00 5.32538475e+00 4.51120217e+00 5.45802870e+00
3.31250000e-02 5.01417963e+00 4.98918127e+00 2.96588447e-01 4.66039600e+00 5.32056498e+00 4.51822553e+00 5.45586026e+00
3.43750000e-02 5.01380695e+00 4.98985563e+00 2.96629946e-01 4.66206989e+00 5.32394651e+00 4.51853241e+00 5.46149917e+00
3.56250000e-02 5.01413968e+00 4.98875713e+00 2.97064333e-01 4.65531475e+00 5.32449674e+00 4.51131984e+00 5.45869355e+00
3.68750000e-02 5.01300267e+00 4.98931426e+00 2.96604421e-01 4.66103045e+00 5.32272550e+00 4.51733570e+00 5.46075990e+00
3.81250000e-02 5.01449373e+00 4.98974436e+00 2.96690995e-01 4.65907632e+00 5.32498586e+00 4.51696933e+00 5.46284259e+00
3.93750000e-02 5.01462823e+00 4.98871349e+00 2.97007848e-01 4.65531798e+00 5.32445896e+00 4.51253217e+00 5.45910623e+00
4.06250000e-02 5.01464088e+00 4.98953959e+00 2.96519567e-01 4.65932641e+00 5.32380516e+00 4.51799508e+00 5.45947090e+00
4.18750000e-02 5.01362657e+00 4.98949466e+00 2.96723075e-01 4.65919330e+00 5.32503958e+00 4.51293441e+00 5.45892268e+00
4.31250000e-02 5.01283567e+00 4.98882567e+00 2.96886864e-01 4.65691885e+00 5.31869484e+00 4.51530651e+00 5.45499914e+00
4.43750000e-02 5.01356842e+00 4.98979620e+00 2.96455618e-01 4.65987062e+00 5.32580958e+00 4.51858256e+00 5.45964344e+00
4.56250000e-02 5.01410172e+00 4.98928480e+00 2.96891022e-01 4.65749980e+00 5.32531268e+00 4.51235947e+00 5.45817108e+00
4.68750000e-02 5.01491555e+00 4.98885546e+00 2.96857047e-01 4.65643280e+00 5.32033915e+00 4.51605711e+00 5.45649250e+00
4.81250000e-02 5.01491964e+00 4.98986799e+00 2.96514217e-01 4.66157962e+00 5.32731138e+00 4.51744051e+00 5.45910897e+00
4.93750000e-02 5.01472497e+00 4.98901198e+00 2.96988314e-01 4.65713625e+00 5.32448281e+00 4.51159909e+00 5.45865632e+00
5.06250000e-02 5.01429386e+00 4.98897754e+00 2.96811164e-01 4.65809610e+00 5.32059878e+00 4.51737818e+00 5.45947554e+00
5.18750000e-02 5.01459658e+00 4.98989210e+00 2.96510346e-01 4.66163536e+00 5.32611025e+00 4.51948350e+00 5.46263597e+00
5.31250000e-02 5.01375288e+00 4.98891192e+00 2.97017273e-01 4.65774006e+00 5.32677604e+00 4.51387955e+00 5.45867825e+00
5.43750000e-02 5.01496468e+00 4.98922985e+00 2.96690535e-01 4.65927471e+00 5.32157270e+00 4.51924410e+00 5.45913038e+00
5.56250000e-02 5.01448817e+00 4.98986080e+00 2.96540513e-01 4.66089898e+00 5.32740557e+00 4.51789420e+00 5.45992068e+00
5.68750000e-02 5.01390783e+00 4.98882101e+00 2.96986398e-01 4.65632885e+00 5.32494489e+00 4.51100504e+00 5.45575248e+00
5.81250000e-02 5.01362865e+00 4.98932063e+00 2.96663662e-01 4.65819965e+00 5.32218916e+00 4.51941418e+00 5.45842669e+00
5.93750000e-02 5.01335439e+00 4.98960220e+00 2.96677591e-01 4.66009362e+00 5.32669208e+00 4.51804607e+00 5.45939351e+00
6.06250000e-02 5.01310134e+00 4.98878946e+00 2.96920331e-01 4.65594450e+00 5.32058553e+00 4.51366543e+00 5.45840907e+00
6.18750000e-02 5.01433497e+00 4.98951364e+00 2.96394715e-01 4.65932124e+00 5.32408655e+00 4.51784195e+00 5.46056401e+00
6.31250000e-02 5.01548594e+00 4.98951311e+00 2.96704877e-01 4.65913596e+00 5.32579072e+00 4.51508621e+00 5.45952186e+00
6.43750000e-02 5.01466513e+00 4.98881801e+00 2.96879770e-01 4.65719354e+00 5.31740239e+00 4.51477281e+00 5.45789383e+00
6.56250000e-02 5.01502529e+00 4.98960839e+00 2.96367822e-01 4.65902145e+00 5.32543947e+00 4.51912513e+00 5.45972711e+00
6.68750000e-02 5.01335176e+00 4.98924240e+00 2.96874737e-01 4.65794199e+00 5.32526203e+00 4.51263472e+00 5.45411693e+00
6.81250000e-02 5.01474410e+00 4.98893626e+00 2.96760628e-01 4.65840601e+00 5.32046993e+00 4.51622176e+00 5.45781462e+00
6.93750000e-02 5.01524729e+00 4.98967512e+00 2.96323492e-01 4.66166929e+00 5.32525795e+00 4.51809684e+00 5.46019126e+00
7.06250000e-02 5.01511622e+00 4.98922484e+00 2.97072096e-01 4.66006338e+00 5.32390467e+00 4.51161751e+00 5.45826485e+00
7.18750000e-02 5.01478476e+00 4.98897280e+00 2.96783794e-01 4.65703251e+00 5.32221861e+00 4.51822789e+00 5.45801898e+00
7.31250000e-02 5.01547007e+00 4.98978896e+00 2.96468074e-01 4.66041447e+00 5.32420114e+00 4.51910509e+00 5.46087322e+00
7.43750000e-02 5.01412430e+00 4.98918292e+00 2.97033843e-01 4.65982943e+00 5.32162173e+00 4.51306820e+00 5.45741729e+00
7.56250000e-02 5.01424177e+00 4.98896588e+00 2.96525155e-01 4.65733921e+00 5.32403429e+00 4.51893720e+00 5.45755631e+00
7.68750000e-02 5.01279463e+00 4.98972680e+00 2.96386779e-01 4.66004223e+00 5.32483789e+00 4.51663113e+00 5.46191530e+00
7.81250000e-02 5.01259611e+00 4.98916254e+00 2.97110167e-01 4.65868557e+00 5.32033291e+00 4.51362285e+00 5.45849946e+00
7.93750000e-02 5.01195939e+00 4.98911687e+00 2.96476142e-01 4.65721890e+00 5.32608786e+00 4.51915195e+00 5.45905510e+00
8.06250000e-02 5.01346295e+00 4.98956471e+00 2.96339761e-01 4.65936410e+00 5.32540981e+00 4.51681781e+00 5.45814084e+00
8.18750000e-02 5.01491842e+00 4.98898500e+00 2.96972486e-01 4.65817135e+00 5.31859655e+00 4.51616328e+00 5.45510952e+00
8.31250000e-02 5.01392987e+00 4.98939580e+00 2.96403248e-01 4.66029099e+00 5.32663858e+00 4.51806579e+00 5.45852493e+00
8.43750000e-02 5.01312699e+00 4.98955949e+00 2.96640009e-01 4.65939129e+00 5.32500806e+00 4.51695218e+00 5.45575866e+00
8.56250000e-02 5.01165578e+00 4.98889239e+00 2.96916284e-01 4.65844684e+00 5.31946140e+00 4.51498477e+00 5.45543568e+00
8.68750000e-02 5.01321093e+00 4.98954226e+00 2.96368257e-01 4.66166505e+00 5.32714369e+00 4.51627262e+00 5.46130494e+00
8.81250000e-02 5.01417257e+00 4.98950231e+00 2.96886317e-01 4.65891916e+00 5.32168961e+00 4.51546126e+00 5.45858048e+00
8.93750000e-02 5.01418061e+00 4.98897577e+00 2.96723194e-01 4.65555377e+00 5.32236333e+00 4.51735156e+00 5.45596879e+00
9.06250000e-02 5.01430428e+00 4.98950414e+00 2.96259905e-01 4.65988887e+00 5.32420773e+00 4.51523842e+00 5.46024354e+00
9.18750000e-02 5.01325501e+00 4.98951791e+00 2.96966128e-01 4.66042840e+00 5.32328191e+00 4.51381194e+00 5.45866641e+00
9.31250000e-02 5.01244818e+00 4.98911011e+00 2.96546717e-01 4.65879099e+00 5.32394909e+00 4.51866076e+00 5.45912748e+00
9.43750000e-02 5.01393277e+00 4.98948056e+00 2.96233787e-01 4.65933229e+00 5.32318806e+00 4.51833840e+00 5.45970881e+00
9.56250000e-02 5.01393956e+00 4.98920445e+00 2.97000566e-01 4.65993756e+00 5.32075455e+00 4.51399587e+00 5.45854681e+00
9.68750000e-02 5.01362482e+00 4.98911760e+00 2.96446834e-01 4.65879027e+00 5.32485053e+00 4.51966376e+00 5.46056227e+00
9.81250000e-02 5.01314378e+00 4.98965525e+00 2.96227081e-01 4.66114215e+00 5.32641055e+00 4.51752208e+00 5.45988989e+00
9.93750000e-02 5.01290983e+00 4.98933371e+00 2.97127896e-01 4.66058171e+00 5.31966352e+00 4.51203845e+00 5.45682650e+00
1.00625000e-01 5.01335813e+00 4.98904092e+00 2.96501126e-01 4.65794744e+00 5.32539986e+00 4.51783777e+00 5.45907126e+00
1.01875000e-01 5.01439901e+00 4.98944665e+00 2.96204163e-01 4.65787442e+00 5.32356001e+00 4.51813866e+00 5.45642203e+00
1.03125000e-01 5.01427013e+00 4.98913619e+00 2.96713787e-01 4.65917028e+00 5.32016887e+00 4.51475321e+00 5.45549082e+00
1.04375000e-01 5.01414407e+00 4.98926137e+00 2.96481355e-01 4.66040957e+00 5.32683984e+00 4.51868445e+00 5.45844083e+00
1.05625000e-01 5.01359495e+00 4.98946159e+00 2.96548664e-01 4.65764225e+00 5.32627194e+00 4.51716427e+00 5.45840547e+00
1.06875000e-01 5.01425540e+00 4.98908750e+00 2.96665027e-01 4.65681171e+00 5.31907802e+00 4.51419682e+00 5.45660610e+00
1.08125000e-01 5.01352797e+00 4.98939839e+00 2.96522900e-01 4.66042967e+00 5.32406264e+00 4.52086226e+00 5.46081338e+00
1.09375000e-01 5.01274125e+00 4.98942820e+00 2.96703798e-01 4.65885933e+00 5.32538464e+00 4.51575143e+00 5.45776350e+00
1.10625000e-01 5.01248889e+00 4.98894309e+00 2.96423008e-01 4.65833383e+00 5.31790352e+00 4.51832810e+00 5.45612145e+00
1.11875000e-01 5.01283015e+00 4.98953328e+00 2.96513433e-01 4.66141678e+00 5.32585850e+00 4.51745096e+00 5.46176425e+00
1.13125000e-01 5.01406200e+00 4.98945905e+00 2.96745943e-01 4.65827805e+00 5.32413409e+00 4.51579766e+00 5.45838107e+00
1.14375000e-01 5.01340234e+00 4.98891230e+00 2.96278085e-01 4.65805051e+00 5.32131930e+00 4.51864304e+00 5.45765895e+00
1.15625000e-01 5.01202075e+00 4.98955466e+00 2.96323258e-01 4.66033243e+00 5.32504830e+00 4.52050051e+00 5.46054808e+00
1.16875000e-01 5.01212412e+00 4.98946297e+00 2.96925529e-01 4.65724393e+00 5.32294366e+00 4.51573387e+00 5.45557170e+00
1.18125000e-01 5.01306422e+00 4.98900678e+00 2.96324251e-01 4.65829463e+00 5.32368579e+00 4.51831186e+00 5.45854623e+00
1.19375000e-01 5.01356701e+00 4.98949723e+00 2.96253558e-01 4.65877852e+00 5.32456501e+00 4.51952926e+00 5.45852397e+00
1.20625000e-01 5.01418838e+00 4.98922494e+00 2.96801900e-01 4.65909013e+00 5.32320516e+00 4.51635736e+00 5.45299724e+00
1.21875000e-01 5.01350242e+00 4.98903548e+00 2.96260819e-01 4.65999257e+00 5.32439473e+00 4.51991732e+00 5.45848775e+00
1.23125000e-01 5.01370195e+00 4.98960072e+00 2.96491690e-01 4.65967828e+00 5.32502925e+00 4.51855458e+00 5.45716360e+00
1.24375000e-01 5.01127741e+00 4.98925039e+00 2.96722007e-01 4.65898794e+00 5.32094748e+00 4.51378797e+00 5.45392504e+00
1.25625000e-01 5.01297542e+00 4.98898030e+00 2.96263748e-01 4.65910500e+00 5.32407030e+00 4.51866056e+00 5.46045704e+00
1.26875000e-01 5.01331421e+00 4.98946258e+00 2.96497719e-01 4.65698084e+00 5.32492031e+00 4.51847035e+00 5.45917313e+00
1.28125000e-01 5.01347363e+00 4.98925084e+00 2.96438308e-01 4.66072476e+00 5.32125809e+00 4.51697938e+00 5.45553201e+00
1.29375000e-01 5.01278545e+00 4.98942965e+00 2.96445287e-01 4.65798939e+00 5.32615926e+00 4.51667463e+00 5.46015417e+00
1.30625000e-01 5.01392032e+00 4.98934369e+00 2.96763499e-01 4.65844639e+00 5.32615565e+00 4.51589604e+00 5.45777538e+00
1.31875000e-01 5.01227135e+00 4.98897157e+00 2.96305377e-01 4.66043393e+00 5.32105795e+00 4.51532558e+00 5.45546874e+00
1.33125000e-01 5.01269692e+00 4.98965419e+00 2.96420765e-01 4.66004694e+00 5.32570579e+00 4.51793640e+00 5.46236489e+00
1.34375000e-01 5.01303072e+00 4.98935275e+00 2.96714426e-01 4.65899178e+00 5.32583456e+00 4.51491608e+00 5.45635023e+00
1.35625000e-01 5.01437177e+00 4.98873633e+00 2.96081218e-01 4.65891388e+00 5.32049297e+00 4.51566019e+00 5.45594997e+00
1.36875000e-01 5.01363102e+00 4.98975229e+00 2.96375591e-01 4.66203785e+00 5.32302135e+00 4.51575574e+00 5.45922831e+00
1.38125000e-01 5.01319961e+00 4.98953992e+00 2.96804614e-01 4.65825956e+00 5.32537798e+00 4.51539547e+00 5.45441587e+00
1.39375000e-01 5.01264824e+00 4.98886247e+00 2.95953566e-01 4.65945715e+00 5.32085087e+00 4.51595903e+00 5.45685945e+00
1.40625000e-01 5.01018703e+00 4.98960315e+00 2.96538006e-01 4.66118228e+00 5.32335525e+00 4.51975018e+00 5.46010030e+00
1.41875000e-01 5.01072685e+00 4.98924946e+00 2.96569206e-01 4.65846496e+00 5.32348361e+00 4.51841020e+00 5.45284552e+00
1.43125000e-01 5.01090076e+00 4.98908436e+00 2.95960844e-01 4.65923495e+00 5.32355336e+00 4.51830641e+00 5.45831240e+00
1.44375000e-01 5.01183978e+00 4.98978428e+00 2.96463795e-01 4.66053687e+00 5.32582997e+00 4.51828354e+00 5.45880947e+00
1.45625000e-01 5.01336442e+00 4.98923057e+00 2.96422828e-01 4.65800740e+00 5.32391185e+00 4.51558447e+00 5.45794102e+00
1.46875000e-01 5.01205997e+00 4.98929080e+00 2.96078796e-01 4.65926270e+00 5.32479152e+00 4.51992973e+00 5.46009874e+00
1.48125000e-01 5.01341551e+00 4.98951436e+00 2.96577202e-01 4.65899224e+00 5.32630832e+00 4.51867102e+00 5.46021686e+00
1.49375000e-01 5.01357526e+00 4.98886061e+00 2.96544359e-01 4.66014176e+00 5.32356463e+00 4.51346893e+00 5.45556203e+00
1.50625000e-01 5.01374626e+00 4.98951362e+00 2.96271270e-01 4.66044119e+00 5.32571563e+00 4.51715270e+00 5.46006478e+00
1.51875000e-01 5.01353612e+00 4.98961673e+00 2.96618600e-01 4.65826246e+00 5.32447317e+00 4.51996803e+00 5.45930145e+00
1.53125000e-01 5.01312416e+00 4.98880998e+00 2.96507695e-01 4.65917100e+00 5.32417585e+00 4.51794858e+00 5.45491883e+00
1.54375000e-01 5.01394455e+00 4.98958550e+00 2.96039795e-01 4.65946923e+00 5.32020253e+00 4.51769656e+00 5.46097074e+00
1.55625000e-01 5.01357067e+00 4.98974488e+00 2.96458308e-01 4.66028549e+00 5.32487445e+00 4.51495613e+00 5.45741646e+00
1.56875000e-01 5.01412469e+00 4.98866918e+00 2.96379659e-01 4.65814386e+00 5.32456965e+00 4.51469317e+00 5.45346081e+00
1.58125000e-01 5.01254206e+00 4.98946276e+00 2.96261418e-01 4.66121066e+00 5.32163139e+00 4.51715733e+00 5.46035176e+00
1.59375000e-01 5.01262603e+00 4.98963412e+00 2.96282306e-01 4.65766944e+00 5.32117502e+00 4.51584150e+00 5.45710878e+00
1.60625000e-01 5.01314840e+00 4.98883795e+00 2.96238469e-01 4.65861395e+00 5.32359980e+00 4.51582136e+00 5.45458303e+00
1.61875000e-01 5.01244108e+00 4.98967747e+00 2.96418251e-01 4.66033503e+00 5.32295789e+00 4.52029401e+00 5.45943371e+00
1.63125000e-01 5.01382180e+00 4.98933472e+00 2.96164542e-01 4.65762111e+00 5.32121813e+00 4.51563294e+00 5.45648047e+00
1.64375000e-01 5.01329352e+00 4.98915132e+00 2.96249862e-01 4.65920904e+00 5.32588198e+00 4.51578794e+00 5.45947177e+00
1.65625000e-01 5.01275225e+00 4.98975906e+00 2.96530675e-01 4.66075445e+00 5.32405155e+00 4.51570456e+00 5.46020472e+00
1.66875000e-01 5.01276527e+00 4.98918918e+00 2.96260262e-01 4.65983106e+00 5.32391879e+00 4.51775340e+00 5.45506331e+00
1.68125000e-01 5.01157761e+00 4.98902506e+00 2.96345566e-01 4.65804973e+00 5.32629316e+00 4.51453526e+00 5.45926127e+00
1.69375000e-01 5.01096401e+00 4.98958833e+00 2.96366606e-01 4.66129047e+00 5.32249569e+00 4.51870082e+00 5.46090508e+00
1.70625000e-01 5.01140898e+00 4.98903951e+00 2.96038777e-01 4.65816022e+00 5.32278476e+00 4.51765258e+00 5.45332330e+00
1.71875000e-01 5.01309060e+00 4.98927286e+00 2.96211266e-01 4.65895692e+00 5.32283770e+00 4.51466249e+00 5.45823032e+00
1.73125000e-01 5.01352261e+00 4.98974871e+00 2.96339976e-01 4.66157555e+00 5.32505995e+00 4.51749547e+00 5.45923902e+00
1.74375000e-01 5.01199247e+00 4.98884883e+00 2.96042607e-01 4.65641924e+00 5.32235730e+00 4.51874141e+00 5.45252218e+00
1.75625000e-01 5.01349584e+00 4.98914342e+00 2.96191771e-01 4.66049854e+00 5.32122892e+00 4.51691025e+00 5.45864676e+00
1.76875000e-01 5.01211230e+00 4.98976343e+00 2.96521456e-01 4.66118162e+00 5.32183691e+00 4.51452038e+00 5.45610957e+00
1.78125000e-01 5.01294848e+00 4.98909153e+00 2.96110922e-01 4.65511029e+00 5.32605799e+00 4.51769804e+00 5.45289075e+00
1.79375000e-01 5.01390319e+00 4.98955948e+00 2.96354818e-01 4.66215633e+00 5.32341104e+00 4.51455985e+00 5.45771933e+00
1.80625000e-01 5.01249967e+00 4.98943654e+00 2.96391248e-01 4.65873680e+00 5.32054618e+00 4.51509891e+00 5.45707338e+00
1.81875000e-01 5.01265564e+00 4.98865903e+00 2.96054822e-01 4.65672636e+00 5.32432428e+00 4.51639433e+00 5.45546263e+00
1.83125000e-01 5.01310275e+00 4.98942751e+00 2.96247173e-01 4.65808326e+00 5.32492545e+00 4.52010840e+00 5.46218708e+00
1.84375000e-01 5.01355118e+00 4.98934383e+00 2.96277756e-01 4.65723040e+00 5.32157975e+00 4.51642740e+00 5.45878173e+00
1.85625000e-01 5.01206951e+00 4.98922976e+00 2.96246614e-01 4.65844459e+00 5.32724354e+00 4.51728046e+00 5.45564492e+00
1.86875000e-01 5.01091364e+00 4.98985783e+00 2.96427554e-01 4.66047602e+00 5.32494902e+00 4.51846675e+00 5.45931105e+00
1.88125000e-01 5.01239807e+00 4.98917052e+00 2.96168529e-01 4.65958383e+00 5.32097717e+00 4.51514216e+00 5.45709930e+00
1.89375000e-01 5.01411433e+00 4.98891068e+00 2.96358119e-01 4.65761491e+00 5.32379805e+00 4.51804671e+00 5.45782791e+00
1.90625000e-01 5.01333278e+00 4.98971458e+00 2.96448307e-01 4.65952451e+00 5.32488393e+00 4.51603962e+00 5.45992242e+00
1.91875000e-01 5.01478875e+00 4.98917245e+00 2.95987133e-01 4.66025474e+00 5.31927503e+00 4.51573411e+00 5.45361170e+00
1.93125000e-01 5.01281880e+00 4.98908264e+00 2.96267621e-01 4.65716549e+00 5.32093218e+00 4.51938892e+00 5.45760355e+00
1.94375000e-01 5.01220886e+00 4.98961906e+00 2.96413162e-01 4.65970316e+00 5.32521927e+00 4.51800064e+00 5.45995081e+00
1.95625000e-01 5.01346168e+00 4.98900846e+00 2.95971814e-01 4.65694317e+00 5.32417174e+00 4.51347681e+00 5.45460269e+00
1.96875000e-01 5.01298449e+00 4.98922271e+00 2.96345837e-01 4.65943077e+00 5.32188762e+00 4.51828030e+00 5.45898587e+00
1.98125000e-01 5.01367913e+00 4.98960000e+00 2.96187009e-01 4.66094699e+00 5.32311897e+00 4.51630852e+00 5.45831873e+00
1.99375000e-01 5.01332270e+00 4.98894035e+00 2.95978098e-01 4.65742049e+00 5.32557289e+00 4.51663403e+00 5.45490850e+00
2.00625000e-01 5.01298382e+00 4.98934540e+00 2.96444142e-01 4.65904940e+00 5.32134326e+00 4.52018505e+00 5.45950735e+00
2.01875000e-01 5.01268427e+00 4.98952436e+00 2.96191111e-01 4.66237773e+00 5.32302029e+00 4.51537744e+00 5.46020714e+00
2.03125000e-01 5.01085785e+00 4.98909184e+00 2.95908215e-01 4.65694409e+00 5.32397907e+00 4.51733456e+00 5.45454662e+00
2.04375000e-01 5.01099848e+00 4.98950001e+00 2.96383346e-01 4.65991913e+00 5.32151094e+00 4.51742219e+00 5.45884804e+00
2.05625000e-01 5.01292196e+00 4.98950480e+00 2.95926029e-01 4.66032274e+00 5.31723118e+00 4.51371288e+00 5.45549621e+00
2.06875000e-01 5.01373126e+00 4.98900299e+00 2.96155000e-01 4.65745039e+00 5.32653187e+00 4.51766469e+00 5.45656391e+00
2.08125000e-01 5.01278722e+00 4.98969086e+00 2.96659558e-01 4.66027710e+00 5.32546055e+00 4.52018145e+00 5.46029818e+00
2.09375000e-01 5.01076943e+00 4.98923149e+00 2.95974646e-01 4.66032807e+00 5.32248144e+00 4.51736878e+00 5.45555339e+00
2.10625000e-01 5.01082182e+00 4.98885357e+00 2.95946719e-01 4.65762846e+00 5.32476694e+00 4.52162560e+00 5.45802974e+00
2.11875000e-01 5.01242436e+00 4.98963898e+00 2.96453520e-01 4.66084867e+00 5.32561413e+00 4.51965770e+00 5.46099724e+00
2.13125000e-01 5.01329071e+00 4.98922482e+00 2.95934518e-01 4.65891189e+00 5.32466233e+00 4.51329631e+00 5.45721545e+00
2.14375000e-01 5.01329298e+00 4.98920444e+00 2.95956645e-01 4.65687303e+00 5.32060008e+00 4.51918380e+00 5.45329473e+00
2.15625000e-01 5.01378475e+00 4.98967187e+00 2.96330032e-01 4.65959828e+00 5.32501615e+00 4.51955818e+00 5.45732612e+00
2.16875000e-01 5.01318353e+00 4.98895025e+00 2.96151690e-01 4.65945764e+00 5.32382618e+00 4.51607900e+00 5.45266339e+00
2.18125000e-01 5.01283496e+00 4.98912783e+00 2.96031717e-01 4.65752550e+00 5.32026256e+00 4.51748558e+00 5.45921273e+00
2.19375000e-01 5.01158666e+00 4.98958194e+00 2.95961798e-01 4.65859990e+00 5.32428777e+00 4.51683441e+00 5.46321114e+00
2.20625000e-01 5.01167120e+00 4.98897341e+00 2.96167105e-01 4.65796523e+00 5.32620879e+00 4.51670558e+00 5.45705464e+00
2.21875000e-01 5.01091055e+00 4.98934204e+00 2.96279902e-01 4.65815270e+00 5.32044972e+00 4.51737732e+00 5.45710819e+00
2.23125000e-01 5.01155090e+00 4.98941769e+00 2.95723677e-01 4.65883781e+00 5.32255876e+00 4.52014490e+00 5.45694083e+00
2.24375000e-01 5.01256750e+00 4.98892456e+00 2.96035448e-01 4.65929840e+00 5.32321872e+00 4.51675877e+00 5.45321231e+00
2.25625000e-01 5.01201861e+00 4.98961565e+00 2.96498349e-01 4.66018164e+00 5.32387458e+00 4.51416372e+00 5.45843653e+00
2.26875000e-01 5.01326171e+00 4.98934084e+00 2.95770562e-01 4.65914334e+00 5.32298197e+00 4.51903825e+00 5.45776544e+00
2.28125000e-01 5.01307280e+00 4.98898040e+00 2.95860183e-01 4.65995215e+00 5.32362364e+00 4.51687411e+00 5.45611535e+00
2.29375000e-01 5.01186068e+00 4.98966022e+00 2.96204672e-01 4.65984842e+00 5.32247014e+00 4.51805474e+00 5.45850671e+00
2.30625000e-01 5.01144693e+00 4.98917188e+00 2.95891287e-01 4.65868477e+00 5.32578850e+00 4.51460718e+00 5.45432994e+00
2.31875000e-01 5.01123784e+00 4.98893027e+00 2.96028652e-01 4.65890174e+00 5.32130315e+00 4.51983459e+00 5.45389572e+00
2.33125000e-01 5.01147102e+00 4.98962792e+00 2.96348014e-01 4.66061993e+00 5.32512755e+00 4.51359588e+00 5.46214986e+00
2.34375000e-01 5.01110388e+00 4.98913545e+00 2.96035286e-01 4.65973509e+00 5.32505959e+00 4.51420066e+00 5.45485206e+00
2.35625000e-01 5.01050027e+00 4.98913837e+00 2.95607348e-01 4.66134383e+00 5.32323534e+00 4.52178072e+00 5.45598442e+00
2.36875000e-01 5.01185768e+00 4.98955171e+00 2.95862663e-01 4.66064836e+00 5.32218366e+00 4.51858668e+00 5.46126321e+00
2.38125000e-01 5.01269432e+00 4.98904037e+00 2.96421220e-01 4.65522750e+00 5.32359832e+00 4.51465087e+00 5.45731011e+00
2.39375000e-01 5.01176029e+00 4.98959930e+00 2.95844081e-01 4.65928034e+00 5.32325704e+00 4.52022639e+00 5.45682475e+00
2.40625000e-01 5.01170845e+00 4.98944652e+00 2.95457167e-01 4.65855771e+00 5.32343045e+00 4.51543741e+00 5.45815226e+00
2.41875000e-01 5.01187382e+00 4.98887755e+00 2.96629262e-01 4.65750361e+00 5.32501697e+00 4.51520464e+00 5.45636648e+00
2.43125000e-01 5.01084115e+00 4.98973992e+00 2.96089616e-01 4.65919079e+00 5.32317716e+00 4.51781488e+00 5.45873090e+00
2.44375000e-01 5.01006847e+00 4.98935487e+00 2.95293583e-01 4.65778656e+00 5.32270256e+00 4.51804365e+00 5.45463173e+00
2.45625000e-01 5.01142435e+00 4.98877720e+00 2.96197420e-01 4.65645147e+00 5.32389528e+00 4.51802662e+00 5.45640296e+00
2.46875000e-01 5.01215264e+00 4.99000151e+00 2.96124041e-01 4.65928620e+00 5.32106535e+00 4.51841976e+00 5.46028824e+00
2.48125000e-01 5.01364092e+00 4.98942137e+00 2.95675058e-01 4.65850859e+00 5.32326305e+00 4.51580230e+00 5.45608616e+00
2.49375000e-01 5.01302718e+00 4.98859597e+00 2.96318317e-01 4.65876109e+00 5.32531396e+00 4.51529316e+00 5.45381095e+00
2.50625000e-01 5.01123545e+00 4.98972516e+00 2.95883488e-01 4.65909717e+00 5.32383996e+00 4.51857740e+00 5.45900957e+00
2.51875000e-01 5.01123915e+00 4.98951781e+00 2.95744627e-01 4.65664452e+00 5.32611953e+00 4.51595141e+00 5.45501619e+00
2.53125000e-01 5.01187589e+00 4.98893313e+00 2.96042031e-01 4.65968902e+00 5.32107401e+00 4.51813368e+00 5.45539105e+00
2.54375000e-01 5.01160751e+00 4.98958496e+00 2.95737982e-01 4.65941119e+00 5.32022459e+00 4.51633343e+00 5.45926625e+00
2.55625000e-01 5.01078997e+00 4.98931262e+00 2.95804760e-01 4.65611071e+00 5.32457113e+00 4.51806646e+00 5.45537885e+00
2.56875000e-01 5.01041302e+00 4.98926796e+00 2.96148064e-01 4.65972810e+00 5.32359437e+00 4.52093780e+00 5.45658499e+00
2.58125000e-01 5.01135319e+00 4.98943327e+00 2.95700701e-01 4.66117185e+00 5.31745161e+00 4.51699481e+00 5.45976104e+00
2.59375000e-01 5.01188970e+00 4.98892707e+00 2.96077866e-01 4.65836316e+00 5.32329999e+00 4.51632994e+00 5.45659399e+00
2.60625000e-01 5.01049372e+00 4.98954671e+00 2.96186533e-01 4.65953563e+00 5.32325227e+00 4.52022127e+00 5.45441264e+00
2.61875000e-01 5.01171751e+00 4.98953277e+00 2.95679532e-01 4.65952156e+00 5.32259511e+00 4.51549209e+00 5.45740665e+00
2.63125000e-01 5.01145663e+00 4.98885169e+00 2.96144679e-01 4.65797920e+00 5.32512882e+00 4.51712466e+00 5.45868911e+00
2.64375000e-01 5.01373302e+00 4.98935712e+00 2.95630108e-01 4.65833552e+00 5.32019391e+00 4.52016863e+00 5.45882556e+00
2.65625000e-01 5.01230854e+00 4.98943088e+00 2.95805834e-01 4.65975409e+00 5.32407630e+00 4.51576346e+00 5.45854405e+00
2.66875000e-01 5.01254420e+00 4.98877492e+00 2.96259557e-01 4.65939697e+00 5.32493894e+00 4.51741336e+00 5.45467044e+00
2.68125000e-01 5.01198504e+00 4.98963450e+00 2.95308216e-01 4.66007860e+00 5.31729595e+00 4.52158053e+00 5.45825515e+00
2.69375000e-01 5.01163913e+00 4.98949620e+00 2.95953505e-01 4.66197106e+00 5.32602023e+00 4.51277281e+00 5.45597666e+00
2.70625000e-01 5.01250818e+00 4.98885474e+00 2.96572584e-01 4.65703236e+00 5.32424620e+00 4.51778961e+00 5.45305740e+00
2.71875000e-01 5.01285412e+00 4.98959641e+00 2.95129728e-01 4.65981961e+00 5.32294908e+00 4.51942239e+00 5.45536435e+00
2.73125000e-01 5.01284574e+00 4.98931312e+00 2.95729392e-01 4.65718448e+00 5.32411660e+00 4.51344938e+00 5.45378916e+00
2.74375000e-01 5.01289146e+00 4.98885624e+00 2.96494808e-01 4.65866015e+00 5.32325914e+00 4.51844014e+00 5.45514852e+00
2.75625000e-01 5.01265052e+00 4.98961643e+00 2.95153348e-01 4.66222559e+00 5.32101487e+00 4.51851466e+00 5.45764195e+00
2.76875000e-01 5.01328723e+00 4.98942667e+00 2.95805837e-01 4.65881162e+00 5.32655287e+00 4.51694634e+00 5.45435320e+00
2.78125000e-01 5.01116859e+00 4.98917041e+00 2.96432804e-01 4.65776155e+00 5.32241014e+00 4.51777230e+00 5.45175410e+00
2.79375000e-01 5.01099168e+00 4.98941309e+00 2.95146797e-01 4.66102549e+00 5.32037771e+00 4.51592783e+00 5.45616626e+00
2.80625000e-01 5.01205240e+00 4.98897359e+00 2.95865763e-01 4.65859302e+00 5.32529028e+00 4.51757360e+00 5.45387003e+00
2.81875000e-01 5.01245977e+00 4.98919097e+00 2.96367128e-01 4.65818262e+00 5.32169608e+00 4.51875507e+00 5.45566794e+00
2.83125000e-01 5.01340471e+00 4.98971814e+00 2.95185669e-01 4.66171742e+00 5.31887774e+00 4.51486731e+00 5.45876086e+00
2.84375000e-01 5.01254497e+00 4.98934454e+00 2.95974230e-01 4.66104516e+00 5.32415235e+00 4.51853487e+00 5.45499936e+00
2.85625000e-01 5.01074282e+00 4.98943138e+00 2.96349044e-01 4.65771513e+00 5.32063362e+00 4.51810998e+00 5.45616500e+00
2.86875000e-01 5.01133875e+00 4.98958953e+00 2.95463114e-01 4.66033236e+00 5.32168313e+00 4.51785459e+00 5.46082450e+00
2.88125000e-01 5.01151846e+00 4.98911800e+00 2.95963641e-01 4.66107073e+00 5.32498737e+00 4.51636074e+00 5.45319546e+00
2.89375000e-01 5.01199456e+00 4.98919050e+00 2.95682355e-01 4.65851770e+00 5.32145447e+00 4.51960436e+00 5.45700773e+00
2.90625000e-01 5.01321984e+00 4.98924071e+00 2.95450638e-01 4.65941205e+00 5.32283836e+00 4.51444546e+00 5.45884305e+00
2.91875000e-01 5.01280803e+00 4.98922541e+00 2.96323277e-01 4.66046733e+00 5.32382323e+00 4.51757525e+00 5.45426604e+00
2.93125000e-01 5.01118244e+00 4.98928288e+00 2.95595719e-01 4.65798727e+00 5.31742785e+00 4.52130079e+00 5.45588592e+00
2.94375000e-01 5.01049041e+00 4.98931480e+00 2.95354476e-01 4.65947614e+00 5.31907182e+00 4.51676420e+00 5.45778479e+00
2.95625000e-01 5.01096375e+00 4.98956954e+00 2.96065205e-01 4.65923588e+00 5.32404264e+00 4.51631638e+00 5.45406874e+00
2.96875000e-01 5.01159129e+00 4.98932541e+00 2.95572682e-01 4.65760817e+00 5.32058100e+00 4.51770247e+00 5.45946066e+00
2.98125000e-01 5.01217405e+00 4.98911886e+00 2.95831662e-01 4.65855676e+00 5.32725631e+00 4.51670304e+00 5.45592194e+00
2.99375000e-01 5.01256254e+00 4.98961645e+00 2.96361795e-01 4.65899558e+00 5.32191831e+00 4.51926290e+00 5.45661453e+00
3.00625000e-01 5.01106539e+00 4.98932735e+00 2.95097508e-01 4.65937854e+00 5.31856499e+00 4.51691196e+00 5.45572894e+00
3.01875000e-01 5.01129336e+00 4.98874464e+00 2.95491232e-01 4.66014883e+00 5.32363927e+00 4.51687650e+00 5.45224253e+00
3.03125000e-01 5.01088067e+00 4.98936616e+00 2.96007552e-01 4.65877744e+00 5.32240428e+00 4.52024138e+00 5.45627582e+00
3.04375000e-01 5.01028013e+00 4.98963274e+00 2.95183551e-01 4.65926828e+00 5.32277619e+00 4.51667013e+00 5.45795185e+00
3.05625000e-01 5.01147952e+00 4.98919427e+00 2.95736201e-01 4.65954490e+00 5.32532931e+00 4.51772968e+00 5.45447758e+00
3.06875000e-01 5.01190488e+00 4.98930155e+00 2.95934546e-01 4.65915014e+00 5.32189485e+00 4.51893219e+00 5.45875471e+00
3.08125000e-01 5.01263795e+00 4.98935859e+00 2.95216582e-01 4.66046367e+00 5.32125026e+00 4.51547604e+00 5.45775123e+00
3.09375000e-01 5.01268204e+00 4.98941319e+00 2.95616490e-01 4.66291758e+00 5.32479484e+00 4.51813147e+00 5.45547861e+00
3.10625000e-01 5.01068797e+00 4.98926858e+00 2.95607126e-01 4.66090980e+00 5.32330608e+00 4.52221541e+00 5.45686284e+00
3.11875000e-01 5.01113618e+00 4.98916942e+00 2.95437480e-01 4.66019651e+00 5.32380791e+00 4.51592816e+00 5.45691320e+00
3.13125000e-01 5.01134038e+00 4.98952629e+00 2.95954236e-01 4.66154683e+00 5.32413151e+00 4.52022486e+00 5.45451577e+00
3.14375000e-01 5.01172213e+00 4.98941242e+00 2.95519248e-01 4.65917311e+00 5.32408311e+00 4.52083353e+00 5.45688365e+00
3.15625000e-01 5.01139431e+00 4.98911619e+00 2.95495241e-01 4.65847661e+00 5.32512939e+00 4.51466634e+00 5.45447560e+00
3.16875000e-01 5.01199629e+00 4.98942376e+00 2.96121184e-01 4.65994304e+00 5.32279542e+00 4.51729085e+00 5.45421135e+00
3.18125000e-01 5.01077149e+00 4.98959237e+00 2.95362038e-01 4.65929715e+00 5.31886709e+00 4.51902431e+00 5.45525322e+00
3.19375000e-01 5.01210062e+00 4.98902557e+00 2.95483473e-01 4.65855052e+00 5.32213547e+00 4.51575283e+00 5.45882421e+00
3.20625000e-01 5.01233934e+00 4.98898401e+00 2.96203832e-01 4.66086482e+00 5.32316065e+00 4.51629132e+00 5.45592985e+00
3.21875000e-01 5.01311641e+00 4.98958167e+00 2.95371305e-01 4.66082148e+00 5.32126788e+00 4.52144789e+00 5.45263419e+00
3.23125000e-01 5.01261771e+00 4.98964563e+00 2.95195699e-01 4.66164764e+00 5.32389244e+00 4.51909446e+00 5.45441375e+00
3.24375000e-01 5.01071342e+00 4.98927899e+00 2.95902977e-01 4.66025232e+00 5.31948500e+00 4.51728948e+00 5.45384944e+00
3.25625000e-01 5.00927871e+00 4.98926053e+00 2.95449317e-01 4.65941552e+00 5.32042220e+00 4.51867932e+00 5.45468546e+00
3.26875000e-01 5.00872899e+00 4.98918581e+00 2.95424022e-01 4.65950467e+00 5.32413908e+00 4.51779911e+00 5.45298879e+00
3.28125000e-01 5.01014479e+00 4.98933548e+00 2.95779179e-01 4.65859406e+00 5.32102502e+00 4.51536175e+00 5.45916030e+00
3.29375000e-01 5.01051600e+00 4.98970738e+00 2.95276376e-01 4.65990760e+00 5.32366471e+00 4.51747684e+00 5.45373949e+00
3.30625000e-01 5.01020409e+00 4.98920493e+00 2.95255339e-01 4.66032630e+00 5.32265974e+00 4.51873817e+00 5.45403302e+00
3.31875000e-01 5.00921513e+00 4.98907232e+00 2.95616278e-01 4.65884513e+00 5.31792038e+00 4.51907542e+00 5.45590068e+00
3.33125000e-01 5.00994755e+00 4.98938617e+00 2.95546019e-01 4.66039091e+00 5.32403663e+00 4.51908806e+00 5.45432647e+00
3.34375000e-01 5.00902204e+00 4.98957229e+00 2.95653851e-01 4.65969987e+00 5.32377147e+00 4.51638345e+00 5.45452290e+00
3.35625000e-01 5.01069634e+00 4.98971285e+00 2.95457859e-01 4.65903587e+00 5.31850490e+00 4.52082005e+00 5.45635485e+00
3.36875000e-01 5.01148231e+00 4.98930057e+00 2.95496022e-01 4.66326849e+00 5.32460324e+00 4.51808337e+00 5.45453190e+00
3.38125000e-01 5.01347958e+00 4.98904365e+00 2.95747597e-01 4.65884268e+00 5.32234245e+00 4.51697834e+00 5.45561409e+00
3.39375000e-01 5.01142818e+00 4.98931767e+00 2.95204728e-01 4.66249410e+00 5.32275753e+00 4.51787198e+00 5.45663740e+00
3.40625000e-01 5.01143261e+00 4.98957412e+00 2.95284321e-01 4.66027049e+00 5.32195236e+00 4.51953705e+00 5.45561840e+00
3.41875000e-01 5.01080187e+00 4.98919035e+00 2.95828303e-01 4.65974159e+00 5.32267032e+00 4.51654391e+00 5.45331014e+00
3.43125000e-01 5.01111720e+00 4.98928768e+00 2.95490989e-01 4.65880742e+00 5.32008840e+00 4.51717258e+00 5.45810220e+00
3.44375000e-01 5.01021619e+00 4.98941219e+00 2.95158213e-01 4.66032987e+00 5.32277716e+00 4.51867341e+00 5.45721438e+00
3.45625000e-01 5.01106525e+00 4.98909651e+00 2.95318616e-01 4.65957778e+00 5.32230779e+00 4.51697842e+00 5.45534861e+00
3.46875000e-01 5.01147075e+00 4.98940833e+00 2.95254233e-01 4.66010655e+00 5.32248311e+00 4.51729305e+00 5.45637925e+00
3.48125000e-01 5.01150489e+00 4.98949844e+00 2.95389614e-01 4.66166033e+00 5.32291744e+00 4.51750482e+00 5.45445441e+00
3.49375000e-01 5.01158835e+00 4.98912241e+00 2.95584624e-01 4.66100686e+00 5.32255939e+00 4.51751917e+00 5.45680690e+00
3.50625000e-01 5.01036001e+00 4.98926198e+00 2.95361589e-01 4.66307066e+00 5.32642948e+00 4.51924779e+00 5.45855868e+00
3.51875000e-01 5.01006053e+00 4.98939574e+00 2.95387715e-01 4.66127155e+00 5.32134888e+00 4.51773195e+00 5.45407714e+00
3.53125000e-01 5.00915716e+00 4.98929107e+00 2.95428422e-01 4.66089289e+00 5.31652377e+00 4.52130691e+00 5.45492344e+00
3.54375000e-01 5.00823855e+00 4.98943877e+00 2.95560359e-01 4.66126761e+00 5.32426806e+00 4.52253265e+00 5.45581321e+00
3.55625000e-01 5.01052873e+00 4.98945346e+00 2.95405452e-01 4.66053761e+00 5.32370470e+00 4.51814957e+00 5.45228338e+00
3.56875000e-01 5.01197787e+00 4.98934038e+00 2.94860528e-01 4.65957547e+00 5.31704628e+00 4.51696119e+00 5.45745087e+00
3.58125000e-01 5.01191866e+00 4.98938533e+00 2.95247540e-01 4.66040145e+00 5.32339511e+00 4.52226889e+00 5.45623336e+00
3.59375000e-01 5.01009454e+00 4.98960250e+00 2.96010066e-01 4.66194451e+00 5.32484495e+00 4.52124574e+00 5.45226097e+00
3.60625000e-01 5.00820191e+00 4.98955942e+00 2.95546817e-01 4.66052895e+00 5.31925889e+00 4.51513019e+00 5.45715448e+00
3.61875000e-01 5.00830007e+00 4.98927292e+00 2.94843228e-01 4.66188652e+00 5.32044141e+00 4.51883210e+00 5.45675552e+00
3.63125000e-01 5.00798613e+00 4.98916363e+00 2.95270910e-01 4.65980254e+00 5.32208459e+00 4.51768035e+00 5.45336422e+00
3.64375000e-01 5.00992588e+00 4.98925398e+00 2.95219290e-01 4.65979414e+00 5.32235100e+00 4.51695607e+00 5.45470206e+00
3.65625000e-01 5.01245686e+00 4.98945411e+00 2.95100875e-01 4.66202851e+00 5.32255324e+00 4.51877028e+00 5.45496436e+00
3.66875000e-01 5.01287623e+00 4.98925101e+00 2.95427629e-01 4.65934671e+00 5.32229644e+00 4.52016526e+00 5.45353060e+00
3.68125000e-01 5.01283920e+00 4.98918164e+00 2.95017595e-01 4.66144091e+00 5.32337526e+00 4.52087334e+00 5.45572913e+00
3.69375000e-01 5.01117454e+00 4.98944416e+00 2.95015673e-01 4.66096938e+00 5.32144586e+00 4.51740681e+00 5.45357041e+00
3.70625000e-01 5.00982635e+00 4.98930239e+00 2.95508923e-01 4.65940923e+00 5.32293429e+00 4.51804204e+00 5.45494088e+00
3.71875000e-01 5.00877718e+00 4.98917109e+00 2.95100055e-01 4.66125483e+00 5.32679461e+00 4.52010003e+00 5.45605591e+00
3.73125000e-01 5.00887962e+00 4.98939609e+00 2.95248624e-01 4.66094313e+00 5.31970187e+00 4.51607034e+00 5.45551705e+00
3.74375000e-01 5.00991233e+00 4.98961226e+00 2.95361717e-01 4.65977171e+00 5.31747350e+00 4.51819326e+00 5.45559491e+00
3.75625000e-01 5.01027704e+00 4.98918106e+00 2.95227442e-01 4.65987304e+00 5.32460317e+00 4.52127216e+00 5.45703203e+00
3.76875000e-01 5.01016428e+00 4.98897732e+00 2.95168695e-01 4.66219286e+00 5.32401708e+00 4.51893635e+00 5.45196554e+00
3.78125000e-01 5.01003733e+00 4.98955856e+00 2.95048821e-01 4.66157694e+00 5.32090790e+00 4.51967539e+00 5.45277743e+00
3.79375000e-01 5.01104794e+00 4.98948544e+00 2.94935345e-01 4.65997955e+00 5.32282657e+00 4.51967231e+00 5.45714756e+00
3.80625000e-01 5.01060280e+00 4.98907520e+00 2.95522917e-01 4.66191445e+00 5.32233955e+00 4.51827515e+00 5.45489520e+00
3.81875000e-01 5.01160112e+00 4.98913590e+00 2.95609949e-01 4.65919566e+00 5.32063519e+00 4.51763123e+00 5.45434396e+00
3.83125000e-01 5.01006311e+00 4.98940541e+00 2.95058607e-01 4.66192121e+00 5.32194872e+00 4.52238195e+00 5.45770447e+00
3.84375000e-01 5.00955518e+00 4.98949635e+00 2.95125032e-01 4.66189992e+00 5.32242235e+00 4.52084654e+00 5.45500357e+00
3.85625000e-01 5.01039317e+00 4.98961659e+00 2.95253972e-01 4.66379013e+00 5.32261031e+00 4.51572087e+00 5.45654029e+00
3.86875000e-01 5.00919507e+00 4.98931454e+00 2.94856338e-01 4.66112663e+00 5.32216033e+00 4.51994900e+00 5.45480006e+00
3.88125000e-01 5.01104695e+00 4.98910628e+00 2.94723407e-01 4.66116143e+00 5.31943218e+00 4.52385928e+00 5.45482271e+00
3.89375000e-01 5.01085100e+00 4.98929731e+00 2.95142241e-01 4.66153190e+00 5.32111895e+00 4.51836768e+00 5.45368483e+00
3.90625000e-01 5.00939116e+00 4.98936663e+00 2.95078711e-01 4.66253248e+00 5.32396431e+00 4.51435675e+00 5.45334559e+00
3.91875000e-01 5.00875801e+00 4.98931047e+00 2.95178859e-01 4.66358390e+00 5.31945747e+00 4.52184820e+00 5.45688708e+00
3.93125000e-01 5.00744868e+00 4.98947313e+00 2.95099896e-01 4.66128526e+00 5.32578259e+00 4.51832342e+00 5.45650098e+00
3.94375000e-01 5.00802448e+00 4.98963293e+00 2.95282601e-01 4.65975497e+00 5.32215975e+00 4.51632590e+00 5.45292039e+00
3.95625000e-01 5.00890880e+00 4.98975534e+00 2.95273999e-01 4.66168911e+00 5.32105536e+00 4.51928738e+00 5.45149239e+00
3.96875000e-01 5.01030348e+00 4.98975535e+00 2.94838937e-01 4.66051991e+00 5.32390767e+00 4.51890297e+00 5.45699955e+00
3.98125000e-01 5.01087368e+00 4.98923753e+00 2.94977221e-01 4.65971078e+00 5.32335632e+00 4.52006856e+00 5.45375452e+00
3.99375000e-01 5.01059706e+00 4.98892279e+00 2.95341874e-01 4.66233998e+00 5.31582165e+00 4.51799081e+00 5.45319683e+00
4.00625000e-01 5.01163032e+00 4.98928018e+00 2.94916724e-01 4.66343351e+00 5.32310786e+00 4.51654683e+00 5.45663893e+00
4.01875000e-01 5.01030487e+00 4.98940455e+00 2.94864951e-01 4.66113994e+00 5.32354490e+00 4.51817327e+00 5.45558538e+00
4.03125000e-01 5.01037433e+00 4.98934105e+00 2.95069096e-01 4.66091364e+00 5.32146962e+00 4.51397053e+00 5.45176975e+00
4.04375000e-01 5.00943611e+00 4.98931720e+00 2.94834563e-01 4.66066465e+00 5.32210201e+00 4.51727217e+00 5.45514600e+00
4.05625000e-01 5.00943597e+00 4.98934576e+00 2.94824764e-01 4.66129476e+00 5.31985163e+00 4.52218092e+00 5.45576750e+00
4.06875000e-01 5.01003359e+00 4.98939302e+00 2.95321213e-01 4.66214710e+00 5.32321805e+00 4.51967057e+00 5.45756552e+00
4.08125000e-01 5.01020923e+00 4.98922232e+00 2.95041958e-01 4.66114964e+00 5.32379207e+00 4.51715553e+00 5.45458212e+00
4.09375000e-01 5.01069326e+00 4.98923291e+00 2.94506155e-01 4.66192328e+00 5.31984805e+00 4.52068397e+00 5.45248350e+00
4.10625000e-01 5.01129645e+00 4.98954875e+00 2.94907614e-01 4.66510544e+00 5.32244009e+00 4.51662950e+00 5.45417779e+00
4.11875000e-01 5.01055577e+00 4.98952292e+00 2.95146684e-01 4.66022372e+00 5.32259031e+00 4.52212303e+00 5.45540630e+00
4.13125000e-01 5.00946153e+00 4.98943172e+00 2.94674772e-01 4.66438156e+00 5.32034509e+00 4.51653388e+00 5.45527366e+00
4.14375000e-01 5.01060051e+00 4.98936898e+00 2.94557435e-01 4.66100172e+00 5.32000615e+00 4.52009062e+00 5.45386719e+00
4.15625000e-01 5.01003824e+00 4.98921936e+00 2.94890320e-01 4.66305429e+00 5.32676349e+00 4.52023116e+00 5.45101279e+00
4.16875000e-01 5.00910521e+00 4.98953223e+00 2.95250851e-01 4.66150657e+00 5.31981757e+00 4.51545931e+00 5.45585896e+00
4.18125000e-01 5.00889361e+00 4.98943161e+00 2.94929936e-01 4.66171609e+00 5.32099231e+00 4.52038428e+00 5.45536522e+00
4.19375000e-01 5.00787072e+00 4.98890055e+00 2.94645042e-01 4.66225798e+00 5.31958561e+00 4.52291003e+00 5.45333482e+00
4.20625000e-01 5.00923807e+00 4.98948902e+00 2.94764585e-01 4.66531988e+00 5.32259576e+00 4.52043135e+00 5.45395029e+00
4.21875000e-01 5.00929566e+00 4.98994867e+00 2.94907385e-01 4.66256238e+00 5.32174103e+00 4.51808566e+00 5.45690947e+00
4.23125000e-01 5.00910072e+00 4.98944536e+00 2.94969252e-01 4.66185456e+00 5.32212808e+00 4.51690869e+00 5.45491478e+00
4.24375000e-01 5.01176032e+00 4.98936441e+00 2.95008178e-01 4.66284279e+00 5.32457562e+00 4.52378360e+00 5.45373522e+00
4.25625000e-01 5.00997467e+00 4.98933495e+00 2.94736837e-01 4.66159713e+00 5.32286696e+00 4.52055416e+00 5.45431975e+00
4.26875000e-01 5.00923958e+00 4.98894611e+00 2.94503103e-01 4.66504666e+00 5.32220283e+00 4.51816166e+00 5.45478906e+00
4.28125000e-01 5.00856400e+00 4.98930360e+00 2.94697587e-01 4.66259046e+00 5.32049748e+00 4.51990707e+00 5.45770050e+00
4.29375000e-01 5.00860430e+00 4.98990861e+00 2.94834816e-01 4.66207108e+00 5.31871971e+00 4.51983866e+00 5.45127870e+00
4.30625000e-01 5.00936590e+00 4.98961297e+00 2.94781779e-01 4.66196302e+00 5.32220563e+00 4.52146634e+00 5.45493449e+00
4.31875000e-01 5.00988275e+00 4.98888957e+00 2.94613127e-01 4.66287604e+00 5.32145823e+00 4.52008274e+00 5.45774230e+00
4.33125000e-01 5.00892756e+00 4.98929230e+00 2.94365388e-01 4.66322835e+00 5.32497297e+00 4.51627198e+00 5.45613149e+00
4.34375000e-01 5.00920628e+00 4.98990160e+00 2.94575507e-01 4.66395666e+00 5.31798758e+00 4.52185759e+00 5.45609986e+00
4.35625000e-01 5.01076630e+00 4.98995505e+00 2.94870869e-01 4.66378203e+00 5.32347179e+00 4.52249371e+00 5.45545773e+00
4.36875000e-01 5.01075364e+00 4.98941963e+00 2.94943895e-01 4.66220792e+00 5.32290504e+00 4.51941507e+00 5.45248546e+00
4.38125000e-01 5.01165544e+00 4.98912831e+00 2.94393701e-01 4.66308194e+00 5.32142409e+00 4.52117812e+00 5.45258921e+00
4.39375000e-01 5.00977488e+00 4.98911507e+00 2.94304023e-01 4.66228879e+00 5.31937225e+00 4.52170646e+00 5.45124502e+00
4.40625000e-01 5.00917683e+00 4.98916527e+00 2.94539396e-01 4.66272756e+00 5.32340831e+00 4.51422587e+00 5.45449234e+00
4.41875000e-01 5.00767031e+00 4.98974802e+00 2.94711213e-01 4.66261323e+00 5.32369183e+00 4.52223470e+00 5.45182227e+00
4.43125000e-01 5.00800869e+00 4.98982201e+00 2.94457021e-01 4.66388761e+00 5.32000640e+00 4.52049198e+00 5.45305467e+00
4.44375000e-01 5.00932670e+00 4.98942854e+00 2.94278052e-01 4.66345250e+00 5.32113246e+00 4.51426459e+00 5.45698591e+00
4.45625000e-01 5.00972986e+00 4.98916353e+00 2.94237718e-01 4.66225084e+00 5.32131306e+00 4.51511635e+00 5.45249351e+00
4.46875000e-01 5.01032484e+00 4.98901425e+00 2.94448222e-01 4.66228488e+00 5.32298148e+00 4.52203853e+00 5.45144249e+00
4.48125000e-01 5.00912698e+00 4.98966251e+00 2.94677503e-01 4.66137421e+00 5.32334357e+00 4.51931515e+00 5.45495138e+00
4.49375000e-01 5.00749996e+00 4.99008856e+00 2.94530208e-01 4.66236389e+00 5.32217462e+00 4.51609690e+00 5.45669291e+00
4.50625000e-01 5.00761581e+00 4.98904872e+00 2.94160990e-01 4.66240539e+00 5.32172454e+00 4.52129259e+00 5.45206423e+00
4.51875000e-01 5.00846674e+00 4.98886346e+00 2.94378894e-01 4.66285817e+00 5.31508104e+00 4.51839695e+00 5.45120354e+00
4.53125000e-01 5.01077614e+00 4.98969901e+00 2.94384441e-01 4.66466951e+00 5.32159894e+00 4.51853990e+00 5.45364282e+00
4.54375000e-01 5.01060957e+00 4.98952109e+00 2.94249361e-01 4.66311901e+00 5.32184675e+00 4.51898919e+00 5.45574147e+00
4.55625000e-01 5.01003214e+00 4.98916912e+00 2.94170693e-01 4.66250694e+00 5.32384400e+00 4.52477207e+00 5.45183624e+00
4.56875000e-01 5.00867094e+00 4.98959133e+00 2.94072852e-01 4.66383363e+00 5.31886004e+00 4.51667610e+00 5.45623530e+00
4.58125000e-01 5.00662485e+00 4.98946161e+00 2.94083014e-01 4.66420717e+00 5.32221487e+00 4.51925130e+00 5.45550923e+00
4.59375000e-01 5.00608358e+00 4.98975605e+00 2.94247017e-01 4.66302070e+00 5.32222685e+00 4.52027600e+00 5.45387804e+00
4.60625000e-01 5.00781068e+00 4.98949295e+00 2.94076724e-01 4.66320576e+00 5.32088649e+00 4.52075212e+00 5.45093605e+00
4.61875000e-01 5.00872003e+00 4.98881796e+00 2.94127322e-01 4.66320016e+00 5.31713751e+00 4.51613936e+00 5.45383990e+00
4.63125000e-01 5.00897847e+00 4.98950818e+00 2.94320079e-01 4.66477283e+00 5.32112448e+00 4.52435225e+00 5.45091626e+00
4.64375000e-01 5.01043539e+00 4.98998252e+00 2.94442914e-01 4.66307095e+00 5.32425952e+00 4.52305216e+00 5.45336691e+00
4.65625000e-01 5.00905153e+00 4.98931457e+00 2.94172512e-01 4.66353500e+00 5.32257945e+00 4.51749683e+00 5.45513180e+00
4.66875000e-01 5.00972523e+00 4.98913288e+00 2.94101788e-01 4.66461390e+00 5.31881660e+00 4.52159237e+00 5.45127271e+00
4.68125000e-01 5.00995909e+00 4.98934979e+00 2.93911346e-01 4.66592705e+00 5.32228398e+00 4.52117049e+00 5.45481205e+00
4.69375000e-01 5.01020143e+00 4.98967780e+00 2.94077347e-01 4.66412730e+00 5.32020502e+00 4.52297171e+00 5.45348302e+00
4.70625000e-01 5.00942788e+00 4.98985616e+00 2.93922331e-01 4.66492394e+00 5.32212032e+00 4.51764905e+00 5.45289861e+00
4.71875000e-01 5.00906791e+00 4.98897281e+00 2.93847088e-01 4.66358704e+00 5.31958261e+00 4.51732082e+00 5.45137307e+00
4.73125000e-01 5.00713306e+00 4.98915609e+00 2.94084369e-01 4.66214258e+00 5.32043740e+00 4.51905729e+00 5.45394049e+00
4.74375000e-01 5.00666775e+00 4.98973876e+00 2.93959037e-01 4.66546155e+00 5.31844505e+00 4.52114188e+00 5.45366272e+00
4.75625000e-01 5.00685225e+00 4.98930693e+00 2.93683110e-01 4.66652226e+00 5.32097195e+00 4.52134272e+00 5.45061062e+00
4.76875000e-01 5.00765170e+00 4.98916174e+00 2.93762269e-01 4.66272561e+00 5.31823420e+00 4.52305795e+00 5.44983001e+00
4.78125000e-01 5.00835701e+00 4.98983933e+00 2.93979448e-01 4.66107238e+00 5.32008713e+00 4.51958153e+00 5.45223515e+00
4.79375000e-01 5.00869759e+00 4.98927381e+00 2.94064877e-01 4.66391460e+00 5.32114628e+00 4.52187895e+00 5.45285952e+00
4.80625000e-01 5.00913574e+00 4.98906456e+00 2.93857528e-01 4.66576225e+00 5.32039753e+00 4.52143859e+00 5.45506642e+00
4.81875000e-01 5.00797426e+00 4.98973999e+00 2.93469208e-01 4.66616685e+00 5.31813118e+00 4.51954731e+00 5.45307665e+00
4.83125000e-01 5.00770337e+00 4.98938478e+00 2.93735303e-01 4.66432873e+00 5.32190550e+00 4.52310278e+00 5.45047761e+00
4.84375000e-01 5.00875793e+00 4.98957915e+00 2.93779349e-01 4.66452466e+00 5.32242113e+00 4.52070105e+00 5.45025885e+00
4.85625000e-01 5.00841930e+00 4.99007020e+00 2.93380347e-01 4.66624553e+00 5.31969341e+00 4.52178914e+00 5.45675811e+00
4.86875000e-01 5.00909259e+00 4.98919341e+00 2.93465859e-01 4.66518863e+00 5.32081061e+00 4.51969489e+00 5.45364495e+00
4.88125000e-01 5.00978491e+00 4.98875631e+00 2.93837586e-01 4.66531646e+00 5.32213127e+00 4.51613046e+00 5.44660917e+00
4.89375000e-01 5.00908669e+00 4.98964202e+00 2.93380359e-01 4.66514894e+00 5.31900517e+00 4.51527160e+00 5.45325402e+00
4.90625000e-01 5.00811024e+00 4.98986536e+00 2.93247235e-01 4.66526592e+00 5.32006141e+00 4.52503683e+00 5.44968226e+00
4.91875000e-01 5.00672095e+00 4.98962229e+00 2.93749757e-01 4.66746292e+00 5.32039059e+00 4.51894861e+00 5.45472290e+00
4.93125000e-01 5.00594711e+00 4.98959712e+00 2.93475588e-01 4.66435510e+00 5.32192928e+00 4.52168081e+00 5.45476652e+00
4.94375000e-01 5.00593975e+00 4.98921872e+00 2.93049028e-01 4.66006486e+00 5.31932130e+00 4.52210892e+00 5.44758806e+00
4.95625000e-01 5.00679599e+00 4.98937044e+00 2.93285548e-01 4.66545795e+00 5.31858021e+00 4.52267254e+00 5.45209016e+00
4.96875000e-01 5.00727494e+00 4.98979501e+00 2.93384979e-01 4.66730815e+00 5.31930830e+00 4.51697011e+00 5.45213242e+00
4.98125000e-01 5.00763930e+00 4.98958049e+00 2.93349550e-01 4.66712205e+00 5.32029196e+00 4.52253649e+00 5.45431285e+00
4.99375000e-01 5.00670747e+00 4.98960996e+00 2.93192571e-01 4.66578752e+00 5.31758730e+00 4.52386580e+00 5.45228767e+00
5.00625000e-01 5.00514764e+00 4.98945546e+00 2.92950974e-01 4.66445295e+00 5.32114137e+00 4.52092963e+00 5.45023170e+00
5.01875000e-01 5.00626823e+00 4.98925949e+00 2.93209193e-01 4.66325743e+00 5.32023169e+00 4.51715319e+00 5.45508574e+00
5.03125000e-01 5.00951889e+00 4.98950001e+00 2.92563650e-01 4.66648954e+00 5.31851304e+00 4.52614585e+00 5.45212155e+00
5.04375000e-01 5.00941283e+00 4.98963142e+00 2.91964246e-01 4.66594452e+00 5.31949779e+00 4.52438793e+00 5.45101779e+00
5.05625000e-01 5.00870922e+00 4.98935185e+00 2.93152764e-01 4.66479381e+00 5.32133685e+00 4.51743553e+00 5.45005659e+00
5.06875000e-01 5.00847476e+00 4.98905222e+00 2.93331397e-01 4.66482786e+00 5.31792301e+00 4.51376337e+00 5.45193037e+00
5.08125000e-01 5.00527602e+00 4.98941795e+00 2.92205731e-01 4.66526470e+00 5.32207277e+00 4.52263451e+00 5.44960695e+00
5.09375000e-01 5.00685592e+00 4.98957169e+00 2.92651431e-01 4.66684071e+00 5.32160746e+00 4.52198600e+00 5.45131052e+00
5.10625000e-01 5.00662555e+00 4.98946790e+00 2.92610532e-01 4.66706977e+00 5.32188536e+00 4.52301885e+00 5.44882394e+00
5.11875000e-01 5.00721733e+00 4.99013217e+00 2.91428644e-01 4.66801831e+00 5.31915180e+00 4.52326083e+00 5.44792904e+00
5.13125000e-01 5.00877901e+00 4.98986031e+00 2.92049572e-01 4.66607774e+00 5.32080100e+00 4.52585030e+00 5.45025496e+00
5.14375000e-01 5.00887753e+00 4.98875762e+00 2.92734664e-01 4.66618355e+00 5.32107816e+00 4.52584212e+00 5.45245054e+00
5.15625000e-01 5.00746800e+00 4.98929254e+00 2.91881573e-01 4.66577773e+00 5.32175864e+00 4.52426475e+00 5.45002068e+00
5.16875000e-01 5.00665477e+00 4.99037219e+00 2.91838945e-01 4.66570752e+00 5.31965362e+00 4.52558117e+00 5.44954624e+00
5.18125000e-01 5.00604333e+00 4.98974241e+00 2.92052828e-01 4.66686762e+00 5.31804853e+00 4.52440292e+00 5.45111107e+00
5.19375000e-01 5.00563883e+00 4.98920409e+00 2.91551984e-01 4.66643335e+00 5.31668065e+00 4.52614413e+00 5.44601492e+00
5.20625000e-01 5.00653243e+00 4.98977403e+00 2.91432680e-01 4.66596192e+00 5.32016314e+00 4.52572425e+00 5.45181019e+00
5.21875000e-01 5.00711229e+00 4.98951404e+00 2.91577323e-01 4.66191973e+00 5.32009202e+00 4.52294017e+00 5.45129685e+00
5.23125000e-01 5.00778736e+00 4.98949044e+00 2.91360617e-01 4.66563180e+00 5.31990037e+00 4.53103088e+00 5.44639338e+00
5.24375000e-01 5.00954258e+00 4.98982702e+00 2.91167924e-01 4.66635612e+00 5.32090928e+00 4.52686185e+00 5.44994548e+00
5.25625000e-01 5.00904925e+00 4.98956524e+00 2.90752826e-01 4.66692726e+00 5.31295637e+00 4.52529227e+00 5.44808427e+00
5.26875000e-01 5.00554941e+00 4.98935973e+00 2.91785691e-01 4.66302431e+00 5.31883955e+00 4.52277926e+00 5.44992094e+00
5.28125000e-01 5.00506227e+00 4.99006261e+00 2.91545233e-01 4.66784177e+00 5.32106840e+00 4.52344946e+00 5.44888204e+00
5.29375000e-01 5.00306846e+00 4.98977201e+00 2.89934398e-01 4.66907660e+00 5.31978144e+00 4.52836038e+00 5.44658420e+00
5.30625000e-01 5.00366118e+00 4.98949040e+00 2.90259731e-01 4.66763622e+00 5.31559154e+00 4.52829357e+00 5.44977094e+00
5.31875000e-01 5.00425953e+00 4.98997133e+00 2.91451816e-01 4.66910595e+00 5.31897375e+00 4.52711552e+00 5.44883626e+00
5.33125000e-01 5.00443343e+00 4.98984574e+00 2.90604921e-01 4.66392380e+00 5.31972152e+00 4.52029392e+00 5.44527009e+00
5.34375000e-01 5.00592703e+00 4.98990183e+00 2.89943922e-01 4.66766963e+00 5.32116757e+00 4.52930201e+00 5.44614022e+00
5.35625000e-01 5.00686662e+00 4.98947968e+00 2.90461008e-01 4.66700565e+00 5.31688797e+00 4.53160465e+00 5.44905044e+00
5.36875000e-01 5.00763447e+00 4.98945082e+00 2.90278249e-01 4.66280425e+00 5.31525403e+00 4.52801145e+00 5.44579852e+00
5.38125000e-01 5.00748332e+00 4.99032218e+00 2.89780068e-01 4.66863855e+00 5.31721149e+00 4.52856966e+00 5.44749827e+00
5.39375000e-01 5.00734450e+00 4.99019717e+00 2.89956167e-01 4.66891654e+00 5.31931087e+00 4.52936043e+00 5.44722969e+00
5.40625000e-01 5.00611344e+00 4.98946442e+00 2.89734796e-01 4.66534604e+00 5.31780727e+00 4.53060201e+00 5.44183987e+00
5.41875000e-01 5.00677676e+00 4.98937751e+00 2.88919075e-01 4.66540393e+00 5.31889928e+00 4.52830351e+00 5.44823139e+00
5.43125000e-01 5.00612319e+00 4.98954574e+00 2.89243381e-01 4.67069760e+00 5.31463310e+00 4.53513326e+00 5.44823395e+00
5.44375000e-01 5.00684346e+00 4.99038712e+00 2.89456241e-01 4.66972046e+00 5.31811353e+00 4.53454208e+00 5.44694743e+00
5.45625000e-01 5.00694751e+00 4.99034122e+00 2.88935445e-01 4.66570370e+00 5.32109634e+00 4.52849831e+00 5.44674039e+00
5.46875000e-01 5.00585970e+00 4.98928223e+00 2.88441108e-01 4.66518494e+00 5.31656471e+00 4.52987317e+00 5.44013822e+00
5.48125000e-01 5.00543026e+00 4.98964501e+00 2.88844506e-01 4.66937175e+00 5.31858481e+00 4.53283565e+00 5.44805398e+00
5.49375000e-01 5.00598133e+00 4.99059672e+00 2.88962409e-01 4.66687868e+00 5.31595754e+00 4.52997169e+00 5.44596640e+00
5.50625000e-01 5.00598634e+00 4.99041069e+00 2.88200604e-01 4.66805235e+00 5.31993587e+00 4.53263796e+00 5.44571275e+00
5.51875000e-01 5.00687934e+00 4.98957556e+00 2.88149352e-01 4.66920662e+00 5.31749029e+00 4.53435725e+00 5.44457344e+00
5.53125000e-01 5.00686476e+00 4.98973988e+00 2.88222839e-01 4.66654845e+00 5.31994542e+00 4.53278864e+00 5.44256700e+00
5.54375000e-01 5.00783674e+00 4.98968044e+00 2.87472542e-01 4.67180082e+00 5.31366795e+00 4.53191510e+00 5.44258321e+00
5.55625000e-01 5.00695845e+00 4.98999057e+00 2.87131719e-01 4.67055778e+00 5.31297184e+00 4.53541154e+00 5.44767999e+00
5.56875000e-01 5.00585799e+00 4.99047638e+00 2.87638406e-01 4.66842343e+00 5.31923394e+00 4.53943304e+00 5.44366443e+00
5.58125000e-01 5.00561366e+00 4.99027886e+00 2.87528788e-01 4.66887846e+00 5.31709678e+00 4.53362134e+00 5.44278420e+00
5.59375000e-01 5.00579583e+00 4.99007887e+00 2.86923084e-01 4.67334606e+00 5.31597279e+00 4.53327314e+00 5.44771516e+00
5.60625000e-01 5.00611503e+00 4.98992948e+00 2.86877244e-01 4.66951753e+00 5.31545627e+00 4.53449505e+00 5.44701354e+00
5.61875000e-01 5.00594143e+00 4.98957463e+00 2.86570973e-01 4.67163976e+00 5.31687885e+00 4.53336495e+00 5.44075528e+00
5.63125000e-01 5.00534218e+00 4.99000462e+00 2.86472415e-01 4.67340820e+00 5.31474812e+00 4.53666536e+00 5.44147695e+00
5.64375000e-01 5.00656774e+00 4.99089824e+00 2.86782055e-01 4.67273382e+00 5.31479119e+00 4.53777574e+00 5.44164280e+00
5.65625000e-01 5.00678375e+00 4.99056721e+00 2.85891819e-01 4.66846240e+00 5.31643850e+00 4.53872641e+00 5.44417361e+00
5.66875000e-01 5.00454144e+00 4.98999016e+00 2.85238259e-01 4.67042774e+00 5.31594186e+00 4.53672969e+00 5.44324701e+00
5.68125000e-01 5.00510605e+00 4.99003935e+00 2.86215386e-01 4.67439100e+00 5.31855659e+00 4.53855275e+00 5.44223553e+00
5.69375000e-01 5.00515925e+00 4.99067564e+00 2.86694402e-01 4.66886504e+00 5.31506965e+00 4.53543482e+00 5.44216299e+00
5.70625000e-01 5.00554413e+00 4.99069642e+00 2.85809831e-01 4.67022634e+00 5.31603296e+00 4.53880439e+00 5.43958643e+00
5.71875000e-01 5.00675158e+00 4.99017102e+00 2.84474631e-01 4.67285418e+00 5.31452141e+00 4.53914899e+00 5.43911669e+00
5.73125000e-01 5.00541802e+00 4.99013962e+00 2.84008348e-01 4.67327008e+00 5.31674090e+00 4.53900002e+00 5.43944717e+00
5.74375000e-01 5.00629108e+00 4.99044697e+00 2.84537752e-01 4.67079603e+00 5.31422469e+00 4.53683099e+00 5.44247414e+00
5.75625000e-01 5.00628091e+00 4.99052187e+00 2.85333964e-01 4.66779121e+00 5.31229155e+00 4.54090271e+00 5.44229402e+00
5.76875000e-01 5.00662603e+00 4.99045980e+00 2.85138270e-01 4.67394654e+00 5.31634046e+00 4.54383868e+00 5.44147240e+00
5.78125000e-01 5.00623935e+00 4.99019697e+00 2.84617768e-01 4.67399039e+00 5.31460475e+00 4.53889007e+00 5.43681864e+00
5.79375000e-01 5.00529066e+00 4.99038344e+00 2.84169398e-01 4.67144927e+00 5.31586845e+00 4.53988440e+00 5.43617610e+00
5.80625000e-01 5.00745697e+00 4.99063039e+00 2.83501612e-01 4.67649021e+00 5.31213993e+00 4.54174716e+00 5.44161868e+00
5.81875000e-01 5.00725652e+00 4.99060457e+00 2.83638622e-01 4.67686601e+00 5.31485913e+00 4.54040285e+00 5.44359742e+00
5.83125000e-01 5.00688754e+00 4.99035479e+00 2.84007692e-01 4.67371591e+00 5.31196854e+00 4.54812294e+00 5.43781556e+00
5.84375000e-01 5.00625879e+00 4.99035820e+00 2.83896097e-01 4.66876407e+00 5.31525847e+00 4.54099795e+00 5.43954473e+00
5.85625000e-01 5.00687314e+00 4.99079064e+00 2.83227386e-01 4.67761301e+00 5.31434409e+00 4.54193350e+00 5.43816475e+00
5.86875000e-01 5.00575519e+00 4.99068215e+00 2.82812041e-01 4.67949944e+00 5.31125923e+00 4.54140406e+00 5.43741884e+00
5.88125000e-01 5.00509217e+00 4.99063462e+00 2.82632869e-01 4.67468253e+00 5.31210115e+00 4.55036972e+00 5.43598642e+00
5.89375000e-01 5.00432962e+00 4.99021286e+00 2.82918419e-01 4.67512849e+00 5.31069975e+00 4.54526194e+00 5.43638585e+00
5.90625000e-01 5.00574954e+00 4.99054475e+00 2.82674354e-01 4.67847727e+00 5.31356100e+00 4.54263662e+00 5.43903332e+00
5.91875000e-01 5.00620414e+00 4.99079809e+00 2.82429194e-01 4.67366891e+00 5.31321170e+00 4.54414642e+00 5.43912203e+00
5.93125000e-01 5.00603608e+00 4.99101331e+00 2.82022537e-01 4.67533302e+00 5.31395064e+00 4.55035137e+00 5.43754430e+00
5.94375000e-01 5.00673369e+00 4.99075770e+00 2.81683330e-01 4.67634416e+00 5.31141775e+00 4.54419200e+00 5.43624297e+00
5.95625000e-01 5.00599960e+00 4.99048769e+00 2.81685161e-01 4.67174325e+00 5.31203472e+00 4.54650439e+00 5.43331114e+00
5.96875000e-01 5.00815731e+00 4.99047866e+00 2.81538661e-01 4.67633937e+00 5.31297688e+00 4.54682202e+00 5.43934868e+00
5.98125000e-01 5.00814265e+00 4.99097921e+00 2.81405923e-01 4.67706339e+00 5.31367016e+00 4.54671632e+00 5.43874362e+00
5.99375000e-01 5.00694811e+00 4.99093929e+00 2.81354220e-01 4.67693757e+00 5.31182676e+00 4.54389331e+00 5.43509616e+00
6.00625000e-01 5.00729630e+00 4.99068366e+00 2.81381792e-01 4.67497179e+00 5.31310011e+00 4.54705418e+00 5.43248668e+00
6.01875000e-01 5.00663807e+00 4.99061469e+00 2.81159142e-01 4.67353925e+00 5.31409968e+00 4.54558252e+00 5.43649637e+00
6.03125000e-01 5.00626586e+00 4.99054236e+00 2.80585041e-01 4.67418161e+00 5.31069780e+00 4.55129382e+00 5.43789335e+00
6.04375000e-01 5.00564898e+00 4.99071542e+00 2.80497013e-01 4.67803536e+00 5.30884976e+00 4.55111201e+00 5.43366012e+00
6.05625000e-01 5.00627202e+00 4.99094220e+00 2.80229882e-01 4.67902684e+00 5.31053214e+00 4.54398154e+00 5.43386201e+00
6.06875000e-01 5.00678892e+00 4.99104282e+00 2.80243771e-01 4.68168914e+00 5.31405344e+00 4.55419388e+00 5.43540360e+00
6.08125000e-01 5.00715176e+00 4.99068117e+00 2.80052689e-01 4.67552536e+00 5.30877176e+00 4.55112382e+00 5.43371345e+00
6.09375000e-01 5.00682427e+00 4.99036059e+00 2.79860991e-01 4.67697159e+00 5.31067146e+00 4.54887020e+00 5.43143185e+00
6.10625000e-01 5.00729181e+00 4.99089102e+00 2.80013293e-01 4.67746974e+00 5.31092798e+00 4.55216841e+00 5.43816477e+00
6.11875000e-01 5.00757662e+00 4.99118695e+00 2.79549447e-01 4.67729351e+00 5.31046926e+00 4.55824823e+00 5.43119713e+00
6.13125000e-01 5.00712757e+00 4.99091078e+00 2.79256852e-01 4.68101871e+00 5.31039989e+00 4.54921924e+00 5.43017538e+00
6.14375000e-01 5.00624293e+00 4.99056164e+00 2.79066142e-01 4.68116725e+00 5.31039589e+00 4.54348096e+00 5.43323431e+00
6.15625000e-01 5.00796426e+00 4.99080415e+00 2.78921099e-01 4.67843299e+00 5.30464202e+00 4.55243903e+00 5.43297308e+00
6.16875000e-01 5.00812167e+00 4.99097674e+00 2.78764999e-01 4.67570820e+00 5.30902045e+00 4.55747185e+00 5.43267083e+00
6.18125000e-01 5.00750198e+00 4.99092718e+00 2.78988307e-01 4.67791575e+00 5.31147929e+00 4.54812381e+00 5.42961870e+00
6.19375000e-01 5.00759947e+00 4.99131173e+00 2.78648219e-01 4.68233188e+00 5.30730590e+00 4.55358579e+00 5.42946426e+00
6.20625000e-01 5.00640347e+00 4.99120173e+00 2.78576397e-01 4.67319279e+00 5.30497021e+00 4.55806381e+00 5.43017621e+00
6.21875000e-01 5.00751002e+00 4.99065283e+00 2.78291595e-01 4.68176932e+00 5.30601025e+00 4.54810214e+00 5.43065906e+00
6.23125000e-01 5.00896247e+00 4.99050077e+00 2.77575787e-01 4.68236905e+00 5.30441548e+00 4.55010898e+00 5.43095093e+00
6.24375000e-01 5.00970744e+00 4.99108509e+00 2.77470908e-01 4.68073236e+00 5.31249435e+00 4.55613412e+00 5.43006181e+00
6.25625000e-01 5.00906514e+00 4.99164745e+00 2.77962175e-01 4.67912132e+00 5.31146219e+00 4.56031401e+00 5.43052120e+00
6.26875000e-01 5.00798321e+00 4.99138243e+00 2.77855913e-01 4.68186475e+00 5.30798316e+00 4.55551179e+00 5.42857285e+00
6.28125000e-01 5.00793093e+00 4.99120023e+00 2.77265208e-01 4.67984983e+00 5.30859618e+00 4.55372109e+00 5.43037923e+00
6.29375000e-01 5.00717824e+00 4.99083490e+00 2.77032262e-01 4.68047813e+00 5.31258966e+00 4.56155821e+00 5.43084110e+00
6.30625000e-01 5.00788033e+00 4.99093904e+00 2.77019081e-01 4.67993484e+00 5.31114886e+00 4.55324117e+00 5.42736408e+00
6.31875000e-01 5.00802712e+00 4.99129358e+00 2.76765351e-01 4.67923672e+00 5.31122085e+00 4.55188279e+00 5.42975440e+00
6.33125000e-01 5.00887130e+00 4.99128046e+00 2.76551831e-01 4.68558166e+00 5.30565374e+00 4.55466803e+00 5.42636684e+00
6.34375000e-01 5.00930830e+00 4.99128949e+00 2.76439065e-01 4.68465583e+00 5.30826444e+00 4.55947498e+00 5.43070055e+00
6.35625000e-01 5.00872876e+00 4.99176750e+00 2.76736265e-01 4.68333158e+00 5.31284272e+00 4.55830778e+00 5.42769887e+00
6.36875000e-01 5.00780369e+00 4.99195352e+00 2.76214548e-01 4.68221364e+00 5.31210887e+00 4.55465603e+00 5.42736231e+00
6.38125000e-01 5.00899998e+00 4.99119327e+00 2.75916318e-01 4.68234342e+00 5.30440752e+00 4.56582106e+00 5.42620255e+00
6.39375000e-01 5.00876643e+00 4.99092072e+00 2.76116133e-01 4.68513309e+00 5.30734153e+00 4.55460558e+00 5.42501007e+00
6.40625000e-01 5.00800366e+00 4.99099805e+00 2.75952114e-01 4.68087445e+00 5.30551311e+00 4.55523018e+00 5.42803198e+00
6.41875000e-01 5.00760085e+00 4.99110983e+00 2.75592149e-01 4.68016885e+00 5.31043737e+00 4.55944058e+00 5.43154686e+00
6.43125000e-01 5.00830624e+00 4.99147468e+00 2.75623800e-01 4.68003084e+00 5.30926982e+00 4.56512239e+00 5.43185867e+00
6.44375000e-01 5.00905224e+00 4.99191474e+00 2.74986527e-01 4.68496583e+00 5.30660611e+00 4.56141924e+00 5.42752428e+00
6.45625000e-01 5.00775478e+00 4.99145862e+00 2.74408884e-01 4.68473055e+00 5.30265087e+00 4.56058173e+00 5.41918827e+00
6.46875000e-01 5.00685585e+00 4.99124337e+00 2.74931033e-01 4.68125445e+00 5.30931431e+00 4.55611257e+00 5.42320123e+00
6.48125000e-01 5.00744768e+00 4.99194849e+00 2.75233826e-01 4.68594112e+00 5.30979148e+00 4.55328838e+00 5.42838058e+00
6.49375000e-01 5.00860740e+00 4.99193857e+00 2.75019828e-01 4.68416256e+00 5.31170446e+00 4.56337634e+00 5.42889260e+00
6.50625000e-01 5.00980287e+00 4.99118938e+00 2.74715037e-01 4.68014787e+00 5.30537479e+00 4.55904095e+00 5.42380181e+00
6.51875000e-01 5.00987277e+00 4.99125718e+00 2.74254415e-01 4.68738042e+00 5.30836470e+00 4.56047508e+00 5.42320125e+00
6.53125000e-01 5.01000967e+00 4.99182199e+00 2.73538073e-01 4.68904502e+00 5.30429758e+00 4.55806043e+00 5.42799459e+00
6.54375000e-01 5.01019257e+00 4.99208637e+00 2.73859161e-01 4.68593327e+00 5.30528654e+00 4.55607952e+00 5.42626593e+00
6.55625000e-01 5.00880456e+00 4.99182815e+00 2.74296939e-01 4.68078618e+00 5.30966467e+00 4.56447087e+00 5.42281511e+00
6.56875000e-01 5.00965309e+00 4.99156539e+00 2.74068152e-01 4.68121733e+00 5.30524702e+00 4.56394029e+00 5.42437390e+00
6.58125000e-01 5.00952132e+00 4.99157593e+00 2.73483799e-01 4.68287214e+00 5.30231727e+00 4.55722129e+00 5.42752692e+00
6.59375000e-01 5.00951108e+00 4.99214510e+00 2.73525173e-01 4.68723734e+00 5.30421442e+00 4.56281231e+00 5.42277946e+00
6.60625000e-01 5.01159413e+00 4.99239807e+00 2.73266656e-01 4.68971415e+00 5.30524884e+00 4.56827107e+00 5.42606692e+00
6.61875000e-01 5.01077176e+00 4.99207206e+00 2.73050236e-01 4.68288935e+00 5.30269411e+00 4.56630827e+00 5.42213596e+00
6.63125000e-01 5.00906006e+00 4.99198898e+00 2.73264726e-01 4.68342281e+00 5.30518651e+00 4.56777144e+00 5.42455461e+00
6.64375000e-01 5.01005404e+00 4.99181761e+00 2.72920111e-01 4.68532853e+00 5.30480757e+00 4.56745107e+00 5.42158560e+00
6.65625000e-01 5.00786612e+00 4.99204395e+00 2.72481287e-01 4.68401468e+00 5.30224915e+00 4.56076385e+00 5.42024563e+00
6.66875000e-01 5.00798178e+00 4.99202379e+00 2.72274981e-01 4.68574582e+00 5.30384089e+00 4.56024229e+00 5.42368109e+00
6.68125000e-01 5.01040413e+00 4.99180375e+00 2.72666021e-01 4.68990951e+00 5.30446132e+00 4.55584772e+00 5.42563332e+00
6.69375000e-01 5.01056728e+00 4.99215955e+00 2.72524873e-01 4.68349825e+00 5.30716771e+00 4.56459645e+00 5.42068979e+00
6.70625000e-01 5.00934594e+00 4.99305859e+00 2.71800231e-01 4.68849337e+00 5.30735247e+00 4.56830981e+00 5.42878489e+00
6.71875000e-01 5.01027262e+00 4.99256318e+00 2.71751570e-01 4.68530627e+00 5.30668074e+00 4.57357168e+00 5.42198303e+00
6.73125000e-01 5.01091440e+00 4.99188757e+00 2.72333856e-01 4.68499911e+00 5.30292665e+00 4.56193620e+00 5.42069518e+00
6.74375000e-01 5.00979803e+00 4.99214478e+00 2.72415966e-01 4.68730729e+00 5.30879778e+00 4.56040039e+00 5.42150138e+00
6.75625000e-01 5.00969721e+00 4.99253298e+00 2.71512257e-01 4.68958112e+00 5.30696956e+00 4.56538423e+00 5.42271154e+00
6.76875000e-01 5.00925231e+00 4.99259943e+00 2.70911915e-01 4.69035048e+00 5.30279754e+00 4.57090369e+00 5.42392782e+00
6.78125000e-01 5.01053214e+00 4.99289186e+00 2.70717542e-01 4.69203230e+00 5.30582226e+00 4.57294077e+00 5.42105203e+00
6.79375000e-01 5.00999184e+00 4.99280651e+00 2.71238857e-01 4.68976105e+00 5.30668112e+00 4.56920585e+00 5.42095527e+00
6.80625000e-01 5.01001370e+00 4.99227245e+00 2.71469564e-01 4.68409615e+00 5.30788967e+00 4.55720531e+00 5.42047221e+00
6.81875000e-01 5.01170263e+00 4.99228750e+00 2.70982620e-01 4.68936070e+00 5.30386360e+00 4.56911958e+00 5.41878330e+00
6.83125000e-01 5.01242701e+00 4.99324591e+00 2.70463763e-01 4.69147660e+00 5.30506024e+00 4.56895592e+00 5.41917218e+00
6.84375000e-01 5.01273016e+00 4.99376051e+00 2.70430357e-01 4.68845886e+00 5.30755637e+00 4.57083590e+00 5.42113051e+00
6.85625000e-01 5.01180730e+00 4.99290847e+00 2.70213685e-01 4.68957755e+00 5.30428388e+00 4.57311389e+00 5.41900342e+00
6.86875000e-01 5.01122560e+00 4.99240381e+00 2.70208912e-01 4.68951019e+00 5.30326272e+00 4.56492540e+00 5.42164782e+00
6.88125000e-01 5.01005907e+00 4.99280543e+00 2.70397119e-01 4.69048167e+00 5.30468553e+00 4.56547083e+00 5.42097820e+00
6.89375000e-01 5.01055295e+00 4.99326539e+00 2.69967176e-01 4.69401451e+00 5.30419451e+00 4.56496663e+00 5.42039014e+00
6.90625000e-01 5.01151278e+00 4.99319812e+00 2.69763074e-01 4.68758928e+00 5.30806249e+00 4.57328601e+00 5.41604310e+00
6.91875000e-01 5.01150362e+00 4.99289202e+00 2.69749340e-01 4.68789317e+00 5.30111702e+00 4.56635060e+00 5.42040218e+00
6.93125000e-01 5.01150582e+00 4.99306915e+00 2.69806108e-01 4.69368141e+00 5.30093573e+00 4.56621757e+00 5.42127071e+00
6.94375000e-01 5.01180625e+00 4.99365851e+00 2.69544398e-01 4.69503291e+00 5.30395855e+00 4.57115455e+00 5.42351924e+00
6.95625000e-01 5.01071676e+00 4.99370965e+00 2.69394142e-01 4.69064244e+00 5.30083717e+00 4.57462526e+00 5.42099154e+00
6.96875000e-01 5.00949782e+00 4.99317545e+00 2.69476990e-01 4.69125589e+00 5.30188176e+00 4.56540085e+00 5.41711535e+00
6.98125000e-01 5.01199195e+00 4.99327240e+00 2.69013334e-01 4.69143739e+00 5.30257475e+00 4.56565224e+00 5.41344293e+00
6.99375000e-01 5.01137541e+00 4.99394951e+00 2.68878887e-01 4.69362616e+00 5.30251641e+00 4.57476909e+00 5.42134903e+00
7.00625000e-01 5.01264510e+00 4.99380766e+00 2.69356759e-01 4.69179033e+00 5.30564327e+00 4.57802606e+00 5.42474699e+00
7.01875000e-01 5.01276693e+00 4.99370249e+00 2.69318541e-01 4.69232809e+00 5.30530827e+00 4.57722664e+00 5.42083019e+00
7.03125000e-01 5.01292282e+00 4.99371516e+00 2.68279120e-01 4.69499320e+00 5.30273399e+00 4.56941744e+00 5.41881389e+00
7.04375000e-01 5.01148549e+00 4.99374708e+00 2.67773611e-01 4.69463160e+00 5.30199041e+00 4.56962750e+00 5.41625670e+00
7.05625000e-01 5.01117131e+00 4.99406939e+00 2.67936801e-01 4.69134186e+00 5.30007317e+00 4.57625802e+00 5.41832061e+00
7.06875000e-01 5.01033785e+00 4.99388077e+00 2.68348723e-01 4.69152485e+00 5.30445417e+00 4.57435971e+00 5.41583561e+00
7.08125000e-01 5.01164231e+00 4.99420540e+00 2.68649878e-01 4.69283581e+00 5.30603868e+00 4.57851770e+00 5.41980155e+00
7.09375000e-01 5.01182942e+00 4.99448204e+00 2.68295444e-01 4.69425201e+00 5.30199565e+00 4.57269430e+00 5.42037184e+00
7.10625000e-01 5.01311412e+00 4.99446865e+00 2.67559306e-01 4.69363490e+00 5.30705278e+00 4.57715753e+00 5.41870269e+00
7.11875000e-01 5.01512924e+00 4.99433660e+00 2.67555208e-01 4.69537244e+00 5.30677416e+00 4.57640227e+00 5.41712698e+00
7.13125000e-01 5.01348580e+00 4.99408167e+00 2.67834014e-01 4.69241856e+00 5.30454663e+00 4.57906229e+00 5.41904796e+00
7.14375000e-01 5.01239760e+00 4.99418410e+00 2.67946430e-01 4.69212808e+00 5.30049791e+00 4.57627530e+00 5.41562631e+00
7.15625000e-01 5.01208880e+00 4.99483512e+00 2.67188572e-01 4.69240590e+00 5.30409515e+00 4.57494696e+00 5.41663279e+00
7.16875000e-01 5.01048628e+00 4.99516701e+00 2.66887872e-01 4.69497241e+00 5.30734556e+00 4.57085829e+00 5.41786467e+00
7.18125000e-01 5.01286442e+00 4.99496594e+00 2.66939303e-01 4.69573348e+00 5.30537482e+00 4.57840481e+00 5.41905130e+00
7.19375000e-01 5.01224896e+00 4.99474257e+00 2.67214065e-01 4.69651572e+00 5.30527901e+00 4.57908270e+00 5.41734094e+00
7.20625000e-01 5.01377955e+00 4.99462740e+00 2.67137408e-01 4.69347133e+00 5.30579168e+00 4.57736954e+00 5.41215504e+00
7.21875000e-01 5.01515187e+00 4.99485529e+00 2.66831811e-01 4.69532604e+00 5.30252585e+00 4.57766955e+00 5.41167859e+00
7.23125000e-01 5.01561078e+00 4.99526105e+00 2.66731184e-01 4.69669697e+00 5.30306445e+00 4.57220110e+00 5.41774071e+00
7.24375000e-01 5.01571159e+00 4.99553764e+00 2.66646065e-01 4.69534972e+00 5.29792672e+00 4.57771590e+00 5.42272357e+00
7.25625000e-01 5.01479593e+00 4.99525541e+00 2.66441534e-01 4.69728918e+00 5.30278191e+00 4.58229681e+00 5.41813871e+00
7.26875000e-01 5.01453498e+00 4.99496160e+00 2.66182456e-01 4.69217297e+00 5.30380464e+00 4.58369306e+00 5.41475172e+00
7.28125000e-01 5.01330347e+00 4.99554365e+00 2.66349391e-01 4.69634818e+00 5.30552918e+00 4.57738881e+00 5.41463735e+00
7.29375000e-01 5.01398393e+00 4.99608191e+00 2.66412797e-01 4.69908062e+00 5.30420609e+00 4.57857966e+00 5.41749935e+00
7.30625000e-01 5.01402332e+00 4.99566994e+00 2.66276698e-01 4.70035452e+00 5.30238651e+00 4.57810843e+00 5.41607220e+00
7.31875000e-01 5.01618433e+00 4.99555200e+00 2.66194049e-01 4.70011904e+00 5.30296343e+00 4.57640163e+00 5.41725977e+00
7.33125000e-01 5.01520747e+00 4.99593124e+00 2.66169896e-01 4.69523237e+00 5.30718198e+00 4.58650410e+00 5.41242187e+00
7.34375000e-01 5.01500330e+00 4.99625890e+00 2.65822670e-01 4.69515949e+00 5.30575390e+00 4.58394367e+00 5.41379332e+00
7.35625000e-01 5.01428117e+00 4.99641756e+00 2.65615206e-01 4.69844645e+00 5.29930341e+00 4.58078752e+00 5.41572105e+00
7.36875000e-01 5.01464872e+00 4.99577428e+00 2.65528086e-01 4.69917762e+00 5.30058980e+00 4.57520617e+00 5.40903023e+00
7.38125000e-01 5.01518503e+00 4.99576645e+00 2.65288563e-01 4.69986323e+00 5.29923356e+00 4.57806278e+00 5.41011534e+00
7.39375000e-01 5.01627846e+00 4.99661953e+00 2.65585063e-01 4.70128136e+00 5.30615919e+00 4.58689649e+00 5.42172889e+00
7.40625000e-01 5.01459185e+00 4.99709354e+00 2.65809202e-01 4.69887423e+00 5.30801036e+00 4.58387509e+00 5.41918874e+00
7.41875000e-01 5.01657616e+00 4.99621431e+00 2.65208302e-01 4.69718445e+00 5.30446710e+00 4.58164508e+00 5.40908445e+00
7.43125000e-01 5.01531411e+00 4.99593871e+00 2.64832516e-01 4.70197378e+00 5.29945555e+00 4.57799521e+00 5.41067128e+00
7.44375000e-01 5.01526477e+00 4.99663468e+00 2.65170744e-01 4.69883993e+00 5.29968212e+00 4.58307526e+00 5.41594443e+00
7.45625000e-01 5.01533468e+00 4.99734279e+00 2.65486923e-01 4.69811247e+00 5.30515541e+00 4.58782979e+00 5.41800086e+00
7.46875000e-01 5.01706081e+00 4.99732265e+00 2.65034580e-01 4.69445735e+00 5.30292172e+00 4.58196791e+00 5.41207466e+00
7.48125000e-01 5.01686650e+00 4.99702692e+00 2.64642568e-01 4.69969462e+00 5.29821330e+00 4.58529610e+00 5.41327645e+00
7.49375000e-01 5.01606276e+00 4.99686502e+00 2.65029785e-01 4.70100778e+00 5.30702472e+00 4.57555276e+00 5.41655273e+00
7.50625000e-01 5.01638640e+00 4.99732757e+00 2.64971521e-01 4.69920694e+00 5.30445823e+00 4.58584995e+00 5.41417324e+00
7.51875000e-01 5.01869256e+00 4.99760808e+00 2.64450819e-01 4.69870680e+00 5.30305607e+00 4.58354513e+00 5.41196101e+00
7.53125000e-01 5.01845100e+00 4.99742492e+00 2.64480557e-01 4.69903640e+00 5.30166632e+00 4.58397233e+00 5.41491304e+00
7.54375000e-01 5.01924618e+00 4.99751073e+00 2.64955819e-01 4.70085426e+00 5.30301096e+00 4.58560294e+00 5.41527704e+00
7.55625000e-01 5.01771725e+00 4.99799977e+00 2.64778232e-01 4.70420685e+00 5.30266720e+00 4.58585578e+00 5.41113997e+00
7.56875000e-01 5.01760414e+00 4.99812896e+00 2.64325337e-01 4.70085818e+00 5.30310334e+00 4.58701153e+00 5.41257950e+00
7.58125000e-01 5.01831068e+00 4.99780561e+00 2.63959602e-01 4.70016021e+00 5.30500565e+00 4.58721881e+00 5.41539027e+00
7.59375000e-01 5.01783732e+00 4.99750520e+00 2.64037455e-01 4.70023037e+00 5.30195688e+00 4.58250264e+00 5.41541468e+00
7.60625000e-01 5.01756297e+00 4.99793315e+00 2.64266013e-01 4.70439168e+00 5.30320821e+00 4.58699603e+00 5.41441527e+00
7.61875000e-01 5.01657180e+00 4.99864937e+00 2.64224097e-01 4.70135208e+00 5.30505503e+00 4.59222903e+00 5.41824514e+00
7.63125000e-01 5.01614019e+00 4.99864185e+00 2.64441648e-01 4.70140743e+00 5.30543722e+00 4.58282326e+00 5.41385742e+00
7.64375000e-01 5.01614650e+00 4.99851755e+00 2.64500832e-01 4.69995389e+00 5.30806781e+00 4.58141577e+00 5.41389548e+00
7.65625000e-01 5.01854897e+00 4.99844876e+00 2.64039639e-01 4.70469485e+00 5.30292131e+00 4.58372736e+00 5.41297722e+00
7.66875000e-01 5.01905265e+00 4.99836955e+00 2.63463109e-01 4.70189006e+00 5.30532172e+00 4.59121207e+00 5.41383038e+00
7.68125000e-01 5.01943887e+00 4.99883904e+00 2.63513149e-01 4.70415997e+00 5.30409074e+00 4.58972017e+00 5.41077345e+00
7.69375000e-01 5.02049051e+00 4.99907015e+00 2.64014493e-01 4.69979546e+00 5.30238185e+00 4.58409481e+00 5.41678574e+00
7.70625000e-01 5.01971327e+00 4.99920538e+00 2.64149963e-01 4.69909276e+00 5.30287069e+00 4.58577716e+00 5.42113194e+00
7.71875000e-01 5.01986544e+00 4.99916135e+00 2.63857925e-01 4.70378059e+00 5.30259538e+00 4.58765014e+00 5.41901145e+00
7.73125000e-01 5.01610178e+00 4.99893879e+00 2.63278155e-01 4.70656586e+00 5.30489788e+00 4.58371880e+00 5.41049752e+00
7.74375000e-01 5.01737505e+00 4.99929103e+00 2.63527647e-01 4.70313857e+00 5.30501880e+00 4.59057874e+00 5.41473356e+00
7.75625000e-01 5.01921021e+00 4.99976768e+00 2.63436635e-01 4.69848085e+00 5.30680653e+00 4.58718427e+00 5.41489603e+00
7.76875000e-01 5.01999671e+00 4.99992407e+00 2.63094985e-01 4.70301066e+00 5.30454718e+00 4.58423411e+00 5.41675975e+00
7.78125000e-01 5.02021185e+00 4.99990918e+00 2.63142767e-01 4.70620968e+00 5.30277256e+00 4.58823443e+00 5.41701126e+00
7.79375000e-01 5.02014148e+00 4.99962737e+00 2.63707010e-01 4.70347007e+00 5.30529493e+00 4.58473928e+00 5.41838462e+00
7.80625000e-01 5.01926040e+00 4.99958080e+00 2.63653903e-01 4.70224962e+00 5.30659879e+00 4.58858124e+00 5.41563409e+00
7.81875000e-01 5.01715487e+00 4.99998492e+00 2.63262663e-01 4.70299378e+00 5.30585594e+00 4.58720059e+00 5.41315634e+00
7.83125000e-01 5.01938046e+00 5.00038568e+00 2.62861060e-01 4.70420941e+00 5.30455328e+00 4.58860768e+00 5.41517349e+00
7.84375000e-01 5.02131905e+00 5.00045617e+00 2.62445439e-01 4.70645888e+00 5.30425351e+00 4.58914020e+00 5.41786816e+00
7.85625000e-01 5.02120821e+00 5.00018240e+00 2.62375187e-01 4.70161519e+00 5.30184741e+00 4.59237683e+00 5.41499507e+00
7.86875000e-01 5.02202227e+00 5.00005951e+00 2.63233038e-01 4.70118548e+00 5.30524599e+00 4.59350331e+00 5.41375238e+00
7.88125000e-01 5.02281692e+00 5.00070684e+00 2.63918775e-01 4.70228896e+00 5.30550478e+00 4.58912426e+00 5.41875044e+00
7.89375000e-01 5.02395492e+00 5.00101892e+00 2.63867956e-01 4.70672771e+00 5.30813169e+00 4.58751559e+00 5.42132284e+00
7.90625000e-01 5.02204709e+00 5.00093644e+00 2.62750710e-01 4.70824465e+00 5.30263570e+00 4.59013242e+00 5.41650548e+00
7.91875000e-01 5.02255883e+00 5.00092433e+00 2.62119007e-01 4.70743562e+00 5.30328719e+00 4.59224039e+00 5.40928274e+00
7.93125000e-01 5.02230887e+00 5.00127852e+00 2.62469639e-01 4.70472536e+00 5.30875890e+00 4.58812744e+00 5.41357154e+00
7.94375000e-01 5.02225882e+00 5.00103821e+00 2.62896717e-01 4.70551693e+00 5.30878460e+00 4.58968152e+00 5.42190743e+00
7.95625000e-01 5.02260121e+00 5.00106503e+00 2.62704711e-01 4.70770548e+00 5.30553895e+00 4.58967799e+00 5.41776959e+00
7.96875000e-01 5.02279615e+00 5.00142653e+00 2.62743315e-01 4.70751725e+00 5.30323002e+00 4.59573491e+00 5.41508426e+00
7.98125000e-01 5.02502996e+00 5.00164152e+00 2.62783678e-01 4.70675924e+00 5.30825109e+00 4.59455557e+00 5.41369071e+00
7.99375000e-01 5.02219331e+00 5.00167871e+00 2.62971909e-01 4.70500478e+00 5.30668370e+00 4.58825559e+00 5.41715823e+00
8.00625000e-01 5.02436507e+00 5.00158905e+00 2.62733927e-01 4.70387797e+00 5.30504732e+00 4.59089497e+00 5.42227340e+00
8.01875000e-01 5.02352500e+00 5.00175070e+00 2.62163185e-01 4.70857251e+00 5.30834465e+00 4.58849692e+00 5.41569129e+00
8.03125000e-01 5.02462421e+00 5.00174321e+00 2.62457345e-01 4.70776769e+00 5.30660023e+00 4.58814785e+00 5.41507631e+00
8.04375000e-01 5.02205536e+00 5.00155894e+00 2.62556394e-01 4.70563882e+00 5.30801290e+00 4.59460856e+00 5.41603916e+00
8.05625000e-01 5.02436754e+00 5.00208371e+00 2.62664895e-01 4.70881752e+00 5.30640207e+00 4.58768650e+00 5.41810814e+00
8.06875000e-01 5.02512628e+00 5.00254696e+00 2.62617187e-01 4.70946186e+00 5.30850808e+00 4.59747247e+00 5.41978112e+00
8.08125000e-01 5.02462364e+00 5.00233855e+00 2.62977186e-01 4.70859744e+00 5.30813607e+00 4.59450589e+00 5.41808955e+00
8.09375000e-01 5.02384874e+00 5.00245358e+00 2.62674864e-01 4.70716783e+00 5.30782389e+00 4.58810730e+00 5.41546144e+00
8.10625000e-01 5.02287218e+00 5.00279743e+00 2.62135305e-01 4.70989274e+00 5.30720195e+00 4.58782910e+00 5.41369966e+00
8.11875000e-01 5.02392510e+00 5.00283226e+00 2.61630548e-01 4.71228443e+00 5.30810951e+00 4.58905204e+00 5.41577277e+00
8.13125000e-01 5.02106959e+00 5.00254706e+00 2.62120590e-01 4.70907315e+00 5.30704369e+00 4.59107335e+00 5.41599239e+00
8.14375000e-01 5.02512099e+00 5.00232191e+00 2.62758121e-01 4.70604011e+00 5.30830673e+00 4.59469766e+00 5.41596195e+00
8.15625000e-01 5.02658469e+00 5.00277828e+00 2.62883858e-01 4.70692574e+00 5.30769880e+00 4.59262611e+00 5.41654754e+00
8.16875000e-01 5.02700567e+00 5.00333895e+00 2.62456550e-01 4.70689149e+00 5.30808865e+00 4.59231777e+00 5.41486124e+00
8.18125000e-01 5.02438653e+00 5.00339328e+00 2.62394272e-01 4.71020352e+00 5.30957077e+00 4.58754374e+00 5.41788725e+00
8.19375000e-01 5.02266498e+00 5.00330805e+00 2.62043417e-01 4.71235348e+00 5.31023498e+00 4.58949499e+00 5.42028991e+00
8.20625000e-01 5.02269538e+00 5.00338811e+00 2.61632872e-01 4.70946229e+00 5.30730189e+00 4.59480655e+00 5.41977229e+00
8.21875000e-01 5.02385592e+00 5.00354515e+00 2.61917472e-01 4.70947492e+00 5.30773712e+00 4.59538007e+00 5.41633632e+00
8.23125000e-01 5.02533792e+00 5.00341965e+00 2.62284305e-01 4.70820497e+00 5.30935594e+00 4.59583076e+00 5.41255216e+00
8.24375000e-01 5.02289615e+00 5.00339253e+00 2.62331575e-01 4.70625931e+00 5.30678134e+00 4.59151485e+00 5.41354963e+00
8.25625000e-01 5.02217767e+00 5.00357915e+00 2.62047716e-01 4.70715774e+00 5.30490558e+00 4.59191082e+00 5.41963510e+00
8.26875000e-01 5.02576360e+00 5.00361572e+00 2.61470242e-01 4.71279977e+00 5.30147507e+00 4.59241789e+00 5.41987474e+00
8.28125000e-01 5.02426418e+00 5.00365848e+00 2.61555012e-01 4.71241503e+00 5.30686162e+00 4.59232661e+00 5.41806330e+00
8.29375000e-01 5.02794728e+00 5.00396513e+00 2.62172373e-01 4.70955643e+00 5.30825370e+00 4.59157746e+00 5.41489179e+00
8.30625000e-01 5.02592532e+00 5.00413510e+00 2.62259287e-01 4.70740787e+00 5.31120262e+00 4.59283257e+00 5.41490291e+00
8.31875000e-01 5.02595593e+00 5.00418144e+00 2.62073582e-01 4.70767339e+00 5.30690750e+00 4.59509505e+00 5.41581161e+00
8.33125000e-01 5.02654004e+00 5.00392138e+00 2.61953225e-01 4.70796771e+00 5.30273629e+00 4.58969589e+00 5.42010307e+00
8.34375000e-01 5.02651174e+00 5.00408346e+00 2.61599067e-01 4.70848516e+00 5.30552228e+00 4.59244910e+00 5.42055016e+00
8.35625000e-01 5.02778777e+00 5.00477271e+00 2.61537658e-01 4.71020672e+00 5.30931116e+00 4.59215597e+00 5.41859028e+00
8.36875000e-01 5.02653064e+00 5.00477978e+00 2.61721119e-01 4.71302348e+00 5.30955150e+00 4.59072641e+00 5.41214574e+00
8.38125000e-01 5.02818707e+00 5.00400927e+00 2.61877722e-01 4.70757671e+00 5.31206665e+00 4.58622406e+00 5.41260578e+00
8.39375000e-01 5.02878651e+00 5.00440033e+00 2.61996571e-01 4.70943436e+00 5.30990713e+00 4.58966974e+00 5.41702756e+00
8.40625000e-01 5.02808755e+00 5.00509682e+00 2.62128129e-01 4.71167197e+00 5.30663698e+00 4.59485506e+00 5.42187665e+00
8.41875000e-01 5.02697174e+00 5.00508914e+00 2.61765337e-01 4.70902716e+00 5.30765077e+00 4.59766765e+00 5.41946902e+00
8.43125000e-01 5.02871564e+00 5.00478931e+00 2.61227780e-01 4.70792395e+00 5.30558667e+00 4.59503220e+00 5.41181361e+00
8.44375000e-01 5.02762221e+00 5.00433186e+00 2.61290901e-01 4.71211606e+00 5.31026178e+00 4.59473332e+00 5.41117773e+00
8.45625000e-01 5.02676486e+00 5.00476647e+00 2.61798478e-01 4.70687598e+00 5.31205013e+00 4.59605391e+00 5.41650118e+00
8.46875000e-01 5.02774089e+00 5.00537389e+00 2.61809875e-01 4.71156029e+00 5.30810490e+00 4.59194989e+00 5.41925972e+00
8.48125000e-01 5.02517115e+00 5.00578982e+00 2.61492599e-01 4.71332925e+00 5.30596212e+00 4.59179154e+00 5.41703093e+00
8.49375000e-01 5.02543198e+00 5.00563178e+00 2.61339147e-01 4.71383742e+00 5.30931045e+00 4.59883829e+00 5.41780912e+00
8.50625000e-01 5.02753506e+00 5.00526556e+00 2.61466858e-01 4.70951391e+00 5.30845437e+00 4.59692544e+00 5.41410644e+00
8.51875000e-01 5.02725721e+00 5.00520447e+00 2.61359604e-01 4.71035730e+00 5.30601729e+00 4.59954327e+00 5.41277705e+00
8.53125000e-01 5.02757196e+00 5.00544121e+00 2.61229893e-01 4.71180778e+00 5.30704066e+00 4.59339954e+00 5.41711026e+00
8.54375000e-01 5.02943289e+00 5.00568097e+00 2.61345381e-01 4.71093396e+00 5.30733696e+00 4.59921936e+00 5.42007808e+00
8.55625000e-01 5.03190061e+00 5.00603314e+00 2.61382977e-01 4.71218130e+00 5.31159908e+00 4.59647128e+00 5.41833281e+00
8.56875000e-01 5.03032404e+00 5.00572493e+00 2.61338911e-01 4.71344438e+00 5.31411070e+00 4.59508150e+00 5.41471036e+00
8.58125000e-01 5.02839455e+00 5.00573622e+00 2.61099694e-01 4.71644979e+00 5.31187296e+00 4.60071852e+00 5.41768051e+00
8.59375000e-01 5.02835614e+00 5.00599158e+00 2.61149591e-01 4.71236512e+00 5.30832144e+00 4.59586418e+00 5.41774152e+00
8.60625000e-01 5.02723977e+00 5.00597580e+00 2.61530655e-01 4.71340810e+00 5.30676431e+00 4.59233144e+00 5.41911730e+00
8.61875000e-01 5.02684162e+00 5.00572340e+00 2.61405966e-01 4.70984097e+00 5.30981509e+00 4.59130689e+00 5.41719574e+00
8.63125000e-01 5.02577022e+00 5.00605551e+00 2.60966085e-01 4.71357247e+00 5.31068879e+00 4.59687466e+00 5.41421985e+00
8.64375000e-01 5.02875612e+00 5.00639161e+00 2.60872324e-01 4.71253197e+00 5.30924684e+00 4.59724407e+00 5.41945224e+00
8.65625000e-01 5.02942806e+00 5.00644511e+00 2.60794328e-01 4.71669399e+00 5.30864951e+00 4.59928259e+00 5.42228823e+00
8.66875000e-01 5.03170118e+00 5.00651296e+00 2.61025010e-01 4.71420239e+00 5.30841929e+00 4.59516328e+00 5.42279628e+00
8.68125000e-01 5.03059141e+00 5.00677391e+00 2.60999144e-01 4.71538920e+00 5.30909190e+00 4.59847800e+00 5.42067725e+00
8.69375000e-01 5.03057242e+00 5.00668094e+00 2.60842804e-01 4.71558126e+00 5.31212700e+00 4.59488227e+00 5.41328396e+00
8.70625000e-01 5.03054341e+00 5.00639987e+00 2.60802137e-01 4.71547108e+00 5.31101729e+00 4.60486401e+00 5.41416215e+00
8.71875000e-01 5.02865059e+00 5.00615405e+00 2.60753741e-01 4.71144316e+00 5.30957057e+00 4.60090912e+00 5.41735581e+00
8.73125000e-01 5.03221092e+00 5.00689526e+00 2.60866001e-01 4.71186860e+00 5.30973095e+00 4.59655330e+00 5.42285855e+00
8.74375000e-01 5.03040427e+00 5.00753049e+00 2.60789039e-01 4.71603347e+00 5.30918712e+00 4.59577761e+00 5.41840687e+00
8.75625000e-01 5.02796102e+00 5.00742065e+00 2.60754787e-01 4.71740166e+00 5.31027736e+00 4.59441121e+00 5.41802293e+00
8.76875000e-01 5.02884045e+00 5.00681271e+00 2.60496590e-01 4.71871837e+00 5.31086404e+00 4.59486590e+00 5.42092457e+00
8.78125000e-01 5.03139385e+00 5.00654685e+00 2.60829522e-01 4.71399641e+00 5.30973931e+00 4.59318500e+00 5.41540038e+00
8.79375000e-01 5.03120824e+00 5.00723818e+00 2.60887359e-01 4.71139087e+00 5.30879872e+00 4.59513416e+00 5.42064256e+00
8.80625000e-01 5.03240367e+00 5.00764840e+00 2.60599649e-01 4.71338093e+00 5.30734076e+00 4.59788812e+00 5.42401196e+00
8.81875000e-01 5.03271902e+00 5.00801800e+00 2.60092701e-01 4.71600471e+00 5.31190792e+00 4.59757884e+00 5.41870790e+00
8.83125000e-01 5.03259322e+00 5.00772490e+00 2.60140467e-01 4.71742632e+00 5.31084907e+00 4.59753590e+00 5.41605525e+00
8.84375000e-01 5.03187176e+00 5.00753726e+00 2.60559764e-01 4.71616156e+00 5.30944170e+00 4.59600478e+00 5.41771752e+00
8.85625000e-01 5.03335654e+00 5.00760989e+00 2.60926336e-01 4.71463292e+00 5.30712002e+00 4.59251144e+00 5.41900013e+00
8.86875000e-01 5.03509893e+00 5.00741424e+00 2.60221295e-01 4.71805524e+00 5.30724364e+00 4.59546070e+00 5.41461627e+00
8.88125000e-01 5.03303932e+00 5.00772709e+00 2.59664856e-01 4.71844017e+00 5.31023247e+00 4.59963675e+00 5.41728269e+00
8.89375000e-01 5.03196596e+00 5.00800112e+00 2.60032169e-01 4.71331077e+00 5.31313622e+00 4.59423675e+00 5.42082827e+00
8.90625000e-01 5.03119797e+00 5.00856762e+00 2.60451727e-01 4.71227782e+00 5.31354980e+00 4.59797314e+00 5.42159841e+00
8.91875000e-01 5.03046440e+00 5.00886184e+00 2.60667346e-01 4.71707090e+00 5.30737352e+00 4.59933683e+00 5.41704041e+00
8.93125000e-01 5.03003284e+00 5.00861289e+00 2.59862428e-01 4.71883982e+00 5.30752085e+00 4.59376153e+00 5.41467335e+00
8.94375000e-01 5.03174900e+00 5.00848472e+00 2.59151337e-01 4.72107809e+00 5.30651233e+00 4.59627942e+00 5.41798041e+00
8.95625000e-01 5.03539021e+00 5.00848458e+00 2.59214091e-01 4.71789865e+00 5.31328059e+00 4.59851683e+00 5.41486437e+00
8.96875000e-01 5.03386136e+00 5.00885627e+00 2.59845971e-01 4.71445651e+00 5.31338645e+00 4.60315601e+00 5.41740988e+00
8.98125000e-01 5.03685050e+00 5.00924749e+00 2.60256636e-01 4.71370868e+00 5.31362363e+00 4.60309052e+00 5.41744212e+00
8.99375000e-01 5.03526036e+00 5.00948190e+00 2.60197707e-01 4.71420037e+00 5.31215612e+00 4.59547532e+00 5.41720574e+00
9.00625000e-01 5.03781127e+00 5.00940765e+00 2.59676984e-01 4.72058882e+00 5.30954284e+00 4.59890003e+00 5.41770571e+00
9.01875000e-01 5.03812147e+00 5.00946456e+00 2.59421366e-01 4.72175462e+00 5.30666797e+00 4.59971624e+00 5.42050818e+00
9.03125000e-01 5.03945926e+00 5.00961971e+00 2.59640990e-01 4.71896836e+00 5.31059551e+00 4.59917047e+00 5.41791821e+00
9.04375000e-01 5.03882271e+00 5.00978739e+00 2.59994545e-01 4.71633855e+00 5.31156537e+00 4.60271414e+00 5.41990711e+00
9.05625000e-01 5.03885453e+00 5.01032149e+00 2.60132980e-01 4.71343424e+00 5.31411677e+00 4.60188023e+00 5.41830057e+00
9.06875000e-01 5.03817538e+00 5.01062740e+00 2.59562778e-01 4.71570942e+00 5.31259097e+00 4.59691175e+00 5.41807670e+00
9.08125000e-01 5.03841324e+00 5.01083686e+00 2.58970362e-01 4.72056514e+00 5.31106895e+00 4.60457411e+00 5.41609111e+00
9.09375000e-01 5.03974287e+00 5.01050864e+00 2.58941600e-01 4.72099108e+00 5.30651215e+00 4.60103092e+00 5.41857844e+00
9.10625000e-01 5.04034926e+00 5.01080557e+00 2.59606811e-01 4.71912135e+00 5.31162931e+00 4.60248960e+00 5.41980142e+00
9.11875000e-01 5.04212380e+00 5.01111204e+00 2.60024927e-01 4.71557947e+00 5.31506063e+00 4.60268001e+00 5.41777181e+00
9.13125000e-01 5.03949088e+00 5.01147129e+00 2.59911977e-01 4.71914420e+00 5.31302561e+00 4.60295166e+00 5.41998262e+00
9.14375000e-01 5.04121209e+00 5.01181531e+00 2.59423084e-01 4.71491182e+00 5.30957969e+00 4.60117082e+00 5.42068699e+00
9.15625000e-01 5.03944301e+00 5.01277995e+00 2.59093422e-01 4.71776064e+00 5.31127771e+00 4.60032462e+00 5.42178611e+00
9.16875000e-01 5.04122739e+00 5.01317377e+00 2.58662257e-01 4.72170514e+00 5.31247159e+00 4.60802578e+00 5.41701363e+00
9.18125000e-01 5.04194387e+00 5.01271556e+00 2.58699852e-01 4.72205536e+00 5.31162597e+00 4.60547461e+00 5.41919627e+00
9.19375000e-01 5.03907249e+00 5.01320157e+00 2.58937701e-01 4.71776818e+00 5.31355521e+00 4.60612987e+00 5.42198802e+00
9.20625000e-01 5.04234735e+00 5.01426865e+00 2.59297269e-01 4.71606768e+00 5.31365977e+00 4.60546512e+00 5.42556109e+00
9.21875000e-01 5.04563596e+00 5.01494826e+00 2.59253664e-01 4.72042750e+00 5.31543944e+00 4.60446562e+00 5.42055445e+00
9.23125000e-01 5.04751573e+00 5.01505401e+00 2.58910461e-01 4.71986462e+00 5.31791103e+00 4.61279906e+00 5.41707395e+00
9.24375000e-01 5.04519995e+00 5.01548843e+00 2.58700645e-01 4.72174683e+00 5.31691689e+00 4.61167921e+00 5.41722600e+00
9.25625000e-01 5.04501904e+00 5.01642143e+00 2.58761063e-01 4.72216708e+00 5.31533260e+00 4.61362521e+00 5.42175262e+00
9.26875000e-01 5.04501784e+00 5.01684322e+00 2.58620746e-01 4.72280144e+00 5.31370393e+00 4.60881963e+00 5.42203846e+00
9.28125000e-01 5.04651703e+00 5.01699874e+00 2.58597248e-01 4.72654340e+00 5.31691566e+00 4.60914230e+00 5.42216177e+00
9.29375000e-01 5.04629171e+00 5.01791276e+00 2.58513353e-01 4.72523447e+00 5.31790980e+00 4.60981972e+00 5.42273523e+00
9.30625000e-01 5.04474962e+00 5.01888588e+00 2.58670084e-01 4.72398724e+00 5.32398107e+00 4.61278306e+00 5.41884169e+00
9.31875000e-01 5.04575093e+00 5.01994380e+00 2.58278415e-01 4.72584110e+00 5.31865436e+00 4.61606198e+00 5.41983730e+00
9.33125000e-01 5.04794070e+00 5.02076593e+00 2.57951119e-01 4.72682155e+00 5.31495559e+00 4.61176012e+00 5.42454202e+00
9.34375000e-01 5.04840611e+00 5.02164431e+00 2.57861128e-01 4.72769524e+00 5.31690247e+00 4.60786480e+00 5.42060446e+00
9.35625000e-01 5.05581604e+00 5.02227284e+00 2.58049770e-01 4.72984825e+00 5.31630620e+00 4.61627733e+00 5.42233140e+00
9.36875000e-01 5.05560060e+00 5.02306123e+00 2.57935801e-01 4.73258215e+00 5.32175398e+00 4.62016331e+00 5.41919883e+00
9.38125000e-01 5.05675729e+00 5.02398707e+00 2.57549595e-01 4.73417527e+00 5.32395392e+00 4.62047456e+00 5.42493742e+00
9.39375000e-01 5.05265007e+00 5.02508084e+00 2.57520631e-01 4.73417831e+00 5.31881892e+00 4.61802453e+00 5.42500209e+00
9.40625000e-01 5.05683555e+00 5.02612930e+00 2.57885725e-01 4.73483657e+00 5.32158619e+00 4.61582628e+00 5.42737712e+00
9.41875000e-01 5.06194379e+00 5.02753841e+00 2.57483152e-01 4.73645228e+00 5.32164540e+00 4.61805893e+00 5.42860789e+00
9.43125000e-01 5.06440217e+00 5.02904465e+00 2.57434405e-01 4.73953790e+00 5.32483972e+00 4.62349323e+00 5.42934150e+00
9.44375000e-01 5.06469742e+00 5.03043599e+00 2.57457615e-01 4.73850630e+00 5.32571104e+00 4.62597348e+00 5.42879751e+00
9.45625000e-01 5.06470112e+00 5.03189448e+00 2.57290612e-01 4.74174346e+00 5.32316782e+00 4.62988275e+00 5.43106183e+00
9.46875000e-01 5.06756979e+00 5.03302936e+00 2.56916952e-01 4.74520519e+00 5.33095719e+00 4.62966738e+00 5.42860042e+00
9.48125000e-01 5.06702506e+00 5.03425087e+00 2.56792663e-01 4.74819710e+00 5.32960688e+00 4.62968354e+00 5.43440097e+00
9.49375000e-01 5.07057738e+00 5.03579974e+00 2.56633315e-01 4.74666873e+00 5.32894899e+00 4.62916518e+00 5.43600193e+00
9.50625000e-01 5.06845570e+00 5.03766579e+00 2.56631904e-01 4.74807973e+00 5.33560937e+00 4.62939218e+00 5.43887581e+00
9.51875000e-01 5.07575385e+00 5.04005211e+00 2.56629625e-01 4.74833383e+00 5.33194818e+00 4.63486455e+00 5.43959862e+00
9.53125000e-01 5.07533054e+00 5.04173125e+00 2.56735931e-01 4.74986820e+00 5.33398606e+00 4.63715289e+00 5.44312487e+00
9.54375000e-01 5.06915024e+00 5.04366430e+00 2.56588541e-01 4.75371214e+00 5.34177949e+00 4.64308441e+00 5.44533076e+00
9.55625000e-01 5.07064069e+00 5.04552726e+00 2.56146261e-01 4.75524287e+00 5.34593525e+00 4.64300856e+00 5.44442597e+00
9.56875000e-01 5.06331087e+00 5.04732546e+00 2.56026111e-01 4.75930893e+00 5.34817674e+00 4.64718312e+00 5.45035896e+00
9.58125000e-01 5.06785527e+00 5.04940311e+00 2.56314018e-01 4.75736201e+00 5.34482891e+00 4.64844321e+00 5.45127413e+00
9.59375000e-01 5.07858739e+00 5.05185000e+00 2.55975814e-01 4.75823798e+00 5.34609789e+00 4.64850012e+00 5.44632205e+00
9.60625000e-01 5.08152351e+00 5.05389660e+00 2.55816199e-01 4.76054974e+00 5.35133084e+00 4.65055270e+00 5.45223263e+00
9.61875000e-01 5.08818325e+00 5.05617663e+00 2.55444838e-01 4.76902868e+00 5.35210594e+00 4.65312152e+00 5.45335068e+00
9.63125000e-01 5.08407672e+00 5.05857869e+00 2.55354950e-01 4.77143201e+00 5.35237114e+00 4.65745720e+00 5.45388365e+00
9.64375000e-01 5.08727830e+00 5.06093006e+00 2.55491968e-01 4.77433321e+00 5.35248477e+00 4.66211817e+00 5.45945002e+00
9.65625000e-01 5.10110671e+00 5.06363688e+00 2.55452951e-01 4.77589336e+00 5.35641228e+00 4.66435660e+00 5.46029260e+00
9.66875000e-01 5.10912436e+00 5.06577359e+00 2.55315027e-01 4.77696151e+00 5.35978832e+00 4.66359104e+00 5.46162840e+00
9.68125000e-01 5.11305723e+00 5.06801514e+00 2.55260613e-01 4.77763553e+00 5.35984437e+00 4.66621935e+00 5.46384630e+00
9.69375000e-01 5.11319164e+00 5.07076879e+00 2.55043249e-01 4.78149492e+00 5.36232775e+00 4.67054520e+00 5.46943266e+00
9.70625000e-01 5.11183316e+00 5.07370921e+00 2.55203188e-01 4.78439619e+00 5.36386588e+00 4.66931285e+00 5.46756082e+00
9.71875000e-01 5.12040855e+00 5.07715688e+00 2.54990343e-01 4.78846169e+00 5.36697061e+00 4.67848206e+00 5.47771824e+00
9.73125000e-01 5.11439764e+00 5.08018570e+00 2.54945321e-01 4.79097181e+00 5.36962633e+00 4.68289125e+00 5.47885528e+00
9.74375000e-01 5.11649899e+00 5.08276171e+00 2.54760651e-01 4.79652862e+00 5.37346524e+00 4.67951085e+00 5.47957030e+00
9.75625000e-01 5.12625060e+00 5.08561481e+00 2.54270711e-01 4.79786450e+00 5.37684630e+00 4.68479893e+00 5.48260499e+00
9.76875000e-01 5.13146995e+00 5.08890497e+00 2.53931988e-01 4.80447614e+00 5.37944205e+00 4.69411672e+00 5.48238566e+00
9.78125000e-01 5.13083441e+00 5.09231365e+00 2.54256561e-01 4.80696146e+00 5.38121988e+00 4.69682829e+00 5.48512094e+00
9.79375000e-01 5.13061390e+00 5.09577499e+00 2.54187911e-01 4.81050197e+00 5.38408690e+00 4.70295318e+00 5.49381977e+00
9.80625000e-01 5.13101083e+00 5.09924603e+00 2.54455808e-01 4.81187541e+00 5.38737444e+00 4.70300411e+00 5.49869061e+00
9.81875000e-01 5.14017826e+00 5.10305076e+00 2.54063523e-01 4.81475809e+00 5.39064661e+00 4.71028646e+00 5.50352397e+00
9.83125000e-01 5.14566993e+00 5.10653679e+00 2.53885273e-01 4.82031728e+00 5.39326377e+00 4.71196960e+00 5.50693376e+00
9.84375000e-01 5.14203411e+00 5.11053720e+00 2.53102983e-01 4.82714174e+00 5.39900170e+00 4.71455281e+00 5.50644612e+00
9.85625000e-01 5.14908581e+00 5.11408052e+00 2.52322968e-01 4.83437402e+00 5.40324686e+00 4.72450230e+00 5.50955613e+00
9.86875000e-01 5.14927163e+00 5.11792437e+00 2.52536631e-01 4.83588844e+00 5.40430851e+00 4.72421172e+00 5.51778293e+00
9.88125000e-01 5.15959768e+00 5.12178129e+00 2.52494393e-01 4.83870226e+00 5.41066364e+00 4.72575406e+00 5.52251183e+00
9.89375000e-01 5.16456429e+00 5.12590228e+00 2.52261615e-01 4.84484400e+00 5.40939685e+00 4.72190000e+00 5.52508601e+00
9.90625000e-01 5.17310900e+00 5.13035754e+00 2.51789571e-01 4.84444409e+00 5.41207226e+00 4.72751503e+00 5.53446351e+00
9.91875000e-01 5.20053041e+00 5.13520422e+00 2.51802744e-01 4.84877042e+00 5.41801800e+00 4.73499029e+00 5.53703127e+00
9.93125000e-01 5.19875631e+00 5.13979367e+00 2.50795467e-01 4.85857647e+00 5.41779935e+00 4.74075505e+00 5.53917635e+00
9.94375000e-01 5.20384726e+00 5.14484664e+00 2.50688026e-01 4.86291952e+00 5.42927684e+00 4.74838450e+00 5.54538732e+00
9.95625000e-01 5.20723344e+00 5.14929851e+00 2.50347963e-01 4.86710576e+00 5.43104625e+00 4.74744784e+00 5.55214741e+00
9.96875000e-01 5.20837275e+00 5.15426368e+00 2.50081386e-01 4.87378620e+00 5.43796683e+00 4.75904716e+00 5.55507062e+00
9.98125000e-01 5.22887327e+00 5.15945787e+00 2.49332080e-01 4.87735188e+00 5.44034347e+00 4.76593987e+00 5.55843456e+00
9.99375000e-01 5.24274280e+00 5.16490703e+00 2.48638838e-01 4.88304196e+00 5.44529836e+00 4.77603203e+00 5.55677690e+00
1.00062500e+00 5.25541467e+00 5.17051949e+00 2.47813596e-01 4.88850955e+00 5.44948748e+00 4.77736167e+00 5.56278909e+00
1.00187500e+00 5.25223410e+00 5.17661007e+00 2.47216444e-01 4.89393765e+00 5.45738586e+00 4.78897908e+00 5.56994445e+00
1.00312500e+00 5.25928687e+00 5.18295942e+00 2.46520174e-01 4.89894019e+00 5.46036527e+00 4.79996610e+00 5.58012143e+00
1.00437500e+00 5.26124287e+00 5.18861030e+00 2.45594378e-01 4.90630124e+00 5.46673792e+00 4.80448883e+00 5.58606668e+00
1.00562500e+00 5.25957282e+00 5.19549340e+00 2.45262166e-01 4.91425599e+00 5.47195307e+00 4.81109625e+00 5.58945152e+00
1.00687500e+00 5.26416385e+00 5.20289534e+00 2.44708659e-01 4.92771614e+00 5.47420130e+00 4.82222589e+00 5.59426065e+00
1.00812500e+00 5.28168156e+00 5.21023837e+00 2.43932102e-01 4.93407024e+00 5.48216248e+00 4.82888942e+00 5.60077522e+00
1.00937500e+00 5.29791716e+00 5.21731247e+00 2.43268253e-01 4.93982379e+00 5.48815729e+00 4.84215740e+00 5.60531291e+00
1.01062500e+00 5.30901027e+00 5.22471737e+00 2.42157378e-01 4.95029081e+00 5.49563873e+00 4.84790483e+00 5.61337323e+00
1.01187500e+00 5.30864899e+00 5.23228750e+00 2.42135611e-01 4.96021611e+00 5.49934517e+00 4.85414984e+00 5.62134048e+00
1.01312500e+00 5.30865354e+00 5.24031426e+00 2.41424290e-01 4.97247907e+00 5.51039508e+00 4.86065808e+00 5.62891591e+00
1.01437500e+00 5.31492221e+00 5.24872042e+00 2.41665140e-01 4.97756393e+00 5.52157816e+00 4.87268076e+00 5.63872268e+00
1.01562500e+00 5.32104802e+00 5.25763022e+00 2.41070978e-01 4.98978715e+00 5.52861265e+00 4.87804735e+00 5.64778495e+00
1.01687500e+00 5.32570724e+00 5.26647899e+00 2.40727496e-01 4.99907453e+00 5.53606645e+00 4.89204663e+00 5.65940321e+00
1.01812500e+00 5.33998352e+00 5.27567506e+00 2.40415349e-01 5.01311231e+00 5.54677423e+00 4.89672756e+00 5.66678416e+00
1.01937500e+00 5.34449568e+00 5.28411759e+00 2.40530027e-01 5.01827291e+00 5.55748845e+00 4.90777997e+00 5.67643553e+00
1.02062500e+00 5.35478159e+00 5.29327365e+00 2.40022301e-01 5.02709759e+00 5.56322114e+00 4.91618779e+00 5.68829512e+00
1.02187500e+00 5.35919230e+00 5.30304842e+00 2.40368353e-01 5.03774631e+00 5.57424308e+00 4.92478926e+00 5.69802968e+00
1.02312500e+00 5.36252268e+00 5.31333943e+00 2.40610520e-01 5.05054877e+00 5.58252330e+00 4.93113193e+00 5.71342421e+00
1.02437500e+00 5.36213790e+00 5.32340965e+00 2.41124517e-01 5.06162300e+00 5.59467358e+00 4.94361574e+00 5.72591187e+00
1.02562500e+00 5.36151160e+00 5.33281277e+00 2.41396198e-01 5.07169364e+00 5.60411018e+00 4.95347640e+00 5.73381356e+00
1.02687500e+00 5.38047525e+00 5.34327704e+00 2.41931553e-01 5.08406663e+00 5.61388797e+00 4.96496969e+00 5.74960914e+00
1.02812500e+00 5.38600955e+00 5.35322226e+00 2.42342592e-01 5.08980996e+00 5.62450697e+00 4.97438170e+00 5.76019616e+00
1.02937500e+00 5.40116741e+00 5.36370445e+00 2.43613070e-01 5.10009257e+00 5.63423166e+00 4.98581711e+00 5.77113691e+00
1.03062500e+00 5.38995439e+00 5.37362778e+00 2.43702312e-01 5.11167042e+00 5.64372170e+00 4.99729321e+00 5.77974958e+00
1.03187500e+00 5.41181238e+00 5.38477557e+00 2.44828096e-01 5.12525682e+00 5.65516066e+00 5.01016135e+00 5.78681510e+00
1.03312500e+00 5.40940390e+00 5.39511723e+00 2.45580576e-01 5.13481083e+00 5.66510162e+00 5.01180369e+00 5.80045524e+00
1.03437500e+00 5.41937208e+00 5.40614139e+00 2.47025324e-01 5.14420781e+00 5.67718485e+00 5.02318854e+00 5.81650517e+00
1.03562500e+00 5.41757494e+00 5.41777532e+00 2.48582184e-01 5.15538404e+00 5.68957439e+00 5.03833475e+00 5.82841810e+00
1.03687500e+00 5.42068828e+00 5.42876795e+00 2.49851021e-01 5.16279255e+00 5.69893896e+00 5.05801283e+00 5.84566008e+00
1.03812500e+00 5.42260134e+00 5.44024154e+00 2.50966983e-01 5.17510667e+00 5.71186127e+00 5.06887570e+00 5.85952007e+00
1.03937500e+00 5.42705856e+00 5.45205164e+00 2.52748656e-01 5.18384438e+00 5.72971933e+00 5.07872644e+00 5.87190864e+00
1.04062500e+00 5.44925014e+00 5.46331419e+00 2.54384353e-01 5.19172554e+00 5.74475058e+00 5.08695054e+00 5.88341394e+00
1.04187500e+00 5.46689599e+00 5.47392075e+00 2.56348063e-01 5.20772948e+00 5.75982215e+00 5.09186915e+00 5.89910510e+00
1.04312500e+00 5.50261656e+00 5.48557980e+00 2.57943442e-01 5.21452289e+00 5.77542175e+00 5.10046140e+00 5.92155016e+00
1.04437500e+00 5.49379197e+00 5.49752034e+00 2.59209068e-01 5.22512144e+00 5.77758006e+00 5.10141581e+00 5.93787559e+00
1.04562500e+00 5.49351950e+00 5.50935789e+00 2.61491846e-01 5.23600550e+00 5.79688926e+00 5.10924143e+00 5.94731175e+00
1.04687500e+00 5.49082257e+00 5.52254354e+00 2.63983941e-01 5.25171045e+00 5.80743790e+00 5.11804728e+00 5.96049911e+00
1.04812500e+00 5.49123900e+00 5.53528707e+00 2.66686136e-01 5.25685828e+00 5.82123539e+00 5.12781574e+00 5.97328710e+00
1.04937500e+00 5.50380881e+00 5.54763668e+00 2.68313990e-01 5.26440231e+00 5.83296214e+00 5.14164980e+00 5.98792247e+00
1.05062500e+00 5.52558398e+00 5.56021259e+00 2.69984034e-01 5.27313785e+00 5.84754506e+00 5.15467101e+00 6.00555360e+00
1.05187500e+00 5.54954645e+00 5.57326072e+00 2.72570492e-01 5.28634828e+00 5.86423606e+00 5.15575769e+00 6.03169609e+00
1.05312500e+00 5.51793015e+00 5.58687439e+00 2.74648116e-01 5.29500921e+00 5.87683005e+00 5.16316352e+00 6.03756014e+00
1.05437500e+00 5.49374917e+00 5.60097378e+00 2.77351083e-01 5.31106466e+00 5.89198863e+00 5.17074529e+00 6.06815791e+00
1.05562500e+00 5.48468275e+00 5.61386731e+00 2.78816861e-01 5.32225919e+00 5.89952879e+00 5.18023332e+00 6.10231262e+00
1.05687500e+00 5.48227051e+00 5.62850239e+00 2.81060911e-01 5.33217773e+00 5.92230841e+00 5.18814961e+00 6.10455492e+00
1.05812500e+00 5.47862103e+00 5.64170893e+00 2.84109201e-01 5.34122842e+00 5.93545171e+00 5.20507638e+00 6.12450192e+00
1.05937500e+00 5.47594925e+00 5.65605147e+00 2.87165322e-01 5.35413941e+00 5.96068921e+00 5.21452366e+00 6.13456901e+00
1.06062500e+00 5.48994218e+00 5.67004886e+00 2.88559482e-01 5.36780306e+00 5.97125567e+00 5.22646625e+00 6.14310587e+00
1.06187500e+00 5.50569204e+00 5.68542225e+00 2.91921472e-01 5.37319619e+00 5.98890351e+00 5.24348074e+00 6.17814056e+00
1.06312500e+00 5.51843294e+00 5.70074442e+00 2.95296267e-01 5.39373694e+00 6.01017741e+00 5.26025685e+00 6.20497660e+00
1.06437500e+00 5.54601281e+00 5.71565490e+00 2.99410676e-01 5.40896552e+00 6.02027152e+00 5.26540037e+00 6.21589310e+00
1.06562500e+00 5.56300295e+00 5.73129463e+00 3.03934226e-01 5.41781328e+00 6.03984448e+00 5.27768575e+00 6.24543605e+00
1.06687500e+00 5.56281471e+00 5.74516094e+00 3.06217901e-01 5.43712768e+00 6.05117464e+00 5.28586050e+00 6.26010619e+00
1.06812500e+00 5.59495238e+00 5.76043523e+00 3.08825004e-01 5.44787371e+00 6.06262046e+00 5.30390814e+00 6.29514651e+00
1.06937500e+00 5.62458674e+00 5.77650768e+00 3.13397568e-01 5.45599606e+00 6.08953960e+00 5.31833643e+00 6.29640202e+00
1.07062500e+00 5.66034788e+00 5.79300727e+00 3.16125877e-01 5.47015957e+00 6.11757007e+00 5.33761971e+00 6.34209050e+00
1.07187500e+00 5.69833462e+00 5.80938248e+00 3.18541659e-01 5.49131493e+00 6.14382613e+00 5.34091918e+00 6.34861088e+00
1.07312500e+00 5.68598688e+00 5.82774254e+00 3.23129649e-01 5.50890961e+00 6.17529419e+00 5.34855758e+00 6.37376934e+00
1.07437500e+00 5.77845153e+00 5.84557965e+00 3.27290674e-01 5.51683215e+00 6.18977802e+00 5.35199022e+00 6.41918726e+00
1.07562500e+00 5.83911737e+00 5.86217085e+00 3.30718161e-01 5.53264049e+00 6.19741472e+00 5.36383085e+00 6.43989816e+00
1.07687500e+00 5.91267787e+00 5.88023234e+00 3.36973181e-01 5.54381578e+00 6.22462973e+00 5.37730449e+00 6.46984172e+00
1.07812500e+00 5.94537877e+00 5.89678594e+00 3.40137210e-01 5.56136115e+00 6.24098056e+00 5.39144439e+00 6.48151980e+00
1.07937500e+00 5.91887064e+00 5.91542719e+00 3.43569788e-01 5.58318126e+00 6.26232634e+00 5.40540553e+00 6.51874247e+00
1.08062500e+00 6.01272934e+00 5.93443527e+00 3.47526471e-01 5.59161895e+00 6.28233448e+00 5.41110831e+00 6.54355960e+00
1.08187500e+00 6.05159108e+00 5.95131936e+00 3.51709129e-01 5.61070949e+00 6.29213787e+00 5.41457443e+00 6.58541625e+00
1.08312500e+00 6.09613851e+00 5.96655419e+00 3.52461429e-01 5.62063701e+00 6.31979160e+00 5.43239866e+00 6.58400091e+00
1.08437500e+00 6.14685485e+00 5.98342944e+00 3.56113112e-01 5.63454089e+00 6.33005748e+00 5.44372545e+00 6.62629622e+00
1.08562500e+00 6.13896276e+00 5.99907552e+00 3.59672310e-01 5.64753560e+00 6.36353444e+00 5.44910902e+00 6.62800193e+00
1.08687500e+00 6.18247797e+00 6.01670435e+00 3.62640757e-01 5.66050005e+00 6.39073088e+00 5.47270919e+00 6.64505771e+00
1.08812500e+00 6.22922074e+00 6.03548228e+00 3.70563165e-01 5.66788986e+00 6.39374749e+00 5.48012961e+00 6.68101381e+00
1.08937500e+00 6.22641824e+00 6.04958187e+00 3.70615489e-01 5.67528173e+00 6.41804614e+00 5.49323473e+00 6.67309876e+00
1.09062500e+00 6.23315092e+00 6.07144310e+00 3.74018886e-01 5.69245841e+00 6.42041706e+00 5.50930260e+00 6.70274296e+00
1.09187500e+00 6.27138541e+00 6.08940385e+00 3.76371086e-01 5.71213316e+00 6.45605529e+00 5.52088081e+00 6.71381642e+00
1.09312500e+00 6.28700823e+00 6.10708001e+00 3.79347239e-01 5.73449603e+00 6.47505803e+00 5.53073699e+00 6.72674736e+00
1.09437500e+00 6.30697413e+00 6.12750958e+00 3.89884878e-01 5.74356364e+00 6.48847328e+00 5.54266835e+00 6.74390004e+00
1.09562500e+00 6.31480842e+00 6.14281546e+00 3.91705917e-01 5.75163677e+00 6.50799667e+00 5.56315713e+00 6.77420538e+00
1.09687500e+00 6.27270381e+00 6.16205897e+00 4.02435794e-01 5.77535431e+00 6.52566263e+00 5.56765443e+00 6.82049177e+00
1.09812500e+00 6.22054416e+00 6.18257814e+00 4.10803607e-01 5.79128497e+00 6.54969044e+00 5.58306217e+00 6.86008696e+00
1.09937500e+00 6.15194018e+00 6.19777275e+00 4.18345929e-01 5.79724731e+00 6.59152387e+00 5.60222311e+00 6.88125346e+00
1.10062500e+00 6.13974145e+00 6.21816272e+00 4.28281580e-01 5.80607545e+00 6.60411726e+00 5.61320457e+00 6.91324998e+00
1.10187500e+00 6.16460120e+00 6.23574868e+00 4.32190584e-01 5.80930869e+00 6.63333047e+00 5.62512713e+00 6.95666556e+00
1.10312500e+00 6.18253476e+00 6.25648076e+00 4.44166841e-01 5.83143711e+00 6.66603091e+00 5.64128546e+00 6.98475483e+00
1.10437500e+00 6.20947522e+00 6.27493208e+00 4.46305069e-01 5.85547472e+00 6.69901528e+00 5.64544422e+00 7.02704274e+00
1.10562500e+00 6.23943109e+00 6.29154035e+00 4.51619535e-01 5.86692478e+00 6.71506184e+00 5.65758323e+00 7.03041979e+00
1.10687500e+00 6.24533830e+00 6.31020690e+00 4.65903406e-01 5.87798288e+00 6.73517282e+00 5.66022959e+00 7.05681047e+00
1.10812500e+00 6.23593391e+00 6.32724684e+00 4.70404887e-01 5.88694381e+00 6.78304272e+00 5.66445233e+00 7.08360646e+00
1.10937500e+00 6.17631374e+00 6.34706433e+00 4.85099673e-01 5.89601996e+00 6.78948690e+00 5.67217345e+00 7.14922760e+00
1.11062500e+00 6.15485968e+00 6.36686637e+00 4.94668917e-01 5.92267268e+00 6.80700630e+00 5.68113175e+00 7.15298134e+00
1.11187500e+00 6.14562588e+00 6.38321808e+00 5.02325715e-01 5.92440904e+00 6.83551956e+00 5.69861795e+00 7.19099725e+00
1.11312500e+00 6.07440142e+00 6.40261781e+00 5.13346822e-01 5.93741663e+00 6.85843912e+00 5.69603146e+00 7.20964363e+00
1.11437500e+00 6.00995078e+00 6.42067944e+00 5.26808441e-01 5.95475806e+00 6.87261042e+00 5.70140430e+00 7.26174175e+00
1.11562500e+00 6.01568766e+00 6.43904072e+00 5.29701947e-01 5.96254238e+00 6.89936392e+00 5.71277474e+00 7.29304918e+00
1.11687500e+00 6.01965535e+00 6.45766809e+00 5.43909399e-01 5.96160634e+00 6.89447081e+00 5.72681056e+00 7.34817569e+00
1.11812500e+00 6.05761334e+00 6.47618137e+00 5.58505694e-01 5.98093814e+00 6.93536090e+00 5.71796101e+00 7.38964575e+00
1.11937500e+00 6.10544826e+00 6.49403729e+00 5.57936449e-01 5.98322051e+00 6.96501163e+00 5.73164329e+00 7.45471516e+00
1.12062500e+00 6.18782766e+00 6.51509189e+00 5.78564140e-01 5.99628753e+00 6.99946536e+00 5.73175057e+00 7.48962619e+00
1.12187500e+00 6.17745621e+00 6.53417569e+00 5.79647603e-01 6.02746382e+00 7.05407747e+00 5.75659926e+00 7.51518471e+00
1.12312500e+00 6.36151431e+00 6.55592020e+00 5.92252391e-01 6.02673753e+00 7.04061411e+00 5.76008943e+00 7.61144350e+00
1.12437500e+00 6.45278066e+00 6.57595377e+00 6.02190595e-01 6.03208992e+00 7.07553724e+00 5.76476940e+00 7.65062486e+00
1.12562500e+00 6.50419480e+00 6.59172525e+00 6.01197868e-01 6.04265934e+00 7.11020938e+00 5.76057770e+00 7.66620587e+00
1.12687500e+00 6.61744412e+00 6.61295150e+00 6.19984004e-01 6.05277183e+00 7.13270246e+00 5.77182349e+00 7.68577306e+00
1.12812500e+00 6.61587079e+00 6.62513465e+00 6.18069944e-01 6.06065356e+00 7.14913495e+00 5.78320270e+00 7.71972119e+00
1.12937500e+00 6.67707298e+00 6.63876599e+00 6.28467853e-01 6.06167214e+00 7.16821674e+00 5.80471608e+00 7.75591920e+00
1.13062500e+00 6.69330973e+00 6.65172721e+00 6.38009881e-01 6.05753090e+00 7.19155238e+00 5.80775948e+00 7.75543192e+00
1.13187500e+00 6.72145414e+00 6.66404264e+00 6.37481417e-01 6.06877242e+00 7.21783760e+00 5.82694464e+00 7.71505482e+00
1.13312500e+00 6.71276356e+00 6.67880309e+00 6.51105205e-01 6.07071617e+00 7.22471177e+00 5.82696856e+00 7.77827440e+00
1.13437500e+00 6.68694764e+00 6.68938678e+00 6.51827152e-01 6.08623611e+00 7.26137733e+00 5.83678093e+00 7.79283719e+00
1.13562500e+00 6.71117909e+00 6.70192897e+00 6.58239235e-01 6.10182145e+00 7.25642015e+00 5.84984321e+00 7.75055965e+00
1.13687500e+00 6.70428725e+00 6.71544016e+00 6.70116549e-01 6.11851687e+00 7.29161842e+00 5.86213026e+00 7.84657321e+00
1.13812500e+00 6.73599148e+00 6.72039179e+00 6.67700002e-01 6.11566347e+00 7.29709623e+00 5.86587025e+00 7.84271338e+00
1.13937500e+00 6.75674486e+00 6.72897981e+00 6.73624422e-01 6.12282847e+00 7.29999655e+00 5.86626196e+00 7.83911756e+00
1.14062500e+00 6.73023694e+00 6.73738660e+00 6.76081200e-01 6.13108365e+00 7.30134824e+00 5.88366628e+00 7.90751662e+00
1.14187500e+00 6.74783587e+00 6.74482235e+00 6.73011415e-01 6.14400030e+00 7.30697048e+00 5.91773421e+00 7.90773636e+00
1.14312500e+00 6.71607486e+00 6.75468382e+00 6.80421607e-01 6.14466600e+00 7.31036430e+00 5.91511544e+00 7.98928733e+00
1.14437500e+00 6.71683951e+00 6.75917447e+00 6.76662503e-01 6.14868111e+00 7.31683669e+00 5.94630163e+00 7.91837031e+00
1.14562500e+00 6.85131960e+00 6.76134528e+00 6.75330681e-01 6.15267004e+00 7.32588789e+00 5.95746565e+00 7.94630724e+00
1.14687500e+00 6.83579298e+00 6.76563642e+00 6.72931913e-01 6.16855644e+00 7.31460294e+00 5.94983956e+00 7.92749786e+00
1.14812500e+00 6.87964315e+00 6.76888197e+00 6.69393645e-01 6.17711222e+00 7.29548672e+00 5.96233667e+00 7.97129175e+00
1.14937500e+00 6.91992460e+00 6.77329200e+00 6.68317675e-01 6.19683921e+00 7.31613424e+00 5.96681177e+00 7.91862421e+00
1.15062500e+00 6.94001232e+00 6.77986687e+00 6.58702433e-01 6.21425534e+00 7.31074886e+00 5.99998270e+00 7.94795470e+00
1.15187500e+00 6.96689291e+00 6.78868026e+00 6.63472858e-01 6.23324647e+00 7.30606066e+00 6.00903228e+00 7.90673890e+00
1.15312500e+00 7.05384429e+00 6.80358190e+00 6.64892494e-01 6.25583801e+00 7.30916387e+00 6.01476259e+00 7.91097911e+00
1.15437500e+00 6.90332300e+00 6.83989602e+00 7.86684704e-01 6.25687877e+00 7.33391363e+00 6.04568727e+00 7.87820000e+00
1.15562500e+00 6.87103618e+00 6.91080694e+00 1.07006755e+00 6.27919437e+00 7.36673153e+00 6.07651592e+00 8.06788027e+00
1.15687500e+00 6.89252115e+00 7.01697204e+00 1.49409458e+00 6.29915820e+00 7.39749670e+00 6.09697350e+00 8.20264543e+00
1.15812500e+00 6.89128943e+00 7.17141641e+00 1.91003972e+00 6.33060953e+00 7.44007699e+00 6.12883577e+00 8.82252732e+00
1.15937500e+00 6.98036256e+00 7.37820082e+00 2.41306728e+00 6.34559717e+00 7.48573820e+00 6.14311670e+00 1.04041572e+01
1.16062500e+00 6.99706165e+00 7.62696028e+00 2.88846315e+00 6.37808259e+00 7.62048293e+00 6.18336677e+00 1.54945692e+01
1.16187500e+00 7.05328420e+00 7.96664880e+00 3.37106483e+00 6.41151449e+00 7.80657038e+00 6.23058382e+00 1.81658172e+01
1.16312500e+00 6.98285165e+00 8.41405322e+00 3.95638611e+00 6.45937862e+00 8.60401789e+00 6.24845291e+00 1.98917003e+01
1.16437500e+00 6.94794948e+00 8.94293194e+00 4.51763316e+00 6.51354042e+00 1.23860204e+01 6.26130615e+00 2.05375076e+01
1.16562500e+00 6.98355987e+00 9.49553232e+00 5.03644250e+00 6.54672360e+00 1.77029406e+01 6.33713672e+00 2.10095241e+01
1.16687500e+00 6.99080548e+00 1.00583264e+01 5.43975217e+00 6.59239581e+00 1.88283280e+01 6.37724757e+00 2.11517100e+01
1.16812500e+00 7.06880297e+00 1.06062458e+01 5.78195673e+00 6.62721401e+00 1.99033901e+01 6.42790562e+00 2.13534133e+01
1.16937500e+00 7.10220294e+00 1.11045508e+01 5.99140338e+00 6.66378257e+00 2.02698749e+01 6.48048714e+00 2.14589623e+01
1.17062500e+00 7.15292408e+00 1.16261717e+01 6.14400248e+00 6.71938129e+00 2.04169099e+01 6.51327233e+00 2.15543513e+01
1.17187500e+00 7.11632809e+00 1.22162011e+01 6.28747750e+00 6.76122036e+00 2.05529889e+01 6.53582160e+00 2.16102253e+01
1.17312500e+00 7.13922595e+00 1.28630842e+01 6.40977387e+00 6.81486373e+00 2.06928562e+01 6.59059508e+00 2.20117019e+01
1.17437500e+00 7.22650453e+00 1.35264236e+01 6.52624626e+00 6.88512424e+00 2.10469777e+01 6.63355598e+00 2.21310652e+01
1.17562500e+00 7.40824233e+00 1.41238718e+01 6.57473617e+00 6.93759215e+00 2.12656744e+01 6.66879589e+00 2.23978213e+01
1.17687500e+00 1.06026474e+01 1.46691635e+01 6.53431534e+00 7.01271766e+00 2.14333343e+01 6.73448563e+00 2.25362586e+01
1.17812500e+00 1.85964129e+01 1.52358738e+01 6.41356693e+00 7.09730813e+00 2.15603540e+01 6.80495439e+00 2.25280335e+01
1.17937500e+00 2.32525252e+01 1.58891674e+01 6.23059167e+00 7.22107859e+00 2.15797074e+01 6.84537201e+00 2.25881311e+01
1.18062500e+00 2.33000558e+01 1.66017842e+01 6.04027925e+00 7.34867999e+00 2.17523309e+01 6.91916266e+00 2.28016682e+01
1.18187500e+00 2.30692421e+01 1.73123644e+01 5.76967576e+00 7.63584319e+00 2.19970702e+01 7.00125054e+00 2.31024024e+01
1.18312500e+00 2.30349051e+01 1.80282613e+01 5.37839115e+00 8.46607464e+00 2.21806198e+01 7.20215580e+00 2.32899891e+01
1.18437500e+00 2.29208621e+01 1.87661277e+01 4.86408345e+00 1.26275348e+01 2.23835006e+01 7.39981686e+00 2.33899453e+01
1.18562500e+00 2.27995665e+01 1.95041304e+01 4.22776382e+00 1.84910490e+01 2.26512212e+01 8.13272170e+00 2.37383797e+01
1.18687500e+00 2.26268668e+01 2.01643103e+01 3.46719296e+00 1.90221664e+01 2.27669823e+01 1.09747887e+01 2.39129368e+01
1.18812500e+00 2.23201267e+01 2.07039398e+01 2.70482113e+00 1.93896524e+01 2.29645925e+01 1.74153587e+01 2.40379158e+01
1.18937500e+00 2.20718891e+01 2.10863424e+01 2.09243870e+00 1.95557960e+01 2.30868020e+01 1.85703502e+01 2.41037419e+01
1.19062500e+00 2.19667995e+01 2.12679168e+01 1.88103803e+00 1.96591486e+01 2.31379642e+01 1.88567771e+01 2.42718149e+01
1.19187500e+00 2.19646870e+01 2.12833910e+01 1.86390902e+00 1.96529041e+01 2.31598309e+01 1.88553550e+01 2.42242537e+01
1.19312500e+00 2.18381473e+01 2.12415682e+01 1.86253039e+00 1.96294514e+01 2.30555028e+01 1.88161962e+01 2.40703720e+01
1.19437500e+00 2.17331394e+01 2.11817416e+01 1.90345616e+00 1.95760503e+01 2.29729336e+01 1.87258857e+01 2.40026443e+01
1.19562500e+00 2.17115693e+01 2.11164499e+01 1.97237535e+00 1.95410509e+01 2.29268971e+01 1.84920881e+01 2.39259379e+01
1.19687500e+00 2.17312271e+01 2.10256939e+01 2.07911619e+00 1.95316399e+01 2.28798857e+01 1.82459326e+01 2.37996474e+01
1.19812500e+00 2.16237263e+01 2.09104641e+01 2.26592218e+00 1.94498946e+01 2.28049678e+01 1.77209352e+01 2.37278482e+01
1.19937500e+00 2.16176575e+01 2.07836558e+01 2.50872295e+00 1.93524837e+01 2.27809580e+01 1.71416836e+01 2.36469611e+01
1.20062500e+00 2.16573978e+01 2.06323570e+01 2.76902099e+00 1.91782545e+01 2.26910023e+01 1.62414959e+01 2.35675416e+01
1.20187500e+00 2.16863258e+01 2.04476444e+01 3.08610538e+00 1.89741174e+01 2.26234852e+01 1.51539347e+01 2.34944452e+01
1.20312500e+00 2.16410340e+01 2.02398597e+01 3.43346803e+00 1.87119967e+01 2.25744940e+01 1.41339204e+01 2.33898207e+01
1.20437500e+00 2.15756924e+01 2.00099183e+01 3.76357698e+00 1.82992021e+01 2.25066330e+01 1.26577146e+01 2.32872201e+01
1.20562500e+00 2.15226536e+01 1.97521508e+01 4.11499218e+00 1.78600173e+01 2.24882334e+01 1.06855327e+01 2.32547328e+01
1.20687500e+00 2.14819820e+01 1.94767210e+01 4.47264673e+00 1.72137947e+01 2.24701828e+01 8.66741712e+00 2.31798239e+01
1.20812500e+00 2.14245147e+01 1.91746194e+01 4.79996051e+00 1.64903518e+01 2.24448632e+01 6.61702393e+00 2.31106712e+01
1.20937500e+00 2.12563162e+01 1.88635661e+01 5.12000118e+00 1.55986722e+01 2.24317380e+01 5.09355448e+00 2.30871210e+01
1.21062500e+00 2.12050270e+01 1.85318427e+01 5.43483628e+00 1.44857314e+01 2.23882719e+01 3.65377735e+00 2.30292535e+01
1.21187500e+00 2.10933143e+01 1.81578221e+01 5.75300133e+00 1.32021286e+01 2.23035414e+01 2.46543248e+00 2.29395111e+01
1.21312500e+00 2.08873917e+01 1.77817224e+01 6.06301981e+00 1.14075793e+01 2.22451281e+01 2.20534225e+00 2.28820544e+01
1.21437500e+00 2.08248350e+01 1.73959157e+01 6.34823174e+00 9.58365536e+00 2.22067505e+01 2.06532753e+00 2.28703998e+01
1.21562500e+00 2.07246571e+01 1.69645495e+01 6.65607504e+00 8.32366759e+00 2.21570768e+01 2.04314474e+00 2.28402991e+01
1.21687500e+00 2.05210665e+01 1.65276961e+01 6.95848741e+00 6.52888446e+00 2.21075660e+01 1.99863764e+00 2.28094992e+01
1.21812500e+00 2.04657495e+01 1.60918347e+01 7.19372806e+00 4.64275381e+00 2.20275618e+01 1.97227655e+00 2.27512142e+01
1.21937500e+00 2.02181799e+01 1.56445005e+01 7.39034472e+00 3.09340765e+00 2.19583266e+01 1.96893760e+00 2.27132924e+01
1.22062500e+00 1.99380395e+01 1.52012174e+01 7.56479708e+00 2.20236134e+00 2.18423781e+01 1.98830092e+00 2.26513682e+01
1.22187500e+00 1.98371427e+01 1.47259841e+01 7.71192695e+00 2.10007518e+00 2.17347578e+01 2.01177249e+00 2.25928900e+01
1.22312500e+00 1.91818280e+01 1.42083856e+01 7.85001334e+00 2.09696037e+00 2.16192122e+01 2.02070230e+00 2.25130207e+01
1.22437500e+00 1.86247102e+01 1.36900899e+01 7.96991829e+00 2.09511873e+00 2.14911693e+01 2.03610647e+00 2.24604715e+01
1.22562500e+00 1.84074335e+01 1.31486984e+01 8.06878183e+00 2.09355878e+00 2.13748825e+01 2.04075198e+00 2.23468371e+01
1.22687500e+00 1.69786203e+01 1.25631761e+01 8.15851748e+00 2.09533005e+00 2.12071433e+01 2.04735410e+00 2.22677463e+01
1.22812500e+00 1.58576025e+01 1.19750191e+01 8.21858747e+00 2.09522820e+00 2.10391046e+01 2.04556309e+00 2.21493317e+01
1.22937500e+00 1.52330239e+01 1.13820287e+01 8.22836193e+00 2.09639107e+00 2.08588049e+01 2.03376367e+00 2.20328932e+01
1.23062500e+00 1.26190693e+01 1.07933160e+01 8.19504921e+00 2.09638964e+00 2.06708834e+01 2.04091486e+00 2.18980802e+01
1.23187500e+00 9.94944339e+00 1.02064548e+01 8.10485798e+00 2.09756263e+00 2.03502625e+01 2.04855153e+00 2.17052864e+01
1.23312500e+00 8.51513049e+00 9.59884385e+00 7.97392149e+00 2.09939556e+00 1.99481084e+01 2.05323190e+00 2.15263556e+01
1.23437500e+00 5.67735253e+00 8.97990108e+00 7.80494455e+00 2.10082637e+00 1.94430922e+01 2.06100438e+00 2.13207129e+01
1.23562500e+00 2.80968122e+00 8.36352451e+00 7.58671842e+00 2.10202476e+00 1.89499236e+01 2.06702050e+00 2.10229478e+01
1.23687500e+00 2.05520937e+00 7.74810516e+00 7.31598381e+00 2.10376207e+00 1.81745144e+01 2.07251445e+00 2.06654772e+01
1.23812500e+00 2.07943326e+00 7.14364497e+00 6.99539728e+00 2.10461819e+00 1.71637483e+01 2.07661594e+00 2.03096529e+01
1.23937500e+00 2.11289036e+00 6.54798460e+00 6.63239760e+00 2.10552181e+00 1.63488623e+01 2.07929672e+00 1.98715435e+01
1.24062500e+00 2.13318228e+00 5.93574780e+00 6.18752243e+00 2.10719900e+00 1.48271087e+01 2.08886737e+00 1.90633967e+01
1.24187500e+00 2.13417724e+00 5.30871708e+00 5.66565649e+00 2.10807446e+00 1.28293726e+01 2.08966392e+00 1.82664910e+01
1.24312500e+00 2.13427021e+00 4.68003000e+00 5.07407876e+00 2.10899891e+00 1.08803670e+01 2.09165092e+00 1.74472313e+01
1.24437500e+00 2.13471341e+00 4.07508715e+00 4.39483256e+00 2.10950555e+00 7.07479618e+00 2.09429580e+00 1.50040207e+01
1.24562500e+00 2.13480821e+00 3.53567717e+00 3.68511413e+00 2.11003104e+00 3.18068006e+00 2.09400978e+00 1.34957115e+01
1.24687500e+00 2.13535119e+00 3.07627068e+00 2.94908151e+00 2.11037120e+00 2.14860494e+00 2.09820050e+00 1.13982334e+01
1.24812500e+00 2.13614011e+00 2.70162180e+00 2.20003918e+00 2.11121885e+00 2.14248918e+00 2.10109206e+00 6.74442365e+00
1.24937500e+00 2.13623470e+00 2.42985155e+00 1.54896065e+00 2.11241514e+00 2.14223174e+00 2.10236782e+00 2.85296887e+00
1.25062500e+00 2.13685328e+00 2.25294764e+00 8.75158308e-01 2.11257518e+00 2.14207887e+00 2.10310123e+00 2.15654755e+00
1.25187500e+00 2.13703152e+00 2.15694169e+00 2.81142957e-01 2.11383429e+00 2.14275202e+00 2.10536044e+00 2.15504952e+00
1.25312500e+00 2.13532048e+00 2.13015889e+00 2.56590624e-02 2.11430473e+00 2.14355859e+00 2.10696084e+00 2.15444714e+00
1.25437500e+00 2.13432991e+00 2.12961186e+00 1.46403005e-02 2.11489585e+00 2.14526717e+00 2.10672486e+00 2.15475486e+00
1.25562500e+00 2.13392258e+00 2.12987922e+00 1.50705749e-02 2.11463609e+00 2.14614599e+00 2.10606662e+00 2.15550335e+00
1.25687500e+00 2.13340462e+00 2.12964833e+00 1.54842252e-02 2.11374193e+00 2.14610896e+00 2.10563435e+00 2.15574316e+00
1.25812500e+00 2.13273047e+00 2.12909059e+00 1.57471279e-02 2.11259360e+00 2.14555848e+00 2.10453484e+00 2.15598377e+00
1.25937500e+00 2.13150060e+00 2.12838460e+00 1.60322860e-02 2.11148278e+00 2.14495165e+00 2.10353061e+00 2.15486738e+00
1.26062500e+00 2.13037396e+00 2.12753992e+00 1.64218697e-02 2.11028614e+00 2.14527430e+00 2.10216443e+00 2.15450976e+00
1.26187500e+00 2.12850399e+00 2.12651422e+00 1.67924758e-02 2.10857879e+00 2.14411498e+00 2.10059996e+00 2.15439728e+00
1.26312500e+00 2.12810978e+00 2.12530225e+00 1.71597862e-02 2.10671184e+00 2.14329928e+00 2.09835916e+00 2.15387481e+00
1.26437500e+00 2.12643393e+00 2.12399810e+00 1.74808195e-02 2.10519566e+00 2.14192047e+00 2.09658964e+00 2.15345289e+00
1.26562500e+00 2.12529630e+00 2.12257003e+00 1.77413377e-02 2.10324921e+00 2.14131447e+00 2.09503229e+00 2.15228446e+00
1.26687500e+00 2.12426878e+00 2.12104952e+00 1.78818332e-02 2.10171884e+00 2.14039889e+00 2.09288512e+00 2.15132603e+00
1.26812500e+00 2.12234500e+00 2.11951895e+00 1.79348581e-02 2.09999676e+00 2.13908282e+00 2.09124404e+00 2.14956976e+00
1.26937500e+00 2.11967829e+00 2.11783251e+00 1.79475079e-02 2.09842227e+00 2.13701631e+00 2.08970791e+00 2.14821974e+00
1.27062500e+00 2.11636908e+00 2.11602342e+00 1.78850023e-02 2.09676676e+00 2.13505797e+00 2.08849822e+00 2.14598830e+00
1.27187500e+00 2.11524806e+00 2.11406160e+00 1.77806973e-02 2.09442705e+00 2.13249118e+00 2.08653878e+00 2.14417015e+00
1.27312500e+00 2.11404995e+00 2.11205254e+00 1.76915425e-02 2.09276834e+00 2.13071995e+00 2.08438922e+00 2.14198066e+00
1.27437500e+00 2.11263713e+00 2.10998815e+00 1.76225031e-02 2.09053710e+00 2.12873606e+00 2.08214133e+00 2.13910458e+00
1.27562500e+00 2.11185993e+00 2.10777948e+00 1.74913513e-02 2.08879772e+00 2.12663774e+00 2.08039602e+00 2.13698927e+00
1.27687500e+00 2.11128190e+00 2.10546014e+00 1.73623536e-02 2.08641579e+00 2.12372394e+00 2.07855343e+00 2.13422954e+00
1.27812500e+00 2.11192906e+00 2.10315738e+00 1.74027775e-02 2.08364450e+00 2.12186517e+00 2.07627425e+00 2.13208036e+00
1.27937500e+00 2.11191830e+00 2.10077087e+00 1.73033315e-02 2.08150255e+00 2.11954754e+00 2.07416800e+00 2.12888440e+00
1.28062500e+00 2.10999755e+00 2.09833659e+00 1.72763406e-02 2.07924343e+00 2.11762286e+00 2.07171476e+00 2.12635656e+00
1.28187500e+00 2.10913743e+00 2.09581660e+00 1.72656767e-02 2.07666465e+00 2.11505376e+00 2.06911014e+00 2.12392251e+00
1.28312500e+00 2.10672569e+00 2.09317675e+00 1.71613173e-02 2.07403652e+00 2.11230172e+00 2.06658025e+00 2.12102351e+00
1.28437500e+00 2.10366875e+00 2.09034222e+00 1.70938414e-02 2.07152854e+00 2.10881881e+00 2.06421614e+00 2.11839856e+00
1.28562500e+00 2.10016683e+00 2.08743082e+00 1.70440042e-02 2.06839973e+00 2.10575246e+00 2.06092470e+00 2.11520218e+00
1.28687500e+00 2.09599891e+00 2.08448651e+00 1.69608570e-02 2.06581279e+00 2.10278520e+00 2.05823808e+00 2.11243662e+00
1.28812500e+00 2.08991659e+00 2.08135246e+00 1.68471950e-02 2.06284791e+00 2.09905683e+00 2.05532091e+00 2.10869806e+00
1.28937500e+00 2.08421270e+00 2.07827060e+00 1.67107630e-02 2.05982978e+00 2.09681427e+00 2.05272558e+00 2.10566232e+00
1.29062500e+00 2.07770997e+00 2.07509232e+00 1.65405912e-02 2.05670664e+00 2.09295649e+00 2.05013168e+00 2.10218543e+00
1.29187500e+00 2.06886769e+00 2.07165611e+00 1.63034405e-02 2.05371124e+00 2.08925486e+00 2.04687361e+00 2.09862798e+00
1.29312500e+00 2.06489812e+00 2.06825081e+00 1.62616305e-02 2.05090864e+00 2.08586928e+00 2.04334626e+00 2.09573010e+00
1.29437500e+00 2.06009453e+00 2.06469137e+00 1.60450280e-02 2.04777378e+00 2.08196526e+00 2.04010960e+00 2.09185257e+00
1.29562500e+00 2.05491600e+00 2.06107484e+00 1.56806176e-02 2.04465581e+00 2.07821349e+00 2.03732713e+00 2.08751603e+00
1.29687500e+00 2.05338903e+00 2.05740683e+00 1.54072520e-02 2.04140725e+00 2.07381173e+00 2.03346885e+00 2.08360669e+00
1.29812500e+00 2.05011491e+00 2.05354260e+00 1.53104401e-02 2.03753858e+00 2.07009438e+00 2.02972967e+00 2.07822815e+00
1.29937500e+00 2.04971161e+00 2.04972279e+00 1.51761032e-02 2.03388787e+00 2.06612118e+00 2.02589251e+00 2.07483896e+00
1.30062500e+00 2.04488597e+00 2.04575290e+00 1.51437548e-02 2.03015425e+00 2.06202316e+00 2.02152565e+00 2.07018258e+00
1.30187500e+00 2.04395417e+00 2.04167868e+00 1.51956551e-02 2.02561977e+00 2.05728392e+00 2.01772285e+00 2.06642698e+00
1.30312500e+00 2.04191864e+00 2.03753253e+00 1.50087426e-02 2.02184382e+00 2.05293910e+00 2.01374733e+00 2.06213278e+00
1.30437500e+00 2.03196762e+00 2.03299759e+00 1.49982356e-02 2.01681445e+00 2.04877810e+00 2.00902477e+00 2.05735798e+00
1.30562500e+00 2.03286451e+00 2.02847699e+00 1.46927359e-02 2.01258026e+00 2.04389598e+00 2.00570091e+00 2.05312007e+00
1.30687500e+00 2.02373965e+00 2.02318175e+00 1.53357032e-02 2.00676453e+00 2.03928609e+00 1.99799342e+00 2.04783835e+00
1.30812500e+00 2.01731689e+00 2.01737140e+00 1.68362398e-02 1.99964740e+00 2.03448164e+00 1.98939843e+00 2.04298697e+00
1.30937500e+00 2.01561986e+00 1.99772084e+00 6.77955218e-02 1.99095982e+00 2.02915971e+00 1.87945820e+00 2.03773184e+00
1.31062500e+00 2.00483834e+00 1.90817995e+00 2.80529945e-01 1.91818849e+00 2.02415888e+00 1.08609708e+00 2.03299081e+00
1.31187500e+00 2.00522740e+00 1.76091026e+00 4.71272278e-01 1.21771428e+00 2.01953587e+00 5.98354543e-01 2.02658522e+00
1.31312500e+00 1.99440412e+00 1.58459016e+00 5.97979896e-01 6.20089789e-01 2.01322606e+00 5.13516344e-01 2.02093025e+00
1.31437500e+00 1.98995068e+00 1.39896169e+00 6.63005571e-01 5.18228551e-01 2.00554345e+00 4.99499460e-01 2.01463641e+00
1.31562500e+00 1.85851689e+00 1.21206172e+00 6.78973209e-01 5.00334213e-01 1.99506323e+00 4.99430605e-01 2.00695062e+00
1.31687500e+00 1.01888836e+00 1.02673734e+00 6.37978793e-01 4.99958434e-01 1.98050963e+00 4.99405064e-01 1.99620685e+00
1.31812500e+00 5.85425606e-01 8.26567984e-01 5.21969477e-01 4.99897402e-01 1.63292196e+00 4.99385129e-01 1.97726896e+00
1.31937500e+00 5.11258468e-01 6.43057183e-01 3.26502791e-01 4.99815302e-01 7.24918247e-01 4.99416329e-01 1.61408487e+00
1.32062500e+00 4.99306962e-01 5.32899976e-01 1.03673099e-01 4.99763750e-01 5.32689804e-01 4.99332506e-01 7.09086355e-01
1.32187500e+00 5.00005168e-01 5.04612085e-01 1.68550968e-02 4.99721042e-01 5.02116084e-01 4.99338073e-01 5.31149939e-01
1.32312500e+00 4.99479443e-01 5.00336929e-01 2.19354458e-03 4.99713629e-01 5.00296700e-01 4.99422873e-01 5.01758400e-01
1.32437500e+00 5.00407655e-01 4.99986798e-01 2.57905846e-04 4.99774166e-01 5.00214618e-01 4.99574708e-01 5.00351310e-01
1.32562500e+00 4.99909716e-01 5.00005107e-01 2.15930758e-04 4.99801560e-01 5.00213233e-01 4.99649781e-01 5.00350436e-01
1.32687500e+00 4.99768624e-01 5.00002498e-01 2.05442981e-04 4.99794883e-01 5.00198443e-01 4.99672283e-01 5.00338799e-01
1.32812500e+00 4.99832005e-01 5.00006343e-01 1.97623666e-04 4.99817775e-01 5.00200778e-01 4.99682533e-01 5.00326023e-01
1.32937500e+00 5.00002299e-01 4.99997321e-01 1.95812398e-04 4.99808701e-01 5.00183067e-01 4.99674760e-01 5.00295485e-01
1.33062500e+00 5.00416509e-01 4.99994045e-01 1.98654431e-04 4.99790717e-01 5.00191341e-01 4.99670483e-01 5.00302943e-01
1.33187500e+00 5.00171804e-01 4.99994921e-01 1.92355351e-04 4.99809227e-01 5.00185807e-01 4.99690382e-01 5.00311476e-01
1.33312500e+00 4.99765532e-01 5.00005103e-01 2.01672431e-04 4.99822403e-01 5.00202302e-01 4.99671473e-01 5.00324879e-01
1.33437500e+00 4.99617807e-01 5.00009811e-01 1.90738265e-04 4.99818032e-01 5.00196373e-01 4.99701558e-01 5.00341295e-01
1.33562500e+00 4.99973426e-01 4.99991942e-01 1.95881458e-04 4.99799943e-01 5.00181626e-01 4.99670500e-01 5.00325162e-01
1.33687500e+00 5.00439549e-01 4.99999197e-01 1.94286864e-04 4.99809699e-01 5.00193636e-01 4.99679245e-01 5.00323456e-01
1.33812500e+00 5.00092202e-01 5.00006422e-01 1.89196513e-04 4.99817905e-01 5.00200353e-01 4.99702677e-01 5.00307957e-01
1.33937500e+00 5.00106377e-01 4.99996012e-01 1.86123353e-04 4.99810653e-01 5.00175801e-01 4.99701755e-01 5.00295492e-01
1.34062500e+00 5.00030518e-01 4.99999279e-01 1.81393101e-04 4.99822015e-01 5.00172102e-01 4.99708660e-01 5.00292277e-01
1.34187500e+00 4.99751250e-01 5.00001410e-01 1.79097934e-04 4.99823309e-01 5.00173175e-01 4.99713684e-01 5.00296034e-01
1.34312500e+00 5.00080192e-01 4.99999377e-01 1.78336933e-04 4.99828690e-01 5.00174137e-01 4.99699589e-01 5.00297467e-01
1.34437500e+00 4.99960999e-01 4.99999887e-01 1.79365505e-04 4.99825394e-01 5.00175271e-01 4.99711518e-01 5.00285306e-01
1.34562500e+00 4.99916554e-01 5.00000840e-01 1.73125482e-04 4.99828031e-01 5.00170713e-01 4.99729434e-01 5.00295257e-01
1.34687500e+00 5.00001301e-01 5.00003549e-01 1.78570183e-04 4.99827497e-01 5.00177066e-01 4.99722263e-01 5.00287719e-01
1.34812500e+00 5.00047709e-01 5.00002214e-01 1.70294206e-04 4.99832741e-01 5.00171893e-01 4.99712211e-01 5.00276439e-01
1.34937500e+00 4.99930239e-01 5.00000875e-01 1.75545719e-04 4.99839039e-01 5.00180337e-01 4.99720014e-01 5.00290540e-01
1.35062500e+00 4.99987364e-01 4.99995822e-01 1.70094586e-04 4.99831294e-01 5.00164862e-01 4.99720924e-01 5.00270239e-01
1.35187500e+00 4.99993210e-01 4.99996766e-01 1.67875681e-04 4.99832314e-01 5.00163268e-01 4.99714972e-01 5.00264605e-01
1.35312500e+00 5.00137211e-01 4.99998607e-01 1.69757905e-04 4.99832635e-01 5.00172914e-01 4.99710557e-01 5.00266305e-01
1.35437500e+00 5.00104965e-01 5.00004992e-01 1.70922984e-04 4.99827864e-01 5.00167127e-01 4.99730015e-01 5.00282713e-01
1.35562500e+00 5.00028717e-01 5.00002106e-01 1.71853345e-04 4.99827175e-01 5.00173208e-01 4.99724236e-01 5.00288041e-01
1.35687500e+00 5.00110125e-01 4.99996254e-01 1.71280052e-04 4.99824295e-01 5.00168183e-01 4.99704818e-01 5.00267209e-01
1.35812500e+00 4.99612102e-01 4.99996047e-01 1.70896955e-04 4.99826046e-01 5.00168280e-01 4.99712466e-01 5.00269126e-01
1.35937500e+00 4.99744731e-01 4.99998902e-01 1.62257701e-04 4.99841489e-01 5.00158104e-01 4.99731616e-01 5.00261632e-01
1.36062500e+00 5.00275818e-01 4.99997803e-01 1.64628431e-04 4.99833869e-01 5.00165064e-01 4.99717007e-01 5.00263304e-01
1.36187500e+00 5.00161058e-01 5.00006782e-01 1.62220623e-04 4.99842174e-01 5.00167438e-01 4.99743366e-01 5.00270745e-01
1.36312500e+00 4.99905344e-01 5.00010349e-01 1.66229760e-04 4.99845227e-01 5.00171475e-01 4.99741629e-01 5.00286665e-01
1.36437500e+00 5.00093777e-01 4.99995835e-01 1.69006664e-04 4.99820484e-01 5.00167793e-01 4.99720464e-01 5.00265415e-01
1.36562500e+00 5.00055349e-01 4.99992997e-01 1.59714055e-04 4.99835194e-01 5.00153782e-01 4.99735358e-01 5.00249157e-01
1.36687500e+00 5.00064605e-01 5.00004365e-01 1.60395650e-04 4.99838933e-01 5.00159866e-01 4.99741318e-01 5.00267555e-01
1.36812500e+00 5.00170122e-01 5.00001354e-01 1.52838096e-04 4.99858285e-01 5.00148338e-01 4.99744349e-01 5.00245682e-01
1.36937500e+00 5.00096633e-01 4.99992665e-01 1.62168158e-04 4.99835285e-01 5.00157669e-01 4.99731570e-01 5.00251818e-01
1.37062500e+00 5.00136265e-01 5.00001155e-01 1.51438696e-04 4.99849047e-01 5.00146038e-01 4.99763994e-01 5.00259400e-01
1.37187500e+00 4.99870477e-01 5.00004052e-01 1.64430817e-04 4.99840664e-01 5.00165048e-01 4.99742218e-01 5.00280098e-01
1.37312500e+00 4.99955384e-01 5.00005419e-01 1.53946945e-04 4.99849480e-01 5.00154940e-01 4.99759379e-01 5.00257427e-01
1.37437500e+00 5.00175469e-01 4.99995767e-01 1.58659257e-04 4.99840635e-01 5.00153531e-01 4.99745451e-01 5.00256711e-01
1.37562500e+00 4.99979885e-01 5.00000117e-01 1.56912366e-04 4.99840510e-01 5.00163185e-01 4.99750831e-01 5.00268393e-01
1.37687500e+00 4.99655807e-01 5.00005222e-01 1.55865820e-04 4.99853709e-01 5.00160647e-01 4.99736699e-01 5.00251042e-01
1.37812500e+00 5.00075029e-01 4.99998877e-01 1.54307454e-04 4.99849289e-01 5.00149136e-01 4.99736112e-01 5.00258830e-01
1.37937500e+00 5.00166890e-01 5.00000346e-01 1.50288614e-04 4.99846460e-01 5.00150619e-01 4.99754110e-01 5.00242749e-01
1.38062500e+00 5.00093636e-01 4.99997288e-01 1.47577147e-04 4.99854889e-01 5.00139473e-01 4.99757397e-01 5.00231342e-01
1.38187500e+00 4.99858314e-01 4.99999317e-01 1.47684035e-04 4.99856497e-01 5.00145426e-01 4.99754767e-01 5.00237903e-01
1.38312500e+00 4.99947690e-01 5.00001349e-01 1.50235418e-04 4.99850459e-01 5.00148020e-01 4.99758154e-01 5.00255022e-01
1.38437500e+00 5.00047401e-01 4.99998285e-01 1.53477737e-04 4.99845393e-01 5.00160978e-01 4.99753015e-01 5.00246364e-01
1.38562500e+00 4.99918697e-01 4.99996394e-01 1.50187396e-04 4.99848263e-01 5.00149292e-01 4.99751337e-01 5.00255131e-01
1.38687500e+00 4.99937444e-01 4.99995202e-01 1.54277885e-04 4.99840621e-01 5.00153132e-01 4.99741524e-01 5.00246414e-01
1.38812500e+00 5.00115474e-01 4.99999344e-01 1.49966424e-04 4.99852698e-01 5.00149756e-01 4.99759611e-01 5.00257233e-01
1.38937500e+00 5.00237451e-01 5.00008608e-01 1.61013274e-04 4.99844783e-01 5.00167889e-01 4.99766457e-01 5.00272239e-01
1.39062500e+00 5.00049655e-01 5.00014180e-01 1.52226359e-04 4.99868016e-01 5.00164934e-01 4.99774071e-01 5.00261279e-01
1.39187500e+00 4.99899835e-01 4.99993371e-01 1.51070154e-04 4.99842239e-01 5.00149593e-01 4.99753537e-01 5.00240383e-01
1.39312500e+00 5.00135753e-01 4.99994418e-01 1.49488850e-04 4.99845146e-01 5.00135377e-01 4.99750760e-01 5.00240666e-01
1.39437500e+00 4.99947157e-01 5.00004216e-01 1.50649827e-04 4.99857932e-01 5.00150973e-01 4.99755966e-01 5.00249157e-01
1.39562500e+00 4.99809070e-01 4.99995657e-01 1.48407033e-04 4.99846170e-01 5.00140246e-01 4.99752664e-01 5.00236193e-01
1.39687500e+00 4.99863714e-01 4.99997522e-01 1.44198516e-04 4.99854857e-01 5.00140734e-01 4.99762884e-01 5.00238014e-01
1.39812500e+00 5.00190567e-01 5.00003857e-01 1.51221500e-04 4.99849780e-01 5.00148542e-01 4.99753885e-01 5.00251157e-01
1.39937500e+00 4.99993673e-01 4.99998655e-01 1.51765600e-04 4.99853156e-01 5.00155476e-01 4.99761314e-01 5.00246082e-01
1.40062500e+00 4.99730069e-01 4.99995261e-01 1.62975464e-04 4.99835275e-01 5.00150255e-01 4.99733899e-01 5.00263037e-01
1.40187500e+00 5.00095603e-01 4.99994294e-01 1.50828740e-04 4.99848645e-01 5.00140171e-01 4.99752206e-01 5.00248719e-01
1.40312500e+00 5.00222100e-01 5.00006138e-01 1.51962224e-04 4.99858205e-01 5.00151907e-01 4.99753906e-01 5.00256549e-01
1.40437500e+00 4.99679843e-01 5.00005114e-01 1.54202452e-04 4.99859122e-01 5.00158106e-01 4.99754046e-01 5.00255466e-01
1.40562500e+00 4.99881140e-01 5.00003884e-01 1.52027387e-04 4.99861104e-01 5.00148157e-01 4.99758693e-01 5.00257902e-01
1.40687500e+00 5.00249015e-01 4.99992631e-01 1.53817365e-04 4.99832987e-01 5.00143214e-01 4.99742659e-01 5.00242750e-01
1.40812500e+00 4.99968921e-01 4.99997709e-01 1.53699785e-04 4.99847718e-01 5.00144696e-01 4.99742524e-01 5.00218159e-01
1.40937500e+00 4.99842818e-01 5.00006542e-01 1.54276741e-04 4.99849308e-01 5.00155505e-01 4.99761910e-01 5.00248882e-01
1.41062500e+00 5.00076845e-01 4.99998377e-01 1.50757739e-04 4.99848860e-01 5.00140337e-01 4.99761875e-01 5.00248575e-01
1.41187500e+00 5.00256455e-01 4.99999805e-01 1.55952999e-04 4.99841639e-01 5.00149063e-01 4.99752068e-01 5.00252824e-01
1.41312500e+00 4.99923452e-01 4.99996987e-01 1.46329927e-04 4.99844904e-01 5.00140406e-01 4.99759530e-01 5.00236080e-01
1.41437500e+00 4.99814160e-01 4.99994934e-01 1.50269419e-04 4.99848952e-01 5.00147545e-01 4.99757463e-01 5.00228735e-01
1.41562500e+00 5.00108874e-01 4.99998596e-01 1.51734686e-04 4.99858167e-01 5.00146666e-01 4.99749167e-01 5.00246213e-01
1.41687500e+00 5.00067792e-01 5.00009144e-01 1.57896733e-04 4.99850766e-01 5.00164492e-01 4.99750939e-01 5.00261827e-01
1.41812500e+00 4.99977732e-01 5.00003688e-01 1.59080805e-04 4.99850652e-01 5.00163016e-01 4.99745039e-01 5.00254020e-01
1.41937500e+00 4.99891135e-01 4.99997252e-01 1.60427775e-04 4.99835437e-01 5.00155211e-01 4.99733432e-01 5.00256802e-01
1.42062500e+00 5.00048593e-01 5.00003804e-01 1.54285256e-04 4.99847619e-01 5.00161288e-01 4.99760055e-01 5.00260125e-01
1.42187500e+00 5.00064829e-01 5.00002726e-01 1.52498535e-04 4.99863015e-01 5.00150279e-01 4.99758822e-01 5.00249821e-01
1.42312500e+00 4.99916160e-01 4.99998414e-01 1.62492071e-04 4.99842136e-01 5.00156538e-01 4.99743994e-01 5.00260970e-01
1.42437500e+00 5.00059050e-01 4.99994033e-01 1.54690901e-04 4.99844952e-01 5.00147199e-01 4.99744203e-01 5.00246611e-01
1.42562500e+00 5.00066850e-01 4.99995964e-01 1.64430584e-04 4.99829242e-01 5.00153739e-01 4.99724180e-01 5.00267807e-01
1.42687500e+00 4.99980556e-01 5.00007147e-01 1.61919394e-04 4.99842519e-01 5.00163613e-01 4.99745034e-01 5.00282607e-01
1.42812500e+00 4.99972217e-01 5.00004418e-01 1.66092980e-04 4.99835373e-01 5.00165668e-01 4.99733856e-01 5.00267308e-01
1.42937500e+00 5.00029184e-01 4.99999415e-01 1.64482897e-04 4.99839589e-01 5.00169011e-01 4.99733633e-01 5.00255182e-01
1.43062500e+00 4.99996069e-01 4.99998390e-01 1.64658668e-04 4.99837896e-01 5.00159713e-01 4.99728210e-01 5.00263831e-01
1.43187500e+00 4.99784757e-01 4.99990347e-01 1.59863432e-04 4.99835579e-01 5.00149774e-01 4.99730293e-01 5.00251063e-01
1.43312500e+00 4.99939966e-01 4.99996597e-01 1.68229759e-04 4.99829964e-01 5.00166414e-01 4.99725418e-01 5.00276835e-01
1.43437500e+00 5.00204479e-01 5.00003102e-01 1.62647443e-04 4.99844932e-01 5.00159722e-01 4.99741572e-01 5.00268524e-01
1.43562500e+00 4.99998861e-01 4.99997961e-01 1.76440761e-04 4.99828606e-01 5.00164169e-01 4.99725060e-01 5.00283647e-01
1.43687500e+00 4.99732075e-01 5.00007468e-01 1.72384257e-04 4.99846522e-01 5.00167127e-01 4.99717935e-01 5.00274434e-01
1.43812500e+00 4.99817843e-01 4.99997215e-01 1.73682175e-04 4.99829895e-01 5.00154550e-01 4.99715563e-01 5.00276849e-01
1.43937500e+00 5.00171279e-01 4.99996635e-01 1.70099722e-04 4.99835034e-01 5.00161654e-01 4.99722996e-01 5.00268612e-01
1.44062500e+00 5.00168225e-01 5.00006553e-01 1.74886440e-04 4.99840598e-01 5.00174755e-01 4.99716347e-01 5.00292161e-01
1.44187500e+00 5.00005300e-01 4.99999128e-01 1.81707167e-04 4.99826444e-01 5.00164819e-01 4.99707337e-01 5.00296842e-01
1.44312500e+00 5.00028990e-01 5.00005751e-01 1.70903486e-04 4.99840918e-01 5.00175548e-01 4.99720048e-01 5.00271022e-01
1.44437500e+00 4.99989893e-01 4.99995382e-01 1.76488121e-04 4.99825484e-01 5.00165938e-01 4.99717190e-01 5.00279632e-01
1.44562500e+00 4.99950804e-01 4.99995861e-01 1.75898674e-04 4.99827711e-01 5.00162790e-01 4.99707285e-01 5.00280298e-01
1.44687500e+00 5.00011017e-01 5.00008669e-01 1.76793942e-04 4.99836936e-01 5.00183647e-01 4.99721857e-01 5.00285060e-01
1.44812500e+00 5.00159881e-01 4.99999560e-01 1.72728710e-04 4.99827623e-01 5.00167770e-01 4.99714553e-01 5.00287192e-01
1.44937500e+00 5.00147186e-01 4.99998633e-01 1.78206293e-04 4.99826667e-01 5.00176535e-01 4.99698254e-01 5.00283621e-01
1.45062500e+00 4.99746467e-01 4.99997391e-01 1.78538698e-04 4.99818089e-01 5.00176456e-01 4.99715854e-01 5.00300542e-01
1.45187500e+00 5.00030325e-01 5.00006632e-01 1.70891123e-04 4.99841487e-01 5.00172626e-01 4.99729701e-01 5.00269922e-01
1.45312500e+00 5.00112229e-01 5.00001284e-01 1.82257295e-04 4.99828274e-01 5.00182778e-01 4.99716827e-01 5.00293280e-01
1.45437500e+00 4.99967307e-01 4.99992406e-01 1.78583070e-04 4.99829120e-01 5.00161785e-01 4.99702186e-01 5.00308859e-01
1.45562500e+00 4.99848308e-01 4.99998125e-01 1.78576297e-04 4.99831474e-01 5.00177730e-01 4.99716801e-01 5.00282219e-01
1.45687500e+00 5.00003476e-01 4.99994326e-01 1.76327645e-04 4.99832235e-01 5.00161876e-01 4.99710326e-01 5.00290869e-01
1.45812500e+00 5.00182112e-01 5.00003984e-01 1.83745917e-04 4.99825205e-01 5.00180975e-01 4.99715653e-01 5.00316592e-01
1.45937500e+00 4.99857649e-01 5.00004541e-01 1.88147978e-04 4.99833840e-01 5.00170760e-01 4.99696918e-01 5.00313485e-01
1.46062500e+00 4.99719998e-01 4.99995583e-01 1.88190493e-04 4.99815382e-01 5.00179828e-01 4.99695392e-01 5.00310477e-01
1.46187500e+00 5.00034491e-01 5.00002919e-01 1.83061602e-04 4.99818382e-01 5.00183808e-01 4.99704888e-01 5.00293929e-01
1.46312500e+00 4.99922031e-01 5.00002911e-01 1.85176989e-04 4.99824345e-01 5.00186839e-01 4.99700495e-01 5.00295833e-01
1.46437500e+00 4.99886371e-01 5.00002929e-01 1.82413968e-04 4.99818671e-01 5.00188239e-01 4.99714281e-01 5.00311442e-01
1.46562500e+00 5.00228365e-01 5.00000828e-01 1.81651614e-04 4.99826968e-01 5.00177647e-01 4.99708007e-01 5.00283625e-01
1.46687500e+00 5.00223966e-01 5.00000509e-01 1.91200017e-04 4.99806447e-01 5.00189286e-01 4.99678098e-01 5.00306744e-01
1.46812500e+00 5.00004975e-01 4.99998926e-01 1.86657040e-04 4.99814940e-01 5.00177167e-01 4.99700550e-01 5.00288404e-01
1.46937500e+00 4.99874791e-01 4.99998635e-01 1.93811806e-04 4.99807932e-01 5.00188129e-01 4.99688981e-01 5.00314376e-01
1.47062500e+00 5.00046994e-01 5.00002003e-01 1.84766772e-04 4.99826744e-01 5.00177443e-01 4.99704059e-01 5.00302318e-01
1.47187500e+00 5.00134915e-01 4.99995599e-01 1.89578121e-04 4.99804509e-01 5.00175989e-01 4.99698732e-01 5.00303134e-01
1.47312500e+00 4.99862809e-01 5.00008128e-01 1.86047869e-04 4.99831429e-01 5.00188715e-01 4.99700289e-01 5.00303751e-01
1.47437500e+00 4.99935252e-01 4.99994664e-01 1.88323739e-04 4.99801717e-01 5.00177861e-01 4.99700222e-01 5.00312924e-01
1.47562500e+00 4.99895657e-01 4.99990331e-01 1.89979472e-04 4.99804822e-01 5.00177694e-01 4.99672907e-01 5.00283079e-01
1.47687500e+00 4.99795315e-01 4.99998664e-01 1.84607185e-04 4.99818441e-01 5.00177848e-01 4.99696987e-01 5.00293713e-01
1.47812500e+00 5.00116767e-01 4.99999599e-01 1.82183946e-04 4.99832576e-01 5.00177087e-01 4.99698866e-01 5.00306161e-01
1.47937500e+00 5.00078105e-01 5.00005365e-01 1.85002468e-04 4.99819873e-01 5.00176022e-01 4.99687220e-01 5.00311673e-01
1.48062500e+00 5.00037358e-01 5.00004650e-01 1.80185460e-04 4.99837200e-01 5.00169111e-01 4.99713519e-01 5.00302781e-01
1.48187500e+00 5.00018470e-01 4.99999742e-01 1.89568119e-04 4.99823067e-01 5.00177267e-01 4.99680053e-01 5.00300726e-01
1.48312500e+00 4.99951549e-01 4.99994752e-01 1.84486140e-04 4.99812067e-01 5.00172582e-01 4.99706869e-01 5.00285146e-01
1.48437500e+00 5.00218973e-01 5.00004374e-01 1.80231875e-04 4.99828339e-01 5.00186015e-01 4.99700932e-01 5.00278902e-01
1.48562500e+00 5.00095179e-01 4.99995736e-01 1.80476146e-04 4.99822361e-01 5.00166318e-01 4.99720713e-01 5.00291528e-01
1.48687500e+00 4.99934066e-01 4.99997019e-01 1.91210586e-04 4.99812616e-01 5.00170315e-01 4.99691142e-01 5.00301401e-01
1.48812500e+00 4.99727027e-01 5.00002513e-01 1.87809970e-04 4.99820119e-01 5.00183636e-01 4.99696081e-01 5.00313510e-01
1.48937500e+00 4.99863483e-01 5.00004649e-01 1.81100291e-04 4.99826309e-01 5.00179217e-01 4.99724737e-01 5.00306262e-01
1.49062500e+00 5.00190028e-01 4.99998754e-01 1.83883002e-04 4.99823839e-01 5.00171935e-01 4.99706036e-01 5.00295431e-01
1.49187500e+00 4.99974377e-01 5.00004702e-01 1.93256045e-04 4.99828163e-01 5.00186643e-01 4.99689235e-01 5.00308784e-01
1.49312500e+00 5.00024288e-01 4.99995394e-01 1.95083407e-04 4.99805300e-01 5.00178423e-01 4.99699987e-01 5.00314033e-01
1.49437500e+00 4.99968371e-01 4.99991611e-01 1.86846110e-04 4.99816588e-01 5.00179706e-01 4.99678260e-01 5.00310915e-01
1.49562500e+00 4.99887553e-01 5.00009350e-01 1.83760880e-04 4.99832214e-01 5.00182957e-01 4.99708501e-01 5.00306827e-01
1.49687500e+00 4.99905600e-01 4.99996000e-01 1.84893123e-04 4.99816917e-01 5.00173203e-01 4.99681588e-01 5.00281134e-01
1.49812500e+00 5.00208746e-01 4.99992261e-01 1.82677264e-04 4.99814352e-01 5.00169926e-01 4.99687424e-01 5.00273258e-01
1.49937500e+00 5.00083332e-01 5.00004360e-01 1.88370984e-04 4.99821152e-01 5.00189205e-01 4.99708044e-01 5.00313691e-01
1.50062500e+00 5.00030751e-01 5.00001401e-01 1.84651954e-04 4.99830596e-01 5.00179264e-01 4.99703571e-01 5.00303135e-01
1.50187500e+00 4.99705573e-01 5.00002278e-01 1.89413424e-04 4.99818106e-01 5.00183472e-01 4.99687623e-01 5.00323082e-01
1.50312500e+00 4.99950722e-01 4.99996915e-01 1.84603271e-04 4.99810801e-01 5.00172367e-01 4.99705923e-01 5.00292938e-01
1.50437500e+00 5.00215899e-01 4.99994610e-01 1.80585127e-04 4.99822272e-01 5.00184712e-01 4.99692858e-01 5.00280042e-01
1.50562500e+00 4.99940905e-01 5.00007350e-01 1.83617734e-04 4.99825794e-01 5.00177436e-01 4.99716789e-01 5.00311434e-01
1.50687500e+00 4.99866739e-01 5.00007229e-01 1.78665666e-04 4.99830550e-01 5.00177767e-01 4.99721665e-01 5.00307891e-01
1.50812500e+00 4.99868872e-01 4.99994664e-01 1.82400590e-04 4.99810063e-01 5.00176753e-01 4.99701873e-01 5.00292809e-01
1.50937500e+00 4.99856148e-01 4.99996656e-01 1.80628587e-04 4.99823021e-01 5.00165021e-01 4.99707860e-01 5.00301722e-01
1.51062500e+00 5.00056137e-01 5.00000237e-01 1.95975638e-04 4.99812085e-01 5.00189987e-01 4.99678439e-01 5.00316678e-01
1.51187500e+00 5.00281300e-01 5.00002403e-01 1.81024895e-04 4.99830055e-01 5.00178143e-01 4.99704533e-01 5.00295416e-01
1.51312500e+00 5.00105456e-01 5.00000047e-01 1.86773494e-04 4.99819518e-01 5.00189195e-01 4.99702104e-01 5.00303437e-01
1.51437500e+00 4.99672536e-01 4.99997226e-01 1.89423105e-04 4.99814258e-01 5.00182378e-01 4.99682732e-01 5.00313276e-01
1.51562500e+00 4.99908529e-01 5.00006117e-01 1.83234390e-04 4.99843143e-01 5.00178824e-01 4.99700468e-01 5.00313044e-01
1.51687500e+00 5.00122450e-01 4.99991385e-01 1.85992566e-04 4.99804838e-01 5.00172991e-01 4.99672910e-01 5.00290566e-01
1.51812500e+00 5.00087277e-01 5.00004522e-01 1.86009724e-04 4.99826631e-01 5.00183349e-01 4.99710237e-01 5.00299205e-01
1.51937500e+00 5.00101177e-01 5.00002225e-01 1.76536505e-04 4.99829401e-01 5.00169263e-01 4.99711183e-01 5.00301347e-01
1.52062500e+00 4.99858516e-01 4.99987467e-01 1.84203030e-04 4.99808584e-01 5.00162375e-01 4.99673541e-01 5.00291211e-01
1.52187500e+00 5.00117004e-01 5.00007566e-01 1.78411324e-04 4.99831949e-01 5.00184720e-01 4.99708434e-01 5.00305692e-01
1.52312500e+00 4.99997916e-01 4.99995824e-01 1.80655192e-04 4.99821901e-01 5.00167974e-01 4.99703382e-01 5.00283573e-01
1.52437500e+00 4.99913106e-01 5.00004365e-01 1.80986514e-04 4.99836835e-01 5.00172467e-01 4.99707468e-01 5.00306449e-01
1.52562500e+00 5.00001351e-01 5.00006226e-01 1.77275483e-04 4.99827199e-01 5.00178783e-01 4.99708136e-01 5.00298372e-01
1.52687500e+00 4.99904661e-01 4.99992952e-01 1.84355185e-04 4.99815580e-01 5.00172813e-01 4.99693967e-01 5.00296748e-01
1.52812500e+00 4.99834596e-01 5.00003610e-01 1.76762942e-04 4.99834587e-01 5.00171035e-01 4.99699684e-01 5.00299565e-01
1.52937500e+00 5.00004393e-01 4.99999745e-01 1.91523360e-04 4.99814512e-01 5.00190203e-01 4.99694108e-01 5.00299751e-01
1.53062500e+00 5.00235446e-01 5.00000519e-01 1.77215488e-04 4.99823377e-01 5.00177470e-01 4.99715673e-01 5.00301251e-01
1.53187500e+00 5.00109351e-01 5.00008158e-01 1.82022082e-04 4.99826196e-01 5.00180800e-01 4.99707874e-01 5.00311647e-01
1.53312500e+00 4.99748352e-01 4.99999322e-01 1.85353818e-04 4.99817194e-01 5.00173805e-01 4.99701901e-01 5.00284952e-01
1.53437500e+00 4.99740306e-01 4.99997834e-01 1.81529753e-04 4.99820066e-01 5.00177065e-01 4.99700848e-01 5.00288864e-01
1.53562500e+00 5.00268709e-01 5.00001059e-01 1.78588419e-04 4.99821680e-01 5.00175304e-01 4.99699307e-01 5.00282208e-01
1.53687500e+00 5.00265414e-01 4.99998195e-01 1.77624265e-04 4.99832535e-01 5.00166591e-01 4.99698805e-01 5.00284550e-01
1.53812500e+00 5.00005578e-01 4.99987349e-01 1.84295225e-04 4.99810954e-01 5.00162628e-01 4.99702890e-01 5.00284881e-01
1.53937500e+00 4.99907143e-01 4.99999504e-01 1.84699861e-04 4.99809182e-01 5.00175407e-01 4.99694887e-01 5.00321548e-01
1.54062500e+00 4.99655411e-01 5.00006061e-01 1.87627210e-04 4.99837578e-01 5.00183452e-01 4.99696358e-01 5.00311590e-01
1.54187500e+00 4.99957146e-01 5.00004199e-01 1.79531064e-04 4.99824306e-01 5.00184721e-01 4.99721750e-01 5.00306403e-01
1.54312500e+00 5.00055926e-01 4.99996625e-01 1.84490059e-04 4.99824342e-01 5.00173112e-01 4.99676994e-01 5.00298002e-01
1.54437500e+00 5.00147745e-01 4.99987968e-01 1.77282324e-04 4.99816833e-01 5.00160924e-01 4.99705000e-01 5.00265097e-01
1.54562500e+00 5.00029748e-01 5.00010203e-01 1.74569986e-04 4.99842433e-01 5.00183574e-01 4.99729181e-01 5.00289542e-01
1.54687500e+00 4.99796283e-01 5.00013197e-01 1.79541382e-04 4.99836366e-01 5.00183914e-01 4.99725847e-01 5.00317200e-01
1.54812500e+00 5.00095690e-01 5.00001725e-01 1.73915661e-04 4.99835415e-01 5.00184550e-01 4.99729050e-01 5.00291856e-01
1.54937500e+00 5.00528368e-01 4.99996887e-01 1.87625863e-04 4.99812130e-01 5.00179849e-01 4.99696637e-01 5.00294865e-01
1.55062500e+00 4.99857310e-01 4.99987303e-01 1.82153265e-04 4.99805734e-01 5.00162009e-01 4.99700574e-01 5.00296177e-01
1.55187500e+00 4.99502480e-01 5.00006533e-01 1.84524836e-04 4.99823715e-01 5.00182258e-01 4.99695649e-01 5.00301062e-01
1.55312500e+00 5.00011552e-01 5.00000759e-01 1.78498147e-04 4.99827759e-01 5.00169624e-01 4.99703397e-01 5.00304411e-01
1.55437500e+00 4.99859981e-01 5.00000174e-01 1.75826490e-04 4.99828622e-01 5.00178715e-01 4.99720182e-01 5.00296993e-01
1.55562500e+00 5.00263745e-01 5.00005054e-01 1.81437647e-04 4.99829091e-01 5.00176805e-01 4.99698674e-01 5.00296995e-01
1.55687500e+00 5.00278553e-01 4.99994584e-01 1.79033909e-04 4.99817490e-01 5.00166470e-01 4.99713420e-01 5.00303242e-01
1.55812500e+00 4.99980934e-01 4.99998335e-01 1.82568800e-04 4.99828818e-01 5.00182720e-01 4.99702086e-01 5.00300576e-01
1.55937500e+00 5.00026259e-01 5.00003551e-01 1.73784463e-04 4.99825970e-01 5.00179072e-01 4.99705993e-01 5.00288625e-01
1.56062500e+00 4.99397490e-01 4.99999936e-01 1.78122012e-04 4.99825231e-01 5.00180909e-01 4.99708156e-01 5.00288477e-01
1.56187500e+00 4.99935999e-01 5.00007853e-01 1.71581440e-04 4.99836056e-01 5.00178080e-01 4.99723782e-01 5.00280373e-01
1.56312500e+00 5.00467950e-01 4.99990037e-01 1.71724061e-04 4.99820014e-01 5.00150030e-01 4.99721747e-01 5.00263767e-01
1.56437500e+00 4.99978418e-01 4.99986761e-01 1.69767337e-04 4.99817905e-01 5.00155432e-01 4.99718144e-01 5.00258892e-01
1.56562500e+00 5.00065407e-01 5.00002168e-01 1.74272846e-04 4.99829775e-01 5.00174891e-01 4.99719261e-01 5.00264601e-01
1.56687500e+00 4.99993067e-01 5.00007986e-01 1.73865696e-04 4.99839844e-01 5.00172002e-01 4.99725723e-01 5.00286988e-01
1.56812500e+00 4.99791110e-01 5.00003552e-01 1.73237953e-04 4.99833827e-01 5.00173811e-01 4.99714470e-01 5.00288901e-01
1.56937500e+00 4.99861874e-01 4.99997378e-01 1.75184463e-04 4.99828585e-01 5.00163638e-01 4.99711921e-01 5.00278751e-01
1.57062500e+00 5.00195064e-01 4.99990612e-01 1.75232434e-04 4.99820411e-01 5.00159921e-01 4.99704686e-01 5.00284640e-01
1.57187500e+00 5.00347321e-01 4.99992093e-01 1.75425408e-04 4.99818891e-01 5.00156580e-01 4.99703396e-01 5.00277822e-01
1.57312500e+00 4.99796965e-01 5.00014323e-01 1.76750139e-04 4.99830268e-01 5.00185622e-01 4.99728466e-01 5.00304283e-01
1.57437500e+00 4.99707757e-01 5.00014728e-01 1.78083483e-04 4.99842476e-01 5.00188095e-01 4.99718742e-01 5.00304634e-01
1.57562500e+00 4.99963677e-01 4.99992438e-01 1.75038412e-04 4.99817937e-01 5.00162215e-01 4.99698864e-01 5.00282373e-01
1.57687500e+00 5.00105673e-01 5.00000367e-01 1.72887006e-04 4.99819926e-01 5.00176392e-01 4.99715004e-01 5.00278800e-01
1.57812500e+00 5.00172908e-01 5.00006996e-01 1.71159509e-04 4.99833239e-01 5.00170167e-01 4.99724766e-01 5.00290467e-01
1.57937500e+00 5.00065896e-01 4.99999466e-01 1.85675950e-04 4.99821444e-01 5.00193963e-01 4.99691408e-01 5.00302168e-01
1.58062500e+00 5.00090177e-01 4.99998202e-01 1.71435071e-04 4.99832285e-01 5.00165602e-01 4.99719652e-01 5.00272772e-01
1.58187500e+00 4.99768507e-01 4.99989419e-01 1.80970827e-04 4.99802957e-01 5.00169786e-01 4.99702466e-01 5.00277545e-01
1.58312500e+00 5.00236181e-01 5.00003277e-01 1.73331005e-04 4.99829357e-01 5.00179635e-01 4.99732779e-01 5.00293883e-01
1.58437500e+00 5.00052612e-01 4.99995897e-01 1.79633960e-04 4.99811920e-01 5.00178470e-01 4.99699721e-01 5.00282081e-01
1.58562500e+00 4.99932142e-01 5.00001132e-01 1.74240185e-04 4.99825969e-01 5.00173033e-01 4.99705979e-01 5.00287031e-01
1.58687500e+00 4.99938615e-01 5.00010192e-01 1.81984671e-04 4.99839501e-01 5.00189300e-01 4.99716577e-01 5.00317464e-01
1.58812500e+00 4.99852884e-01 4.99985696e-01 1.76838532e-04 4.99808167e-01 5.00164967e-01 4.99706082e-01 5.00288774e-01
1.58937500e+00 5.00166380e-01 5.00001934e-01 1.76461751e-04 4.99828554e-01 5.00175928e-01 4.99702738e-01 5.00279752e-01
1.59062500e+00 5.00159858e-01 5.00000218e-01 1.80080582e-04 4.99821712e-01 5.00177967e-01 4.99703701e-01 5.00282825e-01
1.59187500e+00 4.99642705e-01 5.00001162e-01 1.78956455e-04 4.99832850e-01 5.00180052e-01 4.99701465e-01 5.00283498e-01
1.59312500e+00 4.99942776e-01 5.00008753e-01 1.82038917e-04 4.99834285e-01 5.00191340e-01 4.99705057e-01 5.00300727e-01
1.59437500e+00 5.00058804e-01 4.99986880e-01 1.74305499e-04 4.99815250e-01 5.00158866e-01 4.99698134e-01 5.00275194e-01
1.59562500e+00 4.99755111e-01 5.00001712e-01 1.75696501e-04 4.99831660e-01 5.00178631e-01 4.99723131e-01 5.00287374e-01
1.59687500e+00 5.00003830e-01 5.00012112e-01 1.78703448e-04 4.99843140e-01 5.00179160e-01 4.99709778e-01 5.00304896e-01
1.59812500e+00 5.00176335e-01 5.00005680e-01 1.74227004e-04 4.99834339e-01 5.00182967e-01 4.99698032e-01 5.00279586e-01
1.59937500e+00 5.00028669e-01 4.99998737e-01 1.76115647e-04 4.99830706e-01 5.00170407e-01 4.99709269e-01 5.00286924e-01
1.60062500e+00 4.99928957e-01 4.99987261e-01 1.73226515e-04 4.99814891e-01 5.00166091e-01 4.99714078e-01 5.00275312e-01
1.60187500e+00 5.00015412e-01 4.99998912e-01 1.79144747e-04 4.99822503e-01 5.00176207e-01 4.99699190e-01 5.00301944e-01
1.60312500e+00 5.00167551e-01 4.99998362e-01 1.78845876e-04 4.99832424e-01 5.00169064e-01 4.99709728e-01 5.00288302e-01
1.60437500e+00 4.99994477e-01 5.00008784e-01 1.84456581e-04 4.99834154e-01 5.00187671e-01 4.99709945e-01 5.00326342e-01
1.60562500e+00 4.99814629e-01 5.00008595e-01 1.77566738e-04 4.99829603e-01 5.00193527e-01 4.99731779e-01 5.00303399e-01
1.60687500e+00 5.00126910e-01 4.99985670e-01 1.73141598e-04 4.99810731e-01 5.00151975e-01 4.99676771e-01 5.00264207e-01
1.60812500e+00 5.00264865e-01 4.99996303e-01 1.76838194e-04 4.99818874e-01 5.00172633e-01 4.99711602e-01 5.00283258e-01
1.60937500e+00 4.99889043e-01 5.00007372e-01 1.66926537e-04 4.99839831e-01 5.00174213e-01 4.99730588e-01 5.00291433e-01
1.61062500e+00 4.99761187e-01 5.00006420e-01 1.73901299e-04 4.99829370e-01 5.00187255e-01 4.99723523e-01 5.00289868e-01
1.61187500e+00 5.00038400e-01 5.00003033e-01 1.76010257e-04 4.99836768e-01 5.00171975e-01 4.99709056e-01 5.00311976e-01
1.61312500e+00 5.00008570e-01 4.99987060e-01 1.81158594e-04 4.99813280e-01 5.00158579e-01 4.99695057e-01 5.00285702e-01
1.61437500e+00 5.00073865e-01 4.99992050e-01 1.77135598e-04 4.99814608e-01 5.00165185e-01 4.99708228e-01 5.00278115e-01
1.61562500e+00 5.00180690e-01 5.00011732e-01 1.81745186e-04 4.99842790e-01 5.00190831e-01 4.99721024e-01 5.00314912e-01
1.61687500e+00 4.99912327e-01 5.00007609e-01 1.76139202e-04 4.99841891e-01 5.00185322e-01 4.99720012e-01 5.00295057e-01
1.61812500e+00 4.99788416e-01 4.99996714e-01 1.73253560e-04 4.99823173e-01 5.00174829e-01 4.99712421e-01 5.00277965e-01
1.61937500e+00 5.00073859e-01 4.99987291e-01 1.72185434e-04 4.99809933e-01 5.00155877e-01 4.99703060e-01 5.00262373e-01
1.62062500e+00 4.99988011e-01 4.99996562e-01 1.63948577e-04 4.99831486e-01 5.00157466e-01 4.99726039e-01 5.00273762e-01
1.62187500e+00 5.00475884e-01 5.00008280e-01 1.82755786e-04 4.99830207e-01 5.00189408e-01 4.99699602e-01 5.00294313e-01
1.62312500e+00 5.00072353e-01 5.00002712e-01 1.76683914e-04 4.99830919e-01 5.00181425e-01 4.99705363e-01 5.00290972e-01
1.62437500e+00 4.99590043e-01 4.99996689e-01 1.83045850e-04 4.99814022e-01 5.00171473e-01 4.99681548e-01 5.00293114e-01
1.62562500e+00 5.00035212e-01 4.99992468e-01 1.73819624e-04 4.99815020e-01 5.00161127e-01 4.99706684e-01 5.00268885e-01
1.62687500e+00 4.99903864e-01 5.00003342e-01 1.73486797e-04 4.99824459e-01 5.00174401e-01 4.99722935e-01 5.00292797e-01
1.62812500e+00 5.00101209e-01 5.00009745e-01 1.78493663e-04 4.99826550e-01 5.00188279e-01 4.99727279e-01 5.00298867e-01
1.62937500e+00 4.99981399e-01 5.00005885e-01 1.72606700e-04 4.99838925e-01 5.00172645e-01 4.99728636e-01 5.00293501e-01
1.63062500e+00 4.99982676e-01 5.00001337e-01 1.85947409e-04 4.99822300e-01 5.00186652e-01 4.99698882e-01 5.00315503e-01
1.63187500e+00 5.00003513e-01 4.99982416e-01 1.71907147e-04 4.99807671e-01 5.00150174e-01 4.99700167e-01 5.00252525e-01
1.63312500e+00 4.99857942e-01 4.99996436e-01 1.78899622e-04 4.99821799e-01 5.00183364e-01 4.99697346e-01 5.00292705e-01
1.63437500e+00 5.00086532e-01 5.00023144e-01 1.76021037e-04 4.99844784e-01 5.00193534e-01 4.99739196e-01 5.00303038e-01
1.63562500e+00 4.99986970e-01 4.99999737e-01 1.73281327e-04 4.99835522e-01 5.00170378e-01 4.99700451e-01 5.00267237e-01
1.63687500e+00 4.99796692e-01 4.99998701e-01 1.76480626e-04 4.99813742e-01 5.00173005e-01 4.99706739e-01 5.00286424e-01
1.63812500e+00 5.00030546e-01 4.99986771e-01 1.72040744e-04 4.99820907e-01 5.00151650e-01 4.99691075e-01 5.00269980e-01
1.63937500e+00 5.00303960e-01 4.99992164e-01 1.78821409e-04 4.99810446e-01 5.00166295e-01 4.99697302e-01 5.00291902e-01
1.64062500e+00 5.00047045e-01 5.00017543e-01 1.78054361e-04 4.99842438e-01 5.00191130e-01 4.99724210e-01 5.00318065e-01
1.64187500e+00 5.00147845e-01 5.00005813e-01 1.72742466e-04 4.99833859e-01 5.00175750e-01 4.99719594e-01 5.00294571e-01
1.64312500e+00 4.99961324e-01 4.99996452e-01 1.81213741e-04 4.99823136e-01 5.00176931e-01 4.99706547e-01 5.00292481e-01
1.64437500e+00 4.99752359e-01 4.99983824e-01 1.67373044e-04 4.99820684e-01 5.00147636e-01 4.99716099e-01 5.00259244e-01
1.64562500e+00 5.00282061e-01 4.99994390e-01 1.76021073e-04 4.99830557e-01 5.00170999e-01 4.99710164e-01 5.00273335e-01
1.64687500e+00 4.99902048e-01 5.00013481e-01 1.77438649e-04 4.99845862e-01 5.00198965e-01 4.99719763e-01 5.00293346e-01
1.64812500e+00 4.99842264e-01 5.00009693e-01 1.70655691e-04 4.99844371e-01 5.00177580e-01 4.99722007e-01 5.00274846e-01
1.64937500e+00 4.99950489e-01 4.99998243e-01 1.79308902e-04 4.99817169e-01 5.00169781e-01 4.99697293e-01 5.00296976e-01
1.65062500e+00 4.99819403e-01 4.99985707e-01 1.72218384e-04 4.99822278e-01 5.00162489e-01 4.99713464e-01 5.00265391e-01
1.65187500e+00 5.00274353e-01 4.99995607e-01 1.77375326e-04 4.99827986e-01 5.00169170e-01 4.99696533e-01 5.00278654e-01
1.65312500e+00 4.99876191e-01 5.00009707e-01 1.79860636e-04 4.99832807e-01 5.00182923e-01 4.99715927e-01 5.00305249e-01
1.65437500e+00 5.00042451e-01 5.00008170e-01 1.80316798e-04 4.99838154e-01 5.00186094e-01 4.99706974e-01 5.00306609e-01
1.65562500e+00 4.99647767e-01 4.99991373e-01 1.84362691e-04 4.99810794e-01 5.00165548e-01 4.99686782e-01 5.00290653e-01
1.65687500e+00 4.99910006e-01 4.99993463e-01 1.77106790e-04 4.99821226e-01 5.00170641e-01 4.99726852e-01 5.00286439e-01
1.65812500e+00 5.00534705e-01 5.00005304e-01 1.74995052e-04 4.99827925e-01 5.00178344e-01 4.99710402e-01 5.00283705e-01
1.65937500e+00 4.99811801e-01 5.00002173e-01 1.80866187e-04 4.99825486e-01 5.00178807e-01 4.99689107e-01 5.00290500e-01
1.66062500e+00 4.99979434e-01 5.00009491e-01 1.74772479e-04 4.99832955e-01 5.00186865e-01 4.99711399e-01 5.00290259e-01
1.66187500e+00 5.00016258e-01 4.99998617e-01 1.72281758e-04 4.99827425e-01 5.00165155e-01 4.99718228e-01 5.00291351e-01
1.66312500e+00 4.99668790e-01 4.99986166e-01 1.72401124e-04 4.99812561e-01 5.00172978e-01 4.99720770e-01 5.00271023e-01
1.66437500e+00 5.00709228e-01 4.99997044e-01 1.76537717e-04 4.99823876e-01 5.00171984e-01 4.99715331e-01 5.00294861e-01
1.66562500e+00 5.00071574e-01 5.00004682e-01 1.83599504e-04 4.99821232e-01 5.00178729e-01 4.99707856e-01 5.00308268e-01
1.66687500e+00 4.99547266e-01 5.00008720e-01 1.73592804e-04 4.99840100e-01 5.00174774e-01 4.99706567e-01 5.00282379e-01
1.66812500e+00 5.00333219e-01 4.99993956e-01 1.76078765e-04 4.99815193e-01 5.00164049e-01 4.99713459e-01 5.00293873e-01
1.66937500e+00 4.99622673e-01 4.99992569e-01 1.82256683e-04 4.99811856e-01 5.00172395e-01 4.99700698e-01 5.00299948e-01
1.67062500e+00 4.99976196e-01 5.00001204e-01 1.73149250e-04 4.99827304e-01 5.00174673e-01 4.99715524e-01 5.00284877e-01
1.67187500e+00 5.00060957e-01 5.00005848e-01 1.73741139e-04 4.99835616e-01 5.00176535e-01 4.99725678e-01 5.00284218e-01
1.67312500e+00 4.99737727e-01 5.00010318e-01 1.81663702e-04 4.99831963e-01 5.00186237e-01 4.99710792e-01 5.00314424e-01
1.67437500e+00 5.00259670e-01 5.00001119e-01 1.75842787e-04 4.99828800e-01 5.00178658e-01 4.99714936e-01 5.00277972e-01
1.67562500e+00 4.99724330e-01 4.99991718e-01 1.78009474e-04 4.99816885e-01 5.00164336e-01 4.99701610e-01 5.00287133e-01
1.67687500e+00 5.00408974e-01 5.00000981e-01 1.75942451e-04 4.99829169e-01 5.00169867e-01 4.99725961e-01 5.00294160e-01
1.67812500e+00 5.00471588e-01 5.00006599e-01 1.74130383e-04 4.99837357e-01 5.00177699e-01 4.99713233e-01 5.00298319e-01
1.67937500e+00 4.99676228e-01 4.99995275e-01 1.73329589e-04 4.99824958e-01 5.00161485e-01 4.99713974e-01 5.00273705e-01
1.68062500e+00 4.99845701e-01 4.99999492e-01 1.81419500e-04 4.99820409e-01 5.00170565e-01 4.99707118e-01 5.00303841e-01
1.68187500e+00 4.99597337e-01 4.99999174e-01 1.76322149e-04 4.99826169e-01 5.00178164e-01 4.99708960e-01 5.00277127e-01
1.68312500e+00 5.00292975e-01 4.99999251e-01 1.73926936e-04 4.99830341e-01 5.00172675e-01 4.99721836e-01 5.00280758e-01
1.68437500e+00 5.00301850e-01 5.00001369e-01 1.71883255e-04 4.99834898e-01 5.00169223e-01 4.99706439e-01 5.00281840e-01
1.68562500e+00 4.99442178e-01 5.00003003e-01 1.75657406e-04 4.99835722e-01 5.00171142e-01 4.99731488e-01 5.00295025e-01
1.68687500e+00 5.00155245e-01 5.00000764e-01 1.72683474e-04 4.99835090e-01 5.00170885e-01 4.99720987e-01 5.00288524e-01
1.68812500e+00 5.00200071e-01 4.99994541e-01 1.82836040e-04 4.99814830e-01 5.00168463e-01 4.99704690e-01 5.00295171e-01
1.68937500e+00 5.00084954e-01 4.99996244e-01 1.72491811e-04 4.99827902e-01 5.00169799e-01 4.99707228e-01 5.00271823e-01
1.69062500e+00 5.00070397e-01 5.00006957e-01 1.67632429e-04 4.99842502e-01 5.00178917e-01 4.99708228e-01 5.00268212e-01
1.69187500e+00 4.99694059e-01 4.99993307e-01 1.63818036e-04 4.99841332e-01 5.00151422e-01 4.99727444e-01 5.00265685e-01
1.69312500e+00 4.99990698e-01 4.99997788e-01 1.69954361e-04 4.99842795e-01 5.00159782e-01 4.99720753e-01 5.00287137e-01
1.69437500e+00 5.00079468e-01 4.99996301e-01 1.71518175e-04 4.99827811e-01 5.00168731e-01 4.99711277e-01 5.00280912e-01
1.69562500e+00 5.00189343e-01 5.00010087e-01 1.75469942e-04 4.99831232e-01 5.00179177e-01 4.99716081e-01 5.00297456e-01
1.69687500e+00 5.00122019e-01 5.00007150e-01 1.75947275e-04 4.99830279e-01 5.00179344e-01 4.99717193e-01 5.00287785e-01
1.69812500e+00 4.99650256e-01 4.99987800e-01 1.79896761e-04 4.99819848e-01 5.00165426e-01 4.99698449e-01 5.00277404e-01
1.69937500e+00 5.00043984e-01 5.00001745e-01 1.77979768e-04 4.99825546e-01 5.00191257e-01 4.99705777e-01 5.00299287e-01
1.70062500e+00 5.00081170e-01 4.99991520e-01 1.68625479e-04 4.99828185e-01 5.00154062e-01 4.99705269e-01 5.00258774e-01
1.70187500e+00 4.99923335e-01 5.00006883e-01 1.78167607e-04 4.99821939e-01 5.00182522e-01 4.99708414e-01 5.00293205e-01
1.70312500e+00 5.00083479e-01 5.00008945e-01 1.71875599e-04 4.99842976e-01 5.00176552e-01 4.99740717e-01 5.00292624e-01
1.70437500e+00 4.99910266e-01 4.99991407e-01 1.72446924e-04 4.99820811e-01 5.00152687e-01 4.99714468e-01 5.00274853e-01
1.70562500e+00 4.99949301e-01 4.99999789e-01 1.74235860e-04 4.99828807e-01 5.00174744e-01 4.99719025e-01 5.00280206e-01
1.70687500e+00 4.99934908e-01 4.99993701e-01 1.64761333e-04 4.99826368e-01 5.00153037e-01 4.99725152e-01 5.00261890e-01
1.70812500e+00 5.00090785e-01 5.00008863e-01 1.72900871e-04 4.99838924e-01 5.00176094e-01 4.99727872e-01 5.00303246e-01
1.70937500e+00 5.00097233e-01 5.00007168e-01 1.66247637e-04 4.99839094e-01 5.00173884e-01 4.99738162e-01 5.00293647e-01
1.71062500e+00 4.99903839e-01 4.99996005e-01 1.71010319e-04 4.99824440e-01 5.00169674e-01 4.99713528e-01 5.00279007e-01
1.71187500e+00 5.00063636e-01 4.99999844e-01 1.76174892e-04 4.99828259e-01 5.00173707e-01 4.99705096e-01 5.00299485e-01
1.71312500e+00 4.99974466e-01 4.99993350e-01 1.64718939e-04 4.99825587e-01 5.00153122e-01 4.99710444e-01 5.00265136e-01
1.71437500e+00 4.99957804e-01 5.00009252e-01 1.73013021e-04 4.99834592e-01 5.00171347e-01 4.99723849e-01 5.00300856e-01
1.71562500e+00 5.00035137e-01 5.00003562e-01 1.64236684e-04 4.99841517e-01 5.00151261e-01 4.99739153e-01 5.00267766e-01
1.71687500e+00 4.99830928e-01 4.99989025e-01 1.73225429e-04 4.99818808e-01 5.00158340e-01 4.99700727e-01 5.00252790e-01
1.71812500e+00 5.00272706e-01 4.99999970e-01 1.62367569e-04 4.99839574e-01 5.00152664e-01 4.99740648e-01 5.00274966e-01
1.71937500e+00 4.99783820e-01 4.99992439e-01 1.66492007e-04 4.99828154e-01 5.00153826e-01 4.99718372e-01 5.00262785e-01
1.72062500e+00 4.99798726e-01 5.00004651e-01 1.69393779e-04 4.99823588e-01 5.00174034e-01 4.99727253e-01 5.00269574e-01
1.72187500e+00 5.00246336e-01 5.00005125e-01 1.63276356e-04 4.99846503e-01 5.00166640e-01 4.99756556e-01 5.00276710e-01
1.72312500e+00 4.99781733e-01 4.99996511e-01 1.78209372e-04 4.99817324e-01 5.00181416e-01 4.99685423e-01 5.00276067e-01
1.72437500e+00 5.00293287e-01 4.99998211e-01 1.67944204e-04 4.99822700e-01 5.00159911e-01 4.99719314e-01 5.00281462e-01
1.72562500e+00 5.00219053e-01 5.00000914e-01 1.69387626e-04 4.99835658e-01 5.00165622e-01 4.99715834e-01 5.00261799e-01
1.72687500e+00 4.99683747e-01 5.00004323e-01 1.68852694e-04 4.99833467e-01 5.00175105e-01 4.99730643e-01 5.00282128e-01
1.72812500e+00 4.99896216e-01 4.99996009e-01 1.78008121e-04 4.99821635e-01 5.00177173e-01 4.99701435e-01 5.00279171e-01
1.72937500e+00 5.00236241e-01 4.99997490e-01 1.70335320e-04 4.99830020e-01 5.00161855e-01 4.99718795e-01 5.00290726e-01
1.73062500e+00 5.00311958e-01 5.00002303e-01 1.75120656e-04 4.99828093e-01 5.00175176e-01 4.99721889e-01 5.00296276e-01
1.73187500e+00 4.99647043e-01 5.00000162e-01 1.67533005e-04 4.99838078e-01 5.00167402e-01 4.99722098e-01 5.00267626e-01
1.73312500e+00 4.99742509e-01 4.99996250e-01 1.71150600e-04 4.99825411e-01 5.00163288e-01 4.99727530e-01 5.00278702e-01
1.73437500e+00 5.00168028e-01 5.00000158e-01 1.74202747e-04 4.99830431e-01 5.00173461e-01 4.99710949e-01 5.00265888e-01
1.73562500e+00 4.99951936e-01 5.00002586e-01 1.72962409e-04 4.99842628e-01 5.00168703e-01 4.99708936e-01 5.00288335e-01
1.73687500e+00 5.00147633e-01 5.00001308e-01 1.69648023e-04 4.99836330e-01 5.00166417e-01 4.99735489e-01 5.00275716e-01
1.73812500e+00 5.00097066e-01 5.00008308e-01 1.70870416e-04 4.99841721e-01 5.00178846e-01 4.99725626e-01 5.00279386e-01
1.73937500e+00 4.99627606e-01 4.99994157e-01 1.61300615e-04 4.99833164e-01 5.00151632e-01 4.99732949e-01 5.00262034e-01
1.74062500e+00 5.00075928e-01 4.99988801e-01 1.64344046e-04 4.99825352e-01 5.00151974e-01 4.99710363e-01 5.00252284e-01
1.74187500e+00 5.00256549e-01 5.00005971e-01 1.65398025e-04 4.99842749e-01 5.00173210e-01 4.99736908e-01 5.00278517e-01
1.74312500e+00 5.00033276e-01 5.00009158e-01 1.64050023e-04 4.99844471e-01 5.00164380e-01 4.99742882e-01 5.00286488e-01
1.74437500e+00 4.99854989e-01 5.00001407e-01 1.66128030e-04 4.99840419e-01 5.00158782e-01 4.99732269e-01 5.00281974e-01
1.74562500e+00 5.00033090e-01 4.99993852e-01 1.60422356e-04 4.99833848e-01 5.00146441e-01 4.99732433e-01 5.00253521e-01
1.74687500e+00 5.00187348e-01 4.99996289e-01 1.60919271e-04 4.99841856e-01 5.00152881e-01 4.99730885e-01 5.00273786e-01
1.74812500e+00 4.99823281e-01 4.99999438e-01 1.61266864e-04 4.99838028e-01 5.00154631e-01 4.99720518e-01 5.00253678e-01
1.74937500e+00 5.00124557e-01 5.00001375e-01 1.68258928e-04 4.99834037e-01 5.00169992e-01 4.99720140e-01 5.00270238e-01
1.75062500e+00 4.99927154e-01 5.00005701e-01 1.60357447e-04 4.99852205e-01 5.00160034e-01 4.99750437e-01 5.00268200e-01
1.75187500e+00 4.99756006e-01 4.99992932e-01 1.61210575e-04 4.99839221e-01 5.00145061e-01 4.99727906e-01 5.00273068e-01
1.75312500e+00 5.00017081e-01 4.99993607e-01 1.59231095e-04 4.99842150e-01 5.00145047e-01 4.99732455e-01 5.00258450e-01
1.75437500e+00 5.00007833e-01 5.00002774e-01 1.56796952e-04 4.99848156e-01 5.00154669e-01 4.99734690e-01 5.00253550e-01
1.75562500e+00 5.00395739e-01 5.00005153e-01 1.70247304e-04 4.99832296e-01 5.00170693e-01 4.99727118e-01 5.00290429e-01
1.75687500e+00 4.99956408e-01 5.00001004e-01 1.64300400e-04 4.99834441e-01 5.00164187e-01 4.99729985e-01 5.00265881e-01
1.75812500e+00 4.99822354e-01 4.99993787e-01 1.61472330e-04 4.99831187e-01 5.00149472e-01 4.99726564e-01 5.00259655e-01
1.75937500e+00 5.00181640e-01 5.00003804e-01 1.64868157e-04 4.99839883e-01 5.00160747e-01 4.99737728e-01 5.00281992e-01
1.76062500e+00 4.99914580e-01 4.99998989e-01 1.63630855e-04 4.99840181e-01 5.00158176e-01 4.99730391e-01 5.00261337e-01
1.76187500e+00 4.99793956e-01 5.00002325e-01 1.64712665e-04 4.99847606e-01 5.00162601e-01 4.99732517e-01 5.00268521e-01
1.76312500e+00 4.99992296e-01 4.99998124e-01 1.60856084e-04 4.99842460e-01 5.00153246e-01 4.99742360e-01 5.00259117e-01
1.76437500e+00 5.00073509e-01 4.99992217e-01 1.52734069e-04 4.99838976e-01 5.00142631e-01 4.99745411e-01 5.00244455e-01
1.76562500e+00 4.99949395e-01 5.00005522e-01 1.63545880e-04 4.99843602e-01 5.00170778e-01 4.99742848e-01 5.00275075e-01
1.76687500e+00 4.99948671e-01 5.00000691e-01 1.52464258e-04 4.99847265e-01 5.00149538e-01 4.99747213e-01 5.00239628e-01
1.76812500e+00 5.00156358e-01 5.00003376e-01 1.59586140e-04 4.99853515e-01 5.00157242e-01 4.99737493e-01 5.00275366e-01
1.76937500e+00 5.00008854e-01 5.00006229e-01 1.64171461e-04 4.99846565e-01 5.00168018e-01 4.99742287e-01 5.00273762e-01
1.77062500e+00 4.99991279e-01 4.99996313e-01 1.53726629e-04 4.99844124e-01 5.00149077e-01 4.99752951e-01 5.00253829e-01
1.77187500e+00 4.99913414e-01 4.99994106e-01 1.66302080e-04 4.99832173e-01 5.00154035e-01 4.99716004e-01 5.00260101e-01
1.77312500e+00 4.99958378e-01 4.99999148e-01 1.59808212e-04 4.99842346e-01 5.00155607e-01 4.99740946e-01 5.00263475e-01
1.77437500e+00 5.00113444e-01 4.99999298e-01 1.57963538e-04 4.99845373e-01 5.00155589e-01 4.99743101e-01 5.00274259e-01
1.77562500e+00 4.99749589e-01 4.99992511e-01 1.58125705e-04 4.99831696e-01 5.00153874e-01 4.99742030e-01 5.00244458e-01
1.77687500e+00 5.00116993e-01 5.00005973e-01 1.63007620e-04 4.99847426e-01 5.00158747e-01 4.99752460e-01 5.00284270e-01
1.77812500e+00 5.00122582e-01 5.00003826e-01 1.55879417e-04 4.99846667e-01 5.00153147e-01 4.99747109e-01 5.00253267e-01
1.77937500e+00 4.99873042e-01 4.99998441e-01 1.56952527e-04 4.99843616e-01 5.00151650e-01 4.99741588e-01 5.00249179e-01
1.78062500e+00 5.00123928e-01 4.99997648e-01 1.53629001e-04 4.99847662e-01 5.00150746e-01 4.99740194e-01 5.00243670e-01
1.78187500e+00 4.99987703e-01 5.00002853e-01 1.60186441e-04 4.99853201e-01 5.00152639e-01 4.99736053e-01 5.00262725e-01
1.78312500e+00 5.00079365e-01 5.00002464e-01 1.62504609e-04 4.99844768e-01 5.00154767e-01 4.99730184e-01 5.00262915e-01
1.78437500e+00 4.99952520e-01 5.00002759e-01 1.55268126e-04 4.99846248e-01 5.00156852e-01 4.99747824e-01 5.00252942e-01
1.78562500e+00 4.99885272e-01 4.99997079e-01 1.60677534e-04 4.99834836e-01 5.00159511e-01 4.99733319e-01 5.00262338e-01
1.78687500e+00 5.00043035e-01 4.99993275e-01 1.56080281e-04 4.99839453e-01 5.00142078e-01 4.99736065e-01 5.00260044e-01
1.78812500e+00 4.99803782e-01 5.00005061e-01 1.62047402e-04 4.99857348e-01 5.00171445e-01 4.99745465e-01 5.00284017e-01
1.78937500e+00 4.99980433e-01 5.00001169e-01 1.55404239e-04 4.99857150e-01 5.00152125e-01 4.99761833e-01 5.00252177e-01
1.79062500e+00 5.00149248e-01 5.00003204e-01 1.54819885e-04 4.99851384e-01 5.00159232e-01 4.99758542e-01 5.00237376e-01
1.79187500e+00 5.00159833e-01 5.00004813e-01 1.52538365e-04 4.99852822e-01 5.00164409e-01 4.99749434e-01 5.00240532e-01
1.79312500e+00 5.00018339e-01 4.99998560e-01 1.55610522e-04 4.99850352e-01 5.00152188e-01 4.99738595e-01 5.00258740e-01
1.79437500e+00 4.99830904e-01 4.99998441e-01 1.55688909e-04 4.99839984e-01 5.00145884e-01 4.99746201e-01 5.00254379e-01
1.79562500e+00 4.99873105e-01 4.99989732e-01 1.58765172e-04 4.99833205e-01 5.00132291e-01 4.99712148e-01 5.00247382e-01
1.79687500e+00 5.00164328e-01 5.00003815e-01 1.51629981e-04 4.99851050e-01 5.00151330e-01 4.99759305e-01 5.00259819e-01
1.79812500e+00 5.00257674e-01 5.00003481e-01 1.54731783e-04 4.99848093e-01 5.00144030e-01 4.99755810e-01 5.00245531e-01
1.79937500e+00 4.99929291e-01 4.99992686e-01 1.54542647e-04 4.99839289e-01 5.00146808e-01 4.99737703e-01 5.00246841e-01
1.80062500e+00 4.99855739e-01 5.00006934e-01 1.55590584e-04 4.99853706e-01 5.00158412e-01 4.99752820e-01 5.00269592e-01
1.80187500e+00 5.00149079e-01 4.99995369e-01 1.53303360e-04 4.99846281e-01 5.00146012e-01 4.99741460e-01 5.00244410e-01
1.80312500e+00 4.99901274e-01 4.99995714e-01 1.46678338e-04 4.99861158e-01 5.00142798e-01 4.99758609e-01 5.00250929e-01
1.80437500e+00 5.00035099e-01 5.00005750e-01 1.56049326e-04 4.99858006e-01 5.00156103e-01 4.99749580e-01 5.00258451e-01
1.80562500e+00 4.99848678e-01 5.00004545e-01 1.51016070e-04 4.99857726e-01 5.00141625e-01 4.99753798e-01 5.00253319e-01
1.80687500e+00 5.00027826e-01 5.00006557e-01 1.55708971e-04 4.99847466e-01 5.00157251e-01 4.99740019e-01 5.00251996e-01
1.80812500e+00 5.00182561e-01 4.99996246e-01 1.50839681e-04 4.99846646e-01 5.00147449e-01 4.99759468e-01 5.00242036e-01
1.80937500e+00 4.99828469e-01 5.00000240e-01 1.47426797e-04 4.99852127e-01 5.00140181e-01 4.99766582e-01 5.00250447e-01
1.81062500e+00 5.00021673e-01 4.99994578e-01 1.47302250e-04 4.99843614e-01 5.00139226e-01 4.99751356e-01 5.00231422e-01
1.81187500e+00 4.99904058e-01 4.99999673e-01 1.57818102e-04 4.99845030e-01 5.00152795e-01 4.99749479e-01 5.00257877e-01
1.81312500e+00 5.00056564e-01 5.00005382e-01 1.57091226e-04 4.99854647e-01 5.00160653e-01 4.99755671e-01 5.00262785e-01
1.81437500e+00 4.99830992e-01 4.99999241e-01 1.51336692e-04 4.99847748e-01 5.00146147e-01 4.99752163e-01 5.00241263e-01
1.81562500e+00 5.00006453e-01 5.00006478e-01 1.56839246e-04 4.99846105e-01 5.00158640e-01 4.99749308e-01 5.00258324e-01
1.81687500e+00 5.00370260e-01 4.99994378e-01 1.53878851e-04 4.99837084e-01 5.00140763e-01 4.99754887e-01 5.00255090e-01
1.81812500e+00 4.99648541e-01 4.99989555e-01 1.58468406e-04 4.99837772e-01 5.00143239e-01 4.99720763e-01 5.00235738e-01
1.81937500e+00 5.00184124e-01 5.00008617e-01 1.54491333e-04 4.99854412e-01 5.00151386e-01 4.99763060e-01 5.00263115e-01
1.82062500e+00 4.99990128e-01 4.99996722e-01 1.52319194e-04 4.99844028e-01 5.00151721e-01 4.99759004e-01 5.00255203e-01
1.82187500e+00 4.99774231e-01 4.99992582e-01 1.51054590e-04 4.99840166e-01 5.00145770e-01 4.99746328e-01 5.00240726e-01
1.82312500e+00 5.00240141e-01 5.00009329e-01 1.50827525e-04 4.99853685e-01 5.00155969e-01 4.99770903e-01 5.00272620e-01
1.82437500e+00 4.99900398e-01 5.00004623e-01 1.52198519e-04 4.99845352e-01 5.00152621e-01 4.99754384e-01 5.00247961e-01
1.82562500e+00 5.00109961e-01 5.00002152e-01 1.54701846e-04 4.99843274e-01 5.00153118e-01 4.99757200e-01 5.00259017e-01
1.82687500e+00 4.99858559e-01 5.00003223e-01 1.54895665e-04 4.99851986e-01 5.00152115e-01 4.99757901e-01 5.00257927e-01
1.82812500e+00 5.00054348e-01 4.99992106e-01 1.47735180e-04 4.99838559e-01 5.00146853e-01 4.99759846e-01 5.00228201e-01
1.82937500e+00 5.00153772e-01 4.99992711e-01 1.60836583e-04 4.99835244e-01 5.00152365e-01 4.99746029e-01 5.00265346e-01
1.83062500e+00 4.99755471e-01 5.00001863e-01 1.57215245e-04 4.99846767e-01 5.00139446e-01 4.99748375e-01 5.00259707e-01
1.83187500e+00 5.00251382e-01 5.00003413e-01 1.52491938e-04 4.99850377e-01 5.00158317e-01 4.99757871e-01 5.00244242e-01
1.83312500e+00 5.00016457e-01 5.00000248e-01 1.54452282e-04 4.99852416e-01 5.00158960e-01 4.99752875e-01 5.00248037e-01
1.83437500e+00 4.99779396e-01 5.00001293e-01 1.50112114e-04 4.99849121e-01 5.00140705e-01 4.99753155e-01 5.00249845e-01
1.83562500e+00 5.00047947e-01 5.00001250e-01 1.48308983e-04 4.99853976e-01 5.00144182e-01 4.99758472e-01 5.00241007e-01
1.83687500e+00 4.99954555e-01 4.99997022e-01 1.45750005e-04 4.99849324e-01 5.00144124e-01 4.99768210e-01 5.00234241e-01
1.83812500e+00 5.00129204e-01 5.00005358e-01 1.49867753e-04 4.99860032e-01 5.00148086e-01 4.99761589e-01 5.00245390e-01
1.83937500e+00 5.00087005e-01 4.99999915e-01 1.49571994e-04 4.99852907e-01 5.00148993e-01 4.99756800e-01 5.00239159e-01
1.84062500e+00 4.99830366e-01 4.99994942e-01 1.53458226e-04 4.99841099e-01 5.00143902e-01 4.99729747e-01 5.00232932e-01
1.84187500e+00 5.00060963e-01 5.00004132e-01 1.42005009e-04 4.99865740e-01 5.00145034e-01 4.99773059e-01 5.00230500e-01
1.84312500e+00 4.99961934e-01 4.99998444e-01 1.44633883e-04 4.99854124e-01 5.00140685e-01 4.99761674e-01 5.00232018e-01
1.84437500e+00 4.99876608e-01 5.00000308e-01 1.51477754e-04 4.99854408e-01 5.00148243e-01 4.99757853e-01 5.00266527e-01
1.84562500e+00 5.00035320e-01 5.00001136e-01 1.44333989e-04 4.99856511e-01 5.00143445e-01 4.99767536e-01 5.00231222e-01
1.84687500e+00 5.00141558e-01 4.99998492e-01 1.52622249e-04 4.99850193e-01 5.00144715e-01 4.99740624e-01 5.00253388e-01
1.84812500e+00 4.99993918e-01 5.00003125e-01 1.49252764e-04 4.99859729e-01 5.00147982e-01 4.99756899e-01 5.00254150e-01
1.84937500e+00 4.99997846e-01 4.99994361e-01 1.48442795e-04 4.99851306e-01 5.00139308e-01 4.99757867e-01 5.00229882e-01
1.85062500e+00 4.99851018e-01 5.00002141e-01 1.44691717e-04 4.99862681e-01 5.00141686e-01 4.99768551e-01 5.00237667e-01
1.85187500e+00 4.99829338e-01 4.99995401e-01 1.43492680e-04 4.99858602e-01 5.00132618e-01 4.99761945e-01 5.00240318e-01
1.85312500e+00 5.00272410e-01 5.00004254e-01 1.48387738e-04 4.99861243e-01 5.00145569e-01 4.99759019e-01 5.00263227e-01
1.85437500e+00 4.99928619e-01 5.00004541e-01 1.41170627e-04 4.99862805e-01 5.00149364e-01 4.99773428e-01 5.00228747e-01
1.85562500e+00 4.99878710e-01 4.99993658e-01 1.52173983e-04 4.99843019e-01 5.00141366e-01 4.99740132e-01 5.00245130e-01
1.85687500e+00 5.00142262e-01 5.00006840e-01 1.40989035e-04 4.99871417e-01 5.00146247e-01 4.99770864e-01 5.00231181e-01
1.85812500e+00 5.00041199e-01 4.99995337e-01 1.47793457e-04 4.99846785e-01 5.00147514e-01 4.99756380e-01 5.00238222e-01
1.85937500e+00 5.00226914e-01 5.00006692e-01 1.43359045e-04 4.99870740e-01 5.00146205e-01 4.99774633e-01 5.00233529e-01
1.86062500e+00 4.99802740e-01 4.99998708e-01 1.42692199e-04 4.99853720e-01 5.00134467e-01 4.99760107e-01 5.00235253e-01
1.86187500e+00 4.99719389e-01 4.99986032e-01 1.45091384e-04 4.99842204e-01 5.00129855e-01 4.99753294e-01 5.00214673e-01
1.86312500e+00 5.00272088e-01 5.00003844e-01 1.40707264e-04 4.99866895e-01 5.00142139e-01 4.99776040e-01 5.00225756e-01
1.86437500e+00 4.99993695e-01 4.99999540e-01 1.46056000e-04 4.99854673e-01 5.00135231e-01 4.99750074e-01 5.00230183e-01
1.86562500e+00 4.99916999e-01 5.00010491e-01 1.46618415e-04 4.99865838e-01 5.00155671e-01 4.99762745e-01 5.00244198e-01
1.86687500e+00 4.99997930e-01 4.99993442e-01 1.42313910e-04 4.99853745e-01 5.00129223e-01 4.99750182e-01 5.00226342e-01
1.86812500e+00 4.99948612e-01 4.99994802e-01 1.44009174e-04 4.99855586e-01 5.00135932e-01 4.99765866e-01 5.00215411e-01
1.86937500e+00 5.00125620e-01 5.00010278e-01 1.44994851e-04 4.99870903e-01 5.00155862e-01 4.99786583e-01 5.00255644e-01
1.87062500e+00 4.99941512e-01 4.99995360e-01 1.41804728e-04 4.99854716e-01 5.00141018e-01 4.99767707e-01 5.00228575e-01
1.87187500e+00 4.99980769e-01 5.00003603e-01 1.45524920e-04 4.99858128e-01 5.00145992e-01 4.99763287e-01 5.00233650e-01
1.87312500e+00 5.00052408e-01 4.99993203e-01 1.39393140e-04 4.99857926e-01 5.00123532e-01 4.99762368e-01 5.00225142e-01
1.87437500e+00 5.00048403e-01 4.99994833e-01 1.39212570e-04 4.99854817e-01 5.00131652e-01 4.99767587e-01 5.00227266e-01
1.87562500e+00 5.00211646e-01 5.00009030e-01 1.47061352e-04 4.99864167e-01 5.00152426e-01 4.99771365e-01 5.00248582e-01
1.87687500e+00 4.99781799e-01 4.99993751e-01 1.40655113e-04 4.99849974e-01 5.00126591e-01 4.99762591e-01 5.00236286e-01
1.87812500e+00 4.99928472e-01 5.00002615e-01 1.49182286e-04 4.99856300e-01 5.00145508e-01 4.99769839e-01 5.00243531e-01
1.87937500e+00 4.99947702e-01 4.99997877e-01 1.45582349e-04 4.99848617e-01 5.00138540e-01 4.99759959e-01 5.00221646e-01
1.88062500e+00 5.00073985e-01 5.00001530e-01 1.46262213e-04 4.99856878e-01 5.00143800e-01 4.99755019e-01 5.00245458e-01
1.88187500e+00 5.00038743e-01 5.00005561e-01 1.48858461e-04 4.99860831e-01 5.00144849e-01 4.99763019e-01 5.00242162e-01
1.88312500e+00 4.99896052e-01 4.99995701e-01 1.42220753e-04 4.99861677e-01 5.00135468e-01 4.99764863e-01 5.00221300e-01
1.88437500e+00 5.00025284e-01 5.00004726e-01 1.41586211e-04 4.99865406e-01 5.00137075e-01 4.99768793e-01 5.00231277e-01
1.88562500e+00 4.99795175e-01 4.99992562e-01 1.40800969e-04 4.99856581e-01 5.00131070e-01 4.99746602e-01 5.00214403e-01
1.88687500e+00 5.00048173e-01 4.99998261e-01 1.44386630e-04 4.99855508e-01 5.00134745e-01 4.99764892e-01 5.00234346e-01
1.88812500e+00 5.00179111e-01 5.00011654e-01 1.45055479e-04 4.99865552e-01 5.00157033e-01 4.99765945e-01 5.00244230e-01
1.88937500e+00 4.99938134e-01 4.99996906e-01 1.41077486e-04 4.99853129e-01 5.00141643e-01 4.99767900e-01 5.00226590e-01
1.89062500e+00 5.00034272e-01 4.99995573e-01 1.41601306e-04 4.99851784e-01 5.00133192e-01 4.99776204e-01 5.00221734e-01
1.89187500e+00 4.99906253e-01 5.00001192e-01 1.42160107e-04 4.99863383e-01 5.00139921e-01 4.99775990e-01 5.00232406e-01
1.89312500e+00 5.00137080e-01 5.00004457e-01 1.40329747e-04 4.99874911e-01 5.00147089e-01 4.99778351e-01 5.00234856e-01
1.89437500e+00 5.00018263e-01 4.99995324e-01 1.40896451e-04 4.99860291e-01 5.00133570e-01 4.99769868e-01 5.00217666e-01
1.89562500e+00 5.00066633e-01 4.99994979e-01 1.41220528e-04 4.99856669e-01 5.00142488e-01 4.99763971e-01 5.00222960e-01
1.89687500e+00 5.00076631e-01 5.00003232e-01 1.41096294e-04 4.99857824e-01 5.00136626e-01 4.99770445e-01 5.00235742e-01
1.89812500e+00 4.99809251e-01 5.00003591e-01 1.37119005e-04 4.99865362e-01 5.00136661e-01 4.99782993e-01 5.00219883e-01
1.89937500e+00 4.99863479e-01 5.00001941e-01 1.37838677e-04 4.99871197e-01 5.00137380e-01 4.99767018e-01 5.00227884e-01
1.90062500e+00 4.99995643e-01 4.99995430e-01 1.45119509e-04 4.99852205e-01 5.00138633e-01 4.99768301e-01 5.00234144e-01
1.90187500e+00 5.00133127e-01 5.00003736e-01 1.39173590e-04 4.99863874e-01 5.00138056e-01 4.99777677e-01 5.00224367e-01
1.90312500e+00 5.00005793e-01 5.00004044e-01 1.43696557e-04 4.99854189e-01 5.00151691e-01 4.99761863e-01 5.00234329e-01
1.90437500e+00 4.99973637e-01 4.99996989e-01 1.40114205e-04 4.99862095e-01 5.00131399e-01 4.99777338e-01 5.00232448e-01
1.90562500e+00 5.00077758e-01 5.00000694e-01 1.38640393e-04 4.99862835e-01 5.00139245e-01 4.99781305e-01 5.00236370e-01
1.90687500e+00 5.00144085e-01 4.99996622e-01 1.44403963e-04 4.99858105e-01 5.00136382e-01 4.99768542e-01 5.00241303e-01
1.90812500e+00 4.99931247e-01 5.00000943e-01 1.40971292e-04 4.99870002e-01 5.00134961e-01 4.99767723e-01 5.00231248e-01
1.90937500e+00 4.99655900e-01 4.99995438e-01 1.38418674e-04 4.99860146e-01 5.00129592e-01 4.99768143e-01 5.00226267e-01
1.91062500e+00 5.00074228e-01 5.00007733e-01 1.40960830e-04 4.99871089e-01 5.00136498e-01 4.99765488e-01 5.00241534e-01
1.91187500e+00 5.00109595e-01 5.00002117e-01 1.42294120e-04 4.99867783e-01 5.00137303e-01 4.99779629e-01 5.00246887e-01
1.91312500e+00 5.00012733e-01 4.99994693e-01 1.42199204e-04 4.99858896e-01 5.00131476e-01 4.99770867e-01 5.00236020e-01
1.91437500e+00 4.99849537e-01 5.00004669e-01 1.38531547e-04 4.99863882e-01 5.00143655e-01 4.99774784e-01 5.00232046e-01
1.91562500e+00 4.99876998e-01 4.99994180e-01 1.40452363e-04 4.99856999e-01 5.00128559e-01 4.99771609e-01 5.00249886e-01
1.91687500e+00 5.00330791e-01 5.00002573e-01 1.37533251e-04 4.99864068e-01 5.00140621e-01 4.99773966e-01 5.00225028e-01
1.91812500e+00 4.99770807e-01 4.99995921e-01 1.36481759e-04 4.99860696e-01 5.00135330e-01 4.99785431e-01 5.00220526e-01
1.91937500e+00 5.00002175e-01 5.00001199e-01 1.37827919e-04 4.99859250e-01 5.00139692e-01 4.99767084e-01 5.00227365e-01
1.92062500e+00 5.00320009e-01 5.00004634e-01 1.37248952e-04 4.99873957e-01 5.00138349e-01 4.99774847e-01 5.00242334e-01
1.92187500e+00 4.99813244e-01 4.99997584e-01 1.35233639e-04 4.99862014e-01 5.00136393e-01 4.99771118e-01 5.00214051e-01
1.92312500e+00 4.99888351e-01 5.00000168e-01 1.36468502e-04 4.99867551e-01 5.00134263e-01 4.99783313e-01 5.00225998e-01
1.92437500e+00 5.00015156e-01 4.99993615e-01 1.38813289e-04 4.99856825e-01 5.00132800e-01 4.99763739e-01 5.00222349e-01
1.92562500e+00 5.00105169e-01 5.00004722e-01 1.37343262e-04 4.99872068e-01 5.00136712e-01 4.99788661e-01 5.00229941e-01
1.92687500e+00 5.00119714e-01 5.00001594e-01 1.30534466e-04 4.99870814e-01 5.00133156e-01 4.99787541e-01 5.00214943e-01
1.92812500e+00 4.99800503e-01 4.99995591e-01 1.32853179e-04 4.99863635e-01 5.00125083e-01 4.99779350e-01 5.00212818e-01
1.92937500e+00 5.00179096e-01 5.00002482e-01 1.34317764e-04 4.99870469e-01 5.00128181e-01 4.99777726e-01 5.00217512e-01
1.93062500e+00 4.99987603e-01 4.99992677e-01 1.35414477e-04 4.99856244e-01 5.00127047e-01 4.99767233e-01 5.00217304e-01
1.93187500e+00 4.99784204e-01 5.00006378e-01 1.34651954e-04 4.99869227e-01 5.00141223e-01 4.99794849e-01 5.00228488e-01
1.93312500e+00 5.00214798e-01 5.00005712e-01 1.32054226e-04 4.99878413e-01 5.00123916e-01 4.99794633e-01 5.00226942e-01
1.93437500e+00 4.99986473e-01 4.99997975e-01 1.35650674e-04 4.99871206e-01 5.00119006e-01 4.99776511e-01 5.00220108e-01
1.93562500e+00 4.99938714e-01 4.99999279e-01 1.34171408e-04 4.99868619e-01 5.00127366e-01 4.99779194e-01 5.00205077e-01
1.93687500e+00 4.99929299e-01 4.99993764e-01 1.33602063e-04 4.99867940e-01 5.00120845e-01 4.99772292e-01 5.00205405e-01
1.93812500e+00 4.99857789e-01 5.00002549e-01 1.31126834e-04 4.99870373e-01 5.00139294e-01 4.99788787e-01 5.00218079e-01
1.93937500e+00 5.00137508e-01 5.00004592e-01 1.33035730e-04 4.99876638e-01 5.00136716e-01 4.99779402e-01 5.00202724e-01
1.94062500e+00 5.00009327e-01 4.99999086e-01 1.36119923e-04 4.99874284e-01 5.00125310e-01 4.99767704e-01 5.00230559e-01
1.94187500e+00 5.00030125e-01 4.99998114e-01 1.37182201e-04 4.99868365e-01 5.00129555e-01 4.99763340e-01 5.00221537e-01
1.94312500e+00 5.00202069e-01 4.99997962e-01 1.33816590e-04 4.99864954e-01 5.00125273e-01 4.99786638e-01 5.00217310e-01
1.94437500e+00 4.99964189e-01 5.00004378e-01 1.37587476e-04 4.99870078e-01 5.00139513e-01 4.99773978e-01 5.00228837e-01
1.94562500e+00 4.99827409e-01 4.99997349e-01 1.37613928e-04 4.99860362e-01 5.00132863e-01 4.99783276e-01 5.00223746e-01
1.94687500e+00 5.00007624e-01 5.00000524e-01 1.35271069e-04 4.99869505e-01 5.00131718e-01 4.99783639e-01 5.00230742e-01
1.94812500e+00 4.99808741e-01 5.00000497e-01 1.29242268e-04 4.99877403e-01 5.00127637e-01 4.99792317e-01 5.00215354e-01
1.94937500e+00 5.00016907e-01 5.00002140e-01 1.32895835e-04 4.99875786e-01 5.00133296e-01 4.99784045e-01 5.00217622e-01
1.95062500e+00 5.00176898e-01 5.00000392e-01 1.33697578e-04 4.99872175e-01 5.00128839e-01 4.99777679e-01 5.00219172e-01
1.95187500e+00 5.00065099e-01 4.99992423e-01 1.33220139e-04 4.99856803e-01 5.00121794e-01 4.99775307e-01 5.00211057e-01
1.95312500e+00 5.00128182e-01 5.00010208e-01 1.31811068e-04 4.99879821e-01 5.00134624e-01 4.99799844e-01 5.00225803e-01
1.95437500e+00 4.99946874e-01 4.99994776e-01 1.31774309e-04 4.99862716e-01 5.00123832e-01 4.99780610e-01 5.00214297e-01
1.95562500e+00 4.99878261e-01 5.00001057e-01 1.33470015e-04 4.99868106e-01 5.00128122e-01 4.99796414e-01 5.00213306e-01
1.95687500e+00 4.99895049e-01 4.99999881e-01 1.30140550e-04 4.99877212e-01 5.00127116e-01 4.99790196e-01 5.00209410e-01
1.95812500e+00 5.00034155e-01 4.99992939e-01 1.36485913e-04 4.99860938e-01 5.00130345e-01 4.99775427e-01 5.00209524e-01
1.95937500e+00 5.00181926e-01 5.00012090e-01 1.30931630e-04 4.99886102e-01 5.00138936e-01 4.99800387e-01 5.00219593e-01
1.96062500e+00 5.00098437e-01 4.99991998e-01 1.33309825e-04 4.99863460e-01 5.00114944e-01 4.99761884e-01 5.00203399e-01
1.96187500e+00 4.99941781e-01 4.99998910e-01 1.31707852e-04 4.99861915e-01 5.00132991e-01 4.99791858e-01 5.00224859e-01
1.96312500e+00 4.99979624e-01 5.00004719e-01 1.31725571e-04 4.99874554e-01 5.00128720e-01 4.99792433e-01 5.00227990e-01
1.96437500e+00 4.99906862e-01 4.99998896e-01 1.28029163e-04 4.99872526e-01 5.00125232e-01 4.99780576e-01 5.00209043e-01
1.96562500e+00 4.99876204e-01 5.00003362e-01 1.29544464e-04 4.99876342e-01 5.00130131e-01 4.99793694e-01 5.00209388e-01
1.96687500e+00 5.00124685e-01 4.99994841e-01 1.31592391e-04 4.99864658e-01 5.00115373e-01 4.99779947e-01 5.00212469e-01
1.96812500e+00 4.99903989e-01 5.00008390e-01 1.28498228e-04 4.99884029e-01 5.00133587e-01 4.99791614e-01 5.00210554e-01
1.96937500e+00 4.99940345e-01 4.99992191e-01 1.32057199e-04 4.99855118e-01 5.00124919e-01 4.99778744e-01 5.00206706e-01
1.97062500e+00 5.00163843e-01 4.99998845e-01 1.33956130e-04 4.99867584e-01 5.00126330e-01 4.99780574e-01 5.00219768e-01
1.97187500e+00 4.99907912e-01 5.00011902e-01 1.25814133e-04 4.99884057e-01 5.00138421e-01 4.99810479e-01 5.00214445e-01
1.97312500e+00 5.00171344e-01 4.99986508e-01 1.32615152e-04 4.99858351e-01 5.00121875e-01 4.99763333e-01 5.00193561e-01
1.97437500e+00 4.99804104e-01 5.00007133e-01 1.31630364e-04 4.99880623e-01 5.00135689e-01 4.99788501e-01 5.00224071e-01
1.97562500e+00 4.99820088e-01 5.00000626e-01 1.27563648e-04 4.99877146e-01 5.00128302e-01 4.99792009e-01 5.00198374e-01
1.97687500e+00 5.00206723e-01 4.99998804e-01 1.30007058e-04 4.99872620e-01 5.00127195e-01 4.99794431e-01 5.00210527e-01
1.97812500e+00 4.99987615e-01 5.00004628e-01 1.33593249e-04 4.99875484e-01 5.00128942e-01 4.99789695e-01 5.00221020e-01
1.97937500e+00 5.00050937e-01 4.99985117e-01 1.30083681e-04 4.99856550e-01 5.00114739e-01 4.99757816e-01 5.00189415e-01
1.98062500e+00 5.00009157e-01 5.00009455e-01 1.23657240e-04 4.99883675e-01 5.00130333e-01 4.99804628e-01 5.00208569e-01
1.98187500e+00 4.99901427e-01 5.00001063e-01 1.29286281e-04 4.99874555e-01 5.00125520e-01 4.99781349e-01 5.00202162e-01
1.98312500e+00 5.00037277e-01 4.99998363e-01 1.21957222e-04 4.99880156e-01 5.00120121e-01 4.99808254e-01 5.00197367e-01
1.98437500e+00 5.00020679e-01 5.00000320e-01 1.26431026e-04 4.99878663e-01 5.00120684e-01 4.99790211e-01 5.00206152e-01
1.98562500e+00 5.00039998e-01 4.99994309e-01 1.28711967e-04 4.99867286e-01 5.00123581e-01 4.99776602e-01 5.00197869e-01
1.98687500e+00 5.00005911e-01 5.00005441e-01 1.30138192e-04 4.99871497e-01 5.00132275e-01 4.99795949e-01 5.00212571e-01
1.98812500e+00 5.00136985e-01 4.99989737e-01 1.29424712e-04 4.99863221e-01 5.00108240e-01 4.99776699e-01 5.00201844e-01
1.98937500e+00 4.99891499e-01 5.00007752e-01 1.30448455e-04 4.99877376e-01 5.00138303e-01 4.99796490e-01 5.00223148e-01
1.99062500e+00 4.99807039e-01 5.00006479e-01 1.28757103e-04 4.99877842e-01 5.00131266e-01 4.99796332e-01 5.00221038e-01
1.99187500e+00 5.00048340e-01 4.99990781e-01 1.32123799e-04 4.99864892e-01 5.00123387e-01 4.99777474e-01 5.00207405e-01
1.99312500e+00 5.00026746e-01 5.00005363e-01 1.28849495e-04 4.99880695e-01 5.00135133e-01 4.99791808e-01 5.00200236e-01
1.99437500e+00 5.00145584e-01 4.99998188e-01 1.26583647e-04 4.99870568e-01 5.00124428e-01 4.99787440e-01 5.00210767e-01
1.99562500e+00 4.99845424e-01 5.00003588e-01 1.28642711e-04 4.99882228e-01 5.00130221e-01 4.99790645e-01 5.00210584e-01
1.99687500e+00 4.99928472e-01 5.00003893e-01 1.25982501e-04 4.99882238e-01 5.00127636e-01 4.99803696e-01 5.00206714e-01
1.99812500e+00 5.00288312e-01 4.99998843e-01 1.23728847e-04 4.99884365e-01 5.00118637e-01 4.99793685e-01 5.00197588e-01
1.99937500e+00 4.99861498e-01 4.99996931e-01 1.29430910e-04 4.99870673e-01 5.00124598e-01 4.99796014e-01 5.00214803e-01
2.00062500e+00 4.99903983e-01 4.99994811e-01 1.28320544e-04 4.99863519e-01 5.00121279e-01 4.99777690e-01 5.00194548e-01
2.00187500e+00 4.99937630e-01 5.00002649e-01 1.25326695e-04 4.99885670e-01 5.00123435e-01 4.99791726e-01 5.00198489e-01
2.00312500e+00 4.99986275e-01 4.99996511e-01 1.30965259e-04 4.99870746e-01 5.00126070e-01 4.99784930e-01 5.00219120e-01
2.00437500e+00 5.00115241e-01 5.00007848e-01 1.30766351e-04 4.99882863e-01 5.00136675e-01 4.99785519e-01 5.00219793e-01
2.00562500e+00 5.00066589e-01 4.99998512e-01 1.30470046e-04 4.99871102e-01 5.00127073e-01 4.99794953e-01 5.00213414e-01
2.00687500e+00 4.99934553e-01 4.99991485e-01 1.30099379e-04 4.99866087e-01 5.00119333e-01 4.99775497e-01 5.00204645e-01
2.00812500e+00 5.00090166e-01 5.00011154e-01 1.26492654e-04 4.99888851e-01 5.00128674e-01 4.99814375e-01 5.00215231e-01
2.00937500e+00 5.00060995e-01 4.99994153e-01 1.19899252e-04 4.99871352e-01 5.00110353e-01 4.99791929e-01 5.00193219e-01
2.01062500e+00 4.99790607e-01 5.00001896e-01 1.22227661e-04 4.99880038e-01 5.00124772e-01 4.99810013e-01 5.00208948e-01
2.01187500e+00 5.00125524e-01 5.00002549e-01 1.24690553e-04 4.99881808e-01 5.00126479e-01 4.99800879e-01 5.00214327e-01
2.01312500e+00 5.00116506e-01 4.99995774e-01 1.26524769e-04 4.99871599e-01 5.00119844e-01 4.99794580e-01 5.00206653e-01
2.01437500e+00 4.99935863e-01 5.00002191e-01 1.29439977e-04 4.99872702e-01 5.00133178e-01 4.99793089e-01 5.00227603e-01
2.01562500e+00 5.00096023e-01 4.99996956e-01 1.23680120e-04 4.99881621e-01 5.00117159e-01 4.99788013e-01 5.00185848e-01
2.01687500e+00 4.99791008e-01 5.00006105e-01 1.25075918e-04 4.99879886e-01 5.00136949e-01 4.99807509e-01 5.00210114e-01
2.01812500e+00 4.99962884e-01 4.99994772e-01 1.23735772e-04 4.99870936e-01 5.00112104e-01 4.99795506e-01 5.00191248e-01
2.01937500e+00 5.00155539e-01 5.00003639e-01 1.26293274e-04 4.99883001e-01 5.00132317e-01 4.99798131e-01 5.00204017e-01
2.02062500e+00 4.99975351e-01 5.00001377e-01 1.24995582e-04 4.99880025e-01 5.00126625e-01 4.99790307e-01 5.00212940e-01
2.02187500e+00 4.99984862e-01 4.99995071e-01 1.21579727e-04 4.99871531e-01 5.00117745e-01 4.99799631e-01 5.00191304e-01
2.02312500e+00 5.00094845e-01 5.00007815e-01 1.20397817e-04 4.99888948e-01 5.00126611e-01 4.99813289e-01 5.00204736e-01
2.02437500e+00 4.99820578e-01 4.99990003e-01 1.20664981e-04 4.99872362e-01 5.00110981e-01 4.99788945e-01 5.00189771e-01
2.02562500e+00 4.99894149e-01 5.00003292e-01 1.24917782e-04 4.99880758e-01 5.00127719e-01 4.99794522e-01 5.00208874e-01
2.02687500e+00 5.00261692e-01 5.00005942e-01 1.28191186e-04 4.99885555e-01 5.00131869e-01 4.99790082e-01 5.00218371e-01
2.02812500e+00 4.99889720e-01 4.99989954e-01 1.24552935e-04 4.99868035e-01 5.00111645e-01 4.99782732e-01 5.00183774e-01
2.02937500e+00 4.99921845e-01 5.00009065e-01 1.24893822e-04 4.99887852e-01 5.00133236e-01 4.99804220e-01 5.00220433e-01
2.03062500e+00 5.00194987e-01 4.99993846e-01 1.24447705e-04 4.99865805e-01 5.00119998e-01 4.99783344e-01 5.00190003e-01
2.03187500e+00 4.99882528e-01 5.00001375e-01 1.24942771e-04 4.99875506e-01 5.00126762e-01 4.99800051e-01 5.00202500e-01
2.03312500e+00 5.00025339e-01 5.00002732e-01 1.23350095e-04 4.99882944e-01 5.00122297e-01 4.99804207e-01 5.00201296e-01
2.03437500e+00 5.00067063e-01 4.99992070e-01 1.24646226e-04 4.99866477e-01 5.00117839e-01 4.99785593e-01 5.00195598e-01
2.03562500e+00 4.99871083e-01 5.00010181e-01 1.18771703e-04 4.99892260e-01 5.00131215e-01 4.99810848e-01 5.00202182e-01
2.03687500e+00 4.99924811e-01 4.99998654e-01 1.20048951e-04 4.99883344e-01 5.00121385e-01 4.99807614e-01 5.00197359e-01
2.03812500e+00 5.00112336e-01 5.00002265e-01 1.18257059e-04 4.99882994e-01 5.00117184e-01 4.99814054e-01 5.00192707e-01
2.03937500e+00 5.00020955e-01 4.99996396e-01 1.26325150e-04 4.99873775e-01 5.00116945e-01 4.99785588e-01 5.00207801e-01
2.04062500e+00 4.99975894e-01 5.00000449e-01 1.21978344e-04 4.99877867e-01 5.00115636e-01 4.99803727e-01 5.00202611e-01
2.04187500e+00 5.00098363e-01 5.00007438e-01 1.20399380e-04 4.99894113e-01 5.00116860e-01 4.99810138e-01 5.00196452e-01
2.04312500e+00 5.00022500e-01 4.99987118e-01 1.20580812e-04 4.99869851e-01 5.00102366e-01 4.99791100e-01 5.00192428e-01
2.04437500e+00 5.00044180e-01 5.00009980e-01 1.20134206e-04 4.99893141e-01 5.00123091e-01 4.99816170e-01 5.00205191e-01
2.04562500e+00 5.00028780e-01 5.00000381e-01 1.25955814e-04 4.99877682e-01 5.00126954e-01 4.99784973e-01 5.00201675e-01
2.04687500e+00 4.99789094e-01 4.99994174e-01 1.23049033e-04 4.99880531e-01 5.00129908e-01 4.99796982e-01 5.00189895e-01
2.04812500e+00 5.00048359e-01 4.99999885e-01 1.24559501e-04 4.99875386e-01 5.00118692e-01 4.99800919e-01 5.00200469e-01
2.04937500e+00 5.00050513e-01 4.99995359e-01 1.20175224e-04 4.99882992e-01 5.00108447e-01 4.99800814e-01 5.00192332e-01
2.05062500e+00 4.99956910e-01 5.00012646e-01 1.21982472e-04 4.99890205e-01 5.00128531e-01 4.99809384e-01 5.00205998e-01
2.05187500e+00 5.00051139e-01 4.99993320e-01 1.22680826e-04 4.99870396e-01 5.00113282e-01 4.99796007e-01 5.00200617e-01
2.05312500e+00 5.00054606e-01 4.99997755e-01 1.21763341e-04 4.99875012e-01 5.00118408e-01 4.99790081e-01 5.00190995e-01
2.05437500e+00 5.00062968e-01 5.00002744e-01 1.17902189e-04 4.99884328e-01 5.00126577e-01 4.99809129e-01 5.00189699e-01
2.05562500e+00 4.99933887e-01 4.99998342e-01 1.19285075e-04 4.99885074e-01 5.00115555e-01 4.99807935e-01 5.00194649e-01
2.05687500e+00 4.99923939e-01 5.00002011e-01 1.22397522e-04 4.99884092e-01 5.00119100e-01 4.99799021e-01 5.00197553e-01
2.05812500e+00 5.00017409e-01 4.99995318e-01 1.19559400e-04 4.99880603e-01 5.00113599e-01 4.99802199e-01 5.00186573e-01
2.05937500e+00 5.00028847e-01 5.00007478e-01 1.20892194e-04 4.99885626e-01 5.00131925e-01 4.99809175e-01 5.00198421e-01
2.06062500e+00 5.00021807e-01 4.99997165e-01 1.18321186e-04 4.99882690e-01 5.00111766e-01 4.99788714e-01 5.00188876e-01
2.06187500e+00 5.00044451e-01 4.99996165e-01 1.23956511e-04 4.99873199e-01 5.00113532e-01 4.99789437e-01 5.00194309e-01
2.06312500e+00 5.00071213e-01 5.00006107e-01 1.19800022e-04 4.99890246e-01 5.00122345e-01 4.99813391e-01 5.00202967e-01
2.06437500e+00 4.99859435e-01 4.99995385e-01 1.20144829e-04 4.99881357e-01 5.00117579e-01 4.99794048e-01 5.00178455e-01
2.06562500e+00 5.00080327e-01 5.00004859e-01 1.16906156e-04 4.99891977e-01 5.00119893e-01 4.99816542e-01 5.00189610e-01
2.06687500e+00 4.99994666e-01 4.99996197e-01 1.16767709e-04 4.99884672e-01 5.00114911e-01 4.99806969e-01 5.00187423e-01
2.06812500e+00 5.00040638e-01 4.99999366e-01 1.17817555e-04 4.99886655e-01 5.00112625e-01 4.99819618e-01 5.00191048e-01
2.06937500e+00 4.99957848e-01 5.00003810e-01 1.21501387e-04 4.99885644e-01 5.00123810e-01 4.99795613e-01 5.00203223e-01
2.07062500e+00 4.99895686e-01 4.99997571e-01 1.21874571e-04 4.99878737e-01 5.00115017e-01 4.99796449e-01 5.00195484e-01
2.07187500e+00 5.00241740e-01 5.00006390e-01 1.20175381e-04 4.99890270e-01 5.00129278e-01 4.99817670e-01 5.00202422e-01
2.07312500e+00 4.99859012e-01 4.99995666e-01 1.19791235e-04 4.99878752e-01 5.00119945e-01 4.99804460e-01 5.00198898e-01
2.07437500e+00 4.99921080e-01 5.00005643e-01 1.22401150e-04 4.99883651e-01 5.00127875e-01 4.99806140e-01 5.00208338e-01
2.07562500e+00 5.00159393e-01 4.99990431e-01 1.22497426e-04 4.99869767e-01 5.00104198e-01 4.99777651e-01 5.00190599e-01
2.07687500e+00 4.99850454e-01 5.00001698e-01 1.23181353e-04 4.99882612e-01 5.00124278e-01 4.99804336e-01 5.00205526e-01
2.07812500e+00 5.00077894e-01 5.00008545e-01 1.17962188e-04 4.99891652e-01 5.00127667e-01 4.99817561e-01 5.00197509e-01
2.07937500e+00 4.99920984e-01 4.99983360e-01 1.16122859e-04 4.99863703e-01 5.00095455e-01 4.99790561e-01 5.00175378e-01
2.08062500e+00 5.00084642e-01 5.00007461e-01 1.16113148e-04 4.99895087e-01 5.00123584e-01 4.99826893e-01 5.00195437e-01
2.08187500e+00 5.00020279e-01 4.99999173e-01 1.14056423e-04 4.99885344e-01 5.00117575e-01 4.99816135e-01 5.00188049e-01
2.08312500e+00 4.99823622e-01 5.00004366e-01 1.21855897e-04 4.99888179e-01 5.00121761e-01 4.99799286e-01 5.00198835e-01
2.08437500e+00 5.00130456e-01 4.99998572e-01 1.15389857e-04 4.99893231e-01 5.00114647e-01 4.99803773e-01 5.00187522e-01
2.08562500e+00 4.99911297e-01 4.99993934e-01 1.20535451e-04 4.99876042e-01 5.00117927e-01 4.99793174e-01 5.00185331e-01
2.08687500e+00 5.00066048e-01 5.00009843e-01 1.17548826e-04 4.99899055e-01 5.00126712e-01 4.99824484e-01 5.00215831e-01
2.08812500e+00 5.00223089e-01 4.99991110e-01 1.19656156e-04 4.99879798e-01 5.00111012e-01 4.99799362e-01 5.00187303e-01
2.08937500e+00 4.99884851e-01 5.00004697e-01 1.17155818e-04 4.99888146e-01 5.00116654e-01 4.99824016e-01 5.00198348e-01
2.09062500e+00 4.99986216e-01 4.99999409e-01 1.19686441e-04 4.99881301e-01 5.00120540e-01 4.99806590e-01 5.00193294e-01
2.09187500e+00 4.99950862e-01 4.99996588e-01 1.14837624e-04 4.99887634e-01 5.00109926e-01 4.99804881e-01 5.00187397e-01
2.09312500e+00 4.99932263e-01 5.00007219e-01 1.14890119e-04 4.99890874e-01 5.00121749e-01 4.99819474e-01 5.00197816e-01
2.09437500e+00 5.00105286e-01 4.99990541e-01 1.20747209e-04 4.99871719e-01 5.00115922e-01 4.99796230e-01 5.00185142e-01
2.09562500e+00 4.99815380e-01 5.00007823e-01 1.17300901e-04 4.99892755e-01 5.00122674e-01 4.99818022e-01 5.00199464e-01
2.09687500e+00 5.00012948e-01 4.99997514e-01 1.16116647e-04 4.99882268e-01 5.00110932e-01 4.99815945e-01 5.00193802e-01
2.09812500e+00 5.00104851e-01 4.99995145e-01 1.17187785e-04 4.99877463e-01 5.00103141e-01 4.99814607e-01 5.00190488e-01
2.09937500e+00 5.00019173e-01 5.00004952e-01 1.19070160e-04 4.99894734e-01 5.00119937e-01 4.99799667e-01 5.00183042e-01
2.10062500e+00 4.99905909e-01 4.99994356e-01 1.15823127e-04 4.99879411e-01 5.00107172e-01 4.99810106e-01 5.00187962e-01
2.10187500e+00 4.99963085e-01 5.00006813e-01 1.15664229e-04 4.99894574e-01 5.00123573e-01 4.99826076e-01 5.00200853e-01
2.10312500e+00 5.00014310e-01 4.99995813e-01 1.22484733e-04 4.99871861e-01 5.00114548e-01 4.99797518e-01 5.00187342e-01
2.10437500e+00 4.99904872e-01 5.00008755e-01 1.20202511e-04 4.99886044e-01 5.00127087e-01 4.99817997e-01 5.00211936e-01
2.10562500e+00 5.00108501e-01 5.00000020e-01 1.20451600e-04 4.99886285e-01 5.00115280e-01 4.99793749e-01 5.00188812e-01
2.10687500e+00 5.00108778e-01 4.99991291e-01 1.15074165e-04 4.99878520e-01 5.00099862e-01 4.99807637e-01 5.00185927e-01
2.10812500e+00 4.99954448e-01 5.00015118e-01 1.14210165e-04 4.99909852e-01 5.00129652e-01 4.99831918e-01 5.00206274e-01
2.10937500e+00 5.00145850e-01 4.99990921e-01 1.13527793e-04 4.99884073e-01 5.00101655e-01 4.99807328e-01 5.00167759e-01
2.11062500e+00 4.99942006e-01 4.99998739e-01 1.14473962e-04 4.99888938e-01 5.00113689e-01 4.99811941e-01 5.00179851e-01
2.11187500e+00 4.99929965e-01 4.99996762e-01 1.17766639e-04 4.99880686e-01 5.00115062e-01 4.99805432e-01 5.00185235e-01
2.11312500e+00 5.00130154e-01 4.99997513e-01 1.18347207e-04 4.99880897e-01 5.00113174e-01 4.99804989e-01 5.00208790e-01
2.11437500e+00 4.99901820e-01 5.00008547e-01 1.19338755e-04 4.99891597e-01 5.00126412e-01 4.99817485e-01 5.00209282e-01
2.11562500e+00 4.99938043e-01 4.99987381e-01 1.19540911e-04 4.99867529e-01 5.00105182e-01 4.99775818e-01 5.00174259e-01
2.11687500e+00 4.99907424e-01 5.00006316e-01 1.18676265e-04 4.99887893e-01 5.00128082e-01 4.99803633e-01 5.00198760e-01
2.11812500e+00 5.00116950e-01 4.99997554e-01 1.16800972e-04 4.99883517e-01 5.00111041e-01 4.99804445e-01 5.00188017e-01
2.11937500e+00 5.00013072e-01 5.00006750e-01 1.17750597e-04 4.99894116e-01 5.00116854e-01 4.99812944e-01 5.00212811e-01
2.12062500e+00 4.99964703e-01 5.00004442e-01 1.13447219e-04 4.99889323e-01 5.00117312e-01 4.99820159e-01 5.00192294e-01
2.12187500e+00 5.00112784e-01 4.99988244e-01 1.13400992e-04 4.99870625e-01 5.00101149e-01 4.99804143e-01 5.00172027e-01
2.12312500e+00 4.99816940e-01 5.00008561e-01 1.16825510e-04 4.99893560e-01 5.00129149e-01 4.99817981e-01 5.00201738e-01
2.12437500e+00 5.00011738e-01 4.99992692e-01 1.17835061e-04 4.99879065e-01 5.00106801e-01 4.99797023e-01 5.00180073e-01
2.12562500e+00 5.00018310e-01 5.00004900e-01 1.17052200e-04 4.99891253e-01 5.00119520e-01 4.99814009e-01 5.00189534e-01
2.12687500e+00 5.00013183e-01 5.00001221e-01 1.11916931e-04 4.99891752e-01 5.00114761e-01 4.99823133e-01 5.00186174e-01
2.12812500e+00 5.00144974e-01 4.99995412e-01 1.13822977e-04 4.99887016e-01 5.00109328e-01 4.99814014e-01 5.00194298e-01
2.12937500e+00 4.99817829e-01 5.00011471e-01 1.16597161e-04 4.99895861e-01 5.00124604e-01 4.99821662e-01 5.00204438e-01
2.13062500e+00 5.00125323e-01 4.99987483e-01 1.13771679e-04 4.99872177e-01 5.00102089e-01 4.99792662e-01 5.00175738e-01
2.13187500e+00 4.99990666e-01 5.00004530e-01 1.17195602e-04 4.99884859e-01 5.00122918e-01 4.99816312e-01 5.00208495e-01
2.13312500e+00 4.99958151e-01 4.99998510e-01 1.16965928e-04 4.99883418e-01 5.00115181e-01 4.99808938e-01 5.00187339e-01
2.13437500e+00 5.00089972e-01 4.99993815e-01 1.16314035e-04 4.99879422e-01 5.00100783e-01 4.99805386e-01 5.00182134e-01
2.13562500e+00 4.99936944e-01 5.00008245e-01 1.14064549e-04 4.99898185e-01 5.00124103e-01 4.99821623e-01 5.00196028e-01
2.13687500e+00 5.00065026e-01 4.99997311e-01 1.14907156e-04 4.99884146e-01 5.00111284e-01 4.99802309e-01 5.00183871e-01
2.13812500e+00 4.99916714e-01 5.00004342e-01 1.12659295e-04 4.99891159e-01 5.00117457e-01 4.99820832e-01 5.00196115e-01
2.13937500e+00 5.00005823e-01 4.99993182e-01 1.17266354e-04 4.99881631e-01 5.00109899e-01 4.99793334e-01 5.00181438e-01
2.14062500e+00 5.00214771e-01 5.00001363e-01 1.15113115e-04 4.99889266e-01 5.00112432e-01 4.99813806e-01 5.00192772e-01
2.14187500e+00 4.99854618e-01 5.00003341e-01 1.15879257e-04 4.99892280e-01 5.00121182e-01 4.99811332e-01 5.00189743e-01
2.14312500e+00 4.99888519e-01 4.99999782e-01 1.17929951e-04 4.99884463e-01 5.00115092e-01 4.99802390e-01 5.00189211e-01
2.14437500e+00 5.00037830e-01 5.00005986e-01 1.12065069e-04 4.99890464e-01 5.00122421e-01 4.99819459e-01 5.00194710e-01
2.14562500e+00 5.00030042e-01 4.99986030e-01 1.13410587e-04 4.99874914e-01 5.00094698e-01 4.99796334e-01 5.00165114e-01
2.14687500e+00 4.99903588e-01 5.00006941e-01 1.09748622e-04 4.99897590e-01 5.00115552e-01 4.99821731e-01 5.00192992e-01
2.14812500e+00 4.99980726e-01 5.00000991e-01 1.12447373e-04 4.99893148e-01 5.00110082e-01 4.99810765e-01 5.00192355e-01
2.14937500e+00 5.00272122e-01 4.99996460e-01 1.13818188e-04 4.99883058e-01 5.00107041e-01 4.99808252e-01 5.00190401e-01
2.15062500e+00 4.99861819e-01 5.00007386e-01 1.15679359e-04 4.99895542e-01 5.00121391e-01 4.99832970e-01 5.00207593e-01
2.15187500e+00 4.99834784e-01 4.99986545e-01 1.11803408e-04 4.99873548e-01 5.00097851e-01 4.99805140e-01 5.00161907e-01
2.15312500e+00 5.00179483e-01 5.00003720e-01 1.13549643e-04 4.99892406e-01 5.00121435e-01 4.99819270e-01 5.00188897e-01
2.15437500e+00 4.99989353e-01 5.00004568e-01 1.06749882e-04 4.99904270e-01 5.00113488e-01 4.99833229e-01 5.00179802e-01
2.15562500e+00 5.00011358e-01 5.00001053e-01 1.11743960e-04 4.99889823e-01 5.00108335e-01 4.99822624e-01 5.00177747e-01
2.15687500e+00 4.99823850e-01 4.99998886e-01 1.08028478e-04 4.99886940e-01 5.00108797e-01 4.99818699e-01 5.00176862e-01
2.15812500e+00 5.00058159e-01 4.99996789e-01 1.10178606e-04 4.99883949e-01 5.00106353e-01 4.99824557e-01 5.00176548e-01
2.15937500e+00 5.00259565e-01 5.00005881e-01 1.16068978e-04 4.99890647e-01 5.00126181e-01 4.99814114e-01 5.00195529e-01
2.16062500e+00 4.99835721e-01 4.99993806e-01 1.15910452e-04 4.99881656e-01 5.00105625e-01 4.99802060e-01 5.00179354e-01
2.16187500e+00 4.99854561e-01 5.00009995e-01 1.17004344e-04 4.99895184e-01 5.00123750e-01 4.99809424e-01 5.00201213e-01
2.16312500e+00 5.00028603e-01 4.99998820e-01 1.20046435e-04 4.99880510e-01 5.00116179e-01 4.99815055e-01 5.00205985e-01
2.16437500e+00 4.99969611e-01 4.99993677e-01 1.11190617e-04 4.99880699e-01 5.00100294e-01 4.99813230e-01 5.00180281e-01
2.16562500e+00 5.00120678e-01 5.00010257e-01 1.12992697e-04 4.99900787e-01 5.00119062e-01 4.99820441e-01 5.00193996e-01
2.16687500e+00 5.00085355e-01 4.99986993e-01 1.13282407e-04 4.99879520e-01 5.00100035e-01 4.99801711e-01 5.00166683e-01
2.16812500e+00 4.99934240e-01 5.00005581e-01 1.12421031e-04 4.99893969e-01 5.00116347e-01 4.99828489e-01 5.00195599e-01
2.16937500e+00 4.99866531e-01 4.99998809e-01 1.14145065e-04 4.99883653e-01 5.00109427e-01 4.99812225e-01 5.00181659e-01
2.17062500e+00 5.00086375e-01 4.99998482e-01 1.05644328e-04 4.99884529e-01 5.00104511e-01 4.99829816e-01 5.00166881e-01
2.17187500e+00 5.00000301e-01 5.00004016e-01 1.16569622e-04 4.99891311e-01 5.00116708e-01 4.99815807e-01 5.00190197e-01
2.17312500e+00 5.00060650e-01 4.99989605e-01 1.10578379e-04 4.99879248e-01 5.00107221e-01 4.99810482e-01 5.00168184e-01
2.17437500e+00 5.00076780e-01 5.00010870e-01 1.06369450e-04 4.99905104e-01 5.00114078e-01 4.99835613e-01 5.00181464e-01
2.17562500e+00 4.99788331e-01 4.99994143e-01 1.13954719e-04 4.99883805e-01 5.00107720e-01 4.99796053e-01 5.00172242e-01
2.17687500e+00 5.00167087e-01 5.00002573e-01 1.16826741e-04 4.99889496e-01 5.00120456e-01 4.99812036e-01 5.00199166e-01
2.17812500e+00 4.99990375e-01 4.99998236e-01 1.11055431e-04 4.99892961e-01 5.00104136e-01 4.99810266e-01 5.00175760e-01
2.17937500e+00 4.99981657e-01 4.99993773e-01 1.04607381e-04 4.99892307e-01 5.00095737e-01 4.99822306e-01 5.00163908e-01
2.18062500e+00 4.99993216e-01 5.00017296e-01 1.09802986e-04 4.99908490e-01 5.00122886e-01 4.99835494e-01 5.00190081e-01
2.18187500e+00 5.00013182e-01 4.99984163e-01 1.16828540e-04 4.99867230e-01 5.00097534e-01 4.99796816e-01 5.00176169e-01
2.18312500e+00 4.99976596e-01 5.00007929e-01 1.13166939e-04 4.99894429e-01 5.00118580e-01 4.99825646e-01 5.00188646e-01
2.18437500e+00 4.99874145e-01 5.00003218e-01 1.09236766e-04 4.99893048e-01 5.00107609e-01 4.99815340e-01 5.00177241e-01
2.18562500e+00 5.00276223e-01 4.99990087e-01 1.07827677e-04 4.99887679e-01 5.00095922e-01 4.99810299e-01 5.00166106e-01
2.18687500e+00 4.99827919e-01 5.00011634e-01 1.07776030e-04 4.99908857e-01 5.00118601e-01 4.99837086e-01 5.00195065e-01
2.18812500e+00 5.00030618e-01 4.99988404e-01 1.08908963e-04 4.99881323e-01 5.00099344e-01 4.99818954e-01 5.00168139e-01
2.18937500e+00 5.00093640e-01 5.00010129e-01 1.09951927e-04 4.99901465e-01 5.00118592e-01 4.99824337e-01 5.00192344e-01
2.19062500e+00 4.99736013e-01 4.99991986e-01 1.13773400e-04 4.99877610e-01 5.00104829e-01 4.99805131e-01 5.00177941e-01
2.19187500e+00 5.00128249e-01 4.99997860e-01 1.13459060e-04 4.99879777e-01 5.00111959e-01 4.99812987e-01 5.00176262e-01
2.19312500e+00 5.00133377e-01 5.00011897e-01 1.04438955e-04 4.99908922e-01 5.00113950e-01 4.99852060e-01 5.00182813e-01
2.19437500e+00 4.99940474e-01 4.99989021e-01 1.08658033e-04 4.99878863e-01 5.00097430e-01 4.99814089e-01 5.00159856e-01
2.19562500e+00 4.99940700e-01 5.00013192e-01 1.13627866e-04 4.99901279e-01 5.00122348e-01 4.99831924e-01 5.00200939e-01
2.19687500e+00 5.00035353e-01 4.99987414e-01 1.13332183e-04 4.99876442e-01 5.00101996e-01 4.99790683e-01 5.00165757e-01
2.19812500e+00 5.00040792e-01 5.00003732e-01 1.10253650e-04 4.99896134e-01 5.00112706e-01 4.99826055e-01 5.00183045e-01
2.19937500e+00 4.99920028e-01 5.00004619e-01 1.12355540e-04 4.99895029e-01 5.00114975e-01 4.99825306e-01 5.00187767e-01
2.20062500e+00 5.00027923e-01 4.99991561e-01 1.06946499e-04 4.99889513e-01 5.00092233e-01 4.99808536e-01 5.00160423e-01
2.20187500e+00 5.00020173e-01 5.00016664e-01 1.10128371e-04 4.99905820e-01 5.00121506e-01 4.99841872e-01 5.00194349e-01
2.20312500e+00 4.99953886e-01 4.99981645e-01 1.11009863e-04 4.99871097e-01 5.00089435e-01 4.99789413e-01 5.00156013e-01
2.20437500e+00 5.00062893e-01 5.00000927e-01 1.07500257e-04 4.99899880e-01 5.00107072e-01 4.99825786e-01 5.00181015e-01
2.20562500e+00 5.00012854e-01 5.00006006e-01 1.06797803e-04 4.99902624e-01 5.00105722e-01 4.99838917e-01 5.00194974e-01
2.20687500e+00 5.00003888e-01 4.99998346e-01 1.10963341e-04 4.99886579e-01 5.00108649e-01 4.99816622e-01 5.00182379e-01
2.20812500e+00 4.99946590e-01 5.00009678e-01 1.12921020e-04 4.99896248e-01 5.00120603e-01 4.99820773e-01 5.00194055e-01
2.20937500e+00 5.00055618e-01 4.99985410e-01 1.09372594e-04 4.99878641e-01 5.00091804e-01 4.99811967e-01 5.00162885e-01
2.21062500e+00 4.99999997e-01 5.00012769e-01 1.06779966e-04 4.99905921e-01 5.00116818e-01 4.99842762e-01 5.00192137e-01
2.21187500e+00 4.99871235e-01 4.99994128e-01 1.10131366e-04 4.99890243e-01 5.00101177e-01 4.99819775e-01 5.00179389e-01
2.21312500e+00 5.00059604e-01 4.99994343e-01 1.10926246e-04 4.99887067e-01 5.00097670e-01 4.99820734e-01 5.00164593e-01
2.21437500e+00 4.99996039e-01 5.00011577e-01 1.04018766e-04 4.99909758e-01 5.00113532e-01 4.99856376e-01 5.00184255e-01
2.21562500e+00 5.00024933e-01 4.99987457e-01 1.11149176e-04 4.99877497e-01 5.00096448e-01 4.99792925e-01 5.00163828e-01
2.21687500e+00 5.00078684e-01 5.00013715e-01 1.08670473e-04 4.99908481e-01 5.00122280e-01 4.99835164e-01 5.00187431e-01
2.21812500e+00 4.99914665e-01 4.99989463e-01 1.12073301e-04 4.99879447e-01 5.00095654e-01 4.99804593e-01 5.00165578e-01
2.21937500e+00 5.00042900e-01 5.00002709e-01 1.13894097e-04 4.99889897e-01 5.00111302e-01 4.99812390e-01 5.00187953e-01
2.22062500e+00 4.99972860e-01 5.00006654e-01 1.11471801e-04 4.99902953e-01 5.00114726e-01 4.99828497e-01 5.00194651e-01
2.22187500e+00 4.99892756e-01 4.99987318e-01 1.11284752e-04 4.99872490e-01 5.00099872e-01 4.99811541e-01 5.00182468e-01
2.22312500e+00 5.00025807e-01 5.00017373e-01 1.09791525e-04 4.99909989e-01 5.00122679e-01 4.99835039e-01 5.00190273e-01
2.22437500e+00 5.00002538e-01 4.99981300e-01 1.11904923e-04 4.99873939e-01 5.00091373e-01 4.99793117e-01 5.00159384e-01
2.22562500e+00 4.99957513e-01 5.00009120e-01 1.12659864e-04 4.99897170e-01 5.00125391e-01 4.99835377e-01 5.00195411e-01
2.22687500e+00 5.00123577e-01 5.00001551e-01 1.05055613e-04 4.99893929e-01 5.00108052e-01 4.99828561e-01 5.00176576e-01
2.22812500e+00 5.00062469e-01 4.99994212e-01 1.12581473e-04 4.99879296e-01 5.00100513e-01 4.99816001e-01 5.00171510e-01
2.22937500e+00 4.99862327e-01 5.00016997e-01 1.08735008e-04 4.99908470e-01 5.00126043e-01 4.99840337e-01 5.00189765e-01
2.23062500e+00 5.00025390e-01 4.99978289e-01 1.11194514e-04 4.99869027e-01 5.00090633e-01 4.99798088e-01 5.00159335e-01
2.23187500e+00 4.99962732e-01 5.00014245e-01 1.13319194e-04 4.99906639e-01 5.00126331e-01 4.99827522e-01 5.00202097e-01
2.23312500e+00 5.00066546e-01 4.99998269e-01 1.11462018e-04 4.99887629e-01 5.00105727e-01 4.99798131e-01 5.00174553e-01
2.23437500e+00 5.00152924e-01 4.99993267e-01 1.13689729e-04 4.99887335e-01 5.00104981e-01 4.99804616e-01 5.00172175e-01
2.23562500e+00 4.99826610e-01 5.00009890e-01 1.12643590e-04 4.99900939e-01 5.00119431e-01 4.99818009e-01 5.00186113e-01
2.23687500e+00 5.00033972e-01 4.99982508e-01 1.10389040e-04 4.99870692e-01 5.00097491e-01 4.99815644e-01 5.00165083e-01
2.23812500e+00 4.99854110e-01 5.00013672e-01 1.06595677e-04 4.99903661e-01 5.00115916e-01 4.99843345e-01 5.00191847e-01
2.23937500e+00 5.00022766e-01 4.99990858e-01 1.10625809e-04 4.99886116e-01 5.00092185e-01 4.99808127e-01 5.00181342e-01
2.24062500e+00 5.00313019e-01 5.00003103e-01 1.18717798e-04 4.99893597e-01 5.00115659e-01 4.99812375e-01 5.00205024e-01
2.24187500e+00 4.99742789e-01 5.00008126e-01 1.12544898e-04 4.99895725e-01 5.00119139e-01 4.99817334e-01 5.00184205e-01
2.24312500e+00 4.99903186e-01 4.99990095e-01 1.09895227e-04 4.99880904e-01 5.00100912e-01 4.99814533e-01 5.00162892e-01
2.24437500e+00 5.00127077e-01 5.00010188e-01 1.08922736e-04 4.99902499e-01 5.00117439e-01 4.99836609e-01 5.00189590e-01
2.24562500e+00 5.00030663e-01 4.99988624e-01 1.09272126e-04 4.99879890e-01 5.00099401e-01 4.99814868e-01 5.00160033e-01
2.24687500e+00 5.00028722e-01 5.00006451e-01 1.09560169e-04 4.99897125e-01 5.00114595e-01 4.99823723e-01 5.00187446e-01
2.24812500e+00 4.99843247e-01 4.99996198e-01 1.10790242e-04 4.99889434e-01 5.00103270e-01 4.99811452e-01 5.00178267e-01
2.24937500e+00 4.99975513e-01 5.00001343e-01 1.11006447e-04 4.99887476e-01 5.00116904e-01 4.99824507e-01 5.00171822e-01
2.25062500e+00 5.00055249e-01 5.00008917e-01 1.08642128e-04 4.99902279e-01 5.00113477e-01 4.99830202e-01 5.00184371e-01
2.25187500e+00 5.00025266e-01 4.99985779e-01 1.04486485e-04 4.99884322e-01 5.00092370e-01 4.99817924e-01 5.00158847e-01
2.25312500e+00 5.00076620e-01 5.00016090e-01 1.11321706e-04 4.99903785e-01 5.00130385e-01 4.99841712e-01 5.00206068e-01
2.25437500e+00 5.00054439e-01 4.99991484e-01 1.09654258e-04 4.99882469e-01 5.00099859e-01 4.99816555e-01 5.00164070e-01
2.25562500e+00 5.00049818e-01 4.99999103e-01 1.12379660e-04 4.99892011e-01 5.00104342e-01 4.99817983e-01 5.00191829e-01
2.25687500e+00 4.99823871e-01 5.00006187e-01 1.10782338e-04 4.99902529e-01 5.00115847e-01 4.99816146e-01 5.00183325e-01
2.25812500e+00 4.99984383e-01 4.99988318e-01 1.03488673e-04 4.99889562e-01 5.00094066e-01 4.99818845e-01 5.00154601e-01
2.25937500e+00 5.00058219e-01 5.00012624e-01 1.08883525e-04 4.99907971e-01 5.00120043e-01 4.99835195e-01 5.00190351e-01
2.26062500e+00 4.99973751e-01 4.99986987e-01 1.10107678e-04 4.99881588e-01 5.00097987e-01 4.99809377e-01 5.00163443e-01
2.26187500e+00 5.00045074e-01 5.00008718e-01 1.11378813e-04 4.99898364e-01 5.00118904e-01 4.99832392e-01 5.00192638e-01
2.26312500e+00 4.99983399e-01 4.99999108e-01 1.08392492e-04 4.99896852e-01 5.00105854e-01 4.99827120e-01 5.00170618e-01
2.26437500e+00 5.00084721e-01 4.99990383e-01 1.10634796e-04 4.99877484e-01 5.00101388e-01 4.99812413e-01 5.00172590e-01
2.26562500e+00 5.00033127e-01 5.00018299e-01 1.07963133e-04 4.99918140e-01 5.00124179e-01 4.99844784e-01 5.00197924e-01
2.26687500e+00 4.99917347e-01 4.99986376e-01 1.05726905e-04 4.99882275e-01 5.00091749e-01 4.99807542e-01 5.00153794e-01
2.26812500e+00 4.99939228e-01 5.00009930e-01 1.14296527e-04 4.99894273e-01 5.00122196e-01 4.99826445e-01 5.00188592e-01
2.26937500e+00 5.00050843e-01 4.99997551e-01 1.12652507e-04 4.99888827e-01 5.00109633e-01 4.99806848e-01 5.00179876e-01
2.27062500e+00 4.99931137e-01 4.99991486e-01 1.04208282e-04 4.99890173e-01 5.00097351e-01 4.99821846e-01 5.00159479e-01
2.27187500e+00 4.99907834e-01 5.00008996e-01 1.06740860e-04 4.99907682e-01 5.00113711e-01 4.99828398e-01 5.00176605e-01
2.27312500e+00 5.00179047e-01 4.99993460e-01 1.08833811e-04 4.99886299e-01 5.00100504e-01 4.99823560e-01 5.00168418e-01
2.27437500e+00 4.99931327e-01 5.00011517e-01 1.08572008e-04 4.99904295e-01 5.00114210e-01 4.99836566e-01 5.00200385e-01
2.27562500e+00 4.99987449e-01 4.99990615e-01 1.07822486e-04 4.99883999e-01 5.00092501e-01 4.99805786e-01 5.00174197e-01
2.27687500e+00 5.00181325e-01 5.00001959e-01 1.09592020e-04 4.99889057e-01 5.00114852e-01 4.99825702e-01 5.00181346e-01
2.27812500e+00 4.99890743e-01 4.99998801e-01 1.08052906e-04 4.99898187e-01 5.00098868e-01 4.99820358e-01 5.00174999e-01
2.27937500e+00 5.00025051e-01 4.99992767e-01 1.06993604e-04 4.99885445e-01 5.00096439e-01 4.99821984e-01 5.00171698e-01
2.28062500e+00 4.99945861e-01 5.00014489e-01 1.07707671e-04 4.99906052e-01 5.00119147e-01 4.99831419e-01 5.00188924e-01
2.28187500e+00 4.99979509e-01 4.99991975e-01 1.04796844e-04 4.99890555e-01 5.00093216e-01 4.99818023e-01 5.00159226e-01
2.28312500e+00 4.99991344e-01 5.00003965e-01 1.09963948e-04 4.99895496e-01 5.00109664e-01 4.99824215e-01 5.00190126e-01
2.28437500e+00 4.99919023e-01 4.99995866e-01 1.12449072e-04 4.99887613e-01 5.00108111e-01 4.99805092e-01 5.00163896e-01
2.28562500e+00 5.00172484e-01 4.99997821e-01 1.06238375e-04 4.99889609e-01 5.00102425e-01 4.99827436e-01 5.00177547e-01
2.28687500e+00 5.00040461e-01 5.00008450e-01 1.05558302e-04 4.99899349e-01 5.00109879e-01 4.99841591e-01 5.00183108e-01
2.28812500e+00 4.99957258e-01 4.99988359e-01 1.07551146e-04 4.99882005e-01 5.00096409e-01 4.99810636e-01 5.00161092e-01
2.28937500e+00 4.99946584e-01 5.00015149e-01 1.11432477e-04 4.99904292e-01 5.00124433e-01 4.99837006e-01 5.00191628e-01
2.29062500e+00 5.00005825e-01 4.99987910e-01 1.05807256e-04 4.99883603e-01 5.00092823e-01 4.99810059e-01 5.00160690e-01
2.29187500e+00 5.00155567e-01 5.00000777e-01 1.04647509e-04 4.99898001e-01 5.00100207e-01 4.99835203e-01 5.00173505e-01
2.29312500e+00 4.99891818e-01 5.00009412e-01 1.04321756e-04 4.99902713e-01 5.00115850e-01 4.99839813e-01 5.00183031e-01
2.29437500e+00 4.99972902e-01 4.99981731e-01 1.00532150e-04 4.99882927e-01 5.00083428e-01 4.99826302e-01 5.00145389e-01
2.29562500e+00 5.00058086e-01 5.00017922e-01 1.04360668e-04 4.99915422e-01 5.00122703e-01 4.99844665e-01 5.00183757e-01
2.29687500e+00 5.00052928e-01 4.99990614e-01 1.14625241e-04 4.99881044e-01 5.00100740e-01 4.99800000e-01 5.00174737e-01
2.29812500e+00 4.99905122e-01 5.00006351e-01 1.04000562e-04 4.99903817e-01 5.00104956e-01 4.99833344e-01 5.00187440e-01
2.29937500e+00 4.99930007e-01 4.99999374e-01 1.03603825e-04 4.99895192e-01 5.00106668e-01 4.99828023e-01 5.00161979e-01
2.30062500e+00 5.00126446e-01 4.99990077e-01 1.05660939e-04 4.99887733e-01 5.00090561e-01 4.99816679e-01 5.00158193e-01
2.30187500e+00 4.99928218e-01 5.00013223e-01 1.04667416e-04 4.99912501e-01 5.00116106e-01 4.99836907e-01 5.00195402e-01
2.30312500e+00 4.99975929e-01 4.99983989e-01 1.04234898e-04 4.99880555e-01 5.00086777e-01 4.99813502e-01 5.00154804e-01
2.30437500e+00 5.00104561e-01 5.00018843e-01 1.07768770e-04 4.99913618e-01 5.00127602e-01 4.99847973e-01 5.00195967e-01
2.30562500e+00 4.99988643e-01 4.99996129e-01 1.09361230e-04 4.99882967e-01 5.00100732e-01 4.99810765e-01 5.00173086e-01
2.30687500e+00 4.99896413e-01 4.99994829e-01 1.07332519e-04 4.99890932e-01 5.00099511e-01 4.99817287e-01 5.00165193e-01
2.30812500e+00 4.99910814e-01 5.00003949e-01 1.03007530e-04 4.99905070e-01 5.00106601e-01 4.99832542e-01 5.00171294e-01
2.30937500e+00 5.00247805e-01 4.99985164e-01 1.07246222e-04 4.99873725e-01 5.00089096e-01 4.99803172e-01 5.00162325e-01
2.31062500e+00 4.99895572e-01 5.00021836e-01 1.07511928e-04 4.99911494e-01 5.00127349e-01 4.99845658e-01 5.00197383e-01
2.31187500e+00 4.99825157e-01 4.99985553e-01 1.07523658e-04 4.99882688e-01 5.00092804e-01 4.99814684e-01 5.00163913e-01
2.31312500e+00 5.00109977e-01 5.00002330e-01 1.05765447e-04 4.99902926e-01 5.00102787e-01 4.99837881e-01 5.00186493e-01
2.31437500e+00 4.99921872e-01 5.00005213e-01 1.09928126e-04 4.99900285e-01 5.00117224e-01 4.99820203e-01 5.00179309e-01
2.31562500e+00 5.00112990e-01 4.99990093e-01 1.09118207e-04 4.99881908e-01 5.00098550e-01 4.99815883e-01 5.00167373e-01
2.31687500e+00 4.99928436e-01 5.00016484e-01 1.04854990e-04 4.99913977e-01 5.00117679e-01 4.99845105e-01 5.00189717e-01
2.31812500e+00 5.00044644e-01 4.99985686e-01 1.04806679e-04 4.99883879e-01 5.00093617e-01 4.99813231e-01 5.00156836e-01
2.31937500e+00 5.00181933e-01 5.00010373e-01 1.13985352e-04 4.99897634e-01 5.00128411e-01 4.99838000e-01 5.00197821e-01
2.32062500e+00 4.99730001e-01 4.99992709e-01 1.04634711e-04 4.99894283e-01 5.00098064e-01 4.99825903e-01 5.00162753e-01
2.32187500e+00 5.00134083e-01 4.99992921e-01 1.03285301e-04 4.99890783e-01 5.00093601e-01 4.99826974e-01 5.00158626e-01
2.32312500e+00 5.00026030e-01 5.00022589e-01 1.00755595e-04 4.99924968e-01 5.00123726e-01 4.99862279e-01 5.00190245e-01
2.32437500e+00 4.99919578e-01 4.99984503e-01 1.01737654e-04 4.99881163e-01 5.00086663e-01 4.99821756e-01 5.00143851e-01
2.32562500e+00 4.99947760e-01 5.00001873e-01 1.05874045e-04 4.99893038e-01 5.00109198e-01 4.99828395e-01 5.00167135e-01
2.32687500e+00 4.99746815e-01 4.99993445e-01 1.06556624e-04 4.99886755e-01 5.00103513e-01 4.99816350e-01 5.00171310e-01
2.32812500e+00 5.00473931e-01 5.00005432e-01 1.03601834e-04 4.99903220e-01 5.00104179e-01 4.99832682e-01 5.00169130e-01
2.32937500e+00 4.99902721e-01 5.00009006e-01 1.03793128e-04 4.99907550e-01 5.00114922e-01 4.99839008e-01 5.00167863e-01
2.33062500e+00 4.99816438e-01 4.99982335e-01 1.01835410e-04 4.99880299e-01 5.00088866e-01 4.99818540e-01 5.00141707e-01
2.33187500e+00 5.00285653e-01 5.00012857e-01 1.06382952e-04 4.99906533e-01 5.00118510e-01 4.99841785e-01 5.00181644e-01
2.33312500e+00 4.99814615e-01 4.99996305e-01 1.02035356e-04 4.99895235e-01 5.00099448e-01 4.99831254e-01 5.00163590e-01
2.33437500e+00 5.00060894e-01 5.00002743e-01 1.09777084e-04 4.99896830e-01 5.00108141e-01 4.99823091e-01 5.00179804e-01
2.33562500e+00 4.99858116e-01 4.99999962e-01 1.03653704e-04 4.99899051e-01 5.00109353e-01 4.99828022e-01 5.00162943e-01
2.33687500e+00 5.00076311e-01 4.99992482e-01 1.04286093e-04 4.99889971e-01 5.00098845e-01 4.99819788e-01 5.00158882e-01
2.33812500e+00 5.00151309e-01 5.00015146e-01 1.02180188e-04 4.99915747e-01 5.00116950e-01 4.99843657e-01 5.00182290e-01
2.33937500e+00 4.99810422e-01 4.99985786e-01 1.04688348e-04 4.99877787e-01 5.00083316e-01 4.99799800e-01 5.00153649e-01
2.34062500e+00 5.00075949e-01 5.00008591e-01 1.04848026e-04 4.99907216e-01 5.00116384e-01 4.99835101e-01 5.00180500e-01
2.34187500e+00 4.99815726e-01 4.99999649e-01 1.08151653e-04 4.99887479e-01 5.00106471e-01 4.99817436e-01 5.00173468e-01
2.34312500e+00 5.00108562e-01 4.99991521e-01 1.06191840e-04 4.99887634e-01 5.00096253e-01 4.99819422e-01 5.00162139e-01
2.34437500e+00 5.00140030e-01 5.00010970e-01 1.02171815e-04 4.99906129e-01 5.00119527e-01 4.99850015e-01 5.00179989e-01
2.34562500e+00 4.99798453e-01 4.99989554e-01 9.78715291e-05 4.99893759e-01 5.00085279e-01 4.99835150e-01 5.00150990e-01
2.34687500e+00 5.00074409e-01 5.00011607e-01 1.05591975e-04 4.99903678e-01 5.00120299e-01 4.99841947e-01 5.00176588e-01
2.34812500e+00 4.99976165e-01 4.99990630e-01 1.04590531e-04 4.99888930e-01 5.00092607e-01 4.99821950e-01 5.00161733e-01
2.34937500e+00 5.00073071e-01 4.99996914e-01 1.05868990e-04 4.99894926e-01 5.00104066e-01 4.99821433e-01 5.00169896e-01
2.35062500e+00 5.00130329e-01 5.00012147e-01 1.00183606e-04 4.99910315e-01 5.00110657e-01 4.99848690e-01 5.00179104e-01
2.35187500e+00 4.99834578e-01 4.99991063e-01 9.89971655e-05 4.99887932e-01 5.00090230e-01 4.99831062e-01 5.00148491e-01
2.35312500e+00 4.99967714e-01 5.00008195e-01 1.01963546e-04 4.99908739e-01 5.00109850e-01 4.99845243e-01 5.00174442e-01
2.35437500e+00 5.00057933e-01 4.99987811e-01 1.07510262e-04 4.99878634e-01 5.00091248e-01 4.99806346e-01 5.00167946e-01
2.35562500e+00 5.00074684e-01 5.00006340e-01 1.03900490e-04 4.99904817e-01 5.00107209e-01 4.99846306e-01 5.00184106e-01
2.35687500e+00 4.99807296e-01 5.00003540e-01 1.03891143e-04 4.99900210e-01 5.00108712e-01 4.99838110e-01 5.00171528e-01
2.35812500e+00 5.00000366e-01 4.99994305e-01 1.01785253e-04 4.99894799e-01 5.00096390e-01 4.99826945e-01 5.00160531e-01
2.35937500e+00 5.00262128e-01 5.00015738e-01 1.04059067e-04 4.99913394e-01 5.00118208e-01 4.99849490e-01 5.00183606e-01
2.36062500e+00 4.99795754e-01 4.99981553e-01 1.03803083e-04 4.99880109e-01 5.00084966e-01 4.99806089e-01 5.00149695e-01
2.36187500e+00 4.99974739e-01 5.00012517e-01 1.03880205e-04 4.99909224e-01 5.00116338e-01 4.99849491e-01 5.00185149e-01
2.36312500e+00 4.99995402e-01 5.00001942e-01 1.03598276e-04 4.99897664e-01 5.00103984e-01 4.99829714e-01 5.00169545e-01
2.36437500e+00 5.00043304e-01 4.99988654e-01 1.05202900e-04 4.99886419e-01 5.00095453e-01 4.99825787e-01 5.00157669e-01
2.36562500e+00 5.00109515e-01 5.00012294e-01 9.92950656e-05 4.99910867e-01 5.00111977e-01 4.99855757e-01 5.00168025e-01
2.36687500e+00 4.99842862e-01 4.99981856e-01 1.00243258e-04 4.99878572e-01 5.00079735e-01 4.99818094e-01 5.00143582e-01
2.36812500e+00 5.00094166e-01 5.00014676e-01 1.03254643e-04 4.99911537e-01 5.00117727e-01 4.99853853e-01 5.00190342e-01
2.36937500e+00 5.00059424e-01 4.99997409e-01 1.03849800e-04 4.99886771e-01 5.00099471e-01 4.99831352e-01 5.00165840e-01
2.37062500e+00 4.99918976e-01 4.99998282e-01 1.00785522e-04 4.99897585e-01 5.00099336e-01 4.99837927e-01 5.00153378e-01
2.37187500e+00 4.99990667e-01 5.00004036e-01 1.00047105e-04 4.99906549e-01 5.00098815e-01 4.99837524e-01 5.00165722e-01
2.37312500e+00 4.99981948e-01 4.99986121e-01 1.01766115e-04 4.99885748e-01 5.00087497e-01 4.99816786e-01 5.00148638e-01
2.37437500e+00 5.00105335e-01 5.00019844e-01 1.02136918e-04 4.99918395e-01 5.00118576e-01 4.99856684e-01 5.00189945e-01
2.37562500e+00 4.99814222e-01 4.99988062e-01 1.04210567e-04 4.99887110e-01 5.00086264e-01 4.99824877e-01 5.00158812e-01
2.37687500e+00 5.00109022e-01 5.00005548e-01 1.03108462e-04 4.99905775e-01 5.00112092e-01 4.99827687e-01 5.00169276e-01
2.37812500e+00 5.00071826e-01 4.99996894e-01 1.01473764e-04 4.99899392e-01 5.00097906e-01 4.99834090e-01 5.00155049e-01
2.37937500e+00 5.00030719e-01 4.99982690e-01 1.01050843e-04 4.99878789e-01 5.00085725e-01 4.99822571e-01 5.00153469e-01
2.38062500e+00 4.99974936e-01 5.00023796e-01 1.01082278e-04 4.99922073e-01 5.00126636e-01 4.99861585e-01 5.00187991e-01
2.38187500e+00 4.99718213e-01 4.99990645e-01 9.99903291e-05 4.99890994e-01 5.00086043e-01 4.99826769e-01 5.00150015e-01
2.38312500e+00 5.00230632e-01 5.00006775e-01 9.88873274e-05 4.99911412e-01 5.00103219e-01 4.99849939e-01 5.00169500e-01
2.38437500e+00 5.00033580e-01 4.99995355e-01 1.00008606e-04 4.99896814e-01 5.00098472e-01 4.99831526e-01 5.00149361e-01
2.38562500e+00 4.99952676e-01 4.99992799e-01 9.75891705e-05 4.99895938e-01 5.00088118e-01 4.99831485e-01 5.00148182e-01
2.38687500e+00 5.00009541e-01 5.00016310e-01 9.80953343e-05 4.99914807e-01 5.00112752e-01 4.99852092e-01 5.00176150e-01
2.38812500e+00 4.99934884e-01 4.99984470e-01 1.00822121e-04 4.99884150e-01 5.00085989e-01 4.99816179e-01 5.00145584e-01
2.38937500e+00 5.00143606e-01 5.00011111e-01 9.96548546e-05 4.99917002e-01 5.00113705e-01 4.99855297e-01 5.00173729e-01
2.39062500e+00 4.99891493e-01 4.99993709e-01 1.00586112e-04 4.99897423e-01 5.00092972e-01 4.99823753e-01 5.00158558e-01
2.39187500e+00 5.00069913e-01 4.99993418e-01 1.02075408e-04 4.99890307e-01 5.00095172e-01 4.99822620e-01 5.00159159e-01
2.39312500e+00 5.00035089e-01 5.00011967e-01 9.83685968e-05 4.99917529e-01 5.00109388e-01 4.99848883e-01 5.00175944e-01
2.39437500e+00 4.99930752e-01 4.99991107e-01 9.98492327e-05 4.99891078e-01 5.00087406e-01 4.99827829e-01 5.00157634e-01
2.39562500e+00 5.00057344e-01 5.00013269e-01 9.80777219e-05 4.99917219e-01 5.00114103e-01 4.99850495e-01 5.00174273e-01
2.39687500e+00 5.00000012e-01 4.99989394e-01 9.59711298e-05 4.99891410e-01 5.00086663e-01 4.99827235e-01 5.00145911e-01
2.39812500e+00 4.99917082e-01 4.99997849e-01 1.00998804e-04 4.99892684e-01 5.00097880e-01 4.99834027e-01 5.00159469e-01
2.39937500e+00 4.99938977e-01 5.00002821e-01 9.76956459e-05 4.99906125e-01 5.00099976e-01 4.99838021e-01 5.00154651e-01
2.40062500e+00 5.00037027e-01 4.99996179e-01 1.00298518e-04 4.99896268e-01 5.00094963e-01 4.99835773e-01 5.00161748e-01
2.40187500e+00 5.00063267e-01 5.00011375e-01 9.77770737e-05 4.99913811e-01 5.00110735e-01 4.99843694e-01 5.00169880e-01
2.40312500e+00 5.00120789e-01 4.99990542e-01 9.92749524e-05 4.99895997e-01 5.00090495e-01 4.99828065e-01 5.00153071e-01
2.40437500e+00 5.00029857e-01 5.00010065e-01 9.98724653e-05 4.99907839e-01 5.00110560e-01 4.99855503e-01 5.00179823e-01
2.40562500e+00 4.99840152e-01 4.99998521e-01 9.83549071e-05 4.99905788e-01 5.00097469e-01 4.99838459e-01 5.00161595e-01
2.40687500e+00 5.00066735e-01 4.99992808e-01 9.42377054e-05 4.99899053e-01 5.00087366e-01 4.99837148e-01 5.00148415e-01
2.40812500e+00 4.99912328e-01 5.00007624e-01 9.70947556e-05 4.99907788e-01 5.00101382e-01 4.99849365e-01 5.00169148e-01
2.40937500e+00 4.99947496e-01 4.99986669e-01 1.00551565e-04 4.99885658e-01 5.00089194e-01 4.99812063e-01 5.00146700e-01
2.41062500e+00 5.00162903e-01 5.00014571e-01 1.00718908e-04 4.99911589e-01 5.00112599e-01 4.99850744e-01 5.00177040e-01
2.41187500e+00 4.99926191e-01 4.99994821e-01 9.71350246e-05 4.99894348e-01 5.00095551e-01 4.99836085e-01 5.00150127e-01
2.41312500e+00 5.00007902e-01 4.99990762e-01 1.01638685e-04 4.99889551e-01 5.00096612e-01 4.99824038e-01 5.00160059e-01
2.41437500e+00 5.00013802e-01 5.00010868e-01 9.53401634e-05 4.99912125e-01 5.00106640e-01 4.99856083e-01 5.00168544e-01
2.41562500e+00 5.00001067e-01 4.99990806e-01 9.32641300e-05 4.99898414e-01 5.00080556e-01 4.99845294e-01 5.00152278e-01
2.41687500e+00 4.99968720e-01 5.00008829e-01 9.36070120e-05 4.99912438e-01 5.00102398e-01 4.99856665e-01 5.00161307e-01
2.41812500e+00 4.99863286e-01 4.99994790e-01 1.00251697e-04 4.99895965e-01 5.00100512e-01 4.99834986e-01 5.00158125e-01
2.41937500e+00 5.00129217e-01 5.00000301e-01 9.62962172e-05 4.99903691e-01 5.00097013e-01 4.99847527e-01 5.00161802e-01
2.42062500e+00 4.99986210e-01 5.00010219e-01 9.82123287e-05 4.99913192e-01 5.00112499e-01 4.99848706e-01 5.00172545e-01
2.42187500e+00 5.00014170e-01 4.99990306e-01 9.55717673e-05 4.99894321e-01 5.00090458e-01 4.99833968e-01 5.00143089e-01
2.42312500e+00 5.00082178e-01 5.00003702e-01 9.48877369e-05 4.99907871e-01 5.00095794e-01 4.99849808e-01 5.00163694e-01
2.42437500e+00 4.99961338e-01 4.99990134e-01 1.00658667e-04 4.99889347e-01 5.00098744e-01 4.99825386e-01 5.00158388e-01
2.42562500e+00 5.00086847e-01 5.00001660e-01 9.94680552e-05 4.99903617e-01 5.00101131e-01 4.99839745e-01 5.00171165e-01
2.42687500e+00 4.99950856e-01 4.99999222e-01 9.35771237e-05 4.99900554e-01 5.00091884e-01 4.99844158e-01 5.00147279e-01
2.42812500e+00 5.00042472e-01 4.99992315e-01 9.54215821e-05 4.99895200e-01 5.00088733e-01 4.99841185e-01 5.00154752e-01
2.42937500e+00 4.99825798e-01 5.00017700e-01 9.73704934e-05 4.99916465e-01 5.00117674e-01 4.99858523e-01 5.00171539e-01
2.43062500e+00 5.00016676e-01 4.99998549e-01 9.35919504e-05 4.99906347e-01 5.00097807e-01 4.99837950e-01 5.00147641e-01
2.43187500e+00 5.00185178e-01 5.00001420e-01 9.94359873e-05 4.99901011e-01 5.00102217e-01 4.99845231e-01 5.00160635e-01
2.43312500e+00 4.99908360e-01 5.00000459e-01 9.89818606e-05 4.99900705e-01 5.00100439e-01 4.99836767e-01 5.00162035e-01
2.43437500e+00 4.99992359e-01 5.00000318e-01 1.00347801e-04 4.99900881e-01 5.00099444e-01 4.99835654e-01 5.00160091e-01
2.43562500e+00 4.99897288e-01 4.99998642e-01 9.68211058e-05 4.99899201e-01 5.00093781e-01 4.99840133e-01 5.00153810e-01
2.43687500e+00 5.00141305e-01 4.99997461e-01 9.39281994e-05 4.99900789e-01 5.00089889e-01 4.99847006e-01 5.00147844e-01
2.43812500e+00 5.00155055e-01 5.00016496e-01 9.59428779e-05 4.99920814e-01 5.00109713e-01 4.99858704e-01 5.00169388e-01
2.43937500e+00 4.99827840e-01 4.99986221e-01 9.75296878e-05 4.99884724e-01 5.00081987e-01 4.99826522e-01 5.00146188e-01
2.44062500e+00 4.99956476e-01 4.99992216e-01 9.63367028e-05 4.99894218e-01 5.00085463e-01 4.99827037e-01 5.00144491e-01
2.44187500e+00 5.00133734e-01 5.00004115e-01 9.56627702e-05 4.99908883e-01 5.00098946e-01 4.99855783e-01 5.00170893e-01
2.44312500e+00 4.99978111e-01 4.99995279e-01 9.66608069e-05 4.99899681e-01 5.00091392e-01 4.99833834e-01 5.00151871e-01
2.44437500e+00 4.99892915e-01 5.00006346e-01 9.37716877e-05 4.99910134e-01 5.00101843e-01 4.99850624e-01 5.00160224e-01
2.44562500e+00 4.99988165e-01 4.99993402e-01 9.66642390e-05 4.99891506e-01 5.00087732e-01 4.99835858e-01 5.00150650e-01
2.44687500e+00 5.00026319e-01 5.00007622e-01 9.83952819e-05 4.99909794e-01 5.00108208e-01 4.99852323e-01 5.00165274e-01
2.44812500e+00 5.00023720e-01 5.00003469e-01 9.32259881e-05 4.99910289e-01 5.00096901e-01 4.99847900e-01 5.00159120e-01
2.44937500e+00 5.00065323e-01 4.99989057e-01 9.56121734e-05 4.99894589e-01 5.00090812e-01 4.99829686e-01 5.00143241e-01
2.45062500e+00 4.99975795e-01 5.00006507e-01 9.83574981e-05 4.99907984e-01 5.00100958e-01 4.99842474e-01 5.00166517e-01
2.45187500e+00 5.00034142e-01 4.99993508e-01 9.47160426e-05 4.99900202e-01 5.00088636e-01 4.99836101e-01 5.00146475e-01
2.45312500e+00 4.99883735e-01 5.00001320e-01 9.46038343e-05 4.99904376e-01 5.00096565e-01 4.99850409e-01 5.00154257e-01
2.45437500e+00 4.99917706e-01 4.99999442e-01 9.64277820e-05 4.99901867e-01 5.00099426e-01 4.99839137e-01 5.00153182e-01
2.45562500e+00 5.00206063e-01 5.00000632e-01 9.56201894e-05 4.99903444e-01 5.00093521e-01 4.99842325e-01 5.00153803e-01
2.45687500e+00 5.00020254e-01 5.00006568e-01 9.55164180e-05 4.99907257e-01 5.00100201e-01 4.99852968e-01 5.00167063e-01
2.45812500e+00 5.00018819e-01 4.99993251e-01 9.27400111e-05 4.99899002e-01 5.00084886e-01 4.99837402e-01 5.00144900e-01
2.45937500e+00 4.99915114e-01 5.00003451e-01 9.50869498e-05 4.99910529e-01 5.00092758e-01 4.99844226e-01 5.00162806e-01
2.46062500e+00 5.00039999e-01 4.99997147e-01 9.83355185e-05 4.99897825e-01 5.00092359e-01 4.99835369e-01 5.00161771e-01
2.46187500e+00 5.00120551e-01 5.00002959e-01 9.06080527e-05 4.99912761e-01 5.00094359e-01 4.99860524e-01 5.00152191e-01
2.46312500e+00 4.99698129e-01 5.00003835e-01 9.75903414e-05 4.99907824e-01 5.00102615e-01 4.99847033e-01 5.00163067e-01
2.46437500e+00 5.00035775e-01 5.00004373e-01 9.27333869e-05 4.99911534e-01 5.00098573e-01 4.99851039e-01 5.00153631e-01
2.46562500e+00 5.00194154e-01 5.00005820e-01 9.67072398e-05 4.99910130e-01 5.00105505e-01 4.99850767e-01 5.00170510e-01
2.46687500e+00 4.99806336e-01 4.99979351e-01 9.79198634e-05 4.99880611e-01 5.00074653e-01 4.99816769e-01 5.00141609e-01
2.46812500e+00 5.00017578e-01 4.99995129e-01 9.16909179e-05 4.99900859e-01 5.00086115e-01 4.99843262e-01 5.00141645e-01
2.46937500e+00 4.99940084e-01 5.00004856e-01 9.32409658e-05 4.99908438e-01 5.00105296e-01 4.99859596e-01 5.00161062e-01
2.47062500e+00 4.99933018e-01 5.00005863e-01 9.41162321e-05 4.99913206e-01 5.00098826e-01 4.99854670e-01 5.00163243e-01
2.47187500e+00 5.00139529e-01 5.00013532e-01 9.22645361e-05 4.99922480e-01 5.00103589e-01 4.99861420e-01 5.00164301e-01
2.47312500e+00 4.99959793e-01 4.99992550e-01 9.04583369e-05 4.99903207e-01 5.00082018e-01 4.99841625e-01 5.00141926e-01
2.47437500e+00 5.00032021e-01 4.99992253e-01 9.62455309e-05 4.99897617e-01 5.00085741e-01 4.99834256e-01 5.00144665e-01
2.47562500e+00 4.99939267e-01 4.99992563e-01 9.31454657e-05 4.99901943e-01 5.00083571e-01 4.99835566e-01 5.00138783e-01
2.47687500e+00 5.00081907e-01 5.00010683e-01 9.64352297e-05 4.99913045e-01 5.00103837e-01 4.99847911e-01 5.00165171e-01
2.47812500e+00 5.00074067e-01 5.00016195e-01 9.39366337e-05 4.99918661e-01 5.00110160e-01 4.99864782e-01 5.00165274e-01
2.47937500e+00 4.99965241e-01 4.99995823e-01 9.41509275e-05 4.99899652e-01 5.00087291e-01 4.99841473e-01 5.00144966e-01
2.48062500e+00 5.00010353e-01 5.00001651e-01 9.27276144e-05 4.99903929e-01 5.00091748e-01 4.99851907e-01 5.00155976e-01
2.48187500e+00 4.99879091e-01 4.99986833e-01 8.80335291e-05 4.99899666e-01 5.00075271e-01 4.99844576e-01 5.00133010e-01
2.48312500e+00 5.00136089e-01 4.99996620e-01 9.22413623e-05 4.99900828e-01 5.00095391e-01 4.99850089e-01 5.00144875e-01
2.48437500e+00 4.99944397e-01 5.00011424e-01 8.85294402e-05 4.99922565e-01 5.00100150e-01 4.99864918e-01 5.00158196e-01
2.48562500e+00 4.99918086e-01 4.99993994e-01 8.90906148e-05 4.99904354e-01 5.00079599e-01 4.99854296e-01 5.00145112e-01
2.48687500e+00 5.00126138e-01 4.99989105e-01 9.13739276e-05 4.99893862e-01 5.00078944e-01 4.99844504e-01 5.00135942e-01
2.48812500e+00 4.99847268e-01 4.99995343e-01 9.23490905e-05 4.99898684e-01 5.00087923e-01 4.99847245e-01 5.00144719e-01
2.48937500e+00 5.00071095e-01 5.00013907e-01 9.37030496e-05 4.99922734e-01 5.00105776e-01 4.99853521e-01 5.00168421e-01
2.49062500e+00 4.99984436e-01 5.00009143e-01 9.51320042e-05 4.99916181e-01 5.00103951e-01 4.99848867e-01 5.00164817e-01
2.49187500e+00 4.99980340e-01 4.99984292e-01 9.79511634e-05 4.99890313e-01 5.00085035e-01 4.99833259e-01 5.00151116e-01
2.49312500e+00 5.00043711e-01 4.99997857e-01 9.90195772e-05 4.99895023e-01 5.00098482e-01 4.99836402e-01 5.00156251e-01
2.49437500e+00 4.99936570e-01 5.00007435e-01 9.88242577e-05 4.99911168e-01 5.00105280e-01 4.99848812e-01 5.00175769e-01
2.49562500e+00 5.00211363e-01 5.00014106e-01 1.01812823e-04 4.99910001e-01 5.00119134e-01 4.99856495e-01 5.00190886e-01
2.49687500e+00 5.00083490e-01 5.00029461e-01 1.21250325e-04 4.99908078e-01 5.00159762e-01 4.99844076e-01 5.00225561e-01
2.49812500e+00 4.99839887e-01 5.00039843e-01 1.42320636e-04 4.99902053e-01 5.00176497e-01 4.99794487e-01 5.00274867e-01
2.49937500e+00 5.00040423e-01 5.00032323e-01 1.12476795e-04 4.99915173e-01 5.00138216e-01 4.99834838e-01 5.00202308e-01


==> figures/centerline_res800_ck6_t0p0030.dat <==
# Centerline density (y=0) for res=800, checkpoint=6, t=0.003000
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
6.25000000e-04 5.01372177e+00 4.98961514e+00 2.96872047e-01 4.65958878e+00 5.32556223e+00 4.51649543e+00 5.46101230e+00
1.87500000e-03 5.01536193e+00 4.98943051e+00 2.96888828e-01 4.66007086e+00 5.32512425e+00 4.51466930e+00 5.46117908e+00
3.12500000e-03 5.01396519e+00 4.98960636e+00 2.96903984e-01 4.66109538e+00 5.32506688e+00 4.51314741e+00 5.46310097e+00
4.37500000e-03 5.01592313e+00 4.98956178e+00 2.96810096e-01 4.65989502e+00 5.32442090e+00 4.51932046e+00 5.46078580e+00
5.62500000e-03 5.01539262e+00 4.98946149e+00 2.96973390e-01 4.65965957e+00 5.32513456e+00 4.51287958e+00 5.46051889e+00
6.87500000e-03 5.01497768e+00 4.98951999e+00 2.96874082e-01 4.66028165e+00 5.32462510e+00 4.51392265e+00 5.46108680e+00
8.12500000e-03 5.01552989e+00 4.98947706e+00 2.96923565e-01 4.66224253e+00 5.32559066e+00 4.51802789e+00 5.45700683e+00
9.37500000e-03 5.01442978e+00 4.98964431e+00 2.96927185e-01 4.66080442e+00 5.32400845e+00 4.51454915e+00 5.46120952e+00
1.06250000e-02 5.01418253e+00 4.98965963e+00 2.96922295e-01 4.66064351e+00 5.32515847e+00 4.51488125e+00 5.46235433e+00
1.18750000e-02 5.01348639e+00 4.98923719e+00 2.96977692e-01 4.66008474e+00 5.32584549e+00 4.51640392e+00 5.45733038e+00
1.31250000e-02 5.01394853e+00 4.98974143e+00 2.96970063e-01 4.65941385e+00 5.32615794e+00 4.51460358e+00 5.46074826e+00
1.43750000e-02 5.01406058e+00 4.98956593e+00 2.96714754e-01 4.66142947e+00 5.32636471e+00 4.51671955e+00 5.46220966e+00
1.56250000e-02 5.01412633e+00 4.98926703e+00 2.97103896e-01 4.66054349e+00 5.32701463e+00 4.51662932e+00 5.46005321e+00
1.68750000e-02 5.01445698e+00 4.98982041e+00 2.96935098e-01 4.66091215e+00 5.32293303e+00 4.51707376e+00 5.46088749e+00
1.81250000e-02 5.01254386e+00 4.98962123e+00 2.96627295e-01 4.66130344e+00 5.32284307e+00 4.51675772e+00 5.46124310e+00
1.93750000e-02 5.01390965e+00 4.98923598e+00 2.97128582e-01 4.65692176e+00 5.32446862e+00 4.51466210e+00 5.45950316e+00
2.06250000e-02 5.01400051e+00 4.98972306e+00 2.96930280e-01 4.66091557e+00 5.32392898e+00 4.51651409e+00 5.45804416e+00
2.18750000e-02 5.01346058e+00 4.98942106e+00 2.96750599e-01 4.66179994e+00 5.32405074e+00 4.51713196e+00 5.45940200e+00
2.31250000e-02 5.01353259e+00 4.98934169e+00 2.97183178e-01 4.65562967e+00 5.32464677e+00 4.51415629e+00 5.45971430e+00
2.43750000e-02 5.01569751e+00 4.98975658e+00 2.96870671e-01 4.66150430e+00 5.32546526e+00 4.51572103e+00 5.45872014e+00
2.56250000e-02 5.01492117e+00 4.98957096e+00 2.96864535e-01 4.65996698e+00 5.32398358e+00 4.51726778e+00 5.45913923e+00
2.68750000e-02 5.01421637e+00 4.98951931e+00 2.97239123e-01 4.65818951e+00 5.32491492e+00 4.51327433e+00 5.46007623e+00
2.81250000e-02 5.01477050e+00 4.98966193e+00 2.96877930e-01 4.66035603e+00 5.32592181e+00 4.51820384e+00 5.46008844e+00
2.93750000e-02 5.01471438e+00 4.98953218e+00 2.96899478e-01 4.65962830e+00 5.32329566e+00 4.51654107e+00 5.46096362e+00
3.06250000e-02 5.01473168e+00 4.98964618e+00 2.97336483e-01 4.65717623e+00 5.32525205e+00 4.51668681e+00 5.46031166e+00
3.18750000e-02 5.01451979e+00 4.98953254e+00 2.96898704e-01 4.65911647e+00 5.32666919e+00 4.51902208e+00 5.45840345e+00
3.31250000e-02 5.01491620e+00 4.98945788e+00 2.96879038e-01 4.65873964e+00 5.32317222e+00 4.51656560e+00 5.45924858e+00
3.43750000e-02 5.01414907e+00 4.98988857e+00 2.97307016e-01 4.65896853e+00 5.32621185e+00 4.51773330e+00 5.45943231e+00
3.56250000e-02 5.01469289e+00 4.98948773e+00 2.96749470e-01 4.65928937e+00 5.32575541e+00 4.51677341e+00 5.45914906e+00
3.68750000e-02 5.01440724e+00 4.98937657e+00 2.96930156e-01 4.65771237e+00 5.32160981e+00 4.51530053e+00 5.45968877e+00
3.81250000e-02 5.01365213e+00 4.98978920e+00 2.97263555e-01 4.66058373e+00 5.32579417e+00 4.51632642e+00 5.46053285e+00
3.93750000e-02 5.01296272e+00 4.98966351e+00 2.96643514e-01 4.66149922e+00 5.32513705e+00 4.51680217e+00 5.45722837e+00
4.06250000e-02 5.01328597e+00 4.98951416e+00 2.97047026e-01 4.65702132e+00 5.32305673e+00 4.51475243e+00 5.45996142e+00
4.18750000e-02 5.01463087e+00 4.98955053e+00 2.97124521e-01 4.65922763e+00 5.32545610e+00 4.51567762e+00 5.46043397e+00
4.31250000e-02 5.01554815e+00 4.98946950e+00 2.96861911e-01 4.65995761e+00 5.32735079e+00 4.51603571e+00 5.45941541e+00
4.43750000e-02 5.01564401e+00 4.98969808e+00 2.97241675e-01 4.65540634e+00 5.32568707e+00 4.51774159e+00 5.46069607e+00
4.56250000e-02 5.01640754e+00 4.98961680e+00 2.96928227e-01 4.66169109e+00 5.32546153e+00 4.51712410e+00 5.45914149e+00
4.68750000e-02 5.01438056e+00 4.98936545e+00 2.96599785e-01 4.66007010e+00 5.32201778e+00 4.51699154e+00 5.45627897e+00
4.81250000e-02 5.01400912e+00 4.98961363e+00 2.97310375e-01 4.65644322e+00 5.32316583e+00 4.51763595e+00 5.45869648e+00
4.93750000e-02 5.01376018e+00 4.98975244e+00 2.97004425e-01 4.65964156e+00 5.32404743e+00 4.51935935e+00 5.45875857e+00
5.06250000e-02 5.01518811e+00 4.98941312e+00 2.96724428e-01 4.66199462e+00 5.32345071e+00 4.51209342e+00 5.45819530e+00
5.18750000e-02 5.01771755e+00 4.98969893e+00 2.97105904e-01 4.65652606e+00 5.32583705e+00 4.51943821e+00 5.46211564e+00
5.31250000e-02 5.01612358e+00 4.98957654e+00 2.96642040e-01 4.66020653e+00 5.32316013e+00 4.51909718e+00 5.45950313e+00
5.43750000e-02 5.01622593e+00 4.98951528e+00 2.96699447e-01 4.65942072e+00 5.32503713e+00 4.51453843e+00 5.45887211e+00
5.56250000e-02 5.01464625e+00 4.98975272e+00 2.97224206e-01 4.65806117e+00 5.32613480e+00 4.51819501e+00 5.45895473e+00
5.68750000e-02 5.01406338e+00 4.98943132e+00 2.96738087e-01 4.66160692e+00 5.32304732e+00 4.51281861e+00 5.45996259e+00
5.81250000e-02 5.01327914e+00 4.98942257e+00 2.96819036e-01 4.65540321e+00 5.32307022e+00 4.51540431e+00 5.45966175e+00
5.93750000e-02 5.01297579e+00 4.98972964e+00 2.97091383e-01 4.65624688e+00 5.32302656e+00 4.51689575e+00 5.45848181e+00
6.06250000e-02 5.01496392e+00 4.98961026e+00 2.96430082e-01 4.66261034e+00 5.32534583e+00 4.51584935e+00 5.45819132e+00
6.18750000e-02 5.01507612e+00 4.98953482e+00 2.96978720e-01 4.65759724e+00 5.32478665e+00 4.51583803e+00 5.46041507e+00
6.31250000e-02 5.01527026e+00 4.98946618e+00 2.97141470e-01 4.66050527e+00 5.32549385e+00 4.51487045e+00 5.45984649e+00
6.43750000e-02 5.01507258e+00 4.98942863e+00 2.96509415e-01 4.65992843e+00 5.32644110e+00 4.51711765e+00 5.45809926e+00
6.56250000e-02 5.01469133e+00 4.98962960e+00 2.96794113e-01 4.66005146e+00 5.32529413e+00 4.51556041e+00 5.46013721e+00
6.68750000e-02 5.01447748e+00 4.98956005e+00 2.97012900e-01 4.65909661e+00 5.32210400e+00 4.51888778e+00 5.45872616e+00
6.81250000e-02 5.01396321e+00 4.98945697e+00 2.96377086e-01 4.66061427e+00 5.32326907e+00 4.51437269e+00 5.45918209e+00
6.93750000e-02 5.01484822e+00 4.98962794e+00 2.96715729e-01 4.65546645e+00 5.32638931e+00 4.51375446e+00 5.45955306e+00
7.06250000e-02 5.01420035e+00 4.98955574e+00 2.96893289e-01 4.65953184e+00 5.32302909e+00 4.51720811e+00 5.45777215e+00
7.18750000e-02 5.01338576e+00 4.98948187e+00 2.96661091e-01 4.66297292e+00 5.32476800e+00 4.51361405e+00 5.45933012e+00
7.31250000e-02 5.01426612e+00 4.98950676e+00 2.96784416e-01 4.65648860e+00 5.32585545e+00 4.51629771e+00 5.45984440e+00
7.43750000e-02 5.01345626e+00 4.98943074e+00 2.96722102e-01 4.66130761e+00 5.32504183e+00 4.51736656e+00 5.45937626e+00
7.56250000e-02 5.01166219e+00 4.98941090e+00 2.96709969e-01 4.65798686e+00 5.32532464e+00 4.51392558e+00 5.45799403e+00
7.68750000e-02 5.01302619e+00 4.98940600e+00 2.97053988e-01 4.65719275e+00 5.32550449e+00 4.51753356e+00 5.45906896e+00
7.81250000e-02 5.01545632e+00 4.98974649e+00 2.96472352e-01 4.66495319e+00 5.32658031e+00 4.51729504e+00 5.45608289e+00
7.93750000e-02 5.01482492e+00 4.98978161e+00 2.96345879e-01 4.65956683e+00 5.32521648e+00 4.51421076e+00 5.46032479e+00
8.06250000e-02 5.01470692e+00 4.98933661e+00 2.96931203e-01 4.65461023e+00 5.32480692e+00 4.51735588e+00 5.45935731e+00
8.18750000e-02 5.01457647e+00 4.98958673e+00 2.96643932e-01 4.66312312e+00 5.32765680e+00 4.51837188e+00 5.45824818e+00
8.31250000e-02 5.01449068e+00 4.98972985e+00 2.96650736e-01 4.65958032e+00 5.32165848e+00 4.51432977e+00 5.46057364e+00
8.43750000e-02 5.01512667e+00 4.98938228e+00 2.96667720e-01 4.65968783e+00 5.32342378e+00 4.51900676e+00 5.45971763e+00
8.56250000e-02 5.01464932e+00 4.98920303e+00 2.96490878e-01 4.66133591e+00 5.32512837e+00 4.51914142e+00 5.45992609e+00
8.68750000e-02 5.01347296e+00 4.98950430e+00 2.96883436e-01 4.65723967e+00 5.32664061e+00 4.51285735e+00 5.46182939e+00
8.81250000e-02 5.01358063e+00 4.98974468e+00 2.96573934e-01 4.66129605e+00 5.32335411e+00 4.51987066e+00 5.46132931e+00
8.93750000e-02 5.01080254e+00 4.98962432e+00 2.96174539e-01 4.66352937e+00 5.32462638e+00 4.51551394e+00 5.45718447e+00
9.06250000e-02 5.01291487e+00 4.98915163e+00 2.96863577e-01 4.65464503e+00 5.32499487e+00 4.51563887e+00 5.45927614e+00
9.18750000e-02 5.01405817e+00 4.98943310e+00 2.96729113e-01 4.65603409e+00 5.32804642e+00 4.51755670e+00 5.45996219e+00
9.31250000e-02 5.01478075e+00 4.98988787e+00 2.96512252e-01 4.66292225e+00 5.32668576e+00 4.51696487e+00 5.45579825e+00
9.43750000e-02 5.01457274e+00 4.98973172e+00 2.96700461e-01 4.66110505e+00 5.31874740e+00 4.51795482e+00 5.45764750e+00
9.56250000e-02 5.01398329e+00 4.98929704e+00 2.96338260e-01 4.66054795e+00 5.32404482e+00 4.51767931e+00 5.45906001e+00
9.68750000e-02 5.01539004e+00 4.98916209e+00 2.96705703e-01 4.65489427e+00 5.32826252e+00 4.51216490e+00 5.45992480e+00
9.81250000e-02 5.01493763e+00 4.98971149e+00 2.97209534e-01 4.65960197e+00 5.32740631e+00 4.51665285e+00 5.45695732e+00
9.93750000e-02 5.01423882e+00 4.98985089e+00 2.96202117e-01 4.66468282e+00 5.32449515e+00 4.51801856e+00 5.45465403e+00
1.00625000e-01 5.01449876e+00 4.98943021e+00 2.96258944e-01 4.65837223e+00 5.32010754e+00 4.51398340e+00 5.45754229e+00
1.01875000e-01 5.01469371e+00 4.98921103e+00 2.96915714e-01 4.65721428e+00 5.32715638e+00 4.51891602e+00 5.45942719e+00
1.03125000e-01 5.01571978e+00 4.98965198e+00 2.96501327e-01 4.66006155e+00 5.32592308e+00 4.51873596e+00 5.45801653e+00
1.04375000e-01 5.01438418e+00 4.98951836e+00 2.96770661e-01 4.66057856e+00 5.32306821e+00 4.51374659e+00 5.46095154e+00
1.05625000e-01 5.01264405e+00 4.98943561e+00 2.96436280e-01 4.66033596e+00 5.32298852e+00 4.51516795e+00 5.45672503e+00
1.06875000e-01 5.01289200e+00 4.98968837e+00 2.95990610e-01 4.65662313e+00 5.32688230e+00 4.52310583e+00 5.45803521e+00
1.08125000e-01 5.01345391e+00 4.98942535e+00 2.96960682e-01 4.65751886e+00 5.32732376e+00 4.51528136e+00 5.46009072e+00
1.09375000e-01 5.01393808e+00 4.98924990e+00 2.96831287e-01 4.65954285e+00 5.32407184e+00 4.51526651e+00 5.46285003e+00
1.10625000e-01 5.01479190e+00 4.98979012e+00 2.96029085e-01 4.66174208e+00 5.31952401e+00 4.52025243e+00 5.45800134e+00
1.11875000e-01 5.01337551e+00 4.98957474e+00 2.96503377e-01 4.65708974e+00 5.32273648e+00 4.51619833e+00 5.45896515e+00
1.13125000e-01 5.01362585e+00 4.98898550e+00 2.96337195e-01 4.66050756e+00 5.32353899e+00 4.51415412e+00 5.46082403e+00
1.14375000e-01 5.01306780e+00 4.98951885e+00 2.96415093e-01 4.66058906e+00 5.32723365e+00 4.51842328e+00 5.46169847e+00
1.15625000e-01 5.01275205e+00 4.98975307e+00 2.96902186e-01 4.66068859e+00 5.32454300e+00 4.51663280e+00 5.45699049e+00
1.16875000e-01 5.01283627e+00 4.98950367e+00 2.96089181e-01 4.66102449e+00 5.32501562e+00 4.52029716e+00 5.45548980e+00
1.18125000e-01 5.01451221e+00 4.98954912e+00 2.96136599e-01 4.65846179e+00 5.32086768e+00 4.51549369e+00 5.45512023e+00
1.19375000e-01 5.01204044e+00 4.98949671e+00 2.97083375e-01 4.65678061e+00 5.32708790e+00 4.51141795e+00 5.46146571e+00
1.20625000e-01 5.01266043e+00 4.98964508e+00 2.96612617e-01 4.66383569e+00 5.32496614e+00 4.52069707e+00 5.46270115e+00
1.21875000e-01 5.01449745e+00 4.98959391e+00 2.96315084e-01 4.66038297e+00 5.32415112e+00 4.51740392e+00 5.45792728e+00
1.23125000e-01 5.01430573e+00 4.98915815e+00 2.96645948e-01 4.65685243e+00 5.32248163e+00 4.51384365e+00 5.45929367e+00
1.24375000e-01 5.01530176e+00 4.98958169e+00 2.96409285e-01 4.65915183e+00 5.32536243e+00 4.52010127e+00 5.45963591e+00
1.25625000e-01 5.01442465e+00 4.98975145e+00 2.96647968e-01 4.66146881e+00 5.32552837e+00 4.51297800e+00 5.46015919e+00
1.26875000e-01 5.01309941e+00 4.98902871e+00 2.96539565e-01 4.65753538e+00 5.32450967e+00 4.51638962e+00 5.45737665e+00
1.28125000e-01 5.01313453e+00 4.98935299e+00 2.96277649e-01 4.65838729e+00 5.32335686e+00 4.51894961e+00 5.45742501e+00
1.29375000e-01 5.01253433e+00 4.98976691e+00 2.96623755e-01 4.65944858e+00 5.32712756e+00 4.51566607e+00 5.46049778e+00
1.30625000e-01 5.01214986e+00 4.98944105e+00 2.96416508e-01 4.66184620e+00 5.32472723e+00 4.51567205e+00 5.46156855e+00
1.31875000e-01 5.01288079e+00 4.98957274e+00 2.96430754e-01 4.66000028e+00 5.32365442e+00 4.51524445e+00 5.45837004e+00
1.33125000e-01 5.01506078e+00 4.98952110e+00 2.96622531e-01 4.65695215e+00 5.32671881e+00 4.51582555e+00 5.45733388e+00
1.34375000e-01 5.01501838e+00 4.98919187e+00 2.96157944e-01 4.66113666e+00 5.32446063e+00 4.51557993e+00 5.45929109e+00
1.35625000e-01 5.01429185e+00 4.98973450e+00 2.96613169e-01 4.66180340e+00 5.32699530e+00 4.52074080e+00 5.46054389e+00
1.36875000e-01 5.01219194e+00 4.98961332e+00 2.96882566e-01 4.66237402e+00 5.31992358e+00 4.51080825e+00 5.45722262e+00
1.38125000e-01 5.01280559e+00 4.98937198e+00 2.96236781e-01 4.65997400e+00 5.32484395e+00 4.51475151e+00 5.45607557e+00
1.39375000e-01 5.01259629e+00 4.98942718e+00 2.96253867e-01 4.65834335e+00 5.32369364e+00 4.52119372e+00 5.45676326e+00
1.40625000e-01 5.01278911e+00 4.98923861e+00 2.96636356e-01 4.66069670e+00 5.32554276e+00 4.51451693e+00 5.45737094e+00
1.41875000e-01 5.01269258e+00 4.98961719e+00 2.96365432e-01 4.66297695e+00 5.32332855e+00 4.52080699e+00 5.45744837e+00
1.43125000e-01 5.01301080e+00 4.98956184e+00 2.96646295e-01 4.65732567e+00 5.32394596e+00 4.51684391e+00 5.45778843e+00
1.44375000e-01 5.01231551e+00 4.98909544e+00 2.96551666e-01 4.65797962e+00 5.32457587e+00 4.51409432e+00 5.46102821e+00
1.45625000e-01 5.01279689e+00 4.98959093e+00 2.96210843e-01 4.66041079e+00 5.32517181e+00 4.51916188e+00 5.46001947e+00
1.46875000e-01 5.01213131e+00 4.98967151e+00 2.96894885e-01 4.66185537e+00 5.32609061e+00 4.51679741e+00 5.45691801e+00
1.48125000e-01 5.01214951e+00 4.98935023e+00 2.96579007e-01 4.65886196e+00 5.32255030e+00 4.52006420e+00 5.45631671e+00
1.49375000e-01 5.01404383e+00 4.98950240e+00 2.96163066e-01 4.65896332e+00 5.32706189e+00 4.51980077e+00 5.45954682e+00
1.50625000e-01 5.01414489e+00 4.98959574e+00 2.96495726e-01 4.65920363e+00 5.32416194e+00 4.51407885e+00 5.45910702e+00
1.51875000e-01 5.01434753e+00 4.98948106e+00 2.96261917e-01 4.66300869e+00 5.32630337e+00 4.51639533e+00 5.45431680e+00
1.53125000e-01 5.01430406e+00 4.98982078e+00 2.96698640e-01 4.65781748e+00 5.32519613e+00 4.51570871e+00 5.45670424e+00
1.54375000e-01 5.01297936e+00 4.98930067e+00 2.96614133e-01 4.65663873e+00 5.32667282e+00 4.51641049e+00 5.45647280e+00
1.55625000e-01 5.01137479e+00 4.98939451e+00 2.95668063e-01 4.66193960e+00 5.32344240e+00 4.51769010e+00 5.45736418e+00
1.56875000e-01 5.01093574e+00 4.98991844e+00 2.96389666e-01 4.66439949e+00 5.32715792e+00 4.51636294e+00 5.45950063e+00
1.58125000e-01 5.01098421e+00 4.98936387e+00 2.97214942e-01 4.65534437e+00 5.32541269e+00 4.51327609e+00 5.45856680e+00
1.59375000e-01 5.01230948e+00 4.98945440e+00 2.96578907e-01 4.65799387e+00 5.32440772e+00 4.51984279e+00 5.45967564e+00
1.60625000e-01 5.01182772e+00 4.98991899e+00 2.96334444e-01 4.65974754e+00 5.32428957e+00 4.51662027e+00 5.45715338e+00
1.61875000e-01 5.01190561e+00 4.98917338e+00 2.96313221e-01 4.65829400e+00 5.32404024e+00 4.51330303e+00 5.45915277e+00
1.63125000e-01 5.00999828e+00 4.98920018e+00 2.96450931e-01 4.66197715e+00 5.32453377e+00 4.51843312e+00 5.45560935e+00
1.64375000e-01 5.01059884e+00 4.98983635e+00 2.96637500e-01 4.65752837e+00 5.32682695e+00 4.51974991e+00 5.46128084e+00
1.65625000e-01 5.01155885e+00 4.98978333e+00 2.96242106e-01 4.65740081e+00 5.32298109e+00 4.51795385e+00 5.45853523e+00
1.66875000e-01 5.01198473e+00 4.98955489e+00 2.96566761e-01 4.65937047e+00 5.32525550e+00 4.51358390e+00 5.45855373e+00
1.68125000e-01 5.01185773e+00 4.98940300e+00 2.96505425e-01 4.66087330e+00 5.32748166e+00 4.51374190e+00 5.45595747e+00
1.69375000e-01 5.01066831e+00 4.98913647e+00 2.95792702e-01 4.65726963e+00 5.32396047e+00 4.52068080e+00 5.45518224e+00
1.70625000e-01 5.01126617e+00 4.98956979e+00 2.96439353e-01 4.65806472e+00 5.32238850e+00 4.51963117e+00 5.45543728e+00
1.71875000e-01 5.01208710e+00 4.98970475e+00 2.97279160e-01 4.65716091e+00 5.32669939e+00 4.51535492e+00 5.46248835e+00
1.73125000e-01 5.01330751e+00 4.98944113e+00 2.96099130e-01 4.66115747e+00 5.32589907e+00 4.51903986e+00 5.45915402e+00
1.74375000e-01 5.01305978e+00 4.98925834e+00 2.95582065e-01 4.65966265e+00 5.32401892e+00 4.52204333e+00 5.45840678e+00
1.75625000e-01 5.01386626e+00 4.98929678e+00 2.96673604e-01 4.65759825e+00 5.32411117e+00 4.51646908e+00 5.45868832e+00
1.76875000e-01 5.01509871e+00 4.99010964e+00 2.96648221e-01 4.66012871e+00 5.32478263e+00 4.51939449e+00 5.46036874e+00
1.78125000e-01 5.01535297e+00 4.99026090e+00 2.96402311e-01 4.66010055e+00 5.32465648e+00 4.51426553e+00 5.45655348e+00
1.79375000e-01 5.01456957e+00 4.98881170e+00 2.96230121e-01 4.65679406e+00 5.32600697e+00 4.51155705e+00 5.45866122e+00
1.80625000e-01 5.01367085e+00 4.98911070e+00 2.95843113e-01 4.65938758e+00 5.32134400e+00 4.51739376e+00 5.45638006e+00
1.81875000e-01 5.01303315e+00 4.99019769e+00 2.96417725e-01 4.65894360e+00 5.32644049e+00 4.52261058e+00 5.45582445e+00
1.83125000e-01 5.01174713e+00 4.98972234e+00 2.96689094e-01 4.65874154e+00 5.32391470e+00 4.51504923e+00 5.45750711e+00
1.84375000e-01 5.01357651e+00 4.98928411e+00 2.95982524e-01 4.66206554e+00 5.32544887e+00 4.51681992e+00 5.45697395e+00
1.85625000e-01 5.01262044e+00 4.98945069e+00 2.96052579e-01 4.65934416e+00 5.32356736e+00 4.51900923e+00 5.45519492e+00
1.86875000e-01 5.01233191e+00 4.98926390e+00 2.96217723e-01 4.65738310e+00 5.32309393e+00 4.51849984e+00 5.45612795e+00
1.88125000e-01 5.01272933e+00 4.98977019e+00 2.96654077e-01 4.66229417e+00 5.32728680e+00 4.52167281e+00 5.45933463e+00
1.89375000e-01 5.01316616e+00 4.99008858e+00 2.96837890e-01 4.66251873e+00 5.32574218e+00 4.51509001e+00 5.45641246e+00
1.90625000e-01 5.01325467e+00 4.98937021e+00 2.95808817e-01 4.65984133e+00 5.32349853e+00 4.51566710e+00 5.45568427e+00
1.91875000e-01 5.01193618e+00 4.98908932e+00 2.95814044e-01 4.66210128e+00 5.32078465e+00 4.51958645e+00 5.45629491e+00
1.93125000e-01 5.01267578e+00 4.98946784e+00 2.96577659e-01 4.65599678e+00 5.32775138e+00 4.52280769e+00 5.45771620e+00
1.94375000e-01 5.01484017e+00 4.98997554e+00 2.96447626e-01 4.66024653e+00 5.32576465e+00 4.51664559e+00 5.45433090e+00
1.95625000e-01 5.01399199e+00 4.98974427e+00 2.96187951e-01 4.66151469e+00 5.32539255e+00 4.51596871e+00 5.45693348e+00
1.96875000e-01 5.01328876e+00 4.98910784e+00 2.96221747e-01 4.65495826e+00 5.32115533e+00 4.51495692e+00 5.45870061e+00
1.98125000e-01 5.01303532e+00 4.98937367e+00 2.96232139e-01 4.65791907e+00 5.32637829e+00 4.51864558e+00 5.46112451e+00
1.99375000e-01 5.01372944e+00 4.98989490e+00 2.96542908e-01 4.66190023e+00 5.32724409e+00 4.51871380e+00 5.45768257e+00
2.00625000e-01 5.01474647e+00 4.98967058e+00 2.96502662e-01 4.65714323e+00 5.32574674e+00 4.51593829e+00 5.45557106e+00
2.01875000e-01 5.01413117e+00 4.98947792e+00 2.95955847e-01 4.65962044e+00 5.32125273e+00 4.51501012e+00 5.45652165e+00
2.03125000e-01 5.01321010e+00 4.98959168e+00 2.95984400e-01 4.65884958e+00 5.32337607e+00 4.52117565e+00 5.45903810e+00
2.04375000e-01 5.01319303e+00 4.98926878e+00 2.96378889e-01 4.65585644e+00 5.32464340e+00 4.51686440e+00 5.45909293e+00
2.05625000e-01 5.01256334e+00 4.98943514e+00 2.96501903e-01 4.65648145e+00 5.32457463e+00 4.51570319e+00 5.45523820e+00
2.06875000e-01 5.01297645e+00 4.98973582e+00 2.96024778e-01 4.66193859e+00 5.32280877e+00 4.52013218e+00 5.45403210e+00
2.08125000e-01 5.01261847e+00 4.98925472e+00 2.95855118e-01 4.66139966e+00 5.32125602e+00 4.51772814e+00 5.45616152e+00
2.09375000e-01 5.01287011e+00 4.98927278e+00 2.96531128e-01 4.65592398e+00 5.32407577e+00 4.51804206e+00 5.45740551e+00
2.10625000e-01 5.01292171e+00 4.98975329e+00 2.96224462e-01 4.65751969e+00 5.32655634e+00 4.51896042e+00 5.45632133e+00
2.11875000e-01 5.01224224e+00 4.98946399e+00 2.95673022e-01 4.65934888e+00 5.32439413e+00 4.51812745e+00 5.45615283e+00
2.13125000e-01 5.01343697e+00 4.98935495e+00 2.95802388e-01 4.66075880e+00 5.32181464e+00 4.51913256e+00 5.45459661e+00
2.14375000e-01 5.01494471e+00 4.98960070e+00 2.96727546e-01 4.65738961e+00 5.32509866e+00 4.51810526e+00 5.46136716e+00
2.15625000e-01 5.01397666e+00 4.98984609e+00 2.96313940e-01 4.65916387e+00 5.32422287e+00 4.51770647e+00 5.45726144e+00
2.16875000e-01 5.01207301e+00 4.98971701e+00 2.95930679e-01 4.66057250e+00 5.32353103e+00 4.51761004e+00 5.45837651e+00
2.18125000e-01 5.01014218e+00 4.98920227e+00 2.95983726e-01 4.65939755e+00 5.32464895e+00 4.51746419e+00 5.45724704e+00
2.19375000e-01 5.01003337e+00 4.98942039e+00 2.96447903e-01 4.66149429e+00 5.32511697e+00 4.51958744e+00 5.45519380e+00
2.20625000e-01 5.01299063e+00 4.98965630e+00 2.96485753e-01 4.65867316e+00 5.32225125e+00 4.51545988e+00 5.45876832e+00
2.21875000e-01 5.01320916e+00 4.98936029e+00 2.95787530e-01 4.66109522e+00 5.32278974e+00 4.51358196e+00 5.45862497e+00
2.23125000e-01 5.01242939e+00 4.98948412e+00 2.95856965e-01 4.66017827e+00 5.32392461e+00 4.51587456e+00 5.45444926e+00
2.24375000e-01 5.01184301e+00 4.98982431e+00 2.96498472e-01 4.65787306e+00 5.32528701e+00 4.51727073e+00 5.45662703e+00
2.25625000e-01 5.01338473e+00 4.98936088e+00 2.96402828e-01 4.65784419e+00 5.32152392e+00 4.52173623e+00 5.45654273e+00
2.26875000e-01 5.01273610e+00 4.98925117e+00 2.95849292e-01 4.66078023e+00 5.32606187e+00 4.51479676e+00 5.45397059e+00
2.28125000e-01 5.01267022e+00 4.98965346e+00 2.95793966e-01 4.66153274e+00 5.32344267e+00 4.51803054e+00 5.45534451e+00
2.29375000e-01 5.01104762e+00 4.98980403e+00 2.96199958e-01 4.66104193e+00 5.32806786e+00 4.51413642e+00 5.45584893e+00
2.30625000e-01 5.01163091e+00 4.98927441e+00 2.96378460e-01 4.65914721e+00 5.32265671e+00 4.51899174e+00 5.45645672e+00
2.31875000e-01 5.01262148e+00 4.98921064e+00 2.95937018e-01 4.65952602e+00 5.32540898e+00 4.51538722e+00 5.46023123e+00
2.33125000e-01 5.01308564e+00 4.99030093e+00 2.95957729e-01 4.66242245e+00 5.32418048e+00 4.51509835e+00 5.45757607e+00
2.34375000e-01 5.01238021e+00 4.98981374e+00 2.96357408e-01 4.65704201e+00 5.32868070e+00 4.51429406e+00 5.45438647e+00
2.35625000e-01 5.01277535e+00 4.98844719e+00 2.96067906e-01 4.65837339e+00 5.32329728e+00 4.51530533e+00 5.45616751e+00
2.36875000e-01 5.01176632e+00 4.98922745e+00 2.95952540e-01 4.66001579e+00 5.32328052e+00 4.51942451e+00 5.45820439e+00
2.38125000e-01 5.01065651e+00 4.99051777e+00 2.96244267e-01 4.66037859e+00 5.32265562e+00 4.51550367e+00 5.45831650e+00
2.39375000e-01 5.01031519e+00 4.99010535e+00 2.96241388e-01 4.65938371e+00 5.33043219e+00 4.51710847e+00 5.45815512e+00
2.40625000e-01 5.01223603e+00 4.98892358e+00 2.96023661e-01 4.65887396e+00 5.32519421e+00 4.51643017e+00 5.45818561e+00
2.41875000e-01 5.01280334e+00 4.98906361e+00 2.96142186e-01 4.65875340e+00 5.32384547e+00 4.51809322e+00 5.45482208e+00
2.43125000e-01 5.01472185e+00 4.99013110e+00 2.96157770e-01 4.65815359e+00 5.32265256e+00 4.51916541e+00 5.45339310e+00
2.44375000e-01 5.01098970e+00 4.99017650e+00 2.96247234e-01 4.66022893e+00 5.32584430e+00 4.51478149e+00 5.45759547e+00
2.45625000e-01 5.01177715e+00 4.98916785e+00 2.96094712e-01 4.65993591e+00 5.32391072e+00 4.51507441e+00 5.45887352e+00
2.46875000e-01 5.01072483e+00 4.98892993e+00 2.95772655e-01 4.65972006e+00 5.32314158e+00 4.52054370e+00 5.45571217e+00
2.48125000e-01 5.01183827e+00 4.98970355e+00 2.95927072e-01 4.65804869e+00 5.32297981e+00 4.51512454e+00 5.45678562e+00
2.49375000e-01 5.01332505e+00 4.99014996e+00 2.96304389e-01 4.65972761e+00 5.32551028e+00 4.51463387e+00 5.45530020e+00
2.50625000e-01 5.01476570e+00 4.98973898e+00 2.95998393e-01 4.66051018e+00 5.32535897e+00 4.51840391e+00 5.45986241e+00
2.51875000e-01 5.01452721e+00 4.98911470e+00 2.95646893e-01 4.66100952e+00 5.32362410e+00 4.51777792e+00 5.45900826e+00
2.53125000e-01 5.01325610e+00 4.98921094e+00 2.95788998e-01 4.65631272e+00 5.32465841e+00 4.51715129e+00 5.45764016e+00
2.54375000e-01 5.01443733e+00 4.99010622e+00 2.96034938e-01 4.65959661e+00 5.32509109e+00 4.51603468e+00 5.45595170e+00
2.55625000e-01 5.01493790e+00 4.99001002e+00 2.95971279e-01 4.65810369e+00 5.32567914e+00 4.51676260e+00 5.45589951e+00
2.56875000e-01 5.01376482e+00 4.98895178e+00 2.95906395e-01 4.66290108e+00 5.32512758e+00 4.51839215e+00 5.45887135e+00
2.58125000e-01 5.01268518e+00 4.98931989e+00 2.95735805e-01 4.65975321e+00 5.32588188e+00 4.51761302e+00 5.45244217e+00
2.59375000e-01 5.01037933e+00 4.98997052e+00 2.96004578e-01 4.65835211e+00 5.32497707e+00 4.51863547e+00 5.45776138e+00
2.60625000e-01 5.01121520e+00 4.98982773e+00 2.96476799e-01 4.65689711e+00 5.32630028e+00 4.51535699e+00 5.45726591e+00
2.61875000e-01 5.01217434e+00 4.98915057e+00 2.96082418e-01 4.66247725e+00 5.32397104e+00 4.52057339e+00 5.45500361e+00
2.63125000e-01 5.01077447e+00 4.98935849e+00 2.95439763e-01 4.65757047e+00 5.32574463e+00 4.51872199e+00 5.45458755e+00
2.64375000e-01 5.01147604e+00 4.98983146e+00 2.95422627e-01 4.65701286e+00 5.32396734e+00 4.51557603e+00 5.45626595e+00
2.65625000e-01 5.01244133e+00 4.99003421e+00 2.96190360e-01 4.65728744e+00 5.32338638e+00 4.51674049e+00 5.45706249e+00
2.66875000e-01 5.01176138e+00 4.98938075e+00 2.96557179e-01 4.66021099e+00 5.32698097e+00 4.52405615e+00 5.45711107e+00
2.68125000e-01 5.01157955e+00 4.98914371e+00 2.95883243e-01 4.66021462e+00 5.32149471e+00 4.51664995e+00 5.45695397e+00
2.69375000e-01 5.01096535e+00 4.98942156e+00 2.95026191e-01 4.66341041e+00 5.32183894e+00 4.51603079e+00 5.45484875e+00
2.70625000e-01 5.01273984e+00 4.98954019e+00 2.95702579e-01 4.65655922e+00 5.32623003e+00 4.52138188e+00 5.45582939e+00
2.71875000e-01 5.01289747e+00 4.98992140e+00 2.96227019e-01 4.65862145e+00 5.32320144e+00 4.52002041e+00 5.45577331e+00
2.73125000e-01 5.01227875e+00 4.98997819e+00 2.96102136e-01 4.66221353e+00 5.32041886e+00 4.51677773e+00 5.45579454e+00
2.74375000e-01 5.01146375e+00 4.98909451e+00 2.95744069e-01 4.65669188e+00 5.32238885e+00 4.51711588e+00 5.45774562e+00
2.75625000e-01 5.01173559e+00 4.98931654e+00 2.95511813e-01 4.65900126e+00 5.32399218e+00 4.51870421e+00 5.45376175e+00
2.76875000e-01 5.01125484e+00 4.98989273e+00 2.95777272e-01 4.65979878e+00 5.32436656e+00 4.52123812e+00 5.45478874e+00
2.78125000e-01 5.01253912e+00 4.98945531e+00 2.96182251e-01 4.66004821e+00 5.32269016e+00 4.51686564e+00 5.45282715e+00
2.79375000e-01 5.01303590e+00 4.98935834e+00 2.96038922e-01 4.65886927e+00 5.32351004e+00 4.51654891e+00 5.45701811e+00
2.80625000e-01 5.01226169e+00 4.98956725e+00 2.95353680e-01 4.66100323e+00 5.32322951e+00 4.51768414e+00 5.45474344e+00
2.81875000e-01 5.01318224e+00 4.98940597e+00 2.95317019e-01 4.65835836e+00 5.32435037e+00 4.52056429e+00 5.45742388e+00
2.83125000e-01 5.01161414e+00 4.98955182e+00 2.96311966e-01 4.65926180e+00 5.32388306e+00 4.51650523e+00 5.45466062e+00
2.84375000e-01 5.01003871e+00 4.98985830e+00 2.96320408e-01 4.66048698e+00 5.32770517e+00 4.51666183e+00 5.45768533e+00
2.85625000e-01 5.01148507e+00 4.98943167e+00 2.95489348e-01 4.65826252e+00 5.32356797e+00 4.51743511e+00 5.45731685e+00
2.86875000e-01 5.01140322e+00 4.98919583e+00 2.95089771e-01 4.66108466e+00 5.32428356e+00 4.51707332e+00 5.45780243e+00
2.88125000e-01 5.01197669e+00 4.98950019e+00 2.96177660e-01 4.65916118e+00 5.32500103e+00 4.51733266e+00 5.45425104e+00
2.89375000e-01 5.01221849e+00 4.98967499e+00 2.96294487e-01 4.65873864e+00 5.32486871e+00 4.51695739e+00 5.45627699e+00
2.90625000e-01 5.01056050e+00 4.98939018e+00 2.95698403e-01 4.65744815e+00 5.32308912e+00 4.51708567e+00 5.45404286e+00
2.91875000e-01 5.01278329e+00 4.98971750e+00 2.95682165e-01 4.66326561e+00 5.31800740e+00 4.51554365e+00 5.45616225e+00
2.93125000e-01 5.01260255e+00 4.98977196e+00 2.95790424e-01 4.66212291e+00 5.32323047e+00 4.51832866e+00 5.45349836e+00
2.94375000e-01 5.01264644e+00 4.98940628e+00 2.95747604e-01 4.65804557e+00 5.32277145e+00 4.51640038e+00 5.45658732e+00
2.95625000e-01 5.01165215e+00 4.98911409e+00 2.95673846e-01 4.66008248e+00 5.31747726e+00 4.51789752e+00 5.45734759e+00
2.96875000e-01 5.01146587e+00 4.98975836e+00 2.95788016e-01 4.66022916e+00 5.32508494e+00 4.51743516e+00 5.45933648e+00
2.98125000e-01 5.01095772e+00 4.99028637e+00 2.96056530e-01 4.66080699e+00 5.32611407e+00 4.52051103e+00 5.45856540e+00
2.99375000e-01 5.01109290e+00 4.98912298e+00 2.95550394e-01 4.65863986e+00 5.32653047e+00 4.51675496e+00 5.45957300e+00
3.00625000e-01 5.00990555e+00 4.98868136e+00 2.95296417e-01 4.66050229e+00 5.32284812e+00 4.51708069e+00 5.45697359e+00
3.01875000e-01 5.01041855e+00 4.99000998e+00 2.95711061e-01 4.66346899e+00 5.32196736e+00 4.51934124e+00 5.45336031e+00
3.03125000e-01 5.01031113e+00 4.99024244e+00 2.96218533e-01 4.65945284e+00 5.32498860e+00 4.51887192e+00 5.45428261e+00
3.04375000e-01 5.01224268e+00 4.98907072e+00 2.95640388e-01 4.66094989e+00 5.32417161e+00 4.51920186e+00 5.45713003e+00
3.05625000e-01 5.01282667e+00 4.98890011e+00 2.94899436e-01 4.66032235e+00 5.32579141e+00 4.51781216e+00 5.45629664e+00
3.06875000e-01 5.01217337e+00 4.98989757e+00 2.95737998e-01 4.66320465e+00 5.32113350e+00 4.51701570e+00 5.45564738e+00
3.08125000e-01 5.01124435e+00 4.98997963e+00 2.96203938e-01 4.66136889e+00 5.32676739e+00 4.51769531e+00 5.45551937e+00
3.09375000e-01 5.01266357e+00 4.98912685e+00 2.95891346e-01 4.66002663e+00 5.32453097e+00 4.51806441e+00 5.45609257e+00
3.10625000e-01 5.01206046e+00 4.98922146e+00 2.95610728e-01 4.66030051e+00 5.32640384e+00 4.51659082e+00 5.45681273e+00
3.11875000e-01 5.01141158e+00 4.98979869e+00 2.95529963e-01 4.66403272e+00 5.32159084e+00 4.51883845e+00 5.45636555e+00
3.13125000e-01 5.01045758e+00 4.98964459e+00 2.95708595e-01 4.66112278e+00 5.31899072e+00 4.51735099e+00 5.45580924e+00
3.14375000e-01 5.00987749e+00 4.98932839e+00 2.95869410e-01 4.65982517e+00 5.32249836e+00 4.51878560e+00 5.45748647e+00
3.15625000e-01 5.01079812e+00 4.98938951e+00 2.95641799e-01 4.66157591e+00 5.32502199e+00 4.51779034e+00 5.45739743e+00
3.16875000e-01 5.01051787e+00 4.98983886e+00 2.95160142e-01 4.66271688e+00 5.32610692e+00 4.52005502e+00 5.45907783e+00
3.18125000e-01 5.01079382e+00 4.98941454e+00 2.95634694e-01 4.65671106e+00 5.32215384e+00 4.51580054e+00 5.45681282e+00
3.19375000e-01 5.01167046e+00 4.98922748e+00 2.96151527e-01 4.65812713e+00 5.32283650e+00 4.51684740e+00 5.45112350e+00
3.20625000e-01 5.01209223e+00 4.98910770e+00 2.95790289e-01 4.66190828e+00 5.32457075e+00 4.51448151e+00 5.45321735e+00
3.21875000e-01 5.01177638e+00 4.98972466e+00 2.95412295e-01 4.66080488e+00 5.32542208e+00 4.52063284e+00 5.45544747e+00
3.23125000e-01 5.01153499e+00 4.98977255e+00 2.95634109e-01 4.65665190e+00 5.32594452e+00 4.51773749e+00 5.45738900e+00
3.24375000e-01 5.00971725e+00 4.98948499e+00 2.95706510e-01 4.65765549e+00 5.32484879e+00 4.51792403e+00 5.45466252e+00
3.25625000e-01 5.01056690e+00 4.98907413e+00 2.95281112e-01 4.66248858e+00 5.32448323e+00 4.51692960e+00 5.45234399e+00
3.26875000e-01 5.01061697e+00 4.98934087e+00 2.95650994e-01 4.66086403e+00 5.32470597e+00 4.51880217e+00 5.45396021e+00
3.28125000e-01 5.01157575e+00 4.98986639e+00 2.95751538e-01 4.65768640e+00 5.32552964e+00 4.51848551e+00 5.45487804e+00
3.29375000e-01 5.01116477e+00 4.98953427e+00 2.95469876e-01 4.65761795e+00 5.32417354e+00 4.51744235e+00 5.45518270e+00
3.30625000e-01 5.01231000e+00 4.98912794e+00 2.95471928e-01 4.66426008e+00 5.32261543e+00 4.51712894e+00 5.45432929e+00
3.31875000e-01 5.01191514e+00 4.98905950e+00 2.96067715e-01 4.65922295e+00 5.32374896e+00 4.51927543e+00 5.45650364e+00
3.33125000e-01 5.01292997e+00 4.98946296e+00 2.96039431e-01 4.66026748e+00 5.32603514e+00 4.52068039e+00 5.45408227e+00
3.34375000e-01 5.01343640e+00 4.99012130e+00 2.95654563e-01 4.65634535e+00 5.32723598e+00 4.51759064e+00 5.45449399e+00
3.35625000e-01 5.01132871e+00 4.98965146e+00 2.95364332e-01 4.66028756e+00 5.32223340e+00 4.51712118e+00 5.45492575e+00
3.36875000e-01 5.01238820e+00 4.98910006e+00 2.95591322e-01 4.66270035e+00 5.32238141e+00 4.51992275e+00 5.45456867e+00
3.38125000e-01 5.01124550e+00 4.98896470e+00 2.95966034e-01 4.65922197e+00 5.32441663e+00 4.52035332e+00 5.45472282e+00
3.39375000e-01 5.01112577e+00 4.98966707e+00 2.95457730e-01 4.65585311e+00 5.32767458e+00 4.51994663e+00 5.45593604e+00
3.40625000e-01 5.01087507e+00 4.98994826e+00 2.94946556e-01 4.66270277e+00 5.32446950e+00 4.52040711e+00 5.45242778e+00
3.41875000e-01 5.00920609e+00 4.98928119e+00 2.95582489e-01 4.66177388e+00 5.31898079e+00 4.51962868e+00 5.45676428e+00
3.43125000e-01 5.01058770e+00 4.98859663e+00 2.96307868e-01 4.65961006e+00 5.32425350e+00 4.51936331e+00 5.45473161e+00
3.44375000e-01 5.01090594e+00 4.98943788e+00 2.95830755e-01 4.65999215e+00 5.32194473e+00 4.51888988e+00 5.45766161e+00
3.45625000e-01 5.01224048e+00 4.99012655e+00 2.94979285e-01 4.66149114e+00 5.32589486e+00 4.51875363e+00 5.45546108e+00
3.46875000e-01 5.01145931e+00 4.98930976e+00 2.95137323e-01 4.65874060e+00 5.32192149e+00 4.52104466e+00 5.45414218e+00
3.48125000e-01 5.01055514e+00 4.98877063e+00 2.96126855e-01 4.66109006e+00 5.32023182e+00 4.51789358e+00 5.45404985e+00
3.49375000e-01 5.01146388e+00 4.98928014e+00 2.95793869e-01 4.65807753e+00 5.32286103e+00 4.51999081e+00 5.45655691e+00
3.50625000e-01 5.01066216e+00 4.99000625e+00 2.94822174e-01 4.66009474e+00 5.32623840e+00 4.52058248e+00 5.45485963e+00
3.51875000e-01 5.01282438e+00 4.98986218e+00 2.94989297e-01 4.66046211e+00 5.32408729e+00 4.51976228e+00 5.45378787e+00
3.53125000e-01 5.01043097e+00 4.98925604e+00 2.96006227e-01 4.66290103e+00 5.32330968e+00 4.51729947e+00 5.45587448e+00
3.54375000e-01 5.00960385e+00 4.98888839e+00 2.95808875e-01 4.66065465e+00 5.32249954e+00 4.51977750e+00 5.45635020e+00
3.55625000e-01 5.01020626e+00 4.98967277e+00 2.94990032e-01 4.66052011e+00 5.32280066e+00 4.52066619e+00 5.45719792e+00
3.56875000e-01 5.01148699e+00 4.99007318e+00 2.95171879e-01 4.66073938e+00 5.32396427e+00 4.52135013e+00 5.45433438e+00
3.58125000e-01 5.01000239e+00 4.98935187e+00 2.96057845e-01 4.65903457e+00 5.32454024e+00 4.51941497e+00 5.45571931e+00
3.59375000e-01 5.01130892e+00 4.98874748e+00 2.95669970e-01 4.66286600e+00 5.32432403e+00 4.51644709e+00 5.45664358e+00
3.60625000e-01 5.00873185e+00 4.98963554e+00 2.94928587e-01 4.66159644e+00 5.32091194e+00 4.51953625e+00 5.45697544e+00
3.61875000e-01 5.01161093e+00 4.99010984e+00 2.95408739e-01 4.66301312e+00 5.32295880e+00 4.51822286e+00 5.45593956e+00
3.63125000e-01 5.01121895e+00 4.98929626e+00 2.96003133e-01 4.65669082e+00 5.32703865e+00 4.52049187e+00 5.45208266e+00
3.64375000e-01 5.01086035e+00 4.98862065e+00 2.95481612e-01 4.65923886e+00 5.32772320e+00 4.51887091e+00 5.45525073e+00
3.65625000e-01 5.00915613e+00 4.98959134e+00 2.94819184e-01 4.66199474e+00 5.32070867e+00 4.51860016e+00 5.45516202e+00
3.66875000e-01 5.00999396e+00 4.99006707e+00 2.95596877e-01 4.66019017e+00 5.32386475e+00 4.51935400e+00 5.45457033e+00
3.68125000e-01 5.00999828e+00 4.98947028e+00 2.95897758e-01 4.66234761e+00 5.32518215e+00 4.51781800e+00 5.45632593e+00
3.69375000e-01 5.01005973e+00 4.98894696e+00 2.95451988e-01 4.66132137e+00 5.32613288e+00 4.51924666e+00 5.45551901e+00
3.70625000e-01 5.01057743e+00 4.98924868e+00 2.95004480e-01 4.65768310e+00 5.32363899e+00 4.51941299e+00 5.45504554e+00
3.71875000e-01 5.01059916e+00 4.98977323e+00 2.95434267e-01 4.66135915e+00 5.32105803e+00 4.51838992e+00 5.45390872e+00
3.73125000e-01 5.01191157e+00 4.98988018e+00 2.95819758e-01 4.66229788e+00 5.32445422e+00 4.51686059e+00 5.45711840e+00
3.74375000e-01 5.01261113e+00 4.98925224e+00 2.95424776e-01 4.65735283e+00 5.32288238e+00 4.51877419e+00 5.45187191e+00
3.75625000e-01 5.01242352e+00 4.98896646e+00 2.95113639e-01 4.65978439e+00 5.32439395e+00 4.51996456e+00 5.45360610e+00
3.76875000e-01 5.01067243e+00 4.98933282e+00 2.95314597e-01 4.66120648e+00 5.31961683e+00 4.51707060e+00 5.45470264e+00
3.78125000e-01 5.00828939e+00 4.98995664e+00 2.95482922e-01 4.66036891e+00 5.32375772e+00 4.51579700e+00 5.45692832e+00
3.79375000e-01 5.00915672e+00 4.98961607e+00 2.95142133e-01 4.66125198e+00 5.31920591e+00 4.52017455e+00 5.45764969e+00
3.80625000e-01 5.00869082e+00 4.98904623e+00 2.94972777e-01 4.66271073e+00 5.32374144e+00 4.52070245e+00 5.45517528e+00
3.81875000e-01 5.00961689e+00 4.98900875e+00 2.95113178e-01 4.65911355e+00 5.32431311e+00 4.51952203e+00 5.45420090e+00
3.83125000e-01 5.01009551e+00 4.98938222e+00 2.95676655e-01 4.66006223e+00 5.32342223e+00 4.51540979e+00 5.45439638e+00
3.84375000e-01 5.00831499e+00 4.98997256e+00 2.95551916e-01 4.66193926e+00 5.32279117e+00 4.51860093e+00 5.45834602e+00
3.85625000e-01 5.00990071e+00 4.98983551e+00 2.95046733e-01 4.66421468e+00 5.32491048e+00 4.52281898e+00 5.45465891e+00
3.86875000e-01 5.01111440e+00 4.98900049e+00 2.95069823e-01 4.66042641e+00 5.32689809e+00 4.51984467e+00 5.45129650e+00
3.88125000e-01 5.01227827e+00 4.98883582e+00 2.95384323e-01 4.66060171e+00 5.32161885e+00 4.51915172e+00 5.45458944e+00
3.89375000e-01 5.01159431e+00 4.98980904e+00 2.95542364e-01 4.65992757e+00 5.32270040e+00 4.51803410e+00 5.45419881e+00
3.90625000e-01 5.01082629e+00 4.99015238e+00 2.95178806e-01 4.66378028e+00 5.32278469e+00 4.52053953e+00 5.45796712e+00
3.91875000e-01 5.00917126e+00 4.98922014e+00 2.94959879e-01 4.66387315e+00 5.32313999e+00 4.51999420e+00 5.45110473e+00
3.93125000e-01 5.00804146e+00 4.98858809e+00 2.94932426e-01 4.65837730e+00 5.32388707e+00 4.52061654e+00 5.45454864e+00
3.94375000e-01 5.00979380e+00 4.98940681e+00 2.95625397e-01 4.65979234e+00 5.32259702e+00 4.51978595e+00 5.45485291e+00
3.95625000e-01 5.00950550e+00 4.99050766e+00 2.95797002e-01 4.66238947e+00 5.32520336e+00 4.51554067e+00 5.45799732e+00
3.96875000e-01 5.01035518e+00 4.98964866e+00 2.95079088e-01 4.66569361e+00 5.32339430e+00 4.51996741e+00 5.45531758e+00
3.98125000e-01 5.01134849e+00 4.98866906e+00 2.94696311e-01 4.66276906e+00 5.32457229e+00 4.52088750e+00 5.45301731e+00
3.99375000e-01 5.01199452e+00 4.98896274e+00 2.95340889e-01 4.65807464e+00 5.32295216e+00 4.51883087e+00 5.45531808e+00
4.00625000e-01 5.01123124e+00 4.99012660e+00 2.95619704e-01 4.66172273e+00 5.32356439e+00 4.51790543e+00 5.45777420e+00
4.01875000e-01 5.01252779e+00 4.99018299e+00 2.95266981e-01 4.66487759e+00 5.32383928e+00 4.51964158e+00 5.45481818e+00
4.03125000e-01 5.00995942e+00 4.98896258e+00 2.94902547e-01 4.66325888e+00 5.32537233e+00 4.52091742e+00 5.45482911e+00
4.04375000e-01 5.00964785e+00 4.98843663e+00 2.94988671e-01 4.65713116e+00 5.32274703e+00 4.52091513e+00 5.45418999e+00
4.05625000e-01 5.01097224e+00 4.98950787e+00 2.95039812e-01 4.66028986e+00 5.32498867e+00 4.52164971e+00 5.45787900e+00
4.06875000e-01 5.01084222e+00 4.99029934e+00 2.95345010e-01 4.66294859e+00 5.32143990e+00 4.51898343e+00 5.45436847e+00
4.08125000e-01 5.00959684e+00 4.98966958e+00 2.95470751e-01 4.66286686e+00 5.32385008e+00 4.51919355e+00 5.45160571e+00
4.09375000e-01 5.00835819e+00 4.98872401e+00 2.94921851e-01 4.65904838e+00 5.32239696e+00 4.52130863e+00 5.45347236e+00
4.10625000e-01 5.01131718e+00 4.98899050e+00 2.94792989e-01 4.65881061e+00 5.32164164e+00 4.52314335e+00 5.45267986e+00
4.11875000e-01 5.01027981e+00 4.99019383e+00 2.95040070e-01 4.66347808e+00 5.32302358e+00 4.51992870e+00 5.45812232e+00
4.13125000e-01 5.01053023e+00 4.99023459e+00 2.95337028e-01 4.66153483e+00 5.32279496e+00 4.52034800e+00 5.45148171e+00
4.14375000e-01 5.00905186e+00 4.98893805e+00 2.95348358e-01 4.66335189e+00 5.32354238e+00 4.52355353e+00 5.45484511e+00
4.15625000e-01 5.01021649e+00 4.98869044e+00 2.95280590e-01 4.65903499e+00 5.32168531e+00 4.51911533e+00 5.45372536e+00
4.16875000e-01 5.00932835e+00 4.98978962e+00 2.94978607e-01 4.66150184e+00 5.32276292e+00 4.51738425e+00 5.45771012e+00
4.18125000e-01 5.00923228e+00 4.98995076e+00 2.94778197e-01 4.66233518e+00 5.31908721e+00 4.51723323e+00 5.45274892e+00
4.19375000e-01 5.00941267e+00 4.98940855e+00 2.95206981e-01 4.66523010e+00 5.32228388e+00 4.51861298e+00 5.45317776e+00
4.20625000e-01 5.01115438e+00 4.98918154e+00 2.95539279e-01 4.66117254e+00 5.32552912e+00 4.51895255e+00 5.45231728e+00
4.21875000e-01 5.01096542e+00 4.98932169e+00 2.95143653e-01 4.66091239e+00 5.32456425e+00 4.51892469e+00 5.45327224e+00
4.23125000e-01 5.01102430e+00 4.98907178e+00 2.94697131e-01 4.66035173e+00 5.32059546e+00 4.51736918e+00 5.45486154e+00
4.24375000e-01 5.01195508e+00 4.98973625e+00 2.95000753e-01 4.66454148e+00 5.32339051e+00 4.51855809e+00 5.45365092e+00
4.25625000e-01 5.01027042e+00 4.98985929e+00 2.95402282e-01 4.66377340e+00 5.32766304e+00 4.51786770e+00 5.45184004e+00
4.26875000e-01 5.01025911e+00 4.98933559e+00 2.95166692e-01 4.65926340e+00 5.32467936e+00 4.52273439e+00 5.45378679e+00
4.28125000e-01 5.00981004e+00 4.98909093e+00 2.94936164e-01 4.66044456e+00 5.31978202e+00 4.51983423e+00 5.45581799e+00
4.29375000e-01 5.01030994e+00 4.98926228e+00 2.94611343e-01 4.66192270e+00 5.32248521e+00 4.51974376e+00 5.45410138e+00
4.30625000e-01 5.01037553e+00 4.98971983e+00 2.94902071e-01 4.66256787e+00 5.32397009e+00 4.51825141e+00 5.45096643e+00
4.31875000e-01 5.00973484e+00 4.98929300e+00 2.95408930e-01 4.66208296e+00 5.32312167e+00 4.51984570e+00 5.45289592e+00
4.33125000e-01 5.00947522e+00 4.98897182e+00 2.95357340e-01 4.65924174e+00 5.31966377e+00 4.52168689e+00 5.45646783e+00
4.34375000e-01 5.01172015e+00 4.98927659e+00 2.94589080e-01 4.65957881e+00 5.32012882e+00 4.51857852e+00 5.45732744e+00
4.35625000e-01 5.01157326e+00 4.98967122e+00 2.94453023e-01 4.66253816e+00 5.32358294e+00 4.51933369e+00 5.45530943e+00
4.36875000e-01 5.01187664e+00 4.98977314e+00 2.95261016e-01 4.66319490e+00 5.32601006e+00 4.52081104e+00 5.45258238e+00
4.38125000e-01 5.00833378e+00 4.98951798e+00 2.95641925e-01 4.66135019e+00 5.32691757e+00 4.51977817e+00 5.45513837e+00
4.39375000e-01 5.01033990e+00 4.98923208e+00 2.95118461e-01 4.66268265e+00 5.32218330e+00 4.52061194e+00 5.45223494e+00
4.40625000e-01 5.01086774e+00 4.98917081e+00 2.94430848e-01 4.66080052e+00 5.31924587e+00 4.51939015e+00 5.45524059e+00
4.41875000e-01 5.01203587e+00 4.98958774e+00 2.94530525e-01 4.66483635e+00 5.32418080e+00 4.51887159e+00 5.45396039e+00
4.43125000e-01 5.01097610e+00 4.98980426e+00 2.95381271e-01 4.66165569e+00 5.32527838e+00 4.51739111e+00 5.45539564e+00
4.44375000e-01 5.01182678e+00 4.98941061e+00 2.95476125e-01 4.66280785e+00 5.32250913e+00 4.52190154e+00 5.45209549e+00
4.45625000e-01 5.00967474e+00 4.98873414e+00 2.94675166e-01 4.66196080e+00 5.32154399e+00 4.52043286e+00 5.45182612e+00
4.46875000e-01 5.00871163e+00 4.98907452e+00 2.94137353e-01 4.66228066e+00 5.32227371e+00 4.51603903e+00 5.45545540e+00
4.48125000e-01 5.00964212e+00 4.98956128e+00 2.94956768e-01 4.66308521e+00 5.32245937e+00 4.52008308e+00 5.45183372e+00
4.49375000e-01 5.00946669e+00 4.98954716e+00 2.95470110e-01 4.66384582e+00 5.31913463e+00 4.51991285e+00 5.45632621e+00
4.50625000e-01 5.01015547e+00 4.98909311e+00 2.95149584e-01 4.66025508e+00 5.32253342e+00 4.51636865e+00 5.45264105e+00
4.51875000e-01 5.00721466e+00 4.98925788e+00 2.94341468e-01 4.66218813e+00 5.32189566e+00 4.51394892e+00 5.45506387e+00
4.53125000e-01 5.00845145e+00 4.98947778e+00 2.94403791e-01 4.66159671e+00 5.32496323e+00 4.51677431e+00 5.45445718e+00
4.54375000e-01 5.00814824e+00 4.98980153e+00 2.95041765e-01 4.66224178e+00 5.32069971e+00 4.52167846e+00 5.45458412e+00
4.55625000e-01 5.00860837e+00 4.98967943e+00 2.95259712e-01 4.66158136e+00 5.32549286e+00 4.52319106e+00 5.45494185e+00
4.56875000e-01 5.00912555e+00 4.98915209e+00 2.94889831e-01 4.66385644e+00 5.32603272e+00 4.51837190e+00 5.45500007e+00
4.58125000e-01 5.00810800e+00 4.98900130e+00 2.94672627e-01 4.66310132e+00 5.32418723e+00 4.51598263e+00 5.45151402e+00
4.59375000e-01 5.00845238e+00 4.98923676e+00 2.94701587e-01 4.66300887e+00 5.31929876e+00 4.52042972e+00 5.45391922e+00
4.60625000e-01 5.00938486e+00 4.98961394e+00 2.94581789e-01 4.66351669e+00 5.32480369e+00 4.52155522e+00 5.45178531e+00
4.61875000e-01 5.01072060e+00 4.98949571e+00 2.94634723e-01 4.66155263e+00 5.32640604e+00 4.51809903e+00 5.45342124e+00
4.63125000e-01 5.00954447e+00 4.98916675e+00 2.95141694e-01 4.66153821e+00 5.32364808e+00 4.51260978e+00 5.45559983e+00
4.64375000e-01 5.00990121e+00 4.98908283e+00 2.95109957e-01 4.66427725e+00 5.32055082e+00 4.51566254e+00 5.45406947e+00
4.65625000e-01 5.00881969e+00 4.98921794e+00 2.94300419e-01 4.66255003e+00 5.32119640e+00 4.52097898e+00 5.45063727e+00
4.66875000e-01 5.01094470e+00 4.98957185e+00 2.94467254e-01 4.66025659e+00 5.32149763e+00 4.51633369e+00 5.44816649e+00
4.68125000e-01 5.01064492e+00 4.98966612e+00 2.95019621e-01 4.66060378e+00 5.32246848e+00 4.51815917e+00 5.45363029e+00
4.69375000e-01 5.00965247e+00 4.98938387e+00 2.94871123e-01 4.66371804e+00 5.32320423e+00 4.52088793e+00 5.45700522e+00
4.70625000e-01 5.00909911e+00 4.98894566e+00 2.94530474e-01 4.66621206e+00 5.31822987e+00 4.52133379e+00 5.45142332e+00
4.71875000e-01 5.00941048e+00 4.98935293e+00 2.94219153e-01 4.66002268e+00 5.32316304e+00 4.52052541e+00 5.45310442e+00
4.73125000e-01 5.00868466e+00 4.98993859e+00 2.94802337e-01 4.66043489e+00 5.32304263e+00 4.51752039e+00 5.45025192e+00
4.74375000e-01 5.00934784e+00 4.98962288e+00 2.95382925e-01 4.66323094e+00 5.32345390e+00 4.52355080e+00 5.45656930e+00
4.75625000e-01 5.01039925e+00 4.98850821e+00 2.94769140e-01 4.66179217e+00 5.31739360e+00 4.51979783e+00 5.45395743e+00
4.76875000e-01 5.01021502e+00 4.98893517e+00 2.93835569e-01 4.66380013e+00 5.32438780e+00 4.51913659e+00 5.45276722e+00
4.78125000e-01 5.01051457e+00 4.99039372e+00 2.94254271e-01 4.66236214e+00 5.32395349e+00 4.51975508e+00 5.45052128e+00
4.79375000e-01 5.01043040e+00 4.98992042e+00 2.95321157e-01 4.66215910e+00 5.32466813e+00 4.52052366e+00 5.45500259e+00
4.80625000e-01 5.01061083e+00 4.98837952e+00 2.94904765e-01 4.66342181e+00 5.31867205e+00 4.52396644e+00 5.45568671e+00
4.81875000e-01 5.00810707e+00 4.98854312e+00 2.93955972e-01 4.66489660e+00 5.32129828e+00 4.52037738e+00 5.45322752e+00
4.83125000e-01 5.00686748e+00 4.99004787e+00 2.94120064e-01 4.66433407e+00 5.32251221e+00 4.51869492e+00 5.45120381e+00
4.84375000e-01 5.00819075e+00 4.99003704e+00 2.94928381e-01 4.66162457e+00 5.32349685e+00 4.51964538e+00 5.44946874e+00
4.85625000e-01 5.00817479e+00 4.98886246e+00 2.94942741e-01 4.66166314e+00 5.31887980e+00 4.51929390e+00 5.45609443e+00
4.86875000e-01 5.00949431e+00 4.98874801e+00 2.94616901e-01 4.66112864e+00 5.32017663e+00 4.52071786e+00 5.45411374e+00
4.88125000e-01 5.00855152e+00 4.98933421e+00 2.94287041e-01 4.66246100e+00 5.32091084e+00 4.52381689e+00 5.45273343e+00
4.89375000e-01 5.00792523e+00 4.98930221e+00 2.94451533e-01 4.66262611e+00 5.32196503e+00 4.52145196e+00 5.44892466e+00
4.90625000e-01 5.00891246e+00 4.98942186e+00 2.94619244e-01 4.66181421e+00 5.32202023e+00 4.51398673e+00 5.45430745e+00
4.91875000e-01 5.00865075e+00 4.98976409e+00 2.94984965e-01 4.66084141e+00 5.31987255e+00 4.51883036e+00 5.45563277e+00
4.93125000e-01 5.00748026e+00 4.98947258e+00 2.94510789e-01 4.66130605e+00 5.32312261e+00 4.52101594e+00 5.45513754e+00
4.94375000e-01 5.00951486e+00 4.98885826e+00 2.93969657e-01 4.66257219e+00 5.32218693e+00 4.52302423e+00 5.45303697e+00
4.95625000e-01 5.00915298e+00 4.98936439e+00 2.94015004e-01 4.66331965e+00 5.31926974e+00 4.52038227e+00 5.45210544e+00
4.96875000e-01 5.00946761e+00 4.98988993e+00 2.94856723e-01 4.66309432e+00 5.32360350e+00 4.51794513e+00 5.45337441e+00
4.98125000e-01 5.00959222e+00 4.98946033e+00 2.94731396e-01 4.66361551e+00 5.32142140e+00 4.51778522e+00 5.45779094e+00
4.99375000e-01 5.00828344e+00 4.98870404e+00 2.94237417e-01 4.66081594e+00 5.32403460e+00 4.51858618e+00 5.44760004e+00
5.00625000e-01 5.00887104e+00 4.98887865e+00 2.93827919e-01 4.66233541e+00 5.31948304e+00 4.52294746e+00 5.45183775e+00
5.01875000e-01 5.00785588e+00 4.98951287e+00 2.94067750e-01 4.66383197e+00 5.32107704e+00 4.51976243e+00 5.45025707e+00
5.03125000e-01 5.00879285e+00 4.98945471e+00 2.94742197e-01 4.66341244e+00 5.32229128e+00 4.51675182e+00 5.45538719e+00
5.04375000e-01 5.00887418e+00 4.98908477e+00 2.94675228e-01 4.66353028e+00 5.32518423e+00 4.51961941e+00 5.45495560e+00
5.05625000e-01 5.00805132e+00 4.98891546e+00 2.93897477e-01 4.66154054e+00 5.32051529e+00 4.51798139e+00 5.44772909e+00
5.06875000e-01 5.00850193e+00 4.98935452e+00 2.93944924e-01 4.65974466e+00 5.31853477e+00 4.51695581e+00 5.45074529e+00
5.08125000e-01 5.00764789e+00 4.98978212e+00 2.94818402e-01 4.66290898e+00 5.31961789e+00 4.51577613e+00 5.45701202e+00
5.09375000e-01 5.00761145e+00 4.98960617e+00 2.94924776e-01 4.66288824e+00 5.32418593e+00 4.51934882e+00 5.45504055e+00
5.10625000e-01 5.00770700e+00 4.98887422e+00 2.93918106e-01 4.66547240e+00 5.32255629e+00 4.52056540e+00 5.44991016e+00
5.11875000e-01 5.00759472e+00 4.98886834e+00 2.93713830e-01 4.66057315e+00 5.31982691e+00 4.51796843e+00 5.45116575e+00
5.13125000e-01 5.00887411e+00 4.98958220e+00 2.94139762e-01 4.66511816e+00 5.31996287e+00 4.52034079e+00 5.45290079e+00
5.14375000e-01 5.00852249e+00 4.98983831e+00 2.94554553e-01 4.66539841e+00 5.32476311e+00 4.51634358e+00 5.45579068e+00
5.15625000e-01 5.01003871e+00 4.98939293e+00 2.94424290e-01 4.66444541e+00 5.32109298e+00 4.52148021e+00 5.45463746e+00
5.16875000e-01 5.00944215e+00 4.98879027e+00 2.94005942e-01 4.66195762e+00 5.31743681e+00 4.51965724e+00 5.44839469e+00
5.18125000e-01 5.00930547e+00 4.98920468e+00 2.93636466e-01 4.66268933e+00 5.32226604e+00 4.51488432e+00 5.45221443e+00
5.19375000e-01 5.00854834e+00 4.98971427e+00 2.93869827e-01 4.66693441e+00 5.32261138e+00 4.51519461e+00 5.45513498e+00
5.20625000e-01 5.00938084e+00 4.98950834e+00 2.94447791e-01 4.66331743e+00 5.32353600e+00 4.52056471e+00 5.45373798e+00
5.21875000e-01 5.00527301e+00 4.98887249e+00 2.94530719e-01 4.66360967e+00 5.31872572e+00 4.52111622e+00 5.45253489e+00
5.23125000e-01 5.00616941e+00 4.98898405e+00 2.93702569e-01 4.66302849e+00 5.31978175e+00 4.51735977e+00 5.45344773e+00
5.24375000e-01 5.00840717e+00 4.98945509e+00 2.93306518e-01 4.66371253e+00 5.31833557e+00 4.51771970e+00 5.45459848e+00
5.25625000e-01 5.00903010e+00 4.98947499e+00 2.94035782e-01 4.66421003e+00 5.32180837e+00 4.52372625e+00 5.45459993e+00
5.26875000e-01 5.01105200e+00 4.98984654e+00 2.94782808e-01 4.66160762e+00 5.32522789e+00 4.52042466e+00 5.45475490e+00
5.28125000e-01 5.00838261e+00 4.98980927e+00 2.94193741e-01 4.66222183e+00 5.32429984e+00 4.51912242e+00 5.45014963e+00
5.29375000e-01 5.00787102e+00 4.98926893e+00 2.93242368e-01 4.66645507e+00 5.31655667e+00 4.51820807e+00 5.45083730e+00
5.30625000e-01 5.00821831e+00 4.98891327e+00 2.93659705e-01 4.66478983e+00 5.32168211e+00 4.52367146e+00 5.45027194e+00
5.31875000e-01 5.00739244e+00 4.98928381e+00 2.94277248e-01 4.66405696e+00 5.32587081e+00 4.52319558e+00 5.45372328e+00
5.33125000e-01 5.00788753e+00 4.98955749e+00 2.94300605e-01 4.66397134e+00 5.32073751e+00 4.51744670e+00 5.45370751e+00
5.34375000e-01 5.00765392e+00 4.98966029e+00 2.93461808e-01 4.66612878e+00 5.31560855e+00 4.52065671e+00 5.44945905e+00
5.35625000e-01 5.00763746e+00 4.98948258e+00 2.93428006e-01 4.66656612e+00 5.31830883e+00 4.52555964e+00 5.45306274e+00
5.36875000e-01 5.00733131e+00 4.98883407e+00 2.93990072e-01 4.66361426e+00 5.32835776e+00 4.51898446e+00 5.45320873e+00
5.38125000e-01 5.00820606e+00 4.98895698e+00 2.93943273e-01 4.66289825e+00 5.32303046e+00 4.51879059e+00 5.45205727e+00
5.39375000e-01 5.00824798e+00 4.99007760e+00 2.93561320e-01 4.66594502e+00 5.31772860e+00 4.51917743e+00 5.45024713e+00
5.40625000e-01 5.00916294e+00 4.99002601e+00 2.93672736e-01 4.66567154e+00 5.31872360e+00 4.52236665e+00 5.45475777e+00
5.41875000e-01 5.00778082e+00 4.98865352e+00 2.93732212e-01 4.66575399e+00 5.32351042e+00 4.51967321e+00 5.45312657e+00
5.43125000e-01 5.00806742e+00 4.98840735e+00 2.93558256e-01 4.66139323e+00 5.31898303e+00 4.51992514e+00 5.44639589e+00
5.44375000e-01 5.00875735e+00 4.98972634e+00 2.93655705e-01 4.66306797e+00 5.31796873e+00 4.51994076e+00 5.45165689e+00
5.45625000e-01 5.00700688e+00 4.99006047e+00 2.93908118e-01 4.66625889e+00 5.32381506e+00 4.51708499e+00 5.45594484e+00
5.46875000e-01 5.00669832e+00 4.98930360e+00 2.93296337e-01 4.66655283e+00 5.32124033e+00 4.51819481e+00 5.45205920e+00
5.48125000e-01 5.00818916e+00 4.98865717e+00 2.93386430e-01 4.66687247e+00 5.31952889e+00 4.52162207e+00 5.45324893e+00
5.49375000e-01 5.00770065e+00 4.98930464e+00 2.94223356e-01 4.66560951e+00 5.32109473e+00 4.52024546e+00 5.44984198e+00
5.50625000e-01 5.00668695e+00 4.98993864e+00 2.93873256e-01 4.66699082e+00 5.32085470e+00 4.51811573e+00 5.45221511e+00
5.51875000e-01 5.00528634e+00 4.98983211e+00 2.92992711e-01 4.66865923e+00 5.32005628e+00 4.51615772e+00 5.45202121e+00
5.53125000e-01 5.00676424e+00 4.98915525e+00 2.93241389e-01 4.66350805e+00 5.32098442e+00 4.51830512e+00 5.45230773e+00
5.54375000e-01 5.00709812e+00 4.98902917e+00 2.93945094e-01 4.66134432e+00 5.31992316e+00 4.51931859e+00 5.44997656e+00
5.55625000e-01 5.00726861e+00 4.98957108e+00 2.93356371e-01 4.66688061e+00 5.31656389e+00 4.52222182e+00 5.45071430e+00
5.56875000e-01 5.00596592e+00 4.98981145e+00 2.92925074e-01 4.66827542e+00 5.32094640e+00 4.51877004e+00 5.45072099e+00
5.58125000e-01 5.00648459e+00 4.98939009e+00 2.93474795e-01 4.66380787e+00 5.32179544e+00 4.51847842e+00 5.44979091e+00
5.59375000e-01 5.00746863e+00 4.98874578e+00 2.93440718e-01 4.66154848e+00 5.32040674e+00 4.52311630e+00 5.45367839e+00
5.60625000e-01 5.00729726e+00 4.98908490e+00 2.92897897e-01 4.66571296e+00 5.31780731e+00 4.52262129e+00 5.45091686e+00
5.61875000e-01 5.00842270e+00 4.98961092e+00 2.92836357e-01 4.66844828e+00 5.32273563e+00 4.51656346e+00 5.44931943e+00
5.63125000e-01 5.00797681e+00 4.98941804e+00 2.93529427e-01 4.66182204e+00 5.32649855e+00 4.51886871e+00 5.45146166e+00
5.64375000e-01 5.00720478e+00 4.98901926e+00 2.93175699e-01 4.66313320e+00 5.31911178e+00 4.52887106e+00 5.45131438e+00
5.65625000e-01 5.00604812e+00 4.98927149e+00 2.92779453e-01 4.66351632e+00 5.31986525e+00 4.52320398e+00 5.45188455e+00
5.66875000e-01 5.00605041e+00 4.98966460e+00 2.93149885e-01 4.66864787e+00 5.32460291e+00 4.51911393e+00 5.45004985e+00
5.68125000e-01 5.00632306e+00 4.98971064e+00 2.93467898e-01 4.66419815e+00 5.32184085e+00 4.51720235e+00 5.45217514e+00
5.69375000e-01 5.00636493e+00 4.98912229e+00 2.93001805e-01 4.66473967e+00 5.31883724e+00 4.52177290e+00 5.45380372e+00
5.70625000e-01 5.00535375e+00 4.98889688e+00 2.92810916e-01 4.66588059e+00 5.32065055e+00 4.52046028e+00 5.44732809e+00
5.71875000e-01 5.00644913e+00 4.98954921e+00 2.92902712e-01 4.66740351e+00 5.32193669e+00 4.52065537e+00 5.44865120e+00
5.73125000e-01 5.00583790e+00 4.98970237e+00 2.92846328e-01 4.66511975e+00 5.32183994e+00 4.51808358e+00 5.44982173e+00
5.74375000e-01 5.00688099e+00 4.98942122e+00 2.93094347e-01 4.66332533e+00 5.32163900e+00 4.52290340e+00 5.45539817e+00
5.75625000e-01 5.00547625e+00 4.98884521e+00 2.93470979e-01 4.66548738e+00 5.32382322e+00 4.51934266e+00 5.45491347e+00
5.76875000e-01 5.00669532e+00 4.98933824e+00 2.92699139e-01 4.66717543e+00 5.32139375e+00 4.51907697e+00 5.44976540e+00
5.78125000e-01 5.00671073e+00 4.98976373e+00 2.92261976e-01 4.66702057e+00 5.31596318e+00 4.52518989e+00 5.44987494e+00
5.79375000e-01 5.00688790e+00 4.98960759e+00 2.92968272e-01 4.66545179e+00 5.32080035e+00 4.52186423e+00 5.45088355e+00
5.80625000e-01 5.00662625e+00 4.98907187e+00 2.92986294e-01 4.66738374e+00 5.32210172e+00 4.52473204e+00 5.45345192e+00
5.81875000e-01 5.00551256e+00 4.98902908e+00 2.92510667e-01 4.66782124e+00 5.32079323e+00 4.52361132e+00 5.44702377e+00
5.83125000e-01 5.00675732e+00 4.98985377e+00 2.92539156e-01 4.66554738e+00 5.31743548e+00 4.52014946e+00 5.44921544e+00
5.84375000e-01 5.00753668e+00 4.99012440e+00 2.92886090e-01 4.66615934e+00 5.32103366e+00 4.51979429e+00 5.44918418e+00
5.85625000e-01 5.00723404e+00 4.98904875e+00 2.92935291e-01 4.66369202e+00 5.31908349e+00 4.52007926e+00 5.45200102e+00
5.86875000e-01 5.00695662e+00 4.98883531e+00 2.92130824e-01 4.66470619e+00 5.31911820e+00 4.52299033e+00 5.44634885e+00
5.88125000e-01 5.00571236e+00 4.98981829e+00 2.92083058e-01 4.66684179e+00 5.32201968e+00 4.52075002e+00 5.45043278e+00
5.89375000e-01 5.00529045e+00 4.98975165e+00 2.92801498e-01 4.66551524e+00 5.31996947e+00 4.52253898e+00 5.45094947e+00
5.90625000e-01 5.00715151e+00 4.98872553e+00 2.92794683e-01 4.66499698e+00 5.31972152e+00 4.52248587e+00 5.45126101e+00
5.91875000e-01 5.00878650e+00 4.98892764e+00 2.91995844e-01 4.66497111e+00 5.31923252e+00 4.52012386e+00 5.44714287e+00
5.93125000e-01 5.00763903e+00 4.98994429e+00 2.92080627e-01 4.66621961e+00 5.32432503e+00 4.52167193e+00 5.45040335e+00
5.94375000e-01 5.00749882e+00 4.98955887e+00 2.92315900e-01 4.66605529e+00 5.31965524e+00 4.52014761e+00 5.45160467e+00
5.95625000e-01 5.00525506e+00 4.98900067e+00 2.92125863e-01 4.66510231e+00 5.31777505e+00 4.52235091e+00 5.45314197e+00
5.96875000e-01 5.00618498e+00 4.98913124e+00 2.91912931e-01 4.66728687e+00 5.31592271e+00 4.51906545e+00 5.44677782e+00
5.98125000e-01 5.00631510e+00 4.98949698e+00 2.92049220e-01 4.66409825e+00 5.32521565e+00 4.52186630e+00 5.44894601e+00
5.99375000e-01 5.00819581e+00 4.98958974e+00 2.92513169e-01 4.66482815e+00 5.32122991e+00 4.52121101e+00 5.45157437e+00
6.00625000e-01 5.00752401e+00 4.98957778e+00 2.92247786e-01 4.66748736e+00 5.31899169e+00 4.52075765e+00 5.44955555e+00
6.01875000e-01 5.00720266e+00 4.98951598e+00 2.91338963e-01 4.66795025e+00 5.31476971e+00 4.51953776e+00 5.44614762e+00
6.03125000e-01 5.00642192e+00 4.98906214e+00 2.91677042e-01 4.66693225e+00 5.31992150e+00 4.52267848e+00 5.44834560e+00
6.04375000e-01 5.00640126e+00 4.98915078e+00 2.92536697e-01 4.66521315e+00 5.32018888e+00 4.52078273e+00 5.45052299e+00
6.05625000e-01 5.00578386e+00 4.98985079e+00 2.92675958e-01 4.66297561e+00 5.32140057e+00 4.52325581e+00 5.44802596e+00
6.06875000e-01 5.00551053e+00 4.98994772e+00 2.91183000e-01 4.66814232e+00 5.31851069e+00 4.52140501e+00 5.44963977e+00
6.08125000e-01 5.00544202e+00 4.98925221e+00 2.90699307e-01 4.66985878e+00 5.31635611e+00 4.52159641e+00 5.44807925e+00
6.09375000e-01 5.00662068e+00 4.98908935e+00 2.91509038e-01 4.66788498e+00 5.32174744e+00 4.52142576e+00 5.44947740e+00
6.10625000e-01 5.00711094e+00 4.98961460e+00 2.92049279e-01 4.66643520e+00 5.32125650e+00 4.52628736e+00 5.44932261e+00
6.11875000e-01 5.00610469e+00 4.98960502e+00 2.91375266e-01 4.66665690e+00 5.31819618e+00 4.52766435e+00 5.44904718e+00
6.13125000e-01 5.00441248e+00 4.98902172e+00 2.90948304e-01 4.66680038e+00 5.31812159e+00 4.51984602e+00 5.44614685e+00
6.14375000e-01 5.00512936e+00 4.98885420e+00 2.91368174e-01 4.66448705e+00 5.32044049e+00 4.52210937e+00 5.44575485e+00
6.15625000e-01 5.00531560e+00 4.98943615e+00 2.91562897e-01 4.66525687e+00 5.31931152e+00 4.52614172e+00 5.44918574e+00
6.16875000e-01 5.00578344e+00 4.99006946e+00 2.91449009e-01 4.66571954e+00 5.31844532e+00 4.52440873e+00 5.44546198e+00
6.18125000e-01 5.00444066e+00 4.98962344e+00 2.91013128e-01 4.66881339e+00 5.32081319e+00 4.51837347e+00 5.45233504e+00
6.19375000e-01 5.00544685e+00 4.98894843e+00 2.90925452e-01 4.66628263e+00 5.32035363e+00 4.52205451e+00 5.44788567e+00
6.20625000e-01 5.00526938e+00 4.98927074e+00 2.90869303e-01 4.66597099e+00 5.31686085e+00 4.52625031e+00 5.44620941e+00
6.21875000e-01 5.00563626e+00 4.98982631e+00 2.91098543e-01 4.66654300e+00 5.31748779e+00 4.52258607e+00 5.44558667e+00
6.23125000e-01 5.00732167e+00 4.98985643e+00 2.91033019e-01 4.66714460e+00 5.32106730e+00 4.52214894e+00 5.45302084e+00
6.24375000e-01 5.00577979e+00 4.98917247e+00 2.90883009e-01 4.66678055e+00 5.32056477e+00 4.52751467e+00 5.44871874e+00
6.25625000e-01 5.00460125e+00 4.98927738e+00 2.90621176e-01 4.66578618e+00 5.31505948e+00 4.52178543e+00 5.44738406e+00
6.26875000e-01 5.00456877e+00 4.98966073e+00 2.90576317e-01 4.66909220e+00 5.31547137e+00 4.52245937e+00 5.44351089e+00
6.28125000e-01 5.00454277e+00 4.98939523e+00 2.90657013e-01 4.66814704e+00 5.31838845e+00 4.52568664e+00 5.44629286e+00
6.29375000e-01 5.00451159e+00 4.98951899e+00 2.90749605e-01 4.66627030e+00 5.32022850e+00 4.52113521e+00 5.45216721e+00
6.30625000e-01 5.00615264e+00 4.99004059e+00 2.90032977e-01 4.66435131e+00 5.31737706e+00 4.52848006e+00 5.44371796e+00
6.31875000e-01 5.00607830e+00 4.99001033e+00 2.89826422e-01 4.66768459e+00 5.31940697e+00 4.52491533e+00 5.44632264e+00
6.33125000e-01 5.00722188e+00 4.98915006e+00 2.90137390e-01 4.66757664e+00 5.31506634e+00 4.52837864e+00 5.44554954e+00
6.34375000e-01 5.00654928e+00 4.98892550e+00 2.90498402e-01 4.66487437e+00 5.31861167e+00 4.52512313e+00 5.44973721e+00
6.35625000e-01 5.00742603e+00 4.98978195e+00 2.89897520e-01 4.66793533e+00 5.32169418e+00 4.52190925e+00 5.44702397e+00
6.36875000e-01 5.00720939e+00 4.98984512e+00 2.89522098e-01 4.67075866e+00 5.31767794e+00 4.52490926e+00 5.44594360e+00
6.38125000e-01 5.00683779e+00 4.98904593e+00 2.89704908e-01 4.66676554e+00 5.31358211e+00 4.52286869e+00 5.44490021e+00
6.39375000e-01 5.00658398e+00 4.98920787e+00 2.90150167e-01 4.66696703e+00 5.31936472e+00 4.52226383e+00 5.44524486e+00
6.40625000e-01 5.00640341e+00 4.98968705e+00 2.89968377e-01 4.67127284e+00 5.32239835e+00 4.52510787e+00 5.44610980e+00
6.41875000e-01 5.00601295e+00 4.98959432e+00 2.89276794e-01 4.66536763e+00 5.31768936e+00 4.52722842e+00 5.44417815e+00
6.43125000e-01 5.00647695e+00 4.98907948e+00 2.89189950e-01 4.66796017e+00 5.31617700e+00 4.52887695e+00 5.44473432e+00
6.44375000e-01 5.00666643e+00 4.98937963e+00 2.89604764e-01 4.66859228e+00 5.31782098e+00 4.52797380e+00 5.44762946e+00
6.45625000e-01 5.00575810e+00 4.98974466e+00 2.89398706e-01 4.66860977e+00 5.31786133e+00 4.52757351e+00 5.44590571e+00
6.46875000e-01 5.00651020e+00 4.98932682e+00 2.88693610e-01 4.66684797e+00 5.31942362e+00 4.52866023e+00 5.44812906e+00
6.48125000e-01 5.00588923e+00 4.98914896e+00 2.88616447e-01 4.66843706e+00 5.31797197e+00 4.53257730e+00 5.44001462e+00
6.49375000e-01 5.00611572e+00 4.98970043e+00 2.88811794e-01 4.66891842e+00 5.32137947e+00 4.52850933e+00 5.44707588e+00
6.50625000e-01 5.00699213e+00 4.98995149e+00 2.88848658e-01 4.66849403e+00 5.31651183e+00 4.52706254e+00 5.44313873e+00
6.51875000e-01 5.00480344e+00 4.98923976e+00 2.88491617e-01 4.66840387e+00 5.31274569e+00 4.52789228e+00 5.44177134e+00
6.53125000e-01 5.00526264e+00 4.98920096e+00 2.88120223e-01 4.66737782e+00 5.31442016e+00 4.52859848e+00 5.44029153e+00
6.54375000e-01 5.00627565e+00 4.98992777e+00 2.88261818e-01 4.66784485e+00 5.31870711e+00 4.53115693e+00 5.44418279e+00
6.55625000e-01 5.00732732e+00 4.99004754e+00 2.88434733e-01 4.67143365e+00 5.31773747e+00 4.52990405e+00 5.44550063e+00
6.56875000e-01 5.00641047e+00 4.98930308e+00 2.88225466e-01 4.67118205e+00 5.31882449e+00 4.52594453e+00 5.44130859e+00
6.58125000e-01 5.00850464e+00 4.98919057e+00 2.87616567e-01 4.66575550e+00 5.31440701e+00 4.53164310e+00 5.44277720e+00
6.59375000e-01 5.00629668e+00 4.98976678e+00 2.87637840e-01 4.66831690e+00 5.31734386e+00 4.53375985e+00 5.44614554e+00
6.60625000e-01 5.00605327e+00 4.98990914e+00 2.87900618e-01 4.67381309e+00 5.31463204e+00 4.53109181e+00 5.44830348e+00
6.61875000e-01 5.00563117e+00 4.98960542e+00 2.87842924e-01 4.67507398e+00 5.31766965e+00 4.52590209e+00 5.44072152e+00
6.63125000e-01 5.00623530e+00 4.98958056e+00 2.87259150e-01 4.66314157e+00 5.32084826e+00 4.53077064e+00 5.43917651e+00
6.64375000e-01 5.00614111e+00 4.98949719e+00 2.87018097e-01 4.66718974e+00 5.31368231e+00 4.53268021e+00 5.44026704e+00
6.65625000e-01 5.00590617e+00 4.98946562e+00 2.87117803e-01 4.67423973e+00 5.31668994e+00 4.53330100e+00 5.44627741e+00
6.66875000e-01 5.00678485e+00 4.98987038e+00 2.87498555e-01 4.67439851e+00 5.31782320e+00 4.52990497e+00 5.44404127e+00
6.68125000e-01 5.00650351e+00 4.99023593e+00 2.86780223e-01 4.67001808e+00 5.31564500e+00 4.53199513e+00 5.44070247e+00
6.69375000e-01 5.00728827e+00 4.98969464e+00 2.86064187e-01 4.66841441e+00 5.31630157e+00 4.52895644e+00 5.44124067e+00
6.70625000e-01 5.00794249e+00 4.98920755e+00 2.86191519e-01 4.66984254e+00 5.31387014e+00 4.53490905e+00 5.44254672e+00
6.71875000e-01 5.00909573e+00 4.98960815e+00 2.86866065e-01 4.67333846e+00 5.31671462e+00 4.53533358e+00 5.44299982e+00
6.73125000e-01 5.00737298e+00 4.99045213e+00 2.86808935e-01 4.67022516e+00 5.31276639e+00 4.53470414e+00 5.44291384e+00
6.74375000e-01 5.00671384e+00 4.99027288e+00 2.85701133e-01 4.66916005e+00 5.31681865e+00 4.53346004e+00 5.43857720e+00
6.75625000e-01 5.00585120e+00 4.98948062e+00 2.85435026e-01 4.67477480e+00 5.31540407e+00 4.53675808e+00 5.44014614e+00
6.76875000e-01 5.00647251e+00 4.98923580e+00 2.86336774e-01 4.66821302e+00 5.31587872e+00 4.53590305e+00 5.44146864e+00
6.78125000e-01 5.00710288e+00 4.98992527e+00 2.86395830e-01 4.66854706e+00 5.31471343e+00 4.52967382e+00 5.44153914e+00
6.79375000e-01 5.00763141e+00 4.99031248e+00 2.85249589e-01 4.67474559e+00 5.31435980e+00 4.52865193e+00 5.44018562e+00
6.80625000e-01 5.00759397e+00 4.98974198e+00 2.84651866e-01 4.67386545e+00 5.31639299e+00 4.53576087e+00 5.43727446e+00
6.81875000e-01 5.00703206e+00 4.98953283e+00 2.85078343e-01 4.67070032e+00 5.30887969e+00 4.53646954e+00 5.43903872e+00
6.83125000e-01 5.00771422e+00 4.98980805e+00 2.85457134e-01 4.66728188e+00 5.31478142e+00 4.53706667e+00 5.44021549e+00
6.84375000e-01 5.00708025e+00 4.99008621e+00 2.85021001e-01 4.67335272e+00 5.31451281e+00 4.53753114e+00 5.43898301e+00
6.85625000e-01 5.00805684e+00 4.98969081e+00 2.84472223e-01 4.67463116e+00 5.31843026e+00 4.53624095e+00 5.43743188e+00
6.86875000e-01 5.00699324e+00 4.98945752e+00 2.84505679e-01 4.67392854e+00 5.30918962e+00 4.53607389e+00 5.43727627e+00
6.88125000e-01 5.00810108e+00 4.98957167e+00 2.84696542e-01 4.67112704e+00 5.31357697e+00 4.53417705e+00 5.43697640e+00
6.89375000e-01 5.00558211e+00 4.98975611e+00 2.84967606e-01 4.66856423e+00 5.31583053e+00 4.53816849e+00 5.43936796e+00
6.90625000e-01 5.00649240e+00 4.98983772e+00 2.84652038e-01 4.67453377e+00 5.31592585e+00 4.54248339e+00 5.43839087e+00
6.91875000e-01 5.00542731e+00 4.98953273e+00 2.84218508e-01 4.67244947e+00 5.31257318e+00 4.53393370e+00 5.43779405e+00
6.93125000e-01 5.00629290e+00 4.98934156e+00 2.83933087e-01 4.67008848e+00 5.31200921e+00 4.53212273e+00 5.43718527e+00
6.94375000e-01 5.00620296e+00 4.98991814e+00 2.83780508e-01 4.67356267e+00 5.31442596e+00 4.53626860e+00 5.43647522e+00
6.95625000e-01 5.00585114e+00 4.99005470e+00 2.83894447e-01 4.67480894e+00 5.31378272e+00 4.53818368e+00 5.43667967e+00
6.96875000e-01 5.00665629e+00 4.98934663e+00 2.83751786e-01 4.67283424e+00 5.31503941e+00 4.53951262e+00 5.43779604e+00
6.98125000e-01 5.00588543e+00 4.98942257e+00 2.83464521e-01 4.66649906e+00 5.31474086e+00 4.53833843e+00 5.43455299e+00
6.99375000e-01 5.00605010e+00 4.98968161e+00 2.83017712e-01 4.67419138e+00 5.31085490e+00 4.54160914e+00 5.43579419e+00
7.00625000e-01 5.00722169e+00 4.98961699e+00 2.82724574e-01 4.67679257e+00 5.30934957e+00 4.53762654e+00 5.43337820e+00
7.01875000e-01 5.00725679e+00 4.98959164e+00 2.82956736e-01 4.67453196e+00 5.31191669e+00 4.53467162e+00 5.43793821e+00
7.03125000e-01 5.00665478e+00 4.98989067e+00 2.83238953e-01 4.66980364e+00 5.31614282e+00 4.54027178e+00 5.43822312e+00
7.04375000e-01 5.00569338e+00 4.98966211e+00 2.82664531e-01 4.67016719e+00 5.31153556e+00 4.53919515e+00 5.43781255e+00
7.05625000e-01 5.00671136e+00 4.98942013e+00 2.81754694e-01 4.67755349e+00 5.31322754e+00 4.54085043e+00 5.43571106e+00
7.06875000e-01 5.00717469e+00 4.98943752e+00 2.81877492e-01 4.67450551e+00 5.31050524e+00 4.53737714e+00 5.43263424e+00
7.08125000e-01 5.00683049e+00 4.98974540e+00 2.82716324e-01 4.67257740e+00 5.31212991e+00 4.53945907e+00 5.43659882e+00
7.09375000e-01 5.00712938e+00 4.98972497e+00 2.82188507e-01 4.67524344e+00 5.31294216e+00 4.53928336e+00 5.43245593e+00
7.10625000e-01 5.00784506e+00 4.98983577e+00 2.81354475e-01 4.67828082e+00 5.30979372e+00 4.53921820e+00 5.43489111e+00
7.11875000e-01 5.00800353e+00 4.99015773e+00 2.81481035e-01 4.67567281e+00 5.31546220e+00 4.54181372e+00 5.43293956e+00
7.13125000e-01 5.00765976e+00 4.98956925e+00 2.81871353e-01 4.67431102e+00 5.31192284e+00 4.54147575e+00 5.43382331e+00
7.14375000e-01 5.00739341e+00 4.98909327e+00 2.81103217e-01 4.67838625e+00 5.30566709e+00 4.53964571e+00 5.42831169e+00
7.15625000e-01 5.00685243e+00 4.98945965e+00 2.80508254e-01 4.67793819e+00 5.30681061e+00 4.54159251e+00 5.43533376e+00
7.16875000e-01 5.00626476e+00 4.99038150e+00 2.81068256e-01 4.67500983e+00 5.31249970e+00 4.54524783e+00 5.43394941e+00
7.18125000e-01 5.00677306e+00 4.99041296e+00 2.81323159e-01 4.67752242e+00 5.31350638e+00 4.54017182e+00 5.43198496e+00
7.19375000e-01 5.00620238e+00 4.98956706e+00 2.80154953e-01 4.67963825e+00 5.30769530e+00 4.53764232e+00 5.42714129e+00
7.20625000e-01 5.00788149e+00 4.98916547e+00 2.79261968e-01 4.67495032e+00 5.30500938e+00 4.54615465e+00 5.43150510e+00
7.21875000e-01 5.00791794e+00 4.98967384e+00 2.79912034e-01 4.67616890e+00 5.31058939e+00 4.54880761e+00 5.43391482e+00
7.23125000e-01 5.00786665e+00 4.99037669e+00 2.80500524e-01 4.67828797e+00 5.31406643e+00 4.54215339e+00 5.43159456e+00
7.24375000e-01 5.00773829e+00 4.99057686e+00 2.79841812e-01 4.67721540e+00 5.31146975e+00 4.54307635e+00 5.42962529e+00
7.25625000e-01 5.00778920e+00 4.98981463e+00 2.79464258e-01 4.67868680e+00 5.30546061e+00 4.54356335e+00 5.42627298e+00
7.26875000e-01 5.00817435e+00 4.98931701e+00 2.79295981e-01 4.67811512e+00 5.31172317e+00 4.54214896e+00 5.43037909e+00
7.28125000e-01 5.00688206e+00 4.98957631e+00 2.79312639e-01 4.68136580e+00 5.31087927e+00 4.54528652e+00 5.43340043e+00
7.29375000e-01 5.00680919e+00 4.99024761e+00 2.79059589e-01 4.67774669e+00 5.31234714e+00 4.54937915e+00 5.43079691e+00
7.30625000e-01 5.00709885e+00 4.99006203e+00 2.78926706e-01 4.67883274e+00 5.30274812e+00 4.54927568e+00 5.42640165e+00
7.31875000e-01 5.00691478e+00 4.98985453e+00 2.78927643e-01 4.67904199e+00 5.30858046e+00 4.54142023e+00 5.42895492e+00
7.33125000e-01 5.00752567e+00 4.98989175e+00 2.78720607e-01 4.68003820e+00 5.31128504e+00 4.54434015e+00 5.43120531e+00
7.34375000e-01 5.00768556e+00 4.98987878e+00 2.78238443e-01 4.67857105e+00 5.30974700e+00 4.54655327e+00 5.43099989e+00
7.35625000e-01 5.00819951e+00 4.98980578e+00 2.77952556e-01 4.68088209e+00 5.30688558e+00 4.54638342e+00 5.42579410e+00
7.36875000e-01 5.00672092e+00 4.99011178e+00 2.78151853e-01 4.67776575e+00 5.30184268e+00 4.54387306e+00 5.43043263e+00
7.38125000e-01 5.00919319e+00 4.99012442e+00 2.78132523e-01 4.68088445e+00 5.31359624e+00 4.54400448e+00 5.42522302e+00
7.39375000e-01 5.00826952e+00 4.98975268e+00 2.78122237e-01 4.68163778e+00 5.30665281e+00 4.54984647e+00 5.42724591e+00
7.40625000e-01 5.00892675e+00 4.98980415e+00 2.77449081e-01 4.68237256e+00 5.31007156e+00 4.55579845e+00 5.42768681e+00
7.41875000e-01 5.00744454e+00 4.99045902e+00 2.77313247e-01 4.68346092e+00 5.30457130e+00 4.55111215e+00 5.42784489e+00
7.43125000e-01 5.00873341e+00 4.99032382e+00 2.77265857e-01 4.68114351e+00 5.30595962e+00 4.55041308e+00 5.42219544e+00
7.44375000e-01 5.00853256e+00 4.98937255e+00 2.77021259e-01 4.67642100e+00 5.30812830e+00 4.55070904e+00 5.42424935e+00
7.45625000e-01 5.00826816e+00 4.98956405e+00 2.76983222e-01 4.67641541e+00 5.30983937e+00 4.55018582e+00 5.42869841e+00
7.46875000e-01 5.00766150e+00 4.99068319e+00 2.76788738e-01 4.68325156e+00 5.30656415e+00 4.54774596e+00 5.42939954e+00
7.48125000e-01 5.00880659e+00 4.99048784e+00 2.76455662e-01 4.68223550e+00 5.30399526e+00 4.55099101e+00 5.42022572e+00
7.49375000e-01 5.00865962e+00 4.98960981e+00 2.76219430e-01 4.68020693e+00 5.30740228e+00 4.55133764e+00 5.42122965e+00
7.50625000e-01 5.01053654e+00 4.98941604e+00 2.76501588e-01 4.68186088e+00 5.31001826e+00 4.55260038e+00 5.42775887e+00
7.51875000e-01 5.00849873e+00 4.99035510e+00 2.76748558e-01 4.67681475e+00 5.31350384e+00 4.54631818e+00 5.42753430e+00
7.53125000e-01 5.00860628e+00 4.99088679e+00 2.76003545e-01 4.68308748e+00 5.30436453e+00 4.55163579e+00 5.42731551e+00
7.54375000e-01 5.00815982e+00 4.99017537e+00 2.75111992e-01 4.68133939e+00 5.30728874e+00 4.55316519e+00 5.42224093e+00
7.55625000e-01 5.00987224e+00 4.98966152e+00 2.75306001e-01 4.68223571e+00 5.30459330e+00 4.55480590e+00 5.42232281e+00
7.56875000e-01 5.00790464e+00 4.99015503e+00 2.75981926e-01 4.68020089e+00 5.30511636e+00 4.55094087e+00 5.42769811e+00
7.58125000e-01 5.00911209e+00 4.99048811e+00 2.75393484e-01 4.68336407e+00 5.30284525e+00 4.55127068e+00 5.42726318e+00
7.59375000e-01 5.01060948e+00 4.99063880e+00 2.74600485e-01 4.68155906e+00 5.30573984e+00 4.55692015e+00 5.42270495e+00
7.60625000e-01 5.01008596e+00 4.99020621e+00 2.74959912e-01 4.68429259e+00 5.30404661e+00 4.54951415e+00 5.42093724e+00
7.61875000e-01 5.01073583e+00 4.99004313e+00 2.74882898e-01 4.68203518e+00 5.30179130e+00 4.55375640e+00 5.42458341e+00
7.63125000e-01 5.01031441e+00 4.99015302e+00 2.74815317e-01 4.68506586e+00 5.30698677e+00 4.55124095e+00 5.42476367e+00
7.64375000e-01 5.01086590e+00 4.99017943e+00 2.74249542e-01 4.68244902e+00 5.30749575e+00 4.55246825e+00 5.42455463e+00
7.65625000e-01 5.00888843e+00 4.99064438e+00 2.74311579e-01 4.68135466e+00 5.30575176e+00 4.55407056e+00 5.42295557e+00
7.66875000e-01 5.01101513e+00 4.99053324e+00 2.74053848e-01 4.68153577e+00 5.30197512e+00 4.55455787e+00 5.42069772e+00
7.68125000e-01 5.00918377e+00 4.99023592e+00 2.73630752e-01 4.68316247e+00 5.30529431e+00 4.55476839e+00 5.42009857e+00
7.69375000e-01 5.00911438e+00 4.98988612e+00 2.73907477e-01 4.68445005e+00 5.30378366e+00 4.55531874e+00 5.42512742e+00
7.70625000e-01 5.01008460e+00 4.99047215e+00 2.73683316e-01 4.68724326e+00 5.30496161e+00 4.55888707e+00 5.42222653e+00
7.71875000e-01 5.00976547e+00 4.99066501e+00 2.73259869e-01 4.68348668e+00 5.30373932e+00 4.56347841e+00 5.41988526e+00
7.73125000e-01 5.00960199e+00 4.99053210e+00 2.73183377e-01 4.68031748e+00 5.30666138e+00 4.56052555e+00 5.41915754e+00
7.74375000e-01 5.00956646e+00 4.99066466e+00 2.73344373e-01 4.68265488e+00 5.30077923e+00 4.55705400e+00 5.42821504e+00
7.75625000e-01 5.01132506e+00 4.99081423e+00 2.72981722e-01 4.68973669e+00 5.30536593e+00 4.55601896e+00 5.42156385e+00
7.76875000e-01 5.01035259e+00 4.99046258e+00 2.72752556e-01 4.68258496e+00 5.30722040e+00 4.56187342e+00 5.42003083e+00
7.78125000e-01 5.01100348e+00 4.99033509e+00 2.72534129e-01 4.67980449e+00 5.30360758e+00 4.56143922e+00 5.41828189e+00
7.79375000e-01 5.01042122e+00 4.99072712e+00 2.72527987e-01 4.68619831e+00 5.30569024e+00 4.55793437e+00 5.42246853e+00
7.80625000e-01 5.00998976e+00 4.99094031e+00 2.72509038e-01 4.68970768e+00 5.30632728e+00 4.56034331e+00 5.42291121e+00
7.81875000e-01 5.01026818e+00 4.99061852e+00 2.72196603e-01 4.68314393e+00 5.30644857e+00 4.55712787e+00 5.41983522e+00
7.83125000e-01 5.01016375e+00 4.99047501e+00 2.72020141e-01 4.68431901e+00 5.30617121e+00 4.55700771e+00 5.41594724e+00
7.84375000e-01 5.01074728e+00 4.99073593e+00 2.71791641e-01 4.68666546e+00 5.30518258e+00 4.55946921e+00 5.41939946e+00
7.85625000e-01 5.01176898e+00 4.99102462e+00 2.71688785e-01 4.69069345e+00 5.30704392e+00 4.56606249e+00 5.42146132e+00
7.86875000e-01 5.01230199e+00 4.99066235e+00 2.71502615e-01 4.68780260e+00 5.30019560e+00 4.55917721e+00 5.41583919e+00
7.88125000e-01 5.01167840e+00 4.99052387e+00 2.71640245e-01 4.68334379e+00 5.30282943e+00 4.55911833e+00 5.41788056e+00
7.89375000e-01 5.01127197e+00 4.99083463e+00 2.71421673e-01 4.68957725e+00 5.30298232e+00 4.55771475e+00 5.42040593e+00
7.90625000e-01 5.01001371e+00 4.99107459e+00 2.70879808e-01 4.68955409e+00 5.30497152e+00 4.56024615e+00 5.42098764e+00
7.91875000e-01 5.01108883e+00 4.99111926e+00 2.70503254e-01 4.69065325e+00 5.30693552e+00 4.56711800e+00 5.41440659e+00
7.93125000e-01 5.01054718e+00 4.99107474e+00 2.70759102e-01 4.68486156e+00 5.30341071e+00 4.56901681e+00 5.41478327e+00
7.94375000e-01 5.01210311e+00 4.99119462e+00 2.71190002e-01 4.68431938e+00 5.30010300e+00 4.56531364e+00 5.42113948e+00
7.95625000e-01 5.01293845e+00 4.99106629e+00 2.70933359e-01 4.68968579e+00 5.30223436e+00 4.55946168e+00 5.41835932e+00
7.96875000e-01 5.01102769e+00 4.99111500e+00 2.69818559e-01 4.68938388e+00 5.30715717e+00 4.56215101e+00 5.41604410e+00
7.98125000e-01 5.01109728e+00 4.99109651e+00 2.69641250e-01 4.69024667e+00 5.30670054e+00 4.56411470e+00 5.41198503e+00
7.99375000e-01 5.01116902e+00 4.99121612e+00 2.70333706e-01 4.68615745e+00 5.29648555e+00 4.57212478e+00 5.41552284e+00
8.00625000e-01 5.01184548e+00 4.99124915e+00 2.70315653e-01 4.68647813e+00 5.30120846e+00 4.56590779e+00 5.42244749e+00
8.01875000e-01 5.01067898e+00 4.99128520e+00 2.69461209e-01 4.68934864e+00 5.30381642e+00 4.56727270e+00 5.41729675e+00
8.03125000e-01 5.01098163e+00 4.99174120e+00 2.68958078e-01 4.68888518e+00 5.30502427e+00 4.56281597e+00 5.41459889e+00
8.04375000e-01 5.01025135e+00 4.99158256e+00 2.70066622e-01 4.68410037e+00 5.29970685e+00 4.56279302e+00 5.41754882e+00
8.05625000e-01 5.01028779e+00 4.99132477e+00 2.70064796e-01 4.68705926e+00 5.30267752e+00 4.56928755e+00 5.41799042e+00
8.06875000e-01 5.01193569e+00 4.99120948e+00 2.68833233e-01 4.69095160e+00 5.30197479e+00 4.57164360e+00 5.41659323e+00
8.08125000e-01 5.01141805e+00 4.99163886e+00 2.67903204e-01 4.69237088e+00 5.29987384e+00 4.56407935e+00 5.41513503e+00
8.09375000e-01 5.01081777e+00 4.99201908e+00 2.69057470e-01 4.69024412e+00 5.30504656e+00 4.56291443e+00 5.41399242e+00
8.10625000e-01 5.01084407e+00 4.99160280e+00 2.69902516e-01 4.68287236e+00 5.29798992e+00 4.56735159e+00 5.42028362e+00
8.11875000e-01 5.01280201e+00 4.99112721e+00 2.68717122e-01 4.68659282e+00 5.29925912e+00 4.57268530e+00 5.41867134e+00
8.13125000e-01 5.01174113e+00 4.99148996e+00 2.67878951e-01 4.69261970e+00 5.30096125e+00 4.57123645e+00 5.41451049e+00
8.14375000e-01 5.01166533e+00 4.99217913e+00 2.68100781e-01 4.69615530e+00 5.30493235e+00 4.56705528e+00 5.40967038e+00
8.15625000e-01 5.01032309e+00 4.99218822e+00 2.68574280e-01 4.69153143e+00 5.30436800e+00 4.56411158e+00 5.41469137e+00
8.16875000e-01 5.01154997e+00 4.99175675e+00 2.68009369e-01 4.68793667e+00 5.30282081e+00 4.57252967e+00 5.41510838e+00
8.18125000e-01 5.01471649e+00 4.99171381e+00 2.67514660e-01 4.68997490e+00 5.30180713e+00 4.57313314e+00 5.41072424e+00
8.19375000e-01 5.01386788e+00 4.99208657e+00 2.67296810e-01 4.69266161e+00 5.29723019e+00 4.56740428e+00 5.41173429e+00
8.20625000e-01 5.01355935e+00 4.99200140e+00 2.67614570e-01 4.69452797e+00 5.30303473e+00 4.57406491e+00 5.41622021e+00
8.21875000e-01 5.01234976e+00 4.99214803e+00 2.67909351e-01 4.69235713e+00 5.30156983e+00 4.56977782e+00 5.41449014e+00
8.23125000e-01 5.01349976e+00 4.99257603e+00 2.67643911e-01 4.69317152e+00 5.30088019e+00 4.56682804e+00 5.41284311e+00
8.24375000e-01 5.01340287e+00 4.99274327e+00 2.66861309e-01 4.69611371e+00 5.30179162e+00 4.56805594e+00 5.41189811e+00
8.25625000e-01 5.01402535e+00 4.99209014e+00 2.66827466e-01 4.69408265e+00 5.29765961e+00 4.57328941e+00 5.41579246e+00
8.26875000e-01 5.01538622e+00 4.99182903e+00 2.67316354e-01 4.69210600e+00 5.30202190e+00 4.57892795e+00 5.41374237e+00
8.28125000e-01 5.01346255e+00 4.99254425e+00 2.67193806e-01 4.69260114e+00 5.30195691e+00 4.57337269e+00 5.40993808e+00
8.29375000e-01 5.01235906e+00 4.99317153e+00 2.66634971e-01 4.69001915e+00 5.29933431e+00 4.56866531e+00 5.40810674e+00
8.30625000e-01 5.01386958e+00 4.99281424e+00 2.66169778e-01 4.69577378e+00 5.30146025e+00 4.57036572e+00 5.41178833e+00
8.31875000e-01 5.01524589e+00 4.99246007e+00 2.66788107e-01 4.68901050e+00 5.30087103e+00 4.57474180e+00 5.41428554e+00
8.33125000e-01 5.01560570e+00 4.99246807e+00 2.67027602e-01 4.69324425e+00 5.29918043e+00 4.57660478e+00 5.41345762e+00
8.34375000e-01 5.01686263e+00 4.99274042e+00 2.66419776e-01 4.69612164e+00 5.29914719e+00 4.57098586e+00 5.40897792e+00
8.35625000e-01 5.01834496e+00 4.99298849e+00 2.65670182e-01 4.69767866e+00 5.30232694e+00 4.57524567e+00 5.40710402e+00
8.36875000e-01 5.01572392e+00 4.99283387e+00 2.65881210e-01 4.69157888e+00 5.30497575e+00 4.57406546e+00 5.41605839e+00
8.38125000e-01 5.01579406e+00 4.99305357e+00 2.66009258e-01 4.69626215e+00 5.30052082e+00 4.57423477e+00 5.41492820e+00
8.39375000e-01 5.01507569e+00 4.99319535e+00 2.65761370e-01 4.69453010e+00 5.29411751e+00 4.57525150e+00 5.41104367e+00
8.40625000e-01 5.01542093e+00 4.99338092e+00 2.65774484e-01 4.69446860e+00 5.29897489e+00 4.57503223e+00 5.40303926e+00
8.41875000e-01 5.01552180e+00 4.99320781e+00 2.65580074e-01 4.69205596e+00 5.30018011e+00 4.57422927e+00 5.41388376e+00
8.43125000e-01 5.01459796e+00 4.99364578e+00 2.65072345e-01 4.69974960e+00 5.29935864e+00 4.57884409e+00 5.41609434e+00
8.44375000e-01 5.01445100e+00 4.99376409e+00 2.64907243e-01 4.69798894e+00 5.29437802e+00 4.57867239e+00 5.41395828e+00
8.45625000e-01 5.01456739e+00 4.99342894e+00 2.65448488e-01 4.69765780e+00 5.30291800e+00 4.58123211e+00 5.40481935e+00
8.46875000e-01 5.01480437e+00 4.99305908e+00 2.65736645e-01 4.69218092e+00 5.29752114e+00 4.57558053e+00 5.41396688e+00
8.48125000e-01 5.01620932e+00 4.99368073e+00 2.65003480e-01 4.69638621e+00 5.29733941e+00 4.57733728e+00 5.41807131e+00
8.49375000e-01 5.01580776e+00 4.99438177e+00 2.64376407e-01 4.69955852e+00 5.29736163e+00 4.58090222e+00 5.41574917e+00
8.50625000e-01 5.01493461e+00 4.99410811e+00 2.64318905e-01 4.69764806e+00 5.30251017e+00 4.57541607e+00 5.40725625e+00
8.51875000e-01 5.01641535e+00 4.99372946e+00 2.65017347e-01 4.69523421e+00 5.29987310e+00 4.57365884e+00 5.40520904e+00
8.53125000e-01 5.01503148e+00 4.99402241e+00 2.64771345e-01 4.69312672e+00 5.30103191e+00 4.57920526e+00 5.40809822e+00
8.54375000e-01 5.01564183e+00 4.99415252e+00 2.64268494e-01 4.69945135e+00 5.30184700e+00 4.58015247e+00 5.41463717e+00
8.55625000e-01 5.01584042e+00 4.99442609e+00 2.63819553e-01 4.70090804e+00 5.29855743e+00 4.58032338e+00 5.40919109e+00
8.56875000e-01 5.01664200e+00 4.99432659e+00 2.63888734e-01 4.69793899e+00 5.29930261e+00 4.57987842e+00 5.40782322e+00
8.58125000e-01 5.01903960e+00 4.99444894e+00 2.64289920e-01 4.69708358e+00 5.29678147e+00 4.57750941e+00 5.41127477e+00
8.59375000e-01 5.01672890e+00 4.99450553e+00 2.64262559e-01 4.69347605e+00 5.30014071e+00 4.57989973e+00 5.41273887e+00
8.60625000e-01 5.01729490e+00 4.99449507e+00 2.63896373e-01 4.70131172e+00 5.29769723e+00 4.57309783e+00 5.40948249e+00
8.61875000e-01 5.01602013e+00 4.99475594e+00 2.63079503e-01 4.69735616e+00 5.29699940e+00 4.58095679e+00 5.40965720e+00
8.63125000e-01 5.01637404e+00 4.99514904e+00 2.62991684e-01 4.69970808e+00 5.30247619e+00 4.58648278e+00 5.40702494e+00
8.64375000e-01 5.01774137e+00 4.99556938e+00 2.63642067e-01 4.69802235e+00 5.30365089e+00 4.58603434e+00 5.41032790e+00
8.65625000e-01 5.01788774e+00 4.99520797e+00 2.63960655e-01 4.69906420e+00 5.30117733e+00 4.58164901e+00 5.41592915e+00
8.66875000e-01 5.02049249e+00 4.99478607e+00 2.63364623e-01 4.69872946e+00 5.29490268e+00 4.57978373e+00 5.41181108e+00
8.68125000e-01 5.01929668e+00 4.99520092e+00 2.62681267e-01 4.69932580e+00 5.29956498e+00 4.57736808e+00 5.40583900e+00
8.69375000e-01 5.01772853e+00 4.99582890e+00 2.62648408e-01 4.70325476e+00 5.30354126e+00 4.58962834e+00 5.41098863e+00
8.70625000e-01 5.01781724e+00 4.99561785e+00 2.62968224e-01 4.70286814e+00 5.30248964e+00 4.58690863e+00 5.40962869e+00
8.71875000e-01 5.01911139e+00 4.99513537e+00 2.62992855e-01 4.69657138e+00 5.29635161e+00 4.58539919e+00 5.41360632e+00
8.73125000e-01 5.01815437e+00 4.99574506e+00 2.62701077e-01 4.69923986e+00 5.29844595e+00 4.58077505e+00 5.40942387e+00
8.74375000e-01 5.02014762e+00 4.99637187e+00 2.62570924e-01 4.70205888e+00 5.30193850e+00 4.58151424e+00 5.41003692e+00
8.75625000e-01 5.01943489e+00 4.99637679e+00 2.62459930e-01 4.70176695e+00 5.30191327e+00 4.59138161e+00 5.40965718e+00
8.76875000e-01 5.02039199e+00 4.99576425e+00 2.62187234e-01 4.70227246e+00 5.29790282e+00 4.59313838e+00 5.41031078e+00
8.78125000e-01 5.02046772e+00 4.99587243e+00 2.62003434e-01 4.69908344e+00 5.29502037e+00 4.58530556e+00 5.40947216e+00
8.79375000e-01 5.02019828e+00 4.99690293e+00 2.62283345e-01 4.70433725e+00 5.30629302e+00 4.58594611e+00 5.40967662e+00
8.80625000e-01 5.02023281e+00 4.99723822e+00 2.62139316e-01 4.70196185e+00 5.30270919e+00 4.58286183e+00 5.40663521e+00
8.81875000e-01 5.02105750e+00 4.99669770e+00 2.61691708e-01 4.70066272e+00 5.29777947e+00 4.58455562e+00 5.41284341e+00
8.83125000e-01 5.01814319e+00 4.99632523e+00 2.61711350e-01 4.70251919e+00 5.29480537e+00 4.58487833e+00 5.41439596e+00
8.84375000e-01 5.01862453e+00 4.99695146e+00 2.61899487e-01 4.70339412e+00 5.30393196e+00 4.58541723e+00 5.40564832e+00
8.85625000e-01 5.01815204e+00 4.99734512e+00 2.62142236e-01 4.70135868e+00 5.30577759e+00 4.58326882e+00 5.39976979e+00
8.86875000e-01 5.01840833e+00 4.99718862e+00 2.61507800e-01 4.70100883e+00 5.29941031e+00 4.58959187e+00 5.40741854e+00
8.88125000e-01 5.02142325e+00 4.99727636e+00 2.61141886e-01 4.70128992e+00 5.29541253e+00 4.58839779e+00 5.41569374e+00
8.89375000e-01 5.02162231e+00 4.99781809e+00 2.61211446e-01 4.70458184e+00 5.30115669e+00 4.58905477e+00 5.41158053e+00
8.90625000e-01 5.02173321e+00 4.99813284e+00 2.61380669e-01 4.70430956e+00 5.30445682e+00 4.58285506e+00 5.40426366e+00
8.91875000e-01 5.02228916e+00 4.99806462e+00 2.61302390e-01 4.70445029e+00 5.30098873e+00 4.58908189e+00 5.40924299e+00
8.93125000e-01 5.02057030e+00 4.99805787e+00 2.61125539e-01 4.70162511e+00 5.30085632e+00 4.59175222e+00 5.41240535e+00
8.94375000e-01 5.02173824e+00 4.99846291e+00 2.60742240e-01 4.70755965e+00 5.29883211e+00 4.58835077e+00 5.40923309e+00
8.95625000e-01 5.02325842e+00 4.99878998e+00 2.60543785e-01 4.70627878e+00 5.30218328e+00 4.59113349e+00 5.40552690e+00
8.96875000e-01 5.02436737e+00 4.99876660e+00 2.60550029e-01 4.70291727e+00 5.30303220e+00 4.59051523e+00 5.40746369e+00
8.98125000e-01 5.02430293e+00 4.99855137e+00 2.60684013e-01 4.70174252e+00 5.30345772e+00 4.59001804e+00 5.41102840e+00
8.99375000e-01 5.02341486e+00 4.99894694e+00 2.60794420e-01 4.70268032e+00 5.30108658e+00 4.58784269e+00 5.41314745e+00
9.00625000e-01 5.02415749e+00 4.99943413e+00 2.60617438e-01 4.70780525e+00 5.29965361e+00 4.58592680e+00 5.40396145e+00
9.01875000e-01 5.02388945e+00 4.99968719e+00 2.60046477e-01 4.71032298e+00 5.30273862e+00 4.58982158e+00 5.40480337e+00
9.03125000e-01 5.02675173e+00 4.99932079e+00 2.60252170e-01 4.70623001e+00 5.30399942e+00 4.59498875e+00 5.41329277e+00
9.04375000e-01 5.02455659e+00 4.99911512e+00 2.60735647e-01 4.70016690e+00 5.30017143e+00 4.59688155e+00 5.41420316e+00
9.05625000e-01 5.02402499e+00 4.99958514e+00 2.59824518e-01 4.70336910e+00 5.29775316e+00 4.59518341e+00 5.40751438e+00
9.06875000e-01 5.02537592e+00 5.00037506e+00 2.59340943e-01 4.70720985e+00 5.30043431e+00 4.59331582e+00 5.40812622e+00
9.08125000e-01 5.02487710e+00 5.00065813e+00 2.59651259e-01 4.71180547e+00 5.30561083e+00 4.58843712e+00 5.41343855e+00
9.09375000e-01 5.02639713e+00 5.00030662e+00 2.60221769e-01 4.71080495e+00 5.30360601e+00 4.58949674e+00 5.41306855e+00
9.10625000e-01 5.02609857e+00 4.99982389e+00 2.59949626e-01 4.70701403e+00 5.29912589e+00 4.59445037e+00 5.41113511e+00
9.11875000e-01 5.02504138e+00 5.00068943e+00 2.59291983e-01 4.70549982e+00 5.30152770e+00 4.60099063e+00 5.40707223e+00
9.13125000e-01 5.02551498e+00 5.00157320e+00 2.59416154e-01 4.70889765e+00 5.30600151e+00 4.59107845e+00 5.41033398e+00
9.14375000e-01 5.02418869e+00 5.00160416e+00 2.59753014e-01 4.71098436e+00 5.30731317e+00 4.58930641e+00 5.40621832e+00
9.15625000e-01 5.02444610e+00 5.00109871e+00 2.59448907e-01 4.70875336e+00 5.30320433e+00 4.59363276e+00 5.41225518e+00
9.16875000e-01 5.02739826e+00 5.00117258e+00 2.59259203e-01 4.71091414e+00 5.30054240e+00 4.59749175e+00 5.41447684e+00
9.18125000e-01 5.02734692e+00 5.00190294e+00 2.59316222e-01 4.70637958e+00 5.30257645e+00 4.59209650e+00 5.40544749e+00
9.19375000e-01 5.02744588e+00 5.00238018e+00 2.59298299e-01 4.70611521e+00 5.30926104e+00 4.59713431e+00 5.40922545e+00
9.20625000e-01 5.02562450e+00 5.00235995e+00 2.58855106e-01 4.71362128e+00 5.30375191e+00 4.59479332e+00 5.41084801e+00
9.21875000e-01 5.03036785e+00 5.00252443e+00 2.58670120e-01 4.71484623e+00 5.29893988e+00 4.59798779e+00 5.41057512e+00
9.23125000e-01 5.03455893e+00 5.00290771e+00 2.58738991e-01 4.71424725e+00 5.30408262e+00 4.59442770e+00 5.41263206e+00
9.24375000e-01 5.03416717e+00 5.00326998e+00 2.59148422e-01 4.70776610e+00 5.30451549e+00 4.59772060e+00 5.40831973e+00
9.25625000e-01 5.03263074e+00 5.00332380e+00 2.59052571e-01 4.70633880e+00 5.30315312e+00 4.59821543e+00 5.40849351e+00
9.26875000e-01 5.03048284e+00 5.00300920e+00 2.58410041e-01 4.71527261e+00 5.30138554e+00 4.59674154e+00 5.41119106e+00
9.28125000e-01 5.03135886e+00 5.00330342e+00 2.58329210e-01 4.71345589e+00 5.30151977e+00 4.60078894e+00 5.41555664e+00
9.29375000e-01 5.03009561e+00 5.00393992e+00 2.58664877e-01 4.71237507e+00 5.30607386e+00 4.59948101e+00 5.41027316e+00
9.30625000e-01 5.03083769e+00 5.00443286e+00 2.58475252e-01 4.70758652e+00 5.30622230e+00 4.59636980e+00 5.40764337e+00
9.31875000e-01 5.03126319e+00 5.00443447e+00 2.58235808e-01 4.71317063e+00 5.30425020e+00 4.59883202e+00 5.40619998e+00
9.33125000e-01 5.03204272e+00 5.00453825e+00 2.58307152e-01 4.71538382e+00 5.30406479e+00 4.59796520e+00 5.41119058e+00
9.34375000e-01 5.03241349e+00 5.00530324e+00 2.58680530e-01 4.71713086e+00 5.30434289e+00 4.59777213e+00 5.41661272e+00
9.35625000e-01 5.03101771e+00 5.00561739e+00 2.58175632e-01 4.71650318e+00 5.30840710e+00 4.59713983e+00 5.41523862e+00
9.36875000e-01 5.03175527e+00 5.00529179e+00 2.57523091e-01 4.71363591e+00 5.30816239e+00 4.59768878e+00 5.40571545e+00
9.38125000e-01 5.03281304e+00 5.00567005e+00 2.57308944e-01 4.71581797e+00 5.30328370e+00 4.60451983e+00 5.40527003e+00
9.39375000e-01 5.03479436e+00 5.00634613e+00 2.57679892e-01 4.71709632e+00 5.30444983e+00 4.60132275e+00 5.41376794e+00
9.40625000e-01 5.03593218e+00 5.00662316e+00 2.57954321e-01 4.71699640e+00 5.30568164e+00 4.60274196e+00 5.41716657e+00
9.41875000e-01 5.03682199e+00 5.00618952e+00 2.57749263e-01 4.71374655e+00 5.30842407e+00 4.60430220e+00 5.40682983e+00
9.43125000e-01 5.03326286e+00 5.00623137e+00 2.57386679e-01 4.71498995e+00 5.30647371e+00 4.60119420e+00 5.40492424e+00
9.44375000e-01 5.03254734e+00 5.00721544e+00 2.57294218e-01 4.71692950e+00 5.30536255e+00 4.60446161e+00 5.41389343e+00
9.45625000e-01 5.02868816e+00 5.00782039e+00 2.57528649e-01 4.71836945e+00 5.30700666e+00 4.60270363e+00 5.41394381e+00
9.46875000e-01 5.03259660e+00 5.00786806e+00 2.57679979e-01 4.71887668e+00 5.30736801e+00 4.60744569e+00 5.41451695e+00
9.48125000e-01 5.03511418e+00 5.00775101e+00 2.57569873e-01 4.71233956e+00 5.31002588e+00 4.60475531e+00 5.40942305e+00
9.49375000e-01 5.03518905e+00 5.00801495e+00 2.57310611e-01 4.71291117e+00 5.31279442e+00 4.60774727e+00 5.41375234e+00
9.50625000e-01 5.03475135e+00 5.00855503e+00 2.56989847e-01 4.71962094e+00 5.30373903e+00 4.60537218e+00 5.41503172e+00
9.51875000e-01 5.03555962e+00 5.00895044e+00 2.56931134e-01 4.71981741e+00 5.30624150e+00 4.60924656e+00 5.40962972e+00
9.53125000e-01 5.03541806e+00 5.00890609e+00 2.57070030e-01 4.72202600e+00 5.30723857e+00 4.60342129e+00 5.41129288e+00
9.54375000e-01 5.03732043e+00 5.00934464e+00 2.57483788e-01 4.71716577e+00 5.31408266e+00 4.60673488e+00 5.41202785e+00
9.55625000e-01 5.03992464e+00 5.01003221e+00 2.57083103e-01 4.71696988e+00 5.31251593e+00 4.60916449e+00 5.41241479e+00
9.56875000e-01 5.03852982e+00 5.01008621e+00 2.56274938e-01 4.72176675e+00 5.30912382e+00 4.60794212e+00 5.41185840e+00
9.58125000e-01 5.03565393e+00 5.01019354e+00 2.56120660e-01 4.71879330e+00 5.30954188e+00 4.60822858e+00 5.41117071e+00
9.59375000e-01 5.03619259e+00 5.01064077e+00 2.56866235e-01 4.72079937e+00 5.31315607e+00 4.60892427e+00 5.41341071e+00
9.60625000e-01 5.03603161e+00 5.01074227e+00 2.57273285e-01 4.71965490e+00 5.31197802e+00 4.60907160e+00 5.41335323e+00
9.61875000e-01 5.03835369e+00 5.01088019e+00 2.56727759e-01 4.72310178e+00 5.31244536e+00 4.61140311e+00 5.41671265e+00
9.63125000e-01 5.03911137e+00 5.01169102e+00 2.55929215e-01 4.72297667e+00 5.31203822e+00 4.60923237e+00 5.41785650e+00
9.64375000e-01 5.03771591e+00 5.01242503e+00 2.56247801e-01 4.72470974e+00 5.31456401e+00 4.60988259e+00 5.41173565e+00
9.65625000e-01 5.03755677e+00 5.01265207e+00 2.56547413e-01 4.71947995e+00 5.31388776e+00 4.60882655e+00 5.41126960e+00
9.66875000e-01 5.03970157e+00 5.01245332e+00 2.56703255e-01 4.71877984e+00 5.31071073e+00 4.60480667e+00 5.41119660e+00
9.68125000e-01 5.04299849e+00 5.01259791e+00 2.56240944e-01 4.72261959e+00 5.31027324e+00 4.61593726e+00 5.41851035e+00
9.69375000e-01 5.04184570e+00 5.01267017e+00 2.56024803e-01 4.72314448e+00 5.31357117e+00 4.61120512e+00 5.41572963e+00
9.70625000e-01 5.04071874e+00 5.01342930e+00 2.56063953e-01 4.72435920e+00 5.31224273e+00 4.61139387e+00 5.40996844e+00
9.71875000e-01 5.04305827e+00 5.01418756e+00 2.56066074e-01 4.72415894e+00 5.31195197e+00 4.61493592e+00 5.41379836e+00
9.73125000e-01 5.04218585e+00 5.01497336e+00 2.55848185e-01 4.72476216e+00 5.31410402e+00 4.61349350e+00 5.41784487e+00
9.74375000e-01 5.04434828e+00 5.01515829e+00 2.55200944e-01 4.73075153e+00 5.31407118e+00 4.61508527e+00 5.42137573e+00
9.75625000e-01 5.04285395e+00 5.01457398e+00 2.55454230e-01 4.72636361e+00 5.31529493e+00 4.61481264e+00 5.41682177e+00
9.76875000e-01 5.04521318e+00 5.01499331e+00 2.56022053e-01 4.72823082e+00 5.31504252e+00 4.61105662e+00 5.41133172e+00
9.78125000e-01 5.04566207e+00 5.01599789e+00 2.56239222e-01 4.73198481e+00 5.31378657e+00 4.61226709e+00 5.41993754e+00
9.79375000e-01 5.04655212e+00 5.01642780e+00 2.56180119e-01 4.72599168e+00 5.31674781e+00 4.62002006e+00 5.41986560e+00
9.80625000e-01 5.04787303e+00 5.01657476e+00 2.55634525e-01 4.72855190e+00 5.31715231e+00 4.62215246e+00 5.42062120e+00
9.81875000e-01 5.04857918e+00 5.01694500e+00 2.55084405e-01 4.72634701e+00 5.31485339e+00 4.62119761e+00 5.41912964e+00
9.83125000e-01 5.04640461e+00 5.01712985e+00 2.55101642e-01 4.72795728e+00 5.31104768e+00 4.61647184e+00 5.41285971e+00
9.84375000e-01 5.04765338e+00 5.01742768e+00 2.55721751e-01 4.72883776e+00 5.31702633e+00 4.61549218e+00 5.41921169e+00
9.85625000e-01 5.04777678e+00 5.01783304e+00 2.55824736e-01 4.73085666e+00 5.31944822e+00 4.61833077e+00 5.41652479e+00
9.86875000e-01 5.04513448e+00 5.01864849e+00 2.55524365e-01 4.73034989e+00 5.31816267e+00 4.62158479e+00 5.42178619e+00
9.88125000e-01 5.04475472e+00 5.01921766e+00 2.55327801e-01 4.72520179e+00 5.31876696e+00 4.61347302e+00 5.41784577e+00
9.89375000e-01 5.04771937e+00 5.01950901e+00 2.55379936e-01 4.72575373e+00 5.31857566e+00 4.61872821e+00 5.41992561e+00
9.90625000e-01 5.04734950e+00 5.01949591e+00 2.55106999e-01 4.73018688e+00 5.31833270e+00 4.61832864e+00 5.41548566e+00
9.91875000e-01 5.04224857e+00 5.01968646e+00 2.54757376e-01 4.73557886e+00 5.31619172e+00 4.62224116e+00 5.41567793e+00
9.93125000e-01 5.04356084e+00 5.01998291e+00 2.54900798e-01 4.73698134e+00 5.31716166e+00 4.61708437e+00 5.41972081e+00
9.94375000e-01 5.04497313e+00 5.02078471e+00 2.55135146e-01 4.73213318e+00 5.31543554e+00 4.62208842e+00 5.42119965e+00
9.95625000e-01 5.05195090e+00 5.02143059e+00 2.55183656e-01 4.73334040e+00 5.32116050e+00 4.62947230e+00 5.41822241e+00
9.96875000e-01 5.05398087e+00 5.02150884e+00 2.54795060e-01 4.73072169e+00 5.31900612e+00 4.62515680e+00 5.42246985e+00
9.98125000e-01 5.05672150e+00 5.02205655e+00 2.54582991e-01 4.73300423e+00 5.31789350e+00 4.62541019e+00 5.42458793e+00
9.99375000e-01 5.06010727e+00 5.02267952e+00 2.54769283e-01 4.73863848e+00 5.31814514e+00 4.62348983e+00 5.42194410e+00
1.00062500e+00 5.05379967e+00 5.02275085e+00 2.55125548e-01 4.73544299e+00 5.32050483e+00 4.62072249e+00 5.41874227e+00
1.00187500e+00 5.05018426e+00 5.02276030e+00 2.55393237e-01 4.73481472e+00 5.32236156e+00 4.62153995e+00 5.42335596e+00
1.00312500e+00 5.04725896e+00 5.02344540e+00 2.54630117e-01 4.73212745e+00 5.32091544e+00 4.62454070e+00 5.42405917e+00
1.00437500e+00 5.04714285e+00 5.02451314e+00 2.54093530e-01 4.73888240e+00 5.32176495e+00 4.62771131e+00 5.42479535e+00
1.00562500e+00 5.05230980e+00 5.02464297e+00 2.54295985e-01 4.73547595e+00 5.32017549e+00 4.62603321e+00 5.42241237e+00
1.00687500e+00 5.05399703e+00 5.02488435e+00 2.54829419e-01 4.73596444e+00 5.32338293e+00 4.63053428e+00 5.41995817e+00
1.00812500e+00 5.05831461e+00 5.02520529e+00 2.55034191e-01 4.73289926e+00 5.32407123e+00 4.62858402e+00 5.42284046e+00
1.00937500e+00 5.05883235e+00 5.02566913e+00 2.54568650e-01 4.73408818e+00 5.31942392e+00 4.62774326e+00 5.42736093e+00
1.01062500e+00 5.05796859e+00 5.02641510e+00 2.54232581e-01 4.73774644e+00 5.32468777e+00 4.63353149e+00 5.42244250e+00
1.01187500e+00 5.05833608e+00 5.02694807e+00 2.54238642e-01 4.73821914e+00 5.32582739e+00 4.63156053e+00 5.41736848e+00
1.01312500e+00 5.05559357e+00 5.02693150e+00 2.54133479e-01 4.73804748e+00 5.32806270e+00 4.63183267e+00 5.42360598e+00
1.01437500e+00 5.05898766e+00 5.02707005e+00 2.54384229e-01 4.73729553e+00 5.32319734e+00 4.62679099e+00 5.42765885e+00
1.01562500e+00 5.05728721e+00 5.02764815e+00 2.54383297e-01 4.73710681e+00 5.32535780e+00 4.62620533e+00 5.42627011e+00
1.01687500e+00 5.05699513e+00 5.02840789e+00 2.54192209e-01 4.73789709e+00 5.32303527e+00 4.62904463e+00 5.42365151e+00
1.01812500e+00 5.06042425e+00 5.02888987e+00 2.53890542e-01 4.74227293e+00 5.32726862e+00 4.62994120e+00 5.42133820e+00
1.01937500e+00 5.06180188e+00 5.02921496e+00 2.54035120e-01 4.74017026e+00 5.32895975e+00 4.63468097e+00 5.42206263e+00
1.02062500e+00 5.06349853e+00 5.02983721e+00 2.54466250e-01 4.74172987e+00 5.32440588e+00 4.63068994e+00 5.43000042e+00
1.02187500e+00 5.06065707e+00 5.03068368e+00 2.54267215e-01 4.74419257e+00 5.32927195e+00 4.63278793e+00 5.43025229e+00
1.02312500e+00 5.06550261e+00 5.03110148e+00 2.53728727e-01 4.74623618e+00 5.32623838e+00 4.63013151e+00 5.42838529e+00
1.02437500e+00 5.06710540e+00 5.03110717e+00 2.53586966e-01 4.73922546e+00 5.32994709e+00 4.63359795e+00 5.42665575e+00
1.02562500e+00 5.06943700e+00 5.03129674e+00 2.53768888e-01 4.74293844e+00 5.33346045e+00 4.63741995e+00 5.42803018e+00
1.02687500e+00 5.06500778e+00 5.03193945e+00 2.53877005e-01 4.74180664e+00 5.32894998e+00 4.63867320e+00 5.43256222e+00
1.02812500e+00 5.06508631e+00 5.03275141e+00 2.53927616e-01 4.73996664e+00 5.32951743e+00 4.63295839e+00 5.43221941e+00
1.02937500e+00 5.06720740e+00 5.03315365e+00 2.53558102e-01 4.74638026e+00 5.33200081e+00 4.63320708e+00 5.42661132e+00
1.03062500e+00 5.06918454e+00 5.03341689e+00 2.53718384e-01 4.75010408e+00 5.33086399e+00 4.63088770e+00 5.43046264e+00
1.03187500e+00 5.06927648e+00 5.03425119e+00 2.53963902e-01 4.74982818e+00 5.33203205e+00 4.63536303e+00 5.43294348e+00
1.03312500e+00 5.06743230e+00 5.03507262e+00 2.53905590e-01 4.74994125e+00 5.33464925e+00 4.63345216e+00 5.43121429e+00
1.03437500e+00 5.06476967e+00 5.03560615e+00 2.53417416e-01 4.75010070e+00 5.33223699e+00 4.63674738e+00 5.43131125e+00
1.03562500e+00 5.06949866e+00 5.03589440e+00 2.53266400e-01 4.74756312e+00 5.33513950e+00 4.63404575e+00 5.42840705e+00
1.03687500e+00 5.07183369e+00 5.03595540e+00 2.53492365e-01 4.74900081e+00 5.33000931e+00 4.63564262e+00 5.43144736e+00
1.03812500e+00 5.07114387e+00 5.03628168e+00 2.53670790e-01 4.74733413e+00 5.32907081e+00 4.64143710e+00 5.43385323e+00
1.03937500e+00 5.07148388e+00 5.03723596e+00 2.53704067e-01 4.74978035e+00 5.33612985e+00 4.64186251e+00 5.42950681e+00
1.04062500e+00 5.07410038e+00 5.03802178e+00 2.53352769e-01 4.75268233e+00 5.33854482e+00 4.64058300e+00 5.43194901e+00
1.04187500e+00 5.07263216e+00 5.03874989e+00 2.52963000e-01 4.75088372e+00 5.33682155e+00 4.64096414e+00 5.43397427e+00
1.04312500e+00 5.07185162e+00 5.03898133e+00 2.52924680e-01 4.75227790e+00 5.33220360e+00 4.64329807e+00 5.43610536e+00
1.04437500e+00 5.07224936e+00 5.03932946e+00 2.53228519e-01 4.75262841e+00 5.33221264e+00 4.64278947e+00 5.43674832e+00
1.04562500e+00 5.07377406e+00 5.03999020e+00 2.53377378e-01 4.75384440e+00 5.33751703e+00 4.64573973e+00 5.43540625e+00
1.04687500e+00 5.07446650e+00 5.04056430e+00 2.53658913e-01 4.75365124e+00 5.34027972e+00 4.64373003e+00 5.43857523e+00
1.04812500e+00 5.07631461e+00 5.04155704e+00 2.53422741e-01 4.75615643e+00 5.34075736e+00 4.64914185e+00 5.43737639e+00
1.04937500e+00 5.07116188e+00 5.04218280e+00 2.53210919e-01 4.75534940e+00 5.33892498e+00 4.64862697e+00 5.43469876e+00
1.05062500e+00 5.07060827e+00 5.04237876e+00 2.53404449e-01 4.75482766e+00 5.33983340e+00 4.64953834e+00 5.43744125e+00
1.05187500e+00 5.07363967e+00 5.04281939e+00 2.53349637e-01 4.75648708e+00 5.33790981e+00 4.64749292e+00 5.44328781e+00
1.05312500e+00 5.07388282e+00 5.04358721e+00 2.53193003e-01 4.75973041e+00 5.34128411e+00 4.64277715e+00 5.43650706e+00
1.05437500e+00 5.07281594e+00 5.04444411e+00 2.53199680e-01 4.75912859e+00 5.34400470e+00 4.64487442e+00 5.43777225e+00
1.05562500e+00 5.07009545e+00 5.04525751e+00 2.53331421e-01 4.75901004e+00 5.34232328e+00 4.64925954e+00 5.43876289e+00
1.05687500e+00 5.07053740e+00 5.04579077e+00 2.53403009e-01 4.75964877e+00 5.34164663e+00 4.65223546e+00 5.43932958e+00
1.05812500e+00 5.07480391e+00 5.04641095e+00 2.53245916e-01 4.75617471e+00 5.34060895e+00 4.65134311e+00 5.43793536e+00
1.05937500e+00 5.07121053e+00 5.04715856e+00 2.53451096e-01 4.75972771e+00 5.34089121e+00 4.65284917e+00 5.43723733e+00
1.06062500e+00 5.07236157e+00 5.04753763e+00 2.53571001e-01 4.76104392e+00 5.34410306e+00 4.65181324e+00 5.43931457e+00
1.06187500e+00 5.07624110e+00 5.04778436e+00 2.53530713e-01 4.76279761e+00 5.34521669e+00 4.64412986e+00 5.44188817e+00
1.06312500e+00 5.07662275e+00 5.04848131e+00 2.53479133e-01 4.76364905e+00 5.34610266e+00 4.64726572e+00 5.44388729e+00
1.06437500e+00 5.07207212e+00 5.04947678e+00 2.53288658e-01 4.76258439e+00 5.34341247e+00 4.65099384e+00 5.44025220e+00
1.06562500e+00 5.07414600e+00 5.05042255e+00 2.53166510e-01 4.76472906e+00 5.34638599e+00 4.66002654e+00 5.44272938e+00
1.06687500e+00 5.07778442e+00 5.05111115e+00 2.53182150e-01 4.76193969e+00 5.34627224e+00 4.65847142e+00 5.43845459e+00
1.06812500e+00 5.08329012e+00 5.05155567e+00 2.53459163e-01 4.76386511e+00 5.34752001e+00 4.65856659e+00 5.43898987e+00
1.06937500e+00 5.08434804e+00 5.05202761e+00 2.53874393e-01 4.76369437e+00 5.34704112e+00 4.65526695e+00 5.44239492e+00
1.07062500e+00 5.08080624e+00 5.05284170e+00 2.53731800e-01 4.76444803e+00 5.35137738e+00 4.65128008e+00 5.44959018e+00
1.07187500e+00 5.08072958e+00 5.05349435e+00 2.53367692e-01 4.76264394e+00 5.34616039e+00 4.64969710e+00 5.45123634e+00
1.07312500e+00 5.07864173e+00 5.05446498e+00 2.53313543e-01 4.76481386e+00 5.35305617e+00 4.65100084e+00 5.44953531e+00
1.07437500e+00 5.08077365e+00 5.05580469e+00 2.53745307e-01 4.76661582e+00 5.35390210e+00 4.65391643e+00 5.45075780e+00
1.07562500e+00 5.08128497e+00 5.05661270e+00 2.54137187e-01 4.76564365e+00 5.35303969e+00 4.65669882e+00 5.45180210e+00
1.07687500e+00 5.08434634e+00 5.05677999e+00 2.54141685e-01 4.76382787e+00 5.35116125e+00 4.66051723e+00 5.45257373e+00
1.07812500e+00 5.08448790e+00 5.05701053e+00 2.54223331e-01 4.76654713e+00 5.35491321e+00 4.66167144e+00 5.45319416e+00
1.07937500e+00 5.08531570e+00 5.05784156e+00 2.54228251e-01 4.76749529e+00 5.35493641e+00 4.66263537e+00 5.45237193e+00
1.08062500e+00 5.08726735e+00 5.05874305e+00 2.53989850e-01 4.77040579e+00 5.35866367e+00 4.66315967e+00 5.45268678e+00
1.08187500e+00 5.08529252e+00 5.05989874e+00 2.53784711e-01 4.77111705e+00 5.35859238e+00 4.66490956e+00 5.45692350e+00
1.08312500e+00 5.08707966e+00 5.06083615e+00 2.53857585e-01 4.77194602e+00 5.35395507e+00 4.65957998e+00 5.45439699e+00
1.08437500e+00 5.09187757e+00 5.06139991e+00 2.54445108e-01 4.76801734e+00 5.35555922e+00 4.66306455e+00 5.45821112e+00
1.08562500e+00 5.08945422e+00 5.06215508e+00 2.54822720e-01 4.77206956e+00 5.35780565e+00 4.66321626e+00 5.46095468e+00
1.08687500e+00 5.08999097e+00 5.06297949e+00 2.54605874e-01 4.77583478e+00 5.35993210e+00 4.66992268e+00 5.45690749e+00
1.08812500e+00 5.09563092e+00 5.06397269e+00 2.54589870e-01 4.77656318e+00 5.36300823e+00 4.67350749e+00 5.45940349e+00
1.08937500e+00 5.09318907e+00 5.06525928e+00 2.54599483e-01 4.77659300e+00 5.36486164e+00 4.66727670e+00 5.46476411e+00
1.09062500e+00 5.09394236e+00 5.06614881e+00 2.54585501e-01 4.78004539e+00 5.36386318e+00 4.66698373e+00 5.46458173e+00
1.09187500e+00 5.09941615e+00 5.06707317e+00 2.54532737e-01 4.77750158e+00 5.36667580e+00 4.66809564e+00 5.46022118e+00
1.09312500e+00 5.10434407e+00 5.06759617e+00 2.54403864e-01 4.77697782e+00 5.36677796e+00 4.66770336e+00 5.45992105e+00
1.09437500e+00 5.11148322e+00 5.06844146e+00 2.54799524e-01 4.77745592e+00 5.36509830e+00 4.66906216e+00 5.46430120e+00
1.09562500e+00 5.10742759e+00 5.06910540e+00 2.55027403e-01 4.77957527e+00 5.36456001e+00 4.67096725e+00 5.46611261e+00
1.09687500e+00 5.10541819e+00 5.07016397e+00 2.55297192e-01 4.78145801e+00 5.36575698e+00 4.67447915e+00 5.47077211e+00
1.09812500e+00 5.10229456e+00 5.07157020e+00 2.55329191e-01 4.78141257e+00 5.37209221e+00 4.67655016e+00 5.47293421e+00
1.09937500e+00 5.10392646e+00 5.07254041e+00 2.55060530e-01 4.78277128e+00 5.37266959e+00 4.67727710e+00 5.46936810e+00
1.10062500e+00 5.10347243e+00 5.07357746e+00 2.55119396e-01 4.78304679e+00 5.37404973e+00 4.67658918e+00 5.46856672e+00
1.10187500e+00 5.11122310e+00 5.07461574e+00 2.55605550e-01 4.78251029e+00 5.37064179e+00 4.67589123e+00 5.47357738e+00
1.10312500e+00 5.11166013e+00 5.07557629e+00 2.56002036e-01 4.78636570e+00 5.37398472e+00 4.67433977e+00 5.47382073e+00
1.10437500e+00 5.11635907e+00 5.07642445e+00 2.56319924e-01 4.78949563e+00 5.37481851e+00 4.67439620e+00 5.47817773e+00
1.10562500e+00 5.11182232e+00 5.07719044e+00 2.56652444e-01 4.78418229e+00 5.37770933e+00 4.67574090e+00 5.48281164e+00
1.10687500e+00 5.11265003e+00 5.07869342e+00 2.56502694e-01 4.78787974e+00 5.37774591e+00 4.67914657e+00 5.48359348e+00
1.10812500e+00 5.11517428e+00 5.08007539e+00 2.56458724e-01 4.78960261e+00 5.37860619e+00 4.68476080e+00 5.48276656e+00
1.10937500e+00 5.11534616e+00 5.08140655e+00 2.56473263e-01 4.79125109e+00 5.38234882e+00 4.68324035e+00 5.48041625e+00
1.11062500e+00 5.11310331e+00 5.08255988e+00 2.56930059e-01 4.79093136e+00 5.38219459e+00 4.68258913e+00 5.48619192e+00
1.11187500e+00 5.10629110e+00 5.08370218e+00 2.57559522e-01 4.79180236e+00 5.38308176e+00 4.67883243e+00 5.48578016e+00
1.11312500e+00 5.10628842e+00 5.08476798e+00 2.57858378e-01 4.79598579e+00 5.38554794e+00 4.68041924e+00 5.48846839e+00
1.11437500e+00 5.10780427e+00 5.08582099e+00 2.58067197e-01 4.79622853e+00 5.38806400e+00 4.68479831e+00 5.49155696e+00
1.11562500e+00 5.10482684e+00 5.08670994e+00 2.58598602e-01 4.79534899e+00 5.38858059e+00 4.68241629e+00 5.49231413e+00
1.11687500e+00 5.10736681e+00 5.08819375e+00 2.59265041e-01 4.79412736e+00 5.39215487e+00 4.68087046e+00 5.49408765e+00
1.11812500e+00 5.10718074e+00 5.08987025e+00 2.59487107e-01 4.79410015e+00 5.39486622e+00 4.68200781e+00 5.49681206e+00
1.11937500e+00 5.10042174e+00 5.09132743e+00 2.59716906e-01 4.79713770e+00 5.39411430e+00 4.68344723e+00 5.49732502e+00
1.12062500e+00 5.09492775e+00 5.09272451e+00 2.59948962e-01 4.79772402e+00 5.39646220e+00 4.68460900e+00 5.50049375e+00
1.12187500e+00 5.09362543e+00 5.09403379e+00 2.60149744e-01 4.79905082e+00 5.39757093e+00 4.68749798e+00 5.50387704e+00
1.12312500e+00 5.09860107e+00 5.09524542e+00 2.60442091e-01 4.80032730e+00 5.40002773e+00 4.68718358e+00 5.50448902e+00
1.12437500e+00 5.10586883e+00 5.09636560e+00 2.60801580e-01 4.80344018e+00 5.40404683e+00 4.68930990e+00 5.49994124e+00
1.12562500e+00 5.10355822e+00 5.09788024e+00 2.61170881e-01 4.80352802e+00 5.40292296e+00 4.69302839e+00 5.50151662e+00
1.12687500e+00 5.10305575e+00 5.09947028e+00 2.61281729e-01 4.80259251e+00 5.40334335e+00 4.69443293e+00 5.50644407e+00
1.12812500e+00 5.10133898e+00 5.10166372e+00 2.62046315e-01 4.80091725e+00 5.40915603e+00 4.69552020e+00 5.50734703e+00
1.12937500e+00 5.10198561e+00 5.10310882e+00 2.62582142e-01 4.80407146e+00 5.41066051e+00 4.69724548e+00 5.51007440e+00
1.13062500e+00 5.10466824e+00 5.10438140e+00 2.63347501e-01 4.80565074e+00 5.41646773e+00 4.69725611e+00 5.51316059e+00
1.13187500e+00 5.11396118e+00 5.10623733e+00 2.63842154e-01 4.80688812e+00 5.41751403e+00 4.70077805e+00 5.51598439e+00
1.13312500e+00 5.11994392e+00 5.10805095e+00 2.64384497e-01 4.80603418e+00 5.41475265e+00 4.70242553e+00 5.51658057e+00
1.13437500e+00 5.12450041e+00 5.11015749e+00 2.64759155e-01 4.80789935e+00 5.41989263e+00 4.70012365e+00 5.52161366e+00
1.13562500e+00 5.13452650e+00 5.11198691e+00 2.65092621e-01 4.80751810e+00 5.42253061e+00 4.70072159e+00 5.52569462e+00
1.13687500e+00 5.14367263e+00 5.11374719e+00 2.65577452e-01 4.81183926e+00 5.42523560e+00 4.70029916e+00 5.52594230e+00
1.13812500e+00 5.14595736e+00 5.11529585e+00 2.66348806e-01 4.81158467e+00 5.42709027e+00 4.70503601e+00 5.52815694e+00
1.13937500e+00 5.14199102e+00 5.11744517e+00 2.66912810e-01 4.81208916e+00 5.42804175e+00 4.70490741e+00 5.53488493e+00
1.14062500e+00 5.14343100e+00 5.11941242e+00 2.67822106e-01 4.81636379e+00 5.43274529e+00 4.70600258e+00 5.53678904e+00
1.14187500e+00 5.14893041e+00 5.12148206e+00 2.68663128e-01 4.81627014e+00 5.43580783e+00 4.70863435e+00 5.54046240e+00
1.14312500e+00 5.15311976e+00 5.12396513e+00 2.69179286e-01 4.81598044e+00 5.43926821e+00 4.71205346e+00 5.54407359e+00
1.14437500e+00 5.16269975e+00 5.12643922e+00 2.69632419e-01 4.81999635e+00 5.44125797e+00 4.71194738e+00 5.54766289e+00
1.14562500e+00 5.16632331e+00 5.12851449e+00 2.70342962e-01 4.82087494e+00 5.44464602e+00 4.71110109e+00 5.55328236e+00
1.14687500e+00 5.16377951e+00 5.13095094e+00 2.71197787e-01 4.82438755e+00 5.44634231e+00 4.71232134e+00 5.55494259e+00
1.14812500e+00 5.16972281e+00 5.13311713e+00 2.72054614e-01 4.82424659e+00 5.44956718e+00 4.71430763e+00 5.55714287e+00
1.14937500e+00 5.17422828e+00 5.13586852e+00 2.73142671e-01 4.82815123e+00 5.45121190e+00 4.71695697e+00 5.55970450e+00
1.15062500e+00 5.17456903e+00 5.13823751e+00 2.74002860e-01 4.83065269e+00 5.45772961e+00 4.71957943e+00 5.56628470e+00
1.15187500e+00 5.16779120e+00 5.14098826e+00 2.75044449e-01 4.83310527e+00 5.45819143e+00 4.72515714e+00 5.56732194e+00
1.15312500e+00 5.16269260e+00 5.14392721e+00 2.76141982e-01 4.83540122e+00 5.46349138e+00 4.72201601e+00 5.57767457e+00
1.15437500e+00 5.15438234e+00 5.14686851e+00 2.77033871e-01 4.83756325e+00 5.46150380e+00 4.72108051e+00 5.57764691e+00
1.15562500e+00 5.16196462e+00 5.14972673e+00 2.78960983e-01 4.83790995e+00 5.47264870e+00 4.72124906e+00 5.58814312e+00
1.15687500e+00 5.16879244e+00 5.15214602e+00 2.80229845e-01 4.84010171e+00 5.47518483e+00 4.72535897e+00 5.58950175e+00
1.15812500e+00 5.18368424e+00 5.15497660e+00 2.81323506e-01 4.84334017e+00 5.48047674e+00 4.72536696e+00 5.59694014e+00
1.15937500e+00 5.18250608e+00 5.15847201e+00 2.82377935e-01 4.84473100e+00 5.48224155e+00 4.72415438e+00 5.60674791e+00
1.16062500e+00 5.18326285e+00 5.16153227e+00 2.83386542e-01 4.84763932e+00 5.48978995e+00 4.72415469e+00 5.61569843e+00
1.16187500e+00 5.18792497e+00 5.16522702e+00 2.84643808e-01 4.84856429e+00 5.49562081e+00 4.73323944e+00 5.61930904e+00
1.16312500e+00 5.18970708e+00 5.16876360e+00 2.86497496e-01 4.84542171e+00 5.50167887e+00 4.73202983e+00 5.62612571e+00
1.16437500e+00 5.19781642e+00 5.17221025e+00 2.88311432e-01 4.84459489e+00 5.50427500e+00 4.73208812e+00 5.63056382e+00
1.16562500e+00 5.20041554e+00 5.17501011e+00 2.89586569e-01 4.84920390e+00 5.50481439e+00 4.73369523e+00 5.64182806e+00
1.16687500e+00 5.19469757e+00 5.17788099e+00 2.91126805e-01 4.85160106e+00 5.50545492e+00 4.73637948e+00 5.64995230e+00
1.16812500e+00 5.20000173e+00 5.18107594e+00 2.92469041e-01 4.85650141e+00 5.51116918e+00 4.73022384e+00 5.65201085e+00
1.16937500e+00 5.19895151e+00 5.18470710e+00 2.93737606e-01 4.85838991e+00 5.52223218e+00 4.73646163e+00 5.65634938e+00
1.17062500e+00 5.20651854e+00 5.18926028e+00 2.95770758e-01 4.85828886e+00 5.52545317e+00 4.73759115e+00 5.66138942e+00
1.17187500e+00 5.21627586e+00 5.19277910e+00 2.96985210e-01 4.85952026e+00 5.52781172e+00 4.74247706e+00 5.66380632e+00
1.17312500e+00 5.20324410e+00 5.19722785e+00 2.98634977e-01 4.85771837e+00 5.53583206e+00 4.74770669e+00 5.67174093e+00
1.17437500e+00 5.22300793e+00 5.20185846e+00 3.01030364e-01 4.85869748e+00 5.53965263e+00 4.74480528e+00 5.68867330e+00
1.17562500e+00 5.22199718e+00 5.20567764e+00 3.03167762e-01 4.86193696e+00 5.54746446e+00 4.74862326e+00 5.69832226e+00
1.17687500e+00 5.24286914e+00 5.20960787e+00 3.05377428e-01 4.86339407e+00 5.55471727e+00 4.74895854e+00 5.70697230e+00
1.17812500e+00 5.25024988e+00 5.21475935e+00 3.08227918e-01 4.86703532e+00 5.57024390e+00 4.75240590e+00 5.71825372e+00
1.17937500e+00 5.26052964e+00 5.21964254e+00 3.10377002e-01 4.87018006e+00 5.57449089e+00 4.75511605e+00 5.73040923e+00
1.18062500e+00 5.25892914e+00 5.22446950e+00 3.12212736e-01 4.87257817e+00 5.58350285e+00 4.75493389e+00 5.73887567e+00
1.18187500e+00 5.25643395e+00 5.23042442e+00 3.15554489e-01 4.87670697e+00 5.58728237e+00 4.75829766e+00 5.74892018e+00
1.18312500e+00 5.25116212e+00 5.23550442e+00 3.17925872e-01 4.87986284e+00 5.59762684e+00 4.76188629e+00 5.75222693e+00
1.18437500e+00 5.27884763e+00 5.24134216e+00 3.21347535e-01 4.87843009e+00 5.60495403e+00 4.76477923e+00 5.76560720e+00
1.18562500e+00 5.27512656e+00 5.24731249e+00 3.24901128e-01 4.88460760e+00 5.62507125e+00 4.76680669e+00 5.78322391e+00
1.18687500e+00 5.28427330e+00 5.25380116e+00 3.29591403e-01 4.88534091e+00 5.63025907e+00 4.76766229e+00 5.79649462e+00
1.18812500e+00 5.27564222e+00 5.26028890e+00 3.33061073e-01 4.89308441e+00 5.64092623e+00 4.76657163e+00 5.80752847e+00
1.18937500e+00 5.28423440e+00 5.26737564e+00 3.37987690e-01 4.89413891e+00 5.65529718e+00 4.77445056e+00 5.82142453e+00
1.19062500e+00 5.30374245e+00 5.27518518e+00 3.41932179e-01 4.89628823e+00 5.66842009e+00 4.77415772e+00 5.83454603e+00
1.19187500e+00 5.31931566e+00 5.28231223e+00 3.45983991e-01 4.89892587e+00 5.68198928e+00 4.77765468e+00 5.84636300e+00
1.19312500e+00 5.32011387e+00 5.29090757e+00 3.51877260e-01 4.90181145e+00 5.69836854e+00 4.77822287e+00 5.86223579e+00
1.19437500e+00 5.28281856e+00 5.29835451e+00 3.57027447e-01 4.90670370e+00 5.71674832e+00 4.77766085e+00 5.88276366e+00
1.19562500e+00 5.24539504e+00 5.30621885e+00 3.62113366e-01 4.90843291e+00 5.72638062e+00 4.78775441e+00 5.90157806e+00
1.19687500e+00 5.26300171e+00 5.31406322e+00 3.67233167e-01 4.90913601e+00 5.73800344e+00 4.79086053e+00 5.91946437e+00
1.19812500e+00 5.22674856e+00 5.32194030e+00 3.72590534e-01 4.91620176e+00 5.75581515e+00 4.79112952e+00 5.94353584e+00
1.19937500e+00 5.24947701e+00 5.33146789e+00 3.78269298e-01 4.91648784e+00 5.75780836e+00 4.79345052e+00 5.97715770e+00
1.20062500e+00 5.25001385e+00 5.33980553e+00 3.83821406e-01 4.92341022e+00 5.77296613e+00 4.79881300e+00 5.99964426e+00
1.20187500e+00 5.24815674e+00 5.35025247e+00 3.90451315e-01 4.93103624e+00 5.78865366e+00 4.80142970e+00 6.02844439e+00
1.20312500e+00 5.23328602e+00 5.36054498e+00 3.97298908e-01 4.93959948e+00 5.80820303e+00 4.80646979e+00 6.05485391e+00
1.20437500e+00 5.25939901e+00 5.37063490e+00 4.04413543e-01 4.94046700e+00 5.82223945e+00 4.80609596e+00 6.08098280e+00
1.20562500e+00 5.24198146e+00 5.38181024e+00 4.12786121e-01 4.94312303e+00 5.84547532e+00 4.80659464e+00 6.09887051e+00
1.20687500e+00 5.24249911e+00 5.39504547e+00 4.22801254e-01 4.94639189e+00 5.87899631e+00 4.81145835e+00 6.11113681e+00
1.20812500e+00 5.28544147e+00 5.40950962e+00 4.34169947e-01 4.95537951e+00 5.89487041e+00 4.81219758e+00 6.16490256e+00
1.20937500e+00 5.26696979e+00 5.42337368e+00 4.44419241e-01 4.96216643e+00 5.92128792e+00 4.80939485e+00 6.20317300e+00
1.21062500e+00 5.31019829e+00 5.43970121e+00 4.56224422e-01 4.96721889e+00 5.94252920e+00 4.81589765e+00 6.22752700e+00
1.21187500e+00 5.33388068e+00 5.45569033e+00 4.65669735e-01 4.96734778e+00 5.96362464e+00 4.82209392e+00 6.27434015e+00
1.21312500e+00 5.29959339e+00 5.47177339e+00 4.76032258e-01 4.97659795e+00 5.98928989e+00 4.83167877e+00 6.29888827e+00
1.21437500e+00 5.33686693e+00 5.48981499e+00 4.86756569e-01 4.98017776e+00 6.02847397e+00 4.83337487e+00 6.33803009e+00
1.21562500e+00 5.38847006e+00 5.50974165e+00 5.01183059e-01 4.98897069e+00 6.07222813e+00 4.84433591e+00 6.38549215e+00
1.21687500e+00 5.42004019e+00 5.52953490e+00 5.16039282e-01 4.99660562e+00 6.11058125e+00 4.85349323e+00 6.45185103e+00
1.21812500e+00 5.49850574e+00 5.54838752e+00 5.28396798e-01 5.00237482e+00 6.15192440e+00 4.85969007e+00 6.46988247e+00
1.21937500e+00 5.59658593e+00 5.57011938e+00 5.45252927e-01 5.00945457e+00 6.17836024e+00 4.86366239e+00 6.54246834e+00
1.22062500e+00 5.77949825e+00 5.59529573e+00 5.62649868e-01 5.02080940e+00 6.21157991e+00 4.86485672e+00 6.57076099e+00
1.22187500e+00 5.82214054e+00 5.62051995e+00 5.82595685e-01 5.02757288e+00 6.25504441e+00 4.87385714e+00 6.65479884e+00
1.22312500e+00 5.82943370e+00 5.64752032e+00 6.00706854e-01 5.03444334e+00 6.28267601e+00 4.88719284e+00 6.74566937e+00
1.22437500e+00 6.02296129e+00 5.67686874e+00 6.20775875e-01 5.04369278e+00 6.32769423e+00 4.89301323e+00 6.82835592e+00
1.22562500e+00 6.04072544e+00 5.70484815e+00 6.40081389e-01 5.05215815e+00 6.38321022e+00 4.89569615e+00 6.87169020e+00
1.22687500e+00 6.06856872e+00 5.73422440e+00 6.58760717e-01 5.05427548e+00 6.44477580e+00 4.90186196e+00 6.92837180e+00
1.22812500e+00 6.07838259e+00 5.76684381e+00 6.79455414e-01 5.07088394e+00 6.51442091e+00 4.91219503e+00 6.97164478e+00
1.22937500e+00 6.11055744e+00 5.80141944e+00 7.00932596e-01 5.08037461e+00 6.56613328e+00 4.92005900e+00 7.03108334e+00
1.23062500e+00 6.10588087e+00 5.83498163e+00 7.19485235e-01 5.09548511e+00 6.61911886e+00 4.93196185e+00 7.09480357e+00
1.23187500e+00 6.11828476e+00 5.87371804e+00 7.45948627e-01 5.10826786e+00 6.69373150e+00 4.94163318e+00 7.20884111e+00
1.23312500e+00 6.14248451e+00 5.91287159e+00 7.70383058e-01 5.12282803e+00 6.73177735e+00 4.94947266e+00 7.30143385e+00
1.23437500e+00 6.11146867e+00 5.95125479e+00 7.95008251e-01 5.13064763e+00 6.80447393e+00 4.95377598e+00 7.37511457e+00
1.23562500e+00 6.17769174e+00 5.99299566e+00 8.21831035e-01 5.14382808e+00 6.86489823e+00 4.96752788e+00 7.43600312e+00
1.23687500e+00 6.29415422e+00 6.03615136e+00 8.51969436e-01 5.15035227e+00 6.94860220e+00 4.98244996e+00 7.52241128e+00
1.23812500e+00 6.35687327e+00 6.08249606e+00 8.81145605e-01 5.15949065e+00 7.02962293e+00 5.00043317e+00 7.62025939e+00
1.23937500e+00 6.47604668e+00 6.13059942e+00 9.10677225e-01 5.17387274e+00 7.09128442e+00 5.01813399e+00 7.73449820e+00
1.24062500e+00 6.46689212e+00 6.17694921e+00 9.41856932e-01 5.19163760e+00 7.16966181e+00 5.02443062e+00 7.79425672e+00
1.24187500e+00 6.46185770e+00 6.22305977e+00 9.74788489e-01 5.20487618e+00 7.23142580e+00 5.04250325e+00 7.90302533e+00
1.24312500e+00 6.38413273e+00 6.27446716e+00 1.01353082e+00 5.22224476e+00 7.33900401e+00 5.04638391e+00 8.02245065e+00
1.24437500e+00 6.40888750e+00 6.32821403e+00 1.05471789e+00 5.23660798e+00 7.42819055e+00 5.03983472e+00 8.14986771e+00
1.24562500e+00 6.40690674e+00 6.38286576e+00 1.09683939e+00 5.26092593e+00 7.52688753e+00 5.05767536e+00 8.26008913e+00
1.24687500e+00 6.46869306e+00 6.44431325e+00 1.14117773e+00 5.27914005e+00 7.59167728e+00 5.07794620e+00 8.43840861e+00
1.24812500e+00 6.54001611e+00 6.50729464e+00 1.18639843e+00 5.29675099e+00 7.67540762e+00 5.08244527e+00 8.54693855e+00
1.24937500e+00 6.54561887e+00 6.57494347e+00 1.24177286e+00 5.32820063e+00 7.79161002e+00 5.09638056e+00 8.74147853e+00
1.25062500e+00 6.54399478e+00 6.64737495e+00 1.30136918e+00 5.36171867e+00 7.87459734e+00 5.12393789e+00 8.91211173e+00
1.25187500e+00 6.54793860e+00 6.72703078e+00 1.36862520e+00 5.39107535e+00 8.00364693e+00 5.13555506e+00 9.09830752e+00
1.25312500e+00 6.55258175e+00 6.80373291e+00 1.43763594e+00 5.40936555e+00 8.08134692e+00 5.16509787e+00 9.26811071e+00
1.25437500e+00 6.41789796e+00 6.88386289e+00 1.50701527e+00 5.44001642e+00 8.23231340e+00 5.17539186e+00 9.47440205e+00
1.25562500e+00 6.36114397e+00 6.97574345e+00 1.58506250e+00 5.46347073e+00 8.36863021e+00 5.18899868e+00 9.74560970e+00
1.25687500e+00 6.33786682e+00 7.06883511e+00 1.67052520e+00 5.49423437e+00 8.52253254e+00 5.19779272e+00 1.00829498e+01
1.25812500e+00 6.31661865e+00 7.16553204e+00 1.76530815e+00 5.51816863e+00 8.66042358e+00 5.23102648e+00 1.03533903e+01
1.25937500e+00 6.21668257e+00 7.27136550e+00 1.86444870e+00 5.56434634e+00 8.84453594e+00 5.25191915e+00 1.07360780e+01
1.26062500e+00 6.19868238e+00 7.38639616e+00 1.97269559e+00 5.61477787e+00 9.09717268e+00 5.27282172e+00 1.10949371e+01
1.26187500e+00 6.36467388e+00 7.50969081e+00 2.08118119e+00 5.63055984e+00 9.31694239e+00 5.29096686e+00 1.15067788e+01
1.26312500e+00 6.56179082e+00 7.64237555e+00 2.19880352e+00 5.66166690e+00 9.61690431e+00 5.30706812e+00 1.20265774e+01
1.26437500e+00 6.66175567e+00 7.78041562e+00 2.31583943e+00 5.70247858e+00 9.83468152e+00 5.33000721e+00 1.23569235e+01
1.26562500e+00 6.91349837e+00 7.92886773e+00 2.44052118e+00 5.74932549e+00 1.00930492e+01 5.34419347e+00 1.29609350e+01
1.26687500e+00 7.00227849e+00 8.08155776e+00 2.57249670e+00 5.78707163e+00 1.04084323e+01 5.38504384e+00 1.35415770e+01
1.26812500e+00 7.18248858e+00 8.24532256e+00 2.71262264e+00 5.83222522e+00 1.07484513e+01 5.39635057e+00 1.40803454e+01
1.26937500e+00 7.28404701e+00 8.41236517e+00 2.85490748e+00 5.88267052e+00 1.09944179e+01 5.42880370e+00 1.45520349e+01
1.27062500e+00 7.33226406e+00 8.59017785e+00 2.99647341e+00 5.94380114e+00 1.14128731e+01 5.45086398e+00 1.50220694e+01
1.27187500e+00 7.32808690e+00 8.76832983e+00 3.13318018e+00 5.98351050e+00 1.17233504e+01 5.49428682e+00 1.55917977e+01
1.27312500e+00 7.43937710e+00 8.95801067e+00 3.27170042e+00 6.03201470e+00 1.21089649e+01 5.51954681e+00 1.60532948e+01
1.27437500e+00 7.57646077e+00 9.15601771e+00 3.41131393e+00 6.08877789e+00 1.25733183e+01 5.54003922e+00 1.64982698e+01
1.27562500e+00 7.79814531e+00 9.35969798e+00 3.54645224e+00 6.11300653e+00 1.31588451e+01 5.59950491e+00 1.70464922e+01
1.27687500e+00 7.91134595e+00 9.56445736e+00 3.67829088e+00 6.16881836e+00 1.35785920e+01 5.63378629e+00 1.74587442e+01
1.27812500e+00 8.15497096e+00 9.77642090e+00 3.81127969e+00 6.25126817e+00 1.39310617e+01 5.64630981e+00 1.77629649e+01
1.27937500e+00 8.32434627e+00 9.99998857e+00 3.93949394e+00 6.31446819e+00 1.44873414e+01 5.69084595e+00 1.81077585e+01
1.28062500e+00 8.47644059e+00 1.02314998e+01 4.06521113e+00 6.38079395e+00 1.49057247e+01 5.74872999e+00 1.83882059e+01
1.28187500e+00 8.55275422e+00 1.04685172e+01 4.19656594e+00 6.42281935e+00 1.53280624e+01 5.80181426e+00 1.88424502e+01
1.28312500e+00 8.72732202e+00 1.07122317e+01 4.32068032e+00 6.51244805e+00 1.57528411e+01 5.82706634e+00 1.91451725e+01
1.28437500e+00 8.92130666e+00 1.09592368e+01 4.43522994e+00 6.60671303e+00 1.63721475e+01 5.86091538e+00 1.94250553e+01
1.28562500e+00 9.06329087e+00 1.12065290e+01 4.54816659e+00 6.66794523e+00 1.66398451e+01 5.93663912e+00 1.97355393e+01
1.28687500e+00 9.18626146e+00 1.14613008e+01 4.65174974e+00 6.73587215e+00 1.70472086e+01 6.01841630e+00 1.99327941e+01
1.28812500e+00 9.52048056e+00 1.17165157e+01 4.75074688e+00 6.80897446e+00 1.74413771e+01 6.08150163e+00 2.02585524e+01
1.28937500e+00 9.68565079e+00 1.19766551e+01 4.84766653e+00 6.88217076e+00 1.77925656e+01 6.13046299e+00 2.06239651e+01
1.29062500e+00 1.00658724e+01 1.22347199e+01 4.93647692e+00 6.96001561e+00 1.80704087e+01 6.18219953e+00 2.08993019e+01
1.29187500e+00 1.06158454e+01 1.25005757e+01 5.01799559e+00 7.06155320e+00 1.83565878e+01 6.27815383e+00 2.11687465e+01
1.29312500e+00 1.12575181e+01 1.27683054e+01 5.10300976e+00 7.12119637e+00 1.85913323e+01 6.36270307e+00 2.14167883e+01
1.29437500e+00 1.17693959e+01 1.30337928e+01 5.18161177e+00 7.18614628e+00 1.88464343e+01 6.41771951e+00 2.17749223e+01
1.29562500e+00 1.22425303e+01 1.33012018e+01 5.25707540e+00 7.26936643e+00 1.91476629e+01 6.51545710e+00 2.20150405e+01
1.29687500e+00 1.25370620e+01 1.35710846e+01 5.33310322e+00 7.38177991e+00 1.94757453e+01 6.59565097e+00 2.23362656e+01
1.29812500e+00 1.28347268e+01 1.38405032e+01 5.39876214e+00 7.45674069e+00 1.97025173e+01 6.68622955e+00 2.26982740e+01
1.29937500e+00 1.31909748e+01 1.41109439e+01 5.45231008e+00 7.60937420e+00 1.99754924e+01 6.77155949e+00 2.30719012e+01
1.30062500e+00 1.34612553e+01 1.43814160e+01 5.49955588e+00 7.74254548e+00 2.01987639e+01 6.83170693e+00 2.33375124e+01
1.30187500e+00 1.35858007e+01 1.46512708e+01 5.53997592e+00 7.84534651e+00 2.04742580e+01 6.92106786e+00 2.35031504e+01
1.30312500e+00 1.36606753e+01 1.49187210e+01 5.57558279e+00 7.98475230e+00 2.07683674e+01 7.01750539e+00 2.39196485e+01
1.30437500e+00 1.37332707e+01 1.51878135e+01 5.61623907e+00 8.10850460e+00 2.10455195e+01 7.06989098e+00 2.40787459e+01
1.30562500e+00 1.40036387e+01 1.54629930e+01 5.65083270e+00 8.25642553e+00 2.13627657e+01 7.13323658e+00 2.43223280e+01
1.30687500e+00 1.43310862e+01 1.57470797e+01 5.69401655e+00 8.37806480e+00 2.16721758e+01 7.23206642e+00 2.46145228e+01
1.30812500e+00 1.46393438e+01 1.60394220e+01 5.73413473e+00 8.57283417e+00 2.20532037e+01 7.26632582e+00 2.49129163e+01
1.30937500e+00 1.48356455e+01 1.63242083e+01 5.76147920e+00 8.80123076e+00 2.24043034e+01 7.35389457e+00 2.51308328e+01
1.31062500e+00 1.48793442e+01 1.66043703e+01 5.77581285e+00 9.01586236e+00 2.27250893e+01 7.44161474e+00 2.53007404e+01
1.31187500e+00 1.50654581e+01 1.68821536e+01 5.78764751e+00 9.26950704e+00 2.28876263e+01 7.57761872e+00 2.55164396e+01
1.31312500e+00 1.54617361e+01 1.71641307e+01 5.79700741e+00 9.57891296e+00 2.31235846e+01 7.69740801e+00 2.57982661e+01
1.31437500e+00 1.59146798e+01 1.74568847e+01 5.80394379e+00 9.90707324e+00 2.33490955e+01 7.86993912e+00 2.60378495e+01
1.31562500e+00 1.62905126e+01 1.77510836e+01 5.80698146e+00 1.02808614e+01 2.36934776e+01 7.98900534e+00 2.64409527e+01
1.31687500e+00 1.65614725e+01 1.80437758e+01 5.80741693e+00 1.06545604e+01 2.40102324e+01 8.05078428e+00 2.67058209e+01
1.31812500e+00 1.65668624e+01 1.83359353e+01 5.79622168e+00 1.10415514e+01 2.42140243e+01 8.23423855e+00 2.68984927e+01
1.31937500e+00 1.66181363e+01 1.86172707e+01 5.77542642e+00 1.14793846e+01 2.45114800e+01 8.27449630e+00 2.70555307e+01
1.32062500e+00 1.69136395e+01 1.89004911e+01 5.74751917e+00 1.19889934e+01 2.48084005e+01 8.38751100e+00 2.72031941e+01
1.32187500e+00 1.73853338e+01 1.91841583e+01 5.71846833e+00 1.26065216e+01 2.50701526e+01 8.59722459e+00 2.73351666e+01
1.32312500e+00 1.79547467e+01 1.94748402e+01 5.68588294e+00 1.31966097e+01 2.52918171e+01 8.79726266e+00 2.76879334e+01
1.32437500e+00 1.85667048e+01 1.97614072e+01 5.65774083e+00 1.35304774e+01 2.55263799e+01 8.98880623e+00 2.79562950e+01
1.32562500e+00 1.88536773e+01 2.00526020e+01 5.62363675e+00 1.39631890e+01 2.58513815e+01 9.19714482e+00 2.82173743e+01
1.32687500e+00 1.92218447e+01 2.03398390e+01 5.58323231e+00 1.46927063e+01 2.61565028e+01 9.39109340e+00 2.85559461e+01
1.32812500e+00 1.98363073e+01 2.06260102e+01 5.54100522e+00 1.49731809e+01 2.63345657e+01 9.62885491e+00 2.87659501e+01
1.32937500e+00 2.00561970e+01 2.09127452e+01 5.49783006e+00 1.52613624e+01 2.66400370e+01 9.90025490e+00 2.89891821e+01
1.33062500e+00 2.01610007e+01 2.11888267e+01 5.44022160e+00 1.56061680e+01 2.69182566e+01 1.03024666e+01 2.90941735e+01
1.33187500e+00 2.05297995e+01 2.14520284e+01 5.38018073e+00 1.61054387e+01 2.70471019e+01 1.07138635e+01 2.91922608e+01
1.33312500e+00 2.09919518e+01 2.17211993e+01 5.32513473e+00 1.63847809e+01 2.72457493e+01 1.10649375e+01 2.94821213e+01
1.33437500e+00 2.15476036e+01 2.19895093e+01 5.27632529e+00 1.67607564e+01 2.75274365e+01 1.15549702e+01 2.96653584e+01
1.33562500e+00 2.22347746e+01 2.22528614e+01 5.22648917e+00 1.71279113e+01 2.77544172e+01 1.21774434e+01 2.96702393e+01
1.33687500e+00 2.27965481e+01 2.25261839e+01 5.16984806e+00 1.74605673e+01 2.79443474e+01 1.26441936e+01 2.99328367e+01
1.33812500e+00 2.32641057e+01 2.28004339e+01 5.11455040e+00 1.77762769e+01 2.81374100e+01 1.30452071e+01 2.99639115e+01
1.33937500e+00 2.33922741e+01 2.30521920e+01 5.05186313e+00 1.81558469e+01 2.82961418e+01 1.35275731e+01 3.00415046e+01
1.34062500e+00 2.33345282e+01 2.32988936e+01 4.98102710e+00 1.85393757e+01 2.84125673e+01 1.40095290e+01 3.02404184e+01
1.34187500e+00 2.33665360e+01 2.35489712e+01 4.92417845e+00 1.88172135e+01 2.85558657e+01 1.44007658e+01 3.04898704e+01
1.34312500e+00 2.38614922e+01 2.37956129e+01 4.87580816e+00 1.90199326e+01 2.87635127e+01 1.48416903e+01 3.05686350e+01
1.34437500e+00 2.42913370e+01 2.40396214e+01 4.82139884e+00 1.93467610e+01 2.88849575e+01 1.53042820e+01 3.06810045e+01
1.34562500e+00 2.43673193e+01 2.42843257e+01 4.75691334e+00 1.95485198e+01 2.91180783e+01 1.57600021e+01 3.07308724e+01
1.34687500e+00 2.42654540e+01 2.45143811e+01 4.68092964e+00 1.98017116e+01 2.92026914e+01 1.61111231e+01 3.08021652e+01
1.34812500e+00 2.41667688e+01 2.47270002e+01 4.59929610e+00 2.01273189e+01 2.94091013e+01 1.64329416e+01 3.09240117e+01
1.34937500e+00 2.42979386e+01 2.49494515e+01 4.51409384e+00 2.04691003e+01 2.95278028e+01 1.69035057e+01 3.09474698e+01
1.35062500e+00 2.46779825e+01 2.51717494e+01 4.42912406e+00 2.07990681e+01 2.96846649e+01 1.72135226e+01 3.11171558e+01
1.35187500e+00 2.51186215e+01 2.53843590e+01 4.35099711e+00 2.10337913e+01 2.97444729e+01 1.76441895e+01 3.13490939e+01
1.35312500e+00 2.55225642e+01 2.55959149e+01 4.26690848e+00 2.13327792e+01 2.98787682e+01 1.79958926e+01 3.15060220e+01
1.35437500e+00 2.57104619e+01 2.58055031e+01 4.18229794e+00 2.16348514e+01 2.99628812e+01 1.84223247e+01 3.15830589e+01
1.35562500e+00 2.55898298e+01 2.60090607e+01 4.10544571e+00 2.18417982e+01 3.00807598e+01 1.87883897e+01 3.16065365e+01
1.35687500e+00 2.56189236e+01 2.62215159e+01 4.02686695e+00 2.21061225e+01 3.02176314e+01 1.90370137e+01 3.17828159e+01
1.35812500e+00 2.56034192e+01 2.64284786e+01 3.96666776e+00 2.23742528e+01 3.03371814e+01 1.92330326e+01 3.19592713e+01
1.35937500e+00 2.56115810e+01 2.66188351e+01 3.91791450e+00 2.26724000e+01 3.04436840e+01 1.94480487e+01 3.20102617e+01
1.36062500e+00 2.57542450e+01 2.67961290e+01 3.86204247e+00 2.28754418e+01 3.06011810e+01 1.97344490e+01 3.20304917e+01
1.36187500e+00 2.57310766e+01 2.69751895e+01 3.80253705e+00 2.30706597e+01 3.06609658e+01 1.98918431e+01 3.22441627e+01
1.36312500e+00 2.55374661e+01 2.71540147e+01 3.74285103e+00 2.32529925e+01 3.08014378e+01 2.02579512e+01 3.24018951e+01
1.36437500e+00 2.54661956e+01 2.73266843e+01 3.66964571e+00 2.35205121e+01 3.08534728e+01 2.05981622e+01 3.25041961e+01
1.36562500e+00 2.54944790e+01 2.74863787e+01 3.61291484e+00 2.37693661e+01 3.09814549e+01 2.07994490e+01 3.24762558e+01
1.36687500e+00 2.58530836e+01 2.76405125e+01 3.56374023e+00 2.40087187e+01 3.10928212e+01 2.10074149e+01 3.25345167e+01
1.36812500e+00 2.64348570e+01 2.77910119e+01 3.50377508e+00 2.42023307e+01 3.11725086e+01 2.11904272e+01 3.25928421e+01
1.36937500e+00 2.66829494e+01 2.79300482e+01 3.44265735e+00 2.43510669e+01 3.12514725e+01 2.14513028e+01 3.27018279e+01
1.37062500e+00 2.68283850e+01 2.80605563e+01 3.38633510e+00 2.44635346e+01 3.13916162e+01 2.16544973e+01 3.27758378e+01
1.37187500e+00 2.74462271e+01 2.82030416e+01 3.33585911e+00 2.48275003e+01 3.14009845e+01 2.18432005e+01 3.28570856e+01
1.37312500e+00 2.78352569e+01 2.83465831e+01 3.29764637e+00 2.50601739e+01 3.14635637e+01 2.18852263e+01 3.29588780e+01
1.37437500e+00 2.79017633e+01 2.84812638e+01 3.24683692e+00 2.51185622e+01 3.14664307e+01 2.22092578e+01 3.30146865e+01
1.37562500e+00 2.81312175e+01 2.86101449e+01 3.19758663e+00 2.53656587e+01 3.14976097e+01 2.25772312e+01 3.31366689e+01
1.37687500e+00 2.84607507e+01 2.87376875e+01 3.15346160e+00 2.55801779e+01 3.16075418e+01 2.28386141e+01 3.32411413e+01
1.37812500e+00 2.86344811e+01 2.88609729e+01 3.10068035e+00 2.57041978e+01 3.17453076e+01 2.30076619e+01 3.32584739e+01
1.37937500e+00 2.86864126e+01 2.89685305e+01 3.03903482e+00 2.58367743e+01 3.17857764e+01 2.31833223e+01 3.33970551e+01
1.38062500e+00 2.86110609e+01 2.90713861e+01 2.98413680e+00 2.60350715e+01 3.18195164e+01 2.32375353e+01 3.33579408e+01
1.38187500e+00 2.85523825e+01 2.91802466e+01 2.93477353e+00 2.61681693e+01 3.18786650e+01 2.36045214e+01 3.34374294e+01
1.38312500e+00 2.89358389e+01 2.92832559e+01 2.88726262e+00 2.64795948e+01 3.18494611e+01 2.38894160e+01 3.36047742e+01
1.38437500e+00 2.93750906e+01 2.93833158e+01 2.84308862e+00 2.66709778e+01 3.19188455e+01 2.40633261e+01 3.35812703e+01
1.38562500e+00 2.93830561e+01 2.94861765e+01 2.79150452e+00 2.68138562e+01 3.19965536e+01 2.43339860e+01 3.36744820e+01
1.38687500e+00 2.93621111e+01 2.95832135e+01 2.73162240e+00 2.69943734e+01 3.20422262e+01 2.46682826e+01 3.34999862e+01
1.38812500e+00 2.94031993e+01 2.96789009e+01 2.67425764e+00 2.70643216e+01 3.21141183e+01 2.46663217e+01 3.36433723e+01
1.38937500e+00 2.93867657e+01 2.97689593e+01 2.62817976e+00 2.73176702e+01 3.21501592e+01 2.49543791e+01 3.36527411e+01
1.39062500e+00 2.93325173e+01 2.98545679e+01 2.58811436e+00 2.75157598e+01 3.22178229e+01 2.50491818e+01 3.37559151e+01
1.39187500e+00 2.92449907e+01 2.99431112e+01 2.54683953e+00 2.76138122e+01 3.23164332e+01 2.53446471e+01 3.38288695e+01
1.39312500e+00 2.91236358e+01 3.00343831e+01 2.50394259e+00 2.78015097e+01 3.23228732e+01 2.55628230e+01 3.39013653e+01
1.39437500e+00 2.91530669e+01 3.01175896e+01 2.46767645e+00 2.79242480e+01 3.23679786e+01 2.57056943e+01 3.41093067e+01
1.39562500e+00 2.92780311e+01 3.01942218e+01 2.43391829e+00 2.80662014e+01 3.24389841e+01 2.59892555e+01 3.41015422e+01
1.39687500e+00 2.92985732e+01 3.02689284e+01 2.39130569e+00 2.81592035e+01 3.24973576e+01 2.62433754e+01 3.40961000e+01
1.39812500e+00 2.95153813e+01 3.03351267e+01 2.34227090e+00 2.83575415e+01 3.24370221e+01 2.64831911e+01 3.41289352e+01
1.39937500e+00 2.94704902e+01 3.04031847e+01 2.30135798e+00 2.84169418e+01 3.24928273e+01 2.66399588e+01 3.41970146e+01
1.40062500e+00 2.89113005e+01 3.04556980e+01 2.27090018e+00 2.84717815e+01 3.25728196e+01 2.67835231e+01 3.42121193e+01
1.40187500e+00 2.86208437e+01 3.04976288e+01 2.25107509e+00 2.86147089e+01 3.25516047e+01 2.70201011e+01 3.43106018e+01
1.40312500e+00 2.87128616e+01 3.05442471e+01 2.23716099e+00 2.87111278e+01 3.25789913e+01 2.70620045e+01 3.42752690e+01
1.40437500e+00 2.87298797e+01 3.06023276e+01 2.22315656e+00 2.87672922e+01 3.25963811e+01 2.71185388e+01 3.42932948e+01
1.40562500e+00 2.87138065e+01 3.06570156e+01 2.21130741e+00 2.87671479e+01 3.26775241e+01 2.73038468e+01 3.44028228e+01
1.40687500e+00 2.89214793e+01 3.07043359e+01 2.19721079e+00 2.88235886e+01 3.27663253e+01 2.73142904e+01 3.44737287e+01
1.40812500e+00 2.93420760e+01 3.07522790e+01 2.18551412e+00 2.89460397e+01 3.27857539e+01 2.74610110e+01 3.45287219e+01
1.40937500e+00 3.00448691e+01 3.07885767e+01 2.16841353e+00 2.89970084e+01 3.27926670e+01 2.75844694e+01 3.45184270e+01
1.41062500e+00 3.08947385e+01 3.08123802e+01 2.14408429e+00 2.90845046e+01 3.27692837e+01 2.76835728e+01 3.45973805e+01
1.41187500e+00 3.16012051e+01 3.08332195e+01 2.11405249e+00 2.90710214e+01 3.28024522e+01 2.78567430e+01 3.46739918e+01
1.41312500e+00 3.20623712e+01 3.08584891e+01 2.10213715e+00 2.90843623e+01 3.27207912e+01 2.79179186e+01 3.47621792e+01
1.41437500e+00 3.22868635e+01 3.08822649e+01 2.10148262e+00 2.91159523e+01 3.26499772e+01 2.80153660e+01 3.47626804e+01
1.41562500e+00 3.23047743e+01 3.09012961e+01 2.10046436e+00 2.90818367e+01 3.26512372e+01 2.80994884e+01 3.48472737e+01
1.41687500e+00 3.22560832e+01 3.09137750e+01 2.09288661e+00 2.90929864e+01 3.26646661e+01 2.81840671e+01 3.49185080e+01
1.41812500e+00 3.22006888e+01 3.09225891e+01 2.09172277e+00 2.91159444e+01 3.26505495e+01 2.81653229e+01 3.49097680e+01
1.41937500e+00 3.21226454e+01 3.09271180e+01 2.09875360e+00 2.91554229e+01 3.26499545e+01 2.81237156e+01 3.49419074e+01
1.42062500e+00 3.20352713e+01 3.09308821e+01 2.09609561e+00 2.91672420e+01 3.26893976e+01 2.80970236e+01 3.49571849e+01
1.42187500e+00 3.19150934e+01 3.09290344e+01 2.09026224e+00 2.91636729e+01 3.27540637e+01 2.80145411e+01 3.49896237e+01
1.42312500e+00 3.18092912e+01 3.09376175e+01 2.09821013e+00 2.91785816e+01 3.27619792e+01 2.81150007e+01 3.50010652e+01
1.42437500e+00 3.17848078e+01 3.09542638e+01 2.12228224e+00 2.92149166e+01 3.27343269e+01 2.80992673e+01 3.49128540e+01
1.42562500e+00 3.17628822e+01 3.09597210e+01 2.14632854e+00 2.92022530e+01 3.28181637e+01 2.80555186e+01 3.49330466e+01
1.42687500e+00 3.15381068e+01 3.09641043e+01 2.18116917e+00 2.91527180e+01 3.28960523e+01 2.80975241e+01 3.49856453e+01
1.42812500e+00 3.14261467e+01 3.09687892e+01 2.21635706e+00 2.91116073e+01 3.28919911e+01 2.79543618e+01 3.51948248e+01
1.42937500e+00 3.14173783e+01 3.09782610e+01 2.22989995e+00 2.90850124e+01 3.29475737e+01 2.79367554e+01 3.52555319e+01
1.43062500e+00 3.14499268e+01 3.09804278e+01 2.24058691e+00 2.90516901e+01 3.29579469e+01 2.79944651e+01 3.52462918e+01
1.43187500e+00 3.17268795e+01 3.09680438e+01 2.25921416e+00 2.90354790e+01 3.28407283e+01 2.78889352e+01 3.54378594e+01
1.43312500e+00 3.22979485e+01 3.09437324e+01 2.28977126e+00 2.89501390e+01 3.27920248e+01 2.79113895e+01 3.55587389e+01
1.43437500e+00 3.23612173e+01 3.09205388e+01 2.32025865e+00 2.89523340e+01 3.27382223e+01 2.77872044e+01 3.55419663e+01
1.43562500e+00 3.21469955e+01 3.08961065e+01 2.35129502e+00 2.88488637e+01 3.27878584e+01 2.75580280e+01 3.54657164e+01
1.43687500e+00 3.18698051e+01 3.08768081e+01 2.39079745e+00 2.87519120e+01 3.27869887e+01 2.76021791e+01 3.58078720e+01
1.43812500e+00 3.15655812e+01 3.08642478e+01 2.42153480e+00 2.87053181e+01 3.28847298e+01 2.76420546e+01 3.57879993e+01
1.43937500e+00 3.13882868e+01 3.08484944e+01 2.43932526e+00 2.86456511e+01 3.28311124e+01 2.75986364e+01 3.58133798e+01
1.44062500e+00 3.15460688e+01 3.08455433e+01 2.45925139e+00 2.86402077e+01 3.27897676e+01 2.75205051e+01 3.57861984e+01
1.44187500e+00 3.18618797e+01 3.08483248e+01 2.48395472e+00 2.86372341e+01 3.29052314e+01 2.75544621e+01 3.57941233e+01
1.44312500e+00 3.19483539e+01 3.08367502e+01 2.51183880e+00 2.86175078e+01 3.29238349e+01 2.74715748e+01 3.59358788e+01
1.44437500e+00 3.17509367e+01 3.08276473e+01 2.54139219e+00 2.85959196e+01 3.28680924e+01 2.74131410e+01 3.60632830e+01
1.44562500e+00 3.10603973e+01 3.08090237e+01 2.57348966e+00 2.84722298e+01 3.29857215e+01 2.73372992e+01 3.61681905e+01
1.44687500e+00 3.02864840e+01 3.07905255e+01 2.60038039e+00 2.84188824e+01 3.31307586e+01 2.73191986e+01 3.62068071e+01
1.44812500e+00 3.01824677e+01 3.07772722e+01 2.63983476e+00 2.83813507e+01 3.30459772e+01 2.71806732e+01 3.63034524e+01
1.44937500e+00 3.04900308e+01 3.07530632e+01 2.67465245e+00 2.83664454e+01 3.30583929e+01 2.71524838e+01 3.64154203e+01
1.45062500e+00 3.10342413e+01 3.07284790e+01 2.70477799e+00 2.82948549e+01 3.30678329e+01 2.72494002e+01 3.65364324e+01
1.45187500e+00 3.14323315e+01 3.07029356e+01 2.73787607e+00 2.82435823e+01 3.30924801e+01 2.71075570e+01 3.64348913e+01
1.45312500e+00 3.17599555e+01 3.06808844e+01 2.77811517e+00 2.82383329e+01 3.31256219e+01 2.71147921e+01 3.65189024e+01
1.45437500e+00 3.19829840e+01 3.06654837e+01 2.81732545e+00 2.81904916e+01 3.31134647e+01 2.70992678e+01 3.65221406e+01
1.45562500e+00 3.18208477e+01 3.06510142e+01 2.86492037e+00 2.81341987e+01 3.30984817e+01 2.69780586e+01 3.68473846e+01
1.45687500e+00 3.13837524e+01 3.06338861e+01 2.91433768e+00 2.80764906e+01 3.32503546e+01 2.68872553e+01 3.68188101e+01
1.45812500e+00 3.09963905e+01 3.06162645e+01 2.95673277e+00 2.80563683e+01 3.32668908e+01 2.68367350e+01 3.66818896e+01
1.45937500e+00 3.06040846e+01 3.05894191e+01 2.98171856e+00 2.79829830e+01 3.31892857e+01 2.67774534e+01 3.66833461e+01
1.46062500e+00 3.07033917e+01 3.05585476e+01 3.01540276e+00 2.78755381e+01 3.31753865e+01 2.67697993e+01 3.65304301e+01
1.46187500e+00 3.07927240e+01 3.05273754e+01 3.05622748e+00 2.78607318e+01 3.32413848e+01 2.67262361e+01 3.66169467e+01
1.46312500e+00 3.06289780e+01 3.04980911e+01 3.08929404e+00 2.77805363e+01 3.32417656e+01 2.67302105e+01 3.67924735e+01
1.46437500e+00 3.03451012e+01 3.04827673e+01 3.13196964e+00 2.76930826e+01 3.33125339e+01 2.67618150e+01 3.68356317e+01
1.46562500e+00 3.01335113e+01 3.04626855e+01 3.18811370e+00 2.76629711e+01 3.33504475e+01 2.66252780e+01 3.68731454e+01
1.46687500e+00 2.98975012e+01 3.04246767e+01 3.24530949e+00 2.75481913e+01 3.34587738e+01 2.66367620e+01 3.68714888e+01
1.46812500e+00 2.96384357e+01 3.03806436e+01 3.27804007e+00 2.75333312e+01 3.35325849e+01 2.65236801e+01 3.70261773e+01
1.46937500e+00 2.94784616e+01 3.03469913e+01 3.31687541e+00 2.74813645e+01 3.36118699e+01 2.65092129e+01 3.71055615e+01
1.47062500e+00 2.95324807e+01 3.03240483e+01 3.36982186e+00 2.74772219e+01 3.37269285e+01 2.63411813e+01 3.71650522e+01
1.47187500e+00 2.95192157e+01 3.02920532e+01 3.42394071e+00 2.74015360e+01 3.38744661e+01 2.62900617e+01 3.70977990e+01
1.47312500e+00 2.97193981e+01 3.02551180e+01 3.49393801e+00 2.73296301e+01 3.39072654e+01 2.61718605e+01 3.71089532e+01
1.47437500e+00 2.98259127e+01 3.02255992e+01 3.55857076e+00 2.72423908e+01 3.40218780e+01 2.61027925e+01 3.73640353e+01
1.47562500e+00 2.95071502e+01 3.01944725e+01 3.60943608e+00 2.72080647e+01 3.39751850e+01 2.59801673e+01 3.75935835e+01
1.47687500e+00 2.91789890e+01 3.01549660e+01 3.65023967e+00 2.71093169e+01 3.39638851e+01 2.59615337e+01 3.76076908e+01
1.47812500e+00 2.88791185e+01 3.01268278e+01 3.68618077e+00 2.70377362e+01 3.39116634e+01 2.59363634e+01 3.76689151e+01
1.47937500e+00 2.89444003e+01 3.01086939e+01 3.72276484e+00 2.69674879e+01 3.40235784e+01 2.59594092e+01 3.76639617e+01
1.48062500e+00 2.91110242e+01 3.00893722e+01 3.75525279e+00 2.69134972e+01 3.39563213e+01 2.58695649e+01 3.77885558e+01
1.48187500e+00 2.91817479e+01 3.00698414e+01 3.80335156e+00 2.67955432e+01 3.38209570e+01 2.58044923e+01 3.78145471e+01
1.48312500e+00 2.92906337e+01 3.00603929e+01 3.84785305e+00 2.67115519e+01 3.40067515e+01 2.57098640e+01 3.78053759e+01
1.48437500e+00 2.90543729e+01 3.00491547e+01 3.89517242e+00 2.66773771e+01 3.39771283e+01 2.55812678e+01 3.79028340e+01
1.48562500e+00 2.90427831e+01 3.00451015e+01 3.94703191e+00 2.67423301e+01 3.39838463e+01 2.53949751e+01 3.80897653e+01
1.48687500e+00 2.95229831e+01 3.00348414e+01 3.99555841e+00 2.65548793e+01 3.41339586e+01 2.53799568e+01 3.82341101e+01
1.48812500e+00 2.95735127e+01 3.00247619e+01 4.05238171e+00 2.64915244e+01 3.42337582e+01 2.52814550e+01 3.82130839e+01
1.48937500e+00 2.97624370e+01 3.00171084e+01 4.09590343e+00 2.64467340e+01 3.42541766e+01 2.52305404e+01 3.82561978e+01
1.49062500e+00 3.02519816e+01 3.00113724e+01 4.14422422e+00 2.63754992e+01 3.42879459e+01 2.53022101e+01 3.85211672e+01
1.49187500e+00 3.09389641e+01 3.00081561e+01 4.20077179e+00 2.63072658e+01 3.43170394e+01 2.52437972e+01 3.83268462e+01
1.49312500e+00 3.14150398e+01 3.00055052e+01 4.25495402e+00 2.62321945e+01 3.42696268e+01 2.51534263e+01 3.84616426e+01
1.49437500e+00 3.18172807e+01 3.00037698e+01 4.32448955e+00 2.62497030e+01 3.45148972e+01 2.50604645e+01 3.84629704e+01
1.49562500e+00 3.19647301e+01 3.00084867e+01 4.39659624e+00 2.61933149e+01 3.45196497e+01 2.50206866e+01 3.88539313e+01
1.49687500e+00 3.18969246e+01 3.00161347e+01 4.46032938e+00 2.60713432e+01 3.45027359e+01 2.49717654e+01 3.88785435e+01
1.49812500e+00 3.13432190e+01 3.00242491e+01 4.52949645e+00 2.60565118e+01 3.46294194e+01 2.48317772e+01 3.89428208e+01
1.49937500e+00 3.05946288e+01 3.00332354e+01 4.58237294e+00 2.60032032e+01 3.46536513e+01 2.47782879e+01 3.89619267e+01
1.50062500e+00 3.00000217e+01 3.00474697e+01 4.62325248e+00 2.60356667e+01 3.44722230e+01 2.47663449e+01 3.91533112e+01
1.50187500e+00 2.97472645e+01 3.00564587e+01 4.67183401e+00 2.59899508e+01 3.45822032e+01 2.47365093e+01 3.92663197e+01
1.50312500e+00 2.94054058e+01 3.00665733e+01 4.74019848e+00 2.59638673e+01 3.48137044e+01 2.46044255e+01 3.92650368e+01
1.50437500e+00 2.90528283e+01 3.00949477e+01 4.83119791e+00 2.59190238e+01 3.48894878e+01 2.46357172e+01 3.97888503e+01
1.50562500e+00 2.84108630e+01 3.01261527e+01 4.93065960e+00 2.58140809e+01 3.50688072e+01 2.45792275e+01 3.99040092e+01
1.50687500e+00 2.78983971e+01 3.01492190e+01 5.03057494e+00 2.57022967e+01 3.51510420e+01 2.45915817e+01 4.02640474e+01
1.50812500e+00 2.74321377e+01 3.01696298e+01 5.12042610e+00 2.56200169e+01 3.52273100e+01 2.45201704e+01 4.06216639e+01
1.50937500e+00 2.68563227e+01 3.01894277e+01 5.19768345e+00 2.55668010e+01 3.53515454e+01 2.44408245e+01 4.07208640e+01
1.51062500e+00 2.66863690e+01 3.02089631e+01 5.29067615e+00 2.54780473e+01 3.52517440e+01 2.44122945e+01 4.08410053e+01
1.51187500e+00 2.65870882e+01 3.02410577e+01 5.39707333e+00 2.54019171e+01 3.52269308e+01 2.43614189e+01 4.09232942e+01
1.51312500e+00 2.64232946e+01 3.02759610e+01 5.50148996e+00 2.53659480e+01 3.53552424e+01 2.42026144e+01 4.12100472e+01
1.51437500e+00 2.62119976e+01 3.03181724e+01 5.59139405e+00 2.53366717e+01 3.56180298e+01 2.41516994e+01 4.13644060e+01
1.51562500e+00 2.60168739e+01 3.03666895e+01 5.67264165e+00 2.53011588e+01 3.57276308e+01 2.40823983e+01 4.19574838e+01
1.51687500e+00 2.58072244e+01 3.04096267e+01 5.74169499e+00 2.52729223e+01 3.57609599e+01 2.40970110e+01 4.20798288e+01
1.51812500e+00 2.57966736e+01 3.04562638e+01 5.81667889e+00 2.51909557e+01 3.59158135e+01 2.40142523e+01 4.23743872e+01
1.51937500e+00 2.63012282e+01 3.05092801e+01 5.89293351e+00 2.51471412e+01 3.59327457e+01 2.39940935e+01 4.20970256e+01
1.52062500e+00 2.70061808e+01 3.05635018e+01 5.97428511e+00 2.51538723e+01 3.59468403e+01 2.40012131e+01 4.22507056e+01
1.52187500e+00 2.83551338e+01 3.06332621e+01 6.04889852e+00 2.50995966e+01 3.60767604e+01 2.39379723e+01 4.25589611e+01
1.52312500e+00 3.00951899e+01 3.07037314e+01 6.10174782e+00 2.50929214e+01 3.63779723e+01 2.38830752e+01 4.29779539e+01
1.52437500e+00 3.04478844e+01 3.07505479e+01 6.14366346e+00 2.50866649e+01 3.65593545e+01 2.39026018e+01 4.29541307e+01
1.52562500e+00 2.99567128e+01 3.07916974e+01 6.19549648e+00 2.50254043e+01 3.66124228e+01 2.37978313e+01 4.30984728e+01
1.52687500e+00 3.00397670e+01 3.08408071e+01 6.25949030e+00 2.50405569e+01 3.67204077e+01 2.36958811e+01 4.32103059e+01
1.52812500e+00 3.02788181e+01 3.08940480e+01 6.31623615e+00 2.50624290e+01 3.66614544e+01 2.36160078e+01 4.33869733e+01
1.52937500e+00 3.03098561e+01 3.09524466e+01 6.36668171e+00 2.50950225e+01 3.69945875e+01 2.35698355e+01 4.32438863e+01
1.53062500e+00 3.00955176e+01 3.10163211e+01 6.41876439e+00 2.49873413e+01 3.71177575e+01 2.35240897e+01 4.28363022e+01
1.53187500e+00 2.99717120e+01 3.10980290e+01 6.46745923e+00 2.49366387e+01 3.73658073e+01 2.34391006e+01 4.30570620e+01
1.53312500e+00 2.96565202e+01 3.12068280e+01 6.53617976e+00 2.49466282e+01 3.75446822e+01 2.34182089e+01 4.33619653e+01
1.53437500e+00 2.96358796e+01 3.13380504e+01 6.61468295e+00 2.49827658e+01 3.79420370e+01 2.34232711e+01 4.34179655e+01
1.53562500e+00 3.00708363e+01 3.14746735e+01 6.67274052e+00 2.50503371e+01 3.80248471e+01 2.34435765e+01 4.39412507e+01
1.53687500e+00 3.04203047e+01 3.16079423e+01 6.72525138e+00 2.50012687e+01 3.82670176e+01 2.34862625e+01 4.44724136e+01
1.53812500e+00 3.02888384e+01 3.17193351e+01 6.77037992e+00 2.49796081e+01 3.83944026e+01 2.34216461e+01 4.43824761e+01
1.53937500e+00 3.00422930e+01 3.18293475e+01 6.81395202e+00 2.49332290e+01 3.86422455e+01 2.33651919e+01 4.41267508e+01
1.54062500e+00 2.98223967e+01 3.19579860e+01 6.88268306e+00 2.50068283e+01 3.87821029e+01 2.33361678e+01 4.42012920e+01
1.54187500e+00 2.93358380e+01 3.20906463e+01 6.95606297e+00 2.50341380e+01 3.89685451e+01 2.32124711e+01 4.45439904e+01
1.54312500e+00 2.87054540e+01 3.22232950e+01 7.02755079e+00 2.49984256e+01 3.90290644e+01 2.30993124e+01 4.51892516e+01
1.54437500e+00 2.77374369e+01 3.23688131e+01 7.11297061e+00 2.50899551e+01 3.90435276e+01 2.30916303e+01 4.58844315e+01
1.54562500e+00 2.68748826e+01 3.25218568e+01 7.17264323e+00 2.52583588e+01 3.92774932e+01 2.29462219e+01 4.60683391e+01
1.54687500e+00 2.65508604e+01 3.26758581e+01 7.23435947e+00 2.52483203e+01 3.95524568e+01 2.30788169e+01 4.58893781e+01
1.54812500e+00 2.64653343e+01 3.28327152e+01 7.29232290e+00 2.53893257e+01 3.99791959e+01 2.30125372e+01 4.62648797e+01
1.54937500e+00 2.67270589e+01 3.29877479e+01 7.33319742e+00 2.55142556e+01 4.02639483e+01 2.30161499e+01 4.66848473e+01
1.55062500e+00 2.79825239e+01 3.31563928e+01 7.39492811e+00 2.56055905e+01 4.04328245e+01 2.30401442e+01 4.70000530e+01
1.55187500e+00 2.92708495e+01 3.33405216e+01 7.47052667e+00 2.56335910e+01 4.06845052e+01 2.30429092e+01 4.71769986e+01
1.55312500e+00 3.00567022e+01 3.35469407e+01 7.56316544e+00 2.56015003e+01 4.08456586e+01 2.30253882e+01 4.76396826e+01
1.55437500e+00 3.10397348e+01 3.37434518e+01 7.63897725e+00 2.57223832e+01 4.10581566e+01 2.31619458e+01 4.80880559e+01
1.55562500e+00 3.18053693e+01 3.39220262e+01 7.69455785e+00 2.58274626e+01 4.13994858e+01 2.32700466e+01 4.82298392e+01
1.55687500e+00 3.21769169e+01 3.40979856e+01 7.74845027e+00 2.60127364e+01 4.15531114e+01 2.32379501e+01 4.85265264e+01
1.55812500e+00 3.29988245e+01 3.42634059e+01 7.79030657e+00 2.61477044e+01 4.17528434e+01 2.32713576e+01 4.83632625e+01
1.55937500e+00 3.39830840e+01 3.44360505e+01 7.83248064e+00 2.62802562e+01 4.20470384e+01 2.32402386e+01 4.86758106e+01
1.56062500e+00 3.52621328e+01 3.46104691e+01 7.87263818e+00 2.64608554e+01 4.21166202e+01 2.33114716e+01 4.89926139e+01
1.56187500e+00 3.67827227e+01 3.47916594e+01 7.91947413e+00 2.65722012e+01 4.23501850e+01 2.32565739e+01 4.88289601e+01
1.56312500e+00 3.79198899e+01 3.49950130e+01 7.95654803e+00 2.66673361e+01 4.25660000e+01 2.32203909e+01 4.92471640e+01
1.56437500e+00 3.90471925e+01 3.51987062e+01 7.99027753e+00 2.69224175e+01 4.28718866e+01 2.32661287e+01 4.91865130e+01
1.56562500e+00 4.03940840e+01 3.53960321e+01 8.00308632e+00 2.69927779e+01 4.32589253e+01 2.32974327e+01 4.95596226e+01
1.56687500e+00 4.16312867e+01 3.56109875e+01 8.02634344e+00 2.72530893e+01 4.35877617e+01 2.33012436e+01 4.98156702e+01
1.56812500e+00 4.23322550e+01 3.58235092e+01 8.06108629e+00 2.75208883e+01 4.38944314e+01 2.33713722e+01 5.02206600e+01
1.56937500e+00 4.30773530e+01 3.60628092e+01 8.08329204e+00 2.76398164e+01 4.38472720e+01 2.32657964e+01 5.02547813e+01
1.57062500e+00 4.34722660e+01 3.63343270e+01 8.12389152e+00 2.81371862e+01 4.43505732e+01 2.34743437e+01 5.09002622e+01
1.57187500e+00 4.35349556e+01 3.65816090e+01 8.15669669e+00 2.84313204e+01 4.46100846e+01 2.35901840e+01 5.11388003e+01
1.57312500e+00 4.41172032e+01 3.68253328e+01 8.19214496e+00 2.86241759e+01 4.50556503e+01 2.37289113e+01 5.11834254e+01
1.57437500e+00 4.47489047e+01 3.70724343e+01 8.23724459e+00 2.86711354e+01 4.54007328e+01 2.38927325e+01 5.14842675e+01
1.57562500e+00 4.55906051e+01 3.73070209e+01 8.28038165e+00 2.86380050e+01 4.56993120e+01 2.41509902e+01 5.17782479e+01
1.57687500e+00 4.66348686e+01 3.75352940e+01 8.31614440e+00 2.87718002e+01 4.60509276e+01 2.41462867e+01 5.20401501e+01
1.57812500e+00 4.70638307e+01 3.77526334e+01 8.34788256e+00 2.89116494e+01 4.60514685e+01 2.41314028e+01 5.18056185e+01
1.57937500e+00 4.74048947e+01 3.79662766e+01 8.35784984e+00 2.91089965e+01 4.64077375e+01 2.41577855e+01 5.18865923e+01
1.58062500e+00 4.78394092e+01 3.82048792e+01 8.37318969e+00 2.93542567e+01 4.64252893e+01 2.41236328e+01 5.26688900e+01
1.58187500e+00 4.82428889e+01 3.84404477e+01 8.41524398e+00 2.95699960e+01 4.67642966e+01 2.41930557e+01 5.25587503e+01
1.58312500e+00 4.90368749e+01 3.86683481e+01 8.44171922e+00 2.96668593e+01 4.68473683e+01 2.42669750e+01 5.32369701e+01
1.58437500e+00 4.97737861e+01 3.88941246e+01 8.45716182e+00 2.98755618e+01 4.70400168e+01 2.42310469e+01 5.31716620e+01
1.58562500e+00 5.01881677e+01 3.91127817e+01 8.50934762e+00 3.00755255e+01 4.72377038e+01 2.45277861e+01 5.32484925e+01
1.58687500e+00 5.07300816e+01 3.93337854e+01 8.54969435e+00 3.03805262e+01 4.74041988e+01 2.50279264e+01 5.33155136e+01
1.58812500e+00 5.13326919e+01 3.95484130e+01 8.59236216e+00 3.05551463e+01 4.77049062e+01 2.52872592e+01 5.38175812e+01
1.58937500e+00 5.17354809e+01 3.97390348e+01 8.62312085e+00 3.07610717e+01 4.79154959e+01 2.55993491e+01 5.44817869e+01
1.59062500e+00 5.19333079e+01 3.99300409e+01 8.64023223e+00 3.10247091e+01 4.82333016e+01 2.59572187e+01 5.41512223e+01
1.59187500e+00 5.19658963e+01 4.01260071e+01 8.66550135e+00 3.11358793e+01 4.86112463e+01 2.60225520e+01 5.43747973e+01
1.59312500e+00 5.19358080e+01 4.03325876e+01 8.69118901e+00 3.10777228e+01 4.85754877e+01 2.60483196e+01 5.48407761e+01
1.59437500e+00 5.15795740e+01 4.05491653e+01 8.70551967e+00 3.15814845e+01 4.87122310e+01 2.64432457e+01 5.55809634e+01
1.59562500e+00 5.10714332e+01 4.07346868e+01 8.71309170e+00 3.18436317e+01 4.89879058e+01 2.67060286e+01 5.58890733e+01
1.59687500e+00 5.04875616e+01 4.09239152e+01 8.71892701e+00 3.19076232e+01 4.91609931e+01 2.67863149e+01 5.62005154e+01
1.59812500e+00 4.98237990e+01 4.10948953e+01 8.72367047e+00 3.21363781e+01 4.91926636e+01 2.67694706e+01 5.64380316e+01
1.59937500e+00 4.92868833e+01 4.12338120e+01 8.73309564e+00 3.24077624e+01 4.91663619e+01 2.68414149e+01 5.67097253e+01
1.60062500e+00 4.82297110e+01 4.13843484e+01 8.75478159e+00 3.25634791e+01 4.92517879e+01 2.69086403e+01 5.70400677e+01
1.60187500e+00 4.70480379e+01 4.15303708e+01 8.75988438e+00 3.27473850e+01 4.93671750e+01 2.71616732e+01 5.69201468e+01
1.60312500e+00 4.72518469e+01 4.16648749e+01 8.74696546e+00 3.28473146e+01 4.98223542e+01 2.74151978e+01 5.70847965e+01
1.60437500e+00 4.76859199e+01 4.18049738e+01 8.72582062e+00 3.28498618e+01 4.99684757e+01 2.75966751e+01 5.70361191e+01
1.60562500e+00 4.81749033e+01 4.19407800e+01 8.70315935e+00 3.30236171e+01 5.01748198e+01 2.75643053e+01 5.68807433e+01
1.60687500e+00 4.88336750e+01 4.20861239e+01 8.72003535e+00 3.32149422e+01 5.04100001e+01 2.78244425e+01 5.68602650e+01
1.60812500e+00 4.92504039e+01 4.22259199e+01 8.75854219e+00 3.31550058e+01 5.06635623e+01 2.78813532e+01 5.72257568e+01
1.60937500e+00 4.95591181e+01 4.23392274e+01 8.78268204e+00 3.31828058e+01 5.09068341e+01 2.80091521e+01 5.72100052e+01
1.61062500e+00 4.96467920e+01 4.24210242e+01 8.76844672e+00 3.33176507e+01 5.09346090e+01 2.79867476e+01 5.73819323e+01
1.61187500e+00 4.93159192e+01 4.24725764e+01 8.74441028e+00 3.35094442e+01 5.11862567e+01 2.82881782e+01 5.72868544e+01
1.61312500e+00 4.97762743e+01 4.25136456e+01 8.73603270e+00 3.35555059e+01 5.12203752e+01 2.85777710e+01 5.73899574e+01
1.61437500e+00 4.98601037e+01 4.25492816e+01 8.69869486e+00 3.36077134e+01 5.12738293e+01 2.87713411e+01 5.74819530e+01
1.61562500e+00 4.92255880e+01 4.26018427e+01 8.65957240e+00 3.37462658e+01 5.13589325e+01 2.87573990e+01 5.71714198e+01
1.61687500e+00 4.85224906e+01 4.26677510e+01 8.66412405e+00 3.37867809e+01 5.14876946e+01 2.89953114e+01 5.72292795e+01
1.61812500e+00 4.85602603e+01 4.27343939e+01 8.68231635e+00 3.39059524e+01 5.16480521e+01 2.91133794e+01 5.70849732e+01
1.61937500e+00 4.95465379e+01 4.28082968e+01 8.68147764e+00 3.40996120e+01 5.19066682e+01 2.91832193e+01 5.74162922e+01
1.62062500e+00 5.06640840e+01 4.28364222e+01 8.66792808e+00 3.40793080e+01 5.18647544e+01 2.89737780e+01 5.76816084e+01
1.62187500e+00 5.13436656e+01 4.28390174e+01 8.64752505e+00 3.43340094e+01 5.19691687e+01 2.91604894e+01 5.74698226e+01
1.62312500e+00 5.22969247e+01 4.28226427e+01 8.62754044e+00 3.42072151e+01 5.16987797e+01 2.93336318e+01 5.76607243e+01
1.62437500e+00 5.32041974e+01 4.27754893e+01 8.61799519e+00 3.41366790e+01 5.15366601e+01 2.92302858e+01 5.75805161e+01
1.62562500e+00 5.42705677e+01 4.27410549e+01 8.60619056e+00 3.42559906e+01 5.16660768e+01 2.92210801e+01 5.76565520e+01
1.62687500e+00 5.47983203e+01 4.27135587e+01 8.57695106e+00 3.42319629e+01 5.14943375e+01 2.95391720e+01 5.73089555e+01
1.62812500e+00 5.51180304e+01 4.26665930e+01 8.54968477e+00 3.42500577e+01 5.16769759e+01 2.92405463e+01 5.69175404e+01
1.62937500e+00 5.54083152e+01 4.26224700e+01 8.53209882e+00 3.41669195e+01 5.17286840e+01 2.93280705e+01 5.66849331e+01
1.63062500e+00 5.54065205e+01 4.25622015e+01 8.53148291e+00 3.41157712e+01 5.14390102e+01 2.92992435e+01 5.65055604e+01
1.63187500e+00 5.53857133e+01 4.25061794e+01 8.53776203e+00 3.38702576e+01 5.10623506e+01 2.90434905e+01 5.64077363e+01
1.63312500e+00 5.53841677e+01 4.24473922e+01 8.53747294e+00 3.37677611e+01 5.08031901e+01 2.89962475e+01 5.65050787e+01
1.63437500e+00 5.53237934e+01 4.23935315e+01 8.54896030e+00 3.38679393e+01 5.08770373e+01 2.89163413e+01 5.67119224e+01
1.63562500e+00 5.51605855e+01 4.23282828e+01 8.54422993e+00 3.39028379e+01 5.07612261e+01 2.88513111e+01 5.64148512e+01
1.63687500e+00 5.49624209e+01 4.22417037e+01 8.49512401e+00 3.39245942e+01 5.07086087e+01 2.89138327e+01 5.61498790e+01
1.63812500e+00 5.44499810e+01 4.21609211e+01 8.47925666e+00 3.39995490e+01 5.06254118e+01 2.88688431e+01 5.64988133e+01
1.63937500e+00 5.38486137e+01 4.20770182e+01 8.49461587e+00 3.38846345e+01 5.04468002e+01 2.86604028e+01 5.66563213e+01
1.64062500e+00 5.35452881e+01 4.19873144e+01 8.52233838e+00 3.38826499e+01 5.00998411e+01 2.81756810e+01 5.71307994e+01
1.64187500e+00 5.28218930e+01 4.18898942e+01 8.56953213e+00 3.40351440e+01 5.01783470e+01 2.81718871e+01 5.66366785e+01
1.64312500e+00 5.12725162e+01 4.18034005e+01 8.57960749e+00 3.36702075e+01 5.00689733e+01 2.80992286e+01 5.63621379e+01
1.64437500e+00 4.99527517e+01 4.17051812e+01 8.55057441e+00 3.35721813e+01 4.98035550e+01 2.80119645e+01 5.64515175e+01
1.64562500e+00 4.84941135e+01 4.15761843e+01 8.52394903e+00 3.36962872e+01 4.95174497e+01 2.81437463e+01 5.65468015e+01
1.64687500e+00 4.73261216e+01 4.14489992e+01 8.47450926e+00 3.34444326e+01 4.92284943e+01 2.81713939e+01 5.63304693e+01
1.64812500e+00 4.68328484e+01 4.13262251e+01 8.42436274e+00 3.34097424e+01 4.91408039e+01 2.82067275e+01 5.58458585e+01
1.64937500e+00 4.62442029e+01 4.12027086e+01 8.36367596e+00 3.31548673e+01 4.89821463e+01 2.82926008e+01 5.52096683e+01
1.65062500e+00 4.61121117e+01 4.10860109e+01 8.29906176e+00 3.32030111e+01 4.88664523e+01 2.82610433e+01 5.49406088e+01
1.65187500e+00 4.59022893e+01 4.09623542e+01 8.25393486e+00 3.30786952e+01 4.87870938e+01 2.80894206e+01 5.51348793e+01
1.65312500e+00 4.51664035e+01 4.08124607e+01 8.19229981e+00 3.29609227e+01 4.85650900e+01 2.77828710e+01 5.48555299e+01
1.65437500e+00 4.47936168e+01 4.06658730e+01 8.17375109e+00 3.29544341e+01 4.84016942e+01 2.76490093e+01 5.46423376e+01
1.65562500e+00 4.51083079e+01 4.05294697e+01 8.15343910e+00 3.28237146e+01 4.83479164e+01 2.76318844e+01 5.40165620e+01
1.65687500e+00 4.52190940e+01 4.03653274e+01 8.07576431e+00 3.27947754e+01 4.80740402e+01 2.76101991e+01 5.41608724e+01
1.65812500e+00 4.49147576e+01 4.01957207e+01 8.01593185e+00 3.25740285e+01 4.78851094e+01 2.74601019e+01 5.40866957e+01
1.65937500e+00 4.39332809e+01 4.00590847e+01 7.98325228e+00 3.26707502e+01 4.78756779e+01 2.76284551e+01 5.40958865e+01
1.66062500e+00 4.27687578e+01 3.99117460e+01 7.96803315e+00 3.24713850e+01 4.75205169e+01 2.75475858e+01 5.41351096e+01
1.66187500e+00 4.12424452e+01 3.97497575e+01 7.97750892e+00 3.23969334e+01 4.72037852e+01 2.73889951e+01 5.35976974e+01
1.66312500e+00 3.99764126e+01 3.95689407e+01 7.95818591e+00 3.22836667e+01 4.69552243e+01 2.72875612e+01 5.35073922e+01
1.66437500e+00 3.94244945e+01 3.93423499e+01 7.92875592e+00 3.20269272e+01 4.68428309e+01 2.71516141e+01 5.33093997e+01
1.66562500e+00 3.92505140e+01 3.91277195e+01 7.89171417e+00 3.18685545e+01 4.65560481e+01 2.72528197e+01 5.26186046e+01
1.66687500e+00 3.93628804e+01 3.89166841e+01 7.85286554e+00 3.15211863e+01 4.62997841e+01 2.71357602e+01 5.22231884e+01
1.66812500e+00 4.00592511e+01 3.86902372e+01 7.80405059e+00 3.13147856e+01 4.59583356e+01 2.71522497e+01 5.19603122e+01
1.66937500e+00 4.06051000e+01 3.84780793e+01 7.74950224e+00 3.12249302e+01 4.55739429e+01 2.67488029e+01 5.21450824e+01
1.67062500e+00 4.07210718e+01 3.82815603e+01 7.69981796e+00 3.09482859e+01 4.51835216e+01 2.68314649e+01 5.22608509e+01
1.67187500e+00 4.06392794e+01 3.80992524e+01 7.62631262e+00 3.10070014e+01 4.48950369e+01 2.66776035e+01 5.21478122e+01
1.67312500e+00 4.05323947e+01 3.78863691e+01 7.56792336e+00 3.08182090e+01 4.48439845e+01 2.66832835e+01 5.14076625e+01
1.67437500e+00 4.00745273e+01 3.76567325e+01 7.52873390e+00 3.07369244e+01 4.46744510e+01 2.65480554e+01 5.07953483e+01
1.67562500e+00 3.96448906e+01 3.74258909e+01 7.47399903e+00 3.06380543e+01 4.44087940e+01 2.65767714e+01 5.11050042e+01
1.67687500e+00 3.89385715e+01 3.72023964e+01 7.41959401e+00 3.06246299e+01 4.39072783e+01 2.64578823e+01 5.06730979e+01
1.67812500e+00 3.85469734e+01 3.70063112e+01 7.35518338e+00 3.04966883e+01 4.39824248e+01 2.60847607e+01 5.02977086e+01
1.67937500e+00 3.83444452e+01 3.68041137e+01 7.28386795e+00 3.05130240e+01 4.36769568e+01 2.58286130e+01 4.97911322e+01
1.68062500e+00 3.83328779e+01 3.65787455e+01 7.22291667e+00 3.01589458e+01 4.34911809e+01 2.56049378e+01 4.93118034e+01
1.68187500e+00 3.82897107e+01 3.63542527e+01 7.14962930e+00 3.00059720e+01 4.32661258e+01 2.54645900e+01 4.96391876e+01
1.68312500e+00 3.82913373e+01 3.61312344e+01 7.09184156e+00 2.99711205e+01 4.29603774e+01 2.54853774e+01 4.90683496e+01
1.68437500e+00 3.83344593e+01 3.59021250e+01 7.03302618e+00 2.97812053e+01 4.24015851e+01 2.52006546e+01 4.92648982e+01
1.68562500e+00 3.82308608e+01 3.56761088e+01 6.95048040e+00 2.95668807e+01 4.23579782e+01 2.54282333e+01 4.88224217e+01
1.68687500e+00 3.81727002e+01 3.54573738e+01 6.87358928e+00 2.93485496e+01 4.19085187e+01 2.50978831e+01 4.82298512e+01
1.68812500e+00 3.78907915e+01 3.52336957e+01 6.80436643e+00 2.91389011e+01 4.14834731e+01 2.48931771e+01 4.79762961e+01
1.68937500e+00 3.68836732e+01 3.50074857e+01 6.72927359e+00 2.89707680e+01 4.11898859e+01 2.47951091e+01 4.78076289e+01
1.69062500e+00 3.61926552e+01 3.47880666e+01 6.66841619e+00 2.88912533e+01 4.08251108e+01 2.47682542e+01 4.76649110e+01
1.69187500e+00 3.60104883e+01 3.45607978e+01 6.62505334e+00 2.87330733e+01 4.03853394e+01 2.45474095e+01 4.68262129e+01
1.69312500e+00 3.52220986e+01 3.43261228e+01 6.56547225e+00 2.84262449e+01 4.01321440e+01 2.41943387e+01 4.66887848e+01
1.69437500e+00 3.41654890e+01 3.41039361e+01 6.49925880e+00 2.83290584e+01 3.97159153e+01 2.40506898e+01 4.64303560e+01
1.69562500e+00 3.34014057e+01 3.38913005e+01 6.43722815e+00 2.84152380e+01 3.96077431e+01 2.39742710e+01 4.62313130e+01
1.69687500e+00 3.28863228e+01 3.36736703e+01 6.39294585e+00 2.81186057e+01 3.94584419e+01 2.39753991e+01 4.56616614e+01
1.69812500e+00 3.23245367e+01 3.34490057e+01 6.36120655e+00 2.79359152e+01 3.89960899e+01 2.37992210e+01 4.53944706e+01
1.69937500e+00 3.18372483e+01 3.32195809e+01 6.31408210e+00 2.77969408e+01 3.86963874e+01 2.37378557e+01 4.50521998e+01
1.70062500e+00 3.15256496e+01 3.29974855e+01 6.27517354e+00 2.75984621e+01 3.85128956e+01 2.36826878e+01 4.49575069e+01
1.70187500e+00 3.11251957e+01 3.27771597e+01 6.22879455e+00 2.74048880e+01 3.83594518e+01 2.36578506e+01 4.44597322e+01
1.70312500e+00 3.02918510e+01 3.25635957e+01 6.17441627e+00 2.72634842e+01 3.78868271e+01 2.37657403e+01 4.42742684e+01
1.70437500e+00 2.95709892e+01 3.23487060e+01 6.14042958e+00 2.69837003e+01 3.77380355e+01 2.36887989e+01 4.37800260e+01
1.70562500e+00 2.91414655e+01 3.21363140e+01 6.09973550e+00 2.67309794e+01 3.74833753e+01 2.35129534e+01 4.37876145e+01
1.70687500e+00 2.86956563e+01 3.19311234e+01 6.05129620e+00 2.65832092e+01 3.72553146e+01 2.32340769e+01 4.32956929e+01
1.70812500e+00 2.87078209e+01 3.17088238e+01 5.98927101e+00 2.63983047e+01 3.69301598e+01 2.30141694e+01 4.29991015e+01
1.70937500e+00 2.90680185e+01 3.14864938e+01 5.91884442e+00 2.61863203e+01 3.66690773e+01 2.28139825e+01 4.24801775e+01
1.71062500e+00 2.91524130e+01 3.12698966e+01 5.85596704e+00 2.60122232e+01 3.62253605e+01 2.28331716e+01 4.25136807e+01
1.71187500e+00 2.89911414e+01 3.10493260e+01 5.80852699e+00 2.58310790e+01 3.59145644e+01 2.28614759e+01 4.24621888e+01
1.71312500e+00 2.93143955e+01 3.08455052e+01 5.77615567e+00 2.56727208e+01 3.56303034e+01 2.26061676e+01 4.20207735e+01
1.71437500e+00 2.95729544e+01 3.06352636e+01 5.73142409e+00 2.55308237e+01 3.54830650e+01 2.25583453e+01 4.14225744e+01
1.71562500e+00 2.95350897e+01 3.04217143e+01 5.67200366e+00 2.52909916e+01 3.51161432e+01 2.23663797e+01 4.12220347e+01
1.71687500e+00 2.93056978e+01 3.02002814e+01 5.61787723e+00 2.51041234e+01 3.48734868e+01 2.21240913e+01 4.08271880e+01
1.71812500e+00 2.90856864e+01 2.99755130e+01 5.57667723e+00 2.49919357e+01 3.45505336e+01 2.20257338e+01 4.06386405e+01
1.71937500e+00 2.92088847e+01 2.97748136e+01 5.54854094e+00 2.48484575e+01 3.42865006e+01 2.19628797e+01 4.04808029e+01
1.72062500e+00 2.97643210e+01 2.95682332e+01 5.52319041e+00 2.46552046e+01 3.41979617e+01 2.18141589e+01 4.02531713e+01
1.72187500e+00 2.97627270e+01 2.93619311e+01 5.50189900e+00 2.46250842e+01 3.39863952e+01 2.17158227e+01 3.96713411e+01
1.72312500e+00 2.93886348e+01 2.91696855e+01 5.48393936e+00 2.42866395e+01 3.38112154e+01 2.16277363e+01 3.95859124e+01
1.72437500e+00 2.94061360e+01 2.89725905e+01 5.45358991e+00 2.41275885e+01 3.36556273e+01 2.13970195e+01 3.93262657e+01
1.72562500e+00 2.93931416e+01 2.87796925e+01 5.43018413e+00 2.39136739e+01 3.34816445e+01 2.12197107e+01 3.91220354e+01
1.72687500e+00 2.94923248e+01 2.85931319e+01 5.41779824e+00 2.37445522e+01 3.33079192e+01 2.10728103e+01 3.90041476e+01
1.72812500e+00 2.96290267e+01 2.84034504e+01 5.41108047e+00 2.35373568e+01 3.31194354e+01 2.08234640e+01 3.85711783e+01
1.72937500e+00 2.94132708e+01 2.82216147e+01 5.38587620e+00 2.34440118e+01 3.30528940e+01 2.07047124e+01 3.83824843e+01
1.73062500e+00 2.94153460e+01 2.80506243e+01 5.37559378e+00 2.33421112e+01 3.27681516e+01 2.04845805e+01 3.82169588e+01
1.73187500e+00 2.93014420e+01 2.78928654e+01 5.37610180e+00 2.31738376e+01 3.28750224e+01 2.03337106e+01 3.81380626e+01
1.73312500e+00 2.88680834e+01 2.77341927e+01 5.36326930e+00 2.30260235e+01 3.26554000e+01 2.02665555e+01 3.82437463e+01
1.73437500e+00 2.87404561e+01 2.75695108e+01 5.36160892e+00 2.27977932e+01 3.24252354e+01 2.02059766e+01 3.78627761e+01
1.73562500e+00 2.84565784e+01 2.74153027e+01 5.34114805e+00 2.26504753e+01 3.22244333e+01 2.02701887e+01 3.79212182e+01
1.73687500e+00 2.77904132e+01 2.72488205e+01 5.30287574e+00 2.25468597e+01 3.19783490e+01 2.01591767e+01 3.74617401e+01
1.73812500e+00 2.72892426e+01 2.70843644e+01 5.27430972e+00 2.23309348e+01 3.18320550e+01 2.00873142e+01 3.70766455e+01
1.73937500e+00 2.68494596e+01 2.69310561e+01 5.24226030e+00 2.22506558e+01 3.16576908e+01 1.99622021e+01 3.67103006e+01
1.74062500e+00 2.63710312e+01 2.67739287e+01 5.22096366e+00 2.21091475e+01 3.14648965e+01 1.98456842e+01 3.64810695e+01
1.74187500e+00 2.60910804e+01 2.66079868e+01 5.19357254e+00 2.19953354e+01 3.12555114e+01 1.96881000e+01 3.65368058e+01
1.74312500e+00 2.57261789e+01 2.64418098e+01 5.15745621e+00 2.18827936e+01 3.09840672e+01 1.97264294e+01 3.63981557e+01
1.74437500e+00 2.55720725e+01 2.62771924e+01 5.13361060e+00 2.17303958e+01 3.07965552e+01 1.95404217e+01 3.62776490e+01
1.74562500e+00 2.53383540e+01 2.61219444e+01 5.10388028e+00 2.15219240e+01 3.06068466e+01 1.92608662e+01 3.57792225e+01
1.74687500e+00 2.49751061e+01 2.59624003e+01 5.07224365e+00 2.13749823e+01 3.06773461e+01 1.91576789e+01 3.54358961e+01
1.74812500e+00 2.47922900e+01 2.58031510e+01 5.04077819e+00 2.13055178e+01 3.04431075e+01 1.91566398e+01 3.54994940e+01
1.74937500e+00 2.45077477e+01 2.56501355e+01 5.01021846e+00 2.11782247e+01 3.02826442e+01 1.90092091e+01 3.53989896e+01
1.75062500e+00 2.42406885e+01 2.54998384e+01 4.98216611e+00 2.10873014e+01 3.00653501e+01 1.87782954e+01 3.52646234e+01
1.75187500e+00 2.39854442e+01 2.53546735e+01 4.95715452e+00 2.08625648e+01 2.98668540e+01 1.86994960e+01 3.48140077e+01
1.75312500e+00 2.37355392e+01 2.51983946e+01 4.92779949e+00 2.07394974e+01 2.95369995e+01 1.85710092e+01 3.45918553e+01
1.75437500e+00 2.36257196e+01 2.50370302e+01 4.89931401e+00 2.06260512e+01 2.94448596e+01 1.86244101e+01 3.40713785e+01
1.75562500e+00 2.32952224e+01 2.48896771e+01 4.86963528e+00 2.04940901e+01 2.93719357e+01 1.85074258e+01 3.42700952e+01
1.75687500e+00 2.32061247e+01 2.47382447e+01 4.84444075e+00 2.03399597e+01 2.91471623e+01 1.83475761e+01 3.41497301e+01
1.75812500e+00 2.32785913e+01 2.46084843e+01 4.82490678e+00 2.01989971e+01 2.90223999e+01 1.82111631e+01 3.40468720e+01
1.75937500e+00 2.33231928e+01 2.44851588e+01 4.79691029e+00 2.01031954e+01 2.87756483e+01 1.81285795e+01 3.40974012e+01
1.76062500e+00 2.36836209e+01 2.43428130e+01 4.77207629e+00 1.99306357e+01 2.86052206e+01 1.80069239e+01 3.39908834e+01
1.76187500e+00 2.37543593e+01 2.42079480e+01 4.73591969e+00 1.98315222e+01 2.84804933e+01 1.79538602e+01 3.38113440e+01
1.76312500e+00 2.37246432e+01 2.40778963e+01 4.69745009e+00 1.97582748e+01 2.83059312e+01 1.78695717e+01 3.36375023e+01
1.76437500e+00 2.37880346e+01 2.39535024e+01 4.66749282e+00 1.96353707e+01 2.82036648e+01 1.77490136e+01 3.35057341e+01
1.76562500e+00 2.38408281e+01 2.38266498e+01 4.61146039e+00 1.94927919e+01 2.80418368e+01 1.77013989e+01 3.30698575e+01
1.76687500e+00 2.39616743e+01 2.37031111e+01 4.57417639e+00 1.94209745e+01 2.79633563e+01 1.76884426e+01 3.26123200e+01
1.76812500e+00 2.40955322e+01 2.35928065e+01 4.55528943e+00 1.93728677e+01 2.77969549e+01 1.75485146e+01 3.25067297e+01
1.76937500e+00 2.41442726e+01 2.34691551e+01 4.52453217e+00 1.92898207e+01 2.76206305e+01 1.75242538e+01 3.21299513e+01
1.77062500e+00 2.42460474e+01 2.33559596e+01 4.50684225e+00 1.91906798e+01 2.74744505e+01 1.74022088e+01 3.17564683e+01
1.77187500e+00 2.42837970e+01 2.32559168e+01 4.49778776e+00 1.90346410e+01 2.72732293e+01 1.73345133e+01 3.16493834e+01
1.77312500e+00 2.41120698e+01 2.31469256e+01 4.48571264e+00 1.90056805e+01 2.71561721e+01 1.72374395e+01 3.15271406e+01
1.77437500e+00 2.40781931e+01 2.30497339e+01 4.48721921e+00 1.88784811e+01 2.70736161e+01 1.70679097e+01 3.14739713e+01
1.77562500e+00 2.40273553e+01 2.29474630e+01 4.47431019e+00 1.87537269e+01 2.70262070e+01 1.71233115e+01 3.13973450e+01
1.77687500e+00 2.38859966e+01 2.28439653e+01 4.44835231e+00 1.86607085e+01 2.68765728e+01 1.70405183e+01 3.11259556e+01
1.77812500e+00 2.37541225e+01 2.27581812e+01 4.44553052e+00 1.85770612e+01 2.67434156e+01 1.69435356e+01 3.10526638e+01
1.77937500e+00 2.36037148e+01 2.26600419e+01 4.43068766e+00 1.85431919e+01 2.66312956e+01 1.68221454e+01 3.09152385e+01
1.78062500e+00 2.34856647e+01 2.25693532e+01 4.42306756e+00 1.84498904e+01 2.65606942e+01 1.67507062e+01 3.07526938e+01
1.78187500e+00 2.34507507e+01 2.24828981e+01 4.42284776e+00 1.83501737e+01 2.64616071e+01 1.67006921e+01 3.07402394e+01
1.78312500e+00 2.34142149e+01 2.23838194e+01 4.41771109e+00 1.82197002e+01 2.63638608e+01 1.66885947e+01 3.05886560e+01
1.78437500e+00 2.33688422e+01 2.22842893e+01 4.41113604e+00 1.81852188e+01 2.62392056e+01 1.65638727e+01 3.04667845e+01
1.78562500e+00 2.34078484e+01 2.21861545e+01 4.40204274e+00 1.81743003e+01 2.61385175e+01 1.64250383e+01 3.04722650e+01
1.78687500e+00 2.32849229e+01 2.20815942e+01 4.38868136e+00 1.80667079e+01 2.61097591e+01 1.62882521e+01 3.04993282e+01
1.78812500e+00 2.29237367e+01 2.19864130e+01 4.37584036e+00 1.79865211e+01 2.60064933e+01 1.62845572e+01 3.04870758e+01
1.78937500e+00 2.27384206e+01 2.18891875e+01 4.36154274e+00 1.78345323e+01 2.59478900e+01 1.61945049e+01 3.01064353e+01
1.79062500e+00 2.24510627e+01 2.17838452e+01 4.34959400e+00 1.77823399e+01 2.57884127e+01 1.61643246e+01 3.00968458e+01
1.79187500e+00 2.17334404e+01 2.16876463e+01 4.32853203e+00 1.76353951e+01 2.56967104e+01 1.60638193e+01 3.00163096e+01
1.79312500e+00 2.15495505e+01 2.16028711e+01 4.29730117e+00 1.76171249e+01 2.56605931e+01 1.59724198e+01 2.96768245e+01
1.79437500e+00 2.16397869e+01 2.15140786e+01 4.27733693e+00 1.74449690e+01 2.56058813e+01 1.59440633e+01 2.93069850e+01
1.79562500e+00 2.16609129e+01 2.14115094e+01 4.25737738e+00 1.72696874e+01 2.55397864e+01 1.58593423e+01 2.92014788e+01
1.79687500e+00 2.17335822e+01 2.13191091e+01 4.23851725e+00 1.72065954e+01 2.53742324e+01 1.57977349e+01 2.89134273e+01
1.79812500e+00 2.20195944e+01 2.12291345e+01 4.21950463e+00 1.71084075e+01 2.52749373e+01 1.56329219e+01 2.90463121e+01
1.79937500e+00 2.21103251e+01 2.11243932e+01 4.18439021e+00 1.70531654e+01 2.50190491e+01 1.55868796e+01 2.89888341e+01
1.80062500e+00 2.19112579e+01 2.10283813e+01 4.14923902e+00 1.70293752e+01 2.48685442e+01 1.55830692e+01 2.88670126e+01
1.80187500e+00 2.15675086e+01 2.09411006e+01 4.11152672e+00 1.69112745e+01 2.47826137e+01 1.54979220e+01 2.86446039e+01
1.80312500e+00 2.14226327e+01 2.08519003e+01 4.08678097e+00 1.68364943e+01 2.47033218e+01 1.54503274e+01 2.83238567e+01
1.80437500e+00 2.17153000e+01 2.07611924e+01 4.07383481e+00 1.67366766e+01 2.46493420e+01 1.53584271e+01 2.82787826e+01
1.80562500e+00 2.20699813e+01 2.06479376e+01 4.06776402e+00 1.65284003e+01 2.45095773e+01 1.51902985e+01 2.81322046e+01
1.80687500e+00 2.21617611e+01 2.05364917e+01 4.07625639e+00 1.64424180e+01 2.44709258e+01 1.49649131e+01 2.82985680e+01
1.80812500e+00 2.22830018e+01 2.04337068e+01 4.07978621e+00 1.63746327e+01 2.43100232e+01 1.48146686e+01 2.82284446e+01
1.80937500e+00 2.22595447e+01 2.03307822e+01 4.06934592e+00 1.62747327e+01 2.41822902e+01 1.47298512e+01 2.79733761e+01
1.81062500e+00 2.20124275e+01 2.02522344e+01 4.08176064e+00 1.61935425e+01 2.41649252e+01 1.45774486e+01 2.79082583e+01
1.81187500e+00 2.19513232e+01 2.01834877e+01 4.10137196e+00 1.61032693e+01 2.40988739e+01 1.45881944e+01 2.82057509e+01
1.81312500e+00 2.20552323e+01 2.01135576e+01 4.12645784e+00 1.59690501e+01 2.41844219e+01 1.43672910e+01 2.77878169e+01
1.81437500e+00 2.16878321e+01 2.00552696e+01 4.15137152e+00 1.58930248e+01 2.41056813e+01 1.43939552e+01 2.77160187e+01
1.81562500e+00 2.12125655e+01 2.00139039e+01 4.21482370e+00 1.58537703e+01 2.40814678e+01 1.42286330e+01 2.74153098e+01
1.81687500e+00 2.13081286e+01 2.00132651e+01 4.36693847e+00 1.57201079e+01 2.41452436e+01 1.40116804e+01 2.75734181e+01
1.81812500e+00 2.16223080e+01 2.00550588e+01 4.54315800e+00 1.56430463e+01 2.41088435e+01 1.39172030e+01 2.77043513e+01
1.81937500e+00 2.10730758e+01 2.01738764e+01 4.85166210e+00 1.55768774e+01 2.43626835e+01 1.37967183e+01 2.82813701e+01
1.82062500e+00 2.03809779e+01 2.03644603e+01 5.36495517e+00 1.56451491e+01 2.44931167e+01 1.37170290e+01 2.87435000e+01
1.82187500e+00 2.00812352e+01 2.05811443e+01 5.91119113e+00 1.55710632e+01 2.49096240e+01 1.37525152e+01 2.95262627e+01
1.82312500e+00 1.99872170e+01 2.08827243e+01 6.50298882e+00 1.56624114e+01 2.53361861e+01 1.36994645e+01 3.03437003e+01
1.82437500e+00 2.02139180e+01 2.12520992e+01 7.22888776e+00 1.58201643e+01 2.56328300e+01 1.39254339e+01 3.18087136e+01
1.82562500e+00 2.02969034e+01 2.17540454e+01 8.13789422e+00 1.59694850e+01 2.61517797e+01 1.40276351e+01 3.37184675e+01
1.82687500e+00 2.09482993e+01 2.24679496e+01 9.39547916e+00 1.59640713e+01 2.69622261e+01 1.40331296e+01 3.75152578e+01
1.82812500e+00 2.24639347e+01 2.31988668e+01 1.07260946e+01 1.60104622e+01 2.76478720e+01 1.39201141e+01 4.11388578e+01
1.82937500e+00 2.30498519e+01 2.39701391e+01 1.19493617e+01 1.62277016e+01 2.87366938e+01 1.40611204e+01 4.55166877e+01
1.83062500e+00 2.28673751e+01 2.48637401e+01 1.32699941e+01 1.64149784e+01 3.06913594e+01 1.39673988e+01 5.11298165e+01
1.83187500e+00 2.23278345e+01 2.57475520e+01 1.44358261e+01 1.64033873e+01 3.19194611e+01 1.39548891e+01 5.75042019e+01
1.83312500e+00 2.13480034e+01 2.66406793e+01 1.54879172e+01 1.64154640e+01 3.41010452e+01 1.38478348e+01 6.35097920e+01
1.83437500e+00 2.03682988e+01 2.76995391e+01 1.67787327e+01 1.64591742e+01 3.66542892e+01 1.38601302e+01 6.83632431e+01
1.83562500e+00 2.02102733e+01 2.88174097e+01 1.79596189e+01 1.67681511e+01 4.05130150e+01 1.40157145e+01 7.51394383e+01
1.83687500e+00 1.95813432e+01 2.99736482e+01 1.91728261e+01 1.69525449e+01 4.42613607e+01 1.40869002e+01 7.79563669e+01
1.83812500e+00 1.88858966e+01 3.11871908e+01 2.03925644e+01 1.71030966e+01 4.89585530e+01 1.44071995e+01 7.95512089e+01
1.83937500e+00 1.90772212e+01 3.24139121e+01 2.12487663e+01 1.73616346e+01 5.44132367e+01 1.45210366e+01 8.19981520e+01
1.84062500e+00 1.91216870e+01 3.35532851e+01 2.18735769e+01 1.74208576e+01 5.56990929e+01 1.45905964e+01 8.55612240e+01
1.84187500e+00 1.90921303e+01 3.47777579e+01 2.23545798e+01 1.76288634e+01 5.88271504e+01 1.45848575e+01 8.69558177e+01
1.84312500e+00 1.91911696e+01 3.61490546e+01 2.29026175e+01 1.75080664e+01 6.34912964e+01 1.46488517e+01 8.53949241e+01
1.84437500e+00 2.04679872e+01 3.73745921e+01 2.33721061e+01 1.77086352e+01 6.54221260e+01 1.46819569e+01 8.61737155e+01
1.84562500e+00 2.38367281e+01 3.82069329e+01 2.33684519e+01 1.78477422e+01 6.62573249e+01 1.45906461e+01 8.56675452e+01
1.84687500e+00 2.60949878e+01 3.89290041e+01 2.30100364e+01 1.80915907e+01 6.71911263e+01 1.49276835e+01 8.49746650e+01
1.84812500e+00 2.81722581e+01 3.99470041e+01 2.29073371e+01 1.81456171e+01 6.75248047e+01 1.49563483e+01 8.39010951e+01
1.84937500e+00 3.29831079e+01 4.11199596e+01 2.31769667e+01 1.85381273e+01 6.74154366e+01 1.51295114e+01 8.43501480e+01
1.85062500e+00 3.42764095e+01 4.25262096e+01 2.35183713e+01 1.88164025e+01 6.89085279e+01 1.50038135e+01 8.75040262e+01
1.85187500e+00 3.67512066e+01 4.39746766e+01 2.37713663e+01 1.93404482e+01 7.06506249e+01 1.51246503e+01 8.73201921e+01
1.85312500e+00 4.26400709e+01 4.52385074e+01 2.39214600e+01 1.99172684e+01 7.22211457e+01 1.51740904e+01 8.76116877e+01
1.85437500e+00 4.30401570e+01 4.66597422e+01 2.42702087e+01 2.01552732e+01 7.35097890e+01 1.47022946e+01 8.78291812e+01
1.85562500e+00 5.06333510e+01 4.80452755e+01 2.46189325e+01 2.08180867e+01 7.42228224e+01 1.38488142e+01 8.99926931e+01
1.85687500e+00 6.32860077e+01 4.88784331e+01 2.45727969e+01 2.18232702e+01 7.51205754e+01 1.29799996e+01 8.98445640e+01
1.85812500e+00 6.55284625e+01 4.95145400e+01 2.47164405e+01 2.23295867e+01 7.58526451e+01 1.22410658e+01 8.88400928e+01
1.85937500e+00 7.56289047e+01 4.99257855e+01 2.54152233e+01 2.22188501e+01 7.58576775e+01 2.81043938e+00 9.01737454e+01
1.86062500e+00 9.11391358e+01 4.98257111e+01 2.64807279e+01 2.08700285e+01 7.52851922e+01 2.57347454e+00 9.55330276e+01
1.86187500e+00 9.26071113e+01 4.95214849e+01 2.75991498e+01 1.85607497e+01 7.60683258e+01 2.39952230e+00 9.60457369e+01
1.86312500e+00 9.46120656e+01 4.93347157e+01 2.87470259e+01 1.30839493e+01 7.65242022e+01 2.37512664e+00 9.46212048e+01
1.86437500e+00 9.23246441e+01 4.91027354e+01 2.97445765e+01 3.88589527e+00 7.76264565e+01 2.35222559e+00 9.34117912e+01
1.86562500e+00 8.05510015e+01 4.87445648e+01 3.11679773e+01 2.93544794e+00 7.85565241e+01 2.32325471e+00 9.51513286e+01
1.86687500e+00 7.37423658e+01 4.85454988e+01 3.25401181e+01 2.63700417e+00 7.84200016e+01 2.29934326e+00 9.93482167e+01
1.86812500e+00 8.01168198e+01 4.80982722e+01 3.34655255e+01 2.46337214e+00 7.92562818e+01 2.28721183e+00 9.72863792e+01
1.86937500e+00 8.31506682e+01 4.70519127e+01 3.43619455e+01 2.36201699e+00 7.98185817e+01 2.28709421e+00 9.72046354e+01
1.87062500e+00 8.30330988e+01 4.54910258e+01 3.52294065e+01 2.31695508e+00 7.96508322e+01 2.28426952e+00 9.71566650e+01
1.87187500e+00 8.28721047e+01 4.34816476e+01 3.59460683e+01 2.30995344e+00 8.07070439e+01 2.27608499e+00 9.67117447e+01
1.87312500e+00 8.29780487e+01 4.14027714e+01 3.65080520e+01 2.30395136e+00 8.07505051e+01 2.27369927e+00 9.08840176e+01
1.87437500e+00 8.07072787e+01 3.95387245e+01 3.71516850e+01 2.29727110e+00 8.12994934e+01 2.26733531e+00 9.08417301e+01
1.87562500e+00 7.76851019e+01 3.73877819e+01 3.73284795e+01 2.29320336e+00 8.15373853e+01 2.26419927e+00 9.09365585e+01
1.87687500e+00 7.06571171e+01 3.48695794e+01 3.70160427e+01 2.28766850e+00 8.12260869e+01 2.25585760e+00 8.97729010e+01
1.87812500e+00 4.22556314e+01 3.22333972e+01 3.65426615e+01 2.28145394e+00 8.11315223e+01 2.24753614e+00 8.90565860e+01
1.87937500e+00 1.17118517e+01 2.93725383e+01 3.57847883e+01 2.27527437e+00 8.03720293e+01 2.23986657e+00 8.80723438e+01
1.88062500e+00 4.14782870e+00 2.65570419e+01 3.48537609e+01 2.26710337e+00 7.84402927e+01 2.23452979e+00 8.88516152e+01
1.88187500e+00 4.15707617e+00 2.37309954e+01 3.35744825e+01 2.26313860e+00 7.73702957e+01 2.22825648e+00 8.93606661e+01
1.88312500e+00 3.73472905e+00 2.07384664e+01 3.20155829e+01 2.25587591e+00 7.28390506e+01 2.22038802e+00 9.00951937e+01
1.88437500e+00 2.65482588e+00 1.76585485e+01 2.97940838e+01 2.25045194e+00 5.92285376e+01 2.21469296e+00 8.81258508e+01
1.88562500e+00 2.27575200e+00 1.46076895e+01 2.70076174e+01 2.24310342e+00 2.62019447e+01 2.20842811e+00 8.60291204e+01
1.88687500e+00 2.33053113e+00 1.18629210e+01 2.37908936e+01 2.23506154e+00 8.97984034e+00 2.20349884e+00 8.18620776e+01
1.88812500e+00 2.33836201e+00 9.41146763e+00 2.01536342e+01 2.22935272e+00 7.49904745e+00 2.19688413e+00 7.08378461e+01
1.88937500e+00 2.33800686e+00 7.18832697e+00 1.62374885e+01 2.22224814e+00 6.19319752e+00 2.19034317e+00 4.08661084e+01
1.89062500e+00 2.32957980e+00 5.35885120e+00 1.21929592e+01 2.21534357e+00 4.60213378e+00 2.18203846e+00 1.19631989e+01
1.89187500e+00 2.32808072e+00 4.12198661e+00 9.05688719e+00 2.20951141e+00 2.49026322e+00 2.17524591e+00 9.04035242e+00
1.89312500e+00 2.31799584e+00 3.39026013e+00 6.57232104e+00 2.20273608e+00 2.33572965e+00 2.17032098e+00 7.40496945e+00
1.89437500e+00 2.30682310e+00 2.89875089e+00 4.53236397e+00 2.19712052e+00 2.33093104e+00 2.16471446e+00 5.68749561e+00
1.89562500e+00 2.30144851e+00 2.57544926e+00 2.38055033e+00 2.18981892e+00 2.32419471e+00 2.15761871e+00 3.38148374e+00
1.89687500e+00 2.29488966e+00 2.37932161e+00 8.66854979e-01 2.18308346e+00 2.31887885e+00 2.15066963e+00 2.34610554e+00
1.89812500e+00 2.28464775e+00 2.30478963e+00 5.24543974e-01 2.17709409e+00 2.31351143e+00 2.14476286e+00 2.33495070e+00
1.89937500e+00 2.27508929e+00 2.26701489e+00 3.61882267e-01 2.17034651e+00 2.30966237e+00 2.13481886e+00 2.33234000e+00
1.90062500e+00 2.26564271e+00 2.24513885e+00 2.52074328e-01 2.16331060e+00 2.30336931e+00 2.12642770e+00 2.32839202e+00
1.90187500e+00 2.25745214e+00 2.22857531e+00 1.04558864e-01 2.15482108e+00 2.29607072e+00 2.11457667e+00 2.32425790e+00
1.90312500e+00 2.24923935e+00 2.21779644e+00 6.57202859e-02 2.14475126e+00 2.28807992e+00 2.10551764e+00 2.31946231e+00
1.90437500e+00 2.23696587e+00 2.21058428e+00 6.64901372e-02 2.13354937e+00 2.28173310e+00 2.09670184e+00 2.31208148e+00
1.90562500e+00 2.22567038e+00 2.20313471e+00 6.70702559e-02 2.12377873e+00 2.27456928e+00 2.08863563e+00 2.30605444e+00
1.90687500e+00 2.21880513e+00 2.19558762e+00 6.74341683e-02 2.11382441e+00 2.26629756e+00 2.08226503e+00 2.29789034e+00
1.90812500e+00 2.21507264e+00 2.18785200e+00 6.76425398e-02 2.10635719e+00 2.25975410e+00 2.07621302e+00 2.28817102e+00
1.90937500e+00 2.20275855e+00 2.18019123e+00 6.77474114e-02 2.09981832e+00 2.25305330e+00 2.06888357e+00 2.28099655e+00
1.91062500e+00 2.19136950e+00 2.17255359e+00 6.75844680e-02 2.09365571e+00 2.24595710e+00 2.06269902e+00 2.26988876e+00
1.91187500e+00 2.18598089e+00 2.16486146e+00 6.75056549e-02 2.08657614e+00 2.23951542e+00 2.05716254e+00 2.26060944e+00
1.91312500e+00 2.17581518e+00 2.15708464e+00 6.75654075e-02 2.07960132e+00 2.23401376e+00 2.05096360e+00 2.25672624e+00
1.91437500e+00 2.16854955e+00 2.14911848e+00 6.77205638e-02 2.07219707e+00 2.22672412e+00 2.04342117e+00 2.24955377e+00
1.91562500e+00 2.15739772e+00 2.14120456e+00 6.78041114e-02 2.06512418e+00 2.21963761e+00 2.03713016e+00 2.24343720e+00
1.91687500e+00 2.14384977e+00 2.13314750e+00 6.77415494e-02 2.05711267e+00 2.21304265e+00 2.03174792e+00 2.23641614e+00
1.91812500e+00 2.13782753e+00 2.12490237e+00 6.74413026e-02 2.04941519e+00 2.20532942e+00 2.02529524e+00 2.23119961e+00
1.91937500e+00 2.12278512e+00 2.11655091e+00 6.68369496e-02 2.04266062e+00 2.19754502e+00 2.01873789e+00 2.22464758e+00
1.92062500e+00 2.11669342e+00 2.10807247e+00 6.58460416e-02 2.03586431e+00 2.18808582e+00 2.01291984e+00 2.21579266e+00
1.92187500e+00 2.11006589e+00 2.09959114e+00 6.42746922e-02 2.03167946e+00 2.17669781e+00 2.00700643e+00 2.20748155e+00
1.92312500e+00 2.10740531e+00 2.09150428e+00 6.22040407e-02 2.02769214e+00 2.16585774e+00 2.00433163e+00 2.19868876e+00
1.92437500e+00 2.10147047e+00 2.08370715e+00 5.99294964e-02 2.02264811e+00 2.15335129e+00 2.00200799e+00 2.18763540e+00
1.92562500e+00 2.09087749e+00 2.07583372e+00 5.90261541e-02 2.01760484e+00 2.14429340e+00 1.99675291e+00 2.17545898e+00
1.92687500e+00 2.08102959e+00 2.06269898e+00 8.82312288e-02 2.01239893e+00 2.13523344e+00 1.98875359e+00 2.16549749e+00
1.92812500e+00 2.07022072e+00 2.03256443e+00 1.86309248e-01 2.00667368e+00 2.12775719e+00 1.94567514e+00 2.15328432e+00
1.92937500e+00 2.06507284e+00 1.98668737e+00 2.96274919e-01 1.99873910e+00 2.11889546e+00 1.40802036e+00 2.14702525e+00
1.93062500e+00 2.05442288e+00 1.93020340e+00 3.90586248e-01 1.98795030e+00 2.11082813e+00 6.55066894e-01 2.13997073e+00
1.93187500e+00 2.04415406e+00 1.86455378e+00 4.72838585e-01 1.85265182e+00 2.10411690e+00 5.25088409e-01 2.13186565e+00
1.93312500e+00 2.04369318e+00 1.79014008e+00 5.46829401e-01 1.02090512e+00 2.09564865e+00 5.00537265e-01 2.12507036e+00
1.93437500e+00 2.03920623e+00 1.71366288e+00 6.04501335e-01 5.89361904e-01 2.08753744e+00 4.99953262e-01 2.11655275e+00
1.93562500e+00 2.03882833e+00 1.63410281e+00 6.55098300e-01 5.12365022e-01 2.07796736e+00 4.99897382e-01 2.10813509e+00
1.93687500e+00 2.02960805e+00 1.56581555e+00 6.88005330e-01 5.00293111e-01 2.07089367e+00 4.99764638e-01 2.10002958e+00
1.93812500e+00 2.02887619e+00 1.49032559e+00 7.08214422e-01 5.00127100e-01 2.06450630e+00 4.99763035e-01 2.09114339e+00
1.93937500e+00 2.01673746e+00 1.40487736e+00 7.25762320e-01 5.00020619e-01 2.05832988e+00 4.99683295e-01 2.08063436e+00
1.94062500e+00 2.00489162e+00 1.32082216e+00 7.37782584e-01 5.00003814e-01 2.05153624e+00 4.99769706e-01 2.07377501e+00
1.94187500e+00 1.97081952e+00 1.24502271e+00 7.39109666e-01 4.99950704e-01 2.04526931e+00 4.99650162e-01 2.06518679e+00
1.94312500e+00 1.44132699e+00 1.17165834e+00 7.32145229e-01 4.99930566e-01 2.03698304e+00 4.99652580e-01 2.05990012e+00
1.94437500e+00 6.58237136e-01 1.09330711e+00 7.15446200e-01 4.99897754e-01 2.03015074e+00 4.99643429e-01 2.05343708e+00
1.94562500e+00 5.25013788e-01 1.01846774e+00 6.92434749e-01 4.99888751e-01 2.01808011e+00 4.99659389e-01 2.04360779e+00
1.94687500e+00 5.00604272e-01 9.40073644e-01 6.55795430e-01 4.99881046e-01 2.00668453e+00 4.99673046e-01 2.03573418e+00
1.94812500e+00 4.99954043e-01 8.57614336e-01 6.06983593e-01 4.99842732e-01 1.98341436e+00 4.99597428e-01 2.02404032e+00
1.94937500e+00 4.99920800e-01 7.73290999e-01 5.40866984e-01 4.99843768e-01 1.57812330e+00 4.99607615e-01 2.01064952e+00
1.95062500e+00 4.99998039e-01 6.95011110e-01 4.63294648e-01 4.99826663e-01 6.95068617e-01 4.99625514e-01 1.99664162e+00
1.95187500e+00 5.00178886e-01 6.23231782e-01 3.63002554e-01 4.99850084e-01 5.31152901e-01 4.99613404e-01 1.78817683e+00
1.95312500e+00 5.00049367e-01 5.59905860e-01 2.38124470e-01 4.99820068e-01 5.01901313e-01 4.99603542e-01 8.76144990e-01
1.95437500e+00 4.99895805e-01 5.20532391e-01 1.17201931e-01 4.99808979e-01 5.00336447e-01 4.99633947e-01 5.64007362e-01
1.95562500e+00 5.00411082e-01 5.03775741e-01 2.93466299e-02 4.99795510e-01 5.00252375e-01 4.99598587e-01 5.06738592e-01
1.95687500e+00 5.00214219e-01 5.00470068e-01 4.69750943e-03 4.99790771e-01 5.00183089e-01 4.99594446e-01 5.00383561e-01
1.95812500e+00 4.99810520e-01 5.00020869e-01 5.79901736e-04 4.99808165e-01 5.00187245e-01 4.99691997e-01 5.00330796e-01
1.95937500e+00 4.99848967e-01 5.00001675e-01 1.78177088e-04 4.99832697e-01 5.00175492e-01 4.99706990e-01 5.00286917e-01
1.96062500e+00 4.99922045e-01 4.99998010e-01 1.90501395e-04 4.99809344e-01 5.00192993e-01 4.99688318e-01 5.00296863e-01
1.96187500e+00 5.00126778e-01 5.00001540e-01 1.78647003e-04 4.99834464e-01 5.00180846e-01 4.99720646e-01 5.00286256e-01
1.96312500e+00 4.99915273e-01 4.99995062e-01 1.80221171e-04 4.99810755e-01 5.00173729e-01 4.99706746e-01 5.00280870e-01
1.96437500e+00 5.00104024e-01 4.99996671e-01 1.74537674e-04 4.99819207e-01 5.00170223e-01 4.99707850e-01 5.00291142e-01
1.96562500e+00 4.99940184e-01 4.99994656e-01 1.72915532e-04 4.99816408e-01 5.00178524e-01 4.99714230e-01 5.00272883e-01
1.96687500e+00 4.99647688e-01 5.00003183e-01 1.71256834e-04 4.99834188e-01 5.00176643e-01 4.99723916e-01 5.00270838e-01
1.96812500e+00 4.99900108e-01 5.00005928e-01 1.77643796e-04 4.99829257e-01 5.00180103e-01 4.99695025e-01 5.00296963e-01
1.96937500e+00 4.99959246e-01 4.99990214e-01 1.70939961e-04 4.99822788e-01 5.00156388e-01 4.99707455e-01 5.00275383e-01
1.97062500e+00 4.99876726e-01 4.99993863e-01 1.73056127e-04 4.99831884e-01 5.00154784e-01 4.99701152e-01 5.00276749e-01
1.97187500e+00 4.99754041e-01 4.99998428e-01 1.75620705e-04 4.99821418e-01 5.00166108e-01 4.99715196e-01 5.00285487e-01
1.97312500e+00 4.99903551e-01 5.00012089e-01 1.62567765e-04 4.99858201e-01 5.00166833e-01 4.99746589e-01 5.00280949e-01
1.97437500e+00 5.00247821e-01 5.00002129e-01 1.64064925e-04 4.99833567e-01 5.00165575e-01 4.99740260e-01 5.00259714e-01
1.97562500e+00 5.00046869e-01 5.00001185e-01 1.65032144e-04 4.99830043e-01 5.00156505e-01 4.99741527e-01 5.00263709e-01
1.97687500e+00 4.99981505e-01 5.00007764e-01 1.65813318e-04 4.99848930e-01 5.00171418e-01 4.99744169e-01 5.00272475e-01
1.97812500e+00 4.99959882e-01 5.00000369e-01 1.63605832e-04 4.99838963e-01 5.00160107e-01 4.99736662e-01 5.00273127e-01
1.97937500e+00 5.00122178e-01 4.99990276e-01 1.62360694e-04 4.99830551e-01 5.00138942e-01 4.99723077e-01 5.00259162e-01
1.98062500e+00 5.00017732e-01 5.00001542e-01 1.61696913e-04 4.99844107e-01 5.00159565e-01 4.99722807e-01 5.00264009e-01
1.98187500e+00 5.00161171e-01 5.00003148e-01 1.60807635e-04 4.99837939e-01 5.00165708e-01 4.99732927e-01 5.00261919e-01
1.98312500e+00 4.99901476e-01 4.99993217e-01 1.57752442e-04 4.99833839e-01 5.00149292e-01 4.99737456e-01 5.00248144e-01
1.98437500e+00 4.99888060e-01 5.00000352e-01 1.64400104e-04 4.99832747e-01 5.00168313e-01 4.99743728e-01 5.00264868e-01
1.98562500e+00 5.00110906e-01 5.00004396e-01 1.61829626e-04 4.99836396e-01 5.00160497e-01 4.99742470e-01 5.00262584e-01
1.98687500e+00 5.00173674e-01 5.00000108e-01 1.62515492e-04 4.99834044e-01 5.00167321e-01 4.99740167e-01 5.00257427e-01
1.98812500e+00 4.99980397e-01 4.99994214e-01 1.59369290e-04 4.99834554e-01 5.00152940e-01 4.99734001e-01 5.00255910e-01
1.98937500e+00 4.99861817e-01 4.99999672e-01 1.57033741e-04 4.99845097e-01 5.00153102e-01 4.99745645e-01 5.00255291e-01
1.99062500e+00 5.00072250e-01 5.00004003e-01 1.56727790e-04 4.99849199e-01 5.00162272e-01 4.99746439e-01 5.00254123e-01
1.99187500e+00 4.99904063e-01 5.00002678e-01 1.57456558e-04 4.99843349e-01 5.00160616e-01 4.99747978e-01 5.00255480e-01
1.99312500e+00 4.99965857e-01 4.99996119e-01 1.46761510e-04 4.99854389e-01 5.00138114e-01 4.99756775e-01 5.00237892e-01
1.99437500e+00 5.00038218e-01 5.00006919e-01 1.52634882e-04 4.99846014e-01 5.00163641e-01 4.99756784e-01 5.00254155e-01
1.99562500e+00 5.00163941e-01 5.00005757e-01 1.55528093e-04 4.99848260e-01 5.00157717e-01 4.99742320e-01 5.00261785e-01
1.99687500e+00 5.00010097e-01 4.99994055e-01 1.52223365e-04 4.99842450e-01 5.00145667e-01 4.99748227e-01 5.00244813e-01
1.99812500e+00 4.99806353e-01 5.00000356e-01 1.53552300e-04 4.99851763e-01 5.00153578e-01 4.99749766e-01 5.00253723e-01
1.99937500e+00 4.99809035e-01 5.00001573e-01 1.49812553e-04 4.99846312e-01 5.00152095e-01 4.99752555e-01 5.00244942e-01
2.00062500e+00 4.99895637e-01 4.99996098e-01 1.51259916e-04 4.99846229e-01 5.00149440e-01 4.99746963e-01 5.00248075e-01
2.00187500e+00 4.99959990e-01 5.00000090e-01 1.47011647e-04 4.99851187e-01 5.00154268e-01 4.99755949e-01 5.00238085e-01
2.00312500e+00 4.99961474e-01 4.99996426e-01 1.51940345e-04 4.99836942e-01 5.00144802e-01 4.99744693e-01 5.00233335e-01
2.00437500e+00 5.00075615e-01 4.99993911e-01 1.52723888e-04 4.99838687e-01 5.00146782e-01 4.99736934e-01 5.00245570e-01
2.00562500e+00 5.00032016e-01 5.00002398e-01 1.54219091e-04 4.99835124e-01 5.00161976e-01 4.99757960e-01 5.00255052e-01
2.00687500e+00 4.99922265e-01 5.00005453e-01 1.53115985e-04 4.99855819e-01 5.00158073e-01 4.99769439e-01 5.00258331e-01
2.00812500e+00 5.00078167e-01 5.00000400e-01 1.48650162e-04 4.99848949e-01 5.00140276e-01 4.99762162e-01 5.00254521e-01
2.00937500e+00 5.00095311e-01 4.99998723e-01 1.52355009e-04 4.99846928e-01 5.00149650e-01 4.99757105e-01 5.00249712e-01
2.01062500e+00 4.99993447e-01 4.99998298e-01 1.51159312e-04 4.99845367e-01 5.00148868e-01 4.99743782e-01 5.00245948e-01
2.01187500e+00 5.00027923e-01 4.99997830e-01 1.45409798e-04 4.99848404e-01 5.00146533e-01 4.99763564e-01 5.00237898e-01
2.01312500e+00 5.00043998e-01 5.00001603e-01 1.50089364e-04 4.99836455e-01 5.00151096e-01 4.99756459e-01 5.00248687e-01
2.01437500e+00 5.00001716e-01 5.00003612e-01 1.48836295e-04 4.99858331e-01 5.00146778e-01 4.99767316e-01 5.00249737e-01
2.01562500e+00 4.99910835e-01 4.99998561e-01 1.55601742e-04 4.99843832e-01 5.00150821e-01 4.99735208e-01 5.00258879e-01
2.01687500e+00 5.00028247e-01 4.99998104e-01 1.48399611e-04 4.99857086e-01 5.00145760e-01 4.99752043e-01 5.00245501e-01
2.01812500e+00 5.00196882e-01 5.00003254e-01 1.48063049e-04 4.99860483e-01 5.00149833e-01 4.99754460e-01 5.00237392e-01
2.01937500e+00 4.99969875e-01 5.00005884e-01 1.45284141e-04 4.99859548e-01 5.00159505e-01 4.99768477e-01 5.00249175e-01
2.02062500e+00 4.99833127e-01 4.99999503e-01 1.54595212e-04 4.99844611e-01 5.00152054e-01 4.99748972e-01 5.00244231e-01
2.02187500e+00 5.00247814e-01 4.99999936e-01 1.49242416e-04 4.99844930e-01 5.00157534e-01 4.99756790e-01 5.00235474e-01
2.02312500e+00 5.00098125e-01 4.99998266e-01 1.51809450e-04 4.99845969e-01 5.00154614e-01 4.99749613e-01 5.00253089e-01
2.02437500e+00 5.00036840e-01 4.99999251e-01 1.51908050e-04 4.99847859e-01 5.00159524e-01 4.99748463e-01 5.00253570e-01
2.02562500e+00 5.00049284e-01 4.99998270e-01 1.46861943e-04 4.99851153e-01 5.00149096e-01 4.99763749e-01 5.00238096e-01
2.02687500e+00 4.99891942e-01 4.99997141e-01 1.54184711e-04 4.99837199e-01 5.00157587e-01 4.99752883e-01 5.00249725e-01
2.02812500e+00 4.99883536e-01 5.00006099e-01 1.48527029e-04 4.99857866e-01 5.00160393e-01 4.99774461e-01 5.00262477e-01
2.02937500e+00 4.99893638e-01 5.00006611e-01 1.45310352e-04 4.99856496e-01 5.00148148e-01 4.99766967e-01 5.00245705e-01
2.03062500e+00 5.00360930e-01 4.99996443e-01 1.54990586e-04 4.99842734e-01 5.00152809e-01 4.99747122e-01 5.00251701e-01
2.03187500e+00 5.00194173e-01 4.99993800e-01 1.57291871e-04 4.99832551e-01 5.00155045e-01 4.99735107e-01 5.00255533e-01
2.03312500e+00 4.99706520e-01 4.99998993e-01 1.57940328e-04 4.99833723e-01 5.00166852e-01 4.99749912e-01 5.00254243e-01
2.03437500e+00 4.99990897e-01 5.00010102e-01 1.55258285e-04 4.99858397e-01 5.00167418e-01 4.99757304e-01 5.00261454e-01
2.03562500e+00 5.00207016e-01 5.00001256e-01 1.58437436e-04 4.99840154e-01 5.00154175e-01 4.99755722e-01 5.00255122e-01
2.03687500e+00 5.00131753e-01 4.99994513e-01 1.55189075e-04 4.99838557e-01 5.00147919e-01 4.99751504e-01 5.00247092e-01
2.03812500e+00 4.99858925e-01 4.99998670e-01 1.58665468e-04 4.99847113e-01 5.00162174e-01 4.99735458e-01 5.00251653e-01
2.03937500e+00 4.99939338e-01 5.00004009e-01 1.55533756e-04 4.99844730e-01 5.00160880e-01 4.99753421e-01 5.00252370e-01
2.04062500e+00 5.00195728e-01 5.00002450e-01 1.55379820e-04 4.99848063e-01 5.00148693e-01 4.99746037e-01 5.00254774e-01
2.04187500e+00 4.99854451e-01 5.00001231e-01 1.56805589e-04 4.99847541e-01 5.00162616e-01 4.99746722e-01 5.00259124e-01
2.04312500e+00 5.00161173e-01 5.00006806e-01 1.50923418e-04 4.99855559e-01 5.00154640e-01 4.99757305e-01 5.00253795e-01
2.04437500e+00 5.00073581e-01 4.99994472e-01 1.61123150e-04 4.99827776e-01 5.00151451e-01 4.99722981e-01 5.00250696e-01
2.04562500e+00 4.99949601e-01 4.99990404e-01 1.61930695e-04 4.99825319e-01 5.00156827e-01 4.99726204e-01 5.00250055e-01
2.04687500e+00 5.00032623e-01 5.00000319e-01 1.62956394e-04 4.99842469e-01 5.00166420e-01 4.99744263e-01 5.00262936e-01
2.04812500e+00 5.00167734e-01 4.99998736e-01 1.69519932e-04 4.99832861e-01 5.00164691e-01 4.99721124e-01 5.00275350e-01
2.04937500e+00 5.00060834e-01 4.99994477e-01 1.59649698e-04 4.99839789e-01 5.00151832e-01 4.99738470e-01 5.00259113e-01
2.05062500e+00 4.99872999e-01 4.99994893e-01 1.69650858e-04 4.99820828e-01 5.00165147e-01 4.99727041e-01 5.00259362e-01
2.05187500e+00 5.00098394e-01 5.00003357e-01 1.54310217e-04 4.99850923e-01 5.00149860e-01 4.99758792e-01 5.00268211e-01
2.05312500e+00 5.00002722e-01 5.00002097e-01 1.56105045e-04 4.99843298e-01 5.00157750e-01 4.99747337e-01 5.00257823e-01
2.05437500e+00 4.99843842e-01 4.99996571e-01 1.64069824e-04 4.99836426e-01 5.00148792e-01 4.99732772e-01 5.00275402e-01
2.05562500e+00 5.00029112e-01 5.00006168e-01 1.65549866e-04 4.99834086e-01 5.00171705e-01 4.99737839e-01 5.00261489e-01
2.05687500e+00 5.00288107e-01 4.99996512e-01 1.63531101e-04 4.99837560e-01 5.00150225e-01 4.99718604e-01 5.00268820e-01
2.05812500e+00 4.99949772e-01 4.99995631e-01 1.70976816e-04 4.99824576e-01 5.00164974e-01 4.99710160e-01 5.00270201e-01
2.05937500e+00 4.99818500e-01 5.00002164e-01 1.72204053e-04 4.99830798e-01 5.00163165e-01 4.99708460e-01 5.00273715e-01
2.06062500e+00 4.99989264e-01 5.00008737e-01 1.70177984e-04 4.99843243e-01 5.00172779e-01 4.99726777e-01 5.00280892e-01
2.06187500e+00 5.00120998e-01 4.99995174e-01 1.71419642e-04 4.99827386e-01 5.00155616e-01 4.99715065e-01 5.00277711e-01
2.06312500e+00 5.00069207e-01 4.99997487e-01 1.71310710e-04 4.99821044e-01 5.00171156e-01 4.99720971e-01 5.00279975e-01
2.06437500e+00 4.99921167e-01 5.00008723e-01 1.71471134e-04 4.99845344e-01 5.00177442e-01 4.99725747e-01 5.00287276e-01
2.06562500e+00 5.00057529e-01 5.00006067e-01 1.73196408e-04 4.99837579e-01 5.00173811e-01 4.99717862e-01 5.00275908e-01
2.06687500e+00 4.99895162e-01 4.99999787e-01 1.72391482e-04 4.99821039e-01 5.00171276e-01 4.99715783e-01 5.00279074e-01
2.06812500e+00 4.99895717e-01 4.99987304e-01 1.67054140e-04 4.99819188e-01 5.00147193e-01 4.99709863e-01 5.00254491e-01
2.06937500e+00 5.00180503e-01 5.00001329e-01 1.68502172e-04 4.99829544e-01 5.00169557e-01 4.99722192e-01 5.00277473e-01
2.07062500e+00 5.00166153e-01 5.00005995e-01 1.63412680e-04 4.99848470e-01 5.00161834e-01 4.99740537e-01 5.00276195e-01
2.07187500e+00 4.99909746e-01 4.99993347e-01 1.62387796e-04 4.99831676e-01 5.00151116e-01 4.99729344e-01 5.00255013e-01
2.07312500e+00 4.99909786e-01 5.00005130e-01 1.70941409e-04 4.99834064e-01 5.00173725e-01 4.99723727e-01 5.00273778e-01
2.07437500e+00 5.00124891e-01 4.99999572e-01 1.77364745e-04 4.99833631e-01 5.00177003e-01 4.99714120e-01 5.00289233e-01
2.07562500e+00 4.99911945e-01 5.00001384e-01 1.69225625e-04 4.99831956e-01 5.00162268e-01 4.99731020e-01 5.00280451e-01
2.07687500e+00 4.99990234e-01 4.99999791e-01 1.66861538e-04 4.99843509e-01 5.00160940e-01 4.99719051e-01 5.00274567e-01
2.07812500e+00 5.00139026e-01 4.99996435e-01 1.70237773e-04 4.99832577e-01 5.00159516e-01 4.99710441e-01 5.00269840e-01
2.07937500e+00 5.00031651e-01 5.00006496e-01 1.72464599e-04 4.99831171e-01 5.00181167e-01 4.99718695e-01 5.00283579e-01
2.08062500e+00 4.99835940e-01 4.99991282e-01 1.84393922e-04 4.99817790e-01 5.00169009e-01 4.99683626e-01 5.00290238e-01
2.08187500e+00 4.99951044e-01 4.99996010e-01 1.79953489e-04 4.99822342e-01 5.00171325e-01 4.99705685e-01 5.00287410e-01
2.08312500e+00 5.00373166e-01 5.00003825e-01 1.74274836e-04 4.99837514e-01 5.00178348e-01 4.99720948e-01 5.00282545e-01
2.08437500e+00 4.99923555e-01 4.99997277e-01 1.68499355e-04 4.99831818e-01 5.00168643e-01 4.99720362e-01 5.00266289e-01
2.08562500e+00 4.99989588e-01 5.00004968e-01 1.73774421e-04 4.99834236e-01 5.00165993e-01 4.99716601e-01 5.00305864e-01
2.08687500e+00 5.00020926e-01 4.99998988e-01 1.69794653e-04 4.99826199e-01 5.00171025e-01 4.99730835e-01 5.00291096e-01
2.08812500e+00 5.00316080e-01 5.00003173e-01 1.73036569e-04 4.99832527e-01 5.00167328e-01 4.99710693e-01 5.00278043e-01
2.08937500e+00 5.00060404e-01 4.99996186e-01 1.71474220e-04 4.99826131e-01 5.00158914e-01 4.99707483e-01 5.00275374e-01
2.09062500e+00 4.99858739e-01 4.99998164e-01 1.79716354e-04 4.99831347e-01 5.00168604e-01 4.99708203e-01 5.00301334e-01
2.09187500e+00 5.00076554e-01 5.00007363e-01 1.81604264e-04 4.99823363e-01 5.00185999e-01 4.99727578e-01 5.00314746e-01
2.09312500e+00 4.99918605e-01 4.99994352e-01 1.74827468e-04 4.99822921e-01 5.00165206e-01 4.99702319e-01 5.00280320e-01
2.09437500e+00 4.99769391e-01 5.00001236e-01 1.80643829e-04 4.99830543e-01 5.00177290e-01 4.99708215e-01 5.00299417e-01
2.09562500e+00 5.00124446e-01 5.00002549e-01 1.72051592e-04 4.99828318e-01 5.00165491e-01 4.99706705e-01 5.00278355e-01
2.09687500e+00 4.99987334e-01 5.00000445e-01 1.77429601e-04 4.99833533e-01 5.00170796e-01 4.99704542e-01 5.00291869e-01
2.09812500e+00 4.99792956e-01 5.00000277e-01 1.73965197e-04 4.99818815e-01 5.00167270e-01 4.99728583e-01 5.00287175e-01
2.09937500e+00 5.00077651e-01 4.99981561e-01 1.75840474e-04 4.99806602e-01 5.00153376e-01 4.99694566e-01 5.00262844e-01
2.10062500e+00 5.00066801e-01 5.00002270e-01 1.71090502e-04 4.99835229e-01 5.00167337e-01 4.99727623e-01 5.00269962e-01
2.10187500e+00 4.99768813e-01 5.00001668e-01 1.69880221e-04 4.99835249e-01 5.00168899e-01 4.99727129e-01 5.00280552e-01
2.10312500e+00 4.99763001e-01 5.00000590e-01 1.74555512e-04 4.99836036e-01 5.00164533e-01 4.99716286e-01 5.00290745e-01
2.10437500e+00 5.00152848e-01 5.00009972e-01 1.71126899e-04 4.99850438e-01 5.00183039e-01 4.99742085e-01 5.00283085e-01
2.10562500e+00 5.00040868e-01 4.99998447e-01 1.72987726e-04 4.99827330e-01 5.00171350e-01 4.99723881e-01 5.00281483e-01
2.10687500e+00 5.00126396e-01 5.00002070e-01 1.80295736e-04 4.99824762e-01 5.00178878e-01 4.99692334e-01 5.00302814e-01
2.10812500e+00 5.00216688e-01 4.99997616e-01 1.76114924e-04 4.99825401e-01 5.00166152e-01 4.99704326e-01 5.00281254e-01
2.10937500e+00 5.00211812e-01 4.99992699e-01 1.68132396e-04 4.99827656e-01 5.00160772e-01 4.99728007e-01 5.00261362e-01
2.11062500e+00 5.00031748e-01 5.00001529e-01 1.77014472e-04 4.99833127e-01 5.00177881e-01 4.99702917e-01 5.00273802e-01
2.11187500e+00 4.99762492e-01 4.99999372e-01 1.68496327e-04 4.99830717e-01 5.00155035e-01 4.99731020e-01 5.00283710e-01
2.11312500e+00 4.99906581e-01 4.99991539e-01 1.80945020e-04 4.99815965e-01 5.00163881e-01 4.99679053e-01 5.00281610e-01
2.11437500e+00 5.00012109e-01 4.99997135e-01 1.75629977e-04 4.99825851e-01 5.00175914e-01 4.99707567e-01 5.00292619e-01
2.11562500e+00 4.99814156e-01 5.00009948e-01 1.70136917e-04 4.99841572e-01 5.00180055e-01 4.99737934e-01 5.00288388e-01
2.11687500e+00 4.99858160e-01 4.99997857e-01 1.77330571e-04 4.99822121e-01 5.00170833e-01 4.99717650e-01 5.00278525e-01
2.11812500e+00 5.00119443e-01 5.00009969e-01 1.66607260e-04 4.99845930e-01 5.00169942e-01 4.99737691e-01 5.00300347e-01
2.11937500e+00 5.00057232e-01 4.99993339e-01 1.75814521e-04 4.99824957e-01 5.00158679e-01 4.99718808e-01 5.00278113e-01
2.12062500e+00 4.99943650e-01 4.99994816e-01 1.64167280e-04 4.99837411e-01 5.00149702e-01 4.99723658e-01 5.00255834e-01
2.12187500e+00 5.00117600e-01 5.00015811e-01 1.72569178e-04 4.99845728e-01 5.00178811e-01 4.99732426e-01 5.00295468e-01
2.12312500e+00 5.00084114e-01 4.99996048e-01 1.72700396e-04 4.99829994e-01 5.00167299e-01 4.99716132e-01 5.00280852e-01
2.12437500e+00 4.99970075e-01 5.00000607e-01 1.74379672e-04 4.99829107e-01 5.00180306e-01 4.99712779e-01 5.00281953e-01
2.12562500e+00 4.99884206e-01 4.99994501e-01 1.80734768e-04 4.99820763e-01 5.00170496e-01 4.99696608e-01 5.00285889e-01
2.12687500e+00 4.99827190e-01 5.00002559e-01 1.78779380e-04 4.99832291e-01 5.00179304e-01 4.99704630e-01 5.00296032e-01
2.12812500e+00 5.00014992e-01 5.00017228e-01 1.81531223e-04 4.99837645e-01 5.00194012e-01 4.99727276e-01 5.00323309e-01
2.12937500e+00 4.99895051e-01 4.99995148e-01 1.75242856e-04 4.99822006e-01 5.00163488e-01 4.99702363e-01 5.00274638e-01
2.13062500e+00 5.00096915e-01 4.99993317e-01 1.74551126e-04 4.99817843e-01 5.00160304e-01 4.99705953e-01 5.00276619e-01
2.13187500e+00 5.00380131e-01 4.99995795e-01 1.81274352e-04 4.99819452e-01 5.00167591e-01 4.99713250e-01 5.00308500e-01
2.13312500e+00 4.99953040e-01 4.99993239e-01 1.79677339e-04 4.99812419e-01 5.00175638e-01 4.99708435e-01 5.00281435e-01
2.13437500e+00 5.00017343e-01 5.00001315e-01 1.72408433e-04 4.99829949e-01 5.00172868e-01 4.99720633e-01 5.00270899e-01
2.13562500e+00 5.00034038e-01 5.00002247e-01 1.80985901e-04 4.99824867e-01 5.00177867e-01 4.99702722e-01 5.00284529e-01
2.13687500e+00 4.99895862e-01 5.00009043e-01 1.73707482e-04 4.99835277e-01 5.00185088e-01 4.99717406e-01 5.00297401e-01
2.13812500e+00 5.00098094e-01 5.00003092e-01 1.76271178e-04 4.99835768e-01 5.00176834e-01 4.99701671e-01 5.00281105e-01
2.13937500e+00 4.99932428e-01 4.99996933e-01 1.76176316e-04 4.99823780e-01 5.00181846e-01 4.99718790e-01 5.00297141e-01
2.14062500e+00 4.99857042e-01 4.99993451e-01 1.79001443e-04 4.99818207e-01 5.00173178e-01 4.99721648e-01 5.00292367e-01
2.14187500e+00 5.00112733e-01 5.00003883e-01 1.79966187e-04 4.99828548e-01 5.00179456e-01 4.99708082e-01 5.00292505e-01
2.14312500e+00 4.99881129e-01 5.00007678e-01 1.82430548e-04 4.99830643e-01 5.00187790e-01 4.99716264e-01 5.00306586e-01
2.14437500e+00 5.00008516e-01 4.99999792e-01 1.64842456e-04 4.99833914e-01 5.00164316e-01 4.99734405e-01 5.00274945e-01
2.14562500e+00 5.00185448e-01 5.00002465e-01 1.74675070e-04 4.99825647e-01 5.00175154e-01 4.99719300e-01 5.00296672e-01
2.14687500e+00 4.99687819e-01 4.99995918e-01 1.73769768e-04 4.99821576e-01 5.00166641e-01 4.99705021e-01 5.00274354e-01
2.14812500e+00 5.00176389e-01 5.00000213e-01 1.76205724e-04 4.99833214e-01 5.00163742e-01 4.99704811e-01 5.00281787e-01
2.14937500e+00 5.00188594e-01 5.00000641e-01 1.78859524e-04 4.99830386e-01 5.00178381e-01 4.99702317e-01 5.00291903e-01
2.15062500e+00 5.00022979e-01 4.99995163e-01 1.77560437e-04 4.99820947e-01 5.00173243e-01 4.99703100e-01 5.00281493e-01
2.15187500e+00 5.00038223e-01 4.99999644e-01 1.76813550e-04 4.99826267e-01 5.00176099e-01 4.99708084e-01 5.00291133e-01
2.15312500e+00 4.99811821e-01 4.99985472e-01 1.76083202e-04 4.99818416e-01 5.00157408e-01 4.99707262e-01 5.00293945e-01
2.15437500e+00 4.99898040e-01 4.99997434e-01 1.71990111e-04 4.99826281e-01 5.00171196e-01 4.99724763e-01 5.00278759e-01
2.15562500e+00 4.99932022e-01 5.00004389e-01 1.85849957e-04 4.99824859e-01 5.00191821e-01 4.99703559e-01 5.00310893e-01
2.15687500e+00 5.00029929e-01 5.00001393e-01 1.75135884e-04 4.99830487e-01 5.00170847e-01 4.99701244e-01 5.00284126e-01
2.15812500e+00 5.00195608e-01 5.00007651e-01 1.78541432e-04 4.99823425e-01 5.00184241e-01 4.99722541e-01 5.00308472e-01
2.15937500e+00 4.99751834e-01 4.99997859e-01 1.73915152e-04 4.99829543e-01 5.00168716e-01 4.99719584e-01 5.00286947e-01
2.16062500e+00 4.99953564e-01 4.99993424e-01 1.81531863e-04 4.99816276e-01 5.00162411e-01 4.99686568e-01 5.00284127e-01
2.16187500e+00 5.00226088e-01 5.00002263e-01 1.71051166e-04 4.99837548e-01 5.00174182e-01 4.99720900e-01 5.00287737e-01
2.16312500e+00 4.99970410e-01 5.00009852e-01 1.76934230e-04 4.99833225e-01 5.00183331e-01 4.99724947e-01 5.00318226e-01
2.16437500e+00 4.99977353e-01 5.00003596e-01 1.79069810e-04 4.99819510e-01 5.00182533e-01 4.99708884e-01 5.00279587e-01
2.16562500e+00 4.99911463e-01 4.99984445e-01 1.76067771e-04 4.99810802e-01 5.00160542e-01 4.99679687e-01 5.00263778e-01
2.16687500e+00 5.00046157e-01 4.99993336e-01 1.84164547e-04 4.99816944e-01 5.00176401e-01 4.99685955e-01 5.00293067e-01
2.16812500e+00 5.00080196e-01 5.00000963e-01 1.74145559e-04 4.99820610e-01 5.00180359e-01 4.99715946e-01 5.00297387e-01
2.16937500e+00 5.00056840e-01 5.00010594e-01 1.82754681e-04 4.99821309e-01 5.00186171e-01 4.99721950e-01 5.00295421e-01
2.17062500e+00 4.99936013e-01 5.00004039e-01 1.78836598e-04 4.99825975e-01 5.00174812e-01 4.99713705e-01 5.00288503e-01
2.17187500e+00 4.99764542e-01 4.99996871e-01 1.80399031e-04 4.99818472e-01 5.00178501e-01 4.99692726e-01 5.00286319e-01
2.17312500e+00 5.00198891e-01 5.00002360e-01 1.79985156e-04 4.99820635e-01 5.00179945e-01 4.99699086e-01 5.00291088e-01
2.17437500e+00 5.00147753e-01 4.99998960e-01 1.76992469e-04 4.99823396e-01 5.00171393e-01 4.99721544e-01 5.00296330e-01
2.17562500e+00 5.00003826e-01 5.00000679e-01 1.84132548e-04 4.99815536e-01 5.00182203e-01 4.99708559e-01 5.00306717e-01
2.17687500e+00 4.99881134e-01 5.00001118e-01 1.72594071e-04 4.99830794e-01 5.00177589e-01 4.99729079e-01 5.00280007e-01
2.17812500e+00 4.99838636e-01 4.99990001e-01 1.80705342e-04 4.99809650e-01 5.00159698e-01 4.99694552e-01 5.00290377e-01
2.17937500e+00 5.00040072e-01 4.99999570e-01 1.79969857e-04 4.99822323e-01 5.00177189e-01 4.99712808e-01 5.00305340e-01
2.18062500e+00 5.00133551e-01 5.00005710e-01 1.79630617e-04 4.99833298e-01 5.00189239e-01 4.99706200e-01 5.00293194e-01
2.18187500e+00 4.99989234e-01 5.00004063e-01 1.70929797e-04 4.99836568e-01 5.00165883e-01 4.99705761e-01 5.00274701e-01
2.18312500e+00 5.00016677e-01 4.99996860e-01 1.79687363e-04 4.99825004e-01 5.00171937e-01 4.99688632e-01 5.00285604e-01
2.18437500e+00 4.99896589e-01 5.00001249e-01 1.75723882e-04 4.99829335e-01 5.00173631e-01 4.99703379e-01 5.00305531e-01
2.18562500e+00 5.00080865e-01 4.99998313e-01 1.75906772e-04 4.99810752e-01 5.00174549e-01 4.99714410e-01 5.00274123e-01
2.18687500e+00 4.99845210e-01 5.00001996e-01 1.80196988e-04 4.99825909e-01 5.00191165e-01 4.99713149e-01 5.00286553e-01
2.18812500e+00 5.00029635e-01 5.00004215e-01 1.70586764e-04 4.99832747e-01 5.00165981e-01 4.99728926e-01 5.00289564e-01
2.18937500e+00 5.00166840e-01 4.99991817e-01 1.81868624e-04 4.99818290e-01 5.00170411e-01 4.99686002e-01 5.00280792e-01
2.19062500e+00 4.99904308e-01 5.00003911e-01 1.76925132e-04 4.99831226e-01 5.00173551e-01 4.99706144e-01 5.00291457e-01
2.19187500e+00 5.00062460e-01 4.99991295e-01 1.74818106e-04 4.99825603e-01 5.00153963e-01 4.99711212e-01 5.00269187e-01
2.19312500e+00 5.00043212e-01 4.99999528e-01 1.76089340e-04 4.99821853e-01 5.00165885e-01 4.99723012e-01 5.00302615e-01
2.19437500e+00 4.99917722e-01 5.00014334e-01 1.77725231e-04 4.99833692e-01 5.00187028e-01 4.99719637e-01 5.00291347e-01
2.19562500e+00 4.99935141e-01 4.99996088e-01 1.75383563e-04 4.99823669e-01 5.00170731e-01 4.99699120e-01 5.00280185e-01
2.19687500e+00 5.00161721e-01 5.00010832e-01 1.77142257e-04 4.99846238e-01 5.00190422e-01 4.99715684e-01 5.00303615e-01
2.19812500e+00 5.00280100e-01 4.99993113e-01 1.78418782e-04 4.99817389e-01 5.00173643e-01 4.99715162e-01 5.00293982e-01
2.19937500e+00 5.00050554e-01 4.99997994e-01 1.83974008e-04 4.99814242e-01 5.00176993e-01 4.99687105e-01 5.00297098e-01
2.20062500e+00 4.99594420e-01 5.00011877e-01 1.74888244e-04 4.99838863e-01 5.00180788e-01 4.99721900e-01 5.00308221e-01
2.20187500e+00 4.99964073e-01 4.99991748e-01 1.70436234e-04 4.99825107e-01 5.00160289e-01 4.99723342e-01 5.00290031e-01
2.20312500e+00 5.00087579e-01 5.00003489e-01 1.80701564e-04 4.99822399e-01 5.00173944e-01 4.99709885e-01 5.00299354e-01
2.20437500e+00 5.00037934e-01 4.99988138e-01 1.74143674e-04 4.99816109e-01 5.00163320e-01 4.99711352e-01 5.00274825e-01
2.20562500e+00 5.00272727e-01 4.99998911e-01 1.77274914e-04 4.99831522e-01 5.00171990e-01 4.99705294e-01 5.00286237e-01
2.20687500e+00 4.99822930e-01 5.00011056e-01 1.78948169e-04 4.99829555e-01 5.00192194e-01 4.99717099e-01 5.00299872e-01
2.20812500e+00 4.99839854e-01 4.99998365e-01 1.77523126e-04 4.99822721e-01 5.00170462e-01 4.99703526e-01 5.00277746e-01
2.20937500e+00 4.99967853e-01 4.99997872e-01 1.77850406e-04 4.99813592e-01 5.00178637e-01 4.99704897e-01 5.00282238e-01
2.21062500e+00 5.00044250e-01 4.99984809e-01 1.75936246e-04 4.99807452e-01 5.00151145e-01 4.99713370e-01 5.00285625e-01
2.21187500e+00 4.99986094e-01 5.00005853e-01 1.76378848e-04 4.99837240e-01 5.00185138e-01 4.99720757e-01 5.00299570e-01
2.21312500e+00 4.99846372e-01 5.00004790e-01 1.79108150e-04 4.99825221e-01 5.00182414e-01 4.99713972e-01 5.00294260e-01
2.21437500e+00 5.00082693e-01 5.00003029e-01 1.77988896e-04 4.99821195e-01 5.00177685e-01 4.99712368e-01 5.00301101e-01
2.21562500e+00 4.99971160e-01 5.00008506e-01 1.87487471e-04 4.99825485e-01 5.00189477e-01 4.99710403e-01 5.00332251e-01
2.21687500e+00 4.99946756e-01 4.99984181e-01 1.73520142e-04 4.99810756e-01 5.00154565e-01 4.99692277e-01 5.00264089e-01
2.21812500e+00 4.99978443e-01 5.00001641e-01 1.80470213e-04 4.99822021e-01 5.00179995e-01 4.99702655e-01 5.00299466e-01
2.21937500e+00 5.00006795e-01 5.00007428e-01 1.84500902e-04 4.99829123e-01 5.00192956e-01 4.99703410e-01 5.00305368e-01
2.22062500e+00 5.00134809e-01 4.99999870e-01 1.88297138e-04 4.99819079e-01 5.00184643e-01 4.99679013e-01 5.00297460e-01
2.22187500e+00 4.99745471e-01 5.00001416e-01 1.87369229e-04 4.99831122e-01 5.00180911e-01 4.99670844e-01 5.00313312e-01
2.22312500e+00 5.00016602e-01 4.99991448e-01 1.84185077e-04 4.99806831e-01 5.00173581e-01 4.99690446e-01 5.00281122e-01
2.22437500e+00 5.00229541e-01 5.00000733e-01 1.74441228e-04 4.99828213e-01 5.00175985e-01 4.99721284e-01 5.00289129e-01
2.22562500e+00 5.00051217e-01 5.00002108e-01 1.77894549e-04 4.99820691e-01 5.00184962e-01 4.99717623e-01 5.00296872e-01
2.22687500e+00 5.00282769e-01 5.00005074e-01 1.87323651e-04 4.99823603e-01 5.00188226e-01 4.99696337e-01 5.00325282e-01
2.22812500e+00 4.99745513e-01 4.99998401e-01 1.84704253e-04 4.99818780e-01 5.00186918e-01 4.99693998e-01 5.00293013e-01
2.22937500e+00 4.99840158e-01 4.99990668e-01 1.81526131e-04 4.99816924e-01 5.00161429e-01 4.99688150e-01 5.00297534e-01
2.23062500e+00 5.00162869e-01 5.00011260e-01 1.80282001e-04 4.99826226e-01 5.00183828e-01 4.99724375e-01 5.00294959e-01
2.23187500e+00 5.00142370e-01 4.99993310e-01 1.84630097e-04 4.99811921e-01 5.00184832e-01 4.99691762e-01 5.00305448e-01
2.23312500e+00 5.00173414e-01 5.00011479e-01 1.79182706e-04 4.99826389e-01 5.00183720e-01 4.99719796e-01 5.00306003e-01
2.23437500e+00 4.99612510e-01 5.00002026e-01 1.83884407e-04 4.99819207e-01 5.00188293e-01 4.99688849e-01 5.00294515e-01
2.23562500e+00 4.99662510e-01 4.99987135e-01 1.84996934e-04 4.99804886e-01 5.00170213e-01 4.99683195e-01 5.00271358e-01
2.23687500e+00 5.00244257e-01 5.00001139e-01 1.81249146e-04 4.99818647e-01 5.00178581e-01 4.99714866e-01 5.00305046e-01
2.23812500e+00 5.00030057e-01 4.99984908e-01 1.83665199e-04 4.99800685e-01 5.00168416e-01 4.99694701e-01 5.00291747e-01
2.23937500e+00 4.99977073e-01 5.00011840e-01 1.87851489e-04 4.99832399e-01 5.00194354e-01 4.99696072e-01 5.00337481e-01
2.24062500e+00 5.00220152e-01 5.00005513e-01 1.78433747e-04 4.99827102e-01 5.00186013e-01 4.99716479e-01 5.00304814e-01
2.24187500e+00 4.99950049e-01 5.00001197e-01 1.86033739e-04 4.99826624e-01 5.00191345e-01 4.99686084e-01 5.00293443e-01
2.24312500e+00 4.99959503e-01 5.00010374e-01 1.88955008e-04 4.99823260e-01 5.00203465e-01 4.99688714e-01 5.00323268e-01
2.24437500e+00 5.00082046e-01 4.99983534e-01 1.86623844e-04 4.99805595e-01 5.00168016e-01 4.99658220e-01 5.00282826e-01
2.24562500e+00 4.99981511e-01 5.00010900e-01 1.85530070e-04 4.99826754e-01 5.00188096e-01 4.99696837e-01 5.00303530e-01
2.24687500e+00 4.99792300e-01 4.99992275e-01 1.84105821e-04 4.99808255e-01 5.00175229e-01 4.99700143e-01 5.00286968e-01
2.24812500e+00 4.99756040e-01 5.00000736e-01 1.80093661e-04 4.99822016e-01 5.00179440e-01 4.99722762e-01 5.00293199e-01
2.24937500e+00 4.99857271e-01 5.00002105e-01 1.80030963e-04 4.99823171e-01 5.00170776e-01 4.99716001e-01 5.00294869e-01
2.25062500e+00 5.00273375e-01 4.99992868e-01 1.76068217e-04 4.99813489e-01 5.00156938e-01 4.99702225e-01 5.00286308e-01
2.25187500e+00 5.00282166e-01 5.00017674e-01 1.87755073e-04 4.99828698e-01 5.00203825e-01 4.99713245e-01 5.00326985e-01
2.25312500e+00 5.00073269e-01 4.99993491e-01 1.86430738e-04 4.99805830e-01 5.00167491e-01 4.99684118e-01 5.00299859e-01
2.25437500e+00 5.00001199e-01 4.99996500e-01 1.84800683e-04 4.99817467e-01 5.00172557e-01 4.99694863e-01 5.00284991e-01
2.25562500e+00 4.99840590e-01 5.00000330e-01 1.84256315e-04 4.99811745e-01 5.00183013e-01 4.99699756e-01 5.00286862e-01
2.25687500e+00 5.00195986e-01 4.99998643e-01 1.81244250e-04 4.99819411e-01 5.00173344e-01 4.99697395e-01 5.00296944e-01
2.25812500e+00 5.00106639e-01 5.00008638e-01 1.90325499e-04 4.99822321e-01 5.00193877e-01 4.99700916e-01 5.00329365e-01
2.25937500e+00 4.99718739e-01 4.99988290e-01 1.88198755e-04 4.99793532e-01 5.00173088e-01 4.99667796e-01 5.00287475e-01
2.26062500e+00 4.99764345e-01 5.00003533e-01 1.89069764e-04 4.99817875e-01 5.00184865e-01 4.99697744e-01 5.00306524e-01
2.26187500e+00 5.00150648e-01 4.99995020e-01 1.87571974e-04 4.99807266e-01 5.00176196e-01 4.99674901e-01 5.00310583e-01
2.26312500e+00 5.00487009e-01 4.99995455e-01 1.85098953e-04 4.99813889e-01 5.00176753e-01 4.99696135e-01 5.00299261e-01
2.26437500e+00 4.99951964e-01 5.00010386e-01 1.86418163e-04 4.99834248e-01 5.00195259e-01 4.99700895e-01 5.00303612e-01
2.26562500e+00 4.99540247e-01 4.99991754e-01 1.90833179e-04 4.99789261e-01 5.00182421e-01 4.99681608e-01 5.00312162e-01
2.26687500e+00 5.00094755e-01 5.00009405e-01 1.88916340e-04 4.99820795e-01 5.00198742e-01 4.99699513e-01 5.00314777e-01
2.26812500e+00 4.99923711e-01 4.99989877e-01 1.87517120e-04 4.99800121e-01 5.00181110e-01 4.99686015e-01 5.00289626e-01
2.26937500e+00 5.00244667e-01 5.00004851e-01 1.86227802e-04 4.99815686e-01 5.00196755e-01 4.99699121e-01 5.00300105e-01
2.27062500e+00 5.00000321e-01 5.00012248e-01 1.79208135e-04 4.99823368e-01 5.00193982e-01 4.99724098e-01 5.00301551e-01
2.27187500e+00 4.99680435e-01 4.99986859e-01 1.85357011e-04 4.99809923e-01 5.00172226e-01 4.99689699e-01 5.00291023e-01
2.27312500e+00 4.99980772e-01 4.99999972e-01 1.79224158e-04 4.99825652e-01 5.00177012e-01 4.99696637e-01 5.00295516e-01
2.27437500e+00 4.99674970e-01 4.99991610e-01 1.88509733e-04 4.99808862e-01 5.00187583e-01 4.99690002e-01 5.00305693e-01
2.27562500e+00 5.00352345e-01 5.00004705e-01 1.90783011e-04 4.99824386e-01 5.00192987e-01 4.99677208e-01 5.00331960e-01
2.27687500e+00 5.00404000e-01 5.00015894e-01 1.80635774e-04 4.99842614e-01 5.00191548e-01 4.99714425e-01 5.00323905e-01
2.27812500e+00 5.00005598e-01 5.00001177e-01 1.85370495e-04 4.99818067e-01 5.00186806e-01 4.99688753e-01 5.00303055e-01
2.27937500e+00 4.99770637e-01 4.99994265e-01 1.87856366e-04 4.99813332e-01 5.00183543e-01 4.99673840e-01 5.00294714e-01
2.28062500e+00 4.99927827e-01 4.99987640e-01 1.89658652e-04 4.99793716e-01 5.00170354e-01 4.99680172e-01 5.00279455e-01
2.28187500e+00 4.99974582e-01 5.00001843e-01 1.89937886e-04 4.99810651e-01 5.00192568e-01 4.99698698e-01 5.00311080e-01
2.28312500e+00 4.99910966e-01 5.00010018e-01 1.88723245e-04 4.99816283e-01 5.00188880e-01 4.99693171e-01 5.00310095e-01
2.28437500e+00 5.00095632e-01 5.00003716e-01 1.89192222e-04 4.99816472e-01 5.00190998e-01 4.99696884e-01 5.00308093e-01
2.28562500e+00 4.99967433e-01 4.99993531e-01 1.81494085e-04 4.99816756e-01 5.00174116e-01 4.99685646e-01 5.00293601e-01
2.28687500e+00 5.00051590e-01 4.99993306e-01 1.85914956e-04 4.99813455e-01 5.00181205e-01 4.99687610e-01 5.00298616e-01
2.28812500e+00 5.00036722e-01 5.00007375e-01 1.85167700e-04 4.99819250e-01 5.00191909e-01 4.99706031e-01 5.00308600e-01
2.28937500e+00 4.99973686e-01 4.99994264e-01 1.86481383e-04 4.99800859e-01 5.00190479e-01 4.99705886e-01 5.00301028e-01
2.29062500e+00 4.99857292e-01 5.00009707e-01 1.90442000e-04 4.99821201e-01 5.00200367e-01 4.99698007e-01 5.00309589e-01
2.29187500e+00 5.00173175e-01 4.99989801e-01 1.83860191e-04 4.99806795e-01 5.00171830e-01 4.99691749e-01 5.00282160e-01
2.29312500e+00 5.00325190e-01 4.99990546e-01 1.94276692e-04 4.99794832e-01 5.00182212e-01 4.99671965e-01 5.00305753e-01
2.29437500e+00 4.99693068e-01 5.00001333e-01 1.89787442e-04 4.99812999e-01 5.00189110e-01 4.99686402e-01 5.00315700e-01
2.29562500e+00 4.99822369e-01 4.99996154e-01 1.94586644e-04 4.99800903e-01 5.00200160e-01 4.99688864e-01 5.00307277e-01
2.29687500e+00 5.00414792e-01 5.00023260e-01 1.94124663e-04 4.99838492e-01 5.00210282e-01 4.99718751e-01 5.00338927e-01
2.29812500e+00 5.00086304e-01 4.99991416e-01 1.96497151e-04 4.99802498e-01 5.00174234e-01 4.99684693e-01 5.00315771e-01
2.29937500e+00 4.99742775e-01 4.99997702e-01 1.90039676e-04 4.99813493e-01 5.00181458e-01 4.99680416e-01 5.00309910e-01
2.30062500e+00 4.99862802e-01 4.99999395e-01 1.95492237e-04 4.99805959e-01 5.00191580e-01 4.99688177e-01 5.00325409e-01
2.30187500e+00 5.00230338e-01 4.99988371e-01 1.95524150e-04 4.99793675e-01 5.00173465e-01 4.99673874e-01 5.00306771e-01
2.30312500e+00 4.99964237e-01 5.00018059e-01 1.93039023e-04 4.99829816e-01 5.00204951e-01 4.99703075e-01 5.00324198e-01
2.30437500e+00 4.99909849e-01 5.00000811e-01 1.92194309e-04 4.99809455e-01 5.00197604e-01 4.99686806e-01 5.00312130e-01
2.30562500e+00 5.00009737e-01 5.00005541e-01 1.92421248e-04 4.99825138e-01 5.00182108e-01 4.99699519e-01 5.00333968e-01
2.30687500e+00 4.99963213e-01 4.99994791e-01 1.92855135e-04 4.99806423e-01 5.00185218e-01 4.99689609e-01 5.00307117e-01
2.30812500e+00 4.99999917e-01 4.99993150e-01 1.91457734e-04 4.99796969e-01 5.00182638e-01 4.99690521e-01 5.00304810e-01
2.30937500e+00 5.00031808e-01 4.99999394e-01 1.99298647e-04 4.99805195e-01 5.00188618e-01 4.99686062e-01 5.00353566e-01
2.31062500e+00 5.00133064e-01 4.99987258e-01 1.91873703e-04 4.99789528e-01 5.00175375e-01 4.99675986e-01 5.00293320e-01
2.31187500e+00 4.99583424e-01 5.00019593e-01 1.97081279e-04 4.99824453e-01 5.00211865e-01 4.99688966e-01 5.00346265e-01
2.31312500e+00 4.99724964e-01 4.99995261e-01 1.94338307e-04 4.99802464e-01 5.00188555e-01 4.99690391e-01 5.00320318e-01
2.31437500e+00 5.00334313e-01 5.00001663e-01 1.96461279e-04 4.99802015e-01 5.00191712e-01 4.99690450e-01 5.00343365e-01
2.31562500e+00 5.00211571e-01 4.99994697e-01 1.92426630e-04 4.99811398e-01 5.00178417e-01 4.99674553e-01 5.00307223e-01
2.31687500e+00 5.00174082e-01 4.99990264e-01 1.94758253e-04 4.99800274e-01 5.00187103e-01 4.99683468e-01 5.00310750e-01
2.31812500e+00 4.99949356e-01 5.00026230e-01 1.98697432e-04 4.99823277e-01 5.00220198e-01 4.99697940e-01 5.00340473e-01
2.31937500e+00 5.00068935e-01 4.99975855e-01 1.99376560e-04 4.99779876e-01 5.00172125e-01 4.99651759e-01 5.00302113e-01
2.32062500e+00 5.00154179e-01 5.00006930e-01 2.02641615e-04 4.99807561e-01 5.00206627e-01 4.99668637e-01 5.00345343e-01
2.32187500e+00 4.99793538e-01 5.00006241e-01 1.91948724e-04 4.99813057e-01 5.00188583e-01 4.99690922e-01 5.00326177e-01
2.32312500e+00 5.00238491e-01 5.00000074e-01 1.91262036e-04 4.99815342e-01 5.00187783e-01 4.99691216e-01 5.00317025e-01
2.32437500e+00 4.99831020e-01 5.00017679e-01 2.00685380e-04 4.99822129e-01 5.00219400e-01 4.99684918e-01 5.00343574e-01
2.32562500e+00 4.99598044e-01 4.99974004e-01 1.92804755e-04 4.99778420e-01 5.00152606e-01 4.99660554e-01 5.00297839e-01
2.32687500e+00 5.00039693e-01 5.00015015e-01 1.98042801e-04 4.99815553e-01 5.00215367e-01 4.99693806e-01 5.00337009e-01
2.32812500e+00 5.00191766e-01 4.99986558e-01 2.02257124e-04 4.99776224e-01 5.00182515e-01 4.99647247e-01 5.00330367e-01
2.32937500e+00 5.00805398e-01 4.99999576e-01 1.99251498e-04 4.99799407e-01 5.00191229e-01 4.99678215e-01 5.00326487e-01
2.33062500e+00 4.99732686e-01 5.00018407e-01 2.02428664e-04 4.99816322e-01 5.00208620e-01 4.99687592e-01 5.00342861e-01
2.33187500e+00 4.99673355e-01 4.99973381e-01 2.00756424e-04 4.99780137e-01 5.00174317e-01 4.99647953e-01 5.00309621e-01
2.33312500e+00 5.00052747e-01 5.00022964e-01 2.01081916e-04 4.99828975e-01 5.00219241e-01 4.99692364e-01 5.00358379e-01
2.33437500e+00 4.99706354e-01 4.99995479e-01 2.09767600e-04 4.99793263e-01 5.00206364e-01 4.99641009e-01 5.00334221e-01
2.33562500e+00 5.00482411e-01 5.00002448e-01 1.95623006e-04 4.99810275e-01 5.00194174e-01 4.99689025e-01 5.00313281e-01
2.33687500e+00 4.99697248e-01 5.00000795e-01 1.97961580e-04 4.99795786e-01 5.00196206e-01 4.99667014e-01 5.00319734e-01
2.33812500e+00 4.99817477e-01 4.99984507e-01 1.91657723e-04 4.99801351e-01 5.00183233e-01 4.99661723e-01 5.00284131e-01
2.33937500e+00 5.00321448e-01 5.00021120e-01 2.05266007e-04 4.99815355e-01 5.00227557e-01 4.99672556e-01 5.00348114e-01
2.34062500e+00 4.99696665e-01 4.99982242e-01 1.97875856e-04 4.99789032e-01 5.00183836e-01 4.99669012e-01 5.00300970e-01
2.34187500e+00 5.00033873e-01 5.00013317e-01 2.04810589e-04 4.99805940e-01 5.00214233e-01 4.99692919e-01 5.00350970e-01
2.34312500e+00 4.99793271e-01 4.99995756e-01 1.97961924e-04 4.99800976e-01 5.00196100e-01 4.99669676e-01 5.00311502e-01
2.34437500e+00 4.99954975e-01 4.99982117e-01 1.96219082e-04 4.99787303e-01 5.00170415e-01 4.99660556e-01 5.00302583e-01
2.34562500e+00 5.00438677e-01 5.00020859e-01 1.98789339e-04 4.99825596e-01 5.00214086e-01 4.99706264e-01 5.00351897e-01
2.34687500e+00 5.00034768e-01 4.99988354e-01 1.98951547e-04 4.99799993e-01 5.00175726e-01 4.99656844e-01 5.00315289e-01
2.34812500e+00 4.99996878e-01 5.00026588e-01 2.01918595e-04 4.99835915e-01 5.00222531e-01 4.99701609e-01 5.00366662e-01
2.34937500e+00 4.99896404e-01 4.99985387e-01 2.00888109e-04 4.99780439e-01 5.00180706e-01 4.99650290e-01 5.00314057e-01
2.35062500e+00 5.00048160e-01 4.99979837e-01 2.00771681e-04 4.99765038e-01 5.00171170e-01 4.99639248e-01 5.00294657e-01
2.35187500e+00 5.00219147e-01 5.00008244e-01 1.94468223e-04 4.99815796e-01 5.00200285e-01 4.99683883e-01 5.00330562e-01
2.35312500e+00 4.99812649e-01 4.99991816e-01 1.96702529e-04 4.99799900e-01 5.00183789e-01 4.99672027e-01 5.00301002e-01
2.35437500e+00 4.99878871e-01 5.00028285e-01 1.93131535e-04 4.99842732e-01 5.00213267e-01 4.99711507e-01 5.00354347e-01
2.35562500e+00 4.99929012e-01 4.99980051e-01 1.92119383e-04 4.99784037e-01 5.00167764e-01 4.99672898e-01 5.00294516e-01
2.35687500e+00 5.00148210e-01 5.00004033e-01 2.04450689e-04 4.99812951e-01 5.00198914e-01 4.99673610e-01 5.00349279e-01
2.35812500e+00 5.00044846e-01 5.00001324e-01 1.96809895e-04 4.99800961e-01 5.00188198e-01 4.99682293e-01 5.00316163e-01
2.35937500e+00 4.99766211e-01 4.99987599e-01 2.01638011e-04 4.99784610e-01 5.00186221e-01 4.99669134e-01 5.00326453e-01
2.36062500e+00 4.99970032e-01 5.00036477e-01 2.00526476e-04 4.99845675e-01 5.00233591e-01 4.99719449e-01 5.00364425e-01
2.36187500e+00 5.00057902e-01 4.99982211e-01 2.05903220e-04 4.99773174e-01 5.00174093e-01 4.99639467e-01 5.00310124e-01
2.36312500e+00 5.00238769e-01 5.00001878e-01 1.99296285e-04 4.99799170e-01 5.00201772e-01 4.99678449e-01 5.00324724e-01
2.36437500e+00 5.00023411e-01 4.99999748e-01 1.99434054e-04 4.99809880e-01 5.00192849e-01 4.99666867e-01 5.00328571e-01
2.36562500e+00 4.99867966e-01 4.99998132e-01 2.09373923e-04 4.99789047e-01 5.00199504e-01 4.99671014e-01 5.00345197e-01
2.36687500e+00 5.00017981e-01 5.00013354e-01 1.96569554e-04 4.99821106e-01 5.00202780e-01 4.99704691e-01 5.00336850e-01
2.36812500e+00 5.00020305e-01 4.99976388e-01 1.98639170e-04 4.99788074e-01 5.00185443e-01 4.99646683e-01 5.00302494e-01
2.36937500e+00 4.99968348e-01 5.00006081e-01 2.01311112e-04 4.99802430e-01 5.00216019e-01 4.99690640e-01 5.00320508e-01
2.37062500e+00 4.99897672e-01 4.99991732e-01 1.89116723e-04 4.99809046e-01 5.00172846e-01 4.99682732e-01 5.00300254e-01
2.37187500e+00 4.99948958e-01 5.00019095e-01 2.03636688e-04 4.99831233e-01 5.00219655e-01 4.99676789e-01 5.00370793e-01
2.37312500e+00 4.99924193e-01 5.00016028e-01 2.01910177e-04 4.99810157e-01 5.00210498e-01 4.99687544e-01 5.00332226e-01
2.37437500e+00 5.00020653e-01 4.99974645e-01 1.95725981e-04 4.99788504e-01 5.00164189e-01 4.99674654e-01 5.00291394e-01
2.37562500e+00 5.00438402e-01 5.00009894e-01 1.98294988e-04 4.99818147e-01 5.00202821e-01 4.99702498e-01 5.00341596e-01
2.37687500e+00 4.99849213e-01 4.99981406e-01 1.98688572e-04 4.99783942e-01 5.00165990e-01 4.99651118e-01 5.00303850e-01
2.37812500e+00 4.99779694e-01 5.00019731e-01 2.00516987e-04 4.99817096e-01 5.00225677e-01 4.99687613e-01 5.00337366e-01
2.37937500e+00 5.00110659e-01 4.99998579e-01 2.02470994e-04 4.99795522e-01 5.00198637e-01 4.99669152e-01 5.00328321e-01
2.38062500e+00 4.99919265e-01 4.99978710e-01 1.99705685e-04 4.99780263e-01 5.00178216e-01 4.99652958e-01 5.00298780e-01
2.38187500e+00 5.00213176e-01 5.00030272e-01 2.01599198e-04 4.99831719e-01 5.00224964e-01 4.99723628e-01 5.00384144e-01
2.38312500e+00 4.99697907e-01 4.99980025e-01 2.06641323e-04 4.99774096e-01 5.00182502e-01 4.99640042e-01 5.00317626e-01
2.38437500e+00 4.99730580e-01 5.00007550e-01 2.01177112e-04 4.99814069e-01 5.00204423e-01 4.99699084e-01 5.00340223e-01
2.38562500e+00 5.00317755e-01 5.00000831e-01 2.00732003e-04 4.99796669e-01 5.00194233e-01 4.99655490e-01 5.00323879e-01
2.38687500e+00 5.00156147e-01 4.99995405e-01 1.94339137e-04 4.99810580e-01 5.00184264e-01 4.99683759e-01 5.00316178e-01
2.38812500e+00 4.99825386e-01 5.00021733e-01 1.97745857e-04 4.99827593e-01 5.00216645e-01 4.99703010e-01 5.00352639e-01
2.38937500e+00 4.99818937e-01 4.99974544e-01 1.90770854e-04 4.99777833e-01 5.00169843e-01 4.99648992e-01 5.00281850e-01
2.39062500e+00 5.00229263e-01 5.00000658e-01 2.04498361e-04 4.99804781e-01 5.00208185e-01 4.99651964e-01 5.00322384e-01
2.39187500e+00 5.00190640e-01 5.00003588e-01 1.99567707e-04 4.99801839e-01 5.00198388e-01 4.99671712e-01 5.00331445e-01
2.39312500e+00 4.99958744e-01 5.00004304e-01 1.99659139e-04 4.99809831e-01 5.00211169e-01 4.99681210e-01 5.00323736e-01
2.39437500e+00 4.99801835e-01 5.00009060e-01 1.99701629e-04 4.99815476e-01 5.00202186e-01 4.99676797e-01 5.00323329e-01
2.39562500e+00 4.99743688e-01 4.99987008e-01 2.01833899e-04 4.99785483e-01 5.00197512e-01 4.99662979e-01 5.00310251e-01
2.39687500e+00 4.99960533e-01 5.00000624e-01 2.09396899e-04 4.99796619e-01 5.00212841e-01 4.99660526e-01 5.00357700e-01
2.39812500e+00 5.00400365e-01 4.99990548e-01 2.13905647e-04 4.99776026e-01 5.00203101e-01 4.99635807e-01 5.00338914e-01
2.39937500e+00 5.00139422e-01 5.00008761e-01 1.98197216e-04 4.99821512e-01 5.00207663e-01 4.99680434e-01 5.00346641e-01
2.40062500e+00 4.99723514e-01 5.00002427e-01 1.99277456e-04 4.99796826e-01 5.00200674e-01 4.99674862e-01 5.00324627e-01
2.40187500e+00 4.99961670e-01 5.00001981e-01 2.04154380e-04 4.99796369e-01 5.00199327e-01 4.99677733e-01 5.00327650e-01
2.40312500e+00 4.99906771e-01 5.00011347e-01 1.97439963e-04 4.99795954e-01 5.00207671e-01 4.99695620e-01 5.00331262e-01
2.40437500e+00 5.00412713e-01 4.99994970e-01 2.07467299e-04 4.99797113e-01 5.00190668e-01 4.99663465e-01 5.00354052e-01
2.40562500e+00 5.00188463e-01 5.00011718e-01 2.00457502e-04 4.99817568e-01 5.00211773e-01 4.99682096e-01 5.00325769e-01
2.40687500e+00 4.99513696e-01 4.99979958e-01 2.06360155e-04 4.99778789e-01 5.00194696e-01 4.99640347e-01 5.00309149e-01
2.40812500e+00 5.00127957e-01 5.00003963e-01 2.06594489e-04 4.99803630e-01 5.00210301e-01 4.99675182e-01 5.00351181e-01
2.40937500e+00 4.99838549e-01 5.00003373e-01 1.91077620e-04 4.99822432e-01 5.00191025e-01 4.99700858e-01 5.00310692e-01
2.41062500e+00 5.00276214e-01 4.99975019e-01 2.04856609e-04 4.99766110e-01 5.00168249e-01 4.99647913e-01 5.00307312e-01
2.41187500e+00 4.99916752e-01 5.00023635e-01 1.97534956e-04 4.99830095e-01 5.00208907e-01 4.99700397e-01 5.00364354e-01
2.41312500e+00 4.99690995e-01 4.99990088e-01 1.97540119e-04 4.99795489e-01 5.00173889e-01 4.99672596e-01 5.00322574e-01
2.41437500e+00 5.00448458e-01 5.00007741e-01 2.04267749e-04 4.99790432e-01 5.00211172e-01 4.99691737e-01 5.00329312e-01
2.41562500e+00 4.99637389e-01 5.00013417e-01 2.01056268e-04 4.99820297e-01 5.00205718e-01 4.99670114e-01 5.00330431e-01
2.41687500e+00 5.00140477e-01 4.99980978e-01 1.98481902e-04 4.99795040e-01 5.00181937e-01 4.99663247e-01 5.00317768e-01
2.41812500e+00 5.00090544e-01 5.00015737e-01 1.92347010e-04 4.99824134e-01 5.00201102e-01 4.99714352e-01 5.00326506e-01
2.41937500e+00 4.99733670e-01 4.99991411e-01 1.94063754e-04 4.99800086e-01 5.00187214e-01 4.99656620e-01 5.00301364e-01
2.42062500e+00 5.00000335e-01 4.99996445e-01 1.99918448e-04 4.99806730e-01 5.00192395e-01 4.99676928e-01 5.00352058e-01
2.42187500e+00 4.99703290e-01 5.00001524e-01 1.93297032e-04 4.99807536e-01 5.00198675e-01 4.99685787e-01 5.00308032e-01
2.42312500e+00 5.00540142e-01 4.99995875e-01 2.04097117e-04 4.99798007e-01 5.00192405e-01 4.99640590e-01 5.00325138e-01
2.42437500e+00 5.00378738e-01 5.00010037e-01 1.93212134e-04 4.99822891e-01 5.00200640e-01 4.99691980e-01 5.00346397e-01
2.42562500e+00 4.99716027e-01 4.99978008e-01 1.96833971e-04 4.99793509e-01 5.00178433e-01 4.99670641e-01 5.00300498e-01
2.42687500e+00 5.00135869e-01 5.00007433e-01 1.99091850e-04 4.99821712e-01 5.00199187e-01 4.99696716e-01 5.00329578e-01
2.42812500e+00 4.99644271e-01 5.00001791e-01 1.96104135e-04 4.99816883e-01 5.00190922e-01 4.99686743e-01 5.00329376e-01
2.42937500e+00 5.00074761e-01 4.99999216e-01 2.01083063e-04 4.99804650e-01 5.00200965e-01 4.99679335e-01 5.00323610e-01
2.43062500e+00 5.00256248e-01 5.00026439e-01 1.93591744e-04 4.99839082e-01 5.00217345e-01 4.99703434e-01 5.00338161e-01
2.43187500e+00 4.99364028e-01 4.99991465e-01 1.91852442e-04 4.99806374e-01 5.00173025e-01 4.99669493e-01 5.00317988e-01
2.43312500e+00 5.00027003e-01 5.00000646e-01 1.92070732e-04 4.99806094e-01 5.00185502e-01 4.99690286e-01 5.00317002e-01
2.43437500e+00 5.00125806e-01 4.99995881e-01 1.94566359e-04 4.99806073e-01 5.00187246e-01 4.99684304e-01 5.00312236e-01
2.43562500e+00 5.00084120e-01 5.00001513e-01 1.85203505e-04 4.99817909e-01 5.00184591e-01 4.99696358e-01 5.00313724e-01
2.43687500e+00 5.00187249e-01 5.00017730e-01 1.82127768e-04 4.99840104e-01 5.00206421e-01 4.99715125e-01 5.00321533e-01
2.43812500e+00 4.99824123e-01 4.99988797e-01 1.87042275e-04 4.99803708e-01 5.00168663e-01 4.99681639e-01 5.00281315e-01
2.43937500e+00 5.00128973e-01 4.99989878e-01 1.89615477e-04 4.99792020e-01 5.00187482e-01 4.99689145e-01 5.00290538e-01
2.44062500e+00 5.00092654e-01 4.99991514e-01 1.85520119e-04 4.99809046e-01 5.00172404e-01 4.99694837e-01 5.00285800e-01
2.44187500e+00 5.00083710e-01 4.99997202e-01 1.93634350e-04 4.99805889e-01 5.00184089e-01 4.99682175e-01 5.00310504e-01
2.44312500e+00 5.00012916e-01 5.00004390e-01 1.84661936e-04 4.99819409e-01 5.00182898e-01 4.99710812e-01 5.00298587e-01
2.44437500e+00 4.99700067e-01 4.99995075e-01 1.89792019e-04 4.99803409e-01 5.00177636e-01 4.99680948e-01 5.00292440e-01
2.44562500e+00 5.00032552e-01 5.00004619e-01 1.81151576e-04 4.99823313e-01 5.00184051e-01 4.99698272e-01 5.00273137e-01
2.44687500e+00 5.00111215e-01 4.99995469e-01 1.92479856e-04 4.99805937e-01 5.00177176e-01 4.99682992e-01 5.00298807e-01
2.44812500e+00 5.00279283e-01 5.00010762e-01 1.96215783e-04 4.99807125e-01 5.00200664e-01 4.99687630e-01 5.00320515e-01
2.44937500e+00 4.99909816e-01 5.00001776e-01 1.92875205e-04 4.99825031e-01 5.00193550e-01 4.99685155e-01 5.00314988e-01
2.45062500e+00 4.99766424e-01 4.99988182e-01 1.85366344e-04 4.99803416e-01 5.00168278e-01 4.99678227e-01 5.00308351e-01
2.45187500e+00 4.99845945e-01 4.99996325e-01 1.82732783e-04 4.99815061e-01 5.00180737e-01 4.99704333e-01 5.00295501e-01
2.45312500e+00 5.00107421e-01 4.99993153e-01 1.96515964e-04 4.99789730e-01 5.00193095e-01 4.99674654e-01 5.00308985e-01
2.45437500e+00 5.00120009e-01 5.00015082e-01 1.88438283e-04 4.99821897e-01 5.00187718e-01 4.99699617e-01 5.00324497e-01
2.45562500e+00 5.00003205e-01 5.00002746e-01 1.91963925e-04 4.99825812e-01 5.00196814e-01 4.99676190e-01 5.00322659e-01
2.45687500e+00 5.00049051e-01 4.99988214e-01 1.90596641e-04 4.99796595e-01 5.00173820e-01 4.99675373e-01 5.00289346e-01
2.45812500e+00 4.99980485e-01 5.00008581e-01 1.90088275e-04 4.99820907e-01 5.00204833e-01 4.99702558e-01 5.00326962e-01
2.45937500e+00 5.00022032e-01 4.99998182e-01 1.86331201e-04 4.99815977e-01 5.00182063e-01 4.99700073e-01 5.00307808e-01
2.46062500e+00 5.00005180e-01 5.00001835e-01 1.92792447e-04 4.99813350e-01 5.00192879e-01 4.99679427e-01 5.00294683e-01
2.46187500e+00 5.00101055e-01 5.00005378e-01 1.88472267e-04 4.99819664e-01 5.00197037e-01 4.99691104e-01 5.00308190e-01
2.46312500e+00 5.00069651e-01 5.00003572e-01 1.91681321e-04 4.99814306e-01 5.00196855e-01 4.99693219e-01 5.00329363e-01
2.46437500e+00 4.99930232e-01 4.99995137e-01 1.83510286e-04 4.99811243e-01 5.00177678e-01 4.99691273e-01 5.00290477e-01
2.46562500e+00 4.99868783e-01 4.99997404e-01 1.92709066e-04 4.99800129e-01 5.00187011e-01 4.99687257e-01 5.00317914e-01
2.46687500e+00 4.99849465e-01 5.00010289e-01 1.75662023e-04 4.99833744e-01 5.00185135e-01 4.99715641e-01 5.00283327e-01
2.46812500e+00 4.99884356e-01 4.99983405e-01 1.85921033e-04 4.99793126e-01 5.00172354e-01 4.99681314e-01 5.00283990e-01
2.46937500e+00 5.00000842e-01 4.99995392e-01 1.78894279e-04 4.99810745e-01 5.00179055e-01 4.99700610e-01 5.00293770e-01
2.47062500e+00 4.99756557e-01 5.00003465e-01 1.82555761e-04 4.99825773e-01 5.00183375e-01 4.99703920e-01 5.00291656e-01
2.47187500e+00 5.00188261e-01 5.00013532e-01 1.88640479e-04 4.99828598e-01 5.00206260e-01 4.99707094e-01 5.00324019e-01
2.47312500e+00 5.00320828e-01 5.00004923e-01 1.75893909e-04 4.99832701e-01 5.00174650e-01 4.99722902e-01 5.00286962e-01
2.47437500e+00 5.00034110e-01 4.99983978e-01 1.90693220e-04 4.99800434e-01 5.00169020e-01 4.99667889e-01 5.00281855e-01
2.47562500e+00 4.99842897e-01 5.00003696e-01 1.73730455e-04 4.99824289e-01 5.00178440e-01 4.99717500e-01 5.00288071e-01
2.47687500e+00 4.99826879e-01 5.00006767e-01 1.85954422e-04 4.99821172e-01 5.00195068e-01 4.99696935e-01 5.00315933e-01
2.47812500e+00 5.00185381e-01 5.00011530e-01 1.81522648e-04 4.99827697e-01 5.00200157e-01 4.99719783e-01 5.00301764e-01
2.47937500e+00 4.99967537e-01 5.00002416e-01 1.75511244e-04 4.99826615e-01 5.00177795e-01 4.99720735e-01 5.00276278e-01
2.48062500e+00 4.99995115e-01 4.99978667e-01 1.86949543e-04 4.99792385e-01 5.00160905e-01 4.99666906e-01 5.00280990e-01
2.48187500e+00 4.99763618e-01 5.00004744e-01 1.72325450e-04 4.99841252e-01 5.00171873e-01 4.99733288e-01 5.00299603e-01
2.48312500e+00 4.99981314e-01 5.00002779e-01 1.87904748e-04 4.99819574e-01 5.00186437e-01 4.99693134e-01 5.00310059e-01
2.48437500e+00 5.00313795e-01 4.99997139e-01 1.83243655e-04 4.99812977e-01 5.00181298e-01 4.99709983e-01 5.00298745e-01
2.48562500e+00 4.99813755e-01 4.99996445e-01 1.71247370e-04 4.99820518e-01 5.00164327e-01 4.99718041e-01 5.00278827e-01
2.48687500e+00 4.99966502e-01 4.99978393e-01 1.88722992e-04 4.99782772e-01 5.00162713e-01 4.99669582e-01 5.00296029e-01
2.48812500e+00 5.00019731e-01 5.00012189e-01 1.71405975e-04 4.99836339e-01 5.00175619e-01 4.99735795e-01 5.00297581e-01
2.48937500e+00 4.99877147e-01 5.00011358e-01 1.86083195e-04 4.99837638e-01 5.00198384e-01 4.99707683e-01 5.00332921e-01
2.49062500e+00 4.99888494e-01 4.99996734e-01 1.88446302e-04 4.99814253e-01 5.00184780e-01 4.99708636e-01 5.00312494e-01
2.49187500e+00 4.99907083e-01 4.99996818e-01 1.65880502e-04 4.99837484e-01 5.00154525e-01 4.99716845e-01 5.00274408e-01
2.49312500e+00 5.00227661e-01 4.99987473e-01 2.03548088e-04 4.99783598e-01 5.00197008e-01 4.99656967e-01 5.00313300e-01
2.49437500e+00 5.00172275e-01 5.00022808e-01 1.50109939e-04 4.99872002e-01 5.00174502e-01 4.99776579e-01 5.00253019e-01
2.49562500e+00 5.00071872e-01 5.00040896e-01 2.20287774e-04 4.99824690e-01 5.00275100e-01 4.99679298e-01 5.00406413e-01
2.49687500e+00 5.00063784e-01 5.00046492e-01 1.92075090e-04 4.99847091e-01 5.00236864e-01 4.99728549e-01 5.00353060e-01
2.49812500e+00 5.00078797e-01 5.00063706e-01 2.76511459e-04 4.99788555e-01 5.00332835e-01 4.99621043e-01 5.00525887e-01
2.49937500e+00 4.99989043e-01 5.00064314e-01 2.90880536e-04 4.99773360e-01 5.00347017e-01 4.99621688e-01 5.00556213e-01


==> figures/centerline_res800_ck7_t0p0035.dat <==
# Centerline density (y=0) for res=800, checkpoint=7, t=0.003500
# single-sample index (healthy) = 0, M=1000 samples for statistics, half_width=0
# x  rho_sample  rho_mean  rho_std  p16  p84  p05  p95
6.25000000e-04 5.01505118e+00 4.99013075e+00 2.96808491e-01 4.66119361e+00 5.32430527e+00 4.51603319e+00 5.46062604e+00
1.87500000e-03 5.01483331e+00 4.98999576e+00 2.96639580e-01 4.65990684e+00 5.32509660e+00 4.51646666e+00 5.46115630e+00
3.12500000e-03 5.01414109e+00 4.98972761e+00 2.96767234e-01 4.66026220e+00 5.32557106e+00 4.51487481e+00 5.45928493e+00
4.37500000e-03 5.01312138e+00 4.99001176e+00 2.96740986e-01 4.66082798e+00 5.32516330e+00 4.51557149e+00 5.45970472e+00
5.62500000e-03 5.01306806e+00 4.98986385e+00 2.96731558e-01 4.66147095e+00 5.32543759e+00 4.51779888e+00 5.46054510e+00
6.87500000e-03 5.01384492e+00 4.98979597e+00 2.96786946e-01 4.65970761e+00 5.32567739e+00 4.51631026e+00 5.46136685e+00
8.12500000e-03 5.01437531e+00 4.98990544e+00 2.96800060e-01 4.66046984e+00 5.32506339e+00 4.51623477e+00 5.46158721e+00
9.37500000e-03 5.01449272e+00 4.98985591e+00 2.96867545e-01 4.66184531e+00 5.32601156e+00 4.51538032e+00 5.46217672e+00
1.06250000e-02 5.01438720e+00 4.98986505e+00 2.96849501e-01 4.66018128e+00 5.32491603e+00 4.51732713e+00 5.46011567e+00
1.18750000e-02 5.01428962e+00 4.98989842e+00 2.96724027e-01 4.66052429e+00 5.32436911e+00 4.51550211e+00 5.46114497e+00
1.31250000e-02 5.01434504e+00 4.98978096e+00 2.96784040e-01 4.65618915e+00 5.32417275e+00 4.51463004e+00 5.45710711e+00
1.43750000e-02 5.01497671e+00 4.98992016e+00 2.96815825e-01 4.66052366e+00 5.32480294e+00 4.51787718e+00 5.45911756e+00
1.56250000e-02 5.01419717e+00 4.98986045e+00 2.96720907e-01 4.66120129e+00 5.32596062e+00 4.51606051e+00 5.46025217e+00
1.68750000e-02 5.01439724e+00 4.98982086e+00 2.96819305e-01 4.65964284e+00 5.32560746e+00 4.51566685e+00 5.45948637e+00
1.81250000e-02 5.01432566e+00 4.99002132e+00 2.96813858e-01 4.65999524e+00 5.32467540e+00 4.51608366e+00 5.46035406e+00
1.93750000e-02 5.01427346e+00 4.98982011e+00 2.96726934e-01 4.66019920e+00 5.32476924e+00 4.51568023e+00 5.45979842e+00
2.06250000e-02 5.01353251e+00 4.98975363e+00 2.96684742e-01 4.66075459e+00 5.32353064e+00 4.51437764e+00 5.46058978e+00
2.18750000e-02 5.01363264e+00 4.98986776e+00 2.96630106e-01 4.66190674e+00 5.32548497e+00 4.51715058e+00 5.45976363e+00
2.31250000e-02 5.01402087e+00 4.98977669e+00 2.96738886e-01 4.65990192e+00 5.32569877e+00 4.51763063e+00 5.46032490e+00
2.43750000e-02 5.01468027e+00 4.98976721e+00 2.96774113e-01 4.65983648e+00 5.32497222e+00 4.51578867e+00 5.46148377e+00
2.56250000e-02 5.01513924e+00 4.98992858e+00 2.96590398e-01 4.66033579e+00 5.32489737e+00 4.51860086e+00 5.46096146e+00
2.68750000e-02 5.01496521e+00 4.98972941e+00 2.96540334e-01 4.66015017e+00 5.32468263e+00 4.51677895e+00 5.46007134e+00
2.81250000e-02 5.01459639e+00 4.98966181e+00 2.96648730e-01 4.66106846e+00 5.32322135e+00 4.51640164e+00 5.46060817e+00
2.93750000e-02 5.01401927e+00 4.98996835e+00 2.96503033e-01 4.66138682e+00 5.32369312e+00 4.51893658e+00 5.45986499e+00
3.06250000e-02 5.01348517e+00 4.98979460e+00 2.96832353e-01 4.66035714e+00 5.32511572e+00 4.51629452e+00 5.45898364e+00
3.18750000e-02 5.01363980e+00 4.98989249e+00 2.96961622e-01 4.65989040e+00 5.32248689e+00 4.51569606e+00 5.46141883e+00
3.31250000e-02 5.01364307e+00 4.98976812e+00 2.96455624e-01 4.66046591e+00 5.32247482e+00 4.51328262e+00 5.46061086e+00
3.43750000e-02 5.01379893e+00 4.98961209e+00 2.96587560e-01 4.66034717e+00 5.32294658e+00 4.51519897e+00 5.45967567e+00
3.56250000e-02 5.01336546e+00 4.98988693e+00 2.96633471e-01 4.66112740e+00 5.32442913e+00 4.51762664e+00 5.45912110e+00
3.68750000e-02 5.01294284e+00 4.98974988e+00 2.96399310e-01 4.66186911e+00 5.32281444e+00 4.51811639e+00 5.45787230e+00
3.81250000e-02 5.01371236e+00 4.98965412e+00 2.96749549e-01 4.66023142e+00 5.32351609e+00 4.51579808e+00 5.46221226e+00
3.93750000e-02 5.01470808e+00 4.98997994e+00 2.96554911e-01 4.66208115e+00 5.32587839e+00 4.51690060e+00 5.46004769e+00
4.06250000e-02 5.01463726e+00 4.99007746e+00 2.96436227e-01 4.66061800e+00 5.32602861e+00 4.51686422e+00 5.45906638e+00
4.18750000e-02 5.01452351e+00 4.98986991e+00 2.97030960e-01 4.65794866e+00 5.32504065e+00 4.51640626e+00 5.46026338e+00
4.31250000e-02 5.01397979e+00 4.98976635e+00 2.96630153e-01 4.65997561e+00 5.32431315e+00 4.51749693e+00 5.45767330e+00
4.43750000e-02 5.01398709e+00 4.98973846e+00 2.96369609e-01 4.65957670e+00 5.32351148e+00 4.51741597e+00 5.45594242e+00
4.56250000e-02 5.01397781e+00 4.98959700e+00 2.96977793e-01 4.65900070e+00 5.32259180e+00 4.51300657e+00 5.45753205e+00
4.68750000e-02 5.01309139e+00 4.98995912e+00 2.96579682e-01 4.66224201e+00 5.32352827e+00 4.51958171e+00 5.46006349e+00
4.81250000e-02 5.01366699e+00 4.98985814e+00 2.96281380e-01 4.66104119e+00 5.32331178e+00 4.51797468e+00 5.45783689e+00
4.93750000e-02 5.01571616e+00 4.98967093e+00 2.96733798e-01 4.65619133e+00 5.32474417e+00 4.51682985e+00 5.46112173e+00
5.06250000e-02 5.01588067e+00 4.98987457e+00 2.96736279e-01 4.65921848e+00 5.32435657e+00 4.51588826e+00 5.45950500e+00
5.18750000e-02 5.01473993e+00 4.98993685e+00 2.96586660e-01 4.66228848e+00 5.32376075e+00 4.51611528e+00 5.45865393e+00
5.31250000e-02 5.01404751e+00 4.98983959e+00 2.96971685e-01 4.65994468e+00 5.32576677e+00 4.51452537e+00 5.45731491e+00
5.43750000e-02 5.01360810e+00 4.98982346e+00 2.96736465e-01 4.65926260e+00 5.32483408e+00 4.51159757e+00 5.45812028e+00
5.56250000e-02 5.01474950e+00 4.98977758e+00 2.96348202e-01 4.66071755e+00 5.32342775e+00 4.51921313e+00 5.45928265e+00
5.68750000e-02 5.01489629e+00 4.98989673e+00 2.96889408e-01 4.65826553e+00 5.32251419e+00 4.51860193e+00 5.45973856e+00
5.81250000e-02 5.01505573e+00 4.98978364e+00 2.96667374e-01 4.65976305e+00 5.32410150e+00 4.51650186e+00 5.46022014e+00
5.93750000e-02 5.01408171e+00 4.98976336e+00 2.96213368e-01 4.65955254e+00 5.32434025e+00 4.51358292e+00 5.45803115e+00
6.06250000e-02 5.01495149e+00 4.99000494e+00 2.96986528e-01 4.65949890e+00 5.32466679e+00 4.51646415e+00 5.46192361e+00
6.18750000e-02 5.01639317e+00 4.99001565e+00 2.96980418e-01 4.66106133e+00 5.32387594e+00 4.51578203e+00 5.45950224e+00
6.31250000e-02 5.01589358e+00 4.98966236e+00 2.96672476e-01 4.65908297e+00 5.32286496e+00 4.51659198e+00 5.45669229e+00
6.43750000e-02 5.01359649e+00 4.98961811e+00 2.96621709e-01 4.66047428e+00 5.32433083e+00 4.51596932e+00 5.45842017e+00
6.56250000e-02 5.01300272e+00 4.98967487e+00 2.96426277e-01 4.65843659e+00 5.32292177e+00 4.51580471e+00 5.45943209e+00
6.68750000e-02 5.01269373e+00 4.98980804e+00 2.96560940e-01 4.65958315e+00 5.32340878e+00 4.51486229e+00 5.45839770e+00
6.81250000e-02 5.01315951e+00 4.98995424e+00 2.96877201e-01 4.66038527e+00 5.32679584e+00 4.51835573e+00 5.46178628e+00
6.93750000e-02 5.01384540e+00 4.98978724e+00 2.96448659e-01 4.66086183e+00 5.32584950e+00 4.51921266e+00 5.46239169e+00
7.06250000e-02 5.01494570e+00 4.98965761e+00 2.96204905e-01 4.65755904e+00 5.32048617e+00 4.51755833e+00 5.45645431e+00
7.18750000e-02 5.01408368e+00 4.98964104e+00 2.96548043e-01 4.66116087e+00 5.32364746e+00 4.51593973e+00 5.46274508e+00
7.31250000e-02 5.01405272e+00 4.98960952e+00 2.96969037e-01 4.65750540e+00 5.32445692e+00 4.51668238e+00 5.46342312e+00
7.43750000e-02 5.01385118e+00 4.98978895e+00 2.96592538e-01 4.65809503e+00 5.32720072e+00 4.51953801e+00 5.45917161e+00
7.56250000e-02 5.01221865e+00 4.98999499e+00 2.96112890e-01 4.66016485e+00 5.32490404e+00 4.51958079e+00 5.45914620e+00
7.68750000e-02 5.01090886e+00 4.98986240e+00 2.96422720e-01 4.65923039e+00 5.32537163e+00 4.51337005e+00 5.45655388e+00
7.81250000e-02 5.01119067e+00 4.98970200e+00 2.96829664e-01 4.65934988e+00 5.32461498e+00 4.51179219e+00 5.45675354e+00
7.93750000e-02 5.01143940e+00 4.98996481e+00 2.96730704e-01 4.66136678e+00 5.32381247e+00 4.51446242e+00 5.46029933e+00
8.06250000e-02 5.01241594e+00 4.99009248e+00 2.96320065e-01 4.66254639e+00 5.32493915e+00 4.51719913e+00 5.45857499e+00
8.18750000e-02 5.01422091e+00 4.99001822e+00 2.96569102e-01 4.66165381e+00 5.32343465e+00 4.51740116e+00 5.45976354e+00
8.31250000e-02 5.01487193e+00 4.98975510e+00 2.96620600e-01 4.65847731e+00 5.32535527e+00 4.51953974e+00 5.45681081e+00
8.43750000e-02 5.01510766e+00 4.98977382e+00 2.96430414e-01 4.66237766e+00 5.32505317e+00 4.51644270e+00 5.45770253e+00
8.56250000e-02 5.01567939e+00 4.98968023e+00 2.96570398e-01 4.65966924e+00 5.32452822e+00 4.51413338e+00 5.45842297e+00
8.68750000e-02 5.01632275e+00 4.98988940e+00 2.96773008e-01 4.66290999e+00 5.32159909e+00 4.51594699e+00 5.45890222e+00
8.81250000e-02 5.01523444e+00 4.99013446e+00 2.96810105e-01 4.66207693e+00 5.32366732e+00 4.51722236e+00 5.46029133e+00
8.93750000e-02 5.01414524e+00 4.98969576e+00 2.96854229e-01 4.65791245e+00 5.32098102e+00 4.51901154e+00 5.45846155e+00
9.06250000e-02 5.01342125e+00 4.98940636e+00 2.96631816e-01 4.66039603e+00 5.32050803e+00 4.51385109e+00 5.45600004e+00
9.18750000e-02 5.01225985e+00 4.98955884e+00 2.96247764e-01 4.65908912e+00 5.32292035e+00 4.51587894e+00 5.46034148e+00
9.31250000e-02 5.00970328e+00 4.98987366e+00 2.96426912e-01 4.66164701e+00 5.32445134e+00 4.51555920e+00 5.46035343e+00
9.43750000e-02 5.01070823e+00 4.98996993e+00 2.96603862e-01 4.66018727e+00 5.32595205e+00 4.51426059e+00 5.45426375e+00
9.56250000e-02 5.01329349e+00 4.98984264e+00 2.96663575e-01 4.65860189e+00 5.32403739e+00 4.51936299e+00 5.46022572e+00
9.68750000e-02 5.01456559e+00 4.98980774e+00 2.96568449e-01 4.66113076e+00 5.32514639e+00 4.51832603e+00 5.46063084e+00
9.81250000e-02 5.01526737e+00 4.98995602e+00 2.96522042e-01 4.66066305e+00 5.32564190e+00 4.52113198e+00 5.46207988e+00
9.93750000e-02 5.01489765e+00 4.98971794e+00 2.96477272e-01 4.66074464e+00 5.32514020e+00 4.51663822e+00 5.46199879e+00
1.00625000e-01 5.01365497e+00 4.98973149e+00 2.96475865e-01 4.65870849e+00 5.32615949e+00 4.51692931e+00 5.45911465e+00
1.01875000e-01 5.01304107e+00 4.98999758e+00 2.96525134e-01 4.65957632e+00 5.31872373e+00 4.51634419e+00 5.45919714e+00
1.03125000e-01 5.01196975e+00 4.99006321e+00 2.96686039e-01 4.66031643e+00 5.32468072e+00 4.51975327e+00 5.46413807e+00
1.04375000e-01 5.01138603e+00 4.99003823e+00 2.96909400e-01 4.65999349e+00 5.32655598e+00 4.51744259e+00 5.45658341e+00
1.05625000e-01 5.01330482e+00 4.98972774e+00 2.96827224e-01 4.65891061e+00 5.32596581e+00 4.51660011e+00 5.45778748e+00
1.06875000e-01 5.01553046e+00 4.98945389e+00 2.96638442e-01 4.66039031e+00 5.32437132e+00 4.51669968e+00 5.46077657e+00
1.08125000e-01 5.01665986e+00 4.98960240e+00 2.96439562e-01 4.65938785e+00 5.32366573e+00 4.51814311e+00 5.46209241e+00
1.09375000e-01 5.01610446e+00 4.98996021e+00 2.96007319e-01 4.66091343e+00 5.32415641e+00 4.51554913e+00 5.45875661e+00
1.10625000e-01 5.01556570e+00 4.99000607e+00 2.96467468e-01 4.65815212e+00 5.32587238e+00 4.51647978e+00 5.45772454e+00
1.11875000e-01 5.01302953e+00 4.98985259e+00 2.96873594e-01 4.66129459e+00 5.32652321e+00 4.51627050e+00 5.45629304e+00
1.13125000e-01 5.01008767e+00 4.98962014e+00 2.96847875e-01 4.65856693e+00 5.32302482e+00 4.51801088e+00 5.45673814e+00
1.14375000e-01 5.01085775e+00 4.98967907e+00 2.96610023e-01 4.65957686e+00 5.32448988e+00 4.51727584e+00 5.45854969e+00
1.15625000e-01 5.01240639e+00 4.99009734e+00 2.96353068e-01 4.66321311e+00 5.32252383e+00 4.51719454e+00 5.45907480e+00
1.16875000e-01 5.01282004e+00 4.99030480e+00 2.96178946e-01 4.66271665e+00 5.32183109e+00 4.51653973e+00 5.45877700e+00
1.18125000e-01 5.01212700e+00 4.98951925e+00 2.96491964e-01 4.66207442e+00 5.32246005e+00 4.51544253e+00 5.45917292e+00
1.19375000e-01 5.01177507e+00 4.98911937e+00 2.96917372e-01 4.65675465e+00 5.32555664e+00 4.51444077e+00 5.45906251e+00
1.20625000e-01 5.01242149e+00 4.98997316e+00 2.96632848e-01 4.65923589e+00 5.32910494e+00 4.51530129e+00 5.45792665e+00
1.21875000e-01 5.01223710e+00 4.99052873e+00 2.96066429e-01 4.66383423e+00 5.32567667e+00 4.52038384e+00 5.45719885e+00
1.23125000e-01 5.01160211e+00 4.98992895e+00 2.96227661e-01 4.65946208e+00 5.32041425e+00 4.51772124e+00 5.45829666e+00
1.24375000e-01 5.01272487e+00 4.98938330e+00 2.96655287e-01 4.65789661e+00 5.32094553e+00 4.51725728e+00 5.46120297e+00
1.25625000e-01 5.01226704e+00 4.98977095e+00 2.96763826e-01 4.65940743e+00 5.32652259e+00 4.51817938e+00 5.46073122e+00
1.26875000e-01 5.01251544e+00 4.99025656e+00 2.96432077e-01 4.66352044e+00 5.32782738e+00 4.51488659e+00 5.45934144e+00
1.28125000e-01 5.01268729e+00 4.98987490e+00 2.96143203e-01 4.66080949e+00 5.32318639e+00 4.51801224e+00 5.46180942e+00
1.29375000e-01 5.01190165e+00 4.98930660e+00 2.96745742e-01 4.65634284e+00 5.32377861e+00 4.51836689e+00 5.46248135e+00
1.30625000e-01 5.01027810e+00 4.98952985e+00 2.97022075e-01 4.65579650e+00 5.32376463e+00 4.51533481e+00 5.46142688e+00
1.31875000e-01 5.01073453e+00 4.99002427e+00 2.96505620e-01 4.65990497e+00 5.32553069e+00 4.51437917e+00 5.45726109e+00
1.33125000e-01 5.01275544e+00 4.99006622e+00 2.96074632e-01 4.66030202e+00 5.32242476e+00 4.51914620e+00 5.45892182e+00
1.34375000e-01 5.01369130e+00 4.98953477e+00 2.96576033e-01 4.65609748e+00 5.32104040e+00 4.52207946e+00 5.45929866e+00
1.35625000e-01 5.01504123e+00 4.98946153e+00 2.97120696e-01 4.65896900e+00 5.32505420e+00 4.51221329e+00 5.46140483e+00
1.36875000e-01 5.01510441e+00 4.98992204e+00 2.96726709e-01 4.66139959e+00 5.32581421e+00 4.51169886e+00 5.46096021e+00
1.38125000e-01 5.01522197e+00 4.98997715e+00 2.96205075e-01 4.66297533e+00 5.32473436e+00 4.52068920e+00 5.45725271e+00
1.39375000e-01 5.01492296e+00 4.98958515e+00 2.96314121e-01 4.65716683e+00 5.32553123e+00 4.52187866e+00 5.45746490e+00
1.40625000e-01 5.01405727e+00 4.98943721e+00 2.97182594e-01 4.65521593e+00 5.32639257e+00 4.51393234e+00 5.46349821e+00
1.41875000e-01 5.01352445e+00 4.99028430e+00 2.96500875e-01 4.65882946e+00 5.32483053e+00 4.51366808e+00 5.45598685e+00
1.43125000e-01 5.01325500e+00 4.99030226e+00 2.95929264e-01 4.66154169e+00 5.32048134e+00 4.51959655e+00 5.45847193e+00
1.44375000e-01 5.01168446e+00 4.98937100e+00 2.96496084e-01 4.66370708e+00 5.31964173e+00 4.51919772e+00 5.45873593e+00
1.45625000e-01 5.01140019e+00 4.98938094e+00 2.96907489e-01 4.65932279e+00 5.32565265e+00 4.51436169e+00 5.45825801e+00
1.46875000e-01 5.01202407e+00 4.98997355e+00 2.96353266e-01 4.66157420e+00 5.32512387e+00 4.51287639e+00 5.45896172e+00
1.48125000e-01 5.01204630e+00 4.99004077e+00 2.96024264e-01 4.66232660e+00 5.31977028e+00 4.51384637e+00 5.45805849e+00
1.49375000e-01 5.01241795e+00 4.98966714e+00 2.96488456e-01 4.65815908e+00 5.32326512e+00 4.52008610e+00 5.45347913e+00
1.50625000e-01 5.01264039e+00 4.98984814e+00 2.96698562e-01 4.65968169e+00 5.32761432e+00 4.51936000e+00 5.45667670e+00
1.51875000e-01 5.01334851e+00 4.99024331e+00 2.96728842e-01 4.65907457e+00 5.32678627e+00 4.51815183e+00 5.46450092e+00
1.53125000e-01 5.01309010e+00 4.99003186e+00 2.96539222e-01 4.66284112e+00 5.32439220e+00 4.51879272e+00 5.46250566e+00
1.54375000e-01 5.01307148e+00 4.98967746e+00 2.96519908e-01 4.65966427e+00 5.32450873e+00 4.51499956e+00 5.45824398e+00
1.55625000e-01 5.01102829e+00 4.98957159e+00 2.96306985e-01 4.66049923e+00 5.32273400e+00 4.51425064e+00 5.45557448e+00
1.56875000e-01 5.01141355e+00 4.98998147e+00 2.96582503e-01 4.65803768e+00 5.32493136e+00 4.51541332e+00 5.46111380e+00
1.58125000e-01 5.01248068e+00 4.98996398e+00 2.96800529e-01 4.65828907e+00 5.32333423e+00 4.51273882e+00 5.46253099e+00
1.59375000e-01 5.01431350e+00 4.98949545e+00 2.96628137e-01 4.66127418e+00 5.32530697e+00 4.51507605e+00 5.45809547e+00
1.60625000e-01 5.01473508e+00 4.98963153e+00 2.96095438e-01 4.66285451e+00 5.32588905e+00 4.51862406e+00 5.45754656e+00
1.61875000e-01 5.01360363e+00 4.99012930e+00 2.96253493e-01 4.65992792e+00 5.32478177e+00 4.51765955e+00 5.45429145e+00
1.63125000e-01 5.01312887e+00 4.99007259e+00 2.96895342e-01 4.65408030e+00 5.32242282e+00 4.51426464e+00 5.45756028e+00
1.64375000e-01 5.01239407e+00 4.98945868e+00 2.96830248e-01 4.65661555e+00 5.32231154e+00 4.51991676e+00 5.45691005e+00
1.65625000e-01 5.01139569e+00 4.98943619e+00 2.96041913e-01 4.66337548e+00 5.32490085e+00 4.51845711e+00 5.45610725e+00
1.66875000e-01 5.01118164e+00 4.99014887e+00 2.95833508e-01 4.66092113e+00 5.32466128e+00 4.52162727e+00 5.45669643e+00
1.68125000e-01 5.01198410e+00 4.98998061e+00 2.96727813e-01 4.65713686e+00 5.32788338e+00 4.51645766e+00 5.45862219e+00
1.69375000e-01 5.01278773e+00 4.98947342e+00 2.96938541e-01 4.65993954e+00 5.32353559e+00 4.51527070e+00 5.45646935e+00
1.70625000e-01 5.01485952e+00 4.98960396e+00 2.95948339e-01 4.66454361e+00 5.32245742e+00 4.51782389e+00 5.45542913e+00
1.71875000e-01 5.01510812e+00 4.99003205e+00 2.95531914e-01 4.66205967e+00 5.32262703e+00 4.51830927e+00 5.45512823e+00
1.73125000e-01 5.01513352e+00 4.99023425e+00 2.96457993e-01 4.65484939e+00 5.32467241e+00 4.51820534e+00 5.45927129e+00
1.74375000e-01 5.01391084e+00 4.98993598e+00 2.97299398e-01 4.66131481e+00 5.32315368e+00 4.51748848e+00 5.45988432e+00
1.75625000e-01 5.01319315e+00 4.98966829e+00 2.96734354e-01 4.66224400e+00 5.32182369e+00 4.51508454e+00 5.46171090e+00
1.76875000e-01 5.01156741e+00 4.98955632e+00 2.95961945e-01 4.65778296e+00 5.32109352e+00 4.51695570e+00 5.45614868e+00
1.78125000e-01 5.01061856e+00 4.98989527e+00 2.95941538e-01 4.65839317e+00 5.32713801e+00 4.52130457e+00 5.45709290e+00
1.79375000e-01 5.01132965e+00 4.99021495e+00 2.96235960e-01 4.66069847e+00 5.32676464e+00 4.51511778e+00 5.45922873e+00
1.80625000e-01 5.01212716e+00 4.98992469e+00 2.96618721e-01 4.66020963e+00 5.32292046e+00 4.51445883e+00 5.45853931e+00
1.81875000e-01 5.01289611e+00 4.98978977e+00 2.96518670e-01 4.66153910e+00 5.32388414e+00 4.51720801e+00 5.45380818e+00
1.83125000e-01 5.01382648e+00 4.98950117e+00 2.96076263e-01 4.66066447e+00 5.32229960e+00 4.52078730e+00 5.45559055e+00
1.84375000e-01 5.01425661e+00 4.98962303e+00 2.96391419e-01 4.65827081e+00 5.32677015e+00 4.51429992e+00 5.45730776e+00
1.85625000e-01 5.01360760e+00 4.99011016e+00 2.96542302e-01 4.65749647e+00 5.32665044e+00 4.51335952e+00 5.46090423e+00
1.86875000e-01 5.01308418e+00 4.99043422e+00 2.96347511e-01 4.65908746e+00 5.32768245e+00 4.51800611e+00 5.46110517e+00
1.88125000e-01 5.01320986e+00 4.98987029e+00 2.96256979e-01 4.66298798e+00 5.32605470e+00 4.51609486e+00 5.45565575e+00
1.89375000e-01 5.01296675e+00 4.98916758e+00 2.96510374e-01 4.66259874e+00 5.32472172e+00 4.51517358e+00 5.45595333e+00
1.90625000e-01 5.01333000e+00 4.98927389e+00 2.96213196e-01 4.65709420e+00 5.32396199e+00 4.51709325e+00 5.45690622e+00
1.91875000e-01 5.01052106e+00 4.98998660e+00 2.95790396e-01 4.66169726e+00 5.32389715e+00 4.51582459e+00 5.45586695e+00
1.93125000e-01 5.00949586e+00 4.99038400e+00 2.96230344e-01 4.66156677e+00 5.32516416e+00 4.51942985e+00 5.45774575e+00
1.94375000e-01 5.01301533e+00 4.98985317e+00 2.96900582e-01 4.66071704e+00 5.32799494e+00 4.51545354e+00 5.45603364e+00
1.95625000e-01 5.01440281e+00 4.98902783e+00 2.96825932e-01 4.65981303e+00 5.32809517e+00 4.51292167e+00 5.45635735e+00
1.96875000e-01 5.01502984e+00 4.98926217e+00 2.95999966e-01 4.65757871e+00 5.31922821e+00 4.51601739e+00 5.45524844e+00
1.98125000e-01 5.01318548e+00 4.99027102e+00 2.95999038e-01 4.65825842e+00 5.32480322e+00 4.51995713e+00 5.46027071e+00
1.99375000e-01 5.01231939e+00 4.99025019e+00 2.96304447e-01 4.66120167e+00 5.32418827e+00 4.52164756e+00 5.45628632e+00
2.00625000e-01 5.01105999e+00 4.98973314e+00 2.96707838e-01 4.66204284e+00 5.32530221e+00 4.51751823e+00 5.45664304e+00
2.01875000e-01 5.01088896e+00 4.98961656e+00 2.96573459e-01 4.66127739e+00 5.32694492e+00 4.51671573e+00 5.45560776e+00
2.03125000e-01 5.01090508e+00 4.98980333e+00 2.96176563e-01 4.66066820e+00 5.32285342e+00 4.51893724e+00 5.45888144e+00
2.04375000e-01 5.01291501e+00 4.98979709e+00 2.96133754e-01 4.65632874e+00 5.32618870e+00 4.52149172e+00 5.46102056e+00
2.05625000e-01 5.01353765e+00 4.98940293e+00 2.96335230e-01 4.65975121e+00 5.31917428e+00 4.51670741e+00 5.45969628e+00
2.06875000e-01 5.01346133e+00 4.98967110e+00 2.96509015e-01 4.66081909e+00 5.32519101e+00 4.51259381e+00 5.45502459e+00
2.08125000e-01 5.01327211e+00 4.99024280e+00 2.96492467e-01 4.65991980e+00 5.32502433e+00 4.51394753e+00 5.45343068e+00
2.09375000e-01 5.01290967e+00 4.99033414e+00 2.96064154e-01 4.65815486e+00 5.32490823e+00 4.51840900e+00 5.45772198e+00
2.10625000e-01 5.01356388e+00 4.98983296e+00 2.95974754e-01 4.66066041e+00 5.32733515e+00 4.52255844e+00 5.45805866e+00
2.11875000e-01 5.01279375e+00 4.98931696e+00 2.96305016e-01 4.66076113e+00 5.31874903e+00 4.51612823e+00 5.45797943e+00
2.13125000e-01 5.01321182e+00 4.98949659e+00 2.96888227e-01 4.66286220e+00 5.32413066e+00 4.51273433e+00 5.45839849e+00
2.14375000e-01 5.01237377e+00 4.99016391e+00 2.96773366e-01 4.65999500e+00 5.32546074e+00 4.51451897e+00 5.45716432e+00
2.15625000e-01 5.01122176e+00 4.99026599e+00 2.96091860e-01 4.65677336e+00 5.32246776e+00 4.52428930e+00 5.45844200e+00
2.16875000e-01 5.00970704e+00 4.99001927e+00 2.95878426e-01 4.65751239e+00 5.32160219e+00 4.51439933e+00 5.45823584e+00
2.18125000e-01 5.00924268e+00 4.98948221e+00 2.96299316e-01 4.65959623e+00 5.31725765e+00 4.51417683e+00 5.45819999e+00
2.19375000e-01 5.01077418e+00 4.98937423e+00 2.96745321e-01 4.66070133e+00 5.32405624e+00 4.51586052e+00 5.46085981e+00
2.20625000e-01 5.01184791e+00 4.98978701e+00 2.96436450e-01 4.65828609e+00 5.32737847e+00 4.51868244e+00 5.45705816e+00
2.21875000e-01 5.01276174e+00 4.98980833e+00 2.95950801e-01 4.65737417e+00 5.32664370e+00 4.51642867e+00 5.45377261e+00
2.23125000e-01 5.01343436e+00 4.98967051e+00 2.96113281e-01 4.65852716e+00 5.32491598e+00 4.51556667e+00 5.45952253e+00
2.24375000e-01 5.01274170e+00 4.98941716e+00 2.96746266e-01 4.65871145e+00 5.32211056e+00 4.51610753e+00 5.45855461e+00
2.25625000e-01 5.01207967e+00 4.98980689e+00 2.96830290e-01 4.65907898e+00 5.32250336e+00 4.51566286e+00 5.45984696e+00
2.26875000e-01 5.01143066e+00 4.99027773e+00 2.95942108e-01 4.65839760e+00 5.32580807e+00 4.51678028e+00 5.45534854e+00
2.28125000e-01 5.01061355e+00 4.98970337e+00 2.95368279e-01 4.65866373e+00 5.32215587e+00 4.51755672e+00 5.45641026e+00
2.29375000e-01 5.01133580e+00 4.98936197e+00 2.96032164e-01 4.65883473e+00 5.32101497e+00 4.51356635e+00 5.45600027e+00
2.30625000e-01 5.01264142e+00 4.98955366e+00 2.96763578e-01 4.65788578e+00 5.32603607e+00 4.51826532e+00 5.45610733e+00
2.31875000e-01 5.01346003e+00 4.99000487e+00 2.96551396e-01 4.65759070e+00 5.32395523e+00 4.52196312e+00 5.45578399e+00
2.33125000e-01 5.01481435e+00 4.99007842e+00 2.96349583e-01 4.66055461e+00 5.32449165e+00 4.51640581e+00 5.45667065e+00
2.34375000e-01 5.01518787e+00 4.99012764e+00 2.96097335e-01 4.66107105e+00 5.32329081e+00 4.51475618e+00 5.45626900e+00
2.35625000e-01 5.01460939e+00 4.98973103e+00 2.96105364e-01 4.65992660e+00 5.32558695e+00 4.51835219e+00 5.45656205e+00
2.36875000e-01 5.01449841e+00 4.98932299e+00 2.96207460e-01 4.65917920e+00 5.32488865e+00 4.51943824e+00 5.45845183e+00
2.38125000e-01 5.01400556e+00 4.98991605e+00 2.96105660e-01 4.66001343e+00 5.32421409e+00 4.51897195e+00 5.45467872e+00
2.39375000e-01 5.01233803e+00 4.99054691e+00 2.96035618e-01 4.66012487e+00 5.32171025e+00 4.51497256e+00 5.45798620e+00
2.40625000e-01 5.01138420e+00 4.99008381e+00 2.95987369e-01 4.66336256e+00 5.32641747e+00 4.51588166e+00 5.45545531e+00
2.41875000e-01 5.01141463e+00 4.98922250e+00 2.96144203e-01 4.66105519e+00 5.32805247e+00 4.52229590e+00 5.45910095e+00
2.43125000e-01 5.01139586e+00 4.98930859e+00 2.96432122e-01 4.65518820e+00 5.32496819e+00 4.52170840e+00 5.46203703e+00
2.44375000e-01 5.01099678e+00 4.98996815e+00 2.96600507e-01 4.66046432e+00 5.32507211e+00 4.51812657e+00 5.45891845e+00
2.45625000e-01 5.01179469e+00 4.99011486e+00 2.96359416e-01 4.65793130e+00 5.32364234e+00 4.51679938e+00 5.45897021e+00
2.46875000e-01 5.01154437e+00 4.98996160e+00 2.95903612e-01 4.66336549e+00 5.32451717e+00 4.51873085e+00 5.45669582e+00
2.48125000e-01 5.01054776e+00 4.98974346e+00 2.96083075e-01 4.65815914e+00 5.32497280e+00 4.51633423e+00 5.45706863e+00
2.49375000e-01 5.00971895e+00 4.98980118e+00 2.96491445e-01 4.65894468e+00 5.32342798e+00 4.51431230e+00 5.45760105e+00
2.50625000e-01 5.00924317e+00 4.99017887e+00 2.96375840e-01 4.66016893e+00 5.32416540e+00 4.51934835e+00 5.45840375e+00
2.51875000e-01 5.01068868e+00 4.98986493e+00 2.96186944e-01 4.66211779e+00 5.32575170e+00 4.52316901e+00 5.45652328e+00
2.53125000e-01 5.01173858e+00 4.98947725e+00 2.96050138e-01 4.66104640e+00 5.32639952e+00 4.51711406e+00 5.45761114e+00
2.54375000e-01 5.01119947e+00 4.98938715e+00 2.96041606e-01 4.65937960e+00 5.32063973e+00 4.51984875e+00 5.45831938e+00
2.55625000e-01 5.01008564e+00 4.98967042e+00 2.95902240e-01 4.66164184e+00 5.32074542e+00 4.51797009e+00 5.45839707e+00
2.56875000e-01 5.01127400e+00 4.98980330e+00 2.96038228e-01 4.65620720e+00 5.32004045e+00 4.51933866e+00 5.45773312e+00
2.58125000e-01 5.01148684e+00 4.98978055e+00 2.96387737e-01 4.65566469e+00 5.32409130e+00 4.51743726e+00 5.45672064e+00
2.59375000e-01 5.00902793e+00 4.98963480e+00 2.96574345e-01 4.65824207e+00 5.32551529e+00 4.51266804e+00 5.45438936e+00
2.60625000e-01 5.00837574e+00 4.98999014e+00 2.96418988e-01 4.66091043e+00 5.32104164e+00 4.51551063e+00 5.45614981e+00
2.61875000e-01 5.00936361e+00 4.99039350e+00 2.96051725e-01 4.65988633e+00 5.32408145e+00 4.52237392e+00 5.45769839e+00
2.63125000e-01 5.01181121e+00 4.99011670e+00 2.95776602e-01 4.66183211e+00 5.32469552e+00 4.52016033e+00 5.45589433e+00
2.64375000e-01 5.01304135e+00 4.98931228e+00 2.95990073e-01 4.66035904e+00 5.32870749e+00 4.51807813e+00 5.45805383e+00
2.65625000e-01 5.01386862e+00 4.98913913e+00 2.96181925e-01 4.65934106e+00 5.32352754e+00 4.51666744e+00 5.45687132e+00
2.66875000e-01 5.01587853e+00 4.98962014e+00 2.96446894e-01 4.65925458e+00 5.31764319e+00 4.51569124e+00 5.45658842e+00
2.68125000e-01 5.01550182e+00 4.98999029e+00 2.96576942e-01 4.65668607e+00 5.32307497e+00 4.51751599e+00 5.45598285e+00
2.69375000e-01 5.01445803e+00 4.98997242e+00 2.96315571e-01 4.65835674e+00 5.32878614e+00 4.51698822e+00 5.45393181e+00
2.70625000e-01 5.01254758e+00 4.99008267e+00 2.95679755e-01 4.66243122e+00 5.32317332e+00 4.52010193e+00 5.45527085e+00
2.71875000e-01 5.00959323e+00 4.99034330e+00 2.95462452e-01 4.66312324e+00 5.32209857e+00 4.51586098e+00 5.45732947e+00
2.73125000e-01 5.00702248e+00 4.98996888e+00 2.96325611e-01 4.66069167e+00 5.32570450e+00 4.52057016e+00 5.45643643e+00
2.74375000e-01 5.00765907e+00 4.98942271e+00 2.96528813e-01 4.65996248e+00 5.32664921e+00 4.51788990e+00 5.45617242e+00
2.75625000e-01 5.00956980e+00 4.98937923e+00 2.96136277e-01 4.65890829e+00 5.32456668e+00 4.51337247e+00 5.45486424e+00
2.76875000e-01 5.00962536e+00 4.98999445e+00 2.95818801e-01 4.65977405e+00 5.32138595e+00 4.51456419e+00 5.45861041e+00
2.78125000e-01 5.01009341e+00 4.99000576e+00 2.96140737e-01 4.65916650e+00 5.32262711e+00 4.51728084e+00 5.45637099e+00
2.79375000e-01 5.01038710e+00 4.98996760e+00 2.96226132e-01 4.65938070e+00 5.32017500e+00 4.52451922e+00 5.45562448e+00
2.80625000e-01 5.00981669e+00 4.98950265e+00 2.96324747e-01 4.65885112e+00 5.32462458e+00 4.51623780e+00 5.45755394e+00
2.81875000e-01 5.00813998e+00 4.98935426e+00 2.96512621e-01 4.65820602e+00 5.32359390e+00 4.51383835e+00 5.45603423e+00
2.83125000e-01 5.00926762e+00 4.98948395e+00 2.95981362e-01 4.66058804e+00 5.32123144e+00 4.51932560e+00 5.45666360e+00
2.84375000e-01 5.00979365e+00 4.98992551e+00 2.95785306e-01 4.65977846e+00 5.31980587e+00 4.51983263e+00 5.45665940e+00
2.85625000e-01 5.01060860e+00 4.99024748e+00 2.95705613e-01 4.66074989e+00 5.32299239e+00 4.52190435e+00 5.45750736e+00
2.86875000e-01 5.01186105e+00 4.99003085e+00 2.96461621e-01 4.66211664e+00 5.32188276e+00 4.51818687e+00 5.45759067e+00
2.88125000e-01 5.01178795e+00 4.98989000e+00 2.96808323e-01 4.66326093e+00 5.32436952e+00 4.51414009e+00 5.45409461e+00
2.89375000e-01 5.01140731e+00 4.98990682e+00 2.96094290e-01 4.65620910e+00 5.32231802e+00 4.51938156e+00 5.45344713e+00
2.90625000e-01 5.01250981e+00 4.99005609e+00 2.95617738e-01 4.65981466e+00 5.32634788e+00 4.52008196e+00 5.45577567e+00
2.91875000e-01 5.01247593e+00 4.98954284e+00 2.95913467e-01 4.65982073e+00 5.32594858e+00 4.52065332e+00 5.46148479e+00
2.93125000e-01 5.01208585e+00 4.98926396e+00 2.96068606e-01 4.66314264e+00 5.32485833e+00 4.51800250e+00 5.45699472e+00
2.94375000e-01 5.01140271e+00 4.98985410e+00 2.95990165e-01 4.66150040e+00 5.32395489e+00 4.52239169e+00 5.45591022e+00
2.95625000e-01 5.00921272e+00 4.99021727e+00 2.95810351e-01 4.65817716e+00 5.32665233e+00 4.51927134e+00 5.45428269e+00
2.96875000e-01 5.00688772e+00 4.99022725e+00 2.95867027e-01 4.66222664e+00 5.32330345e+00 4.52312470e+00 5.45632967e+00
2.98125000e-01 5.00535688e+00 4.98987845e+00 2.95940621e-01 4.66078197e+00 5.32646035e+00 4.51799262e+00 5.45629234e+00
2.99375000e-01 5.00792166e+00 4.98949985e+00 2.96197359e-01 4.66173902e+00 5.32134116e+00 4.51865143e+00 5.45437491e+00
3.00625000e-01 5.00838095e+00 4.98966122e+00 2.96499957e-01 4.65983760e+00 5.32338856e+00 4.51778772e+00 5.45628217e+00
3.01875000e-01 5.00923011e+00 4.98983594e+00 2.96163284e-01 4.66313837e+00 5.32580496e+00 4.51679799e+00 5.45898539e+00
3.03125000e-01 5.01147463e+00 4.98998699e+00 2.95583539e-01 4.66326434e+00 5.32326966e+00 4.51937050e+00 5.45595841e+00
3.04375000e-01 5.01293875e+00 4.99009529e+00 2.95674432e-01 4.65991839e+00 5.32058737e+00 4.51811296e+00 5.45402904e+00
3.05625000e-01 5.01284076e+00 4.98997348e+00 2.95977134e-01 4.66237392e+00 5.32455000e+00 4.51895956e+00 5.45452026e+00
3.06875000e-01 5.01263915e+00 4.98923923e+00 2.95830501e-01 4.66006455e+00 5.32533995e+00 4.51990011e+00 5.45605410e+00
3.08125000e-01 5.01284230e+00 4.98909504e+00 2.95995509e-01 4.66021933e+00 5.32330946e+00 4.51881580e+00 5.45791075e+00
3.09375000e-01 5.01236898e+00 4.98951743e+00 2.96372863e-01 4.65764277e+00 5.31949005e+00 4.51830410e+00 5.45542766e+00
3.10625000e-01 5.01117420e+00 4.99008507e+00 2.96241385e-01 4.66292348e+00 5.32009991e+00 4.51744130e+00 5.45720538e+00
3.11875000e-01 5.01031893e+00 4.99040215e+00 2.95600097e-01 4.66362548e+00 5.32521866e+00 4.51836917e+00 5.45791610e+00
3.13125000e-01 5.01014836e+00 4.99009562e+00 2.95539886e-01 4.66232553e+00 5.32298094e+00 4.52146882e+00 5.45708689e+00
3.14375000e-01 5.00976312e+00 4.98973488e+00 2.96193048e-01 4.65812528e+00 5.31752725e+00 4.51410646e+00 5.45705901e+00
3.15625000e-01 5.01022362e+00 4.98896619e+00 2.96253009e-01 4.65771289e+00 5.32017510e+00 4.51657247e+00 5.45382159e+00
3.16875000e-01 5.01004943e+00 4.98884964e+00 2.95706870e-01 4.66065015e+00 5.32369022e+00 4.51676464e+00 5.45340763e+00
3.18125000e-01 5.01049295e+00 4.98973000e+00 2.95635502e-01 4.66148119e+00 5.32722128e+00 4.51853354e+00 5.45477848e+00
3.19375000e-01 5.01030607e+00 4.99015576e+00 2.96064173e-01 4.66057390e+00 5.32441820e+00 4.51861083e+00 5.45634987e+00
3.20625000e-01 5.01072891e+00 4.98986538e+00 2.96070592e-01 4.65872453e+00 5.32108211e+00 4.51444910e+00 5.45257737e+00
3.21875000e-01 5.01134911e+00 4.98951389e+00 2.95316445e-01 4.66087962e+00 5.32352819e+00 4.51859558e+00 5.45285151e+00
3.23125000e-01 5.01179970e+00 4.98968696e+00 2.95174174e-01 4.66170187e+00 5.32393459e+00 4.51946706e+00 5.45582017e+00
3.24375000e-01 5.01068874e+00 4.98974121e+00 2.95709964e-01 4.66386372e+00 5.32278576e+00 4.51903878e+00 5.45864892e+00
3.25625000e-01 5.01077628e+00 4.98947668e+00 2.96298070e-01 4.66496237e+00 5.32695664e+00 4.51797518e+00 5.45679292e+00
3.26875000e-01 5.00918152e+00 4.98924114e+00 2.96097105e-01 4.66081944e+00 5.32148634e+00 4.52061367e+00 5.45857378e+00
3.28125000e-01 5.00859259e+00 4.98958126e+00 2.95791047e-01 4.65761323e+00 5.32392697e+00 4.51778438e+00 5.45561946e+00
3.29375000e-01 5.01021853e+00 4.98999852e+00 2.95621875e-01 4.66231842e+00 5.32363756e+00 4.52041632e+00 5.45617374e+00
3.30625000e-01 5.01178856e+00 4.99008292e+00 2.95803669e-01 4.66387034e+00 5.32497609e+00 4.51684802e+00 5.45583823e+00
3.31875000e-01 5.01189655e+00 4.98949269e+00 2.95705223e-01 4.66240621e+00 5.32445983e+00 4.51867658e+00 5.45297630e+00
3.33125000e-01 5.01141032e+00 4.98931266e+00 2.95600789e-01 4.65980200e+00 5.32409472e+00 4.51820922e+00 5.45076963e+00
3.34375000e-01 5.01109857e+00 4.98950142e+00 2.95563701e-01 4.66126315e+00 5.31810530e+00 4.51881778e+00 5.45341878e+00
3.35625000e-01 5.01169642e+00 4.98988025e+00 2.95768635e-01 4.66276179e+00 5.32022473e+00 4.51641695e+00 5.45471156e+00
3.36875000e-01 5.01167643e+00 4.98974251e+00 2.95820087e-01 4.66254494e+00 5.32392514e+00 4.51988649e+00 5.45782588e+00
3.38125000e-01 5.01087766e+00 4.98958384e+00 2.95497801e-01 4.66097062e+00 5.32494775e+00 4.51944563e+00 5.45617881e+00
3.39375000e-01 5.01062062e+00 4.98946678e+00 2.95302816e-01 4.65671046e+00 5.32335772e+00 4.51828491e+00 5.45469805e+00
3.40625000e-01 5.00875920e+00 4.98952048e+00 2.95440665e-01 4.65452519e+00 5.32161532e+00 4.51878379e+00 5.45476450e+00
3.41875000e-01 5.00743298e+00 4.98984885e+00 2.96087885e-01 4.65708908e+00 5.32117366e+00 4.51772031e+00 5.45510813e+00
3.43125000e-01 5.00720595e+00 4.99002055e+00 2.96020125e-01 4.66206934e+00 5.32649160e+00 4.51949807e+00 5.45753700e+00
3.44375000e-01 5.00845117e+00 4.98967156e+00 2.95317490e-01 4.66300156e+00 5.32158112e+00 4.52034963e+00 5.45742122e+00
3.45625000e-01 5.00845032e+00 4.98898626e+00 2.95229475e-01 4.66206997e+00 5.32177704e+00 4.52004497e+00 5.45616464e+00
3.46875000e-01 5.01064307e+00 4.98905661e+00 2.95496958e-01 4.66340221e+00 5.32265136e+00 4.51555054e+00 5.45498331e+00
3.48125000e-01 5.01235908e+00 4.98964312e+00 2.95752198e-01 4.66383929e+00 5.32316954e+00 4.52037424e+00 5.45559858e+00
3.49375000e-01 5.01392275e+00 4.98997186e+00 2.96262324e-01 4.65778312e+00 5.32319105e+00 4.51941236e+00 5.45577900e+00
3.50625000e-01 5.01491611e+00 4.98950560e+00 2.96510169e-01 4.65763748e+00 5.32527309e+00 4.51941607e+00 5.45704849e+00
3.51875000e-01 5.01506556e+00 4.98894114e+00 2.95720403e-01 4.66017673e+00 5.32466569e+00 4.51610094e+00 5.45617543e+00
3.53125000e-01 5.01318265e+00 4.98927717e+00 2.95112769e-01 4.66339507e+00 5.32351242e+00 4.52167685e+00 5.45480498e+00
3.54375000e-01 5.01299135e+00 4.98966815e+00 2.95130253e-01 4.66259952e+00 5.32249473e+00 4.51740718e+00 5.45688681e+00
3.55625000e-01 5.01188943e+00 4.98956642e+00 2.95631676e-01 4.66169098e+00 5.32203942e+00 4.51937300e+00 5.45010471e+00
3.56875000e-01 5.01017315e+00 4.98961547e+00 2.95658268e-01 4.66037623e+00 5.32660863e+00 4.51541666e+00 5.44840625e+00
3.58125000e-01 5.00860412e+00 4.98994994e+00 2.95605753e-01 4.66325650e+00 5.32585386e+00 4.52125884e+00 5.45525665e+00
3.59375000e-01 5.00647290e+00 4.98954663e+00 2.95874232e-01 4.66168657e+00 5.32607946e+00 4.52040256e+00 5.45946531e+00
3.60625000e-01 5.00584029e+00 4.98912980e+00 2.95688910e-01 4.65906707e+00 5.32147641e+00 4.51516443e+00 5.45521063e+00
3.61875000e-01 5.00707272e+00 4.98861466e+00 2.95467602e-01 4.65918611e+00 5.32174815e+00 4.51917680e+00 5.45610744e+00
3.63125000e-01 5.00731837e+00 4.98925879e+00 2.95259234e-01 4.65954038e+00 5.32678114e+00 4.52215484e+00 5.45251527e+00
3.64375000e-01 5.00800301e+00 4.99047778e+00 2.95451129e-01 4.66593743e+00 5.32328008e+00 4.51925848e+00 5.45390273e+00
3.65625000e-01 5.00889294e+00 4.99063182e+00 2.95521617e-01 4.66723751e+00 5.32057702e+00 4.51623329e+00 5.45444653e+00
3.66875000e-01 5.01083719e+00 4.98994033e+00 2.95441316e-01 4.66216249e+00 5.32334537e+00 4.51170347e+00 5.45523414e+00
3.68125000e-01 5.01160271e+00 4.98931795e+00 2.95595564e-01 4.66060847e+00 5.32451343e+00 4.51877865e+00 5.45475778e+00
3.69375000e-01 5.01049979e+00 4.98903474e+00 2.95804996e-01 4.65663373e+00 5.32088521e+00 4.52268124e+00 5.45669962e+00
3.70625000e-01 5.01185913e+00 4.98932887e+00 2.95664807e-01 4.66107730e+00 5.32292589e+00 4.51714682e+00 5.45517889e+00
3.71875000e-01 5.01201632e+00 4.98919814e+00 2.95510025e-01 4.66019053e+00 5.32218461e+00 4.51407243e+00 5.45547745e+00
3.73125000e-01 5.01287133e+00 4.98886759e+00 2.95418780e-01 4.66210210e+00 5.32571254e+00 4.51878387e+00 5.45172949e+00
3.74375000e-01 5.01089866e+00 4.98938325e+00 2.95223468e-01 4.66463788e+00 5.32504125e+00 4.52077529e+00 5.45263776e+00
3.75625000e-01 5.01052233e+00 4.99017545e+00 2.95150037e-01 4.66536678e+00 5.32187245e+00 4.51687174e+00 5.45441412e+00
3.76875000e-01 5.01009863e+00 4.99008235e+00 2.95840297e-01 4.66510264e+00 5.32204039e+00 4.52147086e+00 5.45978952e+00
3.78125000e-01 5.00838208e+00 4.98945103e+00 2.96285531e-01 4.65994220e+00 5.31975883e+00 4.51728709e+00 5.45643927e+00
3.79375000e-01 5.00719296e+00 4.98925088e+00 2.95802963e-01 4.66067750e+00 5.32417440e+00 4.51800698e+00 5.45549923e+00
3.80625000e-01 5.00729854e+00 4.98928609e+00 2.94987067e-01 4.65914685e+00 5.32370547e+00 4.51898259e+00 5.45638456e+00
3.81875000e-01 5.00785327e+00 4.98931728e+00 2.95269289e-01 4.65925021e+00 5.31881277e+00 4.51305017e+00 5.45462132e+00
3.83125000e-01 5.00952796e+00 4.98915728e+00 2.95984932e-01 4.66029548e+00 5.32043455e+00 4.51323326e+00 5.45716560e+00
3.84375000e-01 5.00994695e+00 4.98945275e+00 2.95421976e-01 4.66328825e+00 5.32710986e+00 4.51982933e+00 5.45479367e+00
3.85625000e-01 5.01058718e+00 4.98975228e+00 2.94920900e-01 4.66444004e+00 5.32781942e+00 4.52197794e+00 5.45036445e+00
3.86875000e-01 5.01111366e+00 4.98937896e+00 2.95316083e-01 4.65973879e+00 5.32324344e+00 4.52356290e+00 5.45045187e+00
3.88125000e-01 5.00988558e+00 4.98927443e+00 2.95973729e-01 4.66311428e+00 5.32203524e+00 4.51164800e+00 5.45782797e+00
3.89375000e-01 5.00934931e+00 4.98978758e+00 2.96179476e-01 4.66375130e+00 5.32034995e+00 4.51402368e+00 5.45998776e+00
3.90625000e-01 5.00832170e+00 4.99044300e+00 2.95604310e-01 4.66369667e+00 5.32434702e+00 4.51850124e+00 5.45967051e+00
3.91875000e-01 5.00798636e+00 4.98979494e+00 2.95165886e-01 4.66090429e+00 5.32137831e+00 4.52231606e+00 5.45813076e+00
3.93125000e-01 5.00789551e+00 4.98896402e+00 2.95526161e-01 4.66509115e+00 5.32352205e+00 4.51883311e+00 5.46016460e+00
3.94375000e-01 5.00799853e+00 4.98912543e+00 2.95884933e-01 4.66185969e+00 5.32493863e+00 4.51471049e+00 5.45674049e+00
3.95625000e-01 5.00761018e+00 4.98974689e+00 2.95454866e-01 4.66298559e+00 5.32518006e+00 4.52653858e+00 5.45674349e+00
3.96875000e-01 5.00853334e+00 4.98974375e+00 2.94846104e-01 4.65919760e+00 5.32387954e+00 4.52521975e+00 5.45187756e+00
3.98125000e-01 5.00924174e+00 4.98932332e+00 2.94847355e-01 4.66059151e+00 5.32422710e+00 4.52345388e+00 5.45224214e+00
3.99375000e-01 5.01022088e+00 4.98923413e+00 2.95563055e-01 4.66167673e+00 5.32101939e+00 4.51448405e+00 5.45197158e+00
4.00625000e-01 5.01102056e+00 4.98963404e+00 2.96109956e-01 4.66186300e+00 5.32662177e+00 4.51772019e+00 5.45805396e+00
4.01875000e-01 5.01150273e+00 4.98985532e+00 2.95857884e-01 4.66238140e+00 5.31934635e+00 4.52068346e+00 5.45874671e+00
4.03125000e-01 5.01226449e+00 4.98967055e+00 2.95600557e-01 4.66664756e+00 5.32223159e+00 4.52131108e+00 5.46018936e+00
4.04375000e-01 5.01211448e+00 4.98940851e+00 2.95764261e-01 4.66205631e+00 5.32067436e+00 4.51524105e+00 5.45796159e+00
4.05625000e-01 5.01147131e+00 4.98929814e+00 2.96074488e-01 4.66262966e+00 5.32136239e+00 4.51646473e+00 5.45425769e+00
4.06875000e-01 5.01095591e+00 4.98965988e+00 2.95766940e-01 4.66206230e+00 5.32101232e+00 4.51585901e+00 5.45332217e+00
4.08125000e-01 5.01083164e+00 4.98953748e+00 2.95173029e-01 4.66114030e+00 5.32487833e+00 4.52165936e+00 5.45436534e+00
4.09375000e-01 5.01074336e+00 4.98920871e+00 2.95063151e-01 4.66283370e+00 5.31979855e+00 4.51928861e+00 5.45414858e+00
4.10625000e-01 5.00859863e+00 4.98935023e+00 2.95194296e-01 4.66309149e+00 5.32314167e+00 4.52056338e+00 5.45362492e+00
4.11875000e-01 5.00812808e+00 4.98971057e+00 2.95520354e-01 4.66318901e+00 5.32682914e+00 4.52089881e+00 5.45443103e+00
4.13125000e-01 5.00781341e+00 4.98964771e+00 2.95414525e-01 4.66206633e+00 5.32521000e+00 4.52318266e+00 5.45610454e+00
4.14375000e-01 5.00849017e+00 4.98935619e+00 2.95412484e-01 4.66261922e+00 5.31959468e+00 4.51623302e+00 5.45765033e+00
4.15625000e-01 5.00966895e+00 4.98956522e+00 2.95837038e-01 4.66226293e+00 5.31627094e+00 4.52118319e+00 5.45755456e+00
4.16875000e-01 5.00867459e+00 4.98961695e+00 2.95710712e-01 4.66204275e+00 5.32180202e+00 4.52333171e+00 5.45678579e+00
4.18125000e-01 5.00844465e+00 4.98962765e+00 2.95412576e-01 4.66368387e+00 5.32445242e+00 4.52377946e+00 5.45433101e+00
4.19375000e-01 5.00846277e+00 4.98918593e+00 2.95289639e-01 4.66328078e+00 5.32703726e+00 4.51864213e+00 5.45325024e+00
4.20625000e-01 5.00824210e+00 4.98901597e+00 2.95600332e-01 4.66097453e+00 5.32288877e+00 4.51321337e+00 5.45798327e+00
4.21875000e-01 5.00918020e+00 4.98964867e+00 2.95644794e-01 4.66119922e+00 5.32075805e+00 4.52049667e+00 5.45696033e+00
4.23125000e-01 5.00913255e+00 4.99017879e+00 2.95342585e-01 4.66223134e+00 5.32448281e+00 4.52263260e+00 5.45343151e+00
4.24375000e-01 5.01137815e+00 4.99017093e+00 2.95175062e-01 4.66227017e+00 5.32197465e+00 4.52255064e+00 5.45303965e+00
4.25625000e-01 5.01174174e+00 4.98927023e+00 2.95949031e-01 4.66405610e+00 5.32131728e+00 4.51530117e+00 5.45427640e+00
4.26875000e-01 5.01341558e+00 4.98878195e+00 2.95837757e-01 4.66083745e+00 5.31819577e+00 4.51592836e+00 5.45338945e+00
4.28125000e-01 5.01371653e+00 4.98938262e+00 2.95298606e-01 4.66321179e+00 5.32378906e+00 4.51758013e+00 5.45349401e+00
4.29375000e-01 5.01308451e+00 4.98988655e+00 2.94864566e-01 4.66322832e+00 5.32327011e+00 4.51829012e+00 5.45501816e+00
4.30625000e-01 5.01237534e+00 4.98991728e+00 2.95430993e-01 4.66166521e+00 5.32527956e+00 4.51571888e+00 5.45404094e+00
4.31875000e-01 5.01287506e+00 4.98951068e+00 2.96059324e-01 4.66266203e+00 5.32345843e+00 4.51823088e+00 5.45170926e+00
4.33125000e-01 5.01129428e+00 4.98967898e+00 2.95831078e-01 4.66105726e+00 5.32351730e+00 4.51895070e+00 5.45466939e+00
4.34375000e-01 5.01028740e+00 4.98942989e+00 2.95122838e-01 4.66235155e+00 5.32175089e+00 4.52270192e+00 5.45722940e+00
4.35625000e-01 5.00924799e+00 4.98915081e+00 2.95224499e-01 4.66249643e+00 5.31981498e+00 4.51957373e+00 5.45640338e+00
4.36875000e-01 5.00485904e+00 4.98935993e+00 2.95797988e-01 4.66125663e+00 5.32597244e+00 4.51657188e+00 5.45483193e+00
4.38125000e-01 5.00364612e+00 4.98960411e+00 2.95394944e-01 4.66171707e+00 5.32435363e+00 4.51581258e+00 5.45662750e+00
4.39375000e-01 5.00486146e+00 4.98984119e+00 2.94874434e-01 4.66347054e+00 5.32059916e+00 4.51829323e+00 5.45674684e+00
4.40625000e-01 5.00581349e+00 4.98915360e+00 2.95469076e-01 4.66126390e+00 5.31981471e+00 4.51534820e+00 5.45615664e+00
4.41875000e-01 5.00786534e+00 4.98899638e+00 2.96194210e-01 4.65892316e+00 5.32036014e+00 4.51782348e+00 5.45797538e+00
4.43125000e-01 5.01026995e+00 4.98951735e+00 2.95977721e-01 4.66236337e+00 5.32466773e+00 4.52423038e+00 5.45727872e+00
4.44375000e-01 5.01053044e+00 4.98968651e+00 2.94799148e-01 4.66290013e+00 5.32147606e+00 4.52288421e+00 5.45358591e+00
4.45625000e-01 5.01138618e+00 4.98966633e+00 2.94389073e-01 4.66342305e+00 5.32316491e+00 4.52274422e+00 5.45735557e+00
4.46875000e-01 5.01117820e+00 4.98979690e+00 2.95544129e-01 4.66211892e+00 5.32395811e+00 4.52163933e+00 5.45451761e+00
4.48125000e-01 5.01190049e+00 4.98958155e+00 2.96501804e-01 4.66166835e+00 5.32386215e+00 4.51390014e+00 5.45351645e+00
4.49375000e-01 5.00984564e+00 4.98936958e+00 2.95883069e-01 4.66056810e+00 5.32171142e+00 4.51360631e+00 5.45474211e+00
4.50625000e-01 5.00990793e+00 4.98909600e+00 2.95118527e-01 4.66620260e+00 5.32068134e+00 4.51952391e+00 5.45524947e+00
4.51875000e-01 5.01053027e+00 4.98896252e+00 2.94952990e-01 4.66444174e+00 5.31658005e+00 4.51191748e+00 5.45241274e+00
4.53125000e-01 5.00984810e+00 4.98954759e+00 2.95560555e-01 4.66439094e+00 5.32175698e+00 4.51510809e+00 5.45420698e+00
4.54375000e-01 5.01070352e+00 4.99000354e+00 2.95387633e-01 4.66165327e+00 5.32241936e+00 4.52444849e+00 5.45362275e+00
4.55625000e-01 5.00990689e+00 4.98971500e+00 2.94859182e-01 4.66085741e+00 5.32254825e+00 4.51824804e+00 5.45501521e+00
4.56875000e-01 5.00881414e+00 4.98912376e+00 2.94624495e-01 4.65937072e+00 5.32005875e+00 4.51437472e+00 5.45591519e+00
4.58125000e-01 5.00920121e+00 4.98905762e+00 2.95599972e-01 4.65966192e+00 5.32502232e+00 4.51338412e+00 5.45500492e+00
4.59375000e-01 5.00850706e+00 4.98952837e+00 2.96121555e-01 4.66047182e+00 5.32603153e+00 4.52030035e+00 5.45622614e+00
4.60625000e-01 5.00858701e+00 4.98967401e+00 2.95338170e-01 4.65986889e+00 5.32280536e+00 4.52451807e+00 5.45415559e+00
4.61875000e-01 5.00905536e+00 4.98940985e+00 2.94567680e-01 4.66274785e+00 5.32048867e+00 4.51451577e+00 5.45043155e+00
4.63125000e-01 5.00868121e+00 4.98944958e+00 2.95002611e-01 4.66424218e+00 5.31838143e+00 4.51543549e+00 5.45462043e+00
4.64375000e-01 5.00857704e+00 4.98984106e+00 2.95547790e-01 4.66692193e+00 5.32562490e+00 4.51587415e+00 5.45493903e+00
4.65625000e-01 5.00941454e+00 4.98933936e+00 2.95253098e-01 4.66307745e+00 5.32477664e+00 4.51840486e+00 5.45474094e+00
4.66875000e-01 5.01025304e+00 4.98900809e+00 2.94696121e-01 4.65952614e+00 5.32144866e+00 4.51726548e+00 5.45725713e+00
4.68125000e-01 5.01030067e+00 4.98953917e+00 2.94763562e-01 4.66230891e+00 5.31986034e+00 4.52048573e+00 5.45785240e+00
4.69375000e-01 5.01029438e+00 4.99034740e+00 2.95167031e-01 4.66340775e+00 5.32212224e+00 4.51817526e+00 5.45431529e+00
4.70625000e-01 5.00978653e+00 4.98984761e+00 2.95067455e-01 4.66733599e+00 5.32139409e+00 4.51491067e+00 5.45326066e+00
4.71875000e-01 5.00921199e+00 4.98863905e+00 2.95104404e-01 4.66171611e+00 5.32457393e+00 4.51610607e+00 5.45161753e+00
4.73125000e-01 5.00733580e+00 4.98851282e+00 2.95156583e-01 4.66297830e+00 5.31964670e+00 4.52080465e+00 5.45336392e+00
4.74375000e-01 5.00579716e+00 4.98938184e+00 2.94877056e-01 4.66521140e+00 5.32082868e+00 4.52100979e+00 5.45548546e+00
4.75625000e-01 5.00413404e+00 4.98991090e+00 2.95154225e-01 4.66109569e+00 5.32110696e+00 4.51820259e+00 5.45436735e+00
4.76875000e-01 5.00349514e+00 4.98977696e+00 2.95376170e-01 4.66175142e+00 5.32184698e+00 4.51512458e+00 5.45151093e+00
4.78125000e-01 5.00356706e+00 4.98936303e+00 2.94908631e-01 4.66169719e+00 5.32011734e+00 4.51548814e+00 5.45300765e+00
4.79375000e-01 5.00617247e+00 4.98922670e+00 2.94645429e-01 4.66483704e+00 5.32182498e+00 4.51533708e+00 5.45423254e+00
4.80625000e-01 5.00813636e+00 4.98976963e+00 2.94926495e-01 4.66448180e+00 5.32461018e+00 4.52150311e+00 5.45265811e+00
4.81875000e-01 5.01043769e+00 4.98980212e+00 2.95437840e-01 4.66312998e+00 5.32888844e+00 4.52272143e+00 5.45274627e+00
4.83125000e-01 5.01120886e+00 4.98957340e+00 2.95277884e-01 4.66177431e+00 5.32447512e+00 4.52321254e+00 5.45345909e+00
4.84375000e-01 5.00998062e+00 4.98913414e+00 2.94574831e-01 4.66602305e+00 5.32017082e+00 4.51502404e+00 5.45440101e+00
4.85625000e-01 5.00949107e+00 4.98903518e+00 2.94244407e-01 4.66397537e+00 5.31774299e+00 4.51862112e+00 5.45604553e+00
4.86875000e-01 5.00705965e+00 4.98914378e+00 2.94875514e-01 4.66506266e+00 5.31862976e+00 4.51867684e+00 5.45242376e+00
4.88125000e-01 5.00608823e+00 4.98935621e+00 2.95323870e-01 4.66063451e+00 5.32170563e+00 4.52041082e+00 5.45007858e+00
4.89375000e-01 5.00451130e+00 4.98949750e+00 2.95402310e-01 4.66474567e+00 5.32208702e+00 4.52251856e+00 5.45295299e+00
4.90625000e-01 5.00554375e+00 4.98975794e+00 2.94956626e-01 4.66544485e+00 5.32388941e+00 4.52031982e+00 5.45567173e+00
4.91875000e-01 5.00550965e+00 4.98965194e+00 2.94715577e-01 4.66572439e+00 5.32305307e+00 4.51622446e+00 5.45433424e+00
4.93125000e-01 5.00731061e+00 4.98952939e+00 2.94403913e-01 4.66318420e+00 5.32092808e+00 4.51326878e+00 5.45441518e+00
4.94375000e-01 5.00823990e+00 4.98960746e+00 2.94596724e-01 4.65931973e+00 5.31903682e+00 4.51848154e+00 5.45183272e+00
4.95625000e-01 5.00938836e+00 4.98944505e+00 2.94948916e-01 4.66437900e+00 5.32199759e+00 4.51804116e+00 5.45213342e+00
4.96875000e-01 5.00961311e+00 4.98903422e+00 2.95071053e-01 4.66366030e+00 5.31796473e+00 4.51873593e+00 5.45696219e+00
4.98125000e-01 5.01029572e+00 4.98897970e+00 2.95054171e-01 4.66073898e+00 5.32066081e+00 4.52029903e+00 5.45648684e+00
4.99375000e-01 5.01051418e+00 4.98945554e+00 2.94601029e-01 4.66197051e+00 5.31922473e+00 4.52106705e+00 5.45390576e+00
5.00625000e-01 5.01039953e+00 4.98968022e+00 2.94541473e-01 4.66536861e+00 5.32499528e+00 4.51643079e+00 5.45089661e+00
5.01875000e-01 5.00939565e+00 4.98935637e+00 2.94622669e-01 4.66550477e+00 5.32225139e+00 4.51595131e+00 5.44753913e+00
5.03125000e-01 5.00898193e+00 4.98948137e+00 2.94974604e-01 4.66342477e+00 5.32011631e+00 4.51919406e+00 5.45089137e+00
5.04375000e-01 5.00779318e+00 4.98946231e+00 2.94922336e-01 4.66376272e+00 5.32020359e+00 4.52118482e+00 5.45390869e+00
5.05625000e-01 5.00713189e+00 4.98943241e+00 2.94654830e-01 4.66700595e+00 5.32371948e+00 4.52126342e+00 5.45178688e+00
5.06875000e-01 5.00769699e+00 4.98937532e+00 2.94483273e-01 4.66461045e+00 5.32254760e+00 4.51699149e+00 5.45248607e+00
5.08125000e-01 5.00746967e+00 4.98950708e+00 2.94590694e-01 4.66132654e+00 5.32416817e+00 4.52140705e+00 5.45332514e+00
5.09375000e-01 5.00738328e+00 4.98942100e+00 2.94591241e-01 4.66259370e+00 5.32114785e+00 4.51989271e+00 5.45477028e+00
5.10625000e-01 5.00685262e+00 4.98930494e+00 2.94371737e-01 4.66516926e+00 5.32471922e+00 4.52282896e+00 5.45275094e+00
5.11875000e-01 5.00725319e+00 4.98891869e+00 2.94196270e-01 4.66573140e+00 5.32010950e+00 4.51829389e+00 5.45459752e+00
5.13125000e-01 5.00694560e+00 4.98926033e+00 2.94359943e-01 4.66334935e+00 5.32186071e+00 4.51136209e+00 5.44968395e+00
5.14375000e-01 5.00567422e+00 4.98951436e+00 2.94554544e-01 4.66494930e+00 5.31908288e+00 4.52599745e+00 5.45028701e+00
5.15625000e-01 5.00629380e+00 4.98955368e+00 2.94358205e-01 4.66421618e+00 5.31736482e+00 4.51712376e+00 5.45058214e+00
5.16875000e-01 5.00749207e+00 4.98966479e+00 2.94199289e-01 4.66363010e+00 5.32241636e+00 4.51888844e+00 5.45329290e+00
5.18125000e-01 5.00650140e+00 4.98979607e+00 2.94705926e-01 4.66445796e+00 5.32768770e+00 4.51986382e+00 5.45532895e+00
5.19375000e-01 5.00715431e+00 4.98988520e+00 2.95312588e-01 4.66064214e+00 5.32694842e+00 4.51859423e+00 5.45499637e+00
5.20625000e-01 5.00840416e+00 4.98931104e+00 2.94843646e-01 4.66166610e+00 5.32109737e+00 4.52354734e+00 5.45196071e+00
5.21875000e-01 5.00842631e+00 4.98868932e+00 2.94091391e-01 4.66646251e+00 5.31919442e+00 4.51869494e+00 5.45225124e+00
5.23125000e-01 5.00856720e+00 4.98917253e+00 2.93841481e-01 4.66568108e+00 5.32123074e+00 4.51814014e+00 5.45303508e+00
5.24375000e-01 5.00753069e+00 4.98984798e+00 2.94264550e-01 4.66344808e+00 5.32424484e+00 4.52164173e+00 5.45088390e+00
5.25625000e-01 5.00647351e+00 4.99015370e+00 2.94844626e-01 4.66514247e+00 5.31924197e+00 4.52029305e+00 5.45469430e+00
5.26875000e-01 5.00580357e+00 4.98972180e+00 2.94638935e-01 4.66444943e+00 5.31802270e+00 4.52053516e+00 5.45572801e+00
5.28125000e-01 5.00579962e+00 4.98913125e+00 2.94438568e-01 4.66686198e+00 5.31845166e+00 4.51924989e+00 5.45602726e+00
5.29375000e-01 5.00598540e+00 4.98933004e+00 2.94493886e-01 4.66786534e+00 5.31987422e+00 4.51778577e+00 5.45355715e+00
5.30625000e-01 5.00529363e+00 4.98979141e+00 2.94662344e-01 4.66385529e+00 5.32336555e+00 4.51790711e+00 5.45430855e+00
5.31875000e-01 5.00608772e+00 4.98958486e+00 2.94331843e-01 4.66567303e+00 5.32239890e+00 4.51752898e+00 5.45211518e+00
5.33125000e-01 5.00673382e+00 4.98890083e+00 2.93822373e-01 4.66280476e+00 5.32075805e+00 4.51591459e+00 5.45315736e+00
5.34375000e-01 5.00791650e+00 4.98898476e+00 2.93638226e-01 4.66558964e+00 5.32132136e+00 4.51752933e+00 5.45412891e+00
5.35625000e-01 5.00735019e+00 4.98946010e+00 2.94279841e-01 4.66517574e+00 5.32036078e+00 4.51936109e+00 5.45281641e+00
5.36875000e-01 5.00756299e+00 4.99004353e+00 2.94828863e-01 4.66309916e+00 5.32158028e+00 4.51807209e+00 5.45491299e+00
5.38125000e-01 5.00844894e+00 4.98966104e+00 2.94520302e-01 4.66494859e+00 5.32190259e+00 4.51887179e+00 5.45510518e+00
5.39375000e-01 5.00774819e+00 4.98921841e+00 2.94062480e-01 4.66494498e+00 5.32187256e+00 4.52380475e+00 5.45605376e+00
5.40625000e-01 5.00601212e+00 4.98912321e+00 2.93819241e-01 4.66249421e+00 5.32085980e+00 4.51873040e+00 5.45445088e+00
5.41875000e-01 5.00432365e+00 4.98940089e+00 2.94023407e-01 4.66414357e+00 5.31893627e+00 4.52185147e+00 5.45461770e+00
5.43125000e-01 5.00369760e+00 4.98983714e+00 2.94874178e-01 4.66195602e+00 5.31850576e+00 4.51933274e+00 5.45472175e+00
5.44375000e-01 5.00388229e+00 4.98949516e+00 2.95016465e-01 4.66637747e+00 5.32584075e+00 4.51831657e+00 5.45392088e+00
5.45625000e-01 5.00474722e+00 4.98906706e+00 2.94254077e-01 4.66234295e+00 5.32309319e+00 4.51824328e+00 5.45357541e+00
5.46875000e-01 5.00536797e+00 4.98901954e+00 2.93756546e-01 4.66409504e+00 5.31703663e+00 4.51844453e+00 5.45312996e+00
5.48125000e-01 5.00552037e+00 4.98911744e+00 2.93741834e-01 4.66259620e+00 5.31559458e+00 4.51606820e+00 5.45298778e+00
5.49375000e-01 5.00637863e+00 4.98912172e+00 2.94598016e-01 4.66475488e+00 5.32005857e+00 4.51282994e+00 5.45309332e+00
5.50625000e-01 5.00838562e+00 4.98920095e+00 2.94576416e-01 4.66514026e+00 5.32538055e+00 4.52369020e+00 5.45105139e+00
5.51875000e-01 5.00873530e+00 4.98973150e+00 2.93646435e-01 4.66468954e+00 5.32094038e+00 4.52020516e+00 5.45212805e+00
5.53125000e-01 5.00898196e+00 4.99013862e+00 2.93569064e-01 4.66035859e+00 5.32455552e+00 4.52107959e+00 5.45232823e+00
5.54375000e-01 5.00928256e+00 4.99005839e+00 2.94289277e-01 4.66541389e+00 5.32246973e+00 4.52117436e+00 5.45533264e+00
5.55625000e-01 5.00837248e+00 4.98938971e+00 2.94609610e-01 4.66503814e+00 5.32406187e+00 4.52168437e+00 5.45379323e+00
5.56875000e-01 5.00625189e+00 4.98923774e+00 2.93982490e-01 4.66695882e+00 5.31950444e+00 4.52041715e+00 5.45524919e+00
5.58125000e-01 5.00541115e+00 4.98986881e+00 2.93549593e-01 4.66400153e+00 5.31644607e+00 4.51971837e+00 5.45300597e+00
5.59375000e-01 5.00613302e+00 4.98989639e+00 2.94130320e-01 4.66256400e+00 5.31902208e+00 4.51917846e+00 5.45146958e+00
5.60625000e-01 5.00481920e+00 4.98933171e+00 2.94456870e-01 4.65809043e+00 5.32184742e+00 4.51866249e+00 5.44997419e+00
5.61875000e-01 5.00393241e+00 4.98902005e+00 2.93904246e-01 4.66260769e+00 5.32433279e+00 4.52950194e+00 5.44987779e+00
5.63125000e-01 5.00319494e+00 4.98948754e+00 2.93496235e-01 4.66479863e+00 5.32317503e+00 4.52452724e+00 5.45193284e+00
5.64375000e-01 5.00395239e+00 4.99011917e+00 2.93516007e-01 4.66294118e+00 5.32333163e+00 4.51860282e+00 5.45328022e+00
5.65625000e-01 5.00481532e+00 4.98985189e+00 2.93856057e-01 4.66342852e+00 5.32190146e+00 4.51659808e+00 5.45437394e+00
5.66875000e-01 5.00519160e+00 4.98924110e+00 2.93750304e-01 4.66251051e+00 5.32278090e+00 4.52214462e+00 5.45431806e+00
5.68125000e-01 5.00646038e+00 4.98899176e+00 2.93551709e-01 4.66357145e+00 5.32191657e+00 4.51900022e+00 5.45142247e+00
5.69375000e-01 5.00604637e+00 4.98908301e+00 2.93869247e-01 4.66368495e+00 5.31903606e+00 4.52034411e+00 5.45029492e+00
5.70625000e-01 5.00596703e+00 4.98933526e+00 2.94096013e-01 4.65887658e+00 5.31945895e+00 4.51807094e+00 5.44839863e+00
5.71875000e-01 5.00720886e+00 4.98936750e+00 2.93739665e-01 4.66746347e+00 5.32527376e+00 4.52286956e+00 5.45128842e+00
5.73125000e-01 5.00785827e+00 4.98930030e+00 2.93323364e-01 4.66533088e+00 5.32168127e+00 4.51917744e+00 5.45087162e+00
5.74375000e-01 5.00732971e+00 4.98926548e+00 2.93448725e-01 4.66355764e+00 5.32222856e+00 4.52205146e+00 5.45021816e+00
5.75625000e-01 5.00779699e+00 4.98971722e+00 2.94037956e-01 4.66265324e+00 5.32067183e+00 4.51946515e+00 5.45125460e+00
5.76875000e-01 5.00961144e+00 4.99027035e+00 2.93866724e-01 4.66192679e+00 5.32347319e+00 4.51981227e+00 5.45318983e+00
5.78125000e-01 5.00979170e+00 4.99013786e+00 2.93272390e-01 4.66580847e+00 5.32102405e+00 4.52735149e+00 5.44997027e+00
5.79375000e-01 5.00865479e+00 4.98920464e+00 2.92796426e-01 4.66596513e+00 5.32048267e+00 4.52468144e+00 5.44857989e+00
5.80625000e-01 5.00859885e+00 4.98875603e+00 2.93250095e-01 4.66142847e+00 5.31854640e+00 4.52143572e+00 5.45043753e+00
5.81875000e-01 5.00773475e+00 4.98917690e+00 2.93856746e-01 4.66302022e+00 5.31835011e+00 4.51707014e+00 5.45236155e+00
5.83125000e-01 5.00467580e+00 4.98980696e+00 2.93470543e-01 4.66093350e+00 5.32090198e+00 4.52367349e+00 5.45439582e+00
5.84375000e-01 5.00540071e+00 4.99003093e+00 2.93125665e-01 4.66638197e+00 5.31685273e+00 4.52339884e+00 5.45193517e+00
5.85625000e-01 5.00386344e+00 4.98956355e+00 2.93350896e-01 4.66518981e+00 5.32125851e+00 4.52330627e+00 5.45088569e+00
5.86875000e-01 5.00268001e+00 4.98923436e+00 2.93527615e-01 4.66448671e+00 5.32175713e+00 4.52454324e+00 5.45029043e+00
5.88125000e-01 5.00396153e+00 4.98932491e+00 2.93697167e-01 4.66485230e+00 5.31902397e+00 4.52011794e+00 5.45421375e+00
5.89375000e-01 5.00475539e+00 4.98919543e+00 2.93389040e-01 4.66389517e+00 5.32030257e+00 4.52033171e+00 5.45089214e+00
5.90625000e-01 5.00646189e+00 4.98935883e+00 2.93372714e-01 4.66253765e+00 5.31962878e+00 4.52204755e+00 5.44885657e+00
5.91875000e-01 5.00600155e+00 4.98955931e+00 2.93157619e-01 4.66707950e+00 5.31896587e+00 4.52083372e+00 5.45068182e+00
5.93125000e-01 5.00607013e+00 4.98966668e+00 2.92850679e-01 4.66696657e+00 5.32134015e+00 4.52070359e+00 5.45243494e+00
5.94375000e-01 5.00572889e+00 4.98973876e+00 2.93054699e-01 4.66599412e+00 5.31903692e+00 4.52335040e+00 5.45127743e+00
5.95625000e-01 5.00663427e+00 4.98936954e+00 2.93282394e-01 4.66489192e+00 5.32112538e+00 4.52150716e+00 5.45038648e+00
5.96875000e-01 5.00671993e+00 4.98927496e+00 2.93351472e-01 4.65769841e+00 5.31662549e+00 4.52836126e+00 5.44937794e+00
5.98125000e-01 5.00582829e+00 4.98951276e+00 2.93097856e-01 4.66263814e+00 5.31485658e+00 4.52271568e+00 5.45122777e+00
5.99375000e-01 5.00685987e+00 4.98955555e+00 2.92834783e-01 4.66516229e+00 5.32140040e+00 4.52140463e+00 5.45010642e+00
6.00625000e-01 5.00680960e+00 4.98934347e+00 2.92496551e-01 4.66409254e+00 5.32296777e+00 4.51451706e+00 5.44904472e+00
6.01875000e-01 5.00550021e+00 4.98956099e+00 2.92855524e-01 4.66437105e+00 5.32445353e+00 4.52331360e+00 5.44821812e+00
6.03125000e-01 5.00562969e+00 4.98945614e+00 2.92780490e-01 4.66476610e+00 5.31640736e+00 4.52459387e+00 5.45252983e+00
6.04375000e-01 5.00517379e+00 4.98929015e+00 2.92919992e-01 4.66441505e+00 5.31970318e+00 4.52299326e+00 5.45245813e+00
6.05625000e-01 5.00651154e+00 4.98938515e+00 2.92857255e-01 4.66541623e+00 5.31747230e+00 4.51939149e+00 5.45087229e+00
6.06875000e-01 5.00662980e+00 4.98932509e+00 2.92597208e-01 4.66134293e+00 5.32005754e+00 4.52005806e+00 5.44742183e+00
6.08125000e-01 5.00770633e+00 4.98938789e+00 2.92210343e-01 4.66476653e+00 5.31815239e+00 4.52862187e+00 5.44830170e+00
6.09375000e-01 5.00641141e+00 4.98968265e+00 2.92262355e-01 4.66528117e+00 5.31884090e+00 4.52656688e+00 5.45043521e+00
6.10625000e-01 5.00726748e+00 4.98989432e+00 2.92624097e-01 4.66540047e+00 5.31781693e+00 4.52161835e+00 5.45272466e+00
6.11875000e-01 5.00734999e+00 4.98989198e+00 2.92849737e-01 4.66564509e+00 5.32531377e+00 4.52050721e+00 5.44812295e+00
6.13125000e-01 5.00669800e+00 4.98969270e+00 2.92531401e-01 4.66634890e+00 5.32246148e+00 4.51977334e+00 5.44855171e+00
6.14375000e-01 5.00623509e+00 4.98915336e+00 2.92216587e-01 4.66786987e+00 5.31859957e+00 4.52345991e+00 5.45204188e+00
6.15625000e-01 5.00643269e+00 4.98933136e+00 2.91948890e-01 4.66487395e+00 5.31936286e+00 4.52402251e+00 5.45235520e+00
6.16875000e-01 5.00636801e+00 4.98964915e+00 2.92260581e-01 4.66043108e+00 5.32280961e+00 4.52112517e+00 5.45054826e+00
6.18125000e-01 5.00568993e+00 4.98960393e+00 2.92597626e-01 4.66490860e+00 5.32190099e+00 4.52344393e+00 5.44671220e+00
6.19375000e-01 5.00545050e+00 4.98930989e+00 2.92492489e-01 4.66289718e+00 5.31881994e+00 4.52990345e+00 5.44756390e+00
6.20625000e-01 5.00599589e+00 4.98943093e+00 2.92248960e-01 4.66669409e+00 5.31783121e+00 4.52410916e+00 5.44981350e+00
6.21875000e-01 5.00413989e+00 4.98975028e+00 2.91953421e-01 4.66472765e+00 5.31645904e+00 4.52188324e+00 5.45221341e+00
6.23125000e-01 5.00741230e+00 4.98965533e+00 2.92099585e-01 4.66631071e+00 5.32187752e+00 4.51865234e+00 5.44995652e+00
6.24375000e-01 5.00624612e+00 4.98981392e+00 2.91890406e-01 4.66775423e+00 5.32150078e+00 4.52066250e+00 5.44752777e+00
6.25625000e-01 5.00896191e+00 4.98974533e+00 2.91933397e-01 4.66664593e+00 5.31705312e+00 4.52111354e+00 5.44759822e+00
6.26875000e-01 5.00799533e+00 4.98964134e+00 2.92051715e-01 4.66243443e+00 5.31921068e+00 4.52391749e+00 5.45031083e+00
6.28125000e-01 5.00738730e+00 4.98976646e+00 2.92117759e-01 4.66311147e+00 5.32582693e+00 4.52598907e+00 5.44883212e+00
6.29375000e-01 5.00766714e+00 4.98945401e+00 2.91911290e-01 4.66606998e+00 5.31963494e+00 4.52523304e+00 5.44486844e+00
6.30625000e-01 5.00739185e+00 4.98935112e+00 2.91699991e-01 4.66826542e+00 5.31478381e+00 4.52477938e+00 5.44850714e+00
6.31875000e-01 5.00671118e+00 4.98969949e+00 2.91815331e-01 4.66728291e+00 5.31780373e+00 4.52342265e+00 5.45063973e+00
6.33125000e-01 5.00619682e+00 4.99002733e+00 2.91707834e-01 4.66382557e+00 5.32392181e+00 4.52314578e+00 5.45116886e+00
6.34375000e-01 5.00649987e+00 4.98970821e+00 2.91402688e-01 4.66277613e+00 5.32174609e+00 4.52371494e+00 5.45026464e+00
6.35625000e-01 5.00665892e+00 4.98926104e+00 2.91453760e-01 4.66710401e+00 5.31824834e+00 4.52483915e+00 5.45046443e+00
6.36875000e-01 5.00595466e+00 4.98963209e+00 2.91546050e-01 4.66755301e+00 5.31117257e+00 4.52434318e+00 5.44943165e+00
6.38125000e-01 5.00652300e+00 4.99015951e+00 2.91088398e-01 4.66524934e+00 5.32208712e+00 4.52355268e+00 5.44760129e+00
6.39375000e-01 5.00720083e+00 4.99031038e+00 2.90792253e-01 4.66497494e+00 5.32249680e+00 4.52621285e+00 5.44714260e+00
6.40625000e-01 5.00804827e+00 4.98982585e+00 2.90750341e-01 4.66898421e+00 5.31528980e+00 4.52535963e+00 5.44798951e+00
6.41875000e-01 5.00783600e+00 4.98934829e+00 2.91300314e-01 4.66586046e+00 5.31603563e+00 4.52590456e+00 5.44752921e+00
6.43125000e-01 5.00800185e+00 4.98942496e+00 2.91186535e-01 4.66567740e+00 5.31756521e+00 4.52535242e+00 5.45124807e+00
6.44375000e-01 5.00699741e+00 4.99001838e+00 2.90781749e-01 4.66969498e+00 5.32369826e+00 4.52363144e+00 5.44782511e+00
6.45625000e-01 5.00733140e+00 4.99032283e+00 2.90713572e-01 4.66797622e+00 5.32058641e+00 4.52492183e+00 5.45113474e+00
6.46875000e-01 5.00805598e+00 4.98985841e+00 2.91131763e-01 4.66820661e+00 5.31700221e+00 4.52642579e+00 5.44683536e+00
6.48125000e-01 5.00833327e+00 4.98947718e+00 2.90696514e-01 4.66616190e+00 5.31535554e+00 4.52501987e+00 5.44647944e+00
6.49375000e-01 5.00695256e+00 4.98978828e+00 2.90495243e-01 4.66623903e+00 5.32346323e+00 4.52593487e+00 5.44535972e+00
6.50625000e-01 5.00782610e+00 4.98991107e+00 2.90627149e-01 4.66689491e+00 5.32401522e+00 4.52712410e+00 5.44507036e+00
6.51875000e-01 5.00913472e+00 4.98998777e+00 2.90356658e-01 4.66631910e+00 5.31974791e+00 4.52978254e+00 5.44813923e+00
6.53125000e-01 5.00781868e+00 4.99017130e+00 2.89936103e-01 4.66721771e+00 5.31518696e+00 4.52333124e+00 5.44753043e+00
6.54375000e-01 5.00659355e+00 4.99023773e+00 2.89653296e-01 4.66953015e+00 5.31676028e+00 4.52930888e+00 5.44458849e+00
6.55625000e-01 5.00696110e+00 4.98962038e+00 2.89846409e-01 4.66367685e+00 5.32234200e+00 4.52666888e+00 5.44688842e+00
6.56875000e-01 5.00754121e+00 4.98920351e+00 2.90368247e-01 4.66296194e+00 5.31626120e+00 4.52490316e+00 5.44887079e+00
6.58125000e-01 5.00670343e+00 4.98948787e+00 2.90179756e-01 4.66746517e+00 5.31754715e+00 4.52744994e+00 5.44894039e+00
6.59375000e-01 5.00770747e+00 4.98990527e+00 2.89787490e-01 4.66626907e+00 5.31829879e+00 4.53025993e+00 5.44458610e+00
6.60625000e-01 5.00645642e+00 4.99054722e+00 2.89660671e-01 4.67017251e+00 5.32441073e+00 4.52692632e+00 5.44896980e+00
6.61875000e-01 5.00705695e+00 4.99016330e+00 2.89587861e-01 4.67080439e+00 5.32033034e+00 4.52798822e+00 5.44616618e+00
6.63125000e-01 5.00636804e+00 4.98962995e+00 2.89573389e-01 4.66666455e+00 5.31981308e+00 4.52805080e+00 5.44638724e+00
6.64375000e-01 5.00712458e+00 4.98967951e+00 2.89562624e-01 4.66728796e+00 5.31652823e+00 4.52672383e+00 5.44314892e+00
6.65625000e-01 5.00812179e+00 4.98972550e+00 2.89293544e-01 4.66759846e+00 5.31876347e+00 4.52664650e+00 5.44201398e+00
6.66875000e-01 5.00773510e+00 4.98988882e+00 2.88684017e-01 4.66771564e+00 5.31406095e+00 4.52868719e+00 5.44124987e+00
6.68125000e-01 5.00831006e+00 4.98973580e+00 2.88432439e-01 4.66810827e+00 5.31737229e+00 4.53290467e+00 5.44590357e+00
6.69375000e-01 5.00770719e+00 4.98962023e+00 2.89067413e-01 4.66678690e+00 5.31347820e+00 4.52097918e+00 5.44385338e+00
6.70625000e-01 5.00699507e+00 4.98959862e+00 2.89635977e-01 4.66581085e+00 5.31587386e+00 4.52514756e+00 5.44164988e+00
6.71875000e-01 5.00693361e+00 4.98973241e+00 2.89002928e-01 4.66582955e+00 5.31544925e+00 4.52647191e+00 5.44363113e+00
6.73125000e-01 5.00663008e+00 4.99005963e+00 2.88224361e-01 4.67050406e+00 5.31509741e+00 4.53051366e+00 5.44639498e+00
6.74375000e-01 5.00727840e+00 4.99000951e+00 2.88342983e-01 4.66766894e+00 5.31631877e+00 4.53024819e+00 5.44481340e+00
6.75625000e-01 5.00591329e+00 4.98995730e+00 2.88588179e-01 4.67196928e+00 5.31987975e+00 4.53098018e+00 5.43901652e+00
6.76875000e-01 5.00712808e+00 4.98998316e+00 2.88523114e-01 4.66925919e+00 5.31847369e+00 4.53202998e+00 5.44045566e+00
6.78125000e-01 5.00718893e+00 4.98970214e+00 2.87581126e-01 4.67037142e+00 5.31725702e+00 4.53145388e+00 5.44132905e+00
6.79375000e-01 5.00780705e+00 4.98943908e+00 2.87561767e-01 4.66987922e+00 5.31671966e+00 4.53243988e+00 5.44172724e+00
6.80625000e-01 5.00765275e+00 4.98945383e+00 2.88207674e-01 4.67174475e+00 5.32066179e+00 4.52956359e+00 5.44372139e+00
6.81875000e-01 5.00754089e+00 4.99008999e+00 2.88468724e-01 4.66943062e+00 5.31416314e+00 4.52745184e+00 5.44099584e+00
6.83125000e-01 5.00873855e+00 4.99006774e+00 2.87714088e-01 4.67178621e+00 5.31941526e+00 4.52992594e+00 5.43948931e+00
6.84375000e-01 5.00907932e+00 4.98968166e+00 2.87119916e-01 4.66908897e+00 5.31891695e+00 4.53206936e+00 5.44267413e+00
6.85625000e-01 5.00787895e+00 4.98956408e+00 2.87226566e-01 4.66598743e+00 5.31617439e+00 4.53240993e+00 5.44016514e+00
6.86875000e-01 5.00907041e+00 4.98977766e+00 2.87823686e-01 4.66795584e+00 5.31405616e+00 4.52911551e+00 5.44098432e+00
6.88125000e-01 5.00883965e+00 4.98977231e+00 2.87551643e-01 4.67139514e+00 5.31412632e+00 4.52609391e+00 5.44036434e+00
6.89375000e-01 5.00961819e+00 4.98954397e+00 2.86950146e-01 4.67522384e+00 5.31520483e+00 4.53103751e+00 5.44041596e+00
6.90625000e-01 5.00993515e+00 4.98973220e+00 2.86560008e-01 4.67162919e+00 5.31548042e+00 4.53314504e+00 5.43750189e+00
6.91875000e-01 5.00776096e+00 4.99017503e+00 2.86747273e-01 4.67092115e+00 5.31699195e+00 4.53156091e+00 5.44308836e+00
6.93125000e-01 5.00774123e+00 4.98996768e+00 2.87028539e-01 4.66739004e+00 5.31373091e+00 4.52912343e+00 5.44112539e+00
6.94375000e-01 5.00861856e+00 4.98920953e+00 2.86951084e-01 4.66994647e+00 5.31350562e+00 4.53264332e+00 5.43887900e+00
6.95625000e-01 5.00856241e+00 4.98920055e+00 2.86577590e-01 4.66837264e+00 5.31399672e+00 4.53233278e+00 5.43848004e+00
6.96875000e-01 5.00771411e+00 4.98989840e+00 2.86210788e-01 4.67112732e+00 5.31601444e+00 4.53291458e+00 5.44276790e+00
6.98125000e-01 5.00850259e+00 4.99027492e+00 2.86199582e-01 4.67326943e+00 5.31533335e+00 4.53460972e+00 5.44163251e+00
6.99375000e-01 5.00854767e+00 4.99023058e+00 2.86010416e-01 4.67439562e+00 5.32060133e+00 4.53453282e+00 5.43865020e+00
7.00625000e-01 5.00881989e+00 4.98993701e+00 2.85772742e-01 4.67321496e+00 5.31660329e+00 4.53114081e+00 5.44105876e+00
7.01875000e-01 5.00909513e+00 4.98972178e+00 2.85546649e-01 4.67077782e+00 5.31214139e+00 4.53229393e+00 5.43795405e+00
7.03125000e-01 5.00902437e+00 4.98954079e+00 2.85754743e-01 4.66662783e+00 5.31301803e+00 4.53003978e+00 5.44159131e+00
7.04375000e-01 5.00877848e+00 4.98973249e+00 2.85708793e-01 4.66916094e+00 5.31359686e+00 4.52962941e+00 5.44048618e+00
7.05625000e-01 5.00871387e+00 4.98993686e+00 2.85461023e-01 4.67324581e+00 5.31853910e+00 4.52969807e+00 5.43422394e+00
7.06875000e-01 5.00873764e+00 4.99034227e+00 2.85158902e-01 4.67324452e+00 5.31588224e+00 4.53345833e+00 5.44040290e+00
7.08125000e-01 5.00880686e+00 4.99035089e+00 2.85151059e-01 4.67078203e+00 5.31125882e+00 4.53427460e+00 5.44110280e+00
7.09375000e-01 5.00770483e+00 4.98963157e+00 2.84953555e-01 4.67280816e+00 5.31299542e+00 4.53400624e+00 5.44173692e+00
7.10625000e-01 5.00809648e+00 4.98945876e+00 2.84797306e-01 4.67531112e+00 5.31338038e+00 4.53362320e+00 5.44050828e+00
7.11875000e-01 5.00986431e+00 4.99006827e+00 2.84918713e-01 4.67651727e+00 5.31535011e+00 4.53515540e+00 5.43376142e+00
7.13125000e-01 5.00951494e+00 4.99023354e+00 2.84842740e-01 4.67420695e+00 5.31511439e+00 4.53495480e+00 5.43683414e+00
7.14375000e-01 5.00809222e+00 4.99026684e+00 2.84499548e-01 4.67242746e+00 5.31329535e+00 4.53590530e+00 5.44106989e+00
7.15625000e-01 5.00854908e+00 4.98973441e+00 2.84210081e-01 4.67182268e+00 5.31133533e+00 4.53668729e+00 5.43775327e+00
7.16875000e-01 5.00828308e+00 4.98950325e+00 2.84337287e-01 4.66926916e+00 5.31025977e+00 4.53658379e+00 5.43943952e+00
7.18125000e-01 5.00732501e+00 4.98992659e+00 2.84454867e-01 4.67167272e+00 5.31554316e+00 4.53390240e+00 5.43692245e+00
7.19375000e-01 5.00712020e+00 4.99043200e+00 2.84177734e-01 4.67593519e+00 5.31208888e+00 4.53679764e+00 5.43921828e+00
7.20625000e-01 5.00875029e+00 4.99032046e+00 2.83831548e-01 4.67662050e+00 5.31417163e+00 4.53447553e+00 5.43864025e+00
7.21875000e-01 5.00898629e+00 4.98988229e+00 2.83595676e-01 4.67643639e+00 5.31473132e+00 4.53420049e+00 5.43715435e+00
7.23125000e-01 5.00874257e+00 4.98969395e+00 2.83433446e-01 4.66739057e+00 5.31660504e+00 4.53677151e+00 5.43530063e+00
7.24375000e-01 5.00821324e+00 4.99000948e+00 2.83102034e-01 4.67054668e+00 5.31224442e+00 4.54184471e+00 5.43827373e+00
7.25625000e-01 5.01047494e+00 4.98983788e+00 2.82658489e-01 4.67554120e+00 5.30781224e+00 4.53836833e+00 5.43890625e+00
7.26875000e-01 5.00971302e+00 4.98934668e+00 2.82772923e-01 4.67585746e+00 5.31302889e+00 4.53998893e+00 5.43900739e+00
7.28125000e-01 5.01043087e+00 4.98928031e+00 2.83136160e-01 4.67143578e+00 5.30909366e+00 4.53621688e+00 5.43379285e+00
7.29375000e-01 5.01037266e+00 4.99017717e+00 2.82925044e-01 4.67139849e+00 5.31456507e+00 4.53768063e+00 5.43550517e+00
7.30625000e-01 5.01003546e+00 4.99069972e+00 2.82405855e-01 4.67685428e+00 5.31021595e+00 4.54053187e+00 5.43608939e+00
7.31875000e-01 5.00982849e+00 4.99032360e+00 2.81960363e-01 4.67742094e+00 5.31158628e+00 4.53837378e+00 5.43357523e+00
7.33125000e-01 5.00964622e+00 4.98978593e+00 2.82043936e-01 4.67642984e+00 5.31247100e+00 4.53760693e+00 5.43496365e+00
7.34375000e-01 5.01067967e+00 4.98962031e+00 2.82799713e-01 4.67453635e+00 5.31376835e+00 4.54071765e+00 5.43551234e+00
7.35625000e-01 5.00925789e+00 4.99009293e+00 2.82456290e-01 4.67815880e+00 5.31177410e+00 4.54032530e+00 5.43527008e+00
7.36875000e-01 5.00997371e+00 4.99046703e+00 2.81394824e-01 4.67625717e+00 5.30900365e+00 4.54414796e+00 5.43250044e+00
7.38125000e-01 5.00959830e+00 4.99021283e+00 2.80725901e-01 4.67596633e+00 5.30944695e+00 4.53997827e+00 5.43118698e+00
7.39375000e-01 5.00988552e+00 4.98956674e+00 2.80841429e-01 4.67139415e+00 5.31306097e+00 4.54107971e+00 5.42977432e+00
7.40625000e-01 5.00858940e+00 4.98947378e+00 2.81179100e-01 4.67559086e+00 5.30761894e+00 4.54178509e+00 5.42795328e+00
7.41875000e-01 5.00940883e+00 4.99007199e+00 2.81130312e-01 4.67819402e+00 5.30943352e+00 4.54165367e+00 5.43297719e+00
7.43125000e-01 5.00854541e+00 4.99041111e+00 2.80182380e-01 4.68020196e+00 5.31021496e+00 4.54395391e+00 5.43307603e+00
7.44375000e-01 5.00857386e+00 4.99008754e+00 2.80092254e-01 4.67396207e+00 5.31401010e+00 4.54336399e+00 5.43164570e+00
7.45625000e-01 5.00965969e+00 4.98982301e+00 2.80488933e-01 4.67572227e+00 5.31130310e+00 4.54683292e+00 5.43315485e+00
7.46875000e-01 5.01010670e+00 4.99026282e+00 2.80928734e-01 4.67447428e+00 5.30620551e+00 4.54523245e+00 5.43244317e+00
7.48125000e-01 5.01066218e+00 4.99059608e+00 2.80332260e-01 4.68087052e+00 5.30641702e+00 4.54085708e+00 5.43268691e+00
7.49375000e-01 5.01075529e+00 4.99026464e+00 2.79632784e-01 4.68162115e+00 5.31189006e+00 4.54379853e+00 5.43018968e+00
7.50625000e-01 5.01088684e+00 4.98957259e+00 2.79587136e-01 4.67742712e+00 5.30960284e+00 4.54223963e+00 5.42777443e+00
7.51875000e-01 5.00961539e+00 4.98903288e+00 2.79690118e-01 4.67261699e+00 5.30966997e+00 4.54451129e+00 5.42712982e+00
7.53125000e-01 5.00960061e+00 4.98979373e+00 2.79462169e-01 4.67381448e+00 5.30742970e+00 4.54226934e+00 5.42815775e+00
7.54375000e-01 5.01020928e+00 4.99095161e+00 2.78864005e-01 4.67885740e+00 5.30688265e+00 4.54871728e+00 5.42984873e+00
7.55625000e-01 5.00964104e+00 4.99057152e+00 2.78383785e-01 4.68051633e+00 5.30732585e+00 4.54374650e+00 5.42797784e+00
7.56875000e-01 5.00926716e+00 4.98950272e+00 2.78762208e-01 4.67987688e+00 5.30615817e+00 4.54968449e+00 5.42720429e+00
7.58125000e-01 5.00958690e+00 4.98923901e+00 2.79456777e-01 4.67604799e+00 5.31143601e+00 4.54393959e+00 5.42768297e+00
7.59375000e-01 5.00834659e+00 4.98991020e+00 2.79331101e-01 4.68040218e+00 5.31014333e+00 4.53959660e+00 5.43071686e+00
7.60625000e-01 5.00931721e+00 4.99042535e+00 2.78222756e-01 4.67531994e+00 5.31121245e+00 4.54503487e+00 5.43040371e+00
7.61875000e-01 5.00924071e+00 4.98972890e+00 2.77831960e-01 4.68079078e+00 5.31378432e+00 4.54683690e+00 5.42510662e+00
7.63125000e-01 5.00921243e+00 4.98944197e+00 2.78039579e-01 4.67853090e+00 5.31022352e+00 4.54738373e+00 5.42467810e+00
7.64375000e-01 5.00953118e+00 4.98980173e+00 2.77829128e-01 4.67910502e+00 5.30459107e+00 4.54753551e+00 5.42475654e+00
7.65625000e-01 5.00950324e+00 4.99064315e+00 2.77512704e-01 4.68026136e+00 5.30553690e+00 4.54541241e+00 5.43171735e+00
7.66875000e-01 5.01093960e+00 4.99045449e+00 2.77779656e-01 4.67889615e+00 5.30736582e+00 4.55079338e+00 5.43032931e+00
7.68125000e-01 5.01000106e+00 4.98968711e+00 2.77790850e-01 4.67947057e+00 5.30882235e+00 4.55022314e+00 5.43006168e+00
7.69375000e-01 5.01151627e+00 4.98940570e+00 2.77325969e-01 4.68077451e+00 5.30589559e+00 4.55326585e+00 5.42946704e+00
7.70625000e-01 5.01082536e+00 4.98996728e+00 2.77237659e-01 4.68336433e+00 5.30533465e+00 4.54790474e+00 5.43022159e+00
7.71875000e-01 5.00994917e+00 4.99061945e+00 2.77160838e-01 4.67771371e+00 5.30686013e+00 4.54717321e+00 5.42918431e+00
7.73125000e-01 5.01150773e+00 4.99031002e+00 2.76866894e-01 4.67887205e+00 5.31017184e+00 4.54885656e+00 5.42716343e+00
7.74375000e-01 5.01132877e+00 4.98943038e+00 2.76437159e-01 4.68233163e+00 5.30870484e+00 4.55057681e+00 5.42571812e+00
7.75625000e-01 5.01046056e+00 4.98956970e+00 2.75800584e-01 4.68430469e+00 5.30411195e+00 4.54907363e+00 5.42579002e+00
7.76875000e-01 5.01027623e+00 4.98996387e+00 2.76040860e-01 4.68392874e+00 5.30545298e+00 4.55041270e+00 5.42424764e+00
7.78125000e-01 5.01024733e+00 4.98966390e+00 2.76803533e-01 4.68038482e+00 5.30587684e+00 4.55049724e+00 5.42602000e+00
7.79375000e-01 5.01081036e+00 4.98947697e+00 2.76511652e-01 4.67883512e+00 5.30271724e+00 4.55138705e+00 5.42413787e+00
7.80625000e-01 5.01058429e+00 4.98984878e+00 2.75264728e-01 4.68530573e+00 5.30704423e+00 4.55057126e+00 5.42098512e+00
7.81875000e-01 5.01038579e+00 4.99060759e+00 2.75283238e-01 4.68509961e+00 5.30769178e+00 4.55177953e+00 5.42436373e+00
7.83125000e-01 5.01148470e+00 4.99058871e+00 2.75963186e-01 4.68179072e+00 5.30897844e+00 4.55082454e+00 5.42574821e+00
7.84375000e-01 5.01162226e+00 4.98952283e+00 2.76460887e-01 4.67980723e+00 5.30872140e+00 4.55093751e+00 5.42462853e+00
7.85625000e-01 5.01041584e+00 4.98886435e+00 2.75355320e-01 4.68299970e+00 5.30008810e+00 4.55292947e+00 5.42248448e+00
7.86875000e-01 5.01099064e+00 4.98959205e+00 2.74293355e-01 4.68217684e+00 5.29923759e+00 4.55327551e+00 5.41979292e+00
7.88125000e-01 5.01115045e+00 4.99048017e+00 2.74562647e-01 4.68219504e+00 5.30923714e+00 4.55328476e+00 5.42348501e+00
7.89375000e-01 5.01239245e+00 4.99028674e+00 2.75293457e-01 4.67866027e+00 5.30686042e+00 4.55600032e+00 5.42403245e+00
7.90625000e-01 5.01203673e+00 4.98988625e+00 2.74717975e-01 4.68383482e+00 5.30161729e+00 4.54911504e+00 5.42432155e+00
7.91875000e-01 5.01075236e+00 4.98995066e+00 2.73819904e-01 4.68974014e+00 5.29949669e+00 4.55422020e+00 5.42024878e+00
7.93125000e-01 5.01073904e+00 4.99012568e+00 2.73800652e-01 4.68318110e+00 5.30479446e+00 4.55017304e+00 5.41931463e+00
7.94375000e-01 5.01274362e+00 4.99000347e+00 2.74576211e-01 4.68122229e+00 5.30593264e+00 4.55036430e+00 5.42313511e+00
7.95625000e-01 5.01134602e+00 4.98999788e+00 2.74520553e-01 4.68372326e+00 5.30730202e+00 4.55374598e+00 5.42143058e+00
7.96875000e-01 5.01244524e+00 4.99001314e+00 2.73580282e-01 4.68519466e+00 5.30591334e+00 4.55979793e+00 5.41975845e+00
7.98125000e-01 5.01262185e+00 4.99001376e+00 2.73129949e-01 4.67949816e+00 5.30403519e+00 4.56045172e+00 5.41702920e+00
7.99375000e-01 5.01283035e+00 4.99005610e+00 2.73199532e-01 4.68018176e+00 5.30257700e+00 4.55555471e+00 5.41895258e+00
8.00625000e-01 5.01170162e+00 4.99007771e+00 2.73177971e-01 4.68451673e+00 5.30539704e+00 4.55337403e+00 5.42148067e+00
8.01875000e-01 5.01404674e+00 4.99006615e+00 2.72991946e-01 4.68564535e+00 5.30140566e+00 4.55667473e+00 5.41773959e+00
8.03125000e-01 5.01353651e+00 4.99031186e+00 2.72811876e-01 4.68699771e+00 5.30640838e+00 4.55718095e+00 5.41309848e+00
8.04375000e-01 5.01205384e+00 4.99051441e+00 2.72656546e-01 4.68214116e+00 5.30594769e+00 4.56064433e+00 5.41896073e+00
8.05625000e-01 5.01260740e+00 4.99026536e+00 2.72550738e-01 4.68454104e+00 5.30283254e+00 4.55809424e+00 5.41864570e+00
8.06875000e-01 5.01188714e+00 4.98956671e+00 2.72567864e-01 4.68220528e+00 5.29911611e+00 4.55474397e+00 5.41742775e+00
8.08125000e-01 5.01190914e+00 4.98978033e+00 2.72407150e-01 4.67925675e+00 5.30084669e+00 4.56182056e+00 5.41314379e+00
8.09375000e-01 5.01053046e+00 4.99082400e+00 2.71730797e-01 4.68637003e+00 5.30554111e+00 4.56180778e+00 5.41490264e+00
8.10625000e-01 5.01044550e+00 4.99115508e+00 2.71939934e-01 4.68370177e+00 5.30501957e+00 4.56124086e+00 5.42255997e+00
8.11875000e-01 5.01201543e+00 4.99053909e+00 2.72093066e-01 4.68551955e+00 5.30076071e+00 4.55956900e+00 5.41718184e+00
8.13125000e-01 5.01008292e+00 4.99006061e+00 2.72166405e-01 4.68265935e+00 5.30130018e+00 4.56213175e+00 5.41660330e+00
8.14375000e-01 5.01138573e+00 4.98987926e+00 2.72084899e-01 4.69072002e+00 5.30127643e+00 4.55851663e+00 5.41703228e+00
8.15625000e-01 5.01334106e+00 4.99024255e+00 2.71296141e-01 4.68417664e+00 5.30096766e+00 4.55653168e+00 5.41871015e+00
8.16875000e-01 5.01351833e+00 4.99085402e+00 2.70773301e-01 4.68317936e+00 5.30012428e+00 4.55795251e+00 5.42030159e+00
8.18125000e-01 5.01401641e+00 4.99090598e+00 2.70406747e-01 4.68394065e+00 5.30014481e+00 4.56238467e+00 5.41872184e+00
8.19375000e-01 5.01303660e+00 4.99068227e+00 2.70590343e-01 4.68273626e+00 5.30311060e+00 4.56631714e+00 5.41190427e+00
8.20625000e-01 5.01282097e+00 4.99022985e+00 2.71046986e-01 4.68203987e+00 5.30616563e+00 4.56369533e+00 5.41772492e+00
8.21875000e-01 5.01522215e+00 4.98989057e+00 2.70614053e-01 4.68200303e+00 5.30086584e+00 4.55614223e+00 5.41752285e+00
8.23125000e-01 5.01379411e+00 4.99058859e+00 2.70684324e-01 4.68247809e+00 5.29901742e+00 4.55800008e+00 5.41873410e+00
8.24375000e-01 5.01379224e+00 4.99178614e+00 2.70530277e-01 4.68744742e+00 5.30395784e+00 4.56684275e+00 5.41489144e+00
8.25625000e-01 5.01387738e+00 4.99159463e+00 2.70363986e-01 4.69125391e+00 5.30924209e+00 4.56856008e+00 5.41441160e+00
8.26875000e-01 5.01312463e+00 4.99076053e+00 2.69710801e-01 4.68756537e+00 5.29753109e+00 4.56251265e+00 5.41151932e+00
8.28125000e-01 5.01291034e+00 4.98990846e+00 2.69595579e-01 4.68287923e+00 5.29799818e+00 4.56209352e+00 5.41310296e+00
8.29375000e-01 5.01309793e+00 4.99010141e+00 2.69861410e-01 4.68672769e+00 5.30026880e+00 4.56242350e+00 5.41517711e+00
8.30625000e-01 5.01312930e+00 4.99112809e+00 2.69933225e-01 4.68584720e+00 5.30376369e+00 4.56200137e+00 5.41341827e+00
8.31875000e-01 5.01414427e+00 4.99152020e+00 2.69148919e-01 4.69047796e+00 5.30213729e+00 4.55861440e+00 5.41428720e+00
8.33125000e-01 5.01236197e+00 4.99089947e+00 2.68759107e-01 4.68930803e+00 5.29748950e+00 4.55923080e+00 5.41589897e+00
8.34375000e-01 5.01311040e+00 4.99047538e+00 2.69129172e-01 4.68647734e+00 5.29886901e+00 4.55970317e+00 5.41882376e+00
8.35625000e-01 5.01476657e+00 4.99109209e+00 2.69371805e-01 4.68681743e+00 5.30399271e+00 4.56522333e+00 5.41958552e+00
8.36875000e-01 5.01244605e+00 4.99161820e+00 2.68816941e-01 4.69305984e+00 5.30723028e+00 4.57039299e+00 5.41303041e+00
8.38125000e-01 5.01420811e+00 4.99152187e+00 2.68204090e-01 4.69182370e+00 5.29826208e+00 4.56987496e+00 5.41269715e+00
8.39375000e-01 5.01314243e+00 4.99085905e+00 2.68349125e-01 4.69026433e+00 5.29926177e+00 4.56804429e+00 5.41250371e+00
8.40625000e-01 5.01382640e+00 4.99096018e+00 2.68952191e-01 4.68635350e+00 5.30170852e+00 4.56351060e+00 5.41362784e+00
8.41875000e-01 5.01551554e+00 4.99170927e+00 2.68836299e-01 4.68736602e+00 5.30108390e+00 4.56319900e+00 5.41404459e+00
8.43125000e-01 5.01564789e+00 4.99176871e+00 2.68057938e-01 4.69286873e+00 5.30231782e+00 4.56414762e+00 5.41680844e+00
8.44375000e-01 5.01597958e+00 4.99097686e+00 2.67420834e-01 4.68940554e+00 5.29634992e+00 4.56544672e+00 5.40920565e+00
8.45625000e-01 5.01600591e+00 4.99025915e+00 2.67722090e-01 4.68656995e+00 5.29936236e+00 4.56203744e+00 5.41510026e+00
8.46875000e-01 5.01499400e+00 4.99069757e+00 2.68036020e-01 4.68601026e+00 5.29948695e+00 4.56361348e+00 5.41045906e+00
8.48125000e-01 5.01398356e+00 4.99162002e+00 2.67636679e-01 4.68822952e+00 5.29873837e+00 4.56913111e+00 5.41083048e+00
8.49375000e-01 5.01367460e+00 4.99199314e+00 2.67155467e-01 4.69265924e+00 5.30174055e+00 4.56998348e+00 5.41210636e+00
8.50625000e-01 5.01193087e+00 4.99161891e+00 2.67130805e-01 4.69646022e+00 5.30189112e+00 4.57081232e+00 5.41214527e+00
8.51875000e-01 5.01402475e+00 4.99139141e+00 2.67012548e-01 4.69095226e+00 5.29981615e+00 4.56875802e+00 5.41101172e+00
8.53125000e-01 5.01391115e+00 4.99160119e+00 2.67006432e-01 4.69192347e+00 5.29858161e+00 4.57057430e+00 5.40958102e+00
8.54375000e-01 5.01413272e+00 4.99179976e+00 2.67243600e-01 4.69058436e+00 5.30372267e+00 4.56685265e+00 5.41342219e+00
8.55625000e-01 5.01535178e+00 4.99149343e+00 2.67251652e-01 4.69339906e+00 5.30195038e+00 4.56470982e+00 5.41069290e+00
8.56875000e-01 5.01584081e+00 4.99144228e+00 2.66742472e-01 4.69115363e+00 5.29685164e+00 4.56607312e+00 5.41217499e+00
8.58125000e-01 5.01504956e+00 4.99158569e+00 2.66349446e-01 4.69128769e+00 5.29535806e+00 4.56936827e+00 5.41396624e+00
8.59375000e-01 5.01541555e+00 4.99207964e+00 2.66199325e-01 4.68930681e+00 5.29836537e+00 4.57223401e+00 5.41112172e+00
8.60625000e-01 5.01454278e+00 4.99183878e+00 2.66438218e-01 4.69465501e+00 5.29853630e+00 4.57181966e+00 5.41129390e+00
8.61875000e-01 5.01513172e+00 4.99161413e+00 2.66687701e-01 4.69232882e+00 5.30181487e+00 4.57212771e+00 5.40949072e+00
8.63125000e-01 5.01497731e+00 4.99162584e+00 2.66413735e-01 4.68828345e+00 5.29682503e+00 4.56894346e+00 5.40924719e+00
8.64375000e-01 5.01493891e+00 4.99236687e+00 2.65868388e-01 4.69266379e+00 5.29965727e+00 4.57396106e+00 5.41018138e+00
8.65625000e-01 5.01454378e+00 4.99238743e+00 2.65161310e-01 4.69361975e+00 5.30272209e+00 4.57682193e+00 5.40882590e+00
8.66875000e-01 5.01759791e+00 4.99219578e+00 2.64852600e-01 4.69704855e+00 5.30100610e+00 4.56961505e+00 5.40965044e+00
8.68125000e-01 5.01702514e+00 4.99200162e+00 2.65482396e-01 4.69547534e+00 5.29480312e+00 4.57436231e+00 5.40450695e+00
8.69375000e-01 5.01606439e+00 4.99217694e+00 2.66257144e-01 4.68989062e+00 5.29685547e+00 4.57225916e+00 5.40970974e+00
8.70625000e-01 5.01702893e+00 4.99243315e+00 2.66337323e-01 4.69279784e+00 5.30018925e+00 4.57165427e+00 5.40949137e+00
8.71875000e-01 5.01615158e+00 4.99251362e+00 2.65298702e-01 4.69276326e+00 5.29941402e+00 4.57559355e+00 5.40620946e+00
8.73125000e-01 5.01464419e+00 4.99242252e+00 2.64307806e-01 4.69494090e+00 5.29806061e+00 4.56939221e+00 5.40652042e+00
8.74375000e-01 5.01535867e+00 4.99210224e+00 2.64540137e-01 4.69751774e+00 5.29822142e+00 4.57271061e+00 5.40780078e+00
8.75625000e-01 5.01531817e+00 4.99251278e+00 2.65156470e-01 4.69410858e+00 5.29656411e+00 4.57481598e+00 5.40956670e+00
8.76875000e-01 5.01563640e+00 4.99299764e+00 2.64804008e-01 4.69652428e+00 5.29719405e+00 4.58066295e+00 5.41087402e+00
8.78125000e-01 5.01583324e+00 4.99318149e+00 2.64559035e-01 4.69769832e+00 5.29868862e+00 4.57791806e+00 5.40859884e+00
8.79375000e-01 5.01891240e+00 4.99297121e+00 2.64756080e-01 4.69466492e+00 5.30053045e+00 4.57306882e+00 5.40588278e+00
8.80625000e-01 5.01780952e+00 4.99335554e+00 2.64829967e-01 4.69342679e+00 5.29982811e+00 4.57161789e+00 5.40803974e+00
8.81875000e-01 5.01993781e+00 4.99312871e+00 2.64542522e-01 4.69744719e+00 5.29949998e+00 4.57442760e+00 5.40839300e+00
8.83125000e-01 5.02045209e+00 4.99251065e+00 2.64111061e-01 4.69862067e+00 5.29777012e+00 4.57699290e+00 5.40774124e+00
8.84375000e-01 5.01903310e+00 4.99248275e+00 2.64050575e-01 4.69164689e+00 5.29500870e+00 4.57256634e+00 5.40766395e+00
8.85625000e-01 5.01799934e+00 4.99305000e+00 2.64054401e-01 4.69081408e+00 5.29521855e+00 4.58165951e+00 5.40523744e+00
8.86875000e-01 5.01589419e+00 4.99352456e+00 2.63640373e-01 4.69947054e+00 5.29977392e+00 4.58611831e+00 5.40831577e+00
8.88125000e-01 5.01627932e+00 4.99351382e+00 2.63148640e-01 4.70235443e+00 5.29677573e+00 4.58184312e+00 5.40571963e+00
8.89375000e-01 5.01541854e+00 4.99314426e+00 2.63163107e-01 4.69837490e+00 5.29820275e+00 4.57687703e+00 5.40377042e+00
8.90625000e-01 5.01712961e+00 4.99329755e+00 2.63890863e-01 4.69431352e+00 5.29815991e+00 4.57481496e+00 5.40920795e+00
8.91875000e-01 5.01726780e+00 4.99422554e+00 2.64262810e-01 4.69349852e+00 5.30106617e+00 4.57595884e+00 5.40800970e+00
8.93125000e-01 5.01956803e+00 4.99473707e+00 2.63631467e-01 4.69806948e+00 5.30023268e+00 4.57786037e+00 5.41063967e+00
8.94375000e-01 5.02037384e+00 4.99427833e+00 2.63231045e-01 4.69897209e+00 5.29835093e+00 4.58225268e+00 5.40943443e+00
8.95625000e-01 5.02218727e+00 4.99412647e+00 2.63214208e-01 4.69954466e+00 5.29773233e+00 4.57515831e+00 5.40777320e+00
8.96875000e-01 5.01894874e+00 4.99421087e+00 2.63120156e-01 4.69840558e+00 5.30177380e+00 4.57543368e+00 5.40301759e+00
8.98125000e-01 5.01809241e+00 4.99414107e+00 2.62595326e-01 4.69742472e+00 5.29895711e+00 4.57923738e+00 5.40336551e+00
8.99375000e-01 5.01886577e+00 4.99380729e+00 2.62201769e-01 4.69616835e+00 5.29798952e+00 4.58275045e+00 5.40631017e+00
9.00625000e-01 5.01848865e+00 4.99361616e+00 2.62686905e-01 4.69857757e+00 5.29530091e+00 4.58211207e+00 5.40562606e+00
9.01875000e-01 5.01855985e+00 4.99431965e+00 2.62806535e-01 4.69999408e+00 5.29561748e+00 4.57869477e+00 5.41049781e+00
9.03125000e-01 5.01783217e+00 4.99472483e+00 2.62116757e-01 4.70128123e+00 5.29978366e+00 4.57563901e+00 5.40369499e+00
9.04375000e-01 5.01936196e+00 4.99470067e+00 2.61955970e-01 4.69844353e+00 5.30221207e+00 4.58739592e+00 5.40184816e+00
9.05625000e-01 5.02018809e+00 4.99459128e+00 2.62306477e-01 4.69667298e+00 5.30106407e+00 4.58400105e+00 5.40489614e+00
9.06875000e-01 5.02231655e+00 4.99514281e+00 2.62653227e-01 4.69979143e+00 5.29950287e+00 4.57422094e+00 5.40728205e+00
9.08125000e-01 5.02253190e+00 4.99584785e+00 2.62486624e-01 4.69982341e+00 5.29908541e+00 4.58001346e+00 5.41253373e+00
9.09375000e-01 5.02023207e+00 4.99590733e+00 2.62294098e-01 4.70191925e+00 5.29893907e+00 4.58817410e+00 5.40991211e+00
9.10625000e-01 5.02113721e+00 4.99518415e+00 2.62047892e-01 4.70279985e+00 5.30154744e+00 4.58649817e+00 5.40349092e+00
9.11875000e-01 5.02072581e+00 4.99475471e+00 2.61503741e-01 4.70041035e+00 5.30061245e+00 4.57888273e+00 5.40207500e+00
9.13125000e-01 5.02130895e+00 4.99527017e+00 2.61241728e-01 4.69770911e+00 5.29649846e+00 4.57661060e+00 5.40172806e+00
9.14375000e-01 5.02329774e+00 4.99606096e+00 2.61274890e-01 4.69852906e+00 5.30095636e+00 4.58168219e+00 5.40594253e+00
9.15625000e-01 5.02315090e+00 4.99596967e+00 2.61111905e-01 4.70121225e+00 5.30063550e+00 4.58231912e+00 5.40583018e+00
9.16875000e-01 5.02334137e+00 4.99560423e+00 2.60961772e-01 4.70380033e+00 5.30088717e+00 4.58471366e+00 5.40268610e+00
9.18125000e-01 5.02229835e+00 4.99581249e+00 2.61265166e-01 4.70056676e+00 5.29841511e+00 4.58538701e+00 5.40169945e+00
9.19375000e-01 5.02300291e+00 4.99647647e+00 2.61717350e-01 4.70112258e+00 5.29805886e+00 4.57884777e+00 5.40626251e+00
9.20625000e-01 5.02358427e+00 4.99648015e+00 2.61524939e-01 4.70424972e+00 5.30004638e+00 4.58412230e+00 5.40278161e+00
9.21875000e-01 5.02450039e+00 4.99635314e+00 2.60638039e-01 4.70341211e+00 5.29587218e+00 4.58459655e+00 5.40491411e+00
9.23125000e-01 5.02309908e+00 4.99660884e+00 2.60036381e-01 4.70124362e+00 5.29598348e+00 4.58930397e+00 5.40487236e+00
9.24375000e-01 5.02360555e+00 4.99729917e+00 2.60122899e-01 4.69645522e+00 5.29609748e+00 4.59246789e+00 5.40606923e+00
9.25625000e-01 5.02622888e+00 4.99768551e+00 2.60907670e-01 4.69938399e+00 5.30179145e+00 4.58860262e+00 5.40667517e+00
9.26875000e-01 5.02445002e+00 4.99757850e+00 2.61135794e-01 4.70408678e+00 5.30559541e+00 4.58706427e+00 5.40950291e+00
9.28125000e-01 5.02593297e+00 4.99749862e+00 2.60278721e-01 4.70587467e+00 5.30212660e+00 4.58919974e+00 5.40187386e+00
9.29375000e-01 5.02595660e+00 4.99732182e+00 2.60077877e-01 4.70626430e+00 5.30051936e+00 4.58893758e+00 5.40493906e+00
9.30625000e-01 5.02255949e+00 4.99741344e+00 2.60226005e-01 4.70337199e+00 5.29680326e+00 4.58889686e+00 5.40888525e+00
9.31875000e-01 5.02388903e+00 4.99747653e+00 2.60112919e-01 4.70638464e+00 5.30182546e+00 4.58359341e+00 5.39912518e+00
9.33125000e-01 5.02398638e+00 4.99768985e+00 2.59667258e-01 4.71001981e+00 5.29951267e+00 4.58360594e+00 5.40224109e+00
9.34375000e-01 5.02586905e+00 4.99811835e+00 2.59654695e-01 4.70473383e+00 5.30285806e+00 4.59061415e+00 5.40399530e+00
9.35625000e-01 5.02454703e+00 4.99899850e+00 2.59841082e-01 4.70100870e+00 5.30051239e+00 4.59307130e+00 5.40163071e+00
9.36875000e-01 5.02672986e+00 4.99920464e+00 2.59950795e-01 4.70393664e+00 5.29885886e+00 4.58856462e+00 5.40745400e+00
9.38125000e-01 5.02589001e+00 4.99892152e+00 2.59844187e-01 4.70500750e+00 5.29876079e+00 4.58681675e+00 5.40174626e+00
9.39375000e-01 5.02493958e+00 4.99892606e+00 2.59443510e-01 4.70538077e+00 5.30165016e+00 4.59065749e+00 5.40324056e+00
9.40625000e-01 5.02510422e+00 4.99874241e+00 2.59047804e-01 4.70283245e+00 5.30303318e+00 4.59576437e+00 5.40494410e+00
9.41875000e-01 5.02309408e+00 4.99884530e+00 2.59198333e-01 4.70417614e+00 5.30403740e+00 4.59371668e+00 5.40540363e+00
9.43125000e-01 5.02666032e+00 4.99884549e+00 2.59257867e-01 4.70817790e+00 5.30321243e+00 4.58575103e+00 5.40396279e+00
9.44375000e-01 5.03014886e+00 4.99922134e+00 2.59098936e-01 4.71000502e+00 5.29520712e+00 4.58460728e+00 5.40393025e+00
9.45625000e-01 5.02829397e+00 4.99997221e+00 2.58786732e-01 4.70744707e+00 5.29793293e+00 4.58670304e+00 5.40576055e+00
9.46875000e-01 5.02806548e+00 5.00055739e+00 2.58759039e-01 4.70883282e+00 5.30110962e+00 4.58871145e+00 5.40783874e+00
9.48125000e-01 5.02767277e+00 5.00064968e+00 2.58863840e-01 4.70696936e+00 5.30519585e+00 4.59217685e+00 5.41184899e+00
9.49375000e-01 5.02628290e+00 5.00039409e+00 2.58779020e-01 4.70579787e+00 5.30330855e+00 4.59070841e+00 5.40513902e+00
9.50625000e-01 5.02573791e+00 5.00037632e+00 2.58771282e-01 4.70764716e+00 5.29848080e+00 4.59772991e+00 5.40586256e+00
9.51875000e-01 5.02651308e+00 5.00066108e+00 2.58786289e-01 4.70657097e+00 5.29910688e+00 4.59486493e+00 5.40339141e+00
9.53125000e-01 5.02550529e+00 5.00110367e+00 2.58857245e-01 4.70918528e+00 5.30170107e+00 4.59321188e+00 5.41055771e+00
9.54375000e-01 5.02651101e+00 5.00137045e+00 2.58548778e-01 4.70904918e+00 5.30079495e+00 4.59336262e+00 5.40774334e+00
9.55625000e-01 5.02801657e+00 5.00172725e+00 2.58181078e-01 4.70967528e+00 5.30082110e+00 4.59371476e+00 5.40426526e+00
9.56875000e-01 5.02733347e+00 5.00200354e+00 2.57900408e-01 4.70879469e+00 5.30294866e+00 4.59249438e+00 5.40934732e+00
9.58125000e-01 5.02809234e+00 5.00199332e+00 2.57882269e-01 4.71217931e+00 5.30575836e+00 4.59471065e+00 5.40270620e+00
9.59375000e-01 5.02783655e+00 5.00176176e+00 2.58240460e-01 4.71123524e+00 5.30161611e+00 4.59890929e+00 5.40408011e+00
9.60625000e-01 5.02959687e+00 5.00169042e+00 2.58443646e-01 4.70806585e+00 5.30219375e+00 4.59526449e+00 5.40877611e+00
9.61875000e-01 5.03148881e+00 5.00191916e+00 2.58111237e-01 4.71123410e+00 5.30331798e+00 4.59593823e+00 5.40558642e+00
9.63125000e-01 5.03149541e+00 5.00256502e+00 2.57757611e-01 4.71272402e+00 5.30239370e+00 4.59667493e+00 5.40782185e+00
9.64375000e-01 5.03028878e+00 5.00281413e+00 2.57976754e-01 4.71212271e+00 5.29825083e+00 4.59786307e+00 5.40725084e+00
9.65625000e-01 5.02800689e+00 5.00324675e+00 2.58226458e-01 4.71212889e+00 5.30473108e+00 4.59904400e+00 5.40581156e+00
9.66875000e-01 5.02992661e+00 5.00338034e+00 2.57910086e-01 4.71110147e+00 5.30365361e+00 4.59802607e+00 5.40556504e+00
9.68125000e-01 5.03042639e+00 5.00381852e+00 2.57375388e-01 4.71082864e+00 5.30580286e+00 4.60121117e+00 5.40535822e+00
9.69375000e-01 5.03007876e+00 5.00443551e+00 2.57196389e-01 4.71255755e+00 5.30439949e+00 4.60024752e+00 5.40190138e+00
9.70625000e-01 5.03164767e+00 5.00443652e+00 2.57428425e-01 4.71305763e+00 5.30036762e+00 4.60279013e+00 5.40861008e+00
9.71875000e-01 5.03163257e+00 5.00406960e+00 2.57851901e-01 4.71008987e+00 5.30305758e+00 4.59279229e+00 5.40635988e+00
9.73125000e-01 5.03036786e+00 5.00412283e+00 2.57732230e-01 4.71030084e+00 5.30337991e+00 4.59292973e+00 5.40940210e+00
9.74375000e-01 5.03149051e+00 5.00471908e+00 2.57337986e-01 4.71211215e+00 5.30346886e+00 4.59797481e+00 5.40552261e+00
9.75625000e-01 5.03288134e+00 5.00538544e+00 2.56954870e-01 4.71452339e+00 5.30398653e+00 4.59617640e+00 5.40826426e+00
9.76875000e-01 5.03337907e+00 5.00541985e+00 2.56954602e-01 4.71391760e+00 5.30295410e+00 4.59465750e+00 5.40650437e+00
9.78125000e-01 5.03229284e+00 5.00585230e+00 2.57023675e-01 4.71389155e+00 5.30510649e+00 4.60339766e+00 5.40384965e+00
9.79375000e-01 5.03208311e+00 5.00618400e+00 2.56825776e-01 4.71814783e+00 5.30655417e+00 4.60077738e+00 5.40338172e+00
9.80625000e-01 5.03281779e+00 5.00651908e+00 2.56653316e-01 4.71707858e+00 5.30442286e+00 4.60061084e+00 5.40758631e+00
9.81875000e-01 5.03318294e+00 5.00666770e+00 2.56917851e-01 4.71539460e+00 5.30699938e+00 4.60158744e+00 5.40501895e+00
9.83125000e-01 5.03694298e+00 5.00668354e+00 2.57137803e-01 4.71731308e+00 5.30464431e+00 4.59972374e+00 5.41188526e+00
9.84375000e-01 5.03808264e+00 5.00684147e+00 2.56861057e-01 4.71852809e+00 5.30461766e+00 4.60632776e+00 5.40835056e+00
9.85625000e-01 5.04022708e+00 5.00722529e+00 2.56628085e-01 4.71690891e+00 5.30115142e+00 4.60715770e+00 5.40680405e+00
9.86875000e-01 5.03911553e+00 5.00795974e+00 2.56435704e-01 4.71364302e+00 5.30481522e+00 4.60712392e+00 5.40924626e+00
9.88125000e-01 5.03735130e+00 5.00808886e+00 2.56731224e-01 4.71378007e+00 5.30802914e+00 4.60684935e+00 5.40917467e+00
9.89375000e-01 5.03539630e+00 5.00835889e+00 2.56985642e-01 4.71851705e+00 5.30721941e+00 4.60344613e+00 5.40464574e+00
9.90625000e-01 5.03611722e+00 5.00865553e+00 2.56709972e-01 4.71936795e+00 5.31061334e+00 4.60761371e+00 5.40295048e+00
9.91875000e-01 5.03734594e+00 5.00851177e+00 2.56164657e-01 4.72010037e+00 5.30665997e+00 4.60614805e+00 5.40902432e+00
9.93125000e-01 5.03850564e+00 5.00893142e+00 2.56011202e-01 4.71997245e+00 5.30626342e+00 4.60660554e+00 5.41581129e+00
9.94375000e-01 5.03754431e+00 5.00947328e+00 2.55968362e-01 4.72200550e+00 5.30805865e+00 4.61006019e+00 5.41472074e+00
9.95625000e-01 5.04158244e+00 5.00984386e+00 2.56481315e-01 4.72004954e+00 5.31097494e+00 4.60509246e+00 5.40904494e+00
9.96875000e-01 5.03970654e+00 5.01023675e+00 2.56893838e-01 4.72008039e+00 5.31035869e+00 4.60258914e+00 5.41138892e+00
9.98125000e-01 5.04214050e+00 5.01026639e+00 2.56381942e-01 4.71737550e+00 5.31289846e+00 4.60289471e+00 5.40513128e+00
9.99375000e-01 5.04125240e+00 5.01047761e+00 2.56010203e-01 4.71595152e+00 5.30801417e+00 4.60379956e+00 5.41092144e+00
1.00062500e+00 5.04064358e+00 5.01094895e+00 2.56037000e-01 4.72015784e+00 5.30654965e+00 4.60858527e+00 5.40874686e+00
1.00187500e+00 5.04021053e+00 5.01150508e+00 2.56776306e-01 4.72296696e+00 5.31385307e+00 4.60748345e+00 5.41308886e+00
1.00312500e+00 5.03766563e+00 5.01227286e+00 2.57262678e-01 4.71883410e+00 5.31418631e+00 4.61181001e+00 5.41162255e+00
1.00437500e+00 5.03879224e+00 5.01263006e+00 2.56528241e-01 4.71977928e+00 5.31393424e+00 4.61243977e+00 5.41475502e+00
1.00562500e+00 5.04082637e+00 5.01257799e+00 2.55250289e-01 4.72042471e+00 5.31308257e+00 4.61004609e+00 5.40823257e+00
1.00687500e+00 5.03988075e+00 5.01286929e+00 2.54817346e-01 4.72076840e+00 5.31192426e+00 4.61468281e+00 5.41270926e+00
1.00812500e+00 5.03964558e+00 5.01330125e+00 2.54956076e-01 4.72197655e+00 5.30920288e+00 4.61125277e+00 5.40727816e+00
1.00937500e+00 5.04103393e+00 5.01377231e+00 2.55545310e-01 4.72326699e+00 5.31093158e+00 4.60787413e+00 5.42068344e+00
1.01062500e+00 5.04149329e+00 5.01373119e+00 2.56030323e-01 4.72483417e+00 5.30985359e+00 4.60826328e+00 5.41339722e+00
1.01187500e+00 5.04557499e+00 5.01408974e+00 2.56626427e-01 4.72534798e+00 5.30890808e+00 4.60756194e+00 5.41473752e+00
1.01312500e+00 5.04734598e+00 5.01448476e+00 2.56299485e-01 4.72641397e+00 5.31205303e+00 4.61697065e+00 5.41066002e+00
1.01437500e+00 5.04748101e+00 5.01503439e+00 2.55713516e-01 4.72765955e+00 5.31254888e+00 4.61770125e+00 5.41603429e+00
1.01562500e+00 5.04465907e+00 5.01551294e+00 2.55120291e-01 4.72729210e+00 5.31565084e+00 4.61491000e+00 5.41613936e+00
1.01687500e+00 5.04652229e+00 5.01593035e+00 2.55232688e-01 4.72569404e+00 5.31775036e+00 4.61545353e+00 5.41605812e+00
1.01812500e+00 5.04723550e+00 5.01625126e+00 2.55576308e-01 4.72401496e+00 5.31580802e+00 4.61302937e+00 5.41157312e+00
1.01937500e+00 5.04917024e+00 5.01672464e+00 2.55459674e-01 4.73134460e+00 5.31594423e+00 4.61852663e+00 5.41867224e+00
1.02062500e+00 5.04901308e+00 5.01715637e+00 2.55379315e-01 4.73038989e+00 5.31550975e+00 4.61337136e+00 5.42257849e+00
1.02187500e+00 5.04357286e+00 5.01749083e+00 2.55353335e-01 4.72679035e+00 5.31173920e+00 4.61019046e+00 5.41579396e+00
1.02312500e+00 5.04448301e+00 5.01753363e+00 2.55444953e-01 4.72601248e+00 5.31462797e+00 4.61204570e+00 5.41176240e+00
1.02437500e+00 5.04472071e+00 5.01773914e+00 2.55497912e-01 4.72752717e+00 5.31402045e+00 4.60894034e+00 5.41088448e+00
1.02562500e+00 5.04410380e+00 5.01844881e+00 2.55240956e-01 4.72862194e+00 5.31574026e+00 4.61048815e+00 5.41306586e+00
1.02687500e+00 5.04535451e+00 5.01944906e+00 2.54714249e-01 4.73097859e+00 5.31732453e+00 4.62098334e+00 5.41640466e+00
1.02812500e+00 5.04690356e+00 5.02055491e+00 2.54912792e-01 4.73355083e+00 5.31776382e+00 4.62418270e+00 5.42172101e+00
1.02937500e+00 5.04820624e+00 5.02116599e+00 2.55307110e-01 4.73167142e+00 5.32037756e+00 4.62228204e+00 5.42044993e+00
1.03062500e+00 5.05210376e+00 5.02111626e+00 2.55212614e-01 4.72796239e+00 5.31582485e+00 4.62087115e+00 5.42192406e+00
1.03187500e+00 5.05453843e+00 5.02094464e+00 2.54959697e-01 4.72930405e+00 5.31979982e+00 4.62017507e+00 5.41799712e+00
1.03312500e+00 5.05628566e+00 5.02066067e+00 2.54670021e-01 4.72998554e+00 5.32014240e+00 4.62340042e+00 5.41388428e+00
1.03437500e+00 5.05593717e+00 5.02105769e+00 2.54381461e-01 4.72697748e+00 5.31821766e+00 4.62216968e+00 5.41179240e+00
1.03562500e+00 5.05146406e+00 5.02228217e+00 2.54460291e-01 4.73339221e+00 5.32012135e+00 4.61743865e+00 5.41605179e+00
1.03687500e+00 5.05074678e+00 5.02317382e+00 2.54626155e-01 4.73424283e+00 5.32004964e+00 4.62235902e+00 5.41840146e+00
1.03812500e+00 5.05154509e+00 5.02409039e+00 2.54771520e-01 4.73690845e+00 5.31969525e+00 4.62537943e+00 5.42759673e+00
1.03937500e+00 5.05221756e+00 5.02416073e+00 2.55019218e-01 4.73430784e+00 5.32037508e+00 4.61896256e+00 5.42157309e+00
1.04062500e+00 5.05341246e+00 5.02396589e+00 2.55029172e-01 4.73310628e+00 5.32098804e+00 4.62140350e+00 5.42614520e+00
1.04187500e+00 5.05332185e+00 5.02436746e+00 2.54897676e-01 4.73185446e+00 5.32245017e+00 4.62785301e+00 5.41641202e+00
1.04312500e+00 5.05361981e+00 5.02473873e+00 2.54497136e-01 4.73462512e+00 5.32320716e+00 4.62813166e+00 5.41851652e+00
1.04437500e+00 5.05196272e+00 5.02542718e+00 2.54395239e-01 4.73197757e+00 5.32261140e+00 4.63087699e+00 5.41884969e+00
1.04562500e+00 5.05306386e+00 5.02621924e+00 2.54184275e-01 4.73731417e+00 5.32600730e+00 4.62229937e+00 5.42020581e+00
1.04687500e+00 5.05303591e+00 5.02679002e+00 2.54151035e-01 4.73668312e+00 5.32543920e+00 4.62612630e+00 5.41951880e+00
1.04812500e+00 5.05363411e+00 5.02735970e+00 2.54262463e-01 4.73852869e+00 5.32479348e+00 4.62519626e+00 5.42426225e+00
1.04937500e+00 5.05477903e+00 5.02767980e+00 2.54458588e-01 4.73982909e+00 5.32174539e+00 4.62865962e+00 5.42841513e+00
1.05062500e+00 5.05654915e+00 5.02825166e+00 2.54470606e-01 4.73808249e+00 5.32064977e+00 4.63060054e+00 5.42520244e+00
1.05187500e+00 5.06111761e+00 5.02869205e+00 2.54050141e-01 4.74155234e+00 5.32374343e+00 4.62864957e+00 5.41959350e+00
1.05312500e+00 5.06346676e+00 5.02944662e+00 2.54054710e-01 4.74144831e+00 5.32507647e+00 4.63157812e+00 5.42640086e+00
1.05437500e+00 5.06070520e+00 5.03013180e+00 2.53979269e-01 4.74154189e+00 5.32717677e+00 4.63113704e+00 5.42783349e+00
1.05562500e+00 5.05748986e+00 5.03063113e+00 2.53971783e-01 4.74263567e+00 5.32604052e+00 4.63263765e+00 5.42588548e+00
1.05687500e+00 5.05833493e+00 5.03121853e+00 2.53961853e-01 4.74418559e+00 5.32532144e+00 4.62570229e+00 5.42680087e+00
1.05812500e+00 5.05897619e+00 5.03151759e+00 2.54274134e-01 4.74111055e+00 5.32852787e+00 4.62641022e+00 5.42861590e+00
1.05937500e+00 5.05797864e+00 5.03193929e+00 2.54766335e-01 4.74415239e+00 5.32846053e+00 4.63126888e+00 5.42479802e+00
1.06062500e+00 5.06018655e+00 5.03237674e+00 2.54719320e-01 4.74246597e+00 5.32796816e+00 4.63367612e+00 5.42399015e+00
1.06187500e+00 5.05930853e+00 5.03306494e+00 2.54390486e-01 4.74512749e+00 5.33039099e+00 4.63122626e+00 5.42649527e+00
1.06312500e+00 5.06107642e+00 5.03358706e+00 2.53990287e-01 4.74613776e+00 5.32837087e+00 4.63130646e+00 5.42668004e+00
1.06437500e+00 5.06041107e+00 5.03418595e+00 2.53520621e-01 4.74645361e+00 5.33107600e+00 4.63862478e+00 5.42690204e+00
1.06562500e+00 5.06294929e+00 5.03488672e+00 2.53725482e-01 4.74544538e+00 5.33047441e+00 4.63912860e+00 5.42819783e+00
1.06687500e+00 5.06573016e+00 5.03561557e+00 2.53800055e-01 4.74558195e+00 5.33139293e+00 4.63554826e+00 5.42983236e+00
1.06812500e+00 5.06710436e+00 5.03633963e+00 2.54110276e-01 4.74759993e+00 5.33257360e+00 4.63908318e+00 5.43467958e+00
1.06937500e+00 5.06686518e+00 5.03704930e+00 2.54123088e-01 4.74931452e+00 5.33378833e+00 4.63412989e+00 5.43484972e+00
1.07062500e+00 5.06917071e+00 5.03767745e+00 2.54362397e-01 4.74936585e+00 5.33601953e+00 4.63556966e+00 5.43768454e+00
1.07187500e+00 5.06914136e+00 5.03849688e+00 2.54276124e-01 4.74845392e+00 5.33872689e+00 4.63682603e+00 5.43926556e+00
1.07312500e+00 5.06822817e+00 5.03912168e+00 2.54082682e-01 4.75125085e+00 5.34261072e+00 4.63851326e+00 5.43364943e+00
1.07437500e+00 5.06925299e+00 5.03946523e+00 2.54038956e-01 4.75286005e+00 5.34230562e+00 4.64100864e+00 5.43311279e+00
1.07562500e+00 5.07114703e+00 5.03989553e+00 2.53952480e-01 4.75169088e+00 5.33887379e+00 4.64453903e+00 5.43484507e+00
1.07687500e+00 5.07217987e+00 5.04017672e+00 2.53977584e-01 4.74733576e+00 5.33645905e+00 4.63807212e+00 5.43781526e+00
1.07812500e+00 5.07311218e+00 5.04131255e+00 2.54058575e-01 4.75230801e+00 5.33573052e+00 4.63646921e+00 5.43708594e+00
1.07937500e+00 5.07184814e+00 5.04250047e+00 2.54093268e-01 4.75522758e+00 5.33648940e+00 4.63897447e+00 5.44151194e+00
1.08062500e+00 5.07291395e+00 5.04322607e+00 2.53950258e-01 4.75733506e+00 5.33675624e+00 4.64235825e+00 5.43965435e+00
1.08187500e+00 5.07560375e+00 5.04353956e+00 2.53678291e-01 4.75299084e+00 5.34060991e+00 4.64614876e+00 5.43845397e+00
1.08312500e+00 5.07583375e+00 5.04376576e+00 2.53229480e-01 4.75627123e+00 5.34272502e+00 4.64472637e+00 5.43986588e+00
1.08437500e+00 5.07632806e+00 5.04420261e+00 2.53197043e-01 4.75797865e+00 5.34414223e+00 4.64945178e+00 5.44162631e+00
1.08562500e+00 5.07924436e+00 5.04472637e+00 2.53686698e-01 4.75684291e+00 5.34254826e+00 4.64251395e+00 5.44085172e+00
1.08687500e+00 5.07725826e+00 5.04562762e+00 2.53874280e-01 4.75573668e+00 5.34383928e+00 4.63915743e+00 5.43749578e+00
1.08812500e+00 5.07594681e+00 5.04658258e+00 2.54037592e-01 4.75878428e+00 5.34536404e+00 4.64073628e+00 5.44214478e+00
1.08937500e+00 5.07983253e+00 5.04741219e+00 2.54193793e-01 4.76049862e+00 5.34511732e+00 4.64267776e+00 5.44478264e+00
1.09062500e+00 5.08240052e+00 5.04820240e+00 2.54065924e-01 4.76152441e+00 5.34204698e+00 4.64635772e+00 5.44294251e+00
1.09187500e+00 5.08160169e+00 5.04881977e+00 2.53892423e-01 4.76108257e+00 5.34355082e+00 4.64988298e+00 5.44261729e+00
1.09312500e+00 5.08472914e+00 5.04932032e+00 2.53607507e-01 4.76246530e+00 5.34485884e+00 4.64991987e+00 5.44159525e+00
1.09437500e+00 5.08000625e+00 5.04988153e+00 2.53325924e-01 4.75718623e+00 5.34689987e+00 4.65109823e+00 5.43905056e+00
1.09562500e+00 5.07280022e+00 5.05045194e+00 2.53232769e-01 4.76190387e+00 5.34448099e+00 4.64851451e+00 5.44312343e+00
1.09687500e+00 5.07345033e+00 5.05139106e+00 2.53469656e-01 4.76489780e+00 5.34678880e+00 4.64711649e+00 5.44996326e+00
1.09812500e+00 5.07451906e+00 5.05225644e+00 2.53688737e-01 4.76546978e+00 5.34712463e+00 4.64816206e+00 5.44933943e+00
1.09937500e+00 5.07634233e+00 5.05282818e+00 2.53864172e-01 4.76670886e+00 5.34894843e+00 4.64534548e+00 5.44638440e+00
1.10062500e+00 5.07675277e+00 5.05349424e+00 2.53825325e-01 4.76505256e+00 5.35274984e+00 4.65248283e+00 5.44029520e+00
1.10187500e+00 5.08075776e+00 5.05430441e+00 2.53906330e-01 4.76560565e+00 5.35427223e+00 4.65546424e+00 5.44510030e+00
1.10312500e+00 5.08223999e+00 5.05508257e+00 2.53666599e-01 4.76697919e+00 5.35254523e+00 4.66066603e+00 5.44649221e+00
1.10437500e+00 5.08717997e+00 5.05592271e+00 2.53244087e-01 4.76770303e+00 5.34965193e+00 4.65942500e+00 5.45059645e+00
1.10562500e+00 5.09184384e+00 5.05664289e+00 2.52782162e-01 4.76866473e+00 5.35256542e+00 4.65981853e+00 5.44873226e+00
1.10687500e+00 5.08957521e+00 5.05729532e+00 2.53118448e-01 4.76828438e+00 5.35422269e+00 4.65984694e+00 5.44775326e+00
1.10812500e+00 5.08613436e+00 5.05807472e+00 2.53300700e-01 4.76961324e+00 5.35387127e+00 4.66181260e+00 5.45059663e+00
1.10937500e+00 5.08435172e+00 5.05866232e+00 2.53265265e-01 4.77339479e+00 5.35392503e+00 4.66216509e+00 5.45515029e+00
1.11062500e+00 5.08667687e+00 5.05932832e+00 2.53190201e-01 4.77335796e+00 5.35590905e+00 4.66026524e+00 5.45441843e+00
1.11187500e+00 5.08600289e+00 5.06008388e+00 2.53363111e-01 4.76920955e+00 5.35828626e+00 4.65689988e+00 5.45247467e+00
1.11312500e+00 5.08695395e+00 5.06070918e+00 2.53678198e-01 4.77256357e+00 5.36001600e+00 4.66316260e+00 5.45492084e+00
1.11437500e+00 5.08750224e+00 5.06182319e+00 2.53789002e-01 4.77067218e+00 5.35985760e+00 4.66808100e+00 5.45866046e+00
1.11562500e+00 5.09457723e+00 5.06256353e+00 2.53580432e-01 4.77268704e+00 5.36204008e+00 4.66334704e+00 5.45977636e+00
1.11687500e+00 5.09178783e+00 5.06336166e+00 2.53481469e-01 4.77099925e+00 5.36094588e+00 4.65971326e+00 5.45137674e+00
1.11812500e+00 5.10504105e+00 5.06444772e+00 2.53347544e-01 4.77448313e+00 5.36204187e+00 4.66546220e+00 5.45832916e+00
1.11937500e+00 5.10522561e+00 5.06530024e+00 2.52960830e-01 4.77827016e+00 5.36438652e+00 4.66340674e+00 5.46140394e+00
1.12062500e+00 5.10530489e+00 5.06588305e+00 2.52884075e-01 4.77984713e+00 5.36323432e+00 4.66454482e+00 5.46113968e+00
1.12187500e+00 5.10199237e+00 5.06633206e+00 2.53245139e-01 4.77589980e+00 5.36324232e+00 4.66702835e+00 5.46406595e+00
1.12312500e+00 5.10129857e+00 5.06657186e+00 2.53540930e-01 4.77469203e+00 5.36731922e+00 4.66820979e+00 5.46353531e+00
1.12437500e+00 5.10136121e+00 5.06744996e+00 2.53576581e-01 4.77619519e+00 5.36572652e+00 4.67019560e+00 5.46053824e+00
1.12562500e+00 5.10532676e+00 5.06841177e+00 2.54016115e-01 4.77584443e+00 5.36657542e+00 4.67142286e+00 5.46562308e+00
1.12687500e+00 5.10537851e+00 5.06944808e+00 2.54011911e-01 4.77562789e+00 5.36918025e+00 4.67046868e+00 5.46594217e+00
1.12812500e+00 5.11084854e+00 5.07072049e+00 2.53633055e-01 4.77923117e+00 5.36761769e+00 4.67453660e+00 5.46765150e+00
1.12937500e+00 5.11215438e+00 5.07216946e+00 2.53508657e-01 4.77939841e+00 5.37100199e+00 4.67457061e+00 5.46792083e+00
1.13062500e+00 5.11171142e+00 5.07299994e+00 2.53411056e-01 4.78033214e+00 5.37154712e+00 4.67191021e+00 5.46712366e+00
1.13187500e+00 5.10934782e+00 5.07367382e+00 2.53601847e-01 4.78189104e+00 5.36962169e+00 4.66806045e+00 5.46961537e+00
1.13312500e+00 5.11086654e+00 5.07421282e+00 2.53687111e-01 4.78514396e+00 5.37028900e+00 4.67077527e+00 5.46924357e+00
1.13437500e+00 5.11023579e+00 5.07468144e+00 2.53807159e-01 4.78669915e+00 5.37288990e+00 4.67421308e+00 5.46925798e+00
1.13562500e+00 5.10812989e+00 5.07565930e+00 2.53835324e-01 4.78939525e+00 5.37187614e+00 4.67963020e+00 5.47068897e+00
1.13687500e+00 5.10721797e+00 5.07660441e+00 2.53856625e-01 4.78805637e+00 5.37633566e+00 4.67803811e+00 5.46951404e+00
1.13812500e+00 5.10877385e+00 5.07739813e+00 2.53889789e-01 4.78494217e+00 5.37829193e+00 4.67455443e+00 5.47215873e+00
1.13937500e+00 5.11032916e+00 5.07848213e+00 2.53784514e-01 4.78530757e+00 5.37972867e+00 4.67901363e+00 5.47287404e+00
1.14062500e+00 5.11158048e+00 5.07958824e+00 2.53770944e-01 4.78772560e+00 5.37688492e+00 4.67712746e+00 5.47620616e+00
1.14187500e+00 5.11822360e+00 5.08055062e+00 2.53708578e-01 4.79055665e+00 5.37657577e+00 4.67641719e+00 5.47425498e+00
1.14312500e+00 5.12367509e+00 5.08130976e+00 2.53894604e-01 4.79025554e+00 5.37790646e+00 4.67881627e+00 5.47352253e+00
1.14437500e+00 5.12631174e+00 5.08215141e+00 2.53766079e-01 4.79094559e+00 5.38016930e+00 4.67831538e+00 5.47466357e+00
1.14562500e+00 5.12041474e+00 5.08313978e+00 2.53659958e-01 4.79167225e+00 5.38273201e+00 4.68134239e+00 5.47591911e+00
1.14687500e+00 5.11573547e+00 5.08424103e+00 2.53926930e-01 4.79308257e+00 5.38395716e+00 4.68270337e+00 5.47918667e+00
1.14812500e+00 5.11240969e+00 5.08533417e+00 2.53971983e-01 4.79464230e+00 5.38359084e+00 4.68899480e+00 5.48172402e+00
1.14937500e+00 5.11421567e+00 5.08621171e+00 2.54056266e-01 4.79752493e+00 5.38580473e+00 4.69004208e+00 5.48130010e+00
1.15062500e+00 5.11279537e+00 5.08708457e+00 2.53926580e-01 4.79710353e+00 5.38530739e+00 4.69154971e+00 5.48301182e+00
1.15187500e+00 5.11471412e+00 5.08819015e+00 2.54181000e-01 4.79692234e+00 5.38265637e+00 4.69059961e+00 5.48310715e+00
1.15312500e+00 5.11473657e+00 5.08911580e+00 2.54341197e-01 4.79766245e+00 5.38757002e+00 4.68993039e+00 5.48228563e+00
1.15437500e+00 5.11458992e+00 5.09017734e+00 2.54264609e-01 4.79951804e+00 5.38820369e+00 4.69028965e+00 5.48355574e+00
1.15562500e+00 5.11340753e+00 5.09122981e+00 2.54234735e-01 4.80164139e+00 5.39200083e+00 4.69134725e+00 5.48382177e+00
1.15687500e+00 5.11328381e+00 5.09231957e+00 2.54337912e-01 4.80177221e+00 5.39145600e+00 4.69152259e+00 5.48492327e+00
1.15812500e+00 5.11263482e+00 5.09340647e+00 2.54402618e-01 4.80146885e+00 5.39313700e+00 4.69143772e+00 5.48411508e+00
1.15937500e+00 5.11429885e+00 5.09439102e+00 2.54388660e-01 4.80205632e+00 5.39297518e+00 4.69236599e+00 5.48934641e+00
1.16062500e+00 5.11901484e+00 5.09574762e+00 2.54233502e-01 4.80489823e+00 5.39396036e+00 4.69443502e+00 5.48980987e+00
1.16187500e+00 5.12285090e+00 5.09686695e+00 2.54341572e-01 4.80356001e+00 5.39552875e+00 4.69108831e+00 5.49057888e+00
1.16312500e+00 5.11844466e+00 5.09784502e+00 2.54818395e-01 4.80730495e+00 5.39786838e+00 4.69679336e+00 5.49340714e+00
1.16437500e+00 5.12143487e+00 5.09891705e+00 2.55422150e-01 4.80613470e+00 5.39657161e+00 4.69961946e+00 5.49375128e+00
1.16562500e+00 5.12135255e+00 5.10012605e+00 2.55771936e-01 4.80515325e+00 5.40016505e+00 4.70121957e+00 5.49726740e+00
1.16687500e+00 5.12128046e+00 5.10142927e+00 2.55626542e-01 4.80610499e+00 5.39927151e+00 4.70367363e+00 5.49892271e+00
1.16812500e+00 5.12180692e+00 5.10253259e+00 2.55335182e-01 4.80851054e+00 5.40233050e+00 4.70752423e+00 5.49866216e+00
1.16937500e+00 5.11789051e+00 5.10365702e+00 2.55303216e-01 4.81330744e+00 5.40198559e+00 4.70695103e+00 5.50171304e+00
1.17062500e+00 5.12478561e+00 5.10484431e+00 2.55531833e-01 4.81636036e+00 5.40482758e+00 4.70438257e+00 5.50437703e+00
1.17187500e+00 5.13009855e+00 5.10603985e+00 2.55508716e-01 4.81340186e+00 5.40726789e+00 4.70343067e+00 5.50426751e+00
1.17312500e+00 5.13578319e+00 5.10741621e+00 2.55476082e-01 4.81371705e+00 5.40748579e+00 4.70315025e+00 5.50690724e+00
1.17437500e+00 5.13720265e+00 5.10876796e+00 2.55832872e-01 4.81546677e+00 5.40914528e+00 4.70541457e+00 5.50870789e+00
1.17562500e+00 5.14538356e+00 5.11004045e+00 2.55825761e-01 4.81847978e+00 5.41195295e+00 4.70307371e+00 5.51168688e+00
1.17687500e+00 5.14761909e+00 5.11117149e+00 2.55973571e-01 4.82029679e+00 5.41286062e+00 4.70701516e+00 5.51305703e+00
1.17812500e+00 5.14437039e+00 5.11210092e+00 2.56284112e-01 4.81982786e+00 5.41282619e+00 4.71203778e+00 5.51457382e+00
1.17937500e+00 5.14796699e+00 5.11315392e+00 2.56216847e-01 4.82105189e+00 5.41236635e+00 4.71373364e+00 5.51466906e+00
1.18062500e+00 5.15097248e+00 5.11432470e+00 2.56181939e-01 4.82384071e+00 5.41461840e+00 4.71185059e+00 5.51596484e+00
1.18187500e+00 5.15104312e+00 5.11561749e+00 2.56251984e-01 4.82179586e+00 5.41525729e+00 4.72097317e+00 5.51920115e+00
1.18312500e+00 5.15878168e+00 5.11700205e+00 2.56188932e-01 4.81873372e+00 5.41600511e+00 4.72144065e+00 5.52123144e+00
1.18437500e+00 5.16310030e+00 5.11865798e+00 2.56464090e-01 4.82291962e+00 5.41934283e+00 4.71784806e+00 5.52107427e+00
1.18562500e+00 5.15399252e+00 5.12011345e+00 2.56522332e-01 4.82450409e+00 5.41904477e+00 4.71331145e+00 5.52499614e+00
1.18687500e+00 5.14980833e+00 5.12156522e+00 2.57076509e-01 4.82374096e+00 5.42351344e+00 4.71383318e+00 5.52447984e+00
1.18812500e+00 5.14964905e+00 5.12256358e+00 2.57201881e-01 4.82736679e+00 5.42416070e+00 4.71733229e+00 5.52480891e+00
1.18937500e+00 5.14721804e+00 5.12424280e+00 2.57356707e-01 4.82921998e+00 5.42199846e+00 4.72041675e+00 5.52674389e+00
1.19062500e+00 5.14528164e+00 5.12534587e+00 2.57487532e-01 4.83004189e+00 5.42648817e+00 4.71993163e+00 5.52787034e+00
1.19187500e+00 5.14838244e+00 5.12705400e+00 2.57823730e-01 4.83008458e+00 5.42608091e+00 4.72148885e+00 5.52927321e+00
1.19312500e+00 5.14877911e+00 5.12847096e+00 2.58507674e-01 4.83162936e+00 5.43069748e+00 4.72468786e+00 5.53413216e+00
1.19437500e+00 5.14785989e+00 5.12985656e+00 2.58852006e-01 4.83315904e+00 5.43267341e+00 4.72465316e+00 5.53450724e+00
1.19562500e+00 5.15096448e+00 5.13145120e+00 2.59003149e-01 4.83413872e+00 5.43603740e+00 4.72473245e+00 5.53884194e+00
1.19687500e+00 5.15455284e+00 5.13299410e+00 2.59265348e-01 4.83617584e+00 5.43843878e+00 4.72969587e+00 5.53910844e+00
1.19812500e+00 5.15777517e+00 5.13474856e+00 2.59676260e-01 4.83605567e+00 5.44027417e+00 4.72762679e+00 5.54350730e+00
1.19937500e+00 5.15776132e+00 5.13616469e+00 2.59764827e-01 4.83840862e+00 5.44376797e+00 4.73062409e+00 5.54304562e+00
1.20062500e+00 5.15692400e+00 5.13788135e+00 2.59938099e-01 4.84162545e+00 5.44527705e+00 4.72768085e+00 5.54486603e+00
1.20187500e+00 5.15940607e+00 5.13940892e+00 2.60283464e-01 4.84135762e+00 5.44741592e+00 4.73467894e+00 5.54954316e+00
1.20312500e+00 5.16490860e+00 5.14085530e+00 2.60757313e-01 4.84272219e+00 5.44853905e+00 4.73450225e+00 5.54868484e+00
1.20437500e+00 5.16865576e+00 5.14242741e+00 2.61161360e-01 4.84751897e+00 5.45145998e+00 4.73816207e+00 5.55245730e+00
1.20562500e+00 5.16906559e+00 5.14421343e+00 2.61461666e-01 4.84902337e+00 5.45175911e+00 4.73445518e+00 5.55594240e+00
1.20687500e+00 5.17079324e+00 5.14611909e+00 2.61542015e-01 4.84878579e+00 5.45510639e+00 4.73273963e+00 5.55188805e+00
1.20812500e+00 5.16993937e+00 5.14787368e+00 2.61913404e-01 4.85134419e+00 5.45890667e+00 4.73952403e+00 5.55444374e+00
1.20937500e+00 5.16872688e+00 5.14952260e+00 2.62455088e-01 4.84995020e+00 5.46193564e+00 4.73884699e+00 5.55697156e+00
1.21062500e+00 5.17571690e+00 5.15144932e+00 2.62997457e-01 4.85033873e+00 5.46213816e+00 4.74170489e+00 5.55973841e+00
1.21187500e+00 5.18121761e+00 5.15344795e+00 2.63240205e-01 4.85355644e+00 5.46412733e+00 4.74032438e+00 5.56283343e+00
1.21312500e+00 5.18265712e+00 5.15523377e+00 2.63372900e-01 4.85328875e+00 5.46646773e+00 4.74652475e+00 5.56525183e+00
1.21437500e+00 5.18569001e+00 5.15722807e+00 2.63692948e-01 4.85578866e+00 5.46764900e+00 4.74582640e+00 5.57025921e+00
1.21562500e+00 5.19658483e+00 5.15919424e+00 2.63938991e-01 4.85695804e+00 5.47118537e+00 4.74773211e+00 5.57387439e+00
1.21687500e+00 5.18971519e+00 5.16111655e+00 2.64089506e-01 4.86056828e+00 5.47497108e+00 4.74604092e+00 5.57760410e+00
1.21812500e+00 5.19543491e+00 5.16301544e+00 2.64435658e-01 4.86145469e+00 5.47531309e+00 4.74192998e+00 5.57530938e+00
1.21937500e+00 5.20678631e+00 5.16487898e+00 2.64910770e-01 4.86165448e+00 5.47692408e+00 4.74477688e+00 5.58005140e+00
1.22062500e+00 5.22181100e+00 5.16668593e+00 2.65334886e-01 4.85987964e+00 5.47703772e+00 4.74866314e+00 5.58210604e+00
1.22187500e+00 5.22338815e+00 5.16884336e+00 2.65811770e-01 4.86246232e+00 5.48008042e+00 4.75317737e+00 5.58477428e+00
1.22312500e+00 5.22514174e+00 5.17106878e+00 2.66429122e-01 4.86366612e+00 5.48281266e+00 4.75341638e+00 5.58948262e+00
1.22437500e+00 5.21620001e+00 5.17318097e+00 2.66700298e-01 4.86678413e+00 5.48589568e+00 4.75817143e+00 5.58791823e+00
1.22562500e+00 5.21628997e+00 5.17536396e+00 2.66888578e-01 4.86654233e+00 5.48769421e+00 4.75855114e+00 5.58584795e+00
1.22687500e+00 5.21497217e+00 5.17732342e+00 2.67212101e-01 4.86885625e+00 5.49126956e+00 4.75910239e+00 5.59222979e+00
1.22812500e+00 5.22290047e+00 5.17936964e+00 2.67815616e-01 4.87269254e+00 5.49425544e+00 4.76274731e+00 5.59410250e+00
1.22937500e+00 5.21783590e+00 5.18170275e+00 2.68607276e-01 4.87516299e+00 5.49788088e+00 4.76228031e+00 5.59862206e+00
1.23062500e+00 5.21780614e+00 5.18413159e+00 2.69363588e-01 4.87712169e+00 5.49933516e+00 4.76812204e+00 5.60055794e+00
1.23187500e+00 5.23294809e+00 5.18672128e+00 2.70143300e-01 4.87912801e+00 5.50380404e+00 4.76772538e+00 5.60980561e+00
1.23312500e+00 5.23497836e+00 5.18891987e+00 2.70854012e-01 4.88153693e+00 5.50310131e+00 4.77186923e+00 5.61641314e+00
1.23437500e+00 5.22340337e+00 5.19148215e+00 2.71505291e-01 4.88511367e+00 5.50601003e+00 4.77371868e+00 5.61783042e+00
1.23562500e+00 5.21944429e+00 5.19383281e+00 2.72036164e-01 4.88679684e+00 5.50936675e+00 4.77305763e+00 5.62200925e+00
1.23687500e+00 5.21831273e+00 5.19623445e+00 2.72131690e-01 4.88964375e+00 5.50879660e+00 4.77131992e+00 5.62490785e+00
1.23812500e+00 5.21995630e+00 5.19906410e+00 2.72760996e-01 4.89272559e+00 5.51321122e+00 4.77131887e+00 5.62966142e+00
1.23937500e+00 5.22128725e+00 5.20193974e+00 2.73418272e-01 4.89385781e+00 5.51671954e+00 4.77174883e+00 5.63374746e+00
1.24062500e+00 5.22446364e+00 5.20505186e+00 2.74234809e-01 4.89721701e+00 5.52107630e+00 4.77779680e+00 5.63995536e+00
1.24187500e+00 5.22363547e+00 5.20779865e+00 2.74888964e-01 4.89560693e+00 5.52587407e+00 4.78320483e+00 5.64602385e+00
1.24312500e+00 5.23404154e+00 5.21103072e+00 2.76296178e-01 4.89949821e+00 5.52979817e+00 4.78332988e+00 5.65100700e+00
1.24437500e+00 5.23635596e+00 5.21405665e+00 2.77537970e-01 4.90229307e+00 5.53533748e+00 4.78080719e+00 5.65638308e+00
1.24562500e+00 5.24563606e+00 5.21687656e+00 2.78500014e-01 4.90351280e+00 5.53955501e+00 4.77901708e+00 5.65529279e+00
1.24687500e+00 5.24451423e+00 5.21994678e+00 2.79581727e-01 4.90460752e+00 5.54095728e+00 4.78010425e+00 5.66210541e+00
1.24812500e+00 5.24369476e+00 5.22241866e+00 2.80598540e-01 4.90644566e+00 5.54267605e+00 4.78506707e+00 5.66962787e+00
1.24937500e+00 5.24968853e+00 5.22561228e+00 2.81854937e-01 4.90520004e+00 5.55061216e+00 4.79208989e+00 5.67780839e+00
1.25062500e+00 5.25350999e+00 5.22901135e+00 2.82873874e-01 4.91020310e+00 5.55718828e+00 4.79621101e+00 5.68179425e+00
1.25187500e+00 5.24981078e+00 5.23264886e+00 2.83974508e-01 4.91224913e+00 5.56025822e+00 4.79970628e+00 5.68884173e+00
1.25312500e+00 5.26828149e+00 5.23658700e+00 2.85626448e-01 4.91344859e+00 5.56089284e+00 4.80354408e+00 5.69440305e+00
1.25437500e+00 5.26951831e+00 5.24038774e+00 2.86897654e-01 4.91867454e+00 5.56929818e+00 4.80752086e+00 5.70038391e+00
1.25562500e+00 5.26834289e+00 5.24432732e+00 2.88120631e-01 4.91868479e+00 5.56848513e+00 4.80780753e+00 5.71321110e+00
1.25687500e+00 5.27414734e+00 5.24768894e+00 2.89193919e-01 4.91855198e+00 5.57460837e+00 4.80660389e+00 5.71769423e+00
1.25812500e+00 5.26922696e+00 5.25169419e+00 2.90300460e-01 4.92254325e+00 5.57702181e+00 4.81171276e+00 5.72394917e+00
1.25937500e+00 5.27225647e+00 5.25519346e+00 2.91450168e-01 4.92514290e+00 5.58529466e+00 4.81306481e+00 5.72578666e+00
1.26062500e+00 5.27353031e+00 5.25910600e+00 2.92501702e-01 4.92749911e+00 5.59275312e+00 4.81336666e+00 5.73629818e+00
1.26187500e+00 5.27435233e+00 5.26335971e+00 2.93992454e-01 4.92980380e+00 5.60008759e+00 4.81998052e+00 5.74090822e+00
1.26312500e+00 5.28608577e+00 5.26774631e+00 2.95422368e-01 4.93156944e+00 5.60863952e+00 4.82388678e+00 5.74771201e+00
1.26437500e+00 5.28317591e+00 5.27261120e+00 2.97071042e-01 4.93476183e+00 5.61392586e+00 4.82766748e+00 5.75735207e+00
1.26562500e+00 5.29448055e+00 5.27798792e+00 2.98901277e-01 4.93699811e+00 5.62004630e+00 4.82645855e+00 5.76958319e+00
1.26687500e+00 5.29657761e+00 5.28339830e+00 3.01520383e-01 4.94253203e+00 5.62436973e+00 4.83128853e+00 5.78023079e+00
1.26812500e+00 5.28126236e+00 5.28848142e+00 3.03473987e-01 4.94572493e+00 5.63208246e+00 4.83549172e+00 5.78953553e+00
1.26937500e+00 5.27364140e+00 5.29350542e+00 3.05112653e-01 4.95067931e+00 5.64284873e+00 4.83931422e+00 5.79675514e+00
1.27062500e+00 5.26960454e+00 5.29874679e+00 3.07000048e-01 4.95849848e+00 5.65074155e+00 4.84746666e+00 5.80276781e+00
1.27187500e+00 5.27139810e+00 5.30391648e+00 3.08947214e-01 4.96389696e+00 5.65951917e+00 4.84878290e+00 5.81579839e+00
1.27312500e+00 5.27526804e+00 5.30922767e+00 3.11785436e-01 4.96554746e+00 5.67021385e+00 4.85339916e+00 5.81747553e+00
1.27437500e+00 5.27593315e+00 5.31476423e+00 3.14038415e-01 4.96613526e+00 5.67918514e+00 4.85013280e+00 5.82111265e+00
1.27562500e+00 5.29107318e+00 5.32056602e+00 3.16579763e-01 4.97057259e+00 5.68635824e+00 4.85440696e+00 5.83226440e+00
1.27687500e+00 5.28883027e+00 5.32652419e+00 3.18984185e-01 4.97116422e+00 5.69922774e+00 4.85775185e+00 5.84958957e+00
1.27812500e+00 5.30613673e+00 5.33246417e+00 3.21200570e-01 4.97495443e+00 5.70341636e+00 4.86122216e+00 5.85557627e+00
1.27937500e+00 5.31602688e+00 5.33859221e+00 3.23963389e-01 4.98118306e+00 5.71641351e+00 4.86244551e+00 5.86697758e+00
1.28062500e+00 5.31698367e+00 5.34472672e+00 3.25895414e-01 4.98403234e+00 5.72243515e+00 4.86849212e+00 5.87853167e+00
1.28187500e+00 5.32026828e+00 5.35129467e+00 3.28711207e-01 4.98873027e+00 5.72980434e+00 4.86880730e+00 5.88642119e+00
1.28312500e+00 5.32161097e+00 5.35778255e+00 3.32175474e-01 4.99202530e+00 5.73942107e+00 4.86872406e+00 5.89883423e+00
1.28437500e+00 5.32408109e+00 5.36499349e+00 3.35344369e-01 4.99426618e+00 5.75027100e+00 4.87510916e+00 5.91112547e+00
1.28562500e+00 5.33479715e+00 5.37201878e+00 3.38953867e-01 4.99565876e+00 5.76550197e+00 4.87570031e+00 5.92876701e+00
1.28687500e+00 5.34739394e+00 5.37947308e+00 3.42321947e-01 4.99463336e+00 5.78159236e+00 4.87870689e+00 5.93019767e+00
1.28812500e+00 5.36828771e+00 5.38597978e+00 3.45966946e-01 4.99661437e+00 5.78801608e+00 4.88209608e+00 5.94735488e+00
1.28937500e+00 5.40916806e+00 5.39366692e+00 3.49999055e-01 5.00180891e+00 5.79695604e+00 4.88489799e+00 5.95873260e+00
1.29062500e+00 5.43519689e+00 5.40178207e+00 3.54635782e-01 5.00409621e+00 5.81214317e+00 4.88937647e+00 5.98431390e+00
1.29187500e+00 5.43478952e+00 5.41076110e+00 3.59096454e-01 5.00785725e+00 5.82496597e+00 4.89326077e+00 6.00191653e+00
1.29312500e+00 5.47987592e+00 5.41987639e+00 3.64697367e-01 5.01969919e+00 5.84290563e+00 4.89810614e+00 6.02419175e+00
1.29437500e+00 5.47212592e+00 5.42917147e+00 3.69553615e-01 5.02347548e+00 5.85489986e+00 4.90106745e+00 6.04860578e+00
1.29562500e+00 5.49895089e+00 5.43855348e+00 3.75524801e-01 5.02523401e+00 5.86645062e+00 4.90080501e+00 6.07556764e+00
1.29687500e+00 5.50916381e+00 5.44774569e+00 3.81954854e-01 5.02657714e+00 5.87693325e+00 4.90488289e+00 6.09612243e+00
1.29812500e+00 5.50190241e+00 5.45770122e+00 3.88580722e-01 5.03001908e+00 5.88956561e+00 4.91332343e+00 6.13039083e+00
1.29937500e+00 5.50742425e+00 5.46847729e+00 3.94864931e-01 5.03400726e+00 5.89706621e+00 4.92472695e+00 6.15152979e+00
1.30062500e+00 5.54096511e+00 5.47986352e+00 4.01816342e-01 5.04217493e+00 5.91746723e+00 4.92081605e+00 6.17631746e+00
1.30187500e+00 5.59726474e+00 5.49151253e+00 4.10167080e-01 5.04896007e+00 5.94010121e+00 4.92609326e+00 6.19980049e+00
1.30312500e+00 5.60450025e+00 5.50483873e+00 4.19259266e-01 5.05780849e+00 5.96677030e+00 4.91839141e+00 6.24483745e+00
1.30437500e+00 5.61869660e+00 5.51793130e+00 4.29427286e-01 5.06341621e+00 5.99489791e+00 4.92199553e+00 6.27214022e+00
1.30562500e+00 5.66248994e+00 5.53122874e+00 4.38710074e-01 5.06435067e+00 6.01421012e+00 4.92849733e+00 6.31086430e+00
1.30687500e+00 5.68936938e+00 5.54459870e+00 4.48828506e-01 5.06959792e+00 6.03657938e+00 4.93456455e+00 6.34646564e+00
1.30812500e+00 5.72112180e+00 5.55858544e+00 4.58942741e-01 5.07582150e+00 6.06028814e+00 4.93617759e+00 6.36269858e+00
1.30937500e+00 5.72462811e+00 5.57466562e+00 4.70676444e-01 5.08277069e+00 6.08712162e+00 4.94369192e+00 6.37307655e+00
1.31062500e+00 5.73732478e+00 5.59025613e+00 4.80371473e-01 5.09289098e+00 6.12129659e+00 4.94939874e+00 6.41931370e+00
1.31187500e+00 5.72652546e+00 5.60734982e+00 4.92232493e-01 5.09989540e+00 6.16112922e+00 4.95357508e+00 6.45390878e+00
1.31312500e+00 5.74518369e+00 5.62512781e+00 5.04941453e-01 5.10760076e+00 6.17783367e+00 4.95911908e+00 6.50215054e+00
1.31437500e+00 5.73481689e+00 5.64186425e+00 5.17202121e-01 5.11328224e+00 6.21859686e+00 4.96422767e+00 6.54178878e+00
1.31562500e+00 5.73578907e+00 5.65972696e+00 5.28549360e-01 5.12334814e+00 6.25208730e+00 4.97026026e+00 6.61088761e+00
1.31687500e+00 5.73119590e+00 5.67937300e+00 5.41595621e-01 5.13459230e+00 6.29530355e+00 4.97819831e+00 6.64418075e+00
1.31812500e+00 5.72681917e+00 5.70012982e+00 5.57950352e-01 5.14200264e+00 6.32136372e+00 4.98402718e+00 6.68152457e+00
1.31937500e+00 5.74591447e+00 5.72167174e+00 5.74700051e-01 5.14707589e+00 6.35922028e+00 4.98816796e+00 6.73556667e+00
1.32062500e+00 5.75078358e+00 5.74465960e+00 5.93482122e-01 5.15227562e+00 6.38302928e+00 4.98714435e+00 6.80920753e+00
1.32187500e+00 5.77017298e+00 5.76720364e+00 6.10151018e-01 5.15452101e+00 6.43688154e+00 4.99621029e+00 6.88866940e+00
1.32312500e+00 5.76535609e+00 5.79365105e+00 6.28561245e-01 5.17004795e+00 6.47765195e+00 4.99433708e+00 6.95158312e+00
1.32437500e+00 5.78371970e+00 5.82020936e+00 6.48217058e-01 5.17722484e+00 6.52378006e+00 5.00219440e+00 7.02978372e+00
1.32562500e+00 5.78324438e+00 5.84788839e+00 6.68539736e-01 5.17982055e+00 6.58955804e+00 5.00691547e+00 7.09021867e+00
1.32687500e+00 5.80422035e+00 5.87715532e+00 6.89762398e-01 5.18756418e+00 6.61761139e+00 5.01144347e+00 7.17211168e+00
1.32812500e+00 5.78870074e+00 5.90713327e+00 7.12273183e-01 5.19474782e+00 6.67120064e+00 5.01294689e+00 7.21471120e+00
1.32937500e+00 5.75204453e+00 5.93835129e+00 7.33848915e-01 5.20361646e+00 6.74021701e+00 5.02058640e+00 7.26751299e+00
1.33062500e+00 5.70159813e+00 5.97013612e+00 7.57063162e-01 5.21652695e+00 6.79678594e+00 5.02188941e+00 7.36733540e+00
1.33187500e+00 5.66292201e+00 5.99971331e+00 7.76295319e-01 5.22332145e+00 6.82549391e+00 5.03238659e+00 7.44681129e+00
1.33312500e+00 5.65619949e+00 6.03385247e+00 7.99305451e-01 5.23042631e+00 6.91224818e+00 5.03765048e+00 7.51278838e+00
1.33437500e+00 5.65452094e+00 6.06939486e+00 8.26720539e-01 5.24104518e+00 6.97190003e+00 5.04789571e+00 7.58647702e+00
1.33562500e+00 5.67741125e+00 6.10738817e+00 8.57379194e-01 5.24397816e+00 7.04270388e+00 5.05861101e+00 7.71078103e+00
1.33687500e+00 5.67789012e+00 6.14532535e+00 8.84789361e-01 5.24761959e+00 7.11226402e+00 5.06722953e+00 7.78767286e+00
1.33812500e+00 5.69256743e+00 6.18682518e+00 9.14654056e-01 5.26476891e+00 7.17117365e+00 5.07753501e+00 7.87388557e+00
1.33937500e+00 5.71964956e+00 6.22656888e+00 9.45153099e-01 5.26316279e+00 7.22249936e+00 5.07556857e+00 7.95599064e+00
1.34062500e+00 5.71845885e+00 6.27399991e+00 9.82475105e-01 5.27450184e+00 7.31485527e+00 5.08731317e+00 8.09568072e+00
1.34187500e+00 5.72771646e+00 6.32070145e+00 1.01837699e+00 5.28998905e+00 7.37563733e+00 5.10526332e+00 8.23345989e+00
1.34312500e+00 5.73904992e+00 6.36984123e+00 1.05962451e+00 5.30179602e+00 7.45204344e+00 5.11366318e+00 8.33317582e+00
1.34437500e+00 5.73666005e+00 6.42096067e+00 1.10105144e+00 5.31330870e+00 7.53007908e+00 5.12052265e+00 8.44968245e+00
1.34562500e+00 5.73880555e+00 6.47534736e+00 1.14694957e+00 5.32221458e+00 7.61423972e+00 5.12061770e+00 8.59030195e+00
1.34687500e+00 5.75841691e+00 6.53330985e+00 1.19613505e+00 5.34270048e+00 7.70202109e+00 5.12383174e+00 8.78318156e+00
1.34812500e+00 5.79338896e+00 6.59753242e+00 1.24851799e+00 5.34884996e+00 7.84091536e+00 5.13892043e+00 8.94999742e+00
1.34937500e+00 5.86571580e+00 6.65893776e+00 1.30169216e+00 5.37061172e+00 7.90048178e+00 5.14029582e+00 9.13240631e+00
1.35062500e+00 5.91181863e+00 6.72264473e+00 1.35622326e+00 5.37509536e+00 8.00334610e+00 5.15442282e+00 9.28778804e+00
1.35187500e+00 6.06054186e+00 6.78740328e+00 1.41223281e+00 5.40123394e+00 8.07588387e+00 5.17601195e+00 9.41712499e+00
1.35312500e+00 6.23911557e+00 6.86191054e+00 1.47879384e+00 5.40731092e+00 8.18178527e+00 5.18570046e+00 9.61369051e+00
1.35437500e+00 6.35162866e+00 6.93714066e+00 1.54834051e+00 5.42019646e+00 8.31802570e+00 5.20088390e+00 9.82379837e+00
1.35562500e+00 6.58829556e+00 7.01770523e+00 1.62063415e+00 5.44926873e+00 8.45207273e+00 5.20905754e+00 1.00624169e+01
1.35687500e+00 6.74749634e+00 7.10492517e+00 1.69962046e+00 5.47475041e+00 8.56239292e+00 5.21178100e+00 1.03672296e+01
1.35812500e+00 6.89479501e+00 7.19874611e+00 1.78579858e+00 5.48933205e+00 8.68928676e+00 5.22524699e+00 1.08130702e+01
1.35937500e+00 7.00028823e+00 7.29300328e+00 1.87798621e+00 5.51667591e+00 8.86764756e+00 5.23562544e+00 1.10679440e+01
1.36062500e+00 7.06653124e+00 7.39756917e+00 1.98008382e+00 5.54408526e+00 9.02216746e+00 5.24763161e+00 1.14231168e+01
1.36187500e+00 7.04639130e+00 7.50951763e+00 2.08712478e+00 5.56618477e+00 9.19291325e+00 5.24377428e+00 1.16767868e+01
1.36312500e+00 7.24816479e+00 7.62234973e+00 2.20070447e+00 5.59626669e+00 9.45023214e+00 5.24729728e+00 1.22461427e+01
1.36437500e+00 7.25235586e+00 7.74611645e+00 2.31804473e+00 5.62685597e+00 9.69825697e+00 5.25404876e+00 1.27322885e+01
1.36562500e+00 7.33688238e+00 7.87838531e+00 2.44523833e+00 5.65296909e+00 9.95426938e+00 5.26788357e+00 1.31231947e+01
1.36687500e+00 7.37737405e+00 8.01661203e+00 2.57559025e+00 5.68946225e+00 1.02645940e+01 5.27887586e+00 1.35836457e+01
1.36812500e+00 7.43758066e+00 8.16450734e+00 2.71938596e+00 5.71172622e+00 1.06041079e+01 5.29968126e+00 1.39242613e+01
1.36937500e+00 7.43314081e+00 8.31922921e+00 2.87278347e+00 5.74038322e+00 1.09544964e+01 5.32096838e+00 1.43745350e+01
1.37062500e+00 7.42732338e+00 8.48501700e+00 3.02919157e+00 5.77036520e+00 1.13633782e+01 5.34117511e+00 1.50875572e+01
1.37187500e+00 7.43388419e+00 8.66091158e+00 3.18535234e+00 5.80981469e+00 1.18127621e+01 5.36159171e+00 1.54877110e+01
1.37312500e+00 7.41676940e+00 8.84666067e+00 3.34611036e+00 5.87356452e+00 1.20945085e+01 5.39083125e+00 1.62947448e+01
1.37437500e+00 7.44790496e+00 9.04120386e+00 3.50935852e+00 5.90689198e+00 1.26270715e+01 5.41342693e+00 1.67481626e+01
1.37562500e+00 7.46425973e+00 9.24182252e+00 3.67365221e+00 5.96054803e+00 1.30216344e+01 5.42506462e+00 1.72979349e+01
1.37687500e+00 7.51339221e+00 9.45377815e+00 3.84618536e+00 6.00533882e+00 1.34738536e+01 5.43050908e+00 1.78736383e+01
1.37812500e+00 7.53015736e+00 9.66737597e+00 4.00799752e+00 6.06547621e+00 1.38709132e+01 5.44491376e+00 1.81885356e+01
1.37937500e+00 7.52054677e+00 9.88656689e+00 4.17324306e+00 6.10497236e+00 1.43945085e+01 5.49059344e+00 1.86543590e+01
1.38062500e+00 7.61278734e+00 1.01130519e+01 4.33666654e+00 6.14616172e+00 1.50341880e+01 5.51143138e+00 1.90445355e+01
1.38187500e+00 7.63671051e+00 1.03397021e+01 4.49146668e+00 6.23421851e+00 1.54432090e+01 5.53090650e+00 1.94527888e+01
1.38312500e+00 7.70687620e+00 1.05747680e+01 4.64277948e+00 6.29521734e+00 1.59573508e+01 5.54209865e+00 1.98201870e+01
1.38437500e+00 7.73457187e+00 1.08106488e+01 4.78999143e+00 6.34816366e+00 1.64126382e+01 5.56286034e+00 2.03250394e+01
1.38562500e+00 7.83280343e+00 1.10611422e+01 4.93922681e+00 6.38689566e+00 1.67946365e+01 5.59622386e+00 2.07413385e+01
1.38687500e+00 7.96646589e+00 1.13102493e+01 5.08541758e+00 6.45710844e+00 1.73183772e+01 5.64443244e+00 2.11546422e+01
1.38812500e+00 8.18025782e+00 1.15701560e+01 5.22438635e+00 6.50333215e+00 1.79240411e+01 5.68323783e+00 2.15714008e+01
1.38937500e+00 8.46258956e+00 1.18312153e+01 5.35616402e+00 6.56243108e+00 1.83360551e+01 5.69622724e+00 2.20267057e+01
1.39062500e+00 8.73703761e+00 1.20952876e+01 5.47979723e+00 6.65167112e+00 1.87406879e+01 5.72060404e+00 2.24803213e+01
1.39187500e+00 9.14765669e+00 1.23690773e+01 5.60269821e+00 6.72134657e+00 1.92458382e+01 5.76888531e+00 2.25969317e+01
1.39312500e+00 9.46086080e+00 1.26477060e+01 5.72405656e+00 6.80535656e+00 1.96940657e+01 5.81794100e+00 2.30272503e+01
1.39437500e+00 9.64881748e+00 1.29332222e+01 5.84185933e+00 6.87139611e+00 2.00243561e+01 5.88688189e+00 2.33907928e+01
1.39562500e+00 9.99130993e+00 1.32196086e+01 5.95628992e+00 6.95948163e+00 2.02456987e+01 5.93162594e+00 2.37485051e+01
1.39687500e+00 1.04046665e+01 1.35072592e+01 6.06247237e+00 7.03152719e+00 2.07632003e+01 5.99767341e+00 2.40282451e+01
1.39812500e+00 1.08632774e+01 1.37927142e+01 6.16724709e+00 7.09241020e+00 2.12347528e+01 5.99721254e+00 2.43317377e+01
1.39937500e+00 1.15628086e+01 1.40839293e+01 6.26199481e+00 7.19355771e+00 2.16781905e+01 6.06158014e+00 2.44848096e+01
1.40062500e+00 1.21025179e+01 1.43764737e+01 6.35489223e+00 7.27866211e+00 2.19917054e+01 6.08457615e+00 2.47204457e+01
1.40187500e+00 1.32294846e+01 1.46730543e+01 6.43961899e+00 7.37197872e+00 2.23336844e+01 6.11540475e+00 2.50130199e+01
1.40312500e+00 1.41231141e+01 1.49776600e+01 6.52446505e+00 7.46966066e+00 2.26426247e+01 6.12968068e+00 2.53747189e+01
1.40437500e+00 1.49325758e+01 1.52836666e+01 6.60797043e+00 7.59800855e+00 2.29424997e+01 6.16587637e+00 2.56260109e+01
1.40562500e+00 1.55365052e+01 1.55927011e+01 6.68803392e+00 7.69655896e+00 2.32873307e+01 6.20483174e+00 2.57868973e+01
1.40687500e+00 1.61569650e+01 1.58984884e+01 6.76360872e+00 7.84944958e+00 2.35916653e+01 6.28641526e+00 2.61298409e+01
1.40812500e+00 1.66868521e+01 1.62037483e+01 6.83607808e+00 7.93901252e+00 2.39160802e+01 6.33422318e+00 2.64716423e+01
1.40937500e+00 1.70961099e+01 1.65064998e+01 6.90318681e+00 8.02914532e+00 2.43575038e+01 6.41765751e+00 2.67894465e+01
1.41062500e+00 1.75021673e+01 1.68039374e+01 6.96728888e+00 8.16038137e+00 2.46138966e+01 6.49312267e+00 2.70725300e+01
1.41187500e+00 1.77763152e+01 1.71083901e+01 7.02410610e+00 8.30708038e+00 2.49530894e+01 6.56948347e+00 2.75288371e+01
1.41312500e+00 1.80599162e+01 1.74134148e+01 7.08382467e+00 8.37255940e+00 2.52182742e+01 6.63016168e+00 2.78960423e+01
1.41437500e+00 1.82512917e+01 1.77149818e+01 7.13729771e+00 8.57445107e+00 2.56021780e+01 6.71337123e+00 2.82598621e+01
1.41562500e+00 1.84410006e+01 1.80148245e+01 7.18256320e+00 8.81545479e+00 2.59428421e+01 6.80274845e+00 2.86297213e+01
1.41687500e+00 1.86016490e+01 1.83154511e+01 7.22160497e+00 9.02967065e+00 2.62096115e+01 6.91026750e+00 2.89911574e+01
1.41812500e+00 1.87858959e+01 1.86129438e+01 7.26101814e+00 9.23050874e+00 2.64626900e+01 7.03924070e+00 2.92177530e+01
1.41937500e+00 1.89306544e+01 1.89130120e+01 7.29775067e+00 9.38773976e+00 2.67737093e+01 7.10374401e+00 2.94732246e+01
1.42062500e+00 1.91695402e+01 1.92113539e+01 7.33168810e+00 9.59953397e+00 2.70339654e+01 7.12744116e+00 2.96049563e+01
1.42187500e+00 1.94209237e+01 1.95180675e+01 7.35952375e+00 9.88191442e+00 2.74391184e+01 7.20298253e+00 2.98404865e+01
1.42312500e+00 1.96800583e+01 1.98279411e+01 7.38869435e+00 1.00911043e+01 2.77056202e+01 7.35387422e+00 3.00434755e+01
1.42437500e+00 1.99187940e+01 2.01412378e+01 7.41414243e+00 1.05556656e+01 2.79947777e+01 7.41804259e+00 3.04273032e+01
1.42562500e+00 2.01371370e+01 2.04495507e+01 7.43492962e+00 1.08965171e+01 2.83284260e+01 7.56735004e+00 3.07751708e+01
1.42687500e+00 2.03259669e+01 2.07510696e+01 7.45285496e+00 1.15087301e+01 2.86033639e+01 7.62397376e+00 3.11167688e+01
1.42812500e+00 2.05506592e+01 2.10547383e+01 7.47018254e+00 1.18414295e+01 2.87968924e+01 7.73471206e+00 3.14402096e+01
1.42937500e+00 2.06363146e+01 2.13486415e+01 7.48015005e+00 1.22140477e+01 2.90494993e+01 7.83744371e+00 3.16399686e+01
1.43062500e+00 2.08174360e+01 2.16398994e+01 7.47591482e+00 1.27348838e+01 2.92862745e+01 7.99493014e+00 3.17827460e+01
1.43187500e+00 2.09844170e+01 2.19284800e+01 7.47650138e+00 1.30071527e+01 2.95453006e+01 8.13153943e+00 3.20301296e+01
1.43312500e+00 2.10707490e+01 2.22164923e+01 7.47826342e+00 1.34240564e+01 2.98128811e+01 8.24552551e+00 3.22082100e+01
1.43437500e+00 2.11742402e+01 2.25089577e+01 7.46966966e+00 1.41483563e+01 3.00807470e+01 8.32630123e+00 3.23994376e+01
1.43562500e+00 2.11624773e+01 2.28015083e+01 7.45885175e+00 1.45596643e+01 3.03583445e+01 8.36705727e+00 3.27683934e+01
1.43687500e+00 2.12388125e+01 2.30938519e+01 7.45348894e+00 1.48926171e+01 3.06842189e+01 8.53893880e+00 3.30829702e+01
1.43812500e+00 2.13362784e+01 2.33878403e+01 7.44893535e+00 1.52602880e+01 3.09141864e+01 8.69403809e+00 3.33355991e+01
1.43937500e+00 2.14719025e+01 2.36701959e+01 7.44100373e+00 1.55746987e+01 3.10749728e+01 8.95534636e+00 3.35960577e+01
1.44062500e+00 2.17353374e+01 2.39425825e+01 7.42907326e+00 1.58950570e+01 3.13395416e+01 9.09836494e+00 3.37430789e+01
1.44187500e+00 2.19019104e+01 2.42112836e+01 7.41370650e+00 1.62271053e+01 3.16124369e+01 9.25579353e+00 3.38673155e+01
1.44312500e+00 2.22506362e+01 2.44854501e+01 7.39236568e+00 1.65953392e+01 3.17838362e+01 9.48228661e+00 3.41731889e+01
1.44437500e+00 2.23766255e+01 2.47615243e+01 7.37204448e+00 1.68988367e+01 3.19995062e+01 9.75507487e+00 3.43862060e+01
1.44562500e+00 2.24930591e+01 2.50296993e+01 7.34784453e+00 1.71713656e+01 3.22177300e+01 9.99095351e+00 3.47180004e+01
1.44687500e+00 2.26255094e+01 2.52872447e+01 7.31887985e+00 1.74577357e+01 3.24200606e+01 1.03668410e+01 3.48864462e+01
1.44812500e+00 2.26482249e+01 2.55491079e+01 7.28266375e+00 1.77697791e+01 3.25881843e+01 1.07253222e+01 3.50556391e+01
1.44937500e+00 2.27572324e+01 2.58138487e+01 7.24453305e+00 1.82307127e+01 3.27996618e+01 1.10592197e+01 3.52899028e+01
1.45062500e+00 2.28259397e+01 2.60704064e+01 7.20547655e+00 1.87231212e+01 3.29862673e+01 1.14516761e+01 3.55716321e+01
1.45187500e+00 2.30105860e+01 2.63214603e+01 7.15681751e+00 1.91074326e+01 3.31836582e+01 1.17822132e+01 3.57289992e+01
1.45312500e+00 2.33846070e+01 2.65725862e+01 7.09969359e+00 1.93737666e+01 3.34219029e+01 1.23004445e+01 3.59012890e+01
1.45437500e+00 2.36507046e+01 2.68206239e+01 7.04586970e+00 1.95484105e+01 3.36027398e+01 1.27512295e+01 3.60999545e+01
1.45562500e+00 2.36995876e+01 2.70697668e+01 6.99269889e+00 1.98346179e+01 3.38378057e+01 1.32195969e+01 3.61466331e+01
1.45687500e+00 2.40151489e+01 2.73209602e+01 6.94177011e+00 2.01002557e+01 3.39847137e+01 1.35871650e+01 3.61953345e+01
1.45812500e+00 2.42221478e+01 2.75761095e+01 6.88873042e+00 2.03553035e+01 3.41633718e+01 1.41870020e+01 3.64256633e+01
1.45937500e+00 2.45065753e+01 2.78252040e+01 6.83402362e+00 2.05961273e+01 3.42698741e+01 1.45826062e+01 3.65653847e+01
1.46062500e+00 2.48093391e+01 2.80647494e+01 6.77664710e+00 2.08333894e+01 3.44005626e+01 1.48087135e+01 3.65916421e+01
1.46187500e+00 2.51879052e+01 2.82918958e+01 6.71793981e+00 2.10573520e+01 3.45533055e+01 1.52488660e+01 3.67781712e+01
1.46312500e+00 2.54561824e+01 2.85244976e+01 6.65160117e+00 2.13732346e+01 3.47123634e+01 1.56760594e+01 3.69527896e+01
1.46437500e+00 2.57221081e+01 2.87486738e+01 6.58921732e+00 2.16926891e+01 3.49487987e+01 1.61757526e+01 3.69912753e+01
1.46562500e+00 2.59719876e+01 2.89753046e+01 6.52364815e+00 2.20998307e+01 3.51462047e+01 1.63073300e+01 3.71072157e+01
1.46687500e+00 2.61338202e+01 2.92089144e+01 6.46246948e+00 2.24538369e+01 3.53132535e+01 1.66930836e+01 3.73732120e+01
1.46812500e+00 2.62865651e+01 2.94398711e+01 6.39816399e+00 2.27272222e+01 3.55259933e+01 1.70945244e+01 3.75385350e+01
1.46937500e+00 2.65945900e+01 2.96673832e+01 6.32872265e+00 2.30375527e+01 3.56589288e+01 1.73635420e+01 3.76369231e+01
1.47062500e+00 2.72864473e+01 2.98848758e+01 6.25274036e+00 2.33140099e+01 3.57530174e+01 1.76834479e+01 3.78120868e+01
1.47187500e+00 2.81826238e+01 3.00871883e+01 6.17489308e+00 2.36624621e+01 3.59025725e+01 1.81599536e+01 3.80886665e+01
1.47312500e+00 2.88814038e+01 3.02834350e+01 6.09391130e+00 2.39186291e+01 3.59497686e+01 1.83276076e+01 3.82283504e+01
1.47437500e+00 2.93352519e+01 3.04757133e+01 6.01661624e+00 2.42184818e+01 3.59937787e+01 1.87060282e+01 3.83706108e+01
1.47562500e+00 2.98094960e+01 3.06609262e+01 5.93895364e+00 2.43916333e+01 3.60464366e+01 1.91478437e+01 3.85514975e+01
1.47687500e+00 3.03401759e+01 3.08397682e+01 5.86309126e+00 2.46312882e+01 3.61978531e+01 1.93032002e+01 3.86288961e+01
1.47812500e+00 3.09112928e+01 3.10205528e+01 5.78729380e+00 2.49484450e+01 3.62076806e+01 1.96376808e+01 3.87298730e+01
1.47937500e+00 3.11584632e+01 3.12019542e+01 5.71218467e+00 2.53271619e+01 3.63654874e+01 2.00835227e+01 3.88631393e+01
1.48062500e+00 3.11513233e+01 3.13809454e+01 5.63316217e+00 2.54499941e+01 3.65162777e+01 1.99948382e+01 3.90122042e+01
1.48187500e+00 3.11575477e+01 3.15500444e+01 5.55198637e+00 2.57258635e+01 3.67081891e+01 2.05806988e+01 3.91962606e+01
1.48312500e+00 3.11333574e+01 3.17132574e+01 5.46436970e+00 2.60633191e+01 3.67512583e+01 2.06838508e+01 3.92483321e+01
1.48437500e+00 3.11190856e+01 3.18745831e+01 5.38755868e+00 2.63964776e+01 3.67860002e+01 2.12758812e+01 3.92150085e+01
1.48562500e+00 3.11250490e+01 3.20307724e+01 5.32763116e+00 2.66579544e+01 3.68512855e+01 2.15652243e+01 3.93087065e+01
1.48687500e+00 3.11124679e+01 3.21769202e+01 5.26871627e+00 2.68409516e+01 3.69230509e+01 2.20358563e+01 3.95337980e+01
1.48812500e+00 3.11852017e+01 3.23198672e+01 5.21501383e+00 2.69431908e+01 3.70176621e+01 2.23301675e+01 3.96277251e+01
1.48937500e+00 3.12745469e+01 3.24600538e+01 5.16116441e+00 2.73125152e+01 3.70935168e+01 2.25830977e+01 3.97473622e+01
1.49062500e+00 3.12615422e+01 3.25978754e+01 5.11226001e+00 2.75057849e+01 3.71438555e+01 2.27603114e+01 3.96445954e+01
1.49187500e+00 3.12945046e+01 3.27222743e+01 5.06585177e+00 2.77445145e+01 3.72161231e+01 2.29719026e+01 3.97860855e+01
1.49312500e+00 3.13770616e+01 3.28429985e+01 5.01892051e+00 2.80380009e+01 3.72885847e+01 2.32262528e+01 3.98085081e+01
1.49437500e+00 3.14806160e+01 3.29556910e+01 4.96339989e+00 2.82585720e+01 3.73387760e+01 2.34672068e+01 3.98699803e+01
1.49562500e+00 3.16340526e+01 3.30613028e+01 4.90657921e+00 2.83905889e+01 3.74085273e+01 2.37083958e+01 3.98967305e+01
1.49687500e+00 3.18420077e+01 3.31748992e+01 4.85301371e+00 2.85375768e+01 3.74057060e+01 2.38988904e+01 3.98989141e+01
1.49812500e+00 3.21903469e+01 3.32992072e+01 4.80257181e+00 2.87472346e+01 3.75565137e+01 2.42102659e+01 3.99003585e+01
1.49937500e+00 3.25194157e+01 3.34150271e+01 4.74864223e+00 2.90146602e+01 3.76638794e+01 2.44985135e+01 4.00419494e+01
1.50062500e+00 3.26941043e+01 3.35114282e+01 4.68778782e+00 2.91610945e+01 3.77664204e+01 2.48607188e+01 4.01943467e+01
1.50187500e+00 3.28602027e+01 3.36059132e+01 4.62692221e+00 2.93513012e+01 3.77954686e+01 2.51499128e+01 4.01775821e+01
1.50312500e+00 3.28690462e+01 3.36960707e+01 4.56422689e+00 2.94534334e+01 3.77833138e+01 2.53629091e+01 4.02772441e+01
1.50437500e+00 3.28699405e+01 3.37796077e+01 4.50923680e+00 2.96179743e+01 3.78613437e+01 2.55119507e+01 4.02593107e+01
1.50562500e+00 3.31435174e+01 3.38607752e+01 4.46788023e+00 2.97410552e+01 3.78625126e+01 2.57385385e+01 4.03755803e+01
1.50687500e+00 3.34236761e+01 3.39420722e+01 4.43609933e+00 2.97801145e+01 3.78835637e+01 2.59935264e+01 4.06104513e+01
1.50812500e+00 3.35830247e+01 3.40365952e+01 4.40816792e+00 2.98814178e+01 3.79717192e+01 2.62634023e+01 4.06901320e+01
1.50937500e+00 3.36640887e+01 3.41296961e+01 4.37738396e+00 3.00597847e+01 3.81179859e+01 2.64634422e+01 4.08275344e+01
1.51062500e+00 3.36704433e+01 3.42130366e+01 4.35128563e+00 3.02275932e+01 3.81957521e+01 2.66822405e+01 4.08814393e+01
1.51187500e+00 3.36743898e+01 3.42821580e+01 4.32367824e+00 3.03829289e+01 3.82164319e+01 2.69675241e+01 4.10177489e+01
1.51312500e+00 3.35469659e+01 3.43393374e+01 4.28956405e+00 3.04591246e+01 3.82651908e+01 2.72000866e+01 4.08045208e+01
1.51437500e+00 3.35450526e+01 3.44038091e+01 4.25472487e+00 3.05095195e+01 3.83876778e+01 2.74125732e+01 4.08607628e+01
1.51562500e+00 3.32574423e+01 3.44766584e+01 4.22075559e+00 3.05699805e+01 3.84150326e+01 2.76545876e+01 4.08690265e+01
1.51687500e+00 3.31319411e+01 3.45493387e+01 4.19104326e+00 3.06131533e+01 3.84764943e+01 2.76627090e+01 4.09326677e+01
1.51812500e+00 3.30603593e+01 3.46045168e+01 4.16080553e+00 3.07559478e+01 3.86029072e+01 2.78784614e+01 4.09261216e+01
1.51937500e+00 3.30756888e+01 3.46506159e+01 4.13008227e+00 3.08721242e+01 3.86280544e+01 2.78771822e+01 4.09114513e+01
1.52062500e+00 3.32855704e+01 3.46878456e+01 4.10754194e+00 3.08627400e+01 3.84302370e+01 2.80680165e+01 4.08929601e+01
1.52187500e+00 3.34082979e+01 3.47242058e+01 4.09242958e+00 3.09346875e+01 3.84607325e+01 2.82796943e+01 4.11883901e+01
1.52312500e+00 3.34826952e+01 3.47508848e+01 4.08751215e+00 3.09268330e+01 3.84863253e+01 2.83375907e+01 4.13415539e+01
1.52437500e+00 3.36547663e+01 3.47846920e+01 4.07812174e+00 3.09301751e+01 3.86204128e+01 2.84781069e+01 4.14842192e+01
1.52562500e+00 3.37929382e+01 3.48169002e+01 4.07015663e+00 3.10627182e+01 3.86236229e+01 2.85695099e+01 4.14261092e+01
1.52687500e+00 3.38303171e+01 3.48421586e+01 4.05330327e+00 3.10744231e+01 3.86702656e+01 2.86456218e+01 4.13887247e+01
1.52812500e+00 3.38299502e+01 3.48732068e+01 4.03367071e+00 3.11335182e+01 3.86159309e+01 2.88386871e+01 4.16746053e+01
1.52937500e+00 3.38230736e+01 3.49010863e+01 4.02197763e+00 3.11628868e+01 3.86513601e+01 2.89050218e+01 4.16011147e+01
1.53062500e+00 3.38360418e+01 3.49363759e+01 4.01784175e+00 3.11105501e+01 3.87223313e+01 2.88915540e+01 4.14040915e+01
1.53187500e+00 3.37614380e+01 3.49678911e+01 4.01983100e+00 3.11271774e+01 3.85942464e+01 2.89091496e+01 4.15153339e+01
1.53312500e+00 3.36716924e+01 3.49836580e+01 4.02933902e+00 3.11645011e+01 3.86806136e+01 2.89745646e+01 4.16583648e+01
1.53437500e+00 3.35234702e+01 3.49896543e+01 4.03218111e+00 3.11801334e+01 3.87706326e+01 2.89600698e+01 4.16579092e+01
1.53562500e+00 3.33595285e+01 3.49907136e+01 4.02445207e+00 3.11975980e+01 3.86926877e+01 2.89505295e+01 4.15390030e+01
1.53687500e+00 3.33760969e+01 3.49884665e+01 4.01691204e+00 3.11017849e+01 3.85850868e+01 2.88990976e+01 4.15459252e+01
1.53812500e+00 3.34651320e+01 3.49823900e+01 4.00665625e+00 3.11380062e+01 3.86486786e+01 2.89872941e+01 4.16367850e+01
1.53937500e+00 3.34433284e+01 3.49759604e+01 4.00389516e+00 3.10661174e+01 3.85488481e+01 2.88958790e+01 4.15320304e+01
1.54062500e+00 3.32044430e+01 3.49754277e+01 4.00544179e+00 3.10086271e+01 3.85587706e+01 2.89643813e+01 4.17560637e+01
1.54187500e+00 3.26224719e+01 3.49787960e+01 4.01160291e+00 3.10824250e+01 3.86255401e+01 2.89462702e+01 4.16933460e+01
1.54312500e+00 3.19795188e+01 3.49681270e+01 4.01698785e+00 3.10253593e+01 3.86392640e+01 2.87988545e+01 4.17273956e+01
1.54437500e+00 3.18582385e+01 3.49530928e+01 4.02844131e+00 3.10730493e+01 3.86179923e+01 2.87512209e+01 4.18315068e+01
1.54562500e+00 3.18872100e+01 3.49312412e+01 4.03967881e+00 3.11033336e+01 3.85812644e+01 2.87332906e+01 4.17551486e+01
1.54687500e+00 3.19651102e+01 3.49209797e+01 4.04941762e+00 3.10972360e+01 3.84761309e+01 2.87821756e+01 4.15880807e+01
1.54812500e+00 3.18548039e+01 3.49216892e+01 4.06207480e+00 3.11400462e+01 3.85873269e+01 2.86660752e+01 4.15407180e+01
1.54937500e+00 3.18752851e+01 3.49221446e+01 4.08076719e+00 3.11565826e+01 3.86297496e+01 2.85579658e+01 4.15948829e+01
1.55062500e+00 3.20768598e+01 3.49219357e+01 4.10304061e+00 3.11342542e+01 3.86659498e+01 2.86228694e+01 4.17780395e+01
1.55187500e+00 3.26020338e+01 3.49223143e+01 4.12073772e+00 3.10401009e+01 3.87342110e+01 2.86816606e+01 4.16588955e+01
1.55312500e+00 3.30964042e+01 3.49108485e+01 4.14061834e+00 3.10355255e+01 3.86895937e+01 2.86920391e+01 4.18298040e+01
1.55437500e+00 3.33095181e+01 3.48866400e+01 4.15217922e+00 3.09115934e+01 3.86780973e+01 2.85949502e+01 4.19342548e+01
1.55562500e+00 3.34505078e+01 3.48517186e+01 4.15684829e+00 3.08531893e+01 3.85634614e+01 2.86662634e+01 4.18246530e+01
1.55687500e+00 3.36110468e+01 3.48206347e+01 4.17824798e+00 3.08245135e+01 3.84549728e+01 2.85312129e+01 4.17899718e+01
1.55812500e+00 3.37740727e+01 3.47844252e+01 4.19540306e+00 3.07495420e+01 3.83818973e+01 2.85065771e+01 4.17499191e+01
1.55937500e+00 3.39914044e+01 3.47493812e+01 4.21436954e+00 3.07564384e+01 3.83298064e+01 2.85642606e+01 4.18717745e+01
1.56062500e+00 3.42418099e+01 3.47045531e+01 4.23581697e+00 3.06432890e+01 3.83178705e+01 2.82734352e+01 4.19932741e+01
1.56187500e+00 3.44213033e+01 3.46633244e+01 4.25452502e+00 3.05243954e+01 3.82824971e+01 2.81839133e+01 4.20145595e+01
1.56312500e+00 3.44036402e+01 3.46341759e+01 4.26794562e+00 3.04860248e+01 3.83358318e+01 2.82302550e+01 4.20191633e+01
1.56437500e+00 3.43776111e+01 3.45949121e+01 4.26748391e+00 3.03982100e+01 3.84202825e+01 2.81658978e+01 4.20047208e+01
1.56562500e+00 3.43674420e+01 3.45541562e+01 4.26795658e+00 3.04301361e+01 3.83997435e+01 2.82924624e+01 4.19184116e+01
1.56687500e+00 3.43624696e+01 3.45193476e+01 4.26853079e+00 3.04382614e+01 3.83376262e+01 2.82930342e+01 4.21297661e+01
1.56812500e+00 3.44846210e+01 3.44847160e+01 4.28274319e+00 3.03279457e+01 3.82851891e+01 2.82777450e+01 4.21738727e+01
1.56937500e+00 3.45311702e+01 3.44425466e+01 4.30389942e+00 3.02891555e+01 3.82418760e+01 2.82368936e+01 4.22554311e+01
1.57062500e+00 3.44466649e+01 3.43992349e+01 4.32407097e+00 3.01895198e+01 3.82845508e+01 2.81248317e+01 4.23000015e+01
1.57187500e+00 3.44952924e+01 3.43551083e+01 4.34207477e+00 3.01109266e+01 3.82837231e+01 2.80926560e+01 4.22462551e+01
1.57312500e+00 3.45003888e+01 3.43152435e+01 4.36035286e+00 3.00509583e+01 3.83161329e+01 2.79628739e+01 4.22512553e+01
1.57437500e+00 3.44800534e+01 3.42742340e+01 4.37425169e+00 3.00246474e+01 3.82419653e+01 2.77900744e+01 4.21853767e+01
1.57562500e+00 3.44233012e+01 3.42285027e+01 4.38894191e+00 2.98834135e+01 3.82399959e+01 2.77122424e+01 4.20894857e+01
1.57687500e+00 3.43733303e+01 3.41748279e+01 4.40939308e+00 2.98853664e+01 3.82198722e+01 2.75847452e+01 4.20138282e+01
1.57812500e+00 3.40411680e+01 3.41193326e+01 4.43423972e+00 2.96899637e+01 3.81450175e+01 2.74739736e+01 4.18216940e+01
1.57937500e+00 3.34181752e+01 3.40599322e+01 4.45927665e+00 2.96196768e+01 3.81372998e+01 2.73940917e+01 4.17487827e+01
1.58062500e+00 3.28045968e+01 3.40042954e+01 4.49077385e+00 2.95049471e+01 3.80520231e+01 2.73381464e+01 4.16665290e+01
1.58187500e+00 3.25229012e+01 3.39471478e+01 4.52107500e+00 2.94000243e+01 3.80868199e+01 2.73527746e+01 4.17902259e+01
1.58312500e+00 3.24844451e+01 3.38812275e+01 4.54117839e+00 2.93554287e+01 3.80379406e+01 2.72580733e+01 4.16765836e+01
1.58437500e+00 3.28113525e+01 3.38051095e+01 4.55391119e+00 2.92684040e+01 3.79145007e+01 2.72602781e+01 4.14234318e+01
1.58562500e+00 3.32794892e+01 3.37394555e+01 4.56674083e+00 2.91999606e+01 3.78909321e+01 2.71713691e+01 4.14834284e+01
1.58687500e+00 3.38094008e+01 3.36866718e+01 4.59092886e+00 2.92040258e+01 3.77949425e+01 2.70465637e+01 4.16190677e+01
1.58812500e+00 3.48000556e+01 3.36310134e+01 4.61924686e+00 2.91497171e+01 3.77856259e+01 2.69206021e+01 4.18857459e+01
1.58937500e+00 3.55763000e+01 3.35809507e+01 4.63920330e+00 2.91184900e+01 3.76977415e+01 2.67518961e+01 4.18289339e+01
1.59062500e+00 3.58307102e+01 3.35318276e+01 4.64200597e+00 2.89330475e+01 3.76820872e+01 2.65264271e+01 4.17756138e+01
1.59187500e+00 3.58232258e+01 3.34864525e+01 4.64846258e+00 2.89484303e+01 3.76611399e+01 2.63763620e+01 4.17967258e+01
1.59312500e+00 3.57792645e+01 3.34480636e+01 4.65268878e+00 2.88038671e+01 3.76458361e+01 2.63097824e+01 4.17579576e+01
1.59437500e+00 3.54929862e+01 3.33967429e+01 4.66431107e+00 2.87503646e+01 3.76168715e+01 2.63403048e+01 4.19381808e+01
1.59562500e+00 3.47914226e+01 3.33406139e+01 4.69466727e+00 2.86112626e+01 3.76183897e+01 2.63096400e+01 4.18578394e+01
1.59687500e+00 3.42322051e+01 3.32807352e+01 4.72517360e+00 2.85904349e+01 3.76111493e+01 2.62499532e+01 4.18697486e+01
1.59812500e+00 3.35267320e+01 3.32337446e+01 4.75842786e+00 2.85908597e+01 3.75788736e+01 2.62040403e+01 4.17673156e+01
1.59937500e+00 3.29322277e+01 3.32023036e+01 4.78124222e+00 2.85484726e+01 3.76189022e+01 2.61808566e+01 4.18870759e+01
1.60062500e+00 3.28968999e+01 3.31613640e+01 4.78795668e+00 2.84399571e+01 3.75454184e+01 2.61257646e+01 4.17629340e+01
1.60187500e+00 3.27403942e+01 3.31090852e+01 4.80116707e+00 2.83327498e+01 3.74969807e+01 2.59749186e+01 4.16552996e+01
1.60312500e+00 3.23093792e+01 3.30617928e+01 4.82704597e+00 2.82115572e+01 3.75526510e+01 2.59545574e+01 4.15879279e+01
1.60437500e+00 3.16270711e+01 3.30063012e+01 4.84928232e+00 2.81531405e+01 3.76649407e+01 2.58891233e+01 4.17300029e+01
1.60562500e+00 3.10388776e+01 3.29522420e+01 4.86376044e+00 2.81852421e+01 3.75612054e+01 2.58420149e+01 4.17559855e+01
1.60687500e+00 3.07401540e+01 3.28876062e+01 4.88368600e+00 2.81583361e+01 3.74226489e+01 2.57757343e+01 4.15966755e+01
1.60812500e+00 3.05777829e+01 3.28209762e+01 4.90517520e+00 2.80489077e+01 3.74840507e+01 2.57863931e+01 4.15329881e+01
1.60937500e+00 3.02235018e+01 3.27496250e+01 4.91178412e+00 2.79562212e+01 3.73817595e+01 2.57412968e+01 4.16883766e+01
1.61062500e+00 2.99937203e+01 3.26880610e+01 4.91857015e+00 2.77751228e+01 3.72928488e+01 2.55626832e+01 4.17661471e+01
1.61187500e+00 3.00024501e+01 3.26379810e+01 4.92663754e+00 2.77193826e+01 3.73162385e+01 2.53743791e+01 4.18284742e+01
1.61312500e+00 3.02876327e+01 3.25887304e+01 4.93118361e+00 2.77102766e+01 3.71638073e+01 2.53462307e+01 4.18655331e+01
1.61437500e+00 3.07484614e+01 3.25400392e+01 4.93991886e+00 2.76480195e+01 3.72170017e+01 2.53378123e+01 4.17813248e+01
1.61562500e+00 3.06764273e+01 3.24811274e+01 4.95699106e+00 2.76154289e+01 3.73328065e+01 2.53234568e+01 4.16141430e+01
1.61687500e+00 3.06476838e+01 3.24223439e+01 4.97654039e+00 2.75723409e+01 3.72437292e+01 2.53720616e+01 4.16450813e+01
1.61812500e+00 3.06161431e+01 3.23704513e+01 4.99662126e+00 2.75435926e+01 3.72189128e+01 2.53280785e+01 4.16722668e+01
1.61937500e+00 3.05368013e+01 3.23210226e+01 5.02360809e+00 2.75109496e+01 3.70460686e+01 2.52102546e+01 4.16853888e+01
1.62062500e+00 3.05333305e+01 3.22761268e+01 5.05571113e+00 2.74012249e+01 3.71830748e+01 2.51629596e+01 4.15191968e+01
1.62187500e+00 3.05415693e+01 3.22283871e+01 5.08194206e+00 2.73610608e+01 3.71254878e+01 2.51697179e+01 4.15922449e+01
1.62312500e+00 3.05631615e+01 3.21754868e+01 5.10749529e+00 2.73450894e+01 3.71339732e+01 2.51263228e+01 4.18590929e+01
1.62437500e+00 3.04499694e+01 3.21286646e+01 5.13735708e+00 2.72214369e+01 3.72986342e+01 2.50429479e+01 4.19652872e+01
1.62562500e+00 3.00932823e+01 3.20827505e+01 5.17884578e+00 2.71900581e+01 3.72809264e+01 2.50033632e+01 4.18908373e+01
1.62687500e+00 2.99688726e+01 3.20365422e+01 5.22055141e+00 2.71070544e+01 3.72280628e+01 2.49372173e+01 4.18584059e+01
1.62812500e+00 2.97306975e+01 3.19861353e+01 5.26563810e+00 2.70434768e+01 3.72731101e+01 2.47525099e+01 4.19886573e+01
1.62937500e+00 2.91902965e+01 3.19256526e+01 5.30563130e+00 2.69721839e+01 3.72310559e+01 2.47131931e+01 4.19299530e+01
1.63062500e+00 2.88484811e+01 3.18620672e+01 5.34420180e+00 2.68874323e+01 3.71643034e+01 2.45278352e+01 4.20246951e+01
1.63187500e+00 2.87680267e+01 3.18021289e+01 5.38197290e+00 2.67244428e+01 3.71927705e+01 2.43811659e+01 4.19937213e+01
1.63312500e+00 2.87461048e+01 3.17491456e+01 5.43233962e+00 2.65972178e+01 3.72686535e+01 2.43579620e+01 4.21624979e+01
1.63437500e+00 2.85349143e+01 3.17004302e+01 5.48208746e+00 2.65722907e+01 3.72592386e+01 2.41725387e+01 4.22838387e+01
1.63562500e+00 2.84580918e+01 3.16453012e+01 5.52883112e+00 2.65134769e+01 3.72795426e+01 2.40598499e+01 4.23011948e+01
1.63687500e+00 2.84626250e+01 3.15931925e+01 5.56459955e+00 2.64086136e+01 3.72220947e+01 2.40410622e+01 4.24423480e+01
1.63812500e+00 2.85573904e+01 3.15421467e+01 5.60109197e+00 2.61637494e+01 3.71007257e+01 2.39651091e+01 4.26970003e+01
1.63937500e+00 2.87695007e+01 3.14884816e+01 5.63208769e+00 2.60834245e+01 3.69408386e+01 2.37426563e+01 4.23822286e+01
1.64062500e+00 2.86374786e+01 3.14383021e+01 5.66146610e+00 2.60360236e+01 3.70411228e+01 2.38384496e+01 4.23549865e+01
1.64187500e+00 2.87139297e+01 3.13918686e+01 5.69667652e+00 2.60059423e+01 3.70997305e+01 2.36632646e+01 4.21187548e+01
1.64312500e+00 2.87344370e+01 3.13463823e+01 5.74326118e+00 2.58862972e+01 3.71583099e+01 2.36038604e+01 4.19115158e+01
1.64437500e+00 2.86800427e+01 3.13113441e+01 5.79151896e+00 2.57598873e+01 3.73207348e+01 2.34950432e+01 4.18908160e+01
1.64562500e+00 2.86852761e+01 3.12886608e+01 5.83681909e+00 2.56975877e+01 3.74245077e+01 2.34402332e+01 4.17815840e+01
1.64687500e+00 2.86126991e+01 3.12647233e+01 5.87353056e+00 2.56446273e+01 3.73518887e+01 2.34001309e+01 4.18817687e+01
1.64812500e+00 2.82209198e+01 3.12385866e+01 5.89906006e+00 2.55506890e+01 3.73129367e+01 2.33412143e+01 4.18410595e+01
1.64937500e+00 2.78637247e+01 3.12095855e+01 5.93199453e+00 2.54595530e+01 3.72852060e+01 2.32876449e+01 4.20816606e+01
1.65062500e+00 2.77037665e+01 3.11813810e+01 5.97329615e+00 2.54053906e+01 3.72992644e+01 2.30971037e+01 4.22348436e+01
1.65187500e+00 2.75327790e+01 3.11593978e+01 6.01266354e+00 2.53923018e+01 3.72579562e+01 2.30708716e+01 4.23851929e+01
1.65312500e+00 2.74639617e+01 3.11460292e+01 6.05330758e+00 2.53705992e+01 3.72259316e+01 2.30468517e+01 4.24254435e+01
1.65437500e+00 2.72015477e+01 3.11409673e+01 6.08175104e+00 2.53862001e+01 3.72152161e+01 2.29223238e+01 4.24016105e+01
1.65562500e+00 2.69041272e+01 3.11331882e+01 6.10629575e+00 2.54457327e+01 3.73437820e+01 2.28939187e+01 4.25842730e+01
1.65687500e+00 2.70705621e+01 3.11115381e+01 6.11972957e+00 2.53915718e+01 3.73469476e+01 2.28425813e+01 4.26180422e+01
1.65812500e+00 2.71321866e+01 3.10769843e+01 6.12839190e+00 2.53455335e+01 3.73234234e+01 2.27452244e+01 4.21398147e+01
1.65937500e+00 2.72551804e+01 3.10458389e+01 6.14918513e+00 2.54200248e+01 3.73275111e+01 2.28013705e+01 4.23217791e+01
1.66062500e+00 2.73916537e+01 3.10249652e+01 6.17884819e+00 2.53968235e+01 3.72619569e+01 2.27815252e+01 4.23741138e+01
1.66187500e+00 2.74556028e+01 3.10095711e+01 6.20527398e+00 2.52975820e+01 3.72469986e+01 2.27937685e+01 4.22016164e+01
1.66312500e+00 2.76574304e+01 3.09992011e+01 6.23809276e+00 2.52651904e+01 3.74019578e+01 2.27023943e+01 4.23167113e+01
1.66437500e+00 2.82258261e+01 3.09934688e+01 6.27469576e+00 2.51621490e+01 3.73018816e+01 2.25687568e+01 4.23471411e+01
1.66562500e+00 2.90131315e+01 3.09888856e+01 6.31121484e+00 2.50961637e+01 3.74321843e+01 2.24066351e+01 4.26758429e+01
1.66687500e+00 2.91774617e+01 3.09826166e+01 6.33289169e+00 2.50285315e+01 3.75532037e+01 2.23863983e+01 4.25498529e+01
1.66812500e+00 2.91727112e+01 3.09772930e+01 6.35374248e+00 2.48446821e+01 3.74644550e+01 2.24526408e+01 4.25287312e+01
1.66937500e+00 2.93549119e+01 3.09666067e+01 6.38177052e+00 2.47544236e+01 3.76057144e+01 2.24580713e+01 4.28160472e+01
1.67062500e+00 2.94692952e+01 3.09522806e+01 6.42036107e+00 2.47582523e+01 3.76283697e+01 2.23486881e+01 4.31565062e+01
1.67187500e+00 2.94555403e+01 3.09286559e+01 6.46229562e+00 2.47528614e+01 3.76660340e+01 2.22650330e+01 4.33476785e+01
1.67312500e+00 2.91767231e+01 3.09001346e+01 6.51576964e+00 2.46501627e+01 3.77454902e+01 2.23379195e+01 4.35163801e+01
1.67437500e+00 2.90415374e+01 3.08879219e+01 6.58164794e+00 2.45124510e+01 3.77664274e+01 2.23456461e+01 4.35558002e+01
1.67562500e+00 2.93293693e+01 3.08834104e+01 6.64096537e+00 2.45738147e+01 3.74916747e+01 2.22325838e+01 4.35519911e+01
1.67687500e+00 2.93735747e+01 3.08802916e+01 6.70848399e+00 2.45327838e+01 3.76090396e+01 2.20993686e+01 4.36467334e+01
1.67812500e+00 2.94062726e+01 3.08834853e+01 6.78196520e+00 2.43078989e+01 3.77573869e+01 2.19863962e+01 4.38506062e+01
1.67937500e+00 2.92567381e+01 3.08940536e+01 6.84762134e+00 2.43695291e+01 3.76512473e+01 2.18454480e+01 4.40105808e+01
1.68062500e+00 2.87474733e+01 3.09027112e+01 6.90871763e+00 2.42837163e+01 3.77864612e+01 2.18384918e+01 4.39800566e+01
1.68187500e+00 2.81719663e+01 3.09125634e+01 6.97908100e+00 2.42095126e+01 3.80676508e+01 2.17930638e+01 4.40770988e+01
1.68312500e+00 2.78964541e+01 3.09148795e+01 7.03615890e+00 2.42028180e+01 3.81840145e+01 2.16583112e+01 4.40345278e+01
1.68437500e+00 2.78961755e+01 3.09096696e+01 7.08283357e+00 2.42435998e+01 3.81600066e+01 2.15929788e+01 4.39872734e+01
1.68562500e+00 2.82096981e+01 3.09063682e+01 7.11885087e+00 2.41210299e+01 3.80698185e+01 2.16232386e+01 4.41559605e+01
1.68687500e+00 2.85435741e+01 3.09102751e+01 7.14995133e+00 2.41342047e+01 3.81244088e+01 2.15313354e+01 4.42485513e+01
1.68812500e+00 2.88441843e+01 3.09166628e+01 7.18661421e+00 2.39778806e+01 3.80408622e+01 2.13247615e+01 4.42243054e+01
1.68937500e+00 2.92764459e+01 3.09218368e+01 7.22695601e+00 2.39734150e+01 3.80926825e+01 2.13031551e+01 4.41926705e+01
1.69062500e+00 2.96309956e+01 3.09287484e+01 7.26973465e+00 2.39765766e+01 3.83071056e+01 2.13256295e+01 4.42647234e+01
1.69187500e+00 2.98043928e+01 3.09267622e+01 7.29905787e+00 2.39680072e+01 3.83682718e+01 2.12291476e+01 4.41687021e+01
1.69312500e+00 3.00264610e+01 3.09162806e+01 7.31549588e+00 2.38835665e+01 3.83810682e+01 2.12007602e+01 4.44323478e+01
1.69437500e+00 3.04284466e+01 3.09146830e+01 7.33770990e+00 2.37148246e+01 3.83806203e+01 2.12219916e+01 4.43704437e+01
1.69562500e+00 3.10399752e+01 3.09073963e+01 7.34418288e+00 2.36547158e+01 3.83778678e+01 2.10919285e+01 4.40523069e+01
1.69687500e+00 3.19375291e+01 3.09039383e+01 7.34660335e+00 2.36470431e+01 3.85226925e+01 2.10831131e+01 4.41752021e+01
1.69812500e+00 3.27327669e+01 3.09119539e+01 7.35590801e+00 2.36212111e+01 3.86027680e+01 2.10648434e+01 4.42517191e+01
1.69937500e+00 3.34809236e+01 3.09177143e+01 7.34705515e+00 2.36444577e+01 3.85632460e+01 2.10977695e+01 4.41821379e+01
1.70062500e+00 3.42013240e+01 3.09155378e+01 7.33004424e+00 2.36092354e+01 3.81821117e+01 2.10400562e+01 4.40368005e+01
1.70187500e+00 3.50351635e+01 3.09138736e+01 7.33437743e+00 2.37400112e+01 3.84001163e+01 2.09711128e+01 4.38910635e+01
1.70312500e+00 3.58777684e+01 3.09058916e+01 7.35724098e+00 2.36837704e+01 3.85725582e+01 2.08709424e+01 4.39028673e+01
1.70437500e+00 3.67850444e+01 3.09090883e+01 7.37922941e+00 2.35422616e+01 3.86409816e+01 2.07069776e+01 4.41115590e+01
1.70562500e+00 3.77946634e+01 3.08995687e+01 7.38961792e+00 2.34238927e+01 3.87598450e+01 2.06253047e+01 4.41584934e+01
1.70687500e+00 3.89287221e+01 3.08984603e+01 7.40546076e+00 2.34224627e+01 3.87620223e+01 2.06038902e+01 4.42090998e+01
1.70812500e+00 4.02178710e+01 3.09038406e+01 7.41739059e+00 2.33705717e+01 3.87153829e+01 2.05285130e+01 4.42614989e+01
1.70937500e+00 4.07602765e+01 3.09135306e+01 7.43342833e+00 2.33496763e+01 3.88727081e+01 2.05228386e+01 4.42850001e+01
1.71062500e+00 4.13126019e+01 3.09295763e+01 7.44858234e+00 2.33507514e+01 3.89613712e+01 2.06056272e+01 4.42770307e+01
1.71187500e+00 4.22481728e+01 3.09539584e+01 7.46040022e+00 2.33121861e+01 3.90738722e+01 2.06626676e+01 4.42620846e+01
1.71312500e+00 4.27578566e+01 3.09723116e+01 7.47675769e+00 2.32622147e+01 3.90025199e+01 2.05969926e+01 4.41290047e+01
1.71437500e+00 4.28131486e+01 3.10009041e+01 7.50379774e+00 2.32723296e+01 3.89038772e+01 2.06785295e+01 4.41987395e+01
1.71562500e+00 4.29232150e+01 3.10256814e+01 7.52779334e+00 2.31157643e+01 3.90442758e+01 2.05853486e+01 4.43784175e+01
1.71687500e+00 4.30490211e+01 3.10428204e+01 7.54634841e+00 2.31777120e+01 3.89653855e+01 2.05595429e+01 4.44599393e+01
1.71812500e+00 4.32420662e+01 3.10628249e+01 7.57494226e+00 2.30778620e+01 3.88464690e+01 2.06119782e+01 4.44557576e+01
1.71937500e+00 4.32349928e+01 3.10609018e+01 7.58280250e+00 2.30198852e+01 3.88536661e+01 2.05866451e+01 4.45392838e+01
1.72062500e+00 4.30445133e+01 3.10612944e+01 7.57954394e+00 2.29640384e+01 3.88312698e+01 2.05454465e+01 4.45613059e+01
1.72187500e+00 4.29025748e+01 3.10664969e+01 7.58384433e+00 2.30894029e+01 3.89073508e+01 2.04271923e+01 4.44606465e+01
1.72312500e+00 4.25790428e+01 3.10699811e+01 7.57904085e+00 2.30777018e+01 3.90412756e+01 2.03805884e+01 4.43710706e+01
1.72437500e+00 4.24119004e+01 3.10679387e+01 7.57630286e+00 2.29756452e+01 3.91390535e+01 2.03183765e+01 4.48033766e+01
1.72562500e+00 4.23427646e+01 3.10581265e+01 7.58406144e+00 2.29714137e+01 3.90266131e+01 2.02157157e+01 4.46782844e+01
1.72687500e+00 4.22628339e+01 3.10521486e+01 7.59452430e+00 2.28753221e+01 3.90436303e+01 2.01074057e+01 4.45959792e+01
1.72812500e+00 4.21268954e+01 3.10795362e+01 7.61396982e+00 2.28789973e+01 3.91507632e+01 2.00984058e+01 4.46931852e+01
1.72937500e+00 4.18092387e+01 3.11231703e+01 7.64295924e+00 2.28640717e+01 3.90524379e+01 1.99655865e+01 4.49611955e+01
1.73062500e+00 4.15443245e+01 3.11643284e+01 7.66918850e+00 2.29296436e+01 3.91468367e+01 1.97957496e+01 4.52070580e+01
1.73187500e+00 4.13756372e+01 3.11901829e+01 7.68707060e+00 2.30068357e+01 3.91394905e+01 1.97028492e+01 4.53416438e+01
1.73312500e+00 4.11862456e+01 3.11946910e+01 7.69876038e+00 2.30387886e+01 3.91406205e+01 1.96472352e+01 4.52055928e+01
1.73437500e+00 4.09301338e+01 3.11885957e+01 7.70405743e+00 2.30447147e+01 3.90628306e+01 1.95953652e+01 4.51529682e+01
1.73562500e+00 4.09063847e+01 3.11899027e+01 7.70391538e+00 2.29274330e+01 3.90675004e+01 1.96181031e+01 4.46418037e+01
1.73687500e+00 4.08396361e+01 3.11860734e+01 7.70474706e+00 2.29705440e+01 3.89813077e+01 1.96769392e+01 4.42237238e+01
1.73812500e+00 4.06785731e+01 3.11842689e+01 7.70518368e+00 2.28929604e+01 3.90355081e+01 1.97939056e+01 4.42735308e+01
1.73937500e+00 4.08788720e+01 3.11856747e+01 7.70660772e+00 2.28345337e+01 3.90555344e+01 1.98965575e+01 4.43048009e+01
1.74062500e+00 4.08419832e+01 3.11957972e+01 7.72854128e+00 2.26866364e+01 3.89804050e+01 1.97617376e+01 4.44241015e+01
1.74187500e+00 4.11022081e+01 3.12049889e+01 7.74807734e+00 2.28062413e+01 3.92138422e+01 1.96274277e+01 4.45409331e+01
1.74312500e+00 4.13551008e+01 3.12158043e+01 7.75701136e+00 2.28492203e+01 3.92637581e+01 1.96858535e+01 4.46039866e+01
1.74437500e+00 4.12291838e+01 3.12199163e+01 7.76603650e+00 2.27774357e+01 3.94812247e+01 1.95175664e+01 4.45592597e+01
1.74562500e+00 4.11109079e+01 3.12220446e+01 7.76429922e+00 2.27319199e+01 3.93521813e+01 1.94919668e+01 4.45378744e+01
1.74687500e+00 4.07649665e+01 3.12300302e+01 7.75319980e+00 2.28700953e+01 3.96089506e+01 1.93141828e+01 4.45019209e+01
1.74812500e+00 4.07567339e+01 3.12393820e+01 7.74376246e+00 2.28531078e+01 3.93463210e+01 1.91793263e+01 4.46886337e+01
1.74937500e+00 4.04044425e+01 3.12656637e+01 7.73610732e+00 2.29195522e+01 3.93198432e+01 1.90727081e+01 4.48009271e+01
1.75062500e+00 4.02688643e+01 3.12959590e+01 7.72882672e+00 2.29375917e+01 3.93346669e+01 1.91281839e+01 4.49258056e+01
1.75187500e+00 4.01186893e+01 3.13237266e+01 7.72072217e+00 2.30669329e+01 3.92972775e+01 1.92597279e+01 4.48455783e+01
1.75312500e+00 3.95948510e+01 3.13488472e+01 7.70432118e+00 2.30932643e+01 3.92151221e+01 1.93935552e+01 4.47809906e+01
1.75437500e+00 3.92868927e+01 3.13871113e+01 7.67810709e+00 2.31757721e+01 3.91379705e+01 1.94035114e+01 4.48209920e+01
1.75562500e+00 3.84762684e+01 3.14196594e+01 7.64590294e+00 2.32331422e+01 3.91055188e+01 1.95279501e+01 4.47728687e+01
1.75687500e+00 3.80595946e+01 3.14573652e+01 7.61638120e+00 2.32509811e+01 3.91363511e+01 1.96903924e+01 4.47253112e+01
1.75812500e+00 3.78345583e+01 3.15016211e+01 7.60690229e+00 2.33392311e+01 3.93691200e+01 1.97635559e+01 4.45758351e+01
1.75937500e+00 3.74820945e+01 3.15330125e+01 7.60001485e+00 2.33634068e+01 3.92320165e+01 1.97856127e+01 4.44241532e+01
1.76062500e+00 3.77303851e+01 3.15563573e+01 7.59442805e+00 2.35093090e+01 3.92633724e+01 1.98113182e+01 4.45012428e+01
1.76187500e+00 3.73645142e+01 3.15847010e+01 7.60306567e+00 2.35610845e+01 3.92149143e+01 1.97391268e+01 4.48432541e+01
1.76312500e+00 3.72783352e+01 3.16217390e+01 7.61994780e+00 2.35748340e+01 3.91317435e+01 1.97297069e+01 4.49467030e+01
1.76437500e+00 3.71905818e+01 3.16532399e+01 7.63320700e+00 2.35600104e+01 3.92914712e+01 1.96607336e+01 4.48931275e+01
1.76562500e+00 3.69049461e+01 3.16832360e+01 7.65886185e+00 2.35772213e+01 3.93363862e+01 1.98188502e+01 4.47342807e+01
1.76687500e+00 3.68813005e+01 3.17019070e+01 7.68803220e+00 2.35909125e+01 3.94291984e+01 1.95765199e+01 4.49100146e+01
1.76812500e+00 3.61973078e+01 3.17131692e+01 7.71286689e+00 2.35690673e+01 3.93712875e+01 1.96564851e+01 4.49352683e+01
1.76937500e+00 3.61559416e+01 3.17270828e+01 7.73038115e+00 2.37337807e+01 3.91940349e+01 1.95584228e+01 4.47466345e+01
1.77062500e+00 3.59654189e+01 3.17389845e+01 7.74136489e+00 2.38941018e+01 3.93586234e+01 1.93582542e+01 4.49179382e+01
1.77187500e+00 3.55485630e+01 3.17523705e+01 7.73193937e+00 2.39209694e+01 3.92581754e+01 1.92470507e+01 4.48195814e+01
1.77312500e+00 3.53723741e+01 3.17586767e+01 7.71893790e+00 2.38444784e+01 3.94172887e+01 1.92934495e+01 4.49766386e+01
1.77437500e+00 3.44968588e+01 3.17553145e+01 7.72046871e+00 2.37570028e+01 3.92466667e+01 1.93255465e+01 4.46753681e+01
1.77562500e+00 3.46451025e+01 3.17708733e+01 7.72780638e+00 2.37320472e+01 3.92176306e+01 1.93103520e+01 4.44851437e+01
1.77687500e+00 3.43529775e+01 3.17877341e+01 7.73163100e+00 2.40077209e+01 3.92853615e+01 1.94412088e+01 4.47688078e+01
1.77812500e+00 3.39515767e+01 3.18140376e+01 7.70537199e+00 2.41037206e+01 3.93720878e+01 1.95289427e+01 4.44809576e+01
1.77937500e+00 3.42103827e+01 3.18428393e+01 7.66906492e+00 2.43190980e+01 3.93788353e+01 1.97236559e+01 4.42559790e+01
1.78062500e+00 3.43208583e+01 3.18663840e+01 7.62135312e+00 2.43315754e+01 3.94961128e+01 1.96195115e+01 4.43734210e+01
1.78187500e+00 3.49103278e+01 3.18958593e+01 7.56830979e+00 2.42603688e+01 3.93200132e+01 1.97052288e+01 4.45989734e+01
1.78312500e+00 3.52753172e+01 3.19426720e+01 7.51545692e+00 2.44511993e+01 3.93083112e+01 2.02005100e+01 4.44038987e+01
1.78437500e+00 3.51453185e+01 3.19994472e+01 7.47940112e+00 2.46996079e+01 3.93129453e+01 2.02732093e+01 4.43339059e+01
1.78562500e+00 3.54333650e+01 3.20492952e+01 7.46234905e+00 2.47487517e+01 3.92621123e+01 2.01297895e+01 4.44075399e+01
1.78687500e+00 3.50415331e+01 3.20900729e+01 7.45634098e+00 2.47484468e+01 3.91641840e+01 2.01040119e+01 4.46412825e+01
1.78812500e+00 3.44972272e+01 3.21188906e+01 7.43989658e+00 2.48293375e+01 3.93243029e+01 2.00154318e+01 4.46691783e+01
1.78937500e+00 3.41368683e+01 3.21579057e+01 7.40492302e+00 2.51174212e+01 3.91278330e+01 2.03185183e+01 4.47231587e+01
1.79062500e+00 3.32972609e+01 3.22054203e+01 7.36559696e+00 2.50749525e+01 3.91427049e+01 2.01117245e+01 4.50756706e+01
1.79187500e+00 3.25615486e+01 3.22463371e+01 7.31639017e+00 2.51191576e+01 3.92215116e+01 2.02812586e+01 4.52868781e+01
1.79312500e+00 3.25724145e+01 3.22860820e+01 7.28193411e+00 2.50921299e+01 3.94489534e+01 2.04433877e+01 4.53557663e+01
1.79437500e+00 3.27647113e+01 3.23227134e+01 7.24713636e+00 2.52832823e+01 3.95555736e+01 2.05573254e+01 4.52649832e+01
1.79562500e+00 3.28018716e+01 3.23652103e+01 7.20044570e+00 2.52324348e+01 3.95259554e+01 2.07018551e+01 4.50682821e+01
1.79687500e+00 3.30270414e+01 3.24209938e+01 7.15351200e+00 2.52951704e+01 3.96850149e+01 2.08468655e+01 4.43709009e+01
1.79812500e+00 3.37124607e+01 3.24849945e+01 7.11289592e+00 2.55036501e+01 3.96515493e+01 2.09691938e+01 4.44030897e+01
1.79937500e+00 3.38561181e+01 3.25580718e+01 7.08068887e+00 2.54963390e+01 3.95792228e+01 2.12779001e+01 4.44204986e+01
1.80062500e+00 3.38659304e+01 3.26253599e+01 7.05279886e+00 2.55296740e+01 3.96410650e+01 2.14388644e+01 4.45643037e+01
1.80187500e+00 3.47601727e+01 3.26950163e+01 7.03418607e+00 2.55907661e+01 3.96783922e+01 2.16482587e+01 4.49287440e+01
1.80312500e+00 3.46481996e+01 3.27708189e+01 7.02501094e+00 2.57921709e+01 3.97007353e+01 2.16419808e+01 4.48084278e+01
1.80437500e+00 3.48179545e+01 3.28639298e+01 7.04750986e+00 2.59173991e+01 3.97138078e+01 2.15393858e+01 4.48680214e+01
1.80562500e+00 3.56188497e+01 3.29612870e+01 7.08001162e+00 2.60924832e+01 3.98986464e+01 2.17543010e+01 4.49945719e+01
1.80687500e+00 3.67537658e+01 3.30580262e+01 7.09679284e+00 2.59953878e+01 3.99967605e+01 2.16806789e+01 4.47584829e+01
1.80812500e+00 3.82244171e+01 3.31498638e+01 7.10709583e+00 2.60738117e+01 4.02586429e+01 2.16860306e+01 4.47864982e+01
1.80937500e+00 3.83442739e+01 3.32291354e+01 7.11635731e+00 2.62618128e+01 4.01744570e+01 2.20070750e+01 4.49126493e+01
1.81062500e+00 3.79632554e+01 3.32918254e+01 7.11485511e+00 2.63319143e+01 4.02635464e+01 2.18269755e+01 4.50619670e+01
1.81187500e+00 3.71468316e+01 3.33411988e+01 7.12470692e+00 2.65326123e+01 4.04156928e+01 2.18470963e+01 4.46557825e+01
1.81312500e+00 3.60289859e+01 3.33952371e+01 7.14251018e+00 2.63950852e+01 4.04859193e+01 2.19078995e+01 4.48298615e+01
1.81437500e+00 3.59851451e+01 3.34619562e+01 7.19212692e+00 2.62685444e+01 4.05340378e+01 2.19428587e+01 4.54232741e+01
1.81562500e+00 3.64095803e+01 3.35461076e+01 7.25796863e+00 2.62645540e+01 4.05549742e+01 2.17839662e+01 4.57743042e+01
1.81687500e+00 3.60014131e+01 3.36137293e+01 7.30805159e+00 2.63810016e+01 4.06619092e+01 2.17977217e+01 4.63148853e+01
1.81812500e+00 3.57242379e+01 3.36713366e+01 7.33565829e+00 2.63765895e+01 4.08149309e+01 2.18930260e+01 4.60849326e+01
1.81937500e+00 3.52672446e+01 3.37144471e+01 7.34060909e+00 2.62497061e+01 4.10181436e+01 2.18567164e+01 4.62625667e+01
1.82062500e+00 3.45427208e+01 3.37432408e+01 7.31487729e+00 2.62412207e+01 4.10130845e+01 2.20748035e+01 4.60849732e+01
1.82187500e+00 3.38217863e+01 3.37566171e+01 7.29700434e+00 2.63269577e+01 4.11092816e+01 2.20079001e+01 4.59404291e+01
1.82312500e+00 3.26129181e+01 3.37662562e+01 7.29188997e+00 2.63517926e+01 4.11829966e+01 2.20254942e+01 4.59981519e+01
1.82437500e+00 3.28648277e+01 3.37868936e+01 7.29811814e+00 2.63870815e+01 4.14937566e+01 2.20451015e+01 4.61667778e+01
1.82562500e+00 3.32043959e+01 3.38006639e+01 7.32980139e+00 2.63983554e+01 4.16274965e+01 2.19509695e+01 4.59344574e+01
1.82687500e+00 3.29842738e+01 3.38140347e+01 7.35195283e+00 2.63528599e+01 4.18026203e+01 2.22689395e+01 4.61512897e+01
1.82812500e+00 3.28860937e+01 3.38388862e+01 7.35778348e+00 2.62216223e+01 4.15113574e+01 2.22814680e+01 4.61813044e+01
1.82937500e+00 3.35602585e+01 3.38545465e+01 7.37345757e+00 2.60951801e+01 4.16041002e+01 2.23208941e+01 4.61078965e+01
1.83062500e+00 3.44537148e+01 3.38486680e+01 7.36780560e+00 2.61547046e+01 4.16594116e+01 2.22427276e+01 4.58110558e+01
1.83187500e+00 3.56886605e+01 3.38169629e+01 7.34992719e+00 2.62666889e+01 4.15633971e+01 2.23504761e+01 4.65339344e+01
1.83312500e+00 3.78552808e+01 3.37955548e+01 7.34462496e+00 2.62575134e+01 4.14307963e+01 2.24076033e+01 4.68313738e+01
1.83437500e+00 3.93794484e+01 3.37695474e+01 7.34421747e+00 2.64330024e+01 4.12553836e+01 2.24091469e+01 4.70795409e+01
1.83562500e+00 3.97159074e+01 3.37422565e+01 7.35876812e+00 2.63922553e+01 4.11270158e+01 2.22111318e+01 4.73743946e+01
1.83687500e+00 4.04658733e+01 3.37347910e+01 7.36539016e+00 2.64257960e+01 4.11024160e+01 2.22828109e+01 4.72281588e+01
1.83812500e+00 4.17415719e+01 3.37248052e+01 7.36867108e+00 2.66038466e+01 4.07919742e+01 2.22721486e+01 4.73509787e+01
1.83937500e+00 4.24857697e+01 3.36978402e+01 7.37934068e+00 2.65936585e+01 4.08096197e+01 2.21503345e+01 4.75490704e+01
1.84062500e+00 4.22131544e+01 3.36708122e+01 7.39238714e+00 2.66386578e+01 4.10416118e+01 2.22213756e+01 4.75478395e+01
1.84187500e+00 4.17407533e+01 3.36544823e+01 7.38603006e+00 2.64692916e+01 4.08910427e+01 2.20849601e+01 4.70644213e+01
1.84312500e+00 4.07744314e+01 3.36278433e+01 7.36492093e+00 2.66182276e+01 4.09426549e+01 2.23407634e+01 4.69463833e+01
1.84437500e+00 4.03230553e+01 3.35964631e+01 7.37327451e+00 2.65493771e+01 4.10118871e+01 2.21648057e+01 4.68851162e+01
1.84562500e+00 3.98319385e+01 3.35764174e+01 7.39192904e+00 2.64637799e+01 4.08238425e+01 2.21651695e+01 4.70486434e+01
1.84687500e+00 4.01789090e+01 3.35449447e+01 7.42294307e+00 2.62994059e+01 4.08514540e+01 2.20283959e+01 4.71048871e+01
1.84812500e+00 4.08718111e+01 3.34933816e+01 7.44810853e+00 2.62230564e+01 4.08957585e+01 2.21704807e+01 4.69336595e+01
1.84937500e+00 4.07955324e+01 3.34298585e+01 7.44114013e+00 2.60241165e+01 4.08127256e+01 2.20558540e+01 4.68253509e+01
1.85062500e+00 4.01904746e+01 3.33725270e+01 7.41862273e+00 2.59528535e+01 4.07991285e+01 2.18891373e+01 4.63804771e+01
1.85187500e+00 3.96423765e+01 3.32796291e+01 7.36993048e+00 2.58680150e+01 4.05879389e+01 2.16759381e+01 4.59306544e+01
1.85312500e+00 3.88552268e+01 3.31759189e+01 7.31971748e+00 2.58149789e+01 4.04869299e+01 2.17084857e+01 4.57031219e+01
1.85437500e+00 3.68979147e+01 3.30933566e+01 7.28441629e+00 2.58869089e+01 4.02643589e+01 2.16973782e+01 4.53681777e+01
1.85562500e+00 3.44992011e+01 3.30270566e+01 7.28112068e+00 2.59317928e+01 4.03674517e+01 2.16806678e+01 4.52188672e+01
1.85687500e+00 3.33497555e+01 3.29636239e+01 7.27221570e+00 2.57625225e+01 4.02206079e+01 2.15888619e+01 4.51013148e+01
1.85812500e+00 3.25873052e+01 3.28761912e+01 7.26933081e+00 2.56846713e+01 4.01377434e+01 2.16896868e+01 4.47600035e+01
1.85937500e+00 3.22872668e+01 3.27810954e+01 7.26021748e+00 2.55518739e+01 4.00565003e+01 2.13118082e+01 4.48206535e+01
1.86062500e+00 3.26469354e+01 3.26962133e+01 7.23110820e+00 2.54173620e+01 3.99841385e+01 2.13154266e+01 4.46324659e+01
1.86187500e+00 3.33008785e+01 3.26159761e+01 7.21713764e+00 2.53812384e+01 3.97244553e+01 2.11403974e+01 4.44746308e+01
1.86312500e+00 3.37584469e+01 3.25436444e+01 7.21970898e+00 2.53991712e+01 3.95882543e+01 2.11454844e+01 4.45187259e+01
1.86437500e+00 3.29100248e+01 3.24565499e+01 7.22322792e+00 2.52325469e+01 3.97004057e+01 2.12044447e+01 4.45234746e+01
1.86562500e+00 3.17956717e+01 3.23427362e+01 7.21204089e+00 2.51208644e+01 3.98044672e+01 2.10840853e+01 4.46682624e+01
1.86687500e+00 3.13287739e+01 3.22190358e+01 7.19594164e+00 2.48889159e+01 3.94709167e+01 2.10845615e+01 4.42364814e+01
1.86812500e+00 3.11116321e+01 3.21166155e+01 7.19695627e+00 2.48040942e+01 3.95872589e+01 2.10337020e+01 4.42554075e+01
1.86937500e+00 3.12418866e+01 3.20393855e+01 7.19558740e+00 2.47400152e+01 3.93450413e+01 2.11470570e+01 4.42479238e+01
1.87062500e+00 3.16848466e+01 3.19774693e+01 7.20137972e+00 2.47108785e+01 3.92944047e+01 2.07557405e+01 4.42532477e+01
1.87187500e+00 3.25414027e+01 3.18918593e+01 7.17583655e+00 2.45975398e+01 3.89818697e+01 2.07727747e+01 4.45192232e+01
1.87312500e+00 3.32110850e+01 3.17876072e+01 7.15020325e+00 2.45686044e+01 3.88929063e+01 2.05403072e+01 4.43307192e+01
1.87437500e+00 3.31581333e+01 3.16705444e+01 7.13571844e+00 2.44347084e+01 3.88282278e+01 2.04315000e+01 4.39563924e+01
1.87562500e+00 3.37958290e+01 3.15593086e+01 7.10802156e+00 2.43762351e+01 3.87696300e+01 2.03959684e+01 4.36466881e+01
1.87687500e+00 3.46057851e+01 3.14550322e+01 7.07298002e+00 2.42542891e+01 3.88388121e+01 2.02993865e+01 4.33031637e+01
1.87812500e+00 3.47284960e+01 3.13357765e+01 7.01500163e+00 2.42787486e+01 3.86118628e+01 2.03497841e+01 4.29613684e+01
1.87937500e+00 3.37709488e+01 3.11999284e+01 6.94375077e+00 2.43450790e+01 3.84681455e+01 2.01778469e+01 4.27585724e+01
1.88062500e+00 3.32775166e+01 3.10448287e+01 6.88971652e+00 2.42901763e+01 3.80458243e+01 2.01916465e+01 4.24211514e+01
1.88187500e+00 3.36240236e+01 3.09015858e+01 6.86248346e+00 2.43049047e+01 3.79865571e+01 2.00695961e+01 4.25544771e+01
1.88312500e+00 3.37507320e+01 3.07813495e+01 6.87255356e+00 2.40620999e+01 3.76450772e+01 1.99757276e+01 4.24415857e+01
1.88437500e+00 3.38044228e+01 3.06584706e+01 6.87749148e+00 2.39437666e+01 3.78793765e+01 2.00839017e+01 4.23463915e+01
1.88562500e+00 3.36312558e+01 3.05209440e+01 6.86774793e+00 2.37324623e+01 3.75859523e+01 1.99083594e+01 4.19454030e+01
1.88687500e+00 3.33005718e+01 3.03948714e+01 6.87470439e+00 2.35774899e+01 3.72607175e+01 1.99808087e+01 4.20914728e+01
1.88812500e+00 3.29047697e+01 3.02851920e+01 6.87882107e+00 2.33295008e+01 3.72506286e+01 1.99938014e+01 4.23286984e+01
1.88937500e+00 3.16063889e+01 3.01948768e+01 6.88057228e+00 2.33931706e+01 3.72042830e+01 2.01439026e+01 4.23703015e+01
1.89062500e+00 3.07602202e+01 3.01096172e+01 6.88130229e+00 2.34092196e+01 3.70377016e+01 2.00653109e+01 4.24315593e+01
1.89187500e+00 3.01540297e+01 3.00152431e+01 6.87382965e+00 2.33949271e+01 3.68462002e+01 2.00682955e+01 4.25157139e+01
1.89312500e+00 2.99248907e+01 2.99138402e+01 6.87075065e+00 2.34332962e+01 3.66619949e+01 2.01222753e+01 4.25309223e+01
1.89437500e+00 3.16612807e+01 2.97968683e+01 6.87402326e+00 2.31946354e+01 3.64134237e+01 2.00092734e+01 4.25735263e+01
1.89562500e+00 3.38604883e+01 2.96917458e+01 6.86743900e+00 2.32207328e+01 3.64460864e+01 1.98432265e+01 4.24219000e+01
1.89687500e+00 3.42170922e+01 2.95972132e+01 6.85712549e+00 2.31324450e+01 3.63172996e+01 1.94866545e+01 4.19476407e+01
1.89812500e+00 3.38697571e+01 2.95027323e+01 6.85959956e+00 2.29493657e+01 3.63509244e+01 1.93368812e+01 4.19077564e+01
1.89937500e+00 3.28669781e+01 2.93986781e+01 6.86448932e+00 2.29006186e+01 3.63631024e+01 1.93948213e+01 4.17149026e+01
1.90062500e+00 3.19140955e+01 2.92549845e+01 6.85846463e+00 2.29599794e+01 3.59973580e+01 1.90827950e+01 4.13649705e+01
1.90187500e+00 3.19603891e+01 2.91162455e+01 6.84056265e+00 2.28356008e+01 3.57395463e+01 1.89830479e+01 4.13251359e+01
1.90312500e+00 3.18138738e+01 2.89869665e+01 6.81747798e+00 2.26545671e+01 3.56085075e+01 1.88805481e+01 4.15679004e+01
1.90437500e+00 3.16024796e+01 2.88443313e+01 6.80160934e+00 2.25808396e+01 3.53625937e+01 1.88902582e+01 4.10821145e+01
1.90562500e+00 3.14762773e+01 2.87093069e+01 6.78786225e+00 2.24075337e+01 3.52343294e+01 1.87099623e+01 4.12493453e+01
1.90687500e+00 3.05795353e+01 2.85820930e+01 6.75524640e+00 2.23390363e+01 3.49545158e+01 1.85644197e+01 4.09828380e+01
1.90812500e+00 3.02410768e+01 2.84748146e+01 6.72194334e+00 2.23897897e+01 3.48789947e+01 1.87243700e+01 4.08557485e+01
1.90937500e+00 3.06458014e+01 2.83773306e+01 6.70276705e+00 2.22290016e+01 3.47294068e+01 1.87946695e+01 4.07482224e+01
1.91062500e+00 2.89773950e+01 2.82629355e+01 6.69339685e+00 2.20013513e+01 3.47557401e+01 1.88727836e+01 4.07632425e+01
1.91187500e+00 2.60980044e+01 2.81319032e+01 6.68508334e+00 2.19457227e+01 3.45527719e+01 1.85018331e+01 4.08851670e+01
1.91312500e+00 2.54170766e+01 2.79902207e+01 6.65475560e+00 2.18571922e+01 3.43418914e+01 1.85196247e+01 4.06710878e+01
1.91437500e+00 2.58803686e+01 2.78655433e+01 6.62252396e+00 2.18248520e+01 3.41617910e+01 1.85017687e+01 4.02265463e+01
1.91562500e+00 2.57902784e+01 2.77510346e+01 6.61721347e+00 2.17042572e+01 3.39702720e+01 1.83890534e+01 4.00349546e+01
1.91687500e+00 2.54172673e+01 2.76258798e+01 6.60201827e+00 2.17574346e+01 3.37758187e+01 1.84549861e+01 3.98351447e+01
1.91812500e+00 2.50537572e+01 2.75004419e+01 6.57287372e+00 2.16761855e+01 3.36722671e+01 1.83491765e+01 3.96297939e+01
1.91937500e+00 2.49298273e+01 2.73909250e+01 6.55703145e+00 2.15415486e+01 3.38244710e+01 1.84181867e+01 3.98998075e+01
1.92062500e+00 2.45715290e+01 2.72735192e+01 6.55290988e+00 2.12075087e+01 3.35764912e+01 1.85395551e+01 3.98719737e+01
1.92187500e+00 2.37100137e+01 2.71398827e+01 6.51906531e+00 2.12609530e+01 3.35727851e+01 1.83859150e+01 3.97763405e+01
1.92312500e+00 2.28345174e+01 2.70048363e+01 6.48795273e+00 2.12657832e+01 3.33120015e+01 1.82935989e+01 3.91136659e+01
1.92437500e+00 2.21560204e+01 2.68688467e+01 6.46817907e+00 2.11764624e+01 3.31329691e+01 1.82895310e+01 3.88423112e+01
1.92562500e+00 2.15712024e+01 2.67347737e+01 6.46176792e+00 2.10251784e+01 3.28630528e+01 1.78130155e+01 3.88312726e+01
1.92687500e+00 2.12647946e+01 2.65987187e+01 6.45367748e+00 2.09242330e+01 3.27651305e+01 1.79469927e+01 3.88767328e+01
1.92812500e+00 2.12112682e+01 2.64650667e+01 6.41634599e+00 2.07332126e+01 3.25833525e+01 1.79150567e+01 3.84777974e+01
1.92937500e+00 2.12125926e+01 2.63647622e+01 6.38665211e+00 2.05793538e+01 3.27726950e+01 1.80514246e+01 3.83898350e+01
1.93062500e+00 2.12817971e+01 2.62543920e+01 6.36272914e+00 2.04516372e+01 3.28327280e+01 1.80115839e+01 3.79667874e+01
1.93187500e+00 2.16087378e+01 2.61327966e+01 6.34158629e+00 2.03838086e+01 3.24796078e+01 1.78223557e+01 3.79162770e+01
1.93312500e+00 2.24639148e+01 2.60093726e+01 6.30392384e+00 2.02341406e+01 3.23828005e+01 1.76790156e+01 3.77390268e+01
1.93437500e+00 2.35128155e+01 2.58668028e+01 6.27515509e+00 2.01194783e+01 3.21710297e+01 1.74304063e+01 3.76825960e+01
1.93562500e+00 2.33989947e+01 2.57255511e+01 6.27117703e+00 1.99585574e+01 3.17859287e+01 1.71741096e+01 3.75041600e+01
1.93687500e+00 2.23860984e+01 2.55988618e+01 6.27648641e+00 1.98295804e+01 3.18265288e+01 1.71356196e+01 3.75046328e+01
1.93812500e+00 2.15555283e+01 2.54819923e+01 6.29189379e+00 1.97525538e+01 3.16909657e+01 1.70868601e+01 3.76995218e+01
1.93937500e+00 2.12763444e+01 2.53738812e+01 6.28802432e+00 1.97243299e+01 3.14775669e+01 1.69184599e+01 3.77302032e+01
1.94062500e+00 2.09083306e+01 2.52570165e+01 6.26202950e+00 1.95711867e+01 3.13345782e+01 1.70044483e+01 3.77837934e+01
1.94187500e+00 2.03414180e+01 2.51319422e+01 6.26342428e+00 1.94608150e+01 3.12746164e+01 1.70872595e+01 3.78575916e+01
1.94312500e+00 1.98234530e+01 2.50189144e+01 6.27799393e+00 1.93687865e+01 3.10904555e+01 1.69513996e+01 3.77454228e+01
1.94437500e+00 1.97504173e+01 2.48987843e+01 6.29100827e+00 1.91520467e+01 3.07560707e+01 1.69494038e+01 3.75062004e+01
1.94562500e+00 1.97807186e+01 2.47910146e+01 6.31131430e+00 1.90722764e+01 3.06964500e+01 1.67306519e+01 3.72235755e+01
1.94687500e+00 1.95220701e+01 2.46674000e+01 6.33612394e+00 1.88531670e+01 3.06589186e+01 1.66839802e+01 3.69706892e+01
1.94812500e+00 1.90392050e+01 2.45337284e+01 6.34597626e+00 1.87668901e+01 3.06424215e+01 1.66175251e+01 3.70875413e+01
1.94937500e+00 1.85527006e+01 2.44041914e+01 6.33917944e+00 1.85740146e+01 3.03737057e+01 1.64792460e+01 3.68444683e+01
1.95062500e+00 1.82089543e+01 2.42729836e+01 6.34268791e+00 1.84389691e+01 2.99231935e+01 1.62875740e+01 3.64455979e+01
1.95187500e+00 1.84493630e+01 2.41268903e+01 6.32188485e+00 1.84493245e+01 2.99162533e+01 1.62125760e+01 3.61689297e+01
1.95312500e+00 1.90565702e+01 2.39920632e+01 6.32001214e+00 1.85045228e+01 2.98536872e+01 1.60683505e+01 3.62610020e+01
1.95437500e+00 1.96376028e+01 2.38755772e+01 6.31732379e+00 1.82990294e+01 2.98493480e+01 1.60473822e+01 3.65689930e+01
1.95562500e+00 1.88762781e+01 2.37560631e+01 6.28937316e+00 1.81698622e+01 2.95628745e+01 1.60275604e+01 3.62135213e+01
1.95687500e+00 1.79904042e+01 2.36279561e+01 6.27361473e+00 1.80130876e+01 2.94209539e+01 1.58936851e+01 3.59423431e+01
1.95812500e+00 1.74172029e+01 2.34964286e+01 6.26191052e+00 1.78695955e+01 2.93863483e+01 1.58248462e+01 3.59507514e+01
1.95937500e+00 1.66373142e+01 2.33644372e+01 6.24238053e+00 1.77008138e+01 2.93640333e+01 1.55689840e+01 3.60201246e+01
1.96062500e+00 1.64124615e+01 2.32379290e+01 6.22720142e+00 1.74972968e+01 2.88609008e+01 1.55181855e+01 3.58148335e+01
1.96187500e+00 1.64756482e+01 2.31078223e+01 6.21843401e+00 1.72969763e+01 2.87254633e+01 1.54635567e+01 3.57532348e+01
1.96312500e+00 1.65390714e+01 2.29620907e+01 6.20143657e+00 1.72725480e+01 2.85446863e+01 1.53683881e+01 3.52691305e+01
1.96437500e+00 1.67371517e+01 2.28087501e+01 6.16402157e+00 1.71862595e+01 2.83353307e+01 1.52366901e+01 3.49318067e+01
1.96562500e+00 1.67775182e+01 2.26425095e+01 6.12921400e+00 1.70637462e+01 2.80111745e+01 1.50493729e+01 3.46631300e+01
1.96687500e+00 1.70245982e+01 2.24747587e+01 6.08886250e+00 1.69582733e+01 2.78472188e+01 1.49359999e+01 3.44663996e+01
1.96812500e+00 1.73160053e+01 2.23027513e+01 6.04906111e+00 1.68699315e+01 2.76748735e+01 1.46377079e+01 3.41434373e+01
1.96937500e+00 1.71729874e+01 2.21339326e+01 6.03630833e+00 1.67066938e+01 2.74046061e+01 1.44096862e+01 3.40091721e+01
1.97062500e+00 1.69631700e+01 2.19753665e+01 6.00640975e+00 1.65679064e+01 2.73958577e+01 1.43433987e+01 3.36903330e+01
1.97187500e+00 1.66791058e+01 2.18322724e+01 5.96758739e+00 1.65186747e+01 2.74182738e+01 1.42553558e+01 3.38899005e+01
1.97312500e+00 1.63849008e+01 2.16862665e+01 5.93644642e+00 1.64442684e+01 2.70294871e+01 1.41852044e+01 3.36824262e+01
1.97437500e+00 1.59134074e+01 2.15415150e+01 5.92003629e+00 1.63142855e+01 2.67236732e+01 1.40811343e+01 3.31852303e+01
1.97562500e+00 1.55773637e+01 2.13929809e+01 5.90464915e+00 1.61723320e+01 2.67215547e+01 1.40467547e+01 3.26456451e+01
1.97687500e+00 1.55580179e+01 2.12437548e+01 5.88635574e+00 1.60572498e+01 2.65839678e+01 1.40802115e+01 3.22719122e+01
1.97812500e+00 1.55843511e+01 2.11045746e+01 5.86901006e+00 1.59822047e+01 2.62812475e+01 1.40686550e+01 3.29291874e+01
1.97937500e+00 1.56815385e+01 2.09530556e+01 5.83930385e+00 1.59483760e+01 2.60784456e+01 1.40092660e+01 3.23585464e+01
1.98062500e+00 1.54970999e+01 2.07860684e+01 5.78774185e+00 1.58774602e+01 2.58496795e+01 1.38266502e+01 3.19626555e+01
1.98187500e+00 1.52065092e+01 2.06140824e+01 5.74319807e+00 1.57261537e+01 2.55355158e+01 1.36390396e+01 3.15035829e+01
1.98312500e+00 1.51693263e+01 2.04473498e+01 5.72400702e+00 1.55096078e+01 2.54865596e+01 1.35107764e+01 3.12046280e+01
1.98437500e+00 1.47490141e+01 2.02934673e+01 5.71586076e+00 1.53724305e+01 2.52809486e+01 1.33441908e+01 3.17164406e+01
1.98562500e+00 1.43212347e+01 2.01464279e+01 5.70551031e+00 1.52178294e+01 2.51361542e+01 1.33746355e+01 3.15572157e+01
1.98687500e+00 1.40807122e+01 1.99941503e+01 5.67997372e+00 1.51616632e+01 2.50551326e+01 1.33680905e+01 3.10956964e+01
1.98812500e+00 1.41611146e+01 1.98611842e+01 5.67625494e+00 1.51171829e+01 2.50270977e+01 1.31575633e+01 3.09174804e+01
1.98937500e+00 1.43181082e+01 1.97454935e+01 5.66913848e+00 1.50386931e+01 2.46673674e+01 1.31914142e+01 3.09559204e+01
1.99062500e+00 1.42866519e+01 1.96305433e+01 5.64408705e+00 1.48980974e+01 2.45464707e+01 1.32061474e+01 3.11163934e+01
1.99187500e+00 1.41388289e+01 1.95253021e+01 5.62264380e+00 1.47915705e+01 2.44158124e+01 1.30699382e+01 3.11229231e+01
1.99312500e+00 1.40537680e+01 1.94054684e+01 5.58661360e+00 1.47557944e+01 2.43889886e+01 1.29021021e+01 3.06805380e+01
1.99437500e+00 1.41269882e+01 1.92797177e+01 5.52284917e+00 1.47023792e+01 2.41820530e+01 1.29146252e+01 3.03557038e+01
1.99562500e+00 1.41871220e+01 1.91687980e+01 5.46875812e+00 1.46362348e+01 2.40852829e+01 1.29468489e+01 3.01257579e+01
1.99687500e+00 1.41439699e+01 1.90748741e+01 5.42623581e+00 1.45458774e+01 2.38635368e+01 1.29200020e+01 3.00715450e+01
1.99812500e+00 1.40513200e+01 1.89809718e+01 5.37247380e+00 1.44887509e+01 2.37807300e+01 1.29393483e+01 2.98147747e+01
1.99937500e+00 1.40510209e+01 1.88740621e+01 5.31342736e+00 1.43412951e+01 2.36910769e+01 1.28699565e+01 2.94829116e+01
2.00062500e+00 1.40936199e+01 1.87591597e+01 5.25458737e+00 1.42462906e+01 2.34630775e+01 1.27484584e+01 2.90878809e+01
2.00187500e+00 1.42059385e+01 1.86424655e+01 5.19717994e+00 1.42223941e+01 2.33470502e+01 1.27107097e+01 2.86664102e+01
2.00312500e+00 1.42622964e+01 1.85210863e+01 5.14593136e+00 1.41941372e+01 2.32490795e+01 1.26353638e+01 2.83898821e+01
2.00437500e+00 1.42369276e+01 1.84001314e+01 5.10538310e+00 1.41079876e+01 2.29204115e+01 1.25942079e+01 2.82850942e+01
2.00562500e+00 1.43574447e+01 1.82846362e+01 5.08351031e+00 1.40219984e+01 2.28565630e+01 1.25620625e+01 2.81450772e+01
2.00687500e+00 1.45185616e+01 1.81691220e+01 5.07427995e+00 1.39200146e+01 2.28273972e+01 1.24134412e+01 2.79783864e+01
2.00812500e+00 1.46438958e+01 1.80402955e+01 5.03627124e+00 1.38546440e+01 2.25800360e+01 1.24967316e+01 2.77660607e+01
2.00937500e+00 1.46707612e+01 1.79186130e+01 4.99231521e+00 1.37498813e+01 2.23611041e+01 1.24078869e+01 2.75402360e+01
2.01062500e+00 1.46601606e+01 1.78048104e+01 4.95488593e+00 1.36873241e+01 2.22896706e+01 1.23506367e+01 2.73824416e+01
2.01187500e+00 1.45431058e+01 1.76820679e+01 4.90128076e+00 1.36287951e+01 2.20553600e+01 1.22918103e+01 2.70342580e+01
2.01312500e+00 1.45865114e+01 1.75503111e+01 4.83877950e+00 1.35091546e+01 2.18131657e+01 1.22570316e+01 2.68130803e+01
2.01437500e+00 1.44474550e+01 1.74200307e+01 4.76854308e+00 1.34407898e+01 2.14163602e+01 1.21990671e+01 2.64408440e+01
2.01562500e+00 1.42618681e+01 1.72903493e+01 4.69347188e+00 1.33664252e+01 2.12977795e+01 1.20442659e+01 2.60397751e+01
2.01687500e+00 1.40472184e+01 1.71583046e+01 4.62248898e+00 1.33364247e+01 2.09886265e+01 1.19611631e+01 2.58151402e+01
2.01812500e+00 1.38804712e+01 1.70254447e+01 4.54601865e+00 1.32045140e+01 2.06723689e+01 1.19612053e+01 2.57509023e+01
2.01937500e+00 1.37156474e+01 1.68953686e+01 4.46534388e+00 1.31558179e+01 2.05348100e+01 1.18186247e+01 2.54890901e+01
2.02062500e+00 1.34428747e+01 1.67770343e+01 4.38940185e+00 1.30942191e+01 2.04550082e+01 1.18500642e+01 2.53049712e+01
2.02187500e+00 1.31739612e+01 1.66512265e+01 4.30178131e+00 1.29997997e+01 2.02378007e+01 1.17731247e+01 2.50760440e+01
2.02312500e+00 1.29762414e+01 1.65149793e+01 4.22058609e+00 1.29340836e+01 2.02187453e+01 1.17046751e+01 2.49170612e+01
2.02437500e+00 1.27048022e+01 1.63860326e+01 4.15227955e+00 1.28784378e+01 2.00136751e+01 1.15269818e+01 2.46774066e+01
2.02562500e+00 1.23573969e+01 1.62588915e+01 4.08032799e+00 1.28131222e+01 1.99003740e+01 1.15197655e+01 2.43310807e+01
2.02687500e+00 1.20663747e+01 1.61304617e+01 4.01388037e+00 1.27850749e+01 1.97412363e+01 1.14701383e+01 2.40545915e+01
2.02812500e+00 1.18927541e+01 1.60036763e+01 3.94099508e+00 1.27214700e+01 1.95101759e+01 1.12894800e+01 2.37120713e+01
2.02937500e+00 1.18957468e+01 1.58760214e+01 3.85058010e+00 1.26279342e+01 1.92849154e+01 1.11927533e+01 2.35934644e+01
2.03062500e+00 1.19899733e+01 1.57522471e+01 3.76986214e+00 1.25603389e+01 1.91825823e+01 1.11087030e+01 2.33621995e+01
2.03187500e+00 1.21178283e+01 1.56376876e+01 3.70575742e+00 1.24764843e+01 1.89158206e+01 1.11258085e+01 2.30418394e+01
2.03312500e+00 1.21991335e+01 1.55264102e+01 3.63605361e+00 1.24177101e+01 1.86059543e+01 1.11641207e+01 2.28069870e+01
2.03437500e+00 1.21956019e+01 1.54227180e+01 3.57904539e+00 1.23280271e+01 1.84185895e+01 1.10451463e+01 2.27234382e+01
2.03562500e+00 1.21599707e+01 1.53231019e+01 3.53493314e+00 1.22705527e+01 1.82604230e+01 1.10693364e+01 2.23211791e+01
2.03687500e+00 1.20393270e+01 1.52295859e+01 3.50182059e+00 1.21693719e+01 1.82408618e+01 1.10036594e+01 2.20811833e+01
2.03812500e+00 1.20105350e+01 1.51365537e+01 3.45911214e+00 1.21441218e+01 1.81924858e+01 1.09540836e+01 2.20133933e+01
2.03937500e+00 1.20540819e+01 1.50406132e+01 3.41938403e+00 1.21064265e+01 1.80310903e+01 1.08420808e+01 2.17643945e+01
2.04062500e+00 1.20789108e+01 1.49470535e+01 3.38257728e+00 1.20542055e+01 1.78033495e+01 1.07727463e+01 2.15358114e+01
2.04187500e+00 1.21730525e+01 1.48432381e+01 3.34988864e+00 1.19865439e+01 1.76474146e+01 1.07553844e+01 2.13478402e+01
2.04312500e+00 1.22938588e+01 1.47382613e+01 3.31431576e+00 1.18816939e+01 1.74551871e+01 1.06804023e+01 2.09093336e+01
2.04437500e+00 1.23255759e+01 1.46434502e+01 3.27371787e+00 1.18068771e+01 1.73832593e+01 1.05923660e+01 2.07765885e+01
2.04562500e+00 1.23046003e+01 1.45497094e+01 3.24290094e+00 1.17815960e+01 1.72812388e+01 1.04845911e+01 2.06478798e+01
2.04687500e+00 1.22817505e+01 1.44545015e+01 3.21310855e+00 1.17071922e+01 1.71492210e+01 1.04179969e+01 2.05297879e+01
2.04812500e+00 1.21499707e+01 1.43614626e+01 3.18959982e+00 1.16296175e+01 1.70093101e+01 1.03437541e+01 2.05696773e+01
2.04937500e+00 1.19439427e+01 1.42790100e+01 3.16424393e+00 1.15764212e+01 1.69302273e+01 1.03416512e+01 2.02489141e+01
2.05062500e+00 1.16608780e+01 1.42002416e+01 3.13368426e+00 1.15336288e+01 1.68344665e+01 1.03194293e+01 2.02280501e+01
2.05187500e+00 1.15015559e+01 1.41206431e+01 3.10982360e+00 1.15070664e+01 1.67345530e+01 1.02515256e+01 2.01129321e+01
2.05312500e+00 1.13651737e+01 1.40482193e+01 3.08716057e+00 1.14557336e+01 1.66274977e+01 1.01802716e+01 1.98392731e+01
2.05437500e+00 1.11783694e+01 1.39817189e+01 3.05884248e+00 1.13823600e+01 1.64739826e+01 1.01275345e+01 1.98857261e+01
2.05562500e+00 1.09833490e+01 1.39234649e+01 3.04637955e+00 1.13315908e+01 1.64603134e+01 1.01088626e+01 1.97128301e+01
2.05687500e+00 1.08616131e+01 1.38665544e+01 3.04989554e+00 1.12687270e+01 1.63889180e+01 1.00381767e+01 1.96016160e+01
2.05812500e+00 1.07426579e+01 1.38108985e+01 3.05854980e+00 1.11733765e+01 1.62973816e+01 9.99172842e+00 1.96127585e+01
2.05937500e+00 1.05411356e+01 1.37640729e+01 3.07974050e+00 1.11486739e+01 1.62140170e+01 9.93171630e+00 1.97014229e+01
2.06062500e+00 1.04072789e+01 1.37250119e+01 3.11911819e+00 1.11039951e+01 1.61746608e+01 9.89758193e+00 1.98294478e+01
2.06187500e+00 1.05227390e+01 1.36802055e+01 3.14940703e+00 1.10502570e+01 1.62534636e+01 9.80876219e+00 1.98177880e+01
2.06312500e+00 1.06359729e+01 1.36332298e+01 3.17712014e+00 1.10158517e+01 1.61666316e+01 9.82095441e+00 1.96939578e+01
2.06437500e+00 1.06995693e+01 1.35894140e+01 3.22713900e+00 1.08900066e+01 1.60175946e+01 9.74776794e+00 1.98469600e+01
2.06562500e+00 1.06711205e+01 1.35551838e+01 3.27280707e+00 1.08618096e+01 1.59140007e+01 9.69902555e+00 2.01639023e+01
2.06687500e+00 1.05895761e+01 1.35233476e+01 3.31796652e+00 1.08031788e+01 1.58323632e+01 9.65342083e+00 2.00996223e+01
2.06812500e+00 1.05302504e+01 1.34916785e+01 3.37520737e+00 1.07195465e+01 1.58163504e+01 9.60637321e+00 2.03999638e+01
2.06937500e+00 1.05279113e+01 1.34679378e+01 3.45472402e+00 1.07416907e+01 1.57820006e+01 9.56951383e+00 2.03414577e+01
2.07062500e+00 1.04898238e+01 1.34489843e+01 3.54216637e+00 1.07426633e+01 1.58809916e+01 9.49876250e+00 2.04214509e+01
2.07187500e+00 1.04112128e+01 1.34380707e+01 3.61398502e+00 1.07159906e+01 1.59435058e+01 9.45800404e+00 2.02242937e+01
2.07312500e+00 1.04079016e+01 1.34346667e+01 3.69743950e+00 1.06517638e+01 1.59931993e+01 9.40491864e+00 2.06941478e+01
2.07437500e+00 1.03828513e+01 1.34474331e+01 3.84105643e+00 1.06499889e+01 1.59454241e+01 9.44865826e+00 2.10154107e+01
2.07562500e+00 1.03339966e+01 1.34777547e+01 4.01129696e+00 1.05711171e+01 1.60217188e+01 9.39746280e+00 2.13857908e+01
2.07687500e+00 1.02744985e+01 1.35169724e+01 4.18044262e+00 1.04916693e+01 1.60384717e+01 9.38793485e+00 2.19167379e+01
2.07812500e+00 1.02019810e+01 1.35584076e+01 4.35904803e+00 1.04302187e+01 1.60029335e+01 9.39916955e+00 2.30712072e+01
2.07937500e+00 1.01076483e+01 1.36193420e+01 4.57002561e+00 1.04057996e+01 1.59881554e+01 9.36391057e+00 2.43804513e+01
2.08062500e+00 9.97244343e+00 1.36924736e+01 4.77456337e+00 1.03996729e+01 1.61554096e+01 9.36035324e+00 2.52558045e+01
2.08187500e+00 9.85708800e+00 1.37854674e+01 5.00629475e+00 1.03904518e+01 1.65743269e+01 9.33781511e+00 2.59284058e+01
2.08312500e+00 9.76012271e+00 1.38861341e+01 5.25458860e+00 1.03351130e+01 1.67121089e+01 9.36321389e+00 2.64925287e+01
2.08437500e+00 9.66252054e+00 1.39652145e+01 5.45980061e+00 1.03111585e+01 1.69527977e+01 9.30591560e+00 2.68140399e+01
2.08562500e+00 9.58512424e+00 1.40567945e+01 5.66430756e+00 1.02458005e+01 1.71293796e+01 9.25896076e+00 2.72602931e+01
2.08687500e+00 9.56941382e+00 1.41596749e+01 5.88692662e+00 1.01962443e+01 1.73708198e+01 9.25617380e+00 2.79000017e+01
2.08812500e+00 9.54790472e+00 1.42512046e+01 6.08105876e+00 1.02086247e+01 1.76934175e+01 9.29719536e+00 2.85009403e+01
2.08937500e+00 9.47318936e+00 1.43684085e+01 6.31933339e+00 1.01609532e+01 1.83009447e+01 9.27486005e+00 2.85770236e+01
2.09062500e+00 9.31969885e+00 1.44992707e+01 6.57092943e+00 1.01802688e+01 1.83952081e+01 9.20503517e+00 2.92010512e+01
2.09187500e+00 9.22084840e+00 1.46425155e+01 6.82806821e+00 1.01413041e+01 1.89787628e+01 9.14835900e+00 3.01432319e+01
2.09312500e+00 9.21237777e+00 1.47984257e+01 7.13553473e+00 1.01442053e+01 1.95423278e+01 9.12116177e+00 3.06745936e+01
2.09437500e+00 9.36020978e+00 1.49552270e+01 7.43239475e+00 1.01174220e+01 1.99433349e+01 9.09747532e+00 3.11359385e+01
2.09562500e+00 9.50569615e+00 1.51141335e+01 7.68800289e+00 1.00715066e+01 2.10512050e+01 8.99662082e+00 3.18180772e+01
2.09687500e+00 9.70730465e+00 1.53002816e+01 7.96167811e+00 1.00258495e+01 2.17345505e+01 8.96519830e+00 3.27709413e+01
2.09812500e+00 9.77318050e+00 1.54829484e+01 8.23913387e+00 9.94863238e+00 2.24427284e+01 8.93147261e+00 3.34249014e+01
2.09937500e+00 9.77150916e+00 1.56661571e+01 8.51607326e+00 9.90698470e+00 2.31563744e+01 8.90162801e+00 3.38006246e+01
2.10062500e+00 9.71771422e+00 1.58678859e+01 8.77135867e+00 9.90311893e+00 2.39719355e+01 8.83526425e+00 3.46210840e+01
2.10187500e+00 9.69442135e+00 1.60803904e+01 9.03954462e+00 9.86699790e+00 2.45213159e+01 8.70183190e+00 3.50914529e+01
2.10312500e+00 9.62732900e+00 1.63270371e+01 9.36303220e+00 9.79828903e+00 2.52440947e+01 8.73735451e+00 3.53107389e+01
2.10437500e+00 9.46431833e+00 1.65869585e+01 9.68380918e+00 9.82647761e+00 2.60876387e+01 8.69575009e+00 3.61172932e+01
2.10562500e+00 9.28314513e+00 1.68847050e+01 1.00449345e+01 9.84720223e+00 2.65806225e+01 8.65629922e+00 3.80851957e+01
2.10687500e+00 9.00521737e+00 1.71961160e+01 1.03827495e+01 9.80715230e+00 2.70506335e+01 8.61770292e+00 3.94936596e+01
2.10812500e+00 8.80454148e+00 1.75323256e+01 1.07126462e+01 9.76801664e+00 2.76109029e+01 8.61595385e+00 4.05245493e+01
2.10937500e+00 8.75938978e+00 1.78809483e+01 1.10577260e+01 9.79451700e+00 2.86166577e+01 8.55521790e+00 4.20783493e+01
2.11062500e+00 8.84822919e+00 1.82319121e+01 1.14061478e+01 9.77369231e+00 2.89896483e+01 8.51796209e+00 4.34653946e+01
2.11187500e+00 9.12440591e+00 1.85952172e+01 1.17682202e+01 9.76606629e+00 2.93392504e+01 8.45703507e+00 4.46383421e+01
2.11312500e+00 9.29777953e+00 1.90072739e+01 1.22061002e+01 9.72773656e+00 3.02507737e+01 8.40281420e+00 4.61327511e+01
2.11437500e+00 9.25053387e+00 1.94223086e+01 1.26333849e+01 9.73555840e+00 3.13225452e+01 8.38075098e+00 4.78912297e+01
2.11562500e+00 9.20053679e+00 1.98470155e+01 1.30499919e+01 9.72971510e+00 3.16183681e+01 8.30567770e+00 4.85938280e+01
2.11687500e+00 9.11673590e+00 2.02909151e+01 1.34969142e+01 9.74084381e+00 3.27692211e+01 8.29480447e+00 4.95572019e+01
2.11812500e+00 9.08280977e+00 2.07309498e+01 1.38803330e+01 9.71947710e+00 3.37948284e+01 8.32656934e+00 5.12499751e+01
2.11937500e+00 9.14978898e+00 2.11627247e+01 1.41769368e+01 9.64119239e+00 3.45288124e+01 8.23096595e+00 5.25379668e+01
2.12062500e+00 9.23580879e+00 2.15756297e+01 1.44358585e+01 9.64047052e+00 3.51927930e+01 8.28783949e+00 5.39566813e+01
2.12187500e+00 9.28703035e+00 2.20201816e+01 1.46821103e+01 9.70831150e+00 3.66207580e+01 8.26832313e+00 5.41696514e+01
2.12312500e+00 9.30745190e+00 2.24784402e+01 1.49555819e+01 9.70580071e+00 3.84919866e+01 8.30538900e+00 5.40929410e+01
2.12437500e+00 9.28188906e+00 2.29433404e+01 1.52317262e+01 9.76309298e+00 3.95141063e+01 8.31063488e+00 5.46883946e+01
2.12562500e+00 9.19647131e+00 2.34232279e+01 1.55165359e+01 9.85473325e+00 4.06637477e+01 8.28394346e+00 5.51901774e+01
2.12687500e+00 9.10303888e+00 2.39151077e+01 1.58778002e+01 9.82677398e+00 4.27168057e+01 8.29815760e+00 5.68994969e+01
2.12812500e+00 8.93861971e+00 2.43966453e+01 1.62255930e+01 9.84603618e+00 4.36432030e+01 8.31067241e+00 5.76835277e+01
2.12937500e+00 8.79167255e+00 2.48673044e+01 1.65010324e+01 9.86460209e+00 4.41972700e+01 8.31250134e+00 5.89459664e+01
2.13062500e+00 8.64206140e+00 2.53767290e+01 1.67444615e+01 9.96356099e+00 4.49540438e+01 8.32605021e+00 5.98247401e+01
2.13187500e+00 8.63535270e+00 2.59331943e+01 1.69863824e+01 1.00111600e+01 4.57559118e+01 8.31742481e+00 6.05161600e+01
2.13312500e+00 8.79397198e+00 2.64893626e+01 1.72047414e+01 1.00203140e+01 4.62665690e+01 8.28062626e+00 6.08040400e+01
2.13437500e+00 9.51943140e+00 2.70183951e+01 1.73359113e+01 1.00657650e+01 4.74573380e+01 8.34948249e+00 6.09504874e+01
2.13562500e+00 1.09759141e+01 2.75060946e+01 1.74330851e+01 1.02229061e+01 4.82345221e+01 8.27125638e+00 6.00889545e+01
2.13687500e+00 1.22174093e+01 2.80041942e+01 1.75433783e+01 1.02792528e+01 4.89967654e+01 8.26355944e+00 6.08702586e+01
2.13812500e+00 1.35843142e+01 2.85014096e+01 1.76336922e+01 1.03217539e+01 4.97210211e+01 8.27579839e+00 6.16418990e+01
2.13937500e+00 1.46388356e+01 2.90154496e+01 1.76935680e+01 1.06785851e+01 5.08031700e+01 8.39297551e+00 6.19051225e+01
2.14062500e+00 1.61970075e+01 2.94993877e+01 1.77250317e+01 1.07348388e+01 5.08480551e+01 8.41162869e+00 6.23483130e+01
2.14187500e+00 1.98557466e+01 2.99783791e+01 1.77748718e+01 1.09727538e+01 5.09821930e+01 8.31963809e+00 6.21386004e+01
2.14312500e+00 2.33797998e+01 3.04678913e+01 1.78364790e+01 1.14526984e+01 5.17711851e+01 8.45482565e+00 6.30037737e+01
2.14437500e+00 2.66035330e+01 3.09689684e+01 1.78659949e+01 1.17606644e+01 5.20844021e+01 8.57753141e+00 6.28557508e+01
2.14562500e+00 2.85895655e+01 3.14868819e+01 1.78552404e+01 1.20753541e+01 5.26386241e+01 8.80876166e+00 6.33338591e+01
2.14687500e+00 3.05859516e+01 3.20191251e+01 1.78127205e+01 1.25014719e+01 5.28516358e+01 9.00373442e+00 6.36655034e+01
2.14812500e+00 3.30853263e+01 3.25524684e+01 1.77852298e+01 1.29091562e+01 5.36056876e+01 9.13649140e+00 6.36553488e+01
2.14937500e+00 3.47647284e+01 3.30460776e+01 1.77744794e+01 1.35594760e+01 5.41065831e+01 9.16858835e+00 6.49116467e+01
2.15062500e+00 3.66105022e+01 3.35608949e+01 1.77125400e+01 1.39850006e+01 5.41339991e+01 9.36976921e+00 6.50272523e+01
2.15187500e+00 3.77711441e+01 3.40868732e+01 1.76498358e+01 1.50207902e+01 5.45728007e+01 9.34611515e+00 6.44147382e+01
2.15312500e+00 3.88086861e+01 3.45700569e+01 1.75307588e+01 1.59524545e+01 5.53806215e+01 9.46163123e+00 6.54192630e+01
2.15437500e+00 3.99753878e+01 3.50604613e+01 1.73683527e+01 1.68889089e+01 5.57240597e+01 9.62209978e+00 6.52645754e+01
2.15562500e+00 4.08866832e+01 3.55784551e+01 1.73024375e+01 1.78521735e+01 5.54834806e+01 9.80951418e+00 6.59536084e+01
2.15687500e+00 4.25860447e+01 3.61531664e+01 1.72549136e+01 1.86411401e+01 5.57832727e+01 1.01983292e+01 6.62956132e+01
2.15812500e+00 4.69554683e+01 3.67330757e+01 1.72047936e+01 1.93687894e+01 5.62675886e+01 1.07775652e+01 6.58379720e+01
2.15937500e+00 5.09195553e+01 3.72254107e+01 1.71365226e+01 1.97617717e+01 5.64150427e+01 1.11832858e+01 6.68472303e+01
2.16062500e+00 5.49692755e+01 3.76785028e+01 1.70307970e+01 2.02179733e+01 5.70784015e+01 1.17591337e+01 6.65901762e+01
2.16187500e+00 5.83075649e+01 3.80719104e+01 1.69300728e+01 2.07747158e+01 5.72757785e+01 1.23968795e+01 6.73839194e+01
2.16312500e+00 5.94405338e+01 3.84434458e+01 1.67783666e+01 2.12192962e+01 5.75550549e+01 1.28423827e+01 6.66714568e+01
2.16437500e+00 6.03206470e+01 3.87758212e+01 1.65436991e+01 2.15828513e+01 5.80484014e+01 1.33154240e+01 6.65320390e+01
2.16562500e+00 6.06056464e+01 3.90509649e+01 1.63589953e+01 2.21533030e+01 5.80756582e+01 1.41803200e+01 6.62742598e+01
2.16687500e+00 6.00329164e+01 3.93903518e+01 1.62384231e+01 2.29381650e+01 5.77864973e+01 1.46469584e+01 6.66437164e+01
2.16812500e+00 6.00241092e+01 3.97163830e+01 1.61182808e+01 2.30284369e+01 5.80253488e+01 1.55450928e+01 6.67587201e+01
2.16937500e+00 5.93558573e+01 3.99398259e+01 1.59857791e+01 2.33950914e+01 5.85002595e+01 1.60667065e+01 6.66809335e+01
2.17062500e+00 5.80868928e+01 4.02045567e+01 1.58653836e+01 2.35293139e+01 5.80494598e+01 1.62438419e+01 6.71780870e+01
2.17187500e+00 5.87337124e+01 4.05459346e+01 1.58145424e+01 2.38578007e+01 5.83943200e+01 1.67643319e+01 6.71081369e+01
2.17312500e+00 5.82158583e+01 4.08927234e+01 1.58041417e+01 2.42542720e+01 5.82201117e+01 1.62903416e+01 6.67508430e+01
2.17437500e+00 5.77510280e+01 4.12728684e+01 1.57793654e+01 2.45800215e+01 5.87971007e+01 1.72645953e+01 6.66191916e+01
2.17562500e+00 5.79270156e+01 4.16087140e+01 1.58283799e+01 2.49405044e+01 5.89182456e+01 1.67180121e+01 6.72040815e+01
2.17687500e+00 5.58341377e+01 4.19429905e+01 1.59090035e+01 2.46158354e+01 5.88748772e+01 1.66046015e+01 6.74546758e+01
2.17812500e+00 5.47462689e+01 4.22788280e+01 1.59365474e+01 2.51998580e+01 5.90416236e+01 1.76427589e+01 6.76976090e+01
2.17937500e+00 5.36115556e+01 4.24785251e+01 1.59573835e+01 2.49973592e+01 5.89462151e+01 1.74638293e+01 6.80153532e+01
2.18062500e+00 5.20012567e+01 4.26607921e+01 1.59924759e+01 2.56737833e+01 5.90401616e+01 1.68892506e+01 6.81480788e+01
2.18187500e+00 5.07007539e+01 4.28229521e+01 1.59741963e+01 2.55703552e+01 5.90497495e+01 1.72863004e+01 6.80788342e+01
2.18312500e+00 4.97947846e+01 4.29510156e+01 1.60034622e+01 2.54489176e+01 5.99137677e+01 1.70395651e+01 6.78755710e+01
2.18437500e+00 4.92569404e+01 4.31315581e+01 1.60524212e+01 2.58466412e+01 6.06450901e+01 1.65447807e+01 6.81070322e+01
2.18562500e+00 5.04611160e+01 4.32090306e+01 1.60614449e+01 2.56864105e+01 6.10440262e+01 1.72633180e+01 6.82868783e+01
2.18687500e+00 5.01642146e+01 4.32162414e+01 1.61750428e+01 2.56538416e+01 6.12397183e+01 1.69949226e+01 6.86572458e+01
2.18812500e+00 5.00885305e+01 4.32570879e+01 1.62323135e+01 2.60087494e+01 6.12816278e+01 1.75197032e+01 6.87314003e+01
2.18937500e+00 4.96062444e+01 4.32009100e+01 1.61792164e+01 2.60764286e+01 6.09271921e+01 1.79565689e+01 6.87420965e+01
2.19062500e+00 4.83847585e+01 4.31199865e+01 1.61856222e+01 2.59823195e+01 6.14350928e+01 1.82434106e+01 6.86259714e+01
2.19187500e+00 4.61639558e+01 4.32079426e+01 1.62194600e+01 2.63454142e+01 6.14408239e+01 1.84239561e+01 6.93322812e+01
2.19312500e+00 4.41712407e+01 4.33653686e+01 1.63825665e+01 2.64743937e+01 6.18163137e+01 1.89046066e+01 6.97575453e+01
2.19437500e+00 4.28573880e+01 4.34776968e+01 1.65208317e+01 2.67306933e+01 6.23236786e+01 1.88573547e+01 7.07687740e+01
2.19562500e+00 4.11706376e+01 4.35887525e+01 1.65366434e+01 2.69003255e+01 6.21347781e+01 1.95593676e+01 7.10583757e+01
2.19687500e+00 4.13915802e+01 4.37700904e+01 1.66427839e+01 2.68491033e+01 6.24461486e+01 1.99807554e+01 7.14064929e+01
2.19812500e+00 4.21137586e+01 4.40916533e+01 1.68169639e+01 2.71157124e+01 6.32165256e+01 2.04640971e+01 7.23907099e+01
2.19937500e+00 4.15871965e+01 4.45409947e+01 1.69802712e+01 2.72112802e+01 6.38211303e+01 2.01252688e+01 7.34706434e+01
2.20062500e+00 4.07858213e+01 4.51760189e+01 1.72730743e+01 2.74991240e+01 6.39956455e+01 2.08833327e+01 7.47606986e+01
2.20187500e+00 4.01305380e+01 4.58937101e+01 1.75644429e+01 2.78430375e+01 6.51914353e+01 2.14637395e+01 7.63916899e+01
2.20312500e+00 4.00044898e+01 4.65292904e+01 1.78196588e+01 2.82700489e+01 6.62460232e+01 2.22461972e+01 7.72518633e+01
2.20437500e+00 4.55813763e+01 4.69773191e+01 1.80110649e+01 2.84439167e+01 6.67832820e+01 2.28304539e+01 7.83368657e+01
2.20562500e+00 5.03025246e+01 4.73728729e+01 1.81598126e+01 2.86277827e+01 6.74186394e+01 2.21462484e+01 7.89124140e+01
2.20687500e+00 5.13653553e+01 4.81610746e+01 1.87181947e+01 2.87596043e+01 6.93619169e+01 2.12233099e+01 7.87539645e+01
2.20812500e+00 5.26684677e+01 4.90587565e+01 1.93482265e+01 2.89507124e+01 7.05172470e+01 2.08561330e+01 8.14427766e+01
2.20937500e+00 5.16670228e+01 4.94261293e+01 1.99816252e+01 2.87496778e+01 7.13962841e+01 1.96181330e+01 8.28372460e+01
2.21062500e+00 5.04564638e+01 4.93591845e+01 2.03431254e+01 2.95885455e+01 7.15736330e+01 1.77194369e+01 8.28480659e+01
2.21187500e+00 5.08872254e+01 4.92131431e+01 2.06560852e+01 3.01375054e+01 7.13414759e+01 1.12669913e+01 8.27236054e+01
2.21312500e+00 4.89664501e+01 4.87120756e+01 2.11112712e+01 2.94245587e+01 7.11350214e+01 2.62108110e+00 8.22708551e+01
2.21437500e+00 4.64028283e+01 4.78248496e+01 2.19597256e+01 2.76823230e+01 7.12395474e+01 2.40899419e+00 8.15236662e+01
2.21562500e+00 4.59020974e+01 4.69297737e+01 2.28316513e+01 2.61545082e+01 7.10062659e+01 2.38683205e+00 8.12867258e+01
2.21687500e+00 4.27928981e+01 4.59332635e+01 2.37921321e+01 1.93271457e+01 7.00038260e+01 2.35854502e+00 8.07625774e+01
2.21812500e+00 4.00377696e+01 4.45687484e+01 2.50750845e+01 5.06387884e+00 7.12719206e+01 2.35639510e+00 8.20902139e+01
2.21937500e+00 3.88711909e+01 4.31034322e+01 2.64672619e+01 2.40985963e+00 7.14655904e+01 2.33094793e+00 8.31069794e+01
2.22062500e+00 3.68631796e+01 4.19431389e+01 2.76578416e+01 2.38386510e+00 7.26348026e+01 2.31440268e+00 8.46361532e+01
2.22187500e+00 3.81043892e+01 4.09402124e+01 2.83728158e+01 2.37177259e+00 7.21331463e+01 2.31290887e+00 8.51079429e+01
2.22312500e+00 4.23781270e+01 3.96425454e+01 2.88609549e+01 2.36287963e+00 7.21050984e+01 2.30097944e+00 8.58581017e+01
2.22437500e+00 4.35049893e+01 3.80430484e+01 2.93102738e+01 2.35249746e+00 7.33490472e+01 2.28986886e+00 8.54969702e+01
2.22562500e+00 5.16933430e+01 3.63975210e+01 2.96565040e+01 2.33832195e+00 7.27888617e+01 2.27785580e+00 8.59254412e+01
2.22687500e+00 7.73703870e+01 3.47586397e+01 3.04947328e+01 2.32628209e+00 7.24149947e+01 2.25768198e+00 8.70104979e+01
2.22812500e+00 9.74228188e+01 3.31498878e+01 3.12509131e+01 2.30968017e+00 7.40933287e+01 2.24563626e+00 8.84184710e+01
2.22937500e+00 9.59383058e+01 3.17430942e+01 3.17402618e+01 2.29262219e+00 7.46805514e+01 2.23636145e+00 8.78719347e+01
2.23062500e+00 9.48892073e+01 3.05796872e+01 3.24156579e+01 2.27665380e+00 7.61602388e+01 2.21591458e+00 8.83958957e+01
2.23187500e+00 9.42222355e+01 2.96848157e+01 3.30562299e+01 2.26261017e+00 7.59912678e+01 2.19798714e+00 8.90488676e+01
2.23312500e+00 8.95802525e+01 2.89530910e+01 3.36894604e+01 2.24452943e+00 7.81862411e+01 2.18138092e+00 8.95492301e+01
2.23437500e+00 8.74100256e+01 2.79683792e+01 3.41558201e+01 2.22583783e+00 7.89001026e+01 2.15993790e+00 9.03102548e+01
2.23562500e+00 6.94396941e+01 2.67126205e+01 3.41578946e+01 2.20803442e+00 7.78990582e+01 2.14539984e+00 8.97210292e+01
2.23687500e+00 2.94313157e+01 2.52694991e+01 3.40576954e+01 2.18972239e+00 7.75866444e+01 2.12403346e+00 8.97200685e+01
2.23812500e+00 3.57152932e+00 2.35260820e+01 3.35121165e+01 2.17067268e+00 7.54139936e+01 2.10587567e+00 8.91803776e+01
2.23937500e+00 2.28324045e+00 2.15012055e+01 3.25813444e+01 2.15089207e+00 7.49377934e+01 2.08635881e+00 8.85780061e+01
2.24062500e+00 2.34309869e+00 1.92723693e+01 3.14565905e+01 2.13382947e+00 6.87997556e+01 2.07009039e+00 8.75419125e+01
2.24187500e+00 2.34137534e+00 1.66827094e+01 2.95405513e+01 2.11633506e+00 5.45028276e+01 2.05635052e+00 8.71741004e+01
2.24312500e+00 2.34179041e+00 1.40068283e+01 2.73437976e+01 2.10128606e+00 2.08634639e+01 2.03366139e+00 8.48474285e+01
2.24437500e+00 2.33666979e+00 1.15384663e+01 2.45312065e+01 2.08146488e+00 2.88246833e+00 2.01301230e+00 8.17271294e+01
2.24562500e+00 2.32578422e+00 9.15870929e+00 2.12114501e+01 2.06109157e+00 2.34744622e+00 1.96353103e+00 7.51730290e+01
2.24687500e+00 2.30518073e+00 7.10452125e+00 1.79561608e+01 2.04555420e+00 2.33483197e+00 1.33667174e+00 6.33357723e+01
2.24812500e+00 2.28401369e+00 5.34396455e+00 1.41667783e+01 2.02393877e+00 2.32201493e+00 6.41399726e-01 2.93533788e+01
2.24937500e+00 2.26091808e+00 3.90920250e+00 1.05738693e+01 2.00699935e+00 2.31565907e+00 5.21570063e-01 4.55895013e+00
2.25062500e+00 2.23745316e+00 2.98521559e+00 7.78343960e+00 1.78534696e+00 2.30775167e+00 5.00348647e-01 2.33802632e+00
2.25187500e+00 2.20940416e+00 2.38304917e+00 5.01209466e+00 8.61023401e-01 2.29694602e+00 5.00056432e-01 2.32845796e+00
2.25312500e+00 2.18603364e+00 2.00888307e+00 3.11447019e+00 5.60843378e-01 2.28783436e+00 4.99987750e-01 2.32073429e+00
2.25437500e+00 2.16702685e+00 1.84220472e+00 2.25535841e+00 5.06430737e-01 2.27619751e+00 4.99864593e-01 2.31419694e+00
2.25562500e+00 2.14124601e+00 1.72181719e+00 1.10435155e+00 5.00274100e-01 2.26058047e+00 4.99824436e-01 2.30685175e+00
2.25687500e+00 2.11532090e+00 1.63918005e+00 7.51168991e-01 5.00135299e-01 2.24359581e+00 4.99811662e-01 2.30119025e+00
2.25812500e+00 2.09050523e+00 1.58036621e+00 7.63958885e-01 5.00075270e-01 2.22287412e+00 4.99758237e-01 2.28904116e+00
2.25937500e+00 2.07406851e+00 1.51010266e+00 7.74162516e-01 5.00002358e-01 2.20537946e+00 4.99744297e-01 2.27327840e+00
2.26062500e+00 2.04830961e+00 1.43545177e+00 7.84591309e-01 5.00019604e-01 2.18647120e+00 4.99794904e-01 2.25514056e+00
2.26187500e+00 2.03381179e+00 1.36728328e+00 7.88551758e-01 4.99950067e-01 2.16391736e+00 4.99727866e-01 2.23466240e+00
2.26312500e+00 2.01979871e+00 1.29966822e+00 7.86208262e-01 4.99941134e-01 2.14629619e+00 4.99673950e-01 2.21215541e+00
2.26437500e+00 2.00552670e+00 1.23980870e+00 7.81009063e-01 4.99918409e-01 2.12574532e+00 4.99665472e-01 2.19076525e+00
2.26562500e+00 1.96909879e+00 1.18283431e+00 7.68850949e-01 4.99899729e-01 2.10792453e+00 4.99704739e-01 2.16974389e+00
2.26687500e+00 1.40386729e+00 1.12209442e+00 7.52451876e-01 4.99877575e-01 2.09090546e+00 4.99658021e-01 2.15041526e+00
2.26812500e+00 6.54944706e-01 1.06090495e+00 7.31955977e-01 4.99888810e-01 2.06997345e+00 4.99687689e-01 2.13393661e+00
2.26937500e+00 5.24264248e-01 1.00217175e+00 7.08558343e-01 4.99894546e-01 2.05101476e+00 4.99715999e-01 2.11216324e+00
2.27062500e+00 5.00321867e-01 9.42932250e-01 6.79011492e-01 4.99857828e-01 2.03523421e+00 4.99644445e-01 2.09586725e+00
2.27187500e+00 4.99808123e-01 8.77746794e-01 6.36309377e-01 4.99850886e-01 2.01405517e+00 4.99654919e-01 2.07287961e+00
2.27312500e+00 5.00201319e-01 8.12933822e-01 5.91803301e-01 4.99847553e-01 1.94133972e+00 4.99687179e-01 2.05520691e+00
2.27437500e+00 5.00082226e-01 7.52632965e-01 5.39646534e-01 4.99855600e-01 1.26012488e+00 4.99670752e-01 2.03509206e+00
2.27562500e+00 4.99838543e-01 6.92477836e-01 4.70958226e-01 4.99811837e-01 6.26904597e-01 4.99614419e-01 2.01424788e+00
2.27687500e+00 4.99943486e-01 6.36038970e-01 4.01227320e-01 4.99836881e-01 5.18796423e-01 4.99645943e-01 1.98246325e+00
2.27812500e+00 5.00244263e-01 5.89142175e-01 3.18718478e-01 4.99811228e-01 5.00601826e-01 4.99639988e-01 1.43271735e+00
2.27937500e+00 4.99939483e-01 5.49839784e-01 2.34137712e-01 4.99829034e-01 5.00316271e-01 4.99678821e-01 6.58349134e-01
2.28062500e+00 4.99901398e-01 5.23328675e-01 1.46716045e-01 4.99830810e-01 5.00237530e-01 4.99662011e-01 5.24980033e-01
2.28187500e+00 4.99900693e-01 5.07638459e-01 7.72363842e-02 4.99819519e-01 5.00201975e-01 4.99674163e-01 5.00682692e-01
2.28312500e+00 5.00079305e-01 5.02222771e-01 3.85446517e-02 4.99826631e-01 5.00210732e-01 4.99685118e-01 5.00381333e-01
2.28437500e+00 4.99993953e-01 5.00342877e-01 7.48102477e-03 4.99822047e-01 5.00180725e-01 4.99688884e-01 5.00305261e-01
2.28562500e+00 4.99925744e-01 5.00034192e-01 1.09451570e-03 4.99811837e-01 5.00178341e-01 4.99697043e-01 5.00300192e-01
2.28687500e+00 4.99617493e-01 5.00005926e-01 1.93002538e-04 4.99834669e-01 5.00170171e-01 4.99724997e-01 5.00308584e-01
2.28812500e+00 5.00111390e-01 4.99998437e-01 1.78043230e-04 4.99826454e-01 5.00174348e-01 4.99716583e-01 5.00293678e-01
2.28937500e+00 5.00172808e-01 4.99988531e-01 1.75612936e-04 4.99823477e-01 5.00153049e-01 4.99688377e-01 5.00277535e-01
2.29062500e+00 5.00031806e-01 4.99998862e-01 1.72644261e-04 4.99839101e-01 5.00166660e-01 4.99721839e-01 5.00287655e-01
2.29187500e+00 5.00100360e-01 4.99999294e-01 1.75399033e-04 4.99838588e-01 5.00172711e-01 4.99705145e-01 5.00281890e-01
2.29312500e+00 5.00139107e-01 4.99995951e-01 1.75608395e-04 4.99816364e-01 5.00169795e-01 4.99710817e-01 5.00285533e-01
2.29437500e+00 5.00102857e-01 5.00001072e-01 1.77262326e-04 4.99820497e-01 5.00173625e-01 4.99717297e-01 5.00278703e-01
2.29562500e+00 4.99875689e-01 4.99999959e-01 1.77532395e-04 4.99828685e-01 5.00170793e-01 4.99716411e-01 5.00285591e-01
2.29687500e+00 4.99962235e-01 4.99996783e-01 1.81287179e-04 4.99816223e-01 5.00181254e-01 4.99712754e-01 5.00304282e-01
2.29812500e+00 4.99872981e-01 5.00002234e-01 1.83260108e-04 4.99828623e-01 5.00177733e-01 4.99694602e-01 5.00289725e-01
2.29937500e+00 4.99926140e-01 5.00008282e-01 1.81228067e-04 4.99829997e-01 5.00180171e-01 4.99711183e-01 5.00296541e-01
2.30062500e+00 5.00246706e-01 5.00006580e-01 1.82859734e-04 4.99823417e-01 5.00188117e-01 4.99709193e-01 5.00294470e-01
2.30187500e+00 5.00128077e-01 4.99986685e-01 1.75553724e-04 4.99821675e-01 5.00152224e-01 4.99700944e-01 5.00271315e-01
2.30312500e+00 4.99792169e-01 4.99985128e-01 1.83916475e-04 4.99806752e-01 5.00158858e-01 4.99677205e-01 5.00291044e-01
2.30437500e+00 5.00052051e-01 5.00010061e-01 1.77485667e-04 4.99838557e-01 5.00183866e-01 4.99715528e-01 5.00304980e-01
2.30562500e+00 5.00171663e-01 5.00002974e-01 1.80565624e-04 4.99822153e-01 5.00173656e-01 4.99715241e-01 5.00300215e-01
2.30687500e+00 4.99814165e-01 4.99998051e-01 1.76377165e-04 4.99828657e-01 5.00164540e-01 4.99708042e-01 5.00279104e-01
2.30812500e+00 4.99801361e-01 5.00007883e-01 1.79479164e-04 4.99827118e-01 5.00186554e-01 4.99718792e-01 5.00305063e-01
2.30937500e+00 5.00061498e-01 4.99999057e-01 1.79518515e-04 4.99825463e-01 5.00178438e-01 4.99712003e-01 5.00280228e-01
2.31062500e+00 5.00085011e-01 4.99989923e-01 1.81049912e-04 4.99809459e-01 5.00161949e-01 4.99698728e-01 5.00280964e-01
2.31187500e+00 4.99852599e-01 4.99994036e-01 1.78390963e-04 4.99829946e-01 5.00164883e-01 4.99695135e-01 5.00285308e-01
2.31312500e+00 4.99876401e-01 5.00010194e-01 1.80603556e-04 4.99836153e-01 5.00178075e-01 4.99717184e-01 5.00314506e-01
2.31437500e+00 5.00086959e-01 5.00000644e-01 1.88066414e-04 4.99815153e-01 5.00183238e-01 4.99690645e-01 5.00299022e-01
2.31562500e+00 5.00263997e-01 4.99990689e-01 1.89453011e-04 4.99809531e-01 5.00164889e-01 4.99679380e-01 5.00300094e-01
2.31687500e+00 4.99929497e-01 4.99995952e-01 1.75999980e-04 4.99825856e-01 5.00165746e-01 4.99706668e-01 5.00282834e-01
2.31812500e+00 5.00099691e-01 5.00002166e-01 1.89544168e-04 4.99820679e-01 5.00187268e-01 4.99667408e-01 5.00316287e-01
2.31937500e+00 5.00064089e-01 5.00009619e-01 1.81811948e-04 4.99828328e-01 5.00194014e-01 4.99703764e-01 5.00304067e-01
2.32062500e+00 5.00058935e-01 4.99996294e-01 1.83109754e-04 4.99814570e-01 5.00178477e-01 4.99685921e-01 5.00297983e-01
2.32187500e+00 5.00000464e-01 5.00003125e-01 1.92067204e-04 4.99813894e-01 5.00191173e-01 4.99703664e-01 5.00320337e-01
2.32312500e+00 5.00012952e-01 4.99996017e-01 1.79143746e-04 4.99819253e-01 5.00174223e-01 4.99697919e-01 5.00279426e-01
2.32437500e+00 4.99902720e-01 4.99996911e-01 1.86964371e-04 4.99816045e-01 5.00176613e-01 4.99682604e-01 5.00298597e-01
2.32562500e+00 5.00086155e-01 5.00008003e-01 1.81814648e-04 4.99827478e-01 5.00184548e-01 4.99719811e-01 5.00307199e-01
2.32687500e+00 5.00141388e-01 5.00010161e-01 1.94707627e-04 4.99818499e-01 5.00197116e-01 4.99699329e-01 5.00315419e-01
2.32812500e+00 5.00031201e-01 4.99999136e-01 1.90998121e-04 4.99811634e-01 5.00187104e-01 4.99679350e-01 5.00313280e-01
2.32937500e+00 4.99871703e-01 4.99979899e-01 1.92488780e-04 4.99791406e-01 5.00167008e-01 4.99677659e-01 5.00291980e-01
2.33062500e+00 4.99992131e-01 5.00005163e-01 1.89591626e-04 4.99820136e-01 5.00184957e-01 4.99696250e-01 5.00309499e-01
2.33187500e+00 5.00118270e-01 5.00004177e-01 1.79631184e-04 4.99828953e-01 5.00176534e-01 4.99717551e-01 5.00300429e-01
2.33312500e+00 4.99896747e-01 4.99996385e-01 1.84336019e-04 4.99810479e-01 5.00183152e-01 4.99703889e-01 5.00306899e-01
2.33437500e+00 5.00094824e-01 5.00012797e-01 1.89089878e-04 4.99838471e-01 5.00190357e-01 4.99717294e-01 5.00336424e-01
2.33562500e+00 5.00023370e-01 4.99997747e-01 1.87660970e-04 4.99818709e-01 5.00177492e-01 4.99694797e-01 5.00296834e-01
2.33687500e+00 5.00090025e-01 4.99992560e-01 1.83449354e-04 4.99816250e-01 5.00164856e-01 4.99707387e-01 5.00291856e-01
2.33812500e+00 5.00105250e-01 4.99992676e-01 1.84790548e-04 4.99807193e-01 5.00167986e-01 4.99678868e-01 5.00294340e-01
2.33937500e+00 4.99729873e-01 4.99995356e-01 1.84949364e-04 4.99815252e-01 5.00173746e-01 4.99693383e-01 5.00318145e-01
2.34062500e+00 4.99977950e-01 5.00014786e-01 1.92271213e-04 4.99837264e-01 5.00201457e-01 4.99698966e-01 5.00338028e-01
2.34187500e+00 4.99940909e-01 4.99996644e-01 1.84709960e-04 4.99820100e-01 5.00170031e-01 4.99700972e-01 5.00295570e-01
2.34312500e+00 4.99947251e-01 4.99998156e-01 1.92156420e-04 4.99803424e-01 5.00187896e-01 4.99694051e-01 5.00306694e-01
2.34437500e+00 5.00081925e-01 4.99996969e-01 1.91644565e-04 4.99805966e-01 5.00186454e-01 4.99684642e-01 5.00319722e-01
2.34562500e+00 5.00344092e-01 4.99997083e-01 1.76139867e-04 4.99830158e-01 5.00168441e-01 4.99715633e-01 5.00285324e-01
2.34687500e+00 4.99966816e-01 5.00009640e-01 1.91451724e-04 4.99824314e-01 5.00202318e-01 4.99713344e-01 5.00317411e-01
2.34812500e+00 5.00088717e-01 5.00011021e-01 1.83210139e-04 4.99825407e-01 5.00193881e-01 4.99701848e-01 5.00302551e-01
2.34937500e+00 5.00299554e-01 4.99993572e-01 1.92045599e-04 4.99814979e-01 5.00182478e-01 4.99672001e-01 5.00311754e-01
2.35062500e+00 4.99883811e-01 4.99998131e-01 1.84985619e-04 4.99818289e-01 5.00174148e-01 4.99693909e-01 5.00297722e-01
2.35187500e+00 5.00020256e-01 4.99993493e-01 1.86113559e-04 4.99807768e-01 5.00183889e-01 4.99688294e-01 5.00307036e-01
2.35312500e+00 4.99659714e-01 4.99995676e-01 1.92957405e-04 4.99810704e-01 5.00192609e-01 4.99689109e-01 5.00292039e-01
2.35437500e+00 4.99828369e-01 5.00007853e-01 1.82225253e-04 4.99841394e-01 5.00185969e-01 4.99704506e-01 5.00302213e-01
2.35562500e+00 5.00251527e-01 4.99998127e-01 1.85999927e-04 4.99819936e-01 5.00180070e-01 4.99707089e-01 5.00321028e-01
2.35687500e+00 5.00191463e-01 4.99995918e-01 1.80525164e-04 4.99812186e-01 5.00177887e-01 4.99698970e-01 5.00279473e-01
2.35812500e+00 4.99998213e-01 4.99998277e-01 1.88190618e-04 4.99807966e-01 5.00179087e-01 4.99710617e-01 5.00308616e-01
2.35937500e+00 4.99795706e-01 4.99993424e-01 1.80453455e-04 4.99817343e-01 5.00172928e-01 4.99688811e-01 5.00278709e-01
2.36062500e+00 5.00180607e-01 5.00004754e-01 1.84798299e-04 4.99818628e-01 5.00191328e-01 4.99707942e-01 5.00308137e-01
2.36187500e+00 4.99997552e-01 5.00006489e-01 1.82798264e-04 4.99819846e-01 5.00186731e-01 4.99691743e-01 5.00299486e-01
2.36312500e+00 4.99907161e-01 5.00005021e-01 1.83499856e-04 4.99816460e-01 5.00190603e-01 4.99706232e-01 5.00287666e-01
2.36437500e+00 4.99879111e-01 5.00011686e-01 1.84634113e-04 4.99829739e-01 5.00188349e-01 4.99714327e-01 5.00317664e-01
2.36562500e+00 5.00129241e-01 4.99997134e-01 1.85106705e-04 4.99814461e-01 5.00176037e-01 4.99689703e-01 5.00296207e-01
2.36687500e+00 5.00171329e-01 4.99989275e-01 1.88404528e-04 4.99813863e-01 5.00170069e-01 4.99678242e-01 5.00297545e-01
2.36812500e+00 4.99620404e-01 4.99990946e-01 1.86021024e-04 4.99797195e-01 5.00172545e-01 4.99688930e-01 5.00290622e-01
2.36937500e+00 4.99989176e-01 4.99994265e-01 1.88097288e-04 4.99812232e-01 5.00172407e-01 4.99691319e-01 5.00300066e-01
2.37062500e+00 4.99975495e-01 5.00013798e-01 1.83335068e-04 4.99832472e-01 5.00198990e-01 4.99718529e-01 5.00311625e-01
2.37187500e+00 4.99920331e-01 5.00012056e-01 1.86643056e-04 4.99822348e-01 5.00195801e-01 4.99709915e-01 5.00309425e-01
2.37312500e+00 5.00298577e-01 5.00005670e-01 1.81913299e-04 4.99819588e-01 5.00185295e-01 4.99709846e-01 5.00304014e-01
2.37437500e+00 5.00018188e-01 4.99986708e-01 1.92072197e-04 4.99801826e-01 5.00170977e-01 4.99669329e-01 5.00290705e-01
2.37562500e+00 5.00065168e-01 4.99990141e-01 1.93615260e-04 4.99799342e-01 5.00180785e-01 4.99666067e-01 5.00302816e-01
2.37687500e+00 5.00084724e-01 5.00008269e-01 1.91000474e-04 4.99817655e-01 5.00195294e-01 4.99694817e-01 5.00330869e-01
2.37812500e+00 4.99780615e-01 4.99995595e-01 1.87908149e-04 4.99810538e-01 5.00182822e-01 4.99696257e-01 5.00306143e-01
2.37937500e+00 5.00086924e-01 5.00004983e-01 1.83175519e-04 4.99824750e-01 5.00180281e-01 4.99720298e-01 5.00306047e-01
2.38062500e+00 4.99808607e-01 4.99997002e-01 1.95025580e-04 4.99794805e-01 5.00185948e-01 4.99676125e-01 5.00300969e-01
2.38187500e+00 5.00037799e-01 4.99991244e-01 1.85284197e-04 4.99809864e-01 5.00178761e-01 4.99691536e-01 5.00304403e-01
2.38312500e+00 5.00252425e-01 5.00013246e-01 1.97053238e-04 4.99828041e-01 5.00205134e-01 4.99685844e-01 5.00343040e-01
2.38437500e+00 4.99697644e-01 4.99995807e-01 2.03995557e-04 4.99798301e-01 5.00191161e-01 4.99660798e-01 5.00316865e-01
2.38562500e+00 5.00168698e-01 4.99992615e-01 1.87332757e-04 4.99799972e-01 5.00176331e-01 4.99698683e-01 5.00290639e-01
2.38687500e+00 4.99786115e-01 4.99998235e-01 1.85254281e-04 4.99817836e-01 5.00177745e-01 4.99688637e-01 5.00290923e-01
2.38812500e+00 4.99694049e-01 4.99998404e-01 1.95032054e-04 4.99810966e-01 5.00192940e-01 4.99682370e-01 5.00332587e-01
2.38937500e+00 5.00298683e-01 4.99999965e-01 1.91590405e-04 4.99813902e-01 5.00190318e-01 4.99693513e-01 5.00311294e-01
2.39062500e+00 5.00162468e-01 4.99999828e-01 1.93825361e-04 4.99806149e-01 5.00199370e-01 4.99684640e-01 5.00315910e-01
2.39187500e+00 5.00190818e-01 5.00007336e-01 1.86049475e-04 4.99836792e-01 5.00187807e-01 4.99719423e-01 5.00326194e-01
2.39312500e+00 4.99859032e-01 4.99992830e-01 1.97505955e-04 4.99794103e-01 5.00196534e-01 4.99671417e-01 5.00306290e-01
2.39437500e+00 4.99933658e-01 5.00002683e-01 1.97835042e-04 4.99795497e-01 5.00188921e-01 4.99675487e-01 5.00325639e-01
2.39562500e+00 4.99775774e-01 4.99999139e-01 1.98368324e-04 4.99812381e-01 5.00185017e-01 4.99669688e-01 5.00313039e-01
2.39687500e+00 4.99868009e-01 4.99991833e-01 1.95107161e-04 4.99804961e-01 5.00188809e-01 4.99665064e-01 5.00300698e-01
2.39812500e+00 5.00305688e-01 5.00003564e-01 1.98774064e-04 4.99801942e-01 5.00204491e-01 4.99695398e-01 5.00352919e-01
2.39937500e+00 5.00151361e-01 4.99996282e-01 1.93636509e-04 4.99808975e-01 5.00184250e-01 4.99681341e-01 5.00315772e-01
2.40062500e+00 4.99967599e-01 5.00007592e-01 2.03183823e-04 4.99813612e-01 5.00205847e-01 4.99660447e-01 5.00350887e-01
2.40187500e+00 4.99704989e-01 5.00003337e-01 1.98109113e-04 4.99801266e-01 5.00195702e-01 4.99682941e-01 5.00331388e-01
2.40312500e+00 5.00275566e-01 5.00000328e-01 1.96586865e-04 4.99812658e-01 5.00191857e-01 4.99669709e-01 5.00323991e-01
2.40437500e+00 5.00154389e-01 5.00012532e-01 1.98175573e-04 4.99812918e-01 5.00218359e-01 4.99697256e-01 5.00335026e-01
2.40562500e+00 4.99754724e-01 4.99993159e-01 1.94843940e-04 4.99801026e-01 5.00189147e-01 4.99684054e-01 5.00303766e-01
2.40687500e+00 5.00165605e-01 4.99991560e-01 1.93389463e-04 4.99801930e-01 5.00171898e-01 4.99665012e-01 5.00305474e-01
2.40812500e+00 4.99925714e-01 4.99992666e-01 1.99872956e-04 4.99794493e-01 5.00186773e-01 4.99656041e-01 5.00326787e-01
2.40937500e+00 4.99860163e-01 4.99996188e-01 1.93990429e-04 4.99800944e-01 5.00182224e-01 4.99680316e-01 5.00307869e-01
2.41062500e+00 4.99857695e-01 4.99997695e-01 1.98952442e-04 4.99792887e-01 5.00194945e-01 4.99675159e-01 5.00323688e-01
2.41187500e+00 4.99955930e-01 4.99999490e-01 1.93176300e-04 4.99800987e-01 5.00187628e-01 4.99696098e-01 5.00318809e-01
2.41312500e+00 4.99904521e-01 5.00003053e-01 1.94306106e-04 4.99821278e-01 5.00203246e-01 4.99675817e-01 5.00324014e-01
2.41437500e+00 5.00020113e-01 4.99995797e-01 1.91157358e-04 4.99812660e-01 5.00182255e-01 4.99688781e-01 5.00320252e-01
2.41562500e+00 5.00117338e-01 5.00017427e-01 2.00406017e-04 4.99821628e-01 5.00221040e-01 4.99688017e-01 5.00336360e-01
2.41687500e+00 4.99629575e-01 5.00004040e-01 1.99373899e-04 4.99808975e-01 5.00204843e-01 4.99665898e-01 5.00330811e-01
2.41812500e+00 4.99933923e-01 4.99992578e-01 2.01806936e-04 4.99792733e-01 5.00202668e-01 4.99663146e-01 5.00326846e-01
2.41937500e+00 5.00099704e-01 4.99999873e-01 1.94050857e-04 4.99808303e-01 5.00185816e-01 4.99680008e-01 5.00319189e-01
2.42062500e+00 5.00070861e-01 4.99981498e-01 2.01909013e-04 4.99775474e-01 5.00185239e-01 4.99637776e-01 5.00292204e-01
2.42187500e+00 4.99967439e-01 5.00011180e-01 1.99787011e-04 4.99813748e-01 5.00205741e-01 4.99686354e-01 5.00345556e-01
2.42312500e+00 4.99735569e-01 4.99998955e-01 1.91831716e-04 4.99806989e-01 5.00186011e-01 4.99689453e-01 5.00298795e-01
2.42437500e+00 5.00307915e-01 5.00001417e-01 2.01899170e-04 4.99810355e-01 5.00194376e-01 4.99678280e-01 5.00317704e-01
2.42562500e+00 5.00021259e-01 5.00004858e-01 2.02325718e-04 4.99800419e-01 5.00203537e-01 4.99660204e-01 5.00329273e-01
2.42687500e+00 5.00252196e-01 4.99976780e-01 1.99171633e-04 4.99780310e-01 5.00172730e-01 4.99645863e-01 5.00291178e-01
2.42812500e+00 4.99992613e-01 5.00007239e-01 1.87006728e-04 4.99820172e-01 5.00203388e-01 4.99703967e-01 5.00328239e-01
2.42937500e+00 4.99490145e-01 5.00007978e-01 2.03363695e-04 4.99804304e-01 5.00201337e-01 4.99683633e-01 5.00347808e-01
2.43062500e+00 5.00076038e-01 5.00018640e-01 1.99049749e-04 4.99827945e-01 5.00212699e-01 4.99704540e-01 5.00356363e-01
2.43187500e+00 4.99936793e-01 5.00013081e-01 1.93568360e-04 4.99822620e-01 5.00201238e-01 4.99687901e-01 5.00335038e-01
2.43312500e+00 4.99874603e-01 4.99983514e-01 2.00762376e-04 4.99779150e-01 5.00179779e-01 4.99671924e-01 5.00324102e-01
2.43437500e+00 5.00106192e-01 5.00008230e-01 1.98341386e-04 4.99808434e-01 5.00198633e-01 4.99694420e-01 5.00330589e-01
2.43562500e+00 4.99691616e-01 4.99988478e-01 1.99314165e-04 4.99781061e-01 5.00181723e-01 4.99677569e-01 5.00312371e-01
2.43687500e+00 5.00123131e-01 5.00000567e-01 2.01763964e-04 4.99798215e-01 5.00200516e-01 4.99685468e-01 5.00338686e-01
2.43812500e+00 5.00062304e-01 5.00012378e-01 1.86128125e-04 4.99821787e-01 5.00188848e-01 4.99699201e-01 5.00312239e-01
2.43937500e+00 5.00221553e-01 4.99988224e-01 1.96134500e-04 4.99798220e-01 5.00181328e-01 4.99667864e-01 5.00307826e-01
2.44062500e+00 5.00228945e-01 4.99994000e-01 1.94571767e-04 4.99794904e-01 5.00189856e-01 4.99659436e-01 5.00309610e-01
2.44187500e+00 4.99857881e-01 4.99990258e-01 2.02343201e-04 4.99797628e-01 5.00197246e-01 4.99666043e-01 5.00317381e-01
2.44312500e+00 5.00034953e-01 5.00004510e-01 1.93486080e-04 4.99818858e-01 5.00196511e-01 4.99675836e-01 5.00317774e-01
2.44437500e+00 4.99880134e-01 5.00001713e-01 1.98868950e-04 4.99803114e-01 5.00199912e-01 4.99673327e-01 5.00335432e-01
2.44562500e+00 4.99877561e-01 4.99997781e-01 1.98050673e-04 4.99812739e-01 5.00198581e-01 4.99680911e-01 5.00327659e-01
2.44687500e+00 5.00133964e-01 5.00003576e-01 1.90568653e-04 4.99812737e-01 5.00193072e-01 4.99698868e-01 5.00308028e-01
2.44812500e+00 4.99923120e-01 4.99991550e-01 1.95543270e-04 4.99792976e-01 5.00185766e-01 4.99670522e-01 5.00299226e-01
2.44937500e+00 4.99887393e-01 5.00004885e-01 1.94776655e-04 4.99812094e-01 5.00194342e-01 4.99678545e-01 5.00335932e-01
2.45062500e+00 4.99933211e-01 5.00002853e-01 1.95476238e-04 4.99811367e-01 5.00196717e-01 4.99665439e-01 5.00321578e-01
2.45187500e+00 4.99961483e-01 5.00000551e-01 1.98504356e-04 4.99810390e-01 5.00195957e-01 4.99669290e-01 5.00307717e-01
2.45312500e+00 5.00138420e-01 5.00000232e-01 1.96563478e-04 4.99802399e-01 5.00183711e-01 4.99682213e-01 5.00319541e-01
2.45437500e+00 5.00135666e-01 4.99990625e-01 1.98454380e-04 4.99792270e-01 5.00195110e-01 4.99683127e-01 5.00309343e-01
2.45562500e+00 5.00008923e-01 5.00006621e-01 2.03920808e-04 4.99804231e-01 5.00214032e-01 4.99664665e-01 5.00355562e-01
2.45687500e+00 5.00257252e-01 5.00000570e-01 1.95647472e-04 4.99802614e-01 5.00197068e-01 4.99680844e-01 5.00317133e-01
2.45812500e+00 4.99902774e-01 5.00006306e-01 2.00106410e-04 4.99807989e-01 5.00205933e-01 4.99695253e-01 5.00342981e-01
2.45937500e+00 4.99829705e-01 5.00011018e-01 1.97695933e-04 4.99810406e-01 5.00201262e-01 4.99679415e-01 5.00345644e-01
2.46062500e+00 5.00126637e-01 4.99981339e-01 1.96158762e-04 4.99791489e-01 5.00174088e-01 4.99644466e-01 5.00312860e-01
2.46187500e+00 5.00093219e-01 5.00001154e-01 2.00678497e-04 4.99809634e-01 5.00192980e-01 4.99670977e-01 5.00320897e-01
2.46312500e+00 5.00089442e-01 5.00006556e-01 1.92286796e-04 4.99811597e-01 5.00200075e-01 4.99696144e-01 5.00324853e-01
2.46437500e+00 4.99968351e-01 5.00008663e-01 1.99748921e-04 4.99821690e-01 5.00201102e-01 4.99683553e-01 5.00318921e-01
2.46562500e+00 4.99722392e-01 5.00000844e-01 1.98874882e-04 4.99803588e-01 5.00203630e-01 4.99672255e-01 5.00322211e-01
2.46687500e+00 5.00090723e-01 4.99991952e-01 2.03238969e-04 4.99797401e-01 5.00189839e-01 4.99669269e-01 5.00332901e-01
2.46812500e+00 5.00014426e-01 4.99996017e-01 1.87429695e-04 4.99808715e-01 5.00174465e-01 4.99706923e-01 5.00315262e-01
2.46937500e+00 4.99811680e-01 4.99996912e-01 1.94915313e-04 4.99800004e-01 5.00187167e-01 4.99664322e-01 5.00311504e-01
2.47062500e+00 4.99761882e-01 5.00013736e-01 1.89280055e-04 4.99820650e-01 5.00198771e-01 4.99697177e-01 5.00316457e-01
2.47187500e+00 5.00156206e-01 5.00003937e-01 1.92380457e-04 4.99812566e-01 5.00189594e-01 4.99710508e-01 5.00337311e-01
2.47312500e+00 5.00556027e-01 4.99997256e-01 1.97562023e-04 4.99808522e-01 5.00196419e-01 4.99674690e-01 5.00323768e-01
2.47437500e+00 4.99972100e-01 4.99995299e-01 1.91605595e-04 4.99820510e-01 5.00183810e-01 4.99672823e-01 5.00315632e-01
2.47562500e+00 4.99650386e-01 4.99997686e-01 1.99558940e-04 4.99793270e-01 5.00197866e-01 4.99667983e-01 5.00329543e-01
2.47687500e+00 4.99924925e-01 5.00010858e-01 1.86377495e-04 4.99830103e-01 5.00200574e-01 4.99709708e-01 5.00305065e-01
2.47812500e+00 5.00077786e-01 5.00004370e-01 1.85806039e-04 4.99824277e-01 5.00182035e-01 4.99676694e-01 5.00294869e-01
2.47937500e+00 5.00087890e-01 5.00002839e-01 1.96410508e-04 4.99799900e-01 5.00199918e-01 4.99683058e-01 5.00324583e-01
2.48062500e+00 5.00205052e-01 4.99987800e-01 1.90064665e-04 4.99804175e-01 5.00178517e-01 4.99676269e-01 5.00301169e-01
2.48187500e+00 4.99860090e-01 4.99997262e-01 1.89695331e-04 4.99804578e-01 5.00182115e-01 4.99680125e-01 5.00310254e-01
2.48312500e+00 4.99725919e-01 5.00006079e-01 1.86036304e-04 4.99811343e-01 5.00192087e-01 4.99717253e-01 5.00317389e-01
2.48437500e+00 5.00373175e-01 4.99998741e-01 1.95070092e-04 4.99808215e-01 5.00183483e-01 4.99671329e-01 5.00311821e-01
2.48562500e+00 5.00319075e-01 4.99998896e-01 1.93171551e-04 4.99809530e-01 5.00193353e-01 4.99689534e-01 5.00329415e-01
2.48687500e+00 4.99735164e-01 4.99987651e-01 1.93901307e-04 4.99802150e-01 5.00170150e-01 4.99673749e-01 5.00307145e-01
2.48812500e+00 4.99904702e-01 4.99988807e-01 1.85178625e-04 4.99805430e-01 5.00169230e-01 4.99677364e-01 5.00298483e-01
2.48937500e+00 4.99805218e-01 5.00011831e-01 1.94123842e-04 4.99812642e-01 5.00215108e-01 4.99691777e-01 5.00320104e-01
2.49062500e+00 4.99826368e-01 5.00015271e-01 1.86979938e-04 4.99826298e-01 5.00207790e-01 4.99704256e-01 5.00332566e-01
2.49187500e+00 5.00197122e-01 5.00006296e-01 2.01846310e-04 4.99802658e-01 5.00207689e-01 4.99676876e-01 5.00333346e-01
2.49312500e+00 5.00284320e-01 5.00003061e-01 2.00746980e-04 4.99805137e-01 5.00200914e-01 4.99676336e-01 5.00341753e-01
2.49437500e+00 5.00144405e-01 5.00018436e-01 1.80503583e-04 4.99839433e-01 5.00189110e-01 4.99731616e-01 5.00319723e-01
2.49562500e+00 4.99849537e-01 5.00051510e-01 2.11419235e-04 4.99841281e-01 5.00268286e-01 4.99702340e-01 5.00391738e-01
2.49687500e+00 5.00069092e-01 5.00053391e-01 2.08111610e-04 4.99850393e-01 5.00248403e-01 4.99705216e-01 5.00395002e-01
2.49812500e+00 4.99965787e-01 5.00057508e-01 2.70163113e-04 4.99790010e-01 5.00318732e-01 4.99611395e-01 5.00480619e-01
2.49937500e+00 5.00109862e-01 5.00060345e-01 3.00555254e-04 4.99768384e-01 5.00339586e-01 4.99565918e-01 5.00539558e-01

